Model Predictive Control of Smart Districts Participating in Frequency Regulation Market: A Case Study of Using Heating Network Storage

Flexibility provided by Combined Heat and Power (CHP) units in district heating networks is an important means to cope with increasing penetration of intermittent renewable energy resources, and various methods have been proposed to exploit thermal storage tanks installed in these networks. This paper studies a novel problem motivated by an example of district heating and cooling networks in Japan, where high-temperature steam is used as the heating medium. In steam-based networks, storage tanks are usually absent, and there is a strong need to utilize thermal inertia of the pipeline network as storage. However, this type of use of a heating network directly affects the operating condition of the network, and assuring safety and supply quality at the use side is an open problem. To address this, we formulate a novel control problem to utilize CHP units in frequency regulation market while satisfying physical constraints on a steam network described by a nonlinear model capturing dynamics of heat flows and heat accumulation in the network. Furthermore, a Model Predictive Control (MPC) framework is proposed to solve this problem. By consistently combining several nonlinear control techniques, a computationally efficient MPC controller is obtained and shown to work in real-time.

==> simulation/reg-d.csv <==
,RegDTest
0:00:00,0.00633
0:00:02,0.00628
0:00:04,-0.00434
0:00:06,-0.01892
0:00:08,-0.04334
0:00:10,-0.07157
0:00:12,-0.09979
0:00:14,-0.13112
0:00:16,-0.16364
0:00:18,-0.19615
0:00:20,-0.22867
0:00:22,-0.26119
0:00:24,-0.29371
0:00:26,-0.32622
0:00:28,-0.34946
0:00:30,-0.36929
0:00:32,-0.38911
0:00:34,-0.40184
0:00:36,-0.41182
0:00:38,-0.42180
0:00:40,-0.43177
0:00:42,-0.43439
0:00:44,-0.43426
0:00:46,-0.43414
0:00:48,-0.42454
0:00:50,-0.41137
0:00:52,-0.39819
0:00:54,-0.38502
0:00:56,-0.37184
0:00:58,-0.35867
0:01:00,-0.34549
0:01:02,-0.32724
0:01:04,-0.30705
0:01:06,-0.28687
0:01:08,-0.26668
0:01:10,-0.26106
0:01:12,-0.24892
0:01:14,-0.23234
0:01:16,-0.21577
0:01:18,-0.19920
0:01:20,-0.18631
0:01:22,-0.17482
0:01:24,-0.16115
0:01:26,-0.14665
0:01:28,-0.13524
0:01:30,-0.12500
0:01:32,-0.11477
0:01:34,-0.10453
0:01:36,-0.09429
0:01:38,-0.07864
0:01:40,-0.06101
0:01:42,-0.04337
0:01:44,-0.02574
0:01:46,-0.00810
0:01:48,0.00954
0:01:50,0.02717
0:01:52,0.04481
0:01:54,0.06597
0:01:56,0.08842
0:01:58,0.11088
0:02:00,0.13333
0:02:02,0.15668
0:02:04,0.18037
0:02:06,0.20406
0:02:08,0.22774
0:02:10,0.24362
0:02:12,0.25658
0:02:14,0.26954
0:02:16,0.28249
0:02:18,0.29281
0:02:20,0.30216
0:02:22,0.31150
0:02:24,0.32084
0:02:26,0.33018
0:02:28,0.34520
0:02:30,0.36234
0:02:32,0.37947
0:02:34,0.39660
0:02:36,0.42106
0:02:38,0.44828
0:02:40,0.47550
0:02:42,0.49512
0:02:44,0.51564
0:02:46,0.54415
0:02:48,0.57206
0:02:50,0.59975
0:02:52,0.62744
0:02:54,0.66070
0:02:56,0.69609
0:02:58,0.73149
0:03:00,0.76689
0:03:02,0.80228
0:03:04,0.82814
0:03:06,0.85042
0:03:08,0.87270
0:03:10,0.89095
0:03:12,0.90768
0:03:14,0.92441
0:03:16,0.94113
0:03:18,0.95786
0:03:20,0.97459
0:03:22,0.99132
0:03:24,0.99578
0:03:26,0.99561
0:03:28,0.99545
0:03:30,0.99528
0:03:32,0.99512
0:03:34,0.99495
0:03:36,0.99479
0:03:38,0.99462
0:03:40,0.99446
0:03:42,0.99429
0:03:44,0.99412
0:03:46,0.99396
0:03:48,0.99379
0:03:50,0.99363
0:03:52,0.99346
0:03:54,0.99330
0:03:56,0.98607
0:03:58,0.97624
0:04:00,0.96641
0:04:02,0.95141
0:04:04,0.93449
0:04:06,0.91758
0:04:08,0.90067
0:04:10,0.88375
0:04:12,0.86684
0:04:14,0.84993
0:04:16,0.83301
0:04:18,0.81610
0:04:20,0.79940
0:04:22,0.78279
0:04:24,0.76618
0:04:26,0.74957
0:04:28,0.73296
0:04:30,0.71635
0:04:32,0.69974
0:04:34,0.68313
0:04:36,0.66652
0:04:38,0.64991
0:04:40,0.63330
0:04:42,0.61633
0:04:44,0.59922
0:04:46,0.58212
0:04:48,0.56501
0:04:50,0.54790
0:04:52,0.53080
0:04:54,0.51923
0:04:56,0.50974
0:04:58,0.50026
0:05:00,0.49078
0:05:02,0.48129
0:05:04,0.47181
0:05:06,0.46604
0:05:08,0.46170
0:05:10,0.45736
0:05:12,0.45302
0:05:14,0.44868
0:05:16,0.44435
0:05:18,0.44001
0:05:20,0.43567
0:05:22,0.43573
0:05:24,0.43747
0:05:26,0.43920
0:05:28,0.44094
0:05:30,0.44268
0:05:32,0.44442
0:05:34,0.44615
0:05:36,0.44668
0:05:38,0.44676
0:05:40,0.44684
0:05:42,0.44691
0:05:44,0.44699
0:05:46,0.44706
0:05:48,0.44714
0:05:50,0.44721
0:05:52,0.44729
0:05:54,0.45415
0:05:56,0.46351
0:05:58,0.47287
0:06:00,0.48223
0:06:02,0.49426
0:06:04,0.50733
0:06:06,0.52040
0:06:08,0.53348
0:06:10,0.54655
0:06:12,0.55348
0:06:14,0.55811
0:06:16,0.56274
0:06:18,0.56738
0:06:20,0.57201
0:06:22,0.57664
0:06:24,0.58127
0:06:26,0.58590
0:06:28,0.59053
0:06:30,0.59089
0:06:32,0.58963
0:06:34,0.58836
0:06:36,0.58070
0:06:38,0.57064
0:06:40,0.56059
0:06:42,0.54604
0:06:44,0.52982
0:06:46,0.51359
0:06:48,0.49737
0:06:50,0.48115
0:06:52,0.46493
0:06:54,0.44870
0:06:56,0.43248
0:06:58,0.42205
0:07:00,0.41376
0:07:02,0.40547
0:07:04,0.39950
0:07:06,0.39443
0:07:08,0.38937
0:07:10,0.38430
0:07:12,0.37793
0:07:14,0.37105
0:07:16,0.36417
0:07:18,0.35729
0:07:20,0.35680
0:07:22,0.35866
0:07:24,0.37247
0:07:26,0.39086
0:07:28,0.40926
0:07:30,0.43219
0:07:32,0.45679
0:07:34,0.48139
0:07:36,0.50600
0:07:38,0.53060
0:07:40,0.55520
0:07:42,0.57980
0:07:44,0.60440
0:07:46,0.62859
0:07:48,0.65263
0:07:50,0.67667
0:07:52,0.70071
0:07:54,0.72475
0:07:56,0.74879
0:07:58,0.77283
0:08:00,0.79033
0:08:02,0.80533
0:08:04,0.82033
0:08:06,0.83533
0:08:08,0.85033
0:08:10,0.86533
0:08:12,0.88033
0:08:14,0.89533
0:08:16,0.91033
0:08:18,0.91768
0:08:20,0.92217
0:08:22,0.92667
0:08:24,0.92147
0:08:26,0.91263
0:08:28,0.90379
0:08:30,0.88895
0:08:32,0.87188
0:08:34,0.85480
0:08:36,0.83773
0:08:38,0.81364
0:08:40,0.78682
0:08:42,0.76001
0:08:44,0.73320
0:08:46,0.70418
0:08:48,0.67436
0:08:50,0.64455
0:08:52,0.61473
0:08:54,0.58491
0:08:56,0.55509
0:08:58,0.53108
0:09:00,0.50932
0:09:02,0.48757
0:09:04,0.47496
0:09:06,0.46579
0:09:08,0.46473
0:09:10,0.46676
0:09:12,0.49101
0:09:14,0.52356
0:09:16,0.55611
0:09:18,0.56510
0:09:20,0.59517
0:09:22,0.63669
0:09:24,0.68375
0:09:26,0.73285
0:09:28,0.80275
0:09:30,0.84200
0:09:32,0.86666
0:09:34,0.89133
0:09:36,0.90772
0:09:38,0.92093
0:09:40,0.93413
0:09:42,0.94733
0:09:44,0.95459
0:09:46,0.95964
0:09:48,0.96469
0:09:50,0.96975
0:09:52,0.97480
0:09:54,0.97985
0:09:56,0.98491
0:09:58,0.98703
0:10:00,0.98805
0:10:02,0.98906
0:10:04,0.99007
0:10:06,0.99109
0:10:08,0.99210
0:10:10,0.99311
0:10:12,0.99413
0:10:14,0.99514
0:10:16,0.99616
0:10:18,0.99717
0:10:20,0.99818
0:10:22,0.99846
0:10:24,0.99846
0:10:26,0.99846
0:10:28,0.99846
0:10:30,0.99846
0:10:32,0.99845
0:10:34,0.99845
0:10:36,0.99845
0:10:38,0.99845
0:10:40,0.99845
0:10:42,0.99845
0:10:44,0.99845
0:10:46,0.99844
0:10:48,0.99844
0:10:50,0.99844
0:10:52,0.99844
0:10:54,0.99844
0:10:56,0.99844
0:10:58,0.99844
0:11:00,0.99843
0:11:02,0.99843
0:11:04,0.99843
0:11:06,0.99843
0:11:08,0.99843
0:11:10,0.99843
0:11:12,0.99843
0:11:14,0.99842
0:11:16,0.99842
0:11:18,0.99842
0:11:20,0.99842
0:11:22,0.99842
0:11:24,0.99842
0:11:26,0.99842
0:11:28,0.99841
0:11:30,0.99841
0:11:32,0.99841
0:11:34,0.99841
0:11:36,0.99841
0:11:38,0.99841
0:11:40,0.99840
0:11:42,0.99840
0:11:44,0.99840
0:11:46,0.99840
0:11:48,0.99840
0:11:50,0.99840
0:11:52,0.99840
0:11:54,0.99839
0:11:56,0.99839
0:11:58,0.99839
0:12:00,0.99839
0:12:02,0.99839
0:12:04,0.99839
0:12:06,0.99839
0:12:08,0.99838
0:12:10,0.99838
0:12:12,0.99838
0:12:14,0.99838
0:12:16,0.99838
0:12:18,0.99838
0:12:20,0.99838
0:12:22,0.99837
0:12:24,0.99837
0:12:26,0.99837
0:12:28,0.99837
0:12:30,0.99837
0:12:32,0.99036
0:12:34,0.97925
0:12:36,0.95828
0:12:38,0.93365
0:12:40,0.90901
0:12:42,0.87947
0:12:44,0.84804
0:12:46,0.81661
0:12:48,0.78518
0:12:50,0.75375
0:12:52,0.72858
0:12:54,0.70580
0:12:56,0.68303
0:12:58,0.66193
0:13:00,0.64148
0:13:02,0.62103
0:13:04,0.60058
0:13:06,0.57697
0:13:08,0.55219
0:13:10,0.52740
0:13:12,0.51049
0:13:14,0.49649
0:13:16,0.48249
0:13:18,0.47170
0:13:20,0.46214
0:13:22,0.45258
0:13:24,0.44301
0:13:26,0.42635
0:13:28,0.40699
0:13:30,0.38762
0:13:32,0.35842
0:13:34,0.32539
0:13:36,0.29236
0:13:38,0.25600
0:13:40,0.17067
0:13:42,0.08534
0:13:44,0.00000
0:13:46,0.00000
0:13:48,-0.04058
0:13:50,-0.08116
0:13:52,-0.12175
0:13:54,-0.16233
0:13:56,-0.16233
0:13:58,-0.20744
0:14:00,-0.25255
0:14:02,-0.29404
0:14:04,-0.33414
0:14:06,-0.37423
0:14:08,-0.41433
0:14:10,-0.45442
0:14:12,-0.48805
0:14:14,-0.51912
0:14:16,-0.55018
0:14:18,-0.58124
0:14:20,-0.61101
0:14:22,-0.64027
0:14:24,-0.66953
0:14:26,-0.70011
0:14:28,-0.73120
0:14:30,-0.76230
0:14:32,-0.79339
0:14:34,-0.81582
0:14:36,-0.83486
0:14:38,-0.85389
0:14:40,-0.86546
0:14:42,-0.87413
0:14:44,-0.86781
0:14:46,-0.85572
0:14:48,-0.83828
0:14:50,-0.81871
0:14:52,-0.79914
0:14:54,-0.77958
0:14:56,-0.76001
0:14:58,-0.74044
0:15:00,-0.72088
0:15:02,-0.70131
0:15:04,-0.68174
0:15:06,-0.66218
0:15:08,-0.64911
0:15:10,-0.63860
0:15:12,-0.62809
0:15:14,-0.61758
0:15:16,-0.60707
0:15:18,-0.59657
0:15:20,-0.58909
0:15:22,-0.58284
0:15:24,-0.57658
0:15:26,-0.58055
0:15:28,-0.58848
0:15:30,-0.60480
0:15:32,-0.62439
0:15:34,-0.65036
0:15:36,-0.67892
0:15:38,-0.70748
0:15:40,-0.73604
0:15:42,-0.76461
0:15:44,-0.79317
0:15:46,-0.82173
0:15:48,-0.84586
0:15:50,-0.86823
0:15:52,-0.89059
0:15:54,-0.91296
0:15:56,-0.93533
0:15:58,-0.95486
0:16:00,-0.97329
0:16:02,-0.99173
0:16:04,-0.99696
0:16:06,-0.99684
0:16:08,-0.99672
0:16:10,-0.99660
0:16:12,-0.99648
0:16:14,-0.99636
0:16:16,-0.99624
0:16:18,-0.99612
0:16:20,-0.99600
0:16:22,-0.99588
0:16:24,-0.99576
0:16:26,-0.99564
0:16:28,-0.99552
0:16:30,-0.99540
0:16:32,-0.99528
0:16:34,-0.99516
0:16:36,-0.99504
0:16:38,-0.99492
0:16:40,-0.99479
0:16:42,-0.99467
0:16:44,-0.99455
0:16:46,-0.99443
0:16:48,-0.99431
0:16:50,-0.99419
0:16:52,-0.99407
0:16:54,-0.99395
0:16:56,-0.99383
0:16:58,-0.99371
0:17:00,-0.99359
0:17:02,-0.99347
0:17:04,-0.99335
0:17:06,-0.99323
0:17:08,-0.99311
0:17:10,-0.99299
0:17:12,-0.99287
0:17:14,-0.99275
0:17:16,-0.99263
0:17:18,-0.99251
0:17:20,-0.99239
0:17:22,-0.99227
0:17:24,-0.99215
0:17:26,-0.99203
0:17:28,-0.99191
0:17:30,-0.98586
0:17:32,-0.97747
0:17:34,-0.96908
0:17:36,-0.96069
0:17:38,-0.95230
0:17:40,-0.94391
0:17:42,-0.93552
0:17:44,-0.92713
0:17:46,-0.92226
0:17:48,-0.91879
0:17:50,-0.91532
0:17:52,-0.91184
0:17:54,-0.90837
0:17:56,-0.90490
0:17:58,-0.90143
0:18:00,-0.90065
0:18:02,-0.90093
0:18:04,-0.90120
0:18:06,-0.90148
0:18:08,-0.89343
0:18:10,-0.88202
0:18:12,-0.87062
0:18:14,-0.85921
0:18:16,-0.83836
0:18:18,-0.81380
0:18:20,-0.78924
0:18:22,-0.76468
0:18:24,-0.74910
0:18:26,-0.73713
0:18:28,-0.72517
0:18:30,-0.71515
0:18:32,-0.70590
0:18:34,-0.69665
0:18:36,-0.68740
0:18:38,-0.67815
0:18:40,-0.66890
0:18:42,-0.65965
0:18:44,-0.64848
0:18:46,-0.63654
0:18:48,-0.63163
0:18:50,-0.62953
0:18:52,-0.62743
0:18:54,-0.63539
0:18:56,-0.64728
0:18:58,-0.66662
0:19:00,-0.68888
0:19:02,-0.71676
0:19:04,-0.74693
0:19:06,-0.77711
0:19:08,-0.80728
0:19:10,-0.83746
0:19:12,-0.86618
0:19:14,-0.89434
0:19:16,-0.92250
0:19:18,-0.95066
0:19:20,-0.97882
0:19:22,-0.99627
0:19:24,-0.99994
0:19:26,-0.99985
0:19:28,-0.99977
0:19:30,-0.99969
0:19:32,-0.99960
0:19:34,-0.99952
0:19:36,-0.99943
0:19:38,-0.99935
0:19:40,-0.99926
0:19:42,-0.99918
0:19:44,-0.99909
0:19:46,-0.99901
0:19:48,-0.98012
0:19:50,-0.95364
0:19:52,-0.88284
0:19:54,-0.82345
0:19:56,-0.77586
0:19:58,-0.72828
0:20:00,-0.68070
0:20:02,-0.63311
0:20:04,-0.58553
0:20:06,-0.53795
0:20:08,-0.49036
0:20:10,-0.44935
0:20:12,-0.41090
0:20:14,-0.37246
0:20:16,-0.34324
0:20:18,-0.31760
0:20:20,-0.30054
0:20:22,-0.28682
0:20:24,-0.28364
0:20:26,-0.28451
0:20:28,-0.29428
0:20:30,-0.30752
0:20:32,-0.32076
0:20:34,-0.34171
0:20:36,-0.36569
0:20:38,-0.38968
0:20:40,-0.41367
0:20:42,-0.43586
0:20:44,-0.45735
0:20:46,-0.47883
0:20:48,-0.50031
0:20:50,-0.51710
0:20:52,-0.53207
0:20:54,-0.54705
0:20:56,-0.56203
0:20:58,-0.57700
0:21:00,-0.59198
0:21:02,-0.60172
0:21:04,-0.60938
0:21:06,-0.61705
0:21:08,-0.62471
0:21:10,-0.63238
0:21:12,-0.64004
0:21:14,-0.64771
0:21:16,-0.64732
0:21:18,-0.64364
0:21:20,-0.63997
0:21:22,-0.62991
0:21:24,-0.61733
0:21:26,-0.60476
0:21:28,-0.59218
0:21:30,-0.57960
0:21:32,-0.56702
0:21:34,-0.55659
0:21:36,-0.54702
0:21:38,-0.53745
0:21:40,-0.52787
0:21:42,-0.51830
0:21:44,-0.50873
0:21:46,-0.50935
0:21:48,-0.51404
0:21:50,-0.51873
0:21:52,-0.52342
0:21:54,-0.52932
0:21:56,-0.53569
0:21:58,-0.54207
0:22:00,-0.54845
0:22:02,-0.55482
0:22:04,-0.56925
0:22:06,-0.57423
0:22:08,-0.60678
0:22:10,-0.64034
0:22:12,-0.66909
0:22:14,-0.69784
0:22:16,-0.72659
0:22:18,-0.76438
0:22:20,-0.80578
0:22:22,-0.84719
0:22:24,-0.88859
0:22:26,-0.93000
0:22:28,-0.97140
0:22:30,-0.99528
0:22:32,-0.99999
0:22:34,-0.99999
0:22:36,-0.99998
0:22:38,-0.99997
0:22:40,-0.99996
0:22:42,-0.99996
0:22:44,-0.99995
0:22:46,-0.99994
0:22:48,-0.99993
0:22:50,-0.99992
0:22:52,-0.99992
0:22:54,-0.99991
0:22:56,-1.00000
0:22:58,-1.00000
0:23:00,-1.00000
0:23:02,-1.00000
0:23:04,-1.00000
0:23:06,-1.00000
0:23:08,-1.00000
0:23:10,-1.00000
0:23:12,-1.00000
0:23:14,-1.00000
0:23:16,-1.00000
0:23:18,-1.00000
0:23:20,-1.00000
0:23:22,-1.00000
0:23:24,-1.00000
0:23:26,-1.00000
0:23:28,-1.00000
0:23:30,-1.00000
0:23:32,-1.00000
0:23:34,-1.00000
0:23:36,-1.00000
0:23:38,-1.00000
0:23:40,-1.00000
0:23:42,-1.00000
0:23:44,-1.00000
0:23:46,-1.00000
0:23:48,-1.00000
0:23:50,-1.00000
0:23:52,-1.00000
0:23:54,-1.00000
0:23:56,-1.00000
0:23:58,-1.00000
0:24:00,-1.00000
0:24:02,-1.00000
0:24:04,-1.00000
0:24:06,-1.00000
0:24:08,-1.00000
0:24:10,-1.00000
0:24:12,-1.00000
0:24:14,-1.00000
0:24:16,-1.00000
0:24:18,-1.00000
0:24:20,-1.00000
0:24:22,-1.00000
0:24:24,-1.00000
0:24:26,-1.00000
0:24:28,-1.00000
0:24:30,-0.99332
0:24:32,-0.97526
0:24:34,-0.94170
0:24:36,-0.93297
0:24:38,-0.85880
0:24:40,-0.79291
0:24:42,-0.73604
0:24:44,-0.67040
0:24:46,-0.60201
0:24:48,-0.52439
0:24:50,-0.44402
0:24:52,-0.35865
0:24:54,-0.27178
0:24:56,-0.18491
0:24:58,-0.09804
0:25:00,-0.01117
0:25:02,0.07570
0:25:04,0.16257
0:25:06,0.24944
0:25:08,0.32805
0:25:10,0.40415
0:25:12,0.42126
0:25:14,0.52294
0:25:16,0.59839
0:25:18,0.65641
0:25:20,0.73475
0:25:22,0.78328
0:25:24,0.82073
0:25:26,0.84959
0:25:28,0.87578
0:25:30,0.86840
0:25:32,0.88875
0:25:34,0.90452
0:25:36,0.91541
0:25:38,0.92630
0:25:40,0.93719
0:25:42,0.94808
0:25:44,0.95898
0:25:46,0.96451
0:25:48,0.96848
0:25:50,0.97244
0:25:52,0.97641
0:25:54,0.98038
0:25:56,0.98434
0:25:58,0.98831
0:26:00,0.98985
0:26:02,0.99065
0:26:04,0.98128
0:26:06,0.96889
0:26:08,0.94938
0:26:10,0.92773
0:26:12,0.90608
0:26:14,0.88443
0:26:16,0.86278
0:26:18,0.85777
0:26:20,0.81540
0:26:22,0.77508
0:26:24,0.73919
0:26:26,0.70331
0:26:28,0.66743
0:26:30,0.63154
0:26:32,0.59566
0:26:34,0.55978
0:26:36,0.52389
0:26:38,0.48801
0:26:40,0.45756
0:26:42,0.42872
0:26:44,0.39988
0:26:46,0.38091
0:26:48,0.36485
0:26:50,0.34879
0:26:52,0.33273
0:26:54,0.31667
0:26:56,0.30061
0:26:58,0.27622
0:27:00,0.24933
0:27:02,0.22243
0:27:04,0.19554
0:27:06,0.16542
0:27:08,0.13437
0:27:10,0.10331
0:27:12,0.09629
0:27:14,0.04925
0:27:16,0.01203
0:27:18,-0.01772
0:27:20,-0.04746
0:27:22,-0.07721
0:27:24,-0.08411
0:27:26,-0.12028
0:27:28,-0.14329
0:27:30,-0.15905
0:27:32,-0.17480
0:27:34,-0.19056
0:27:36,-0.20077
0:27:38,-0.20934
0:27:40,-0.21792
0:27:42,-0.22649
0:27:44,-0.23507
0:27:46,-0.24045
0:27:48,-0.24491
0:27:50,-0.24936
0:27:52,-0.25382
0:27:54,-0.25828
0:27:56,-0.26274
0:27:58,-0.25801
0:28:00,-0.25043
0:28:02,-0.24285
0:28:04,-0.22423
0:28:06,-0.20217
0:28:08,-0.18012
0:28:10,-0.14908
0:28:12,-0.14071
0:28:14,-0.07709
0:28:16,-0.02160
0:28:18,-0.09217
0:28:20,-0.09754
0:28:22,-0.09195
0:28:24,-0.08636
0:28:26,-0.08077
0:28:28,-0.07518
0:28:30,-0.06959
0:28:32,-0.06400
0:28:34,-0.06111
0:28:36,-0.06751
0:28:38,-0.07391
0:28:40,-0.08031
0:28:42,-0.08671
0:28:44,-0.09311
0:28:46,-0.09951
0:28:48,-0.10532
0:28:50,-0.10920
0:28:52,-0.11308
0:28:54,-0.11396
0:28:56,-0.10459
0:28:58,-0.09523
0:29:00,-0.08586
0:29:02,-0.07650
0:29:04,-0.06713
0:29:06,-0.05963
0:29:08,-0.05843
0:29:10,-0.05969
0:29:12,-0.06952
0:29:14,-0.07935
0:29:16,-0.08918
0:29:18,-0.09776
0:29:20,-0.10198
0:29:22,-0.10621
0:29:24,-0.11133
0:29:26,-0.11962
0:29:28,-0.12791
0:29:30,-0.13620
0:29:32,-0.14449
0:29:34,-0.15141
0:29:36,-0.15348
0:29:38,-0.15556
0:29:40,-0.15763
0:29:42,-0.15757
0:29:44,-0.15023
0:29:46,-0.14081
0:29:48,-0.12437
0:29:50,-0.10793
0:29:52,-0.09149
0:29:54,-0.07517
0:29:56,-0.05930
0:29:58,-0.04342
0:30:00,-0.02754
0:30:02,-0.01166
0:30:04,0.00421
0:30:06,0.02009
0:30:08,0.03339
0:30:10,0.03753
0:30:12,0.04166
0:30:14,0.04381
0:30:16,0.03926
0:30:18,0.03471
0:30:20,0.03016
0:30:22,0.02319
0:30:24,0.00776
0:30:26,-0.00767
0:30:28,-0.02270
0:30:30,-0.03630
0:30:32,-0.04990
0:30:34,-0.06350
0:30:36,-0.07710
0:30:38,-0.09070
0:30:40,-0.10430
0:30:42,-0.11790
0:30:44,-0.12926
0:30:46,-0.13258
0:30:48,-0.13590
0:30:50,-0.13922
0:30:52,-0.14254
0:30:54,-0.14455
0:30:56,-0.14207
0:30:58,-0.13959
0:31:00,-0.13712
0:31:02,-0.13464
0:31:04,-0.13216
0:31:06,-0.12968
0:31:08,-0.12720
0:31:10,-0.12473
0:31:12,-0.12225
0:31:14,-0.11977
0:31:16,-0.11971
0:31:18,-0.12804
0:31:20,-0.13637
0:31:22,-0.14470
0:31:24,-0.15437
0:31:26,-0.16865
0:31:28,-0.18294
0:31:30,-0.19722
0:31:32,-0.21150
0:31:34,-0.22579
0:31:36,-0.24007
0:31:38,-0.25435
0:31:40,-0.26864
0:31:42,-0.28633
0:31:44,-0.30920
0:31:46,-0.31321
0:31:48,-0.33162
0:31:50,-0.35191
0:31:52,-0.37221
0:31:54,-0.39250
0:31:56,-0.41279
0:31:58,-0.43308
0:32:00,-0.45338
0:32:02,-0.47367
0:32:04,-0.49173
0:32:06,-0.50192
0:32:08,-0.51212
0:32:10,-0.51896
0:32:12,-0.51395
0:32:14,-0.50585
0:32:16,-0.48662
0:32:18,-0.46353
0:32:20,-0.42728
0:32:22,-0.38714
0:32:24,-0.33297
0:32:26,-0.27880
0:32:28,-0.22462
0:32:30,-0.16870
0:32:32,-0.10662
0:32:34,-0.04453
0:32:36,0.02018
0:32:38,0.09388
0:32:40,0.16758
0:32:42,0.25822
0:32:44,0.37569
0:32:46,0.39136
0:32:48,0.46124
0:32:50,0.53112
0:32:52,0.59722
0:32:54,0.64684
0:32:56,0.67985
0:32:58,0.69642
0:33:00,0.71299
0:33:02,0.72956
0:33:04,0.74281
0:33:06,0.74439
0:33:08,0.74596
0:33:10,0.74469
0:33:12,0.73349
0:33:14,0.71944
0:33:16,0.69512
0:33:18,0.67081
0:33:20,0.64649
0:33:22,0.62218
0:33:24,0.59786
0:33:26,0.57355
0:33:28,0.54923
0:33:30,0.52492
0:33:32,0.50060
0:33:34,0.47795
0:33:36,0.46108
0:33:38,0.44421
0:33:40,0.42735
0:33:42,0.41048
0:33:44,0.39699
0:33:46,0.39552
0:33:48,0.39405
0:33:50,0.39478
0:33:52,0.40305
0:33:54,0.41437
0:33:56,0.43630
0:33:58,0.45823
0:34:00,0.48016
0:34:02,0.50209
0:34:04,0.52405
0:34:06,0.54612
0:34:08,0.56820
0:34:10,0.59027
0:34:12,0.61235
0:34:14,0.63442
0:34:16,0.65649
0:34:18,0.67857
0:34:20,0.70064
0:34:22,0.72271
0:34:24,0.74479
0:34:26,0.76566
0:34:28,0.78234
0:34:30,0.79902
0:34:32,0.81277
0:34:34,0.81648
0:34:36,0.81792
0:34:38,0.81146
0:34:40,0.80500
0:34:42,0.79501
0:34:44,0.77750
0:34:46,0.77412
0:34:48,0.75912
0:34:50,0.74037
0:34:52,0.70833
0:34:54,0.67629
0:34:56,0.64425
0:34:58,0.61221
0:35:00,0.58017
0:35:02,0.54813
0:35:04,0.51472
0:35:06,0.47650
0:35:08,0.43827
0:35:10,0.40005
0:35:12,0.36284
0:35:14,0.32918
0:35:16,0.29552
0:35:18,0.26186
0:35:20,0.22975
0:35:22,0.20303
0:35:24,0.17630
0:35:26,0.14957
0:35:28,0.12284
0:35:30,0.09611
0:35:32,0.06938
0:35:34,0.04492
0:35:36,0.02818
0:35:38,0.01145
0:35:40,-0.00214
0:35:42,-0.00446
0:35:44,-0.00678
0:35:46,-0.00645
0:35:48,0.00294
0:35:50,0.01467
0:35:52,0.03482
0:35:54,0.05496
0:35:56,0.07773
0:35:58,0.10954
0:36:00,0.14136
0:36:02,0.17318
0:36:04,0.20425
0:36:06,0.23268
0:36:08,0.26112
0:36:10,0.28658
0:36:12,0.30164
0:36:14,0.31670
0:36:16,0.32843
0:36:18,0.32877
0:36:20,0.32912
0:36:22,0.32946
0:36:24,0.32980
0:36:26,0.33014
0:36:28,0.33049
0:36:30,0.33083
0:36:32,0.33117
0:36:34,0.33151
0:36:36,0.33186
0:36:38,0.33220
0:36:40,0.33254
0:36:42,0.33183
0:36:44,0.32750
0:36:46,0.32068
0:36:48,0.30511
0:36:50,0.28954
0:36:52,0.27397
0:36:54,0.25599
0:36:56,0.22243
0:36:58,0.19554
0:37:00,0.16542
0:37:02,0.13437
0:37:04,0.10331
0:37:06,0.09629
0:37:08,0.04925
0:37:10,0.01203
0:37:12,-0.01772
0:37:14,-0.04746
0:37:16,-0.07721
0:37:18,-0.08411
0:37:20,-0.12028
0:37:22,-0.14329
0:37:24,-0.15905
0:37:26,-0.17480
0:37:28,-0.19056
0:37:30,-0.20077
0:37:32,-0.20934
0:37:34,-0.21792
0:37:36,-0.22649
0:37:38,-0.23507
0:37:40,-0.24045
0:37:42,-0.24491
0:37:44,-0.24936
0:37:46,-0.25382
0:37:48,-0.25828
0:37:50,-0.26274
0:37:52,-0.25801
0:37:54,-0.25043
0:37:56,-0.24285
0:37:58,-0.22423
0:38:00,-0.20217
0:38:02,-0.18012
0:38:04,-0.14908
0:38:06,-0.14071
0:38:08,-0.07709
0:38:10,-0.02160
0:38:12,0.02466
0:38:14,0.07092
0:38:16,0.11718
0:38:18,0.16344
0:38:20,0.20970
0:38:22,0.25595
0:38:24,0.30221
0:38:26,0.34511
0:38:28,0.38695
0:38:30,0.42878
0:38:32,0.47062
0:38:34,0.50520
0:38:36,0.53754
0:38:38,0.56987
0:38:40,0.59456
0:38:42,0.61682
0:38:44,0.63908
0:38:46,0.66134
0:38:48,0.67515
0:38:50,0.68621
0:38:52,0.69726
0:38:54,0.70788
0:38:56,0.71835
0:38:58,0.72882
0:39:00,0.73929
0:39:02,0.75514
0:39:04,0.77269
0:39:06,0.77691
0:39:08,0.80236
0:39:10,0.81897
0:39:12,0.83015
0:39:14,0.84134
0:39:16,0.85253
0:39:18,0.85130
0:39:20,0.84597
0:39:22,0.83183
0:39:24,0.81495
0:39:26,0.79189
0:39:28,0.76683
0:39:30,0.74177
0:39:32,0.72569
0:39:34,0.71253
0:39:36,0.70977
0:39:38,0.71040
0:39:40,0.71104
0:39:42,0.72297
0:39:44,0.73846
0:39:46,0.75394
0:39:48,0.76943
0:39:50,0.79038
0:39:52,0.81307
0:39:54,0.83576
0:39:56,0.85844
0:39:58,0.88113
0:40:00,0.90382


==> simulation/simex1_nmpc_inputs_etc.csv <==
time,in1,in2,cal_time
-30,0.499392643580224,0.418210407224834,8.7828945
-28,0.49909692746936,0.418943914573643,3.8405783
-26,0.499237049307188,0.418640689780174,6.0919701
-24,0.499508176571318,0.417684138204234,1.5851847
-22,0.49914554407195,0.418644243521373,3.8034926
-20,0.499433469499111,0.417747169085135,6.3847384
-18,0.498972199891112,0.419191043180862,2.1600953
-16,0.499376237332217,0.418180397548904,2.7656017
-14,0.499274552776439,0.41840977773675,3.292274
-12,0.499241629704911,0.418478352695034,9.0102446
-10,0.499192623462976,0.418578033415961,4.3836838
-8,0.499304813880698,0.41832513812757,3.2239977
-6,0.499134239720816,0.418713841558069,3.3749618
-4,0.499418973056002,0.417972718158339,4.2574974
-2,0.499083560501136,0.4187152068379,7.101843
0,0.499154786151857,0.414780242354712,4.2368279
2,0.49739557489955,0.41686832118378,1.9289655
4,0.495675972749757,0.418950722149933,1.7259826
6,0.496575486909057,0.412572159217658,1.5877793
8,0.491193253523914,0.417954388301038,13.8100019
10,0.493134459377356,0.391829157084608,2.4746711
12,0.482380296676665,0.406518221427363,2.9106525
14,0.476936917785975,0.401061414498382,5.9578431
16,0.474749861535272,0.393256187942333,5.5797931
18,0.469459700028214,0.387966014598239,6.6045364
20,0.463889926401958,0.382396014366307,4.6758475
22,0.45798328755475,0.376489375342359,14.4117449
24,0.452314375566473,0.370819809891311,4.4475937
26,0.44733106999683,0.365835342476731,2.1816367
28,0.442346118950701,0.36084378074595,4.9151581
30,0.438410666272851,0.356540774909753,1.6691972
32,0.43805211465021,0.356869369381341,1.4919556
34,0.437482160613928,0.346958822792467,4.3882777
36,0.432121147210606,0.352319833619464,6.8529602
38,0.427278099641862,0.349579543551429,4.6064884
40,0.427259856173749,0.338726072761953,2.181524
42,0.423484434054555,0.343251181214881,3.203677
44,0.423178079585529,0.341576680546806,3.3687958
46,0.423103801158921,0.3417339022815,5.1865469
48,0.422791568713915,0.345312299126111,5.6594343
50,0.424528763320395,0.34271994024237,5.5825549
52,0.424673208509632,0.342412102943271,1.9613571
54,0.424671111909069,0.342407181496697,4.3738743
56,0.424927722117897,0.346075108136296,1.6968156
58,0.425073501012054,0.345963176337536,2.1871452
60,0.425885101616987,0.346091419793373,2.858374
62,0.42769898594596,0.349995305729542,8.75594
64,0.432014712352407,0.353181730378028,5.9012697
66,0.436699864754907,0.357845851433466,3.5469102
68,0.440677319081835,0.361473999441234,4.8476027
70,0.443036972563137,0.365383464686347,0.5746095
72,0.447013782410415,0.367811632284475,8.4919969
74,0.450602298213698,0.370387258144943,6.4621641
76,0.454163101808628,0.374390968972922,6.2239909
78,0.45684941562655,0.378482111441336,1.6614025
80,0.460513628869326,0.378723715948271,7.3339203
82,0.462462251386803,0.383396238750364,4.0964936
84,0.462831518408761,0.382939207055655,2.4795846
86,0.464940362138051,0.38636025624007,7.5248477
88,0.466608930946538,0.389695535351858,4.2809298
90,0.471157942041955,0.389684161742107,4.6950087
92,0.473457863295129,0.393615240668477,0.5416613
94,0.47599308127168,0.396863976702214,6.7624604
96,0.478694405654848,0.400626499202144,3.2500124
98,0.482193413475731,0.404007143690915,4.785853
100,0.485741794688322,0.40470981790505,4.5048163
102,0.488701164599553,0.40901728917602,9.6177134
104,0.491575791538503,0.412628919722727,8.4846908
106,0.495038268105768,0.416332689659615,4.2889221
108,0.498444491038868,0.418864508024248,0.5581696
110,0.502137039010806,0.421886720761729,5.4720418
112,0.505090035861925,0.426074031907089,4.4394014
114,0.508689374644952,0.430241304842278,4.5220587
116,0.512846914871719,0.433086394720074,4.5931782
118,0.516864119598818,0.437103726585669,4.6896005
120,0.520923442150812,0.44116304860893,7.6145915
122,0.524989291495547,0.445235437168072,5.3275247
124,0.528461582856828,0.449283250886868,2.3252156
126,0.530949581929334,0.453540244240083,1.2310283
128,0.534829195393419,0.456707715251569,12.8057302
130,0.538386363518291,0.457866450428596,6.511141
132,0.541952225471585,0.458047165492152,0.5601424
134,0.542361285814897,0.473950356544085,3.7664275
136,0.547695784471557,0.464265420584201,0.5764736
138,0.549193899095761,0.468848506161792,3.1384927
140,0.549236034644725,0.468878740591594,3.1520856
142,0.549543927212311,0.469659866592601,4.7816594
144,0.553450211362371,0.465753582473472,10.3070438
146,0.553172793644344,0.482632895302813,7.2602337
148,0.559265446601022,0.477548153757299,5.2694994
150,0.562809033773284,0.481530630420197,0.5765099
152,0.566901277137315,0.481728774078551,5.1587784
154,0.565655625238073,0.502227736532581,2.7950308
156,0.572742905150413,0.490597178831934,2.4955836
158,0.577954980688323,0.488660637276755,7.2607451
160,0.579235717666275,0.507491806980186,7.3562267
162,0.584840113785467,0.505432682835906,6.7685868
164,0.590110705868771,0.510703263513817,7.5058266
166,0.595008686150394,0.515601230105074,5.7906358
168,0.59977303399247,0.520365577136387,5.4399632
170,0.60474686172845,0.525339403061503,5.1925642
172,0.609956906369686,0.530549442960126,5.9005934
174,0.615251712660491,0.53584423478517,5.5783178
176,0.620517342739961,0.541109860931228,4.8301762
178,0.625714915180929,0.546307429579533,6.2251578
180,0.630803625460806,0.551396136511772,14.5045168
182,0.6357434310375,0.556335939159783,8.3963794
184,0.640489269851395,0.561081775691904,4.7533094
186,0.645025418533864,0.565617918979111,8.294355
188,0.649362376331862,0.569956288115876,3.8268829
190,0.653475138949617,0.574356240723873,4.0468817
192,0.657536303604376,0.578417451470321,5.1519674
194,0.66126975752187,0.582290551232304,5.2495446
196,0.663905354556453,0.586867263723126,2.7337119
198,0.667263589654643,0.578000078884763,1.2179976
200,0.66994060389943,0.595515658856285,1.8338275
202,0.672221018841704,0.591841392374694,7.1622801
204,0.673204236156942,0.595885421845418,3.6383536
206,0.675317256023158,0.592980278745798,2.3697208
208,0.677399303164631,0.596638347495097,1.8957095
210,0.678749589643179,0.60056286760274,2.6425136
212,0.678885207100739,0.600114622590462,5.2230553
214,0.679420587907657,0.598822810742257,4.0046535
216,0.68085205077268,0.596781517653651,2.6675949
218,0.682182817452103,0.603078387341585,2.7271364
220,0.682416596610431,0.60218132446882,3.0665506
222,0.682069982469588,0.602552579119942,2.5244348
224,0.683000536900014,0.600723776048234,3.7236105
226,0.684341706168566,0.603983573858457,3.5019594
228,0.684390283702185,0.604818352638856,1.0735115
230,0.684430283587465,0.604361308590428,5.2932509
232,0.684439366145025,0.602940594016636,2.1548372
234,0.684401832317392,0.603175759317502,3.3018849
236,0.684304375822356,0.603582490366222,5.7505802
238,0.684061290276846,0.604100514768003,4.3068061
240,0.682705870778642,0.604424901595894,1.9780081
242,0.682381644874556,0.600121252105732,1.2334412
244,0.681641108242306,0.60198838862867,5.7108885
246,0.680012191392512,0.596042969107579,2.6977316
248,0.678130341514505,0.600634487804146,4.2128659
250,0.67599683583372,0.595816161375643,1.5612007
252,0.673842709611579,0.590668384770142,5.8712492
254,0.671632146278395,0.589440327724748,5.4858234
256,0.669682796340756,0.584341733745633,13.308733
258,0.667572456786867,0.579174786720092,1.9501474
260,0.662927383006246,0.582973170740507,5.1893317
262,0.659569329060952,0.579019986974786,3.7056679
264,0.655839913328135,0.574874775731301,6.0196332
266,0.652325566180136,0.570761328980606,4.0238796
268,0.648948248644935,0.567028736543238,4.6249072
270,0.645490317215907,0.56306796828925,5.4756796
272,0.641470857120144,0.560769122046818,3.9458915
274,0.638694460088858,0.557166932324703,15.3224029
276,0.636671462517155,0.55373195753832,3.1007452
278,0.634981467257564,0.549877096846721,2.4654377
280,0.630802810748234,0.548014965979009,3.8641032
282,0.628154374662186,0.543705423726055,5.6159704
284,0.62318039903653,0.552314136255079,2.9987278
286,0.621925424680884,0.531785537733953,7.1534637
288,0.617105756554353,0.534675573903371,4.9911462
290,0.613496259881669,0.532675694563716,4.6230998
292,0.610263807663819,0.528940472513231,5.6264978
294,0.607621080891151,0.52532287492577,0.5784564
296,0.60466694128709,0.521509093947036,6.1134256
298,0.602023420853065,0.520755106710517,0.5633499
300,0.600725155119375,0.51588867160974,0.6968291
302,0.598984157828809,0.517929994744833,2.5147893
304,0.597809878818249,0.518716488863749,8.1130365
306,0.597597603317595,0.51915457792235,5.0267106
308,0.597721802269049,0.518257521111213,4.654383
310,0.597662173850874,0.518321533806896,3.8885967
312,0.59757547060233,0.518544244330037,3.3832762
314,0.59596158452031,0.514283759854904,5.4224979
316,0.595135046037515,0.51048218922845,4.1144629
318,0.592441496255226,0.511853208635763,0.8224319
320,0.591462229271658,0.507209049079332,2.1692553
322,0.58997217711379,0.509047413285266,5.6203612
324,0.589404106489587,0.509728699857177,3.2140926
326,0.589353869015797,0.509795270774505,9.3466348
328,0.589122874694721,0.510252289246402,2.4990766
330,0.588865755082547,0.510756208518316,5.2018674
332,0.589437792327465,0.504736667734524,2.5410985
334,0.588461322723642,0.506415504953541,4.4407334
336,0.587710086160498,0.50733383618665,3.4443176
338,0.587336835884683,0.508096937386598,6.9351045
340,0.587516039005754,0.50451122737051,4.0556173
342,0.586602987972878,0.506965196136362,6.1084827
344,0.586642486885794,0.503551006737633,4.2609235
346,0.58583338076372,0.505592285843917,2.4501459
348,0.585866259314714,0.505523700609662,3.8828712
350,0.586274120817276,0.504626643821587,4.8106506
352,0.586905142082224,0.503391573079,3.2487942
354,0.586679840993308,0.508766161589564,4.8517667
356,0.587526026115992,0.50786909699449,3.2945241
358,0.588265698910461,0.507234321175112,7.6257224
360,0.588773580974563,0.506594320258122,4.0193496
362,0.588804554689444,0.506508593221091,2.9208268
364,0.590558868203581,0.510454813561241,11.39917
366,0.591198942685765,0.514343532462225,0.6327674
368,0.59356945371106,0.514456044268973,0.8493647
370,0.595143321717555,0.5124142825515,1.9938518
372,0.595564076394046,0.518038842363701,4.4849967
374,0.595417672575672,0.518897970179244,3.4417057
376,0.596397919470782,0.517697006411618,2.5185118
378,0.597052724897497,0.5185518443983,2.0627058
380,0.598497250824287,0.52195951555925,10.5725406
382,0.600773829219969,0.518080040422154,3.5194583
384,0.602327784942103,0.522137577168378,5.2318241
386,0.603725170819991,0.526087907314029,4.9830576
388,0.605634769893146,0.523443294132405,3.4198247
390,0.60590830167147,0.527982060977666,0.4181662
392,0.606819428992244,0.526011678616959,2.4993564
394,0.607002784570879,0.525674606115749,4.7720902
396,0.605970612988719,0.52808320370378,5.0388319
398,0.60605868358451,0.52490101115763,0.5037374
400,0.605752228412778,0.521451753032679,2.2114736
402,0.602739002889551,0.523931379450042,10.6196234
404,0.602269069633137,0.51913787501809,3.1150868
406,0.60001607081605,0.515280793401819,3.41514
408,0.598006470137161,0.515641752504252,2.619984
410,0.595304924745348,0.511937183027301,7.5990257
412,0.592969766142294,0.512409019815451,7.8031481
414,0.590366849893745,0.508867675178952,8.3493278
416,0.588564983864297,0.505416622759196,3.4669163
418,0.585514599160878,0.504527445474103,8.2806866
420,0.584133341870177,0.500268035801651,5.6930419
422,0.58147934168877,0.504251837594777,0.5888335
424,0.581417945770685,0.496776966136815,4.170041
426,0.579869897867768,0.497743122147876,2.7493114
428,0.579191453586901,0.498508345918594,1.9344774
430,0.57749450052183,0.49547196573215,4.536437
432,0.57694484209329,0.492076902845125,11.3933734
434,0.574482836901636,0.495263983878492,7.1944305
436,0.574067891343708,0.490474764764611,4.2338129
438,0.573098488281919,0.491827432487348,1.3063792
440,0.572563272230931,0.492724485546954,3.7534549
442,0.572763213461561,0.492267453849371,4.0632798
444,0.572901430899848,0.49195035414846,2.170133
446,0.57329045090253,0.491404216726817,2.7539621
448,0.576755369282029,0.49068111326686,7.424192
450,0.57698979555111,0.505416361822705,7.5407673
452,0.58258606051698,0.501296347017084,5.3223308
454,0.586177791690676,0.505354919669131,0.5864427
456,0.589880145630997,0.509432541387978,8.7747663
458,0.593665717903954,0.513505244156448,5.1771222
460,0.597896373855595,0.517525667616341,7.1279502
462,0.602679796935508,0.519326786706414,12.3754055
464,0.6058776064988,0.535118296343037,5.3450531
466,0.611182084811681,0.530703758589496,5.9033549
468,0.615726429676767,0.535180545210418,4.7430045
470,0.619860546878596,0.533244134768544,0.7115392
472,0.623163164938713,0.553695846063851,8.7978612
474,0.627689972158323,0.544295900537739,4.2117535
476,0.631749396975249,0.549355610666816,5.7273153
478,0.634637147079841,0.554349543446113,1.1816603
480,0.636646569918331,0.559273389436028,1.2196529
482,0.641300897014122,0.553952184036962,5.6843013
484,0.642011970610746,0.57393308760019,2.7657349
486,0.645318611780304,0.56431557792994,2.4937582
488,0.646938360162815,0.57000027661258,2.4334932
490,0.650078169550427,0.563247770547947,2.0260372
492,0.650736282617107,0.56511397170511,2.5222065
494,0.652162366344263,0.565659532873105,2.279408
496,0.654425216283724,0.580791556344474,9.2423789
498,0.654295284608595,0.58033452463841,3.6548524
500,0.655862465790032,0.577873541789156,2.5694318
502,0.656212999558482,0.577652647155287,2.3422449
504,0.656196030355703,0.578109675627073,2.9291361
506,0.656206036040377,0.578009145750537,2.3071668
508,0.658222278030057,0.578291492033996,1.7629671
510,0.655242630717794,0.576858304560824,1.2861188
512,0.65572344343657,0.57704444137597,2.370485
514,0.6555246076813,0.577501465937194,2.3647454
516,0.655205027397607,0.577958497644641,4.2694851
518,0.651977807389523,0.573035169897101,5.9684718
520,0.650595808629181,0.568387045233438,6.8460232
522,0.647227257445471,0.566939681014057,4.2708961
524,0.644735215119234,0.563276375308926,4.0193576
526,0.642124320722001,0.559343611713829,0.630495
528,0.637043685750971,0.55438252262904,9.0074132
530,0.634357695654966,0.550652865105663,0.6084734
532,0.629668666975528,0.544894300047743,2.706218
534,0.62318497026337,0.559583355032105,1.7761484
536,0.62052888907169,0.52247119806759,4.7414459
538,0.613480574458695,0.539751313630178,8.5345398
540,0.610535390729786,0.520039548245325,0.6215329
542,0.606046841071558,0.524587933556296,2.5868807
544,0.604261469620105,0.520236070105798,1.5278691
546,0.601979739432135,0.521952133319064,5.4904646
548,0.601664504787409,0.518793072287868,1.6562829
550,0.601011129260609,0.519757414300669,3.0260646
552,0.601019835154322,0.519618598864004,3.2252655
554,0.604165216255726,0.51571280109834,7.5795552
556,0.604320757563783,0.534726233468617,7.2710298
558,0.609869517622191,0.529177466762979,5.4365775
560,0.614589719645998,0.533897667862954,4.8329937
562,0.61967142977848,0.538980850587127,5.4004915
564,0.625128158321013,0.544370566356411,3.1990708
566,0.630491312853638,0.549733719212829,7.6709166
568,0.634986221225502,0.554259369346106,3.2727783
570,0.639117256901811,0.557261233074705,1.0021254
572,0.641709025035149,0.560512922587941,0.5224331
574,0.647557927888231,0.555863884834468,3.8989334
576,0.648416656234977,0.576384500751135,1.3234126
578,0.653535954845134,0.566597299450134,6.0737995
580,0.655112475257463,0.585515987004868,1.5324456
582,0.659568653819563,0.575898477366592,4.8218159
584,0.663534041764717,0.579799987278346,4.7046348
586,0.66672937095537,0.584908977094886,28.8994772
588,0.668951263582801,0.584398635370882,1.4036841
590,0.668842188889799,0.597564882121019,0.9089008
592,0.670746751635355,0.587947372435108,2.8360849
594,0.672331775489201,0.592852637795969,4.1143181
596,0.675451002927167,0.596383665741232,3.8127017
598,0.675518096450058,0.59600198646428,1.839656
600,0.67567616767389,0.595544954835414,4.4583854
602,0.676331106446258,0.595443518443491,1.5254692
604,0.679082421817229,0.595835639902206,5.6908235
606,0.67976205656387,0.600880336923046,2.1273003
608,0.67986611725386,0.600423305224948,4.0590797
610,0.679686422859523,0.600880336938534,2.4687095
612,0.681583354943661,0.604367932202498,5.3945734
614,0.682486447723421,0.602326653124543,3.9921354
616,0.683415516833009,0.600285481761226,2.9377292
618,0.684301631125739,0.604922242836058,2.211812
620,0.684392944281657,0.60459983982166,2.7600495
622,0.684388957129695,0.604461057955588,2.7371336
624,0.684616311138098,0.604079986963934,2.8449376
626,0.68468123280647,0.604150127798087,1.9112526
628,0.684670401936892,0.604738376673027,1.6345909
630,0.684828358337476,0.604281333163406,2.6128975
632,0.684726919789155,0.604372150342219,5.6419128
634,0.685009787294076,0.603864874558525,2.6401221
636,0.685440489422349,0.602823847060897,3.8822586
638,0.68578680630927,0.605934298773275,3.2686542
640,0.685853370144162,0.605466259540209,2.0045432
642,0.686018697497887,0.605198864136533,5.5117198
644,0.686192784549606,0.604896519016373,3.0129526
646,0.686261359502416,0.604896960334579,2.8440675
648,0.686121714720295,0.605270429553952,3.5101662
650,0.686509070408765,0.60437337269404,3.0107103
652,0.686554468792559,0.607091096088867,7.3421914
654,0.686710598750469,0.606181414265076,2.4212905
656,0.68690226533643,0.605745434674183,2.0708861
658,0.686895336226028,0.605779927406957,4.8294252
660,0.686908568108486,0.606465386272452,0.943592
662,0.686787361853383,0.606725304519623,2.2959529
664,0.687266649461185,0.605442555760961,1.5455864
666,0.686850312885465,0.60330015950988,2.3685784
668,0.688068523758037,0.609250522362877,0.9109832
670,0.687983872746972,0.608353465502255,2.1266864
672,0.687972726279097,0.608037021110048,2.8977608
674,0.688869783143796,0.608537768115048,3.2660904
676,0.688824625971432,0.609772327472606,2.0686442
678,0.688584634641302,0.608791086944295,0.901735
680,0.689481691504064,0.609044494865771,2.5841005
682,0.688754847359534,0.609235238592816,2.4058028
684,0.689221106917728,0.608603387727353,3.2949271
686,0.689240722113535,0.608552808829553,4.0710946
688,0.689285289426988,0.608418423176138,1.8226975
690,0.689402065334563,0.608199091757786,1.6432273
692,0.689237216126424,0.6094102692054,4.7258593
694,0.689367584617437,0.608455088613266,1.7930981
696,0.689423666977332,0.607558029743205,4.0404762
698,0.689435820619957,0.608477049695549,1.7139807
700,0.689363542143343,0.608949625035877,0.6100044
702,0.689075456451292,0.609846681931662,4.4810838
704,0.689034146557043,0.608788067860322,3.2417178
706,0.689348148834719,0.607539356650103,7.0279944
708,0.689480286736821,0.608529909417755,2.3574502
710,0.68929527922221,0.609011956993614,3.8197271
712,0.689587823691032,0.60855492534066,1.7922094
714,0.689006498041005,0.609141128525564,4.072464
716,0.68945088329891,0.608412173865257,2.2294322
718,0.689390018139076,0.608550948690061,3.9291553
720,0.689429453445959,0.608491632313105,2.9817412
722,0.689319772678927,0.608676826219395,4.6329574
724,0.689365506929312,0.608579785771557,2.9458978
726,0.689398712888662,0.60850920075,2.6654195
728,0.689328777110307,0.608647861447114,4.8472194
730,0.689406842716863,0.608509086687017,5.7013757
732,0.68937672476247,0.608556278287417,4.9833344
734,0.689349770418133,0.608609014670175,4.1126414
736,0.68942755667865,0.608470228148898,4.5182241
738,0.689313317088445,0.608679782859825,4.3270734
740,0.689419734450378,0.608485011637323,3.9759198
742,0.689341364328972,0.608622532963538,4.3689018
744,0.689404650660758,0.608510072370076,2.2165365
746,0.689317388155649,0.608677332188974,2.018762
748,0.689027797438488,0.609135800826159,5.2935275
750,0.688130738857645,0.609849992036545,8.3245762
752,0.687059275378333,0.605479954849552,2.2374198
754,0.686437429821242,0.607532488031135,0.590669
756,0.686485763946442,0.604068358479132,0.6176636
758,0.685414921965478,0.597869409560505,44.5354777
760,0.686311978828252,0.597905409236637,2.3947981
762,0.680812783265738,0.594476383385803,7.32774
764,0.67753498034271,0.609134716507265,1.9013753
766,0.673751396683986,0.58032561897441,0.577619
768,0.671196187751391,0.59492560863552,0.6390656
770,0.6655043285144,0.567876550150018,6.7719618
772,0.659821961341501,0.593216989023778,3.4224545
774,0.655206893418355,0.556199234057778,1.0366795
776,0.649866516069735,0.570888292815467,2.7271125
778,0.643532121109599,0.572917405948983,8.7346961
780,0.64002753361561,0.537399242450883,5.1616484
782,0.634177073114891,0.558003714581106,1.918816
784,0.629628333258545,0.558113894650294,1.7714047
786,0.62807160479158,0.532055715469778,1.7120672
788,0.627020728617557,0.533404055778748,43.7207898
790,0.617335688318551,0.550546870610012,5.6511008
792,0.617759211575445,0.520019673903863,5.2539793
794,0.610915045364334,0.529946723169484,5.1836508
796,0.60644410082707,0.525217906340764,0.6365882
798,0.603242982303258,0.520931016706038,1.8618664
800,0.601891272422849,0.515797961798727,1.2758583
802,0.600113449424774,0.517839240923277,2.4076218
804,0.593351646872359,0.528431779667617,14.8409955
806,0.596460782766874,0.491844532955798,0.9864997
808,0.586176921069329,0.516537380417433,5.8659032
810,0.584781380672893,0.496026567161178,2.1004765
812,0.572665449217227,0.512767297533214,8.3505583
814,0.572375455303278,0.483035503829255,2.5637818
816,0.566227159173747,0.462773036826727,0.6542292
818,0.550689716536827,0.463163543271035,4.9804664
820,0.534464298504525,0.476838063295766,7.1464124
822,0.536244894605399,0.429245314755878,4.0052157
824,0.522037541230356,0.4465686714119,2.1010764
826,0.516733468319626,0.415451843956494,4.8777771
828,0.501625511395379,0.431701992975892,2.0003707
830,0.498287917503145,0.397124058222808,5.6613666
832,0.484258423353007,0.414725002995125,2.0738024
834,0.480808179653835,0.394196404502551,5.273536
836,0.474668225252285,0.38925420964848,6.654757
838,0.468038472142103,0.382624589058119,5.5287834
840,0.461653094548378,0.37625546779654,3.8631376
842,0.454964408595809,0.369583202370335,5.3234361
844,0.452403838817064,0.338216513364008,11.0455976
846,0.424281123032849,0.386748512674254,3.8408979
848,0.435060633195146,0.321756124638133,3.8705377
850,0.418858161398865,0.337834917743118,5.6842875
852,0.413041713187551,0.331926694400993,1.5604956
854,0.402836002307481,0.339295281320688,14.1816893
856,0.410337751753235,0.294291542585898,2.4557185
858,0.386200086785246,0.334942047619385,3.8652064
860,0.392212024220698,0.287985114440909,7.1692991
862,0.375804084357719,0.307941281282973,4.3872098
864,0.37346393629907,0.288411210397945,6.3326501
866,0.368056979809364,0.283490244325977,9.4840427
868,0.362829738990873,0.279285402692431,4.6600863
870,0.358058174168248,0.275316113388787,8.3291808
872,0.353645615974164,0.270868898930689,2.0539678
874,0.349890602020555,0.266981152496863,0.6314336
876,0.346778967648378,0.265415812951758,1.0334481
878,0.344698608069138,0.261259757577127,10.0211124
880,0.341985863836279,0.260883824423673,3.7324227
882,0.339939380625204,0.262334294131028,3.3420429
884,0.341748785600701,0.257326509280514,0.5672116
886,0.341040498818907,0.260712542536394,2.3097907
888,0.341023440666154,0.260787992390842,2.5513111
890,0.341054010900752,0.260679833075233,2.3386942
892,0.341107805387286,0.260508879123263,3.285047
894,0.337450276819801,0.281037474776175,6.9444332
896,0.358402712511885,0.239594407865855,4.838064
898,0.345892300950518,0.295075127686587,2.9398666
900,0.362658361824741,0.268193263440838,3.2189451
902,0.361693151139752,0.288141766154133,24.6458455
904,0.365802313075535,0.287906705584805,2.3379031
906,0.368762853897213,0.286134106410219,2.0377051
908,0.3684716680688,0.29710832255843,3.5557668
910,0.374029653008157,0.291482285274828,4.5945778
912,0.374009230896731,0.291939310094883,2.8647745
914,0.374124680847199,0.291482278414213,6.3711521
916,0.374586576767555,0.295986548645787,8.3553859
918,0.37797108981005,0.299807669898629,16.05191
920,0.381786043513313,0.300416505953571,3.1321744
922,0.382566027330569,0.304362730166275,2.9246954
924,0.383736999799749,0.302299671169934,3.9063292
926,0.383617206366953,0.302528451013593,4.6646198
928,0.381786017102619,0.305444045542693,12.0998719
930,0.381076780303599,0.300432739051425,3.8888443
932,0.376827270401485,0.300505378704167,13.5840806
934,0.377639434663012,0.279976780201775,5.466235
936,0.367535670363288,0.289525872750001,9.7303168
938,0.36294876944995,0.28473166869483,4.975978
940,0.359326021115928,0.279565832418303,5.4818012
942,0.355300464892529,0.274554439730229,4.6335601
944,0.350817376122555,0.270110654551549,3.5140244
946,0.346143077573418,0.265436339450171,17.4372696
948,0.341467720437798,0.260730756348447,4.359606
950,0.336705866797817,0.255792861533444,3.1447356
952,0.332498247021159,0.251175516057214,1.2435741
954,0.327984650907268,0.246661862241046,4.8344381
956,0.324257947120594,0.243566035104796,2.5669563
958,0.32426925765332,0.243111885125255,1.7806885
960,0.323802241228917,0.23919104149825,5.4826973
962,0.320322039004958,0.238922939220283,5.3370658
964,0.316509564630269,0.234840164581636,3.6656538
966,0.313427233559991,0.235119289490374,0.5108739
968,0.313008782784454,0.231246523335303,5.8422952
970,0.312983238143288,0.230543123418581,1.1261587
972,0.312567006039805,0.231483171154863,3.6837029
974,0.312408701136266,0.231898863880218,2.5007009
976,0.312462812712293,0.231714190121084,2.7535409
978,0.312531360225279,0.231570241930145,2.7566466
980,0.312491239892129,0.231667278017354,3.1563961
982,0.312419582585677,0.23180553767605,3.5760259
984,0.312459071602115,0.231724840486319,3.9572538
986,0.312849065897012,0.230639790056473,6.3022556
988,0.312540973479012,0.231226352409213,2.3050796
990,0.311555104451729,0.233092540609479,1.4077971
992,0.312515268854932,0.228558687109498,4.6556401
994,0.310986503767012,0.230736996278286,4.5290622
996,0.310933783975417,0.230810415620498,2.0160036
998,0.311034761402998,0.230671640842342,1.2083781
1000,0.311354274084387,0.229648669637394,1.7447731
1002,0.310943972811704,0.230439053150341,4.9030614
1004,0.310949131171535,0.230430094202215,11.0054062
1006,0.311401253408897,0.228812273162551,2.9357968
1008,0.31006518847783,0.23150784121409,3.9878637
1010,0.310918727045934,0.228404666225399,0.4625535
1012,0.310212281669738,0.229858975747918,2.8097598
1014,0.310303316622198,0.229635008068913,2.9069317
1016,0.31036774120275,0.229492626455947,3.9905332
1018,0.310386653982867,0.229445872180325,5.0746519
1020,0.310327338554067,0.229584636464253,4.5749566
1022,0.310341041632041,0.229555163365836,5.9663556
1024,0.310352113206911,0.229526985380294,4.5539696
1026,0.310338786864852,0.229557894141179,1.7297987
1028,0.310162192003485,0.230359931250904,4.4987636
1030,0.309831568509936,0.229462872002819,2.1662514
1032,0.31005500090011,0.228078714775693,2.2898809
1034,0.309237271659592,0.230187414435316,2.6275248
1036,0.309946721655767,0.229045660835328,0.9649786
1038,0.309929081861776,0.229087798935733,4.2030661
1040,0.309934801133268,0.229060999519986,3.2292387
1042,0.309932368666222,0.229067313068726,6.0330571
1044,0.309748057631788,0.229505404513933,2.8129165
1046,0.310152978632862,0.228614663077753,5.0925255
1048,0.310194610084065,0.228533166687046,6.6306989
1050,0.310163757008248,0.232829923417028,4.4596237
1052,0.312596769631094,0.232516112184827,3.7526732
1054,0.314462965238169,0.232160269544107,2.9607679
1056,0.314237598587464,0.233057317404229,2.9732003
1058,0.314230840096983,0.232977511793665,3.9998936
1060,0.314065516609637,0.233704929325022,3.1913392
1062,0.314278000296414,0.233247897632329,4.1206942
1064,0.314780733036399,0.237259602304221,11.5565098
1066,0.316398579908411,0.241376400565102,1.9927321
1068,0.32469397897693,0.226687326372549,1.91192
1070,0.316848937354266,0.253728054823605,4.5413665
1072,0.323543570750184,0.239038987544711,2.8115265
1074,0.325482875601708,0.236927737512216,11.4501898
1076,0.323223653598692,0.244874602894949,5.3239532
1078,0.323464022802731,0.247889626006028,0.4662348
1080,0.326658282479541,0.242076617178149,0.6794054
1082,0.325783847086673,0.246046126531123,1.6490341
1084,0.326278680283704,0.245149063239306,2.6263839
1086,0.326278250973643,0.245142741886588,5.9948864
1088,0.328359066923028,0.245017946299444,12.7813465
1090,0.330222126051033,0.249583461333147,5.2333738
1092,0.333412166223806,0.253499647178081,3.0720379
1094,0.336562099681653,0.256974026616991,5.7303129
1096,0.339374346972928,0.260698663321238,0.5083145
1098,0.34323219359976,0.263294807968666,6.7769151
1100,0.346819483869258,0.267113491841824,4.0863
1102,0.35045935282593,0.27056968131911,5.2118319
1104,0.353055821565363,0.274534544536963,0.5160124
1106,0.356290600581837,0.273756967394393,0.5699305
1108,0.356699741764342,0.277516821092332,0.7882857
1110,0.356948883849189,0.277059779459765,1.8399829
1112,0.356946417005743,0.277038953503216,2.3390943
1114,0.357028819820977,0.276825012296486,3.1336493
1116,0.357094622055991,0.276756432279004,4.1406082
1118,0.359324970218297,0.280541020600177,6.8418962
1120,0.363230216610242,0.284296849713364,5.6542786
1122,0.367577286442236,0.288643423510548,3.5978442
1124,0.370994097060282,0.290505430232839,3.9748931
1126,0.372215239856858,0.294530517523315,0.6544599
1128,0.374432863279428,0.292575807946388,1.5603445
1130,0.374269292347054,0.293248942565825,7.5663672
1132,0.373759295606988,0.294210247760314,5.6254075
1134,0.373938856136516,0.293817428647295,2.5303057
1136,0.373523553828238,0.294665817624531,1.9396773
1138,0.373856823810231,0.290292527054099,1.2995754
1140,0.369809025251866,0.286051588441497,5.8816542
1142,0.365521453045588,0.276434069420094,4.2574155
1144,0.358686988777984,0.274934011437767,5.0256725
1146,0.353599241818661,0.27104350092949,10.0770297
1148,0.348888899125155,0.266333157311877,9.0274541
1150,0.343680307531816,0.261124843653015,6.6243465
1152,0.338786513550395,0.256230199942167,26.6623437
1154,0.333815481836925,0.251259192628256,14.7614963
1156,0.328859677935556,0.246303514134283,4.4471617
1158,0.324160368054994,0.24160420422723,4.7871503
1160,0.320276886601288,0.237767991014238,1.2869811
1162,0.316770187895183,0.237062932987162,4.8060038
1164,0.31604356833494,0.23325586314464,2.4518771
1166,0.31444167472316,0.235297142246048,2.3892125
1168,0.314438006953187,0.235303460412978,7.2412943
1170,0.314286370117853,0.232347962485089,3.5275143
1172,0.31380061248105,0.228863684611565,0.6190872
1174,0.311498627479294,0.230862644689542,1.1704337
1176,0.310925449665306,0.231759701577262,5.5241582
1178,0.311409310072218,0.230356072431943,6.9860988
1180,0.312165538971692,0.227965383915925,7.6387676
1182,0.310622821422333,0.233873450457914,4.6175595
1184,0.313090796515331,0.232664255473671,0.5803467
1186,0.315796281301279,0.232584356028665,0.6211123
1188,0.31623001809031,0.251092878160804,10.8322673
1190,0.328431177838815,0.244551653357455,4.6769628
1192,0.335207034577047,0.251327510099244,6.3567999
1194,0.341279216580444,0.257202126824041,6.9347479
1196,0.347618617783752,0.263541526190475,6.2647589
1198,0.353407604531837,0.278951217762587,4.4118165
1200,0.360242056464968,0.285777702442421,2.1585319
1202,0.366897984873601,0.288234923854177,4.6144968
1204,0.374549764680868,0.302923988195742,6.8264447
1206,0.383779092459653,0.320899613446992,4.2954679
1208,0.40242067910171,0.309114549291183,2.3643598
1210,0.403883042043429,0.329643139047656,2.4873563
1212,0.409690963660098,0.33527014299023,4.6185588
1214,0.415319266759227,0.338074382410947,1.874272
1216,0.415486630593693,0.358602969647609,4.7898375
1218,0.429480171736539,0.338778971669922,4.3710628
1220,0.434280991058899,0.337949569705698,1.1570672
1222,0.429605046723209,0.364680646602378,5.1264019
1224,0.434627787352925,0.358645440821538,0.6317424
1226,0.438191654473791,0.353336473141254,4.0854263
1228,0.437735839779581,0.354169025992558,3.0570551
1230,0.435906800336119,0.355537143860113,3.562058
1232,0.435738191306786,0.355876967173396,3.8973739
1234,0.435778092603258,0.35583482357293,3.4087024
1236,0.431475638854613,0.360137275331502,12.2471673
1238,0.436765128439615,0.325524583323067,2.9833584
1240,0.42086634386579,0.351582751178026,2.86791
1242,0.41662499717232,0.347341397301192,11.0386035
1244,0.418743583148252,0.327578038534948,5.4684278
1246,0.41311714493302,0.328860192354374,9.3250553
1248,0.408527099912651,0.325631996520205,4.427691
1250,0.404468607104923,0.323195685269676,7.0536508
1252,0.400843868798714,0.319857338073852,5.916973
1254,0.397824302950317,0.315879665720045,8.1278825
1256,0.394968642747845,0.312195502801804,4.0091334
1258,0.392636350259696,0.308443221180583,0.5274659
1260,0.388773209932105,0.309990441900458,4.1666938
1262,0.387212569328429,0.305857344790923,3.940083
1264,0.385909961565094,0.301423410150281,5.3904251
1266,0.382999628909486,0.302293701202573,5.6218754
1268,0.382739806789926,0.302691443258099,4.3692727
1270,0.382971969269259,0.302208541920726,2.5875005
1272,0.383192875445006,0.301770415583053,7.3867032
1274,0.381660001695695,0.30317778343248,6.9674874
1276,0.382332760308537,0.298183700554534,3.6755526
1278,0.380721687646442,0.300788835618766,4.3350362
1280,0.380340710436278,0.303691851522639,6.8328717
1282,0.38255746476894,0.300690460907577,1.9302132
1284,0.382631887413943,0.300615107516915,3.0803697
1286,0.382622934539946,0.300616453932716,4.0375067
1288,0.382632813451927,0.302936771559016,1.0341129
1290,0.382687527113497,0.303019006748512,2.6470572
1292,0.382647349132057,0.306613654769028,2.9872874
1294,0.384276004397293,0.305295589282824,0.6184096
1296,0.38784549731838,0.306481426689023,6.4406047
1298,0.390422408067157,0.310619766273521,6.6056884
1300,0.392908670077838,0.315009862035316,5.5131991
1302,0.395329257982664,0.315855029665693,0.4940944
1304,0.397588564394676,0.313342602165286,0.5293602
1306,0.396995682240585,0.317194178794762,5.2072667
1308,0.396998687425045,0.31726275377087,4.9672775
1310,0.39751748233525,0.316268726395964,1.879195
1312,0.397363617562322,0.316652067878536,2.596372
1314,0.397404763936079,0.31659719209508,5.0919256
1316,0.39741802502377,0.316568085099249,3.0822506
1318,0.397327113170757,0.316782978473757,2.3986685
1320,0.397405420217056,0.316608181966236,3.8365769
1322,0.395906824790727,0.313516699144854,7.5876348
1324,0.396425226160292,0.297091520519952,3.8123208
1326,0.381331865209277,0.324559214044597,2.8211372
1328,0.384604975159742,0.297943790154115,5.8464809
1330,0.379211684178486,0.297684760066873,5.2183652
1332,0.377991103975142,0.280178551508567,2.4383916
1334,0.367286117473956,0.294912114346658,26.9541191
1336,0.365861137207627,0.289893471257032,4.1971757
1338,0.365831104516312,0.287852192187805,2.7530977
1340,0.366044644839941,0.258333246977885,7.5797662
1342,0.345516046318057,0.275688724619396,5.1883058
1344,0.33699375586532,0.25516012611108,7.2763766
1346,0.330490972200389,0.248657342869248,6.1298896
1348,0.325795495551722,0.243958755453444,5.0083328
1350,0.322934199545249,0.239803546614106,4.8536096
1352,0.319992329395647,0.238111698372552,0.7196405
1354,0.31799368577662,0.234927255594433,6.8944025
1356,0.317657862049529,0.235384276393077,3.4253909
1358,0.316882662308072,0.236542264240249,3.1335377
1360,0.3160420132878,0.237639431198679,3.4565522
1362,0.315842333008442,0.232772791839049,1.846322
1364,0.315533568245891,0.233210883850027,2.4180626
1366,0.313525158148217,0.236004173398511,11.9642726
1368,0.313316272820739,0.232686130707608,4.1428696
1370,0.312207451621504,0.229832701756915,4.2996746
1372,0.311796408760985,0.227128523337181,11.7218372
1374,0.309037517878343,0.232440695536849,2.6089516
1376,0.310135760428613,0.228639263052576,3.7056507
1378,0.310120554404223,0.228675356148338,7.4371842
1380,0.309522144381579,0.22999993987493,5.3574157
1382,0.310321455888512,0.227041801497389,3.4002507
1384,0.308753753356887,0.230185519001873,3.0187588
1386,0.309522976323293,0.227304076507076,2.6412655
1388,0.308914861950039,0.228561646281533,3.4305069
1390,0.30905052507132,0.228225520396752,4.7970158
1392,0.309031815412751,0.228279727518627,3.5290175
1394,0.309103715019801,0.228103749692454,4.3374023
1396,0.308992119904448,0.228369106175054,4.2900147
1398,0.309064477848551,0.228199960099482,3.2666537
1400,0.309047072909125,0.228240695366018,4.154532
1402,0.309052930112875,0.228227094328803,3.1650602
1404,0.30902507238798,0.228296279644,4.1788125
1406,0.309085501100523,0.22815004880889,2.1709312
1408,0.309015551999757,0.228318883584567,4.4544808
1410,0.309053678082098,0.228227123268575,4.3641363
1412,0.309056383301227,0.228220676826084,1.2990133
1414,0.309039873391159,0.228261435749107,1.2747632
1416,0.309020929672608,0.228306844249648,8.4769599
1418,0.309087232737514,0.228147094766925,2.1445005
1420,0.309029272904904,0.228287541059539,2.1847304
1422,0.309048457723331,0.228241004654325,1.9589264
1424,0.309051756730168,0.228224012934001,2.3079256
1426,0.30904130508445,0.228249630282145,3.6771986
1428,0.309208833651625,0.229146633457858,3.5411026
1430,0.309394698247124,0.228653693940487,4.0831912
1432,0.309575082453773,0.228198217841141,3.4563284
1434,0.309369059403901,0.228655246275087,3.3260903
1436,0.309279783084836,0.228845114015268,2.3789899
1438,0.309627245427235,0.227567633079717,6.3149518
1440,0.309112531232171,0.228559361052194,1.0034814
1442,0.308975060121167,0.228903627210269,3.0902716
1444,0.309364265489053,0.227849256805929,2.5988572
1446,0.309127454871443,0.228407187948214,3.8521694
1448,0.309099764442988,0.228475766693173,5.5266603
1450,0.30917355810191,0.228299722139146,4.7728764
1452,0.30919650929281,0.228244920916371,4.5462542
1454,0.309066717291695,0.228557179749747,1.8234625
1456,0.309255227701539,0.228100792761737,4.1319411
1458,0.309022985821791,0.22867032970653,3.3294147
1460,0.309306180944871,0.227944182431047,3.9645041
1462,0.30903511483906,0.228649453702158,3.2803867
1464,0.308192355830393,0.232514968531822,10.790497
1466,0.313370551280582,0.221623254663519,5.3726989
1468,0.310348989693521,0.236691271605369,6.5630331
1470,0.315222117822782,0.234910898830576,4.8394126
1472,0.319275026472685,0.239030820524613,2.9076495
1474,0.325091377203036,0.244823554381467,4.9637917
1476,0.330384925308337,0.250458813292782,3.15235
1478,0.333244149533892,0.277424015535107,6.1592154
1480,0.355960154106739,0.25136583995118,1.6604725
1482,0.362069534036086,0.280881886534769,5.7032412
1484,0.371058510535847,0.300693817363181,2.3037766
1486,0.383563959546481,0.320299996840483,8.8559899
1488,0.400200478261157,0.323994731523426,1.2971015
1490,0.41923605720147,0.323898388947263,4.6049532
1492,0.42331552045408,0.364548893946579,1.85622
1494,0.443844112867805,0.35970473262562,3.608853
1496,0.455226243349432,0.390266966825594,8.2462009
1498,0.475754825186397,0.388698105173986,6.5473544
1500,0.488372628995553,0.408200613756313,4.3279712
1502,0.497593815086492,0.425331939465782,0.8567752
1504,0.509967992804132,0.45143943389867,6.7677468
1506,0.524882276939495,0.456735292141124,2.8165434
1508,0.547761172129801,0.434272383179865,4.3082377
1510,0.548409447319733,0.497673863559544,5.4443999
1512,0.570508812083441,0.471615681207694,4.5998996
1514,0.579538254243515,0.501886254672566,2.6505226
1516,0.590309336593733,0.529375375565255,4.8669646
1518,0.605472077394864,0.515048087611412,5.7084498
1520,0.612815127476403,0.547370457115383,5.8395191
1522,0.621469675395653,0.541234160934586,3.9295997
1524,0.628961494764762,0.541523423186412,5.8870071
1526,0.634429354649797,0.562052008584334,3.115815
1528,0.639240360997035,0.561021237378129,5.5701075
1530,0.643854550413608,0.565635420495545,4.8099097
1532,0.648516833970903,0.570299612573907,6.9558114
1534,0.652808136368377,0.574756875164359,4.1286541
1536,0.656712390215799,0.57947885060627,4.6352139
1538,0.65992107643498,0.569861340923235,2.7710194
1540,0.663321972826738,0.587015179369323,3.9937673
1542,0.66545403095241,0.590468886633634,5.554369
1544,0.66722669472777,0.587656745586865,4.9414353
1546,0.670280170044744,0.58821024886581,3.7650912
1548,0.67250679185296,0.592054796389386,3.1626932
1550,0.674475459595436,0.596317103355571,2.8664612
1552,0.674453254219824,0.596064829015962,2.2878879
1554,0.676152838700925,0.593541186844692,5.1564959
1556,0.677692527664265,0.597234667700817,2.3815805
1558,0.679079776783292,0.600327694998892,3.4209143
1560,0.679009649567712,0.600227512176744,2.855086
1562,0.679068824912841,0.599330455339973,3.2441371
1564,0.679311102467114,0.597745349702118,10.5717375
1566,0.679238429386933,0.598202373229219,2.8958708
1568,0.678880019717499,0.599435283770925,1.3853961
1570,0.677902924884672,0.595235056175152,0.6292579
1572,0.677381767784163,0.596464702793236,1.451844
1574,0.673878019750243,0.592592647849422,4.4015298
1576,0.671683960003302,0.588322096207339,3.0761216
1578,0.667498163226033,0.584229532786375,5.1820132
1580,0.663841887623728,0.588566295957774,1.5666253
1582,0.65697431875434,0.569894833945218,7.970679
1584,0.652475407199683,0.568496464871707,4.0549435
1586,0.647042007642876,0.56306306718324,10.676197
1588,0.640900877628607,0.556924299273453,6.5993263
1590,0.634761415934291,0.550785780164685,7.0264505
1592,0.62848420508128,0.556724819702792,0.6141728
1594,0.623341799443321,0.523759025040409,8.4080556
1596,0.617531399124197,0.537575983382595,1.8579969
1598,0.60682584810273,0.542876228918066,5.0801772
1600,0.605678440727125,0.504925040133491,7.8414462
1602,0.595522587713321,0.522519673889761,7.3583064
1604,0.591374319551038,0.502789164450552,0.7750534
1606,0.58647117774784,0.50305412250359,6.3961196
1608,0.583937374776438,0.49883957801522,1.7213453
1610,0.579362582141496,0.495114122567194,4.7750761
1612,0.575438463393214,0.492233101671189,5.9354736
1614,0.570455357218491,0.487837253153353,4.4335038
1616,0.564029859910422,0.494260625507117,0.662197
1618,0.563620694029386,0.459707609627874,4.8261783
1620,0.554958209134025,0.474396674006129,4.1329013
1622,0.549797589848154,0.46910318013386,0.8764127
1624,0.547282576776966,0.450149549229517,6.7852671
1626,0.535708016602603,0.475294621923298,3.1256078
1628,0.53746150988382,0.434411959998952,5.5570204
1630,0.526341878788526,0.446392002115537,7.6794164
1632,0.519951258169588,0.44006507334659,3.0893115
1634,0.514760643737409,0.434874458362195,6.1746505
1636,0.510106253756222,0.430282232678469,4.434196
1638,0.508422858405098,0.409753634173683,3.0499368
1640,0.497659603720172,0.418828506951571,12.4224466
1642,0.492913191935833,0.413811367826378,3.6361952
1644,0.489935761642317,0.409754828449675,1.9834709
1646,0.488344688611221,0.397371831627979,6.8728849
1648,0.482533600342233,0.400470623544057,2.9902544
1650,0.477691251384644,0.395705639415718,7.9248188
1652,0.474295536367077,0.391870401956458,4.0798694
1654,0.470531616828914,0.389154261539429,5.3642616
1656,0.467762960441106,0.385234487899925,4.0597588
1658,0.465444350653378,0.381267383856094,0.5207453
1660,0.461710531723121,0.382484469751029,6.3451927
1662,0.460184509700167,0.378695171320827,3.8972119
1664,0.459210461245869,0.374405464531997,3.9953109
1666,0.457185147756501,0.375543641264483,2.5700679
1668,0.455616959424295,0.377409843404767,1.3394042
1670,0.456406902668467,0.371408198438219,5.94445
1672,0.454394007309546,0.373916788506429,1.4095725
1674,0.454422518538764,0.373687111537241,2.4411366
1676,0.454204276127297,0.374349747867161,3.9958178
1678,0.454646932470043,0.373610526329837,1.8414367
1680,0.457244297131285,0.3639408883693,8.1222686
1682,0.451764270660542,0.384469481950431,2.7811874
1684,0.456650262619912,0.381639866977923,3.5443023
1686,0.464542459839457,0.369980632921198,0.5696124
1688,0.461786625953395,0.390661380267038,0.8558837
1690,0.465433746008821,0.387484088852532,4.5013952
1692,0.467475024196792,0.386234860815747,4.4093936
1694,0.468921751725162,0.391043354103255,6.6826148
1696,0.471806384162431,0.390837197012561,8.4001954
1698,0.475327717334423,0.389748295632656,2.1914586
1700,0.473381185005893,0.405923248256293,4.2569244
1702,0.479943039836736,0.391234183926445,2.4171769
1704,0.480467837810275,0.395581662701389,5.2572773
1706,0.478681322080063,0.406030080080877,7.2029314
1708,0.481983838609659,0.402337104699362,5.1100388
1710,0.484292957372312,0.399655750016908,0.5136314
1712,0.483248246584532,0.404900663032163,4.340451
1714,0.483938747305786,0.403103713927696,0.9762417
1716,0.484043254682866,0.40288868041467,3.1363092
1718,0.483878848038973,0.403275449528636,3.1883371
1720,0.483903047689175,0.403233299745228,2.7815755
1722,0.483952859806591,0.403137680529804,1.2362125
1724,0.483795929545369,0.40350642266365,5.2865874
1726,0.484019973149933,0.399110664408912,16.9264947
1728,0.482100671531966,0.401662110233858,1.8060534
1730,0.480702528255611,0.403703389367352,4.6689632
1732,0.482483983400135,0.39754215113781,3.0220006
1734,0.481398310385212,0.401231102187388,1.1586347
1736,0.481275407105119,0.401488613968971,3.8103142
1738,0.481658588338455,0.40078625759297,4.3387196
1740,0.481678408497536,0.400731978203522,3.3270274
1742,0.481693998606372,0.400689831509537,4.0644629
1744,0.482011771068129,0.400074986829605,2.7989955
1746,0.482607897659706,0.399177878878146,4.8670462
1748,0.481409931820343,0.40505381299952,2.743262
1750,0.483104919693074,0.40156870192582,1.0298396
1752,0.48306643980137,0.40166573702945,3.2269969
1754,0.483126939466844,0.401474213555557,4.7398387
1756,0.483084801394795,0.40151092490602,11.3125019
1758,0.482896840488757,0.401967943787254,4.1757358
1760,0.482803830713347,0.402173766363502,2.4813346
1762,0.480832523606996,0.404754936183068,10.5591573
1764,0.480630586154102,0.40162310391471,0.9934515
1766,0.482747598247319,0.386829952278728,2.3437635
1768,0.474449621329681,0.407211014211352,2.4434858
1770,0.478333283379499,0.393203602328863,3.5148828
1772,0.479230340243521,0.392365735726177,3.3995983
1774,0.47803039777895,0.394723093993876,2.3528888
1776,0.477277039135596,0.392519326062985,1.852407
1778,0.476564818910057,0.393505033544301,4.2380633
1780,0.476391874965272,0.391887494508758,5.9466143
1782,0.474636384451773,0.399327789085387,3.5782474
1784,0.477224650224909,0.392538218125474,1.3678902
1786,0.476638229949449,0.398116399833576,13.1525868
1788,0.476750244221182,0.397913209818335,1.8225765
1790,0.479564511962835,0.396137079214863,7.034484
1792,0.480357254705998,0.400538423621709,3.287668
1794,0.482710925376183,0.404657066342978,4.2084878
1796,0.486409116763231,0.403536899728527,2.2147562
1798,0.487890918251392,0.40659695393951,1.3041906
1800,0.488689980434366,0.410884498396564,1.9065642
1802,0.489775724188804,0.410269407881538,1.5372341
1804,0.488878655062059,0.409574640696926,4.0282541
1806,0.490582131026454,0.413626523499368,5.1624971
1808,0.493348889154756,0.412945986991214,5.8738222
1810,0.496315859924109,0.417175185556849,3.7999753
1812,0.498917921127264,0.417446373484364,0.6268241
1814,0.49918153448065,0.421885117057915,5.1161047
1816,0.501176713144061,0.418804969355628,3.913785
1818,0.501211793481848,0.42098970197353,2.0905461
1820,0.501253931610718,0.420961406892732,3.2227917
1822,0.49825771125936,0.429299339602224,6.1346744
1824,0.503931519916608,0.402876250173066,2.4405029
1826,0.495742235354474,0.419549566326741,8.0318612
1828,0.494590366223413,0.414353505227071,2.3306368
1830,0.493101227600997,0.416656008232142,3.9933305
1832,0.495101120952147,0.408226100019261,1.9687412
1834,0.492808374396962,0.40493989319228,6.6880464
1836,0.487848748917863,0.409330691690277,3.1882709
1838,0.485311502053507,0.405433568752748,1.8618166
1840,0.484182313434813,0.402057357780711,3.0701027
1842,0.48339189348379,0.399450518975344,0.9373256
1844,0.483095365695845,0.399907548745338,4.1987746
1846,0.482978627328554,0.401173756364616,2.7968999
1848,0.483193435886587,0.400747103688366,1.8327534
1850,0.482155829862694,0.397985289751424,5.2922551
1852,0.480693538463979,0.394776597808284,3.161342
1854,0.477630632249208,0.397018211882792,2.7726775
1856,0.476198599416983,0.399059490986049,4.4788603
1858,0.477235245327173,0.394474378823256,2.5983923
1860,0.477142432940666,0.394608411932519,2.1106332
1862,0.476867848340095,0.395065437734312,4.4963615
1864,0.476321129829623,0.396183240156242,1.9527384
1866,0.476336993984624,0.396169583578087,2.5890206
1868,0.476512792366559,0.395712548250289,1.7057376
1870,0.476720072475592,0.395255501771522,9.2723733
1872,0.47653678421997,0.395693537887754,5.1648847
1874,0.4763657239454,0.395864908713454,0.6316591
1876,0.475769309950108,0.396837632041533,0.5928151
1878,0.475531756714039,0.393880865779874,4.2743843
1880,0.475555984134071,0.393730340935312,5.0408684
1882,0.475281466272822,0.394187370980987,3.4256644
1884,0.473752204465486,0.395637939387982,2.026122
1886,0.473633346957909,0.391214341789395,2.3271906
1888,0.470530565491029,0.387235428689535,5.7173257
1890,0.466638845921756,0.385854942498373,8.5112419
1892,0.4619819968926,0.386867667156531,7.5761938
1894,0.463355764012972,0.367043659344736,6.1655322
1896,0.452783840949135,0.38597927328483,4.9467597
1898,0.454921464164497,0.365450674769408,4.5254882
1900,0.451040522018982,0.366175546511381,3.1769498
1902,0.447606622498837,0.367180983522189,8.6259995
1904,0.447334492313315,0.367586434659741,1.8746683
1906,0.4472913789472,0.367777182097914,2.7559809
1908,0.447388403637265,0.367713552258999,2.0125372
1910,0.447299525376365,0.348630527954012,5.0261886
1912,0.431406347589431,0.374688695790958,4.6224017
1914,0.438279168700938,0.327430267778743,1.0795137
1916,0.420282058367519,0.360211778295249,5.3882784
1918,0.423303735933288,0.332253577401505,4.3705454
1920,0.419359417690847,0.328386808470275,0.5058857
1922,0.410600796351197,0.342165264538716,0.6353176
1924,0.415345555293398,0.316107085756925,7.6174346
1926,0.406996301071737,0.330796150095812,3.1076958
1928,0.404487062793374,0.331419035471735,4.6590034
1930,0.407564590662312,0.321406523614678,3.4138122
1932,0.406994071158014,0.326157684689265,8.6752729
1934,0.407039994820372,0.326105558071422,3.3251962
1936,0.406959873048342,0.32623153938425,1.1222143
1938,0.407028589659195,0.343491684706266,11.2255698
1940,0.422944906668216,0.324020464135395,4.1841013
1942,0.42337427350545,0.361415559336889,7.6548588
1944,0.441190426629826,0.342944197147401,4.4093672
1946,0.44015778666806,0.381846037696801,2.2724422
1948,0.45868119394244,0.365706278203908,6.0779941
1950,0.46552984063295,0.386234866771344,6.0289308
1952,0.472792656147825,0.4067634529815,4.4683974
1954,0.489810907947585,0.405397229237829,10.5096597
1956,0.501343660065358,0.422705466739007,4.9612977
1958,0.512110493735336,0.438779982901896,0.5819995
1960,0.523816395865457,0.464861370925801,5.7224473
1962,0.538858406435071,0.453388987120766,0.82852
1964,0.55106322694761,0.471026298915896,6.2461511
1966,0.559699447429124,0.487661532092006,7.8024828
1968,0.569058444992618,0.507415731027729,2.9423683
1970,0.5856546936875,0.492382641839246,5.7749008
1972,0.591541938180177,0.519324515861024,4.1255174
1974,0.598376399219179,0.52192221950463,4.5822588
1976,0.605121951946476,0.528597749769495,5.079477
1978,0.610081130148481,0.533044074150937,0.5176433
1980,0.613298509602041,0.5354608512611,4.1446135
1982,0.615869135312977,0.540317641586025,1.975751
1984,0.62024395932997,0.540408067439089,7.8075092
1986,0.621740915475321,0.544320693473403,0.5932825
1988,0.624058488093992,0.547024780270737,2.3656623
1990,0.625475215697813,0.544983501181599,2.3687342
1992,0.625861117163899,0.546262225711711,6.5201432
1994,0.625510368071357,0.54715926860926,3.0730686
1996,0.624615026120477,0.542480512395947,5.2580833
1998,0.62372779193015,0.544441254645652,0.82411
2000,0.622615161089865,0.539769443837788,1.3935632
2002,0.622380999603039,0.540280954330911,1.5622547
2004,0.618240413130901,0.536062869601202,6.5198131
2006,0.614857496599429,0.543422447698505,10.4513518
2008,0.612940987877643,0.522893849177151,4.3975368
2010,0.607901767968314,0.525089630407646,3.9015311
2012,0.604253974233791,0.52053407433565,5.3093588
2014,0.599664430540659,0.518442507490848,7.5569575
2016,0.596347577260774,0.514480497033244,3.597299
2018,0.593122734596154,0.510435181766561,3.8593618
2020,0.589332703407313,0.507912577573029,5.7230254
2022,0.586577000590671,0.503882041665644,2.6538176
2024,0.584719798208202,0.499917522308281,4.771992
2026,0.582327402449027,0.503217080467579,4.563577
2028,0.582063515358047,0.501572087862029,1.5790221
2030,0.582202804741539,0.500875102712303,4.2481597
2032,0.581920773736494,0.501478905790583,3.0762521
2034,0.583459529395743,0.500996474813755,7.2711612
2036,0.585059002653058,0.500099354766519,8.0647906
2038,0.586744713991766,0.505109733408051,4.9095369
2040,0.58855085010039,0.50947145041963,1.7121197
2042,0.590027201546953,0.513050748412359,4.6822186
2044,0.593966554087762,0.517062917494008,5.2211961
2046,0.59656750410766,0.512716868213354,0.5981921
2048,0.598667747882977,0.517939796927801,0.6457803
2050,0.601585726786391,0.522459523162846,4.0698553
2052,0.605736513051358,0.52595271484688,6.5108481
2054,0.609705298317752,0.529921500175866,4.6118831
2056,0.614066886896195,0.534283084233293,5.7376673
2058,0.618465784838203,0.53868198014204,7.5839088
2060,0.622699711856244,0.542915904837141,5.8713011
2062,0.626805502363964,0.54682952773751,5.8453678
2064,0.630699906946116,0.550471410232042,6.6980878
2066,0.634306275187883,0.554438811067747,2.8658211
2068,0.636883446733634,0.558283450804973,1.3820917
2070,0.638718027243486,0.562597400608494,0.8546179
2072,0.640254101788709,0.560556116384119,2.6117981
2074,0.643169993265229,0.559180569152948,10.0518199
2076,0.643366115818254,0.5635275574236,4.4548196
2078,0.644111736979489,0.566712058801567,1.6975444
2080,0.644767297402757,0.564646163751702,2.1440397
2082,0.644979597431409,0.563851704954667,3.6176497
2084,0.645076633448561,0.563797665943008,2.5591615
2086,0.644187345312158,0.565334741893471,5.4589385
2088,0.640411752114345,0.566189695548348,3.2998994
2090,0.640469279204241,0.553833044066335,0.7035187
2092,0.636012458610577,0.56476962602113,9.4683891
2094,0.634547818124745,0.547735696966781,0.6422239
2096,0.630368761409105,0.535016572158436,4.1947886
2098,0.622303315225107,0.559515568629616,6.6732271
2100,0.620782129455683,0.520613724760573,4.3322783
2102,0.609927076845964,0.546671878791274,2.8006742
2104,0.606115875509589,0.515636213896335,7.2786483
2106,0.600459550867123,0.515636015146703,0.7877844
2108,0.595321717665462,0.510415007462098,1.0093588
2110,0.592492039774103,0.506371767718045,2.5680592
2112,0.590614685107387,0.50841304684116,2.5045071
2114,0.585504829539838,0.482354874516908,4.1384051
2116,0.572961188963521,0.51227970053322,5.3875482
2118,0.571058559023091,0.467020876835718,5.3345284
2120,0.558590440074756,0.477227987914078,6.3129322
2122,0.552010386045021,0.470647929259177,4.8536976
2124,0.546006319124877,0.4646438589262,4.9212698
2126,0.540955538689415,0.459459876264423,2.9810688
2128,0.535975142110677,0.454463049054718,1.5256653
2130,0.531570251108145,0.449700460910915,0.7334015
2132,0.52879923777278,0.445572501362465,0.9312929
2134,0.527601761870982,0.443706298885364,3.0557796
2136,0.525019276883422,0.429017232637597,5.0450076
2138,0.51855459909424,0.435488340467677,6.5189527
2140,0.514098665232894,0.431584116443084,1.2738037
2142,0.512443662807627,0.427448551638114,2.1786374
2144,0.510312140585702,0.42910659140375,6.8768861
2146,0.510039315755736,0.429512424963392,3.6362493
2148,0.50946283695408,0.429939294993566,2.6685724
2150,0.50999960584686,0.429042231502785,2.9047299
2152,0.510117628972332,0.428722656697129,2.0393979
2154,0.512130798699813,0.432263679870931,6.3655285
2156,0.515266452611125,0.435917087420302,5.5567224
2158,0.519304939619844,0.439938957583527,2.1153366
2160,0.523866155626925,0.444500173431794,5.6082167
2162,0.528103910318418,0.448737912356642,7.8390483
2164,0.532135699374956,0.452769705211359,0.5799542
2166,0.53764778906788,0.450171895419501,7.8460867
2168,0.537820789424477,0.470349362325417,3.6935582
2170,0.54438107854297,0.463789073204135,6.0489807
2172,0.549299588413155,0.460999270576941,5.2910255
2174,0.548227931831812,0.47972146320093,3.3106403
2176,0.553184924170359,0.470103943795277,2.6462544
2178,0.555018261448436,0.474004193553488,5.0074427
2180,0.555456343332133,0.478502915023775,1.2234331
2182,0.557229426793589,0.476461627600816,2.4284993
2184,0.557449048537573,0.476082435369166,1.7548933
2186,0.557618095122805,0.475762913343001,5.937043
2188,0.557605299219829,0.475773162583231,3.0878605
2190,0.557414291916291,0.480082693165945,5.0829751
2192,0.558461419986321,0.478076969526437,1.8328637
2194,0.559144067049614,0.477463143291029,1.1112408
2196,0.558923552350247,0.480287153464399,5.3036042
2198,0.559309327026045,0.479390096607667,2.5775811
2200,0.559864719403575,0.477348808663914,5.5548058
2202,0.559632233652305,0.478027708823706,1.462236
2204,0.558558346940246,0.479413265747709,7.988214
2206,0.557204942452741,0.481454544859203,4.7899509
2208,0.556411476266288,0.476454115043035,7.3581214
2210,0.554192384581139,0.472452238703989,6.7886842
2212,0.551533243391899,0.468532343177831,32.0836146
2214,0.548435653947533,0.467267526237961,1.0411337
2216,0.547503744570935,0.462858327348684,0.8416939
2218,0.545966958522595,0.464899606476234,1.8815837
2220,0.543018871952292,0.4502105383899,4.8446242
2222,0.53666641050317,0.454289415008744,5.3496754
2224,0.530459744861549,0.448082747081372,6.3921671
2226,0.52490224962415,0.442525251870066,7.5390813
2228,0.519593010290088,0.437216013176813,8.1673981
2230,0.513816676180432,0.431598246267006,7.8467769
2232,0.507970503835776,0.42575207395977,5.301535
2234,0.504932456790849,0.40522347549088,4.6022547
2236,0.492313501356292,0.42540875843273,2.2779458
2238,0.492096141719664,0.404880159926406,5.516673
2240,0.487417721525985,0.40323333372399,6.6050558
2242,0.483043627898663,0.399020470357342,4.8182831
2244,0.478030253925976,0.39990823697243,1.9212135
2246,0.478649056229375,0.384820819422456,0.5941213
2248,0.472065021283577,0.398022867967635,2.0687605
2250,0.471366448560051,0.39902802835638,1.8300127
2252,0.477705901105949,0.364548981825449,11.5713284
2254,0.461183922147938,0.403276272187548,9.2771115
2256,0.462727495608155,0.382747673666106,5.4938585
2258,0.465248360396929,0.362857634933871,5.0251466
2260,0.454437661843866,0.387152961882166,0.4555363
2262,0.456894801212066,0.373804513569951,1.7926735
2264,0.456866672086986,0.373834569771987,5.7992895
2266,0.456036306472241,0.374731626660787,3.3259929
2268,0.455196263995214,0.375655248856058,2.8149486
2270,0.455341383763848,0.373944442804285,2.1149015
2272,0.456096338867547,0.371903163752563,8.2186001
2274,0.456078948745586,0.375221528523311,4.9271651
2276,0.456648133618521,0.379612963726555,2.0027462
2278,0.458872975008243,0.379627197612945,0.8302985
2280,0.461062089654624,0.378307426308397,0.5235824
2282,0.460879376042482,0.380348701045637,2.7646094
2284,0.460919300477521,0.380199481432196,3.2207346
2286,0.460928969953173,0.380102442528824,2.8071254
2288,0.46522995344242,0.400631035784396,11.4985018
2290,0.480743088302284,0.392079516709944,7.0120053
2292,0.491157272186088,0.411917433472264,5.9905005
2294,0.498804337834452,0.418896261104244,6.9870895
2296,0.507271381077181,0.436662157732119,5.5598462
2298,0.515507223533052,0.438871720232663,5.0114062
2300,0.524966474061634,0.45830656154865,7.6435386
2302,0.536871339932189,0.445900240140657,1.2377769
2304,0.540460550381185,0.466428829130098,3.8711073
2306,0.548563485561799,0.463789594633699,5.8425206
2308,0.555257109018049,0.482954294491715,4.6150838
2310,0.56202659041073,0.487444728700217,3.64091
2312,0.571033280472293,0.500382996666006,5.9746365
2314,0.577867744381673,0.496589710096508,2.4857925
2316,0.584028922905738,0.500707733099135,5.7573603
2318,0.588488057403148,0.519582476967425,5.2036829
2320,0.595170194965048,0.51552938841388,5.0062445
2322,0.600983099761397,0.52134228912682,5.3438054
2324,0.605777967828452,0.526137155053807,5.9061644
2326,0.609904038064811,0.530263225285446,6.8441055
2328,0.614010342553272,0.534053886764468,5.1857514
2330,0.617858295938098,0.537917599956862,6.6432342
2332,0.621420583452126,0.541798387896998,5.4814673
2334,0.624498067453867,0.545752962840548,4.4141326
2336,0.627976672790594,0.546449315662261,3.1257968
2338,0.630598899524783,0.550486708384899,6.1888808
2340,0.632153973112635,0.554789815706731,2.1964275
2342,0.636116442491179,0.554369965746253,6.1931318
2344,0.638266600467408,0.558298897331906,4.5505826
2346,0.640898685084772,0.56221259530939,3.9755782
2348,0.643542932909587,0.562962353802378,4.18043
2350,0.644703262434616,0.567749723102704,0.5194327
2352,0.646582092482411,0.56565232945372,3.0068979
2354,0.646862028557055,0.56519529775345,4.3381219
2356,0.646515874345498,0.566092347839969,2.2922655
2358,0.647944346263684,0.563831630192096,4.1687745
2360,0.646542653046336,0.569320601640112,5.4632372
2362,0.646782181635833,0.568286187190066,2.4120815
2364,0.64664467512249,0.56510606520968,2.9855704
2366,0.646879393395123,0.564758085202914,4.2170367
2368,0.645224267282835,0.566799364345719,12.7193117
2370,0.644774449089307,0.560880898428842,4.1697947
2372,0.643261632252937,0.562739322587506,2.73418
2374,0.642408534860664,0.563773577398587,1.4055075
2376,0.641934787887827,0.558314755049659,1.1543158
2378,0.641707520926074,0.558771785345022,2.3780462
2380,0.64176702473032,0.560938987518579,7.404672
2382,0.64133855952017,0.566179504104028,2.0987367
2384,0.643392136461016,0.556561994431382,2.5450384
2386,0.644317118323764,0.562574345306073,4.8126568
2388,0.646221056945026,0.567950882819255,5.4872064
2390,0.647626469155116,0.565909602325687,2.7540654
2392,0.646519115773364,0.561078389421782,5.6531614
2394,0.641921837298289,0.527182011384153,4.5687739
2396,0.652301829921796,0.375709219798473,5.4205609
2398,0.475939038083595,0.841805451322626,3.3866508
2400,0.619177188310059,0.209608719033966,5.3446017


==> simulation/simex1_proposed_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.498120846411258,0.418503986145083,0.2068156
-178,0.497814346940637,0.419101816578844,0.2011628
-176,0.497089738438093,0.418940779527859,0.2032546
-174,0.496902646152716,0.419034069223609,0.1942124
-172,0.496857408830175,0.419095428309991,0.1852044
-170,0.496672573142717,0.418944786355626,0.19421
-168,0.496636866702203,0.41893316316567,0.1968586
-166,0.496577036795796,0.418909167370952,0.1831871
-164,0.496497035552733,0.418873303966521,0.1805398
-162,0.496482530320642,0.41889977128969,0.1791534
-160,0.496465389299142,0.41891209561056,0.181878
-158,0.496456037121619,0.418918959195475,0.1800312
-156,0.49646086912685,0.418929957887646,0.1891311
-154,0.496454908527364,0.418924943114162,0.1775715
-152,0.496448560835968,0.418918211371673,0.1781827
-150,0.496444498830229,0.418914402256578,0.1791221
-148,0.496439622659734,0.418910736395162,0.178901
-146,0.496438721754659,0.4189114875642,0.1803709
-144,0.496439834302265,0.41891407535107,0.1772843
-142,0.496440565865928,0.418915765816665,0.1783916
-140,0.496441194203471,0.418916823316901,0.1818265
-138,0.496440832322041,0.418916539637124,0.1807224
-136,0.496439845203127,0.418915490748211,0.1797032
-134,0.496439148690705,0.418914736670474,0.1832436
-132,0.496438825200121,0.418914414200006,0.1777757
-130,0.496438929640833,0.418914568946041,0.179349
-128,0.496439280125884,0.418914985664352,0.1773812
-126,0.496439527241473,0.418915286754934,0.1792494
-124,0.496439581307711,0.418915370956077,0.1787382
-122,0.49643947510597,0.418915273843623,0.1800833
-120,0.496439304287588,0.418915100423873,0.1752639
-118,0.496439194941654,0.418914985873835,0.1808324
-116,0.49643917907313,0.418914967030677,0.1757167
-114,0.496439234823204,0.418915023647578,0.1805992
-112,0.49643930158566,0.418915092605171,0.1778743
-110,0.496439342118374,0.41891513561849,0.180954
-108,0.496439337854919,0.418915132983793,0.1778272
-106,0.496439311302469,0.418915104554518,0.1810613
-104,0.496439280334755,0.418915074307399,0.1786537
-102,0.496439267638755,0.418915062074673,0.1821294
-100,0.496439269841355,0.418915064672137,0.1801774
-98,0.496439282548988,0.418915076977201,0.1908327
-96,0.496439293873193,0.41891508862887,0.1807223
-94,0.496439287844545,0.418915082418394,0.1802508
-92,0.496439294511642,0.418915089481871,0.1798315
-90,0.496439279635594,0.418915074670886,0.1876017
-88,0.496439284510305,0.418915079722876,0.1790899
-86,0.496439279942501,0.418915074962647,0.1840827
-84,0.49643928566998,0.418915080539939,0.1898418
-82,0.496439286355176,0.418915081281513,0.1805372
-80,0.496439288468381,0.418915083313869,0.1788382
-78,0.49643928442715,0.418915079073049,0.1777853
-76,0.496439281958483,0.418915076378565,0.1799966
-74,0.496439276392398,0.41891507055491,0.1784669
-72,0.496439279690402,0.418915074185108,0.1786608
-70,0.496439275937123,0.41891507034442,0.1847849
-68,0.496439280414265,0.418915074674276,0.1819661
-66,0.496439281568819,0.41891507622289,0.1801323
-64,0.496439282441538,0.418915077255578,0.1773384
-62,0.496439282534168,0.41891507681703,0.1846162
-60,0.496439277790402,0.418915071606464,0.1794394
-58,0.496439282628029,0.418915076964521,0.1805537
-56,0.496439275092617,0.418915069001969,0.1801584
-54,0.496439280948401,0.418915074458022,0.1780576
-52,0.496439271655784,0.418915064925088,0.1850738
-50,0.496439280339794,0.418915074281968,0.1815157
-48,0.496439277277593,0.418915071704102,0.1827862
-46,0.496439282525349,0.418915075408054,0.1832571
-44,0.496439282810973,0.418915076169832,0.1809186
-42,0.496439282922577,0.418915076620322,0.1790463
-40,0.496439283008507,0.418915076141001,0.1800274
-38,0.496439284926917,0.418915078661731,0.1811533
-36,0.496439282268214,0.418915075410621,0.1811887
-34,0.49643928463037,0.418915077646042,0.1803038
-32,0.496439284459092,0.418915078184202,0.1801739
-30,0.496439284604129,0.418915077895421,0.1792511
-28,0.496439285504225,0.418915078474874,0.1787072
-26,0.496439283365237,0.418915075930041,0.2274756
-24,0.496439282965081,0.418915075092685,0.1792392
-22,0.496439280151415,0.418915071686222,0.1807813
-20,0.496439277864726,0.418915068544707,0.1786075
-18,0.4964392797508,0.418915071283398,0.1855049
-16,0.49643927128004,0.418915060445563,0.1812342
-14,0.496439281969315,0.418915072892024,0.1807158
-12,0.496439267318112,0.418915056814979,0.1811083
-10,0.496438762388346,0.418914553390841,0.1793319
-8,0.496440217091136,0.41891600998627,0.1770283
-6,0.49643890606318,0.418914700270537,0.1847308
-4,0.496443225686473,0.418919020636239,0.176631
-2,0.496932311178339,0.419408106456537,0.1801735
0,0.496969243267845,0.419445038656362,0.1821625
2,0.496492807232189,0.418968602664043,0.1800991
4,0.495355232272246,0.417831027755571,0.1786546
6,0.492787088828036,0.415262884384601,0.1987802
8,0.489574646598645,0.412050442233905,0.1813601
10,0.485579347169224,0.40805514286915,0.1827216
12,0.480821767570622,0.403297563311756,0.1788918
14,0.475774970653271,0.398250766413882,0.1807496
16,0.47026503013837,0.392740825904543,0.1759561
18,0.464524182336778,0.386999978102846,0.2125911
20,0.458680275629391,0.381156071395074,0.1805281
22,0.452681803545753,0.375157599312748,0.1834379
24,0.446647606936726,0.369123402706405,0.1826125
26,0.441256990550869,0.363732786323468,0.186477
28,0.436195587021259,0.358671382796096,0.1840512
30,0.431723082705786,0.354198878481865,0.1845718
32,0.427976156861963,0.350451952638464,0.1824293
34,0.424669354008317,0.347145149784797,0.184089
36,0.42197807010336,0.34445386587971,0.1847617
38,0.419493179321421,0.341968975097715,0.182537
40,0.417737574581495,0.340213370357838,0.183102
42,0.416449575793575,0.338925371570029,0.1882184
44,0.415687268960944,0.33816306473751,0.1820112
46,0.415859773184813,0.338335568961456,0.1865308
48,0.416602736436226,0.339078532212903,0.182545
50,0.418098527214601,0.340574322991283,0.1845407
52,0.419860549157272,0.342336344933945,0.1830285
54,0.421862127886579,0.344337923663244,0.183162
56,0.424051878391247,0.346527674167909,0.187848
58,0.426310309943651,0.348786105720315,0.182764
60,0.429038876335081,0.35151467211175,0.1802061
62,0.432024030927753,0.354499826704427,0.1800361
64,0.435366997622956,0.357842793399632,0.1782604
66,0.438851853107707,0.361327648884384,0.1897561
68,0.441365306271761,0.363841102048438,0.1809836
70,0.444261230051745,0.36673702582842,0.1812081
72,0.44676493032488,0.369240726101555,0.180245
74,0.449683282614588,0.372159078391263,0.1845238
76,0.452713384508887,0.375189180285562,0.1807401
78,0.455395154259487,0.377870950036162,0.1781731
80,0.458090709660626,0.380566505437301,0.178131
82,0.4606824569853,0.383158252761975,0.1792908
84,0.463272042628764,0.385747838405439,0.1789357
86,0.465750892959232,0.388226688735907,0.1791953
88,0.468082845735722,0.390558641512398,0.1867724
90,0.470255168950293,0.392730964726969,0.1819174
92,0.472360809271184,0.394836605047859,0.1798535
94,0.474420601682881,0.396896397459556,0.1800879
96,0.476845530966332,0.399321326743007,0.1781122
98,0.479457707045815,0.401933502822489,0.1789718
100,0.482374050071096,0.404849845847771,0.1782132
102,0.485437479164479,0.407913274941153,0.1795932
104,0.488555576124592,0.411031371901266,0.1799297
106,0.491769100366692,0.414244896143366,0.1791867
108,0.495015979741242,0.417491775517917,0.1788721
110,0.498293375918939,0.420769171695614,0.1799184
112,0.501875191756509,0.424350987533182,0.1801167
114,0.505593856550842,0.428069652327516,0.1804809
116,0.509520451473393,0.431996247250068,0.1813372
118,0.513573030618821,0.436048826395495,0.1815315
120,0.517729794684953,0.440205590461627,0.180955
122,0.521981554986836,0.44445735076351,0.2457591
124,0.526320547800785,0.448796343577459,0.1777442
126,0.530701361953677,0.45317715773035,0.17851
128,0.534489529966675,0.456965325743349,0.1787728
130,0.538035049513441,0.460510845290114,0.1805245
132,0.541195981979884,0.463671777756559,0.1808955
134,0.544044747695235,0.46652054347191,0.1799258
136,0.54661748532612,0.469093281102794,0.1802074
138,0.548993409547193,0.471469205323868,0.1786196
140,0.551140155159515,0.47361595093619,0.1815653
142,0.553146351600259,0.475622147376934,0.1780602
144,0.555099296409164,0.477575092185839,0.1793973
146,0.557453501055388,0.479929296832064,0.1791062
148,0.559947498726458,0.482423294503134,0.1817179
150,0.562683975790394,0.485159771567069,0.1822023
152,0.565662778895165,0.488138574671841,0.2042611
154,0.569293267126236,0.491769062902911,0.1796945
156,0.573217113291081,0.495692909067757,0.1808752
158,0.577528473813999,0.500004269590674,0.1800996
160,0.581562589361938,0.504038385138614,0.1785974
162,0.585787919717419,0.508263715494095,0.1803111
164,0.590480217714197,0.512956013490873,0.1820148
166,0.595003319718029,0.517479115494706,0.1767194
168,0.599861347496915,0.522337143273592,0.1787102
170,0.604959935814129,0.527435731590806,0.1842364
172,0.610489144364167,0.532964940140844,0.17707
174,0.616216706733115,0.538692502509792,0.1737688
176,0.622194361479082,0.54467015725576,0.1777912
178,0.62846028756977,0.550936083346447,0.1784338
180,0.634830827251005,0.557306623027683,0.1741309
182,0.640361018798208,0.562836814574886,0.1764002
184,0.645652061955008,0.568127857731686,0.1786533
186,0.650835245418425,0.573311041195102,0.1778202
188,0.655224388833251,0.577700184609929,0.1796967
190,0.659180873482502,0.58165666925918,0.1754278
192,0.663038971220075,0.585514766996752,0.1761879
194,0.666702380439786,0.589178176216464,0.1780275
196,0.670130011021875,0.592605806798553,0.1778932
198,0.673447037312363,0.595922833089041,0.1749621
200,0.67672362449876,0.599199420275437,0.1744785
202,0.678740958692892,0.60121675446957,0.1744133
204,0.680287021775094,0.602762817551772,0.1774848
206,0.681815184514645,0.604290980291322,0.1758649
208,0.68294265715795,0.605418452934627,0.1759045
210,0.68358368019764,0.606059475974317,0.1754208
212,0.683993267535884,0.606469063312561,0.1775824
214,0.684323412941017,0.606799208717694,0.1773072
216,0.684557088180826,0.607032883957503,0.1788029
218,0.684702760210194,0.607178555986872,0.1789802
220,0.684808064323851,0.607283860100528,0.17911
222,0.684884731668608,0.607360527445286,0.1765988
224,0.684919449861291,0.607395245637968,0.1867929
226,0.68492488262193,0.607400678398608,0.1752421
228,0.684927454552083,0.60740325032876,0.1773276
230,0.684930724073597,0.607406519850273,0.177131
232,0.684915720384859,0.607391516161535,0.1736243
234,0.684169049964595,0.606644845741271,0.1727823
236,0.683197863982921,0.605673659759597,0.1768873
238,0.682254769913003,0.604730565689679,0.1730631
240,0.680559209883544,0.603035005660219,0.1781325
242,0.678403142042694,0.60087893781937,0.1772185
244,0.676120260502398,0.598596056279074,0.1793127
246,0.673601073200614,0.596076868977289,0.1759882
248,0.670790008505872,0.593265804282548,0.1796807
250,0.667822180253144,0.590297976029819,0.1774866
252,0.664798174731038,0.587273970507713,0.1779006
254,0.661710056187087,0.584185851963762,0.173767
256,0.658553575969527,0.581029371746203,0.1752569
258,0.655382438668075,0.57785823444475,0.1751682
260,0.652206337311334,0.574682133088009,0.1750474
262,0.6490163468382,0.571492142614874,0.176266
264,0.645820487314449,0.568296283091123,0.17745
266,0.642628051150959,0.565103846927634,0.1756108
268,0.639438063705237,0.561913859481913,0.1800673
270,0.636247067619917,0.558722863396592,0.1783239
272,0.633056188859316,0.55553198463599,0.1826252
274,0.62986752373719,0.552343319513864,0.182009
276,0.626681139043856,0.54915693482053,0.1796305
278,0.623495848463254,0.545971644239928,0.1796279
280,0.620279468663743,0.542755264440417,0.1878729
282,0.617054868982464,0.539530664759138,0.1802064
284,0.613822942047131,0.536298737823805,0.1780231
286,0.610572772022843,0.533048567799517,0.1782376
288,0.607313306870288,0.529789102646962,0.1781714
290,0.604059287065369,0.526535082842043,0.1775007
292,0.601287800934999,0.523763596711673,0.18062
294,0.598666709655623,0.521142505432297,0.1787036
296,0.596234744298452,0.518710540075126,0.1791097
298,0.59410293378734,0.516578729564014,0.1776856
300,0.592072881328761,0.514548677105435,0.1807499
302,0.590075388496789,0.512551184273462,0.1781
304,0.588478050167161,0.510953845943833,0.1805553
306,0.587041615756543,0.509517411533215,0.1752258
308,0.585754970991963,0.508230766768635,0.1781688
310,0.584679123568435,0.507154919345106,0.1768245
312,0.583679539405258,0.506155335181929,0.1824139
314,0.58271206244301,0.505187858219682,0.1800831
316,0.581803396741432,0.504279192518104,0.1817629
318,0.580932893491944,0.503408689268616,0.1823881
320,0.58044362089068,0.502919416667353,0.1791789
322,0.580100961261691,0.502576757038363,0.1810492
324,0.579947838776119,0.502423634552792,0.1792478
326,0.580020207421168,0.502496003197841,0.1780233
328,0.580156668124794,0.502632463901468,0.1816079
330,0.580333346377519,0.502809142154192,0.1892808
332,0.580577800856546,0.503053596633219,0.1808093
334,0.58075066305762,0.503226458834293,0.1785385
336,0.580895477636971,0.503371273413643,0.1764833
338,0.58100931943094,0.503485115207612,0.1768758
340,0.581074019194257,0.503549814970929,0.1792018
342,0.581125493479045,0.503601289255716,0.178642
344,0.581170113807353,0.503645909584024,0.1859444
346,0.581203231292685,0.503679027069356,0.1787905
348,0.581226253545868,0.50370204932254,0.1798212
350,0.581254159299072,0.503729955075743,0.1791883
352,0.581854445098568,0.50433024087524,0.1786103
354,0.582651740785895,0.505127536562567,0.1776676
356,0.58371810692359,0.506193902700262,0.1776973
358,0.585120909188684,0.507596704965355,0.1786623
360,0.586845952148199,0.50932174792487,0.1789603
362,0.588706335300058,0.511182131076729,0.175515
364,0.590766860230379,0.51324265600705,0.1815939
366,0.593012307921113,0.515488103697783,0.181949
368,0.595305508997611,0.517781304774281,0.176677
370,0.597108189322569,0.51958398509924,0.1784536
372,0.598786175729294,0.521261971505965,0.1807464
374,0.600282312714642,0.522758108491313,0.1769213
376,0.601476249513348,0.523952045290019,0.1842545
378,0.602568571589879,0.525044367366549,0.1795539
380,0.603638794916573,0.526114590693243,0.1827368
382,0.604630248880128,0.527106044656799,0.1786682
384,0.605568763165793,0.528044558942463,0.1772898
386,0.606496917700183,0.528972713476853,0.1829162
388,0.607035127825582,0.529510923602252,0.1892054
390,0.607431521118259,0.52990731689493,0.1767204
392,0.607685228314358,0.530161024091028,0.1770271
394,0.607148573039475,0.529624368816146,0.174903
396,0.606334048558145,0.528809844334817,0.1788416
398,0.605298260910896,0.527774056687566,0.174947
400,0.603473347181099,0.525949142957768,0.1790206
402,0.60134188878137,0.523817684558038,0.1768735
404,0.599024425877217,0.521500221653885,0.1806373
406,0.596373296541968,0.518849092318637,0.177945
408,0.593552175350792,0.516027971127461,0.1795342
410,0.590692671473831,0.513168467250501,0.1785108
412,0.587750033941683,0.510225829718353,0.1790986
414,0.584743819242436,0.507219615019106,0.1775961
416,0.582216376970713,0.504692172747383,0.1792144
418,0.579836188150768,0.502311983927438,0.180133
420,0.577671363948461,0.500147159725131,0.1771285
422,0.575991104030718,0.498466899807387,0.1789431
424,0.574455118044375,0.496930913821043,0.1811095
426,0.573059178439042,0.49553497421571,0.1787698
428,0.571867070258569,0.494342866035237,0.1806342
430,0.570631268260324,0.493107064036992,0.1771938
432,0.569384962772568,0.491860758549238,0.1775643
434,0.56813870158456,0.49061449736123,0.1861864
436,0.566862429750253,0.489338225526923,0.1822671
438,0.566106896949237,0.488582692725907,0.1833603
440,0.565554901601842,0.488030697378512,0.1850583
442,0.566275440835311,0.48875123661198,0.1783013
444,0.5676694512705,0.490145247047169,0.1794985
446,0.569669756546779,0.492145552323447,0.178482
448,0.572678831366773,0.495154627143441,0.1793952
450,0.576061052605323,0.498536848381991,0.1779356
452,0.57978728679618,0.502263082572847,0.1787078
454,0.58392131842946,0.506397114206128,0.1800088
456,0.588204199150317,0.510679994926985,0.1800489
458,0.592561795920207,0.515037591696875,0.1763263
460,0.597032689239732,0.5195084850164,0.1810912
462,0.601565044478958,0.524040840255626,0.1806703
464,0.60608001194132,0.528555807717989,0.1795692
466,0.610608098080189,0.533083893856858,0.1789
468,0.615145350139683,0.537621145916351,0.1806553
470,0.619668983174626,0.542144778951294,0.1749239
472,0.624184684351049,0.546660480127717,0.183536
474,0.628704496805498,0.551180292582165,0.1771759
476,0.633216329316609,0.555692125093276,0.1773304
478,0.637122901505807,0.559598697282474,0.1748949
480,0.640824012962139,0.563299808738807,0.1764117
482,0.644409171061031,0.566884966837698,0.1742532
484,0.647682903870157,0.570158699646825,0.1755966
486,0.650743782878212,0.57321957865488,0.1763084
488,0.653761702448017,0.576237498224685,0.1789675
490,0.656745801021594,0.579221596798262,0.175983
492,0.659663426624206,0.582139222400873,0.1778508
494,0.662527839385603,0.58500363516227,0.1744965
496,0.664638189816649,0.587113985593315,0.1782781
498,0.666504045127925,0.58897984090459,0.1744393
500,0.668308462148658,0.590784257925322,0.1774879
502,0.668846031635318,0.591321827411983,0.1763811
504,0.66878527359672,0.591261069373386,0.1787625
506,0.668597198038529,0.591072993815195,0.1778326
508,0.667407380638078,0.589883176414743,0.1757493
510,0.66557180066665,0.588047596443315,0.183897
512,0.663515358442094,0.585991154218759,0.1770441
514,0.661136309765806,0.583612105542471,0.1804966
516,0.657719583076329,0.580195378852994,0.1751124
518,0.653911177104105,0.576386972880771,0.1742643
520,0.649981218813543,0.572457014590208,0.1771423
522,0.645619659306292,0.568095455082958,0.1781792
524,0.640667509010752,0.563143304787417,0.1820083
526,0.635553776347794,0.558029572124459,0.1797798
528,0.630357810876506,0.552833606653171,0.1813112
530,0.624933350265955,0.547409146042619,0.1787831
532,0.619358001516382,0.541833797293046,0.1908359
534,0.613765450574055,0.536241246350719,0.1794204
536,0.608662786189466,0.53113858196613,0.1827994
538,0.603664133384295,0.52613992916096,0.1887764
540,0.598844611227794,0.521320407004459,0.1786985
542,0.595148666274973,0.517624462051639,0.1789255
544,0.591829829873167,0.514305625649832,0.1796104
546,0.58955818111599,0.512033976892654,0.1768075
548,0.588119561386236,0.5105953571629,0.1803045
550,0.589097225930723,0.511573021707386,0.1859336
552,0.591223668959365,0.513699464736027,0.1807942
554,0.594445240628399,0.516921036405061,0.1776464
556,0.596912516615021,0.519388312391684,0.1813492
558,0.601754478093369,0.524230273870032,0.177568
560,0.606973953296359,0.529449749073022,0.1774605
562,0.612811702732723,0.535287498509387,0.1776022
564,0.620089035291148,0.542564831067812,0.1776923
566,0.629912120504752,0.552387916281417,0.1771935
568,0.637116921451661,0.559592717228326,0.1865196
570,0.643781905304049,0.566257701080713,0.1797209
572,0.650969191961463,0.573444987738126,0.1850659
574,0.65639010972871,0.578865905505373,0.1759974
576,0.660500197403929,0.582975993180592,0.1809605
578,0.664414923232922,0.586890719009585,0.1749869
580,0.668093527563959,0.590569323340622,0.176039
582,0.670701622835723,0.593177418612385,0.1763314
584,0.672788052642962,0.595263848419624,0.1785503
586,0.674787587208617,0.597263382985279,0.1759854
588,0.676535590900629,0.59901138667729,0.1769045
590,0.677948244363571,0.600424040140233,0.1750167
592,0.679188437160256,0.601664232936918,0.1748488
594,0.680381187545302,0.602856983321964,0.1737585
596,0.681226167340085,0.603701963116747,0.1771347
598,0.681903376274895,0.604379172051556,0.1728282
600,0.682545893626366,0.605021689403028,0.1813818
602,0.6830805162242,0.605556312000862,0.1725043
604,0.68348073119661,0.605956526973272,0.1756273
606,0.683804172295816,0.60627996807248,0.1769304
608,0.684100246000172,0.606576041776836,0.1727235
610,0.684374167444156,0.606849963220818,0.175363
612,0.684621490224689,0.607097286001348,0.1787754
614,0.684853157962615,0.607328953739274,0.1749697
616,0.685074725723737,0.607550521500395,0.1750927
618,0.685286131043647,0.607761926820306,0.1750086
620,0.685415935788142,0.607891731564803,0.1747022
622,0.685518059705148,0.60799385548181,0.1760435
624,0.68562180635252,0.608097602129182,0.1725908
626,0.685700288398872,0.608176084175534,0.1757845
628,0.685745931837632,0.608221727614292,0.1782402
630,0.68577477303902,0.608250568815679,0.1759619
632,0.685799341866316,0.608275137642974,0.1766029
634,0.685817377047156,0.608293172823815,0.1834675
636,0.68582886697134,0.608304662747999,0.1742687
638,0.685837850341871,0.608313646118531,0.174454
640,0.685845322810337,0.608321118586997,0.1730125
642,0.685849854599062,0.608325650375721,0.1848125
644,0.685851183596398,0.608326979373056,0.1749949
646,0.685853488777495,0.608329284554152,0.1740007
648,0.685855846235873,0.60833164201253,0.1747174
650,0.685856946637273,0.60833274241393,0.1737632
652,0.685857171044445,0.608332966821101,0.1786562
654,0.685857402467911,0.608333198244567,0.1759867
656,0.685858125117113,0.608333920893769,0.1759999
658,0.685857531894694,0.60833332767135,0.1760367
660,0.685857639794876,0.608333435571533,0.1784846
662,0.685857637543481,0.608333433320138,0.1737971
664,0.685857479821396,0.60833327559805,0.1761066
666,0.68585739269782,0.608333188474476,0.1775094
668,0.685857338481208,0.608333134257866,0.1822002
670,0.685857310050214,0.608333105826869,0.1758373
672,0.6858563350204,0.608332130797059,0.1724718
674,0.68585631306314,0.608332108839797,0.175372
676,0.685856348285749,0.608332144062406,0.1744557
678,0.68585602458137,0.608331820358029,0.174038
680,0.685855733040626,0.608331528817284,0.177633
682,0.68585564312736,0.608331438904017,0.1743342
684,0.685855661739187,0.608331457515845,0.1747826
686,0.685854496854304,0.608330292630962,0.1734265
688,0.685854488892802,0.608330284669458,0.1756247
690,0.685854543476149,0.608330339252805,0.1749518
692,0.685854175054922,0.60832997083158,0.1759988
694,0.685853892344352,0.60832968812101,0.1814023
696,0.685853728863401,0.608329524640058,0.1746087
698,0.685852769446383,0.608328565223046,0.1795433
700,0.685852666116352,0.608328461893011,0.1767152
702,0.685852643710645,0.608328439487304,0.1751383
704,0.685852358667187,0.608328154443848,0.1742324
706,0.685852016123814,0.608327811900474,0.1735874
708,0.68585190491576,0.608327700692416,0.1750659
710,0.685851841883882,0.608327637660536,0.1748972
712,0.685850746284306,0.60832654206096,0.1765323
714,0.685850735047827,0.608326530824481,0.1767343
716,0.68585075344229,0.608326549218945,0.1742656
718,0.685850406008906,0.60832620178556,0.1750402
720,0.685850070962187,0.608325866738842,0.1739647
722,0.685849991421409,0.608325787198072,0.1736252
724,0.685849925460155,0.608325721236816,0.1767947
726,0.685848827015672,0.608324622792331,0.1733806
728,0.685848823333043,0.608324619109698,0.1748258
730,0.685848838198938,0.608324633975594,0.1760527
732,0.685848496905972,0.608324292682629,0.1741301
734,0.685848191401604,0.608323987178259,0.1740718
736,0.685848080928428,0.608323876705082,0.1752944
738,0.685848010322353,0.608323806099006,0.1742431
740,0.685846938757646,0.608322734534299,0.1765644
742,0.685847793538465,0.608323589315118,0.1759793
744,0.6858464325504,0.608322228327053,0.1781444
746,0.685848179009738,0.608323974786391,0.1726671
748,0.6858407524771,0.608316548253753,0.1720988
750,0.685021513043504,0.607497308820157,0.2416913
752,0.683922359138256,0.606398154914909,0.1760351
754,0.681859570243377,0.604335366020029,0.1753206
756,0.679243584435564,0.601719380212217,0.1785047
758,0.67632027347503,0.598796069251683,0.1749789
760,0.672382073320828,0.594857869097479,0.177447
762,0.667791388314851,0.590267184091502,0.1774912
764,0.662931520043936,0.585407315820587,0.1751594
766,0.657721660233694,0.580197456010345,0.1754316
768,0.652161540665921,0.574637336442571,0.174993
770,0.647014221988205,0.569490017764855,0.1766151
772,0.641950499332081,0.56442629510873,0.1795897
774,0.636893752750205,0.559369548526854,0.1771645
776,0.632265518746768,0.554741314523416,0.1805122
778,0.627888098200158,0.550363893976806,0.1796362
780,0.623567576503345,0.546043372279992,0.1812437
782,0.619363741396621,0.541839537173268,0.1793487
784,0.615004095989167,0.537479891765814,0.1802543
786,0.610603312279634,0.533079108056282,0.1788235
788,0.606137931793989,0.528613727570636,0.1804196
790,0.602228922204748,0.524704717981396,0.179711
792,0.598479700457078,0.520955496233725,0.1818591
794,0.594997636799036,0.517473432575684,0.1776808
796,0.592193384309779,0.514669180086426,0.1807623
798,0.589601654166861,0.512077449943508,0.1838145
800,0.587169716709525,0.509645512486172,0.1799669
802,0.585015497330254,0.507491293106901,0.1786084
804,0.582367969514714,0.504843765291361,0.1856452
806,0.579543754509832,0.502019550286479,0.1932784
808,0.57650121845465,0.498977014231297,0.2203443
810,0.572313051923247,0.494788847699894,0.2047737
812,0.567725879704045,0.490201675480693,0.1900956
814,0.562683640919098,0.485159436695746,0.200395
816,0.556713403619139,0.479189199395786,0.1797389
818,0.546596940146379,0.469072735923027,0.1772177
820,0.53619229519635,0.458668090972997,0.1801075
822,0.523055989447685,0.445531785224333,0.1819077
824,0.515331411439912,0.43780720721656,0.1795077
826,0.504745058613881,0.427220854390529,0.1865544
828,0.497910497982976,0.420386293759624,0.1764022
830,0.489785721499854,0.412261517276502,0.1838355
832,0.481302537399279,0.403778333175926,0.1792585
834,0.476970036104671,0.399445831881317,0.1793578
836,0.468972930637182,0.391448726413828,0.1798579
838,0.463126216600508,0.385602012377156,0.1824429
840,0.455442048803377,0.377917844580027,0.1827818
842,0.447732577194602,0.370208372971252,0.1787703
844,0.440605059942133,0.363080855718784,0.1854883
846,0.432803767510492,0.355279563287143,0.1822747
848,0.425349735692354,0.347825531469005,0.183586
850,0.418267472623399,0.340743268400048,0.17986
852,0.411372503740491,0.333848299517138,0.1810732
854,0.405012100636377,0.327487896413024,0.1806597
856,0.398701781382962,0.321177577159608,0.1838524
858,0.392650048798484,0.31512584457513,0.1856713
860,0.386753773064134,0.309229568840782,0.187405
862,0.380958203892677,0.303433999669326,0.1811098
864,0.375169003663107,0.297644799439757,0.1859697
866,0.369351901164947,0.291827696941597,0.1834052
868,0.363494260415483,0.285970056192135,0.182574
870,0.357634474853708,0.28011027063036,0.1829561
872,0.352366605455487,0.27484240123214,0.1832006
874,0.347503187330138,0.269978983106791,0.1803817
876,0.343208034077185,0.265683829853839,0.1833938
878,0.339583791826935,0.262059587603588,0.1845577
880,0.336544586503701,0.259020382280354,0.1842311
882,0.335119087030479,0.257594882807131,0.1814536
884,0.334618502559718,0.257094298336369,0.1900409
886,0.335706873671514,0.258182669448166,0.1862431
888,0.337424044504328,0.25989984028098,0.1944218
890,0.339965736096825,0.262441531873477,0.1824547
892,0.342824071568348,0.265299867345001,0.1833504
894,0.345969209527886,0.268445005304537,0.1830547
896,0.349311110279387,0.271786906056038,0.1833936
898,0.352742184830119,0.27521798060677,0.1821922
900,0.356285845156539,0.27876164093319,0.201225
902,0.359869794911537,0.282345590688189,0.1816716
904,0.363502540136859,0.285978335913511,0.1843792
906,0.366706342242623,0.289182138019275,0.1821812
908,0.369620027777993,0.292095823554646,0.181655
910,0.372131547094432,0.294607342871086,0.1824547
912,0.374515512200045,0.296991307976699,0.1818907
914,0.376756840511855,0.299232636288509,0.1829541
916,0.3789112570295,0.301387052806154,0.1834467
918,0.380812244451186,0.30328804022784,0.1820283
920,0.382520618550605,0.30499641432726,0.1831578
922,0.384011157509743,0.306486953286398,0.1855673
924,0.38469013419073,0.307165929967385,0.1858231
926,0.384817287130299,0.307293082906954,0.1846089
928,0.383641031026591,0.306116826803245,0.1857919
930,0.381840495301783,0.304316291078436,0.1824794
932,0.378798628565781,0.301274424342434,0.183743
934,0.375127474228281,0.297603270004935,0.1838417
936,0.370791017228269,0.293266813004924,0.1810828
938,0.366109174991709,0.288584970768364,0.1815423
940,0.361210447112426,0.283686242889082,0.1821096
942,0.356110478179256,0.278586273955913,0.1832314
944,0.350936781118458,0.273412576895115,0.1851295
946,0.345973608282216,0.268449404058872,0.1833738
948,0.34118336806373,0.263659163840386,0.1854546
950,0.336644549607477,0.259120345384133,0.1835733
952,0.332162868496534,0.25463866427319,0.1933029
954,0.327782655256022,0.250258451032679,0.1804949
956,0.323635974853883,0.246111770630539,0.1833368
958,0.319656744880111,0.242132540656765,0.1835036
960,0.315894910715883,0.238370706492538,0.1857785
962,0.31309498759284,0.235570783369496,0.1829155
964,0.311055289304914,0.233531085081571,0.1852075
966,0.309900526805208,0.232376322581865,0.1839068
968,0.309020258303992,0.231496054080647,0.186394
970,0.308519941962118,0.230995737738773,0.1831767
972,0.308153790059874,0.230629585836529,0.1838219
974,0.30792419714252,0.230399992919176,0.1837854
976,0.30777610128276,0.230251897059416,0.1808129
978,0.307672140573809,0.230147936350466,0.1817193
980,0.307617439946935,0.230093235723593,0.186183
982,0.307579463858373,0.230055259635031,0.1921376
984,0.307567765717796,0.230043561494456,0.189069
986,0.307565183415372,0.23004097919203,0.1846801
988,0.307574116091104,0.23004991186776,0.1834073
990,0.307588395048,0.230064190824656,0.1876899
992,0.307606333996461,0.230082129773116,0.186079
994,0.307626790597401,0.230102586374057,0.1818936
996,0.307647747150338,0.230123542926997,0.1812511
998,0.307670221923802,0.230146017700462,0.1803868
1000,0.307692045933114,0.230167841709774,0.1847955
1002,0.307714420066306,0.230190215842965,0.1821531
1004,0.307736173905911,0.230211969682569,0.1836276
1006,0.307758418843104,0.230234214619763,0.1823483
1008,0.307780533353311,0.230256329129971,0.1832206
1010,0.307802959941764,0.230278755718425,0.1829334
1012,0.307825506902366,0.230301302679026,0.1820735
1014,0.307848193649242,0.230323989425903,0.1843285
1016,0.307870998405135,0.230346794181796,0.1828889
1018,0.30789382492025,0.230369620696911,0.1831214
1020,0.307916689105229,0.230392484881891,0.1877142
1022,0.307939522482287,0.230415318258949,0.1850985
1024,0.307962340077303,0.230438135853965,0.1869761
1026,0.307985124078081,0.230460919854743,0.1833625
1028,0.308007886161044,0.230483681937705,0.1864427
1030,0.308030633713131,0.230506429489791,0.1808418
1032,0.308053374004545,0.230529169781204,0.1802628
1034,0.308076116801897,0.230551912578557,0.1817427
1036,0.308098864133065,0.230574659909726,0.1848609
1038,0.308121619666304,0.230597415442965,0.1842551
1040,0.308143952644193,0.230619748420853,0.1856132
1042,0.308167217171817,0.230643012948477,0.1806494
1044,0.308189387037968,0.230665182814629,0.1923927
1046,0.308215348251639,0.2306911440283,0.1825825
1048,0.308645508511488,0.23112130428815,0.1864637
1050,0.309373887284826,0.231849683061489,0.1823641
1052,0.310482597526096,0.23295839330276,0.1815925
1054,0.311697268910613,0.234173064687278,0.1960598
1056,0.313074249827742,0.235550045604406,0.1859177
1058,0.314504393233914,0.236980189010578,0.1835424
1060,0.315991269481577,0.238467065258241,0.1846052
1062,0.317510269631793,0.239986065408457,0.1827268
1064,0.318805263340285,0.241281059116948,0.1840148
1066,0.319945303303775,0.242421099080438,0.1835458
1068,0.320865625012581,0.243341420789245,0.1864231
1070,0.321733619999819,0.244209415776483,0.186378
1072,0.322510963179409,0.244986758956073,0.1870015
1074,0.323259501661867,0.245735297438531,0.1860196
1076,0.323977161851649,0.246452957628312,0.1886587
1078,0.324489009752543,0.246964805529206,0.1819631
1080,0.324860512911208,0.247336308687871,0.1837186
1082,0.325044936220874,0.247520731997537,0.1820225
1084,0.325181435323061,0.247657231099724,0.1834285
1086,0.325812054472454,0.248287850249117,0.1822816
1088,0.326831515138383,0.249307310915046,0.1807685
1090,0.32836087940136,0.250836675178024,0.1815538
1092,0.330034198282133,0.252509994058797,0.1819279
1094,0.332569100111621,0.255044895888286,0.1825636
1096,0.335643089251049,0.258118885027714,0.184392
1098,0.339391534080783,0.261867329857448,0.1817138
1100,0.343360000124162,0.265835795900827,0.1818419
1102,0.346965940131281,0.269441735907946,0.1811882
1104,0.35026174909718,0.272737544873844,0.1827002
1106,0.353059588074079,0.275535383850743,0.1822997
1108,0.355625686494964,0.278101482271628,0.1859213
1110,0.357907088012675,0.280382883789339,0.1814682
1112,0.359998997578187,0.282474793354851,0.1841517
1114,0.362006895162208,0.284482690938872,0.1790419
1116,0.363918511810798,0.286394307587463,0.1806778
1118,0.36579654249189,0.288272338268554,0.1801412
1120,0.367631284235658,0.290107080012322,0.1808124
1122,0.36957757920283,0.292053374979495,0.1824249
1124,0.371593447434815,0.294069243211481,0.1823899
1126,0.373220112661889,0.295695908438555,0.1865317
1128,0.374548472748204,0.297024268524871,0.1834006
1130,0.37545151768269,0.297927313459355,0.1813246
1132,0.375524894360392,0.298000690137057,0.1820449
1134,0.374976983365379,0.297452779142044,0.1813136
1136,0.373174485765728,0.295650281542394,0.1836025
1138,0.370781591777467,0.293257387554133,0.1809974
1140,0.367233643604914,0.28970943938158,0.1840722
1142,0.363118125073841,0.285593920850507,0.1810296
1144,0.358381397212822,0.280857192989489,0.1836121
1146,0.353337543818378,0.275813339595045,0.1839541
1148,0.348085558975782,0.27056135475245,0.1860515
1150,0.342755104000116,0.265230899776784,0.1838042
1152,0.337421876779886,0.259897672556553,0.1832811
1154,0.332093411221552,0.254569206998219,0.1838686
1156,0.326756362954254,0.249232158730922,0.1942062
1158,0.32142436079614,0.243900156572807,0.1829006
1160,0.316828344114173,0.23930413989084,0.1835338
1162,0.313416816310608,0.235892612087275,0.1831976
1164,0.311172738812415,0.233648534589083,0.1875914
1166,0.309733037751877,0.232208833528545,0.1814962
1168,0.308753813714806,0.231229609491474,0.1867789
1170,0.308134774197289,0.230610569973957,0.1916418
1172,0.307702827392724,0.230178623169392,0.1854742
1174,0.307425512579064,0.229901308355732,0.1837986
1176,0.307232977959618,0.229708773736286,0.1824505
1178,0.307106297564676,0.229582093341344,0.1810566
1180,0.30702630408026,0.22950209985693,0.1835587
1182,0.30697131505835,0.229447110835019,0.1828853
1184,0.30696041834546,0.22943621412213,0.1854265
1186,0.308233610839078,0.230709406615747,0.1836136
1188,0.310509920069652,0.232985715846321,0.1868155
1190,0.317007534829652,0.239483330606321,0.1860485
1192,0.324107328177656,0.246583123954325,0.1858235
1194,0.333075524954446,0.255551320731116,0.1853134
1196,0.341187077753456,0.263662873530125,0.1844112
1198,0.350070294763636,0.272546090540304,0.1835106
1200,0.358769272537707,0.281245068314375,0.184102
1202,0.367560930127977,0.290036725904646,0.1913484
1204,0.376492772323751,0.29896856810042,0.1854153
1206,0.385350579631497,0.307826375408167,0.1875373
1208,0.393878590373397,0.316354386150067,0.185064
1210,0.402084848607777,0.324560644384447,0.1834672
1212,0.409907272472613,0.332383068249282,0.1837639
1214,0.41693974193462,0.339415537711289,0.1840104
1216,0.423411303481267,0.345887099257936,0.1810416
1218,0.428590438227029,0.351066234003698,0.1799307
1220,0.433122577859694,0.355598373636363,0.1784493
1222,0.436130483517942,0.358606279294611,0.1777604
1224,0.438295595956952,0.360771391733621,0.1802909
1226,0.438941564062015,0.361417359838685,0.1818032
1228,0.438709085156256,0.361184880932925,0.1808035
1230,0.437661046748145,0.360136842524815,0.1797448
1232,0.43553144657086,0.35800724234753,0.1941547
1234,0.432819684637265,0.355295480413934,0.1825989
1236,0.429343913066723,0.351819708843392,0.1832235
1238,0.425549001347067,0.348024797123735,0.181289
1240,0.421656226380163,0.344132022156831,0.1836757
1242,0.417623940676042,0.340099736452712,0.1843143
1244,0.413639879750214,0.336115675526885,0.1867915
1246,0.409603027531348,0.332078823308019,0.1866835
1248,0.405891552597888,0.328367348374559,0.182976
1250,0.402388029067573,0.324863824844243,0.1814003
1252,0.399164333827384,0.321640129604055,0.1861342
1254,0.39605115135138,0.31852694712805,0.1839533
1256,0.393021847513719,0.31549764329039,0.1877873
1258,0.390069400201512,0.312545195978183,0.1915478
1260,0.387513051161997,0.309988846938669,0.1821059
1262,0.385234977881867,0.307710773658539,0.1836956
1264,0.38331074751632,0.305786543292991,0.1852206
1266,0.381510691594846,0.303986487371518,0.1847944
1268,0.379833884782704,0.302309680559376,0.185188
1270,0.378236388040775,0.300712183817447,0.18557
1272,0.376675533948638,0.29915132972531,0.1825856
1274,0.375730826638677,0.298206622415348,0.1826527
1276,0.375182104761469,0.29765790053814,0.1819785
1278,0.375181088303762,0.297656884080433,0.1802289
1280,0.375811356001401,0.298287151778073,0.182133
1282,0.376927152979452,0.299402948756124,0.1808166
1284,0.378574064486541,0.301049860263213,0.1819432
1286,0.380399759801291,0.302875555577963,0.1822091
1288,0.382436336855112,0.304912132631784,0.1858506
1290,0.384579743023628,0.307055538800301,0.1833293
1292,0.386636376060079,0.309112171836752,0.1873138
1294,0.388662066119584,0.311137861896257,0.1835833
1296,0.390575832397288,0.313051628173961,0.1837495
1298,0.392476110156094,0.314951905932766,0.1822786
1300,0.394349108065217,0.316824903841889,0.1841729
1302,0.39619509422832,0.318670890004992,0.1830219
1304,0.397310367015176,0.319786162791847,0.1826436
1306,0.39794234902211,0.320418144798782,0.1821742
1308,0.397915798540012,0.320391594316684,0.1982617
1310,0.397654237255964,0.320130033032637,0.1825413
1312,0.397096794917576,0.319572590694249,0.1842271
1314,0.396326724645672,0.318802520422345,0.1813598
1316,0.395423160333182,0.317898956109854,0.1870545
1318,0.394413902962093,0.316889698738765,0.1834811
1320,0.393335786942837,0.31581158271951,0.1842489
1322,0.391648860843298,0.31412465661997,0.182661
1324,0.390439231100888,0.31291502687756,0.1823646
1326,0.386955903861216,0.309431699637889,0.1900252
1328,0.383453379452775,0.305929175229447,0.1868635
1330,0.378481005506581,0.300956801283254,0.1838943
1332,0.373743639304934,0.296219435081607,0.1869769
1334,0.368689221853979,0.291165017630653,0.1805072
1336,0.362789513384475,0.28526530916115,0.1875891
1338,0.35654024444468,0.279016040221355,0.1817144
1340,0.349488466568324,0.271964262344999,0.1834093
1342,0.342322610597187,0.26479840637386,0.1838342
1344,0.334851063536769,0.257326859313442,0.1839507
1346,0.327276042857297,0.24975183863397,0.1826225
1348,0.320839890924247,0.24331568670092,0.1834611
1350,0.316019878713113,0.238495674489787,0.1829673
1352,0.312926342905751,0.235402138682426,0.1828958
1354,0.31088198253257,0.233357778309246,0.1835731
1356,0.309518664694994,0.23199446047167,0.1856811
1358,0.30863354510852,0.231109340885196,0.1841436
1360,0.308012774547525,0.230488570324201,0.2535211
1362,0.307606941137605,0.23008273691428,0.1837117
1364,0.30731456486279,0.229790360639465,0.1807783
1366,0.30711987987615,0.229595675652825,0.197931
1368,0.306983377493297,0.229459173269972,0.1841941
1370,0.306892229014083,0.229368024790758,0.1854458
1372,0.306834067061829,0.229309862838504,0.1831893
1374,0.306790366211514,0.229266161988189,0.1814589
1376,0.306767573149329,0.229243368926004,0.1798785
1378,0.306749894956577,0.229225690733252,0.1839689
1380,0.306744310656927,0.229220106433603,0.1809861
1382,0.306737942878901,0.229213738655578,0.1849266
1384,0.306736027151538,0.229211822928215,0.1813238
1386,0.306733147422909,0.229208943199586,0.1849982
1388,0.306731114643031,0.229206910419707,0.1905344
1390,0.306729068117551,0.229204863894227,0.1846459
1392,0.306727052399535,0.229202848176211,0.1824008
1394,0.30672560836381,0.229201404140486,0.1806988
1396,0.306724315217642,0.229200110994318,0.18049
1398,0.306723629242698,0.229199425019375,0.1839649
1400,0.306723185816588,0.229198981593265,0.1820527
1402,0.306723096645478,0.229198892422156,0.2003194
1404,0.306723159399334,0.229198955176012,0.1834524
1406,0.306723260810311,0.229199056586988,0.1851813
1408,0.306723443367449,0.229199239144126,0.1903756
1410,0.306723527513463,0.229199323290141,0.1828159
1412,0.306723630700434,0.229199426477111,0.1857112
1414,0.306723615439238,0.229199411215915,0.185636
1416,0.306723611468692,0.22919940724537,0.185886
1418,0.306723549667687,0.229199345444365,0.1835127
1420,0.306723539347473,0.229199335124151,0.1813294
1422,0.306723514633558,0.229199310410236,0.1845228
1424,0.306723549256625,0.229199345033303,0.1826475
1426,0.306723512543132,0.229199308319809,0.1835347
1428,0.306723587045862,0.22919938282254,0.1856685
1430,0.306723564340127,0.229199360116806,0.1849841
1432,0.306723675420736,0.229199471197413,0.1826368
1434,0.306723581526024,0.229199377302701,0.1848368
1436,0.30672370270275,0.229199498479427,0.1816939
1438,0.306723604290845,0.229199400067522,0.1819583
1440,0.306723655147671,0.229199450924348,0.1823717
1442,0.306723531186377,0.229199326963053,0.1853746
1444,0.306723583082934,0.22919937885961,0.1837662
1446,0.30672351725565,0.229199313032327,0.1835134
1448,0.306723598168374,0.22919939394505,0.1811174
1450,0.306723544841029,0.229199340617705,0.1876467
1452,0.306723645323925,0.2291994411006,0.1796716
1454,0.306723549472624,0.2291993452493,0.1830269
1456,0.306723662134911,0.229199457911587,0.1823126
1458,0.306723560294943,0.229199356071619,0.1831161
1460,0.306723237925877,0.229199033702549,0.1921929
1462,0.306723014142095,0.229198809918767,0.1829786
1464,0.306722312305633,0.229198108082307,0.1810969
1466,0.306728031983158,0.229203827759833,0.1816713
1468,0.307182103659932,0.229657899436607,0.1843542
1470,0.308596152624906,0.231071948401581,0.1830139
1472,0.311660562756836,0.23413635853351,0.1836636
1474,0.314048513317867,0.236524309094541,0.1821468
1476,0.321307766547914,0.243783562324587,0.1885898
1478,0.328403256014645,0.250879051791318,0.1845282
1480,0.338856539111874,0.261332334888545,0.1792132
1482,0.348460083663154,0.270935879439825,0.1862554
1484,0.359953781660526,0.282429577437195,0.1798616
1486,0.372306739040972,0.294782534817641,0.1818238
1488,0.385390748655099,0.307866544431767,0.1791271
1490,0.399853725125518,0.322329520902184,0.1777134
1492,0.414615982838566,0.33709177861523,0.1795432
1494,0.43015599493908,0.352631790715743,0.1798281
1496,0.445925782682621,0.368401578459282,0.1781905
1498,0.461887505590774,0.384363301367433,0.1803935
1500,0.478063029685851,0.400538825462509,0.1846727
1502,0.494280702069621,0.416756497846277,0.1782389
1504,0.510547370812189,0.433023166588843,0.1788826
1506,0.526251382172699,0.448727177949352,0.1793757
1508,0.541602920451941,0.464078716228593,0.1777163
1510,0.551890874176687,0.474366669953338,0.1782222
1512,0.568514578281905,0.490990374058555,0.1872935
1514,0.580561482645607,0.503037278422256,0.1820651
1516,0.592851462328338,0.515327258104987,0.1769304
1518,0.608110169636984,0.530585965413633,0.1784308
1520,0.618972777133972,0.541448572910622,0.1760454
1522,0.6286209795541,0.55109677533075,0.177548
1524,0.637952951829663,0.560428747606314,0.1738057
1526,0.645805895918761,0.568281691695413,0.1760837
1528,0.649220331152655,0.571696126929308,0.1755651
1530,0.65486711120982,0.577342906986475,0.175551
1532,0.659343748706608,0.581819544483264,0.1731709
1534,0.662084527447748,0.584560323224406,0.1748578
1536,0.664858982622489,0.587334778399148,0.1756864
1538,0.667867576885649,0.59034337266231,0.1771663
1540,0.670517387842859,0.592993183619521,0.1756693
1542,0.672775103613757,0.595250899390422,0.1759054
1544,0.674455364177183,0.59693115995385,0.1745124
1546,0.676046509451827,0.598522305228494,0.1802291
1548,0.677557167510108,0.600032963286777,0.1756861
1550,0.678795358350754,0.601271154127424,0.1759201
1552,0.679829145620347,0.602304941397019,0.1729779
1554,0.68080132543424,0.603277121210913,0.1758804
1556,0.681721629239472,0.604197425016146,0.17355
1558,0.682332829820559,0.604808625597234,0.1771114
1560,0.682835429449826,0.605311225226502,0.1795105
1562,0.682316295019668,0.604792090796345,0.176
1564,0.681446496901664,0.603922292678341,0.1853412
1566,0.679769202037165,0.602244997813842,0.1784296
1568,0.677536680616251,0.600012476392929,0.1734527
1570,0.674917288055569,0.597393083832247,0.1758289
1572,0.67181617374152,0.594291969518198,0.173321
1574,0.668355262143895,0.590831057920573,0.1765662
1576,0.666270571075046,0.588746366851724,0.1753262
1578,0.660283007965494,0.582758803742171,0.1843478
1580,0.654866330421315,0.577342126197993,0.1748085
1582,0.650130442770576,0.572606238547253,0.1775737
1584,0.644070028556224,0.566545824332902,0.178838
1586,0.637205854543605,0.559681650320282,0.1796458
1588,0.630623727790956,0.553099523567633,0.1797658
1590,0.624123720999019,0.546599516775696,0.1792119
1592,0.617309560693704,0.539785356470381,0.1777791
1594,0.610398136941636,0.532873932718314,0.1824162
1596,0.603579917482658,0.526055713259336,0.1778224
1598,0.597211186407571,0.519686982184248,0.1794461
1600,0.590890540941587,0.513366336718264,0.1795648
1602,0.58480575299577,0.507281548772448,0.1797101
1604,0.579864147937148,0.502339943713826,0.1796647
1606,0.575186704960483,0.497662500737161,0.1782492
1608,0.570965682154828,0.493441477931505,0.1780633
1610,0.567316421410678,0.489792217187355,0.1882931
1612,0.563797084951193,0.486272880727871,0.1787237
1614,0.560368334618955,0.482844130395632,0.1793367
1616,0.55643097783129,0.478906773607968,0.1803294
1618,0.552344770038896,0.474820565815574,0.1798372
1620,0.547879168557593,0.47035496433427,0.1793396
1622,0.543103570603264,0.465579366379942,0.1807191
1624,0.538037278491006,0.460513074267684,0.1821688
1626,0.532765250128979,0.455241045905657,0.1792603
1628,0.527262419937205,0.449738215713882,0.1780755
1630,0.523494049132459,0.445969844909136,0.1783223
1632,0.516604352975404,0.439080148752081,0.1791526
1634,0.511546889544648,0.434022685321325,0.1811145
1636,0.505344307572578,0.427820103349255,0.1812783
1638,0.499030928568069,0.421506724344746,0.1796321
1640,0.493651474395647,0.416127270172325,0.1790588
1642,0.489496581631759,0.411972377408437,0.1843287
1644,0.483421168929795,0.405896964706473,0.1760597
1646,0.479600375938589,0.402076171715267,0.1795299
1648,0.474828940548706,0.397304736325384,0.1764271
1650,0.470850959358817,0.393326755135495,0.176563
1652,0.467603285671156,0.390079081447834,0.1790507
1654,0.46441724440019,0.386893040176867,0.180278
1656,0.461856640384359,0.384332436161036,0.1792404
1658,0.459666529356638,0.382142325133315,0.1794818
1660,0.457563518382679,0.380039314159356,0.1793092
1662,0.455683185684133,0.37815898146081,0.1826717
1664,0.454102290589489,0.376578086366167,0.183491
1666,0.45268016806107,0.375155963837747,0.184603
1668,0.45152239167569,0.373998187452368,0.1890506
1670,0.450446921219335,0.372922716996012,0.1771893
1672,0.449439400659641,0.371915196436319,0.1790158
1674,0.448507362380906,0.370983158157584,0.1797043
1676,0.448272192797368,0.370747988574046,0.1780169
1678,0.448392117229622,0.3708679130063,0.1788504
1680,0.449101750081815,0.371577545858493,0.1799892
1682,0.450844916271872,0.373320712048549,0.1773299
1684,0.453110671132883,0.37558646690956,0.1789369
1686,0.456242101782614,0.378717897559292,0.1795684
1688,0.46030228739304,0.382778083169717,0.1787973
1690,0.463015573925558,0.385491369702235,0.1787957
1692,0.470383237188314,0.392859032964992,0.1771765
1694,0.476492641420627,0.398968437197304,0.1799088
1696,0.476152196222233,0.39862799199891,0.1784775
1698,0.479511313128966,0.401987108905643,0.183247
1700,0.47732097035714,0.399796766133818,0.1867109
1702,0.478606891794757,0.401082687571435,0.1789674
1704,0.47998105981039,0.402456855587068,0.180246
1706,0.48012008679549,0.402595882572168,0.1785217
1708,0.481536023602049,0.404011819378726,0.1793643
1710,0.482448249632669,0.404924045409346,0.1792178
1712,0.483038904263215,0.405514700039892,0.1782339
1714,0.483255814396347,0.405731610173024,0.180946
1716,0.483022411514526,0.405498207291204,0.1773325
1718,0.482328239759694,0.404804035536371,0.1769423
1720,0.481590848299677,0.404066644076354,0.182563
1722,0.48067050503691,0.403146300813587,0.1784695
1724,0.479632593355014,0.402108389131691,0.1800225
1726,0.478611389744614,0.401087185521292,0.1948547
1728,0.477665508253635,0.400141304030313,0.1802998
1730,0.476746468562406,0.399222264339084,0.178192
1732,0.476168784008741,0.398644579785419,0.1768442
1734,0.476398803771984,0.398874599548662,0.1800119
1736,0.476925013751973,0.399400809528651,0.1791783
1738,0.478086308297731,0.400562104074408,0.1788864
1740,0.479358526335144,0.401834322111821,0.1786576
1742,0.480771403976386,0.403247199753064,0.181443
1744,0.482207175238816,0.404682971015494,0.1810648
1746,0.483168800692174,0.405644596468853,0.1788776
1748,0.483844447236791,0.406320243013469,0.1785608
1750,0.48352083228494,0.405996628061618,0.1834859
1752,0.482912291852929,0.405388087629607,0.1789911
1754,0.481745784160754,0.404221579937432,0.1789765
1756,0.48047234796732,0.402948143743997,0.1772968
1758,0.479428375514675,0.401904171291352,0.1780589
1760,0.478318446448629,0.400794242225306,0.1801223
1762,0.477352571119333,0.399828366896011,0.1812991
1764,0.476132992454204,0.398608788230881,0.1796876
1766,0.474835925944462,0.39731172172114,0.1814138
1768,0.473414714390483,0.395890510167161,0.1789971
1770,0.471947288060425,0.394423083837103,0.183088
1772,0.470566777115876,0.393042572892554,0.1882409
1774,0.469529377176754,0.392005172953433,0.180966
1776,0.468611168660589,0.391086964437267,0.1778662
1778,0.467967017737526,0.390442813514204,0.1801556
1780,0.467525185474144,0.390000981250822,0.1797763
1782,0.467713872512942,0.390189668289619,0.1793482
1784,0.46833556276193,0.390811358538607,0.1774373
1786,0.469943468533568,0.392419264310246,0.1818506
1788,0.471854244855134,0.394330040631812,0.1814808
1790,0.474296162937776,0.396771958714454,0.1790072
1792,0.476920592185974,0.399396387962652,0.1771098
1794,0.479627213724789,0.402103009501467,0.180468
1796,0.482485935932779,0.404961731709457,0.1788222
1798,0.48536337674343,0.407839172520108,0.1791189
1800,0.48829234733063,0.410768143107307,0.1779594
1802,0.491261658728207,0.413737454504884,0.1776787
1804,0.494235620508214,0.416711416284891,0.1803726
1806,0.497019530487323,0.419495326264001,0.184386
1808,0.499083655737911,0.421559451514589,0.1830513
1810,0.500935805867502,0.42341160164418,0.179351
1812,0.502101808457403,0.424577604234081,0.1809146
1814,0.502600489888486,0.425076285665164,0.1770346
1816,0.502863545138837,0.425339340915516,0.1764404
1818,0.502573181038169,0.425048976814847,0.1906884
1820,0.501951680540973,0.424427476317651,0.2325887
1822,0.500558389073733,0.42303418485041,0.1922997
1824,0.498802962153081,0.421278757929758,0.1896377
1826,0.496548325916469,0.419024121693146,0.1792792
1828,0.494236648924297,0.416712444700975,0.177941
1830,0.491834633950925,0.414310429727603,0.1778272
1832,0.489362773488471,0.411838569265149,0.1852405
1834,0.486869150006225,0.409344945782903,0.1774364
1836,0.484335627438214,0.406811423214892,0.1824158
1838,0.481782739068329,0.404258534845008,0.1782679
1840,0.479222104277216,0.401697900053894,0.1775468
1842,0.476828082066469,0.399303877843148,0.178936
1844,0.475061191409339,0.397536987186017,0.1794155
1846,0.473498973145789,0.395974768922467,0.180065
1848,0.472413787226645,0.394889583003323,0.1806945
1850,0.471412931940737,0.393888727717415,0.180841
1852,0.470615534433182,0.393091330209859,0.1809236
1854,0.470297486408381,0.392773282185059,0.1792099
1856,0.470113793015474,0.392589588792151,0.1775525
1858,0.470251130069301,0.392726925845979,0.1785085
1860,0.470468246109576,0.392944041886254,0.1785621
1862,0.470751938765673,0.393227734542352,0.1814797
1864,0.471125807857841,0.39360160363452,0.1916346
1866,0.471510675345427,0.393986471122105,0.1983043
1868,0.47192821202294,0.394404007799618,0.1814045
1870,0.472368012219154,0.394843807995832,0.1803522
1872,0.472812314327312,0.395288110103989,0.178005
1874,0.473080822382584,0.395556618159262,0.1792938
1876,0.472696564509199,0.395172360285876,0.1858872
1878,0.472090549556859,0.394566345333537,0.1795598
1880,0.470990833897642,0.39346662967432,0.1776506
1882,0.469696537125204,0.392172332901882,0.1793155
1884,0.467932538138625,0.390408333915304,0.1783674
1886,0.465910025973533,0.388385821750211,0.1806033
1888,0.46359894512206,0.386074740898738,0.1792212
1890,0.461182586803164,0.383658382579843,0.1814456
1892,0.458668869289877,0.381144665066555,0.1779375
1894,0.456076912227318,0.378552708003996,0.1796947
1896,0.453455756952145,0.375931552728823,0.1831412
1898,0.450801567228728,0.373277363005405,0.1785908
1900,0.447863977607952,0.370339773384629,0.1844998
1902,0.444511747566838,0.366987543343516,0.182817
1904,0.442261292013988,0.364737087790666,0.1816243
1906,0.438877274907179,0.361353070683857,0.1846469
1908,0.436196672818412,0.358672468595089,0.1829924
1910,0.432590984461969,0.355066780238647,0.1851624
1912,0.429037872947612,0.35151366872429,0.1827292
1914,0.425479022538228,0.347954818314906,0.1831797
1916,0.421661667008555,0.344137462785234,0.1825653
1918,0.417964023754608,0.340439819531285,0.1825298
1920,0.414156562366582,0.336632358143259,0.1835587
1922,0.410508761674988,0.332984557451665,0.184777
1924,0.407471612413212,0.32994740818989,0.1824029
1926,0.404648862732606,0.327124658509284,0.1836122
1928,0.40255107556456,0.325026871341237,0.1826417
1930,0.401377986698781,0.323853782475458,0.1851714
1932,0.401003469923681,0.323479265700358,0.1836194
1934,0.402226481655413,0.32470227743209,0.1847909
1936,0.404189161726023,0.326664957502699,0.1830057
1938,0.408122860957012,0.330598656733688,0.1828737
1940,0.412949124472646,0.335424920249322,0.1810122
1942,0.41991270892558,0.342388504702256,0.1815677
1944,0.427604039526147,0.350079835302822,0.178829
1946,0.436419154680366,0.358894950457041,0.1811605
1948,0.445721484923089,0.368197280699764,0.1794804
1950,0.45583731167747,0.378313107454146,0.1793331
1952,0.466434578639631,0.388910374416306,0.1784508
1954,0.477679618852977,0.400155414629652,0.1794187
1956,0.489850018501314,0.412325814277989,0.1785092
1958,0.502395856318456,0.424871652095131,0.1781774
1960,0.516940889544495,0.439416685321169,0.1809659
1962,0.533794746589562,0.456270542366237,0.1781532
1964,0.543744631995215,0.46622042777189,0.177957
1966,0.55925923451649,0.481735030293165,0.1805787
1968,0.57108104573906,0.493556841515734,0.1784121
1970,0.582678868648613,0.505154664425287,0.1791514
1972,0.594741478489877,0.517217274266552,0.1773722
1974,0.604472462839221,0.526948258615896,0.1843075
1976,0.611582653484748,0.534058449261423,0.1767958
1978,0.618135967368617,0.540611763145292,0.2502891
1980,0.623631733286131,0.546107529062807,0.1757096
1982,0.62773316111189,0.550208956888566,0.1776933
1984,0.630414435195936,0.552890230972612,0.1782634
1986,0.63292188399004,0.555397679766716,0.1756075
1988,0.634494656415075,0.556970452191752,0.1773528
1990,0.634430753891233,0.556906549667909,0.1828447
1992,0.633859205391763,0.55633500116844,0.1772458
1994,0.63197440150428,0.554450197280957,0.1763092
1996,0.629450531484028,0.551926327260705,0.1795138
1998,0.626260566066864,0.548736361843541,0.1773665
2000,0.622510711409782,0.544986507186459,0.1781056
2002,0.618487602574797,0.540963398351475,0.177482
2004,0.614304877141976,0.536780672918654,0.1791632
2006,0.609953323596219,0.532429119372897,0.178011
2008,0.605489428343274,0.527965224119952,0.17966
2010,0.600972985961802,0.52344878173848,0.1795682
2012,0.596566699112698,0.519042494889375,0.1802895
2014,0.592615566048392,0.51509136182507,0.1776799
2016,0.588683232937316,0.511159028713993,0.1772417
2018,0.585036379066972,0.507512174843649,0.1792622
2020,0.581604057189571,0.504079852966248,0.1800993
2022,0.578482402535032,0.500958198311709,0.1847811
2024,0.576423339048325,0.498899134825003,0.1795601
2026,0.574561475409584,0.497037271186262,0.1765783
2028,0.57354096806057,0.496016763837247,0.1806085
2030,0.573561059088719,0.496036854865397,0.1832729
2032,0.573984237215248,0.496460032991926,0.1818522
2034,0.57584752108639,0.498323316863068,0.1803843
2036,0.578230694010889,0.500706489787567,0.1807194
2038,0.581205082108623,0.503680877885301,0.1803996
2040,0.584651240193613,0.50712703597029,0.1803247
2042,0.588273663392579,0.510749459169257,0.1775377
2044,0.592054034431743,0.514529830208421,0.1814611
2046,0.595989330913182,0.51846512668986,0.1799549
2048,0.599996419419992,0.52247221519667,0.1783142
2050,0.604040726263437,0.526516522040115,0.1766526
2052,0.608123965092974,0.530599760869651,0.1769874
2054,0.612234136784528,0.534709932561205,0.1845463
2056,0.616356495380184,0.53883229115686,0.1779488
2058,0.620486157272069,0.542961953048745,0.1750787
2060,0.624622233796704,0.54709802957338,0.1771106
2062,0.628762660919122,0.551238456695798,0.1747742
2064,0.632789594900635,0.555265390677312,0.1734299
2066,0.636437943944184,0.558913739720861,0.1756092
2068,0.640080329066015,0.562556124842692,0.177641
2070,0.643308683330214,0.565784479106891,0.17574
2072,0.645429029817653,0.56790482559433,0.1745393
2074,0.647264823054828,0.569740618831504,0.1732019
2076,0.64808943387566,0.570565229652335,0.1732589
2078,0.648433846490125,0.570909642266801,0.1741291
2080,0.64798481817302,0.570460613949695,0.1761623
2082,0.646466698988798,0.568942494765473,0.1855669
2084,0.646028519369925,0.568504315146601,0.1758819
2086,0.644003198333627,0.566478994110302,0.1808194
2088,0.641426753477673,0.563902549254348,0.1775636
2090,0.637826489345626,0.560302285122302,0.1839121
2092,0.633953289645907,0.556429085422583,0.1808611
2094,0.629297664604423,0.551773460381099,0.1813267
2096,0.623940917172073,0.546416712948748,0.1787139
2098,0.618389804069459,0.540865599846135,0.1789472
2100,0.612733690697581,0.535209486474257,0.1804499
2102,0.606741142374787,0.529216938151463,0.1805894
2104,0.600213298643529,0.522689094420204,0.179882
2106,0.593644967518066,0.516120763294741,0.1794893
2108,0.586796174787799,0.509271970564474,0.178487
2110,0.579788679090254,0.502264474866929,0.1796208
2112,0.573056540532074,0.495532336308749,0.178119
2114,0.566311974533986,0.48878777031066,0.1766664
2116,0.559683661632339,0.482159457409013,0.1838665
2118,0.55329418136918,0.475769977145855,0.1871372
2120,0.547344937630727,0.469820733407402,0.1829212
2122,0.541506887207047,0.463982682983722,0.1809442
2124,0.536025304878356,0.458501100655032,0.182497
2126,0.530681566667481,0.453157362444156,0.1787307
2128,0.525365104874377,0.447840900651052,0.181455
2130,0.520157763603089,0.442633559379764,0.1783663
2132,0.515177745395391,0.437653541172066,0.1791872
2134,0.510827329140883,0.433303124917558,0.1812544
2136,0.506677401152211,0.429153196928885,0.179733
2138,0.503256450616617,0.425732246393291,0.1802004
2140,0.500859802017425,0.4233355977941,0.1818439
2142,0.498784174124434,0.421259969901109,0.1805352
2144,0.497738916176025,0.4202147119527,0.1808527
2146,0.497603439601776,0.420079235378451,0.1781581
2148,0.498008108633897,0.420483904410572,0.1780833
2150,0.499861765383891,0.422337561160567,0.184242
2152,0.502075725067626,0.424551520844301,0.1798035
2154,0.505142026983564,0.42761782276024,0.1811537
2156,0.50928320083453,0.431758996611206,0.1792715
2158,0.51373768929625,0.436213485072925,0.1794649
2160,0.518922938086431,0.441398733863106,0.1819596
2162,0.524299258702278,0.446775054478953,0.1809463
2164,0.529568677979242,0.452044473755917,0.1833891
2166,0.535012085266768,0.457487881043443,0.1796385
2168,0.540134392423164,0.462610188199839,0.1805308
2170,0.544388462874907,0.466864258651581,0.1787868
2172,0.548519219567983,0.470995015344657,0.1830227
2174,0.551778959958114,0.474254755734788,0.1823509
2176,0.55383196655367,0.476307762330345,0.1812222
2178,0.555685092112561,0.478160887889236,0.1794005
2180,0.556748972760471,0.479224768537146,0.1877224
2182,0.557401093350874,0.479876889127549,0.1844263
2184,0.55800600542681,0.480481801203484,0.1780316
2186,0.558391722670817,0.480867518447491,0.1876084
2188,0.558627918052321,0.481103713828994,0.1798765
2190,0.558848369544637,0.481324165321312,0.1797823
2192,0.559012425997795,0.481488221774469,0.1781119
2194,0.559129676553597,0.481605472330272,0.1770832
2196,0.559241355688907,0.481717151465581,0.1777235
2198,0.559339432820807,0.481815228597481,0.1787534
2200,0.55932933555667,0.481805131333344,0.1813875
2202,0.559018688062416,0.48149448383909,0.1798963
2204,0.558442304470231,0.480918100246905,0.1798329
2206,0.556943568252954,0.479419364029627,0.1795195
2208,0.555217890294336,0.47769368607101,0.1801271
2210,0.5530029595881,0.475478755364774,0.1805629
2212,0.550269133875029,0.472744929651702,0.1834157
2214,0.546209522770124,0.468685318546797,0.1829361
2216,0.542409348503507,0.46488514428018,0.1812905
2218,0.537417120158685,0.459892915935358,0.1798768
2220,0.532251201727149,0.454726997503822,0.181993
2222,0.527053897362189,0.449529693138863,0.1792155
2224,0.523309599173973,0.445785394950647,0.1816101
2226,0.516461579356612,0.438937375133286,0.1776651
2228,0.511491394188447,0.433967189965121,0.1759538
2230,0.505284721012002,0.427760516788676,0.1788472
2232,0.498987835036486,0.42146363081316,0.1765834
2234,0.493632614449851,0.416108410226525,0.1769561
2236,0.489476122778813,0.411951918555487,0.1784054
2238,0.483410787282899,0.405886583059573,0.1782265
2240,0.479595969982726,0.402071765759399,0.1791335
2242,0.474823666618348,0.397299462395021,0.1784213
2244,0.470848859372951,0.393324655149624,0.1784042
2246,0.467601251297802,0.390077047074475,0.1820696
2248,0.464415103198366,0.386890898975039,0.1753097
2250,0.461855656544948,0.384331452321622,0.1761203
2252,0.459665602114014,0.382141397890687,0.179164
2254,0.457563095258844,0.380038891035517,0.1801471
2256,0.45568313578306,0.378158931559733,0.1811122
2258,0.454102209214942,0.376578004991615,0.1784913
2260,0.452680178111415,0.375155973888089,0.1803956
2262,0.451522333381093,0.373998129157767,0.1801126
2264,0.450446807282683,0.372922603059356,0.1813451
2266,0.449439311920214,0.371915107696888,0.1797847
2268,0.448507279840695,0.370983075617369,0.178034
2270,0.448272158226576,0.37074795400325,0.1772717
2272,0.448392119740531,0.370867915517205,0.1795124
2274,0.449101765836254,0.371577561612928,0.1796072
2276,0.45084493704318,0.373320732819854,0.1815449
2278,0.453110681008102,0.375586476784776,0.1822266
2280,0.456242099195718,0.378717894972391,0.1794026
2282,0.460293023731895,0.382768819508569,0.1804226
2284,0.463027631398949,0.385503427175623,0.1851034
2286,0.470365517642855,0.392841313419529,0.1811746
2288,0.476563315845052,0.399039111621726,0.1843825
2290,0.485074439192062,0.407550234968737,0.191311
2292,0.493503162974331,0.415978958751006,0.1787703
2294,0.501465607122136,0.423941402898811,0.1792956
2296,0.51020008253559,0.432675878312265,0.178869
2298,0.51875802603052,0.441233821807195,0.1861843
2300,0.527294344735331,0.449770140512005,0.1976988
2302,0.536061802754055,0.458537598530728,0.1841304
2304,0.54448385523388,0.466959651010554,0.1806849
2306,0.55278407805924,0.475259873835914,0.1826409
2308,0.560978422091813,0.483454217868487,0.189698
2310,0.569014439439161,0.491490235215835,0.1807591
2312,0.576404906412497,0.498880702189172,0.1814286
2314,0.583580605184441,0.506056400961114,0.1818151
2316,0.590411643753406,0.512887439530079,0.1805034
2318,0.596242606165475,0.518718401942148,0.1817805
2320,0.601768518955309,0.524244314731982,0.1796771
2322,0.60697218969219,0.529447985468863,0.1763791
2324,0.611706343345536,0.53418213912221,0.1800904
2326,0.615505813881326,0.537981609657999,0.1773645
2328,0.619034108658872,0.541509904435545,0.178877
2330,0.622225594004396,0.54470138978107,0.1771873
2332,0.624876459261995,0.547352255038668,0.1741438
2334,0.627296505857084,0.549772301633757,0.172842
2336,0.629654930744268,0.552130726520941,0.1742688
2338,0.631886442882113,0.554362238658786,0.1767693
2340,0.634506014113206,0.556981809889879,0.1826714
2342,0.637192283421794,0.559668079198467,0.1881249
2344,0.638760373281194,0.561236169057866,0.1741473
2346,0.642577608054164,0.565053403830837,0.1734565
2348,0.645343058553857,0.56781885433053,0.1785362
2350,0.647479472440074,0.569955268216746,0.1756254
2352,0.650171574061818,0.57264736983849,0.1749598
2354,0.652852240173317,0.57532803594999,0.1756112
2356,0.653924545576216,0.576400341352889,0.1758916
2358,0.654537466619232,0.577013262395904,0.1764941
2360,0.65429945339254,0.576775249169212,0.1771279
2362,0.653302316187675,0.575778111964347,0.1783564
2364,0.651091952524383,0.573567748301055,0.1791237
2366,0.648195681260789,0.57067147703746,0.1774923
2368,0.644895701638182,0.567371497414853,0.1754165
2370,0.641924943693416,0.564400739470086,0.1999949
2372,0.638769746605654,0.561245542382324,0.1776383
2374,0.636567689696791,0.559043485473462,0.1766074
2376,0.634961700771245,0.557437496547916,0.1758019
2378,0.633737039266807,0.556212835043479,0.1760487
2380,0.634045513473397,0.556521309250068,0.174634
2382,0.634947538154355,0.557423333931025,0.1758118
2384,0.636198617623612,0.558674413400282,0.1799531
2386,0.638112154079964,0.560587949856634,0.1772369
2388,0.640962294407297,0.563438090183966,0.1839852
2390,0.644056220488291,0.566532016264961,0.17622
2392,0.64742787851041,0.569903674287079,0.1761765
2394,0.650834452682243,0.573310248458912,0.1864933
2396,0.655136277370282,0.577612073146952,0.175961
2398,0.658257974982894,0.580733770759567,0.1788732
2400,0.573808212963631,0.496284008740304,0.180172


==> simulation/simex2_constrains.csv <==
-0.24,2.424,-0.9750000000000001,-0.0015000000000002128,0.6599999999999993,3.8099999999999996,-0.525,-2.5425
-0.21000000000000002,2.3085,-0.8999999999999999,0.11400000000000074,0.6899999999999993,3.6944999999999997,-0.4499999999999999,-2.427
-0.18000000000000005,2.193,-0.8250000000000002,0.22949999999999976,0.7199999999999992,3.5789999999999997,-0.3750000000000001,-2.3115
-0.14999999999999997,2.0775,-0.75,0.34500000000000014,0.7499999999999991,3.4635,-0.2999999999999995,-2.1959999999999997
-0.12,1.9620000000000004,-0.675,0.4605,0.779999999999999,3.348,-0.22500000000000014,-2.0805000000000002
-0.09000000000000002,1.8464999999999998,-0.6000000000000001,0.5759999999999998,0.8099999999999989,3.2324999999999995,-0.15000000000000002,-1.9649999999999999
-0.059999999999999984,1.7309999999999999,-0.5249999999999999,0.6915000000000002,0.8399999999999987,3.1169999999999995,-0.0749999999999999,-1.8495
-0.029999999999999992,1.6155,-0.44999999999999996,0.8070000000000002,0.8699999999999984,3.0014999999999996,0.,-1.734
-1.3234889800848443e-20,1.5,-0.375,0.9225000000000001,0.8999999999999982,2.8859999999999997,0.07500000000000004,-1.6184999999999998
0.02999999999999737,1.3845,-0.30000000000000004,1.038,0.9299999999999977,2.7704999999999997,0.15000000000000005,-1.503
0.059999999999999984,1.2690000000000001,-0.22500000000000003,1.1535,0.9599999999999971,2.655,0.22499999999999998,-1.3875
0.09000000000000002,1.1534999999999997,-0.14999999999999997,1.2690000000000003,0.99,2.5394999999999994,0.30000000000000004,-1.2720000000000002
0.12000000000000002,1.038,-0.0749999999999999,1.3845000000000003,1.02,2.4239999999999995,0.3750000000000001,-1.1564999999999996
0.15,0.9225,-1.3234889800848443e-20,1.5,1.0499999999999998,2.3084999999999996,0.45,-1.041
0.18000000000000002,0.8069999999999998,0.07500000000000007,1.6155000000000004,1.0799999999999998,2.192999999999999,0.525,-0.9254999999999998
0.21000000000000002,0.6915000000000001,0.14999999999999997,1.731,1.1099999999999999,2.0774999999999997,0.6,-0.8099999999999999
0.23999999999999996,0.576,0.22500000000000003,1.8465000000000003,1.14,1.9619999999999995,0.675,-0.6944999999999998
0.27,0.4604999999999998,0.3000000000000001,1.9620000000000002,1.17,1.8464999999999994,0.7500000000000002,-0.5789999999999998
0.3,0.34500000000000014,0.375,2.0775,1.2,1.7309999999999997,0.8250000000000001,-0.4634999999999998
0.33,0.2294999999999999,0.45000000000000007,2.193,1.23,1.6154999999999995,0.9,-0.3479999999999998
0.36,0.11400000000000042,0.5249999999999999,2.3085,1.26,1.5,0.975,-0.2324999999999999
0.39,-0.0014999999999999452,0.6000000000000001,2.424000000000001,1.2899999999999998,1.3844999999999996,1.0499999999999998,-0.11699999999999978
0.42000000000000004,-0.11699999999999988,0.675,2.5395000000000003,1.3199999999999998,1.2689999999999997,1.125,-0.0014999999999997845
0.45000000000000007,-0.23250000000000026,0.7500000000000002,2.6550000000000002,1.35,1.1534999999999993,1.2000000000000002,0.11400000000000032
0.48000000000000004,-0.3480000000000002,0.8250000000000002,2.7705000000000006,1.38,1.0379999999999994,1.2750000000000004,0.2295000000000002
0.51,-0.46349999999999975,0.8999999999999982,2.8859999999999997,1.4099999999999997,0.9224999999999999,1.3499999999999999,0.34500000000000003
0.54,-0.579,0.9750000000000001,3.0015,1.44,0.8069999999999994,1.425,0.46050000000000013
0.5700000000000001,-0.6945,1.05,3.117,1.4700000000000002,0.6914999999999996,1.5,0.5760000000000002
0.6,-0.8099999999999999,1.1250000000000002,3.2325000000000004,1.4999999999999998,0.5759999999999996,1.5750000000000002,0.6915000000000004
0.6300000000000001,-0.9255000000000008,1.2000000000000002,3.3480000000000003,1.5299999999999998,0.4604999999999988,1.65,0.8070000000000004
0.66,-1.0410000000000006,1.275,3.4635,1.56,0.3449999999999989,1.725,0.9224999999999998
0.69,-1.1564999999999996,1.35,3.579,1.5899999999999999,0.2294999999999999,1.8000000000000003,1.038
0.7200000000000002,-1.2720000000000007,1.425,3.6944999999999997,1.62,0.11399999999999903,1.875,1.1535000000000002


==> simulation/simex2_constraint.csv <==
time,in1,in2,cal_time
-180,0.498120846411557,0.418503986145496,0.2294013
-178,0.497814346940938,0.419101816579355,0.192183
-176,0.497089738438618,0.418940779528654,0.1981072
-174,0.496902646153289,0.419034069224485,0.1971612
-172,0.496857408830767,0.4190954283109,0.1839818
-170,0.496672573143383,0.418944786356615,0.1882714
-168,0.496636866702876,0.41893316316667,0.1874384
-166,0.496577036796483,0.41890916737197,0.1821212
-164,0.496497035553439,0.418873303967564,0.1836547
-162,0.496482530321348,0.418899771290738,0.1818323
-160,0.496465389299853,0.418912095611618,0.1800391
-158,0.496456037122335,0.418918959196541,0.1839382
-156,0.496460869127565,0.418929957888714,0.1829275
-154,0.496454908528081,0.418924943115233,0.184482
-152,0.496448560836687,0.418918211372746,0.1826829
-150,0.496444498830949,0.418914402257653,0.1825215
-148,0.496439622660454,0.418910736396238,0.1818171
-146,0.496438721755379,0.418911487565277,0.1800263
-144,0.496439834302985,0.418914075352148,0.1908802
-142,0.496440565866647,0.418915765817744,0.181619
-140,0.496441194204191,0.418916823317981,0.1845811
-138,0.496440832322759,0.418916539638204,0.1827539
-136,0.496439845203845,0.418915490749292,0.1829869
-134,0.496439148691423,0.418914736671556,0.1859689
-132,0.496438825200838,0.418914414201089,0.1838797
-130,0.496438929641551,0.418914568947125,0.1905679
-128,0.4964392801266,0.418914985665435,0.2035184
-126,0.49643952724219,0.418915286756019,0.1849761
-124,0.496439581308426,0.418915370957162,0.1906794
-122,0.496439475106684,0.418915273844708,0.1840011
-120,0.496439304288303,0.418915100424959,0.193477
-118,0.49643919494237,0.418914985874921,0.1867672
-116,0.496439179073845,0.418914967031762,0.1861384
-114,0.496439234823918,0.418915023648665,0.1882734
-112,0.496439301586372,0.418915092606258,0.2005916
-110,0.496439342119086,0.418915135619578,0.1955985
-108,0.496439337855632,0.418915132984882,0.1858155
-106,0.496439311303181,0.418915104555604,0.2085437
-104,0.496439280335467,0.418915074308487,0.1908993
-102,0.496439267639466,0.418915062075763,0.1866752
-100,0.496439269842064,0.418915064673226,0.186381
-98,0.496439282549697,0.418915076978288,0.1851821
-96,0.496439293873903,0.418915088629958,0.1843485
-94,0.496439287845252,0.418915082419488,0.186231
-92,0.496439294512349,0.418915089482966,0.2041573
-90,0.496439279636307,0.418915074671989,0.1985053
-88,0.496439284510987,0.418915079723948,0.1962738
-86,0.496439279943185,0.418915074963719,0.1849369
-84,0.496439285670614,0.418915080540964,0.187922
-82,0.496439286355793,0.418915081282516,0.1890971
-80,0.496439288468935,0.418915083314805,0.1868981
-78,0.496439284427638,0.418915079073916,0.1870844
-76,0.496439281958856,0.418915076379311,0.1867809
-74,0.49643927639267,0.418915070555555,0.1873556
-72,0.496439279690934,0.418915074186036,0.1906712
-70,0.496439275937721,0.418915070345443,0.1858823
-68,0.49643928041515,0.418915074675588,0.1872676
-66,0.496439281569636,0.418915076224128,0.188638
-64,0.496439282442295,0.418915077256725,0.1967857
-62,0.496439282534823,0.418915076818077,0.1851554
-60,0.496439277804852,0.418915071622979,0.1866682
-58,0.496439282631211,0.418915076969399,0.1975045
-56,0.49643927511726,0.418915069028651,0.2011357
-54,0.49643928095847,0.418915074470495,0.1898629
-52,0.496439271686614,0.41891506495857,0.1914798
-50,0.496439280350514,0.418915074294327,0.1855899
-48,0.496439277314842,0.418915071745083,0.1866516
-46,0.496439282537958,0.418915075385892,0.1832444
-44,0.49643928280575,0.418915076130054,0.1879768
-42,0.496439282974417,0.418915076665975,0.185779
-40,0.496439283148741,0.418915076341113,0.1854537
-38,0.496439284921839,0.418915078672336,0.1880572
-36,0.496439282174394,0.418915075212888,0.1899437
-34,0.49643928438154,0.418915077310568,0.1996529
-32,0.496439284252884,0.418915077919029,0.2038338
-30,0.496439284378874,0.418915077623899,0.1838469
-28,0.496439285342336,0.418915078236673,0.1840118
-26,0.496439283035267,0.418915075487692,0.1864091
-24,0.496439282541233,0.418915074517009,0.1849218
-22,0.49643927940907,0.418915070742232,0.1854691
-20,0.496439276905813,0.418915067356932,0.1852066
-18,0.49643927958416,0.418915071099668,0.1834392
-16,0.496439274990768,0.418915065829187,0.1858634
-14,0.49643928266756,0.418915074864259,0.1878916
-12,0.496439279656652,0.418915072610107,0.1854512
-10,0.496438764223567,0.418914554841373,0.1967461
-8,0.496440227534359,0.418916019699122,0.1880498
-6,0.49643890992408,0.418914703473728,0.188833
-4,0.496443228643535,0.418919023202502,0.2023147
-2,0.496932314711576,0.419408109865308,0.2052888
0,0.496969244105441,0.419445039530203,0.2014737
2,0.496492808358545,0.418968603872311,0.1903696
4,0.495355233304752,0.417831028844287,0.2006866
6,0.492787089081534,0.415262884648676,0.198082
8,0.489574647027706,0.412050442641018,0.207724
10,0.485579347412017,0.408055143080234,0.1960274
12,0.480821767619335,0.403297563335831,0.1995514
14,0.475774970782027,0.398250766531084,0.1895483
16,0.470265030185053,0.392740825950471,0.1917873
18,0.464524182371789,0.386999978142347,0.196988
20,0.458680275682979,0.381156071453576,0.1896533
22,0.452681803562433,0.375157599332375,0.1940789
24,0.446647606955889,0.369123402726374,0.1885204
26,0.441256990561089,0.363732786333315,0.1878228
28,0.436195587021276,0.358671382795639,0.1853669
30,0.431723082709373,0.354198878485515,0.1839236
32,0.427976156862305,0.350451952639532,0.1885449
34,0.424669354010485,0.347145149788164,0.1878682
36,0.421978070106779,0.344453865884537,0.1864987
38,0.419493179323986,0.341968975101704,0.1883664
40,0.417737574584406,0.340213370362121,0.1868606
42,0.416449575795298,0.338925371573091,0.198904
44,0.415687268961953,0.338163064739877,0.1860588
46,0.415859773185361,0.338335568963424,0.1835479
48,0.416602736436332,0.33907853221451,0.1857915
50,0.418098527214762,0.340574322993021,0.1881066
52,0.419860549157442,0.342336344935757,0.1887822
54,0.42186212788681,0.344337923665166,0.1835427
56,0.424051878391477,0.346527674169872,0.192391
58,0.426310309943732,0.348786105722165,0.1849591
60,0.429038876334966,0.351514672113438,0.1853404
62,0.432024030927384,0.354499826705895,0.1854028
64,0.435366997622343,0.357842793400889,0.1889688
66,0.43885185310689,0.36132764888547,0.1883532
68,0.441365306270792,0.363841102049405,0.1931901
70,0.444261230050646,0.366737025829287,0.1880245
72,0.446764930323665,0.369240726102331,0.1902926
74,0.449683282613238,0.372159078391927,0.1894419
76,0.452713384507387,0.375189180286096,0.1803583
78,0.45539515425783,0.377870950036557,0.1844165
80,0.458090709658809,0.380566505437554,0.1867202
82,0.460682456983329,0.383158252762089,0.1850158
84,0.463272042626648,0.385747838405422,0.1894275
86,0.465750892956985,0.388226688735771,0.1891387
88,0.468082845733352,0.390558641512148,0.1887459
90,0.470255168947804,0.39273096472661,0.1876904
92,0.472360809268581,0.394836605047394,0.1852732
94,0.474420601680163,0.396896397458982,0.1798457
96,0.476845530963492,0.399321326742311,0.1845985
98,0.479457707042855,0.401933502821672,0.1832253
100,0.482374050068013,0.404849845846825,0.1917943
102,0.485437479161274,0.407913274940078,0.1973469
104,0.48855557612127,0.411031371900063,0.1971075
106,0.491769100363257,0.414244896142038,0.1976333
108,0.495015979737698,0.417491775516464,0.2000867
110,0.498293375915294,0.420769171694042,0.197431
112,0.501875191752758,0.424350987531485,0.1999148
114,0.505593856546994,0.428069652325695,0.1875163
116,0.509520451469452,0.431996247248126,0.1840911
118,0.513573030614792,0.436048826393434,0.1887437
120,0.517729794680844,0.440205590459452,0.204408
122,0.521981554982657,0.444457350761229,0.1911598
124,0.526320547796545,0.44879634357508,0.184388
126,0.530701361949387,0.453177157727883,0.1819396
128,0.53448952996237,0.456965325740828,0.1843694
130,0.538035049509137,0.460510845287559,0.1926573
132,0.541195981975601,0.463671777753985,0.1862668
134,0.544044747690997,0.466520543469345,0.1837462
136,0.546617485321948,0.469093281100258,0.1889323
138,0.548993409543099,0.471469205321371,0.1884257
140,0.551140155155514,0.473615950933748,0.1927918
142,0.553146351596366,0.475622147374561,0.1913783
144,0.555099296405387,0.47757509218354,0.1862179
146,0.557453501051722,0.479929296829832,0.1828057
148,0.559947498722911,0.482423294500975,0.1825846
150,0.562683975786972,0.485159771564986,0.1832505
152,0.565662778891869,0.488138574669831,0.1850766
154,0.569293267123058,0.491769062900964,0.185783
156,0.573217113288031,0.495692909065879,0.1891768
158,0.577528473811085,0.500004269588872,0.1934675
160,0.581562589359176,0.504038385136903,0.1865243
162,0.585787919714812,0.508263715492475,0.1854304
164,0.590480217711747,0.512956013489344,0.1858926
166,0.59500331971576,0.517479115493287,0.1841788
168,0.599861347494836,0.52233714327229,0.1840987
170,0.604959935812243,0.52743573158962,0.1851774
172,0.610489144362478,0.532964940139775,0.1845598
174,0.616216706731636,0.538692502508848,0.1870587
176,0.622194361477821,0.544670157254945,0.1825858
178,0.628460287568727,0.550936083345757,0.1835667
180,0.634830827250104,0.557306623027031,0.1818155
182,0.640361018797359,0.562836814574165,0.1809477
184,0.6456520619542,0.568127857730871,0.1850976
186,0.650835245417597,0.573311041194125,0.1858904
188,0.655224388832348,0.577700184608727,0.1802421
190,0.659180873481502,0.581656669257728,0.181166
192,0.663038971218964,0.585514766995034,0.1925271
194,0.666702380438523,0.58917817621443,0.1868153
196,0.670130011020425,0.592605806796164,0.1836546
198,0.673447037310713,0.59592283308628,0.1844154
200,0.676723624496891,0.599199420272284,0.1848543
202,0.678740958690811,0.601216754466029,0.1860162
204,0.6802870217728,0.602762817547844,0.1958048
206,0.681815184512114,0.604290980286982,0.1868352
208,0.682942657155155,0.605418452929847,0.1801625
210,0.683583680194568,0.606059475969082,0.1778907
212,0.683993267532535,0.60646906330687,0.1789924
214,0.684323412937388,0.606799208711543,0.1784967
216,0.684557088176905,0.607032883950879,0.1800852
218,0.684702760205964,0.607178555979756,0.1781488
220,0.684808064319296,0.607283860092906,0.1799776
222,0.684884731663718,0.607360527437146,0.1799439
224,0.684919449856058,0.607395245629302,0.1943656
226,0.684924882616332,0.607400678389391,0.1838459
228,0.6849274545461,0.607403250318972,0.1838926
230,0.68493072406722,0.607406519839904,0.1803674
232,0.684915720378071,0.607391516150568,0.182216
234,0.684169049957417,0.606644845729729,0.1784324
236,0.68319786397537,0.6056736597475,0.1796312
238,0.682254769905048,0.604730565676998,0.1779766
240,0.680559209875178,0.603035005646951,0.1794874
242,0.67840314203393,0.600878937805528,0.1832378
244,0.676120260493241,0.598596056264667,0.1822485
246,0.673601073191056,0.596076868962313,0.1857072
248,0.670790008495925,0.593265804267014,0.1886447
250,0.667822180242832,0.590297976013757,0.1859778
252,0.664798174720383,0.587273970491145,0.1895266
254,0.661710056176099,0.584185851946702,0.1822279
256,0.658553575958216,0.581029371728662,0.1888046
258,0.655382438656451,0.577858234426743,0.1812631
260,0.652206337299409,0.574682133069549,0.1874296
262,0.649016346825985,0.571492142595976,0.1823345
264,0.645820487301957,0.568296283071802,0.1806178
266,0.6426280511382,0.565103846907902,0.1929745
268,0.639438063692218,0.56191385946178,0.1821112
270,0.636247067606646,0.558722863376072,0.1878535
272,0.633056188845804,0.555531984615096,0.1898436
274,0.629867523723447,0.552343319492608,0.1877261
276,0.626681139029891,0.549156934798923,0.1871201
278,0.623495848449077,0.545971644217984,0.1855048
280,0.620279468649368,0.542755264418152,0.1860111
282,0.617054868967899,0.539530664736564,0.1860547
284,0.613822942032386,0.536298737800934,0.1866459
286,0.610572772007929,0.533048567776364,0.1851874
288,0.607313306855218,0.529789102623542,0.1894885
290,0.604059287050153,0.526535082818367,0.1946742
292,0.601287800919606,0.523763596687711,0.1882436
294,0.598666709640052,0.52114250540805,0.1894436
296,0.596234744282741,0.518710540050634,0.1826207
298,0.594102933771471,0.516578729539261,0.1862176
300,0.592072881312704,0.514548677080392,0.1848838
302,0.590075388480558,0.512551184248143,0.1810303
304,0.588478050150745,0.510953845918227,0.1868981
306,0.587041615739925,0.509517411507306,0.2434007
308,0.585754970975158,0.508230766742438,0.1808533
310,0.584679123551436,0.507154919318615,0.1829179
312,0.583679539388041,0.506155335155121,0.1826689
314,0.582712062425583,0.505187858192566,0.18449
316,0.581803396723803,0.504279192490687,0.1897705
318,0.580932893474101,0.503408689240888,0.1932694
320,0.580443620872591,0.502919416639277,0.1908325
322,0.580100961243355,0.50257675700994,0.1867914
324,0.579947838757552,0.502423634524034,0.1909252
326,0.580020207402338,0.502496003168716,0.1914926
328,0.580156668105677,0.502632463871952,0.1795068
330,0.580333346358126,0.502809142124297,0.1837825
332,0.580577800836873,0.50305359660294,0.188636
334,0.580750663037662,0.503226458803623,0.186698
336,0.580895477616727,0.503371273382582,0.1849846
338,0.581009319410408,0.503485115176157,0.1855992
340,0.581074019173434,0.503549814939077,0.1803489
342,0.581125493457936,0.50360128922347,0.1870045
344,0.581170113785956,0.503645909551381,0.1800688
346,0.581203231270996,0.503679027036312,0.18342
348,0.581226253523887,0.503702049289092,0.1808622
350,0.581254159276793,0.503729955041882,0.1878866
352,0.581854445075929,0.504330240840899,0.1850464
354,0.582651740762883,0.505127536527729,0.1876175
356,0.583718106900234,0.506193902664953,0.1878589
358,0.585120909164927,0.507596704929516,0.1853948
360,0.58684595212396,0.509321747888413,0.1853
362,0.588706335275343,0.511182131039656,0.1864166
364,0.590766860205194,0.513242655969363,0.1889631
366,0.593012307895401,0.515488103659422,0.1837008
368,0.595305508971339,0.517781304735209,0.1821545
370,0.597108189295805,0.519583985059522,0.1841746
372,0.598786175702033,0.521261971465595,0.1888489
374,0.600282312686805,0.52275810845021,0.1890891
376,0.601476249484961,0.523952045248204,0.1844337
378,0.602568571561002,0.525044367324078,0.181939
380,0.60363879488717,0.526114590650074,0.1865131
382,0.604630248850163,0.527106044612892,0.1890476
384,0.605568763135288,0.528044558897837,0.1820063
386,0.606496917669139,0.528972713431507,0.1805292
388,0.60703512779403,0.529510923556217,0.1812737
390,0.607431521086206,0.529907316848211,0.1856413
392,0.607685228281765,0.530161024043589,0.1850214
394,0.607148573006444,0.529624368768089,0.1843104
396,0.606334048524746,0.528809844286214,0.1847672
398,0.605298260877055,0.527774056638347,0.1813338
400,0.6034733471469,0.525949142908017,0.1864825
402,0.601341888746941,0.523817684507886,0.185665
404,0.599024425842513,0.521500221603288,0.1818679
406,0.59637329650699,0.518849092267597,0.1950048
408,0.593552175315657,0.516027971076096,0.1865661
410,0.590692671438558,0.513168467198829,0.1846405
412,0.587750033906243,0.510225829666349,0.1914007
414,0.584743819206868,0.507219614966808,0.1833946
416,0.582216376934979,0.504692172694754,0.1823294
418,0.579836188114856,0.502311983874467,0.1801182
420,0.577671363912433,0.500147159671882,0.1823161
422,0.575991103994501,0.498466899753788,0.1823822
424,0.574455118007909,0.496930913767033,0.1843088
426,0.573059178402389,0.495534974161349,0.1803191
428,0.57186707022171,0.494342865980509,0.183204
430,0.570631268223224,0.493107063981861,0.185694
432,0.569384962735257,0.491860758493733,0.1901685
434,0.568138701547039,0.490614497305355,0.1842374
436,0.566862429712504,0.489338225470654,0.1838295
438,0.566106896911193,0.488582692669169,0.1806213
440,0.565554901563495,0.488030697321284,0.1810751
442,0.566275440814058,0.48875123657868,0.1852797
444,0.567669451247769,0.490145247017602,0.2067017
446,0.5696697565335,0.492145552306585,0.1845617
448,0.572678831360314,0.495154627135015,0.1859298
450,0.576061052598705,0.498536848374018,0.1874203
452,0.579787286791739,0.502263082567244,0.1826983
454,0.583921318427615,0.506397114203254,0.1859929
456,0.588204199148684,0.510679994924527,0.1823629
458,0.592561795918814,0.515037591694909,0.1832333
460,0.597032689239106,0.519508485015435,0.188593
462,0.60156504447856,0.524040840255058,0.1851885
464,0.606080011940905,0.528555807717497,0.1897025
466,0.610608098079952,0.53308389385658,0.1824789
468,0.615145350139597,0.53762114591623,0.1803541
470,0.619668983174555,0.542144778951188,0.1797999
472,0.624184684350999,0.546660480127632,0.1789721
474,0.628704496805496,0.551180292582136,0.1792051
476,0.633216329316628,0.55569212509328,0.1852442
478,0.637122901505824,0.559598697282484,0.1798146
480,0.640824012962162,0.563299808738828,0.1860714
482,0.644409171061065,0.566884966837734,0.1802348
484,0.647682903870195,0.570158699646865,0.1826662
486,0.650743782878251,0.57321957865492,0.1821535
488,0.653761702448061,0.576237498224729,0.177672
490,0.656745801021641,0.579221596798307,0.1857827
492,0.659663426624254,0.582139222400919,0.1861226
494,0.662527839385652,0.585003635162317,0.1827356
496,0.6646381898167,0.587113985593364,0.1813867
498,0.666504045127976,0.588979840904639,0.1827469
500,0.668308462148706,0.590784257925368,0.1775005
502,0.668846031635367,0.591321827412026,0.1824226
504,0.668785273596768,0.591261069373423,0.1833108
506,0.668597198038572,0.591072993815218,0.182883
508,0.667407380638089,0.589883176414698,0.1935832
510,0.66557180066506,0.58804759644015,0.1802656
512,0.660793860675073,0.580736681207234,0.1825592
514,0.652044222768377,0.563449687475996,0.1809806
516,0.639428857295511,0.534173494492221,0.1820201
518,0.626575301498477,0.499936184607792,0.1838618
520,0.610288688369808,0.461390287811121,0.1845149
522,0.591408115495448,0.422453783243319,0.1808157
524,0.574406323332816,0.388978053287267,0.1822244
526,0.560023620037813,0.361673698302263,0.1835593
528,0.548412848628182,0.342337515879174,0.1922043
530,0.538676899024906,0.329271805103302,0.1896118
532,0.532110168175607,0.322728551361467,0.1862955
534,0.527297424285657,0.320562922261595,0.190863
536,0.52418597583038,0.322941399864935,0.1845118
538,0.522565018931786,0.328453187373461,0.1903072
540,0.521700974953656,0.336122265711109,0.1810038
542,0.522169417972244,0.345081957022553,0.1827969
544,0.523327451756973,0.354292075356248,0.191128
546,0.525358781109563,0.363323544665034,0.1950971
548,0.527267575514121,0.370109863638063,0.1891059
550,0.53081569790965,0.376465020852957,0.1859159
552,0.534259589692983,0.380613100485067,0.1871594
554,0.538043066351424,0.383194891730817,0.2034128
556,0.539747815215997,0.381908037634745,0.2073201
558,0.5421005461085,0.379547415514996,0.2066915
560,0.543458976512709,0.374392612020204,0.1888108
562,0.545347867492503,0.368356095920058,0.1842107
564,0.547812281177565,0.362043356635653,0.2218297
566,0.55192579399005,0.357129571576899,0.1912627
568,0.554314965982604,0.350947689639111,0.2051972
570,0.557321742085133,0.34651618715654,0.1964213
572,0.559699977090706,0.342673402900582,0.1910211
574,0.5609660795259,0.338920149696555,0.2085708
576,0.562794016310324,0.336953882954268,0.1941162
578,0.564381113282184,0.335756151506258,0.2056537
580,0.565886359033508,0.335310278847769,0.2058339
582,0.567344077673184,0.335534133037854,0.191904
584,0.568704447740026,0.336200659059838,0.1877352
586,0.56986415707954,0.336998153128822,0.187166
588,0.570978115225549,0.337917879666593,0.1900626
590,0.572073442212185,0.338876501055922,0.1859817
592,0.573082646395762,0.339734547184847,0.2092296
594,0.574043915800709,0.340511101983415,0.209619
596,0.574730256969277,0.34099154938762,0.2043388
598,0.57528671265826,0.341336903299818,0.195655
600,0.575669678074323,0.341494251674935,0.2162153
602,0.575913539778711,0.341494370918411,0.1840789
604,0.57611399679565,0.34144027189009,0.1963734
606,0.576252242487977,0.341317297595373,0.2149921
608,0.57634415933585,0.341148170119008,0.1906136
610,0.576424864867036,0.340976491389781,0.1900216
612,0.576494123957492,0.340806807209426,0.1935184
614,0.576564286655583,0.340658958684554,0.1929527
616,0.57664466872449,0.340549147516832,0.1912111
618,0.57673837771762,0.340487505847938,0.1834728
620,0.576789157650642,0.340424365911267,0.1838967
622,0.576837042953578,0.340401772353509,0.1807475
624,0.576866015278807,0.340395066449716,0.1838423
626,0.576880564153368,0.340399648154142,0.1848719
628,0.576903151507726,0.340430753450765,0.1925862
630,0.576922976044797,0.340470054591461,0.1896196
632,0.576940408235291,0.340511999740574,0.1826052
634,0.576958879290286,0.340556089584491,0.1851692
636,0.576975692124759,0.340596605117451,0.1883089
638,0.576990345400735,0.34063125178071,0.1857435
640,0.577003393138682,0.340659667291473,0.1969042
642,0.577013544660001,0.340680260889811,0.185656
644,0.577019719624982,0.340692258541078,0.1854128
646,0.577024068684026,0.340698488634926,0.1885771
648,0.577025539073654,0.340698763854719,0.1908797
650,0.57702564556437,0.340695798548626,0.1894393
652,0.577024925372094,0.340690902591688,0.1885823
654,0.577023329814486,0.3406848366455,0.1902938
656,0.577021496440573,0.340678850175332,0.1916091
658,0.577018818605841,0.340672672488337,0.1961609
660,0.577017109099281,0.340668291225347,0.1839844
662,0.577015226242344,0.340664520132338,0.1820492
664,0.577014090315945,0.340662313503959,0.1837302
666,0.577013586011268,0.340661535517669,0.1831471
668,0.577013518695902,0.340662048822448,0.184446
670,0.577013525510941,0.340662748372433,0.1842525
672,0.577013342568415,0.340663481645223,0.1910447
674,0.577013851047839,0.340665314933492,0.1863199
676,0.577013877283024,0.340666497210086,0.1877842
678,0.577014423908198,0.340668004650914,0.1882753
680,0.577015017764781,0.340669614741858,0.1880336
682,0.577015438659905,0.34067092997868,0.1847035
684,0.57701595925376,0.34067221656485,0.1928359
686,0.577015633192559,0.340672598239519,0.1871312
688,0.57701642739616,0.340672986493226,0.1856782
690,0.577016051085889,0.340673304046817,0.1948529
692,0.57701618326905,0.340674022795168,0.1889919
694,0.577016426562568,0.340674205207212,0.1835037
696,0.577016488935892,0.340674337602715,0.1890587
698,0.577015942973786,0.340674438836777,0.1959417
700,0.577016156342749,0.340675314612056,0.1942264
702,0.577015871755519,0.340674912064312,0.1971423
704,0.577015995457243,0.340675742895316,0.2017456
706,0.57701612671005,0.340675921794049,0.205736
708,0.577016287090263,0.340676140969504,0.2040606
710,0.57701653567834,0.340677116781209,0.1907557
712,0.577015879569791,0.340677390940669,0.1972526
714,0.577016227187435,0.340678474474286,0.2072334
716,0.577015972837766,0.340678648494357,0.1926766
718,0.577016152667333,0.340679136686313,0.1942956
720,0.577016372097636,0.340679307356893,0.1895159
722,0.577016470476107,0.340679464487437,0.1890786
724,0.577016714084592,0.340680321467621,0.1862344
726,0.577016033579105,0.340680292106824,0.191283
728,0.577016398933762,0.340681375809379,0.1901388
730,0.577016084717355,0.340681449398054,0.1861057
732,0.577016273494155,0.340681908082212,0.189291
734,0.577016470609869,0.340682057256674,0.1831904
736,0.577016563530733,0.34068220642996,0.1831679
738,0.577016790629352,0.340683030801414,0.1847282
740,0.577016114442058,0.340682988490824,0.183717
742,0.577018968566075,0.340688994258107,0.1823107
744,0.577047087744045,0.340777895816154,0.1840404
746,0.577140878062825,0.341064061323825,0.1859399
748,0.577383478233753,0.341794690406805,0.1851288
750,0.577205201860039,0.342586774152771,0.1881119
752,0.577094235810414,0.344100852505851,0.1890779
754,0.576142820986621,0.345517947639747,0.1838168
756,0.574959743492009,0.347477646241535,0.1894441
758,0.573613617799893,0.349979093501474,0.1848589
760,0.571719060093088,0.352542140355578,0.1820175
762,0.569840404419497,0.355638557989404,0.1816894
764,0.567799607506818,0.358895395440362,0.1822414
766,0.565558487612875,0.362065445265571,0.1836134
768,0.563296282584957,0.365137408503149,0.1826455
770,0.561379313349822,0.368299313031182,0.1863377
772,0.559440811557249,0.371064190072352,0.1884279
774,0.557655952917088,0.37359589862751,0.1875259
776,0.5560366229528,0.375923614335272,0.1873072
778,0.554310413623347,0.377821740379832,0.1856394
780,0.552633103558525,0.379554709761909,0.190443
782,0.550987879575904,0.381220645476883,0.1906522
784,0.549040124551791,0.382543371709855,0.1883104
786,0.546980752689587,0.383706947988829,0.1894223
788,0.544689347069346,0.384504446685626,0.1911281
790,0.542782975486163,0.385460047505414,0.1919876
792,0.540961550390443,0.386206134981244,0.1878322
794,0.5393724649697,0.386898227934216,0.1885391
796,0.538139345082535,0.387681274508527,0.1870007
798,0.536934193626471,0.388281450143696,0.1881044
800,0.535975841134927,0.389063523177746,0.1879411
802,0.535218735534782,0.390140518983988,0.1997117
804,0.534059615620906,0.391069210091734,0.1843245
806,0.53299474828635,0.392528415154449,0.1816541
808,0.531870946301029,0.394475583188719,0.184714
810,0.530108909483291,0.396419780049289,0.183645
812,0.528555665560248,0.399454929366588,0.1906023
814,0.527111045806616,0.403760045371801,0.1892165
816,0.525651784709147,0.408989872558879,0.1926387
818,0.521565464940818,0.413324764835699,0.1883729
820,0.517654432013859,0.417407125144985,0.1870989
822,0.509772794841735,0.417850435794287,0.1838808
824,0.5062019256509,0.420239187490585,0.1886007
826,0.498936830894384,0.41636931284858,0.1927181
828,0.493848475141723,0.412998043427955,0.1916581
830,0.48722590907007,0.407228249366343,0.1892532
832,0.47979224380225,0.400327247922574,0.188734
834,0.475919964994182,0.396918330021255,0.1883412
836,0.468311283303587,0.389751197519797,0.1923066
838,0.462667018015755,0.384487897846912,0.1857692
840,0.455089084373114,0.377189824993905,0.1835662
842,0.447515433467909,0.369787431015327,0.1943082
844,0.440458182328873,0.362815679899677,0.1865697
846,0.432718143397848,0.355110269376342,0.1873555
848,0.425307770009514,0.347713795882812,0.1874483
850,0.418238603576189,0.340655407341612,0.1890117
852,0.41135525720566,0.333785437366079,0.1891073
854,0.404995863081537,0.327440751611216,0.1890019
856,0.398686824367624,0.32114455878369,0.1903613
858,0.392638622039355,0.315105261834703,0.1933266
860,0.386745001784268,0.309216442012085,0.1852485
862,0.380953767463647,0.303427052282907,0.1883637
864,0.37516728768363,0.297640945986155,0.1945334
866,0.369352041287956,0.291825723972148,0.1943666
868,0.363495180029687,0.285969069376537,0.1951993
870,0.357635191533676,0.280109531403815,0.1909408
872,0.352366971517879,0.274841846930256,0.2009821
874,0.347503020868819,0.269978346108694,0.1878753
876,0.343207587487872,0.265683194034154,0.1878909
878,0.339583232689762,0.262058961588008,0.188191
880,0.336544080618021,0.259019832013896,0.1888588
882,0.33511873830283,0.257594475071614,0.1885753
884,0.334618313908972,0.257094039157413,0.1872562
886,0.33570683461878,0.258182565064382,0.1875589
888,0.337424099368323,0.259899847722407,0.1907272
890,0.339965843201717,0.262441612315347,0.1924673
892,0.342824184166179,0.265299969248445,0.1871045
894,0.345969305413303,0.268445099020577,0.1863918
896,0.349311171352107,0.271786967368622,0.191035
898,0.352742213507498,0.275218008739156,0.1920255
900,0.35628584788241,0.278761641712361,0.2543057
902,0.359869783014802,0.282345576171534,0.1903501
904,0.363502525581313,0.285978319000522,0.1847785
906,0.36670633325672,0.289182127469831,0.1892211
908,0.369620027997291,0.292095823038254,0.1884602
910,0.372131556761709,0.294607352362183,0.1882647
912,0.374515528860545,0.296991324694495,0.1918606
914,0.37675685943089,0.299232655270418,0.1897444
916,0.378911274864419,0.301387070619335,0.1870937
918,0.380812258229705,0.303288053909905,0.1856484
920,0.382520628318514,0.304996423973537,0.1846546
922,0.384011164043789,0.306486959717055,0.191442
924,0.384690138052143,0.307165933762233,0.1854844
926,0.38481728984314,0.307293085586394,0.1847988
928,0.383641030916479,0.306116826678728,0.1836385
930,0.381840491709843,0.304316287477265,0.1865925
932,0.378798618489592,0.301274414254185,0.1928578
934,0.375127456527449,0.297603252287311,0.18774
936,0.370790996879464,0.293266792636342,0.1862281
938,0.366109151910863,0.288584947667377,0.1856103
940,0.361210425139463,0.283686220897402,0.1852165
942,0.356110457543317,0.278586253303197,0.1952364
944,0.350936763104908,0.273412558866338,0.1876006
946,0.345973592187835,0.268449387950117,0.1880248
948,0.341183353902721,0.263659149665301,0.1870164
950,0.336644536145001,0.259120331907625,0.1908346
952,0.332162857178712,0.254638652941381,0.1873409
954,0.327782641955301,0.250258437718134,0.1859169
956,0.323635964227224,0.246111759990343,0.1859254
958,0.31965673232872,0.24213252809219,0.1914835
960,0.315894898714143,0.238370694477968,0.1934772
962,0.31309497607027,0.235570771834421,0.1901295
964,0.311055278322169,0.23353107408661,0.192191
966,0.309900515802328,0.232376311567033,0.2255496
968,0.309020247398922,0.231496043163882,0.1895355
970,0.308519932250383,0.230995728015597,0.1882912
972,0.308153782099351,0.230629577864823,0.1894594
974,0.307924193969204,0.230399989734934,0.1887208
976,0.30777610247158,0.230251898237568,0.1875425
978,0.30767214888894,0.230147944655181,0.1874625
980,0.307617453018645,0.230093248785133,0.187259
982,0.307579481107093,0.230055276873825,0.1929648
984,0.307567782571883,0.230043578338855,0.1925237
986,0.307565195373404,0.230040991140612,0.1946274
988,0.307574120772219,0.230049916539661,0.1937031
990,0.307588390409488,0.230064186177161,0.1880267
992,0.307606322665688,0.230082118433589,0.1852142
994,0.307626772321137,0.230102568089264,0.2019821
996,0.307647719984953,0.230123515753302,0.1921449
998,0.307670186431111,0.230145982199682,0.2022149
1000,0.307692027770612,0.2301678235394,0.1855892
1002,0.307714385027064,0.230190180796068,0.1884149
1004,0.307736140514115,0.230211936283333,0.1867227
1006,0.307758358398,0.230234154167429,0.1924507
1008,0.307780475793892,0.230256271563529,0.1902794
1010,0.307802888234603,0.230278684004449,0.1917214
1012,0.307825432283645,0.230301228053699,0.188543
1014,0.307848112131946,0.230323907902206,0.1918701
1016,0.307870912112443,0.230346707882906,0.1880736
1018,0.307893733700394,0.230369529471059,0.1884842
1020,0.307916590382295,0.230392386153161,0.1858901
1022,0.30793942428105,0.230415220052117,0.1849353
1024,0.307962245539403,0.230438041310667,0.1865259
1026,0.307985035292874,0.230460831064336,0.1862417
1028,0.30800780101699,0.230483596788647,0.1838231
1030,0.308030550820667,0.230506346592519,0.1927697
1032,0.308053292304342,0.230529088076388,0.1954251
1034,0.308076034729973,0.230551830502212,0.2025813
1036,0.308098781822941,0.230574577595372,0.1916301
1038,0.308121536295736,0.230597332068357,0.1908174
1040,0.308143868357615,0.230619664130427,0.1863475
1042,0.308167130896284,0.230642926669285,0.1866381
1044,0.308189300537818,0.230665096311008,0.186547
1046,0.30821525807327,0.230691053846647,0.188028
1048,0.308645411422062,0.231121207195623,0.1895861
1050,0.30937383328909,0.231849629062832,0.1920574
1052,0.310482547564425,0.232958343338348,0.1876963
1054,0.311697256144584,0.234173051918684,0.1998475
1056,0.313074232863044,0.235550028637319,0.1914577
1058,0.314504396036097,0.236980191810547,0.1893869
1060,0.315991273914379,0.238467069689001,0.187153
1062,0.317510279842953,0.239986075617746,0.194282
1064,0.318805275617671,0.241281071392636,0.1928328
1066,0.319945315760471,0.242421111535606,0.1924651
1068,0.320865638252811,0.243341434028115,0.1850003
1070,0.321733633314214,0.244209429089686,0.188137
1072,0.322510973167313,0.244986768942953,0.1856251
1074,0.323259512106069,0.245735307881876,0.1921833
1076,0.323977168698952,0.246452964474926,0.188234
1078,0.324489016833731,0.246964812609871,0.187668
1080,0.324860515882995,0.247336311659302,0.1874326
1082,0.325044940012992,0.247520735789465,0.187339
1084,0.325181438315749,0.247657234092384,0.1880425
1086,0.325812055396376,0.248287851173169,0.1929115
1088,0.32683152250937,0.249307318286317,0.1849057
1090,0.328360880986491,0.250836676763588,0.1882733
1092,0.33003420233973,0.252509998116969,0.1863293
1094,0.332569105802653,0.255044901580028,0.1876683
1096,0.335643097263416,0.258118893040923,0.2062177
1098,0.339391545336373,0.261867341114006,0.1871359
1100,0.343360012807462,0.265835808585215,0.1868729
1102,0.346965955715936,0.269441751493806,0.1867346
1104,0.350261764498598,0.272737560276582,0.1866937
1106,0.353059604046463,0.275535399824558,0.1885752
1108,0.355625702048105,0.278101497826311,0.1890668
1110,0.357907102494029,0.280382898272343,0.1894122
1112,0.359999011553498,0.282474807331917,0.1857631
1114,0.362006905900835,0.284482701679357,0.1890621
1116,0.36391852196785,0.286394317746472,0.1914247
1118,0.365796548520125,0.288272344298847,0.1848973
1120,0.36763129284005,0.290107088618869,0.1858861
1122,0.369577584694054,0.292053380472967,0.1864831
1124,0.371593455914187,0.294069251693194,0.1890318
1126,0.373220120419898,0.295695916199,0.1879764
1128,0.374548483254556,0.297024279033754,0.1842396
1130,0.375451526753371,0.297927322532668,0.1865003
1132,0.375524908181008,0.298000703960408,0.1864722
1134,0.374976987730726,0.297452783510235,0.1858826
1136,0.373174488444737,0.295650284224362,0.1851354
1138,0.370781585161762,0.29325738094151,0.1840331
1140,0.367233629336449,0.289709425116326,0.1894294
1142,0.363118108051523,0.285593903831537,0.1893016
1144,0.358381374550207,0.280857170330364,0.1917615
1146,0.353337524562126,0.275813320342431,0.1966728
1148,0.34808553761865,0.270561333399108,0.1937778
1150,0.342755086861768,0.26523088264238,0.1960239
1152,0.337421860051511,0.259897655832273,0.1933001
1154,0.33209339718118,0.254569192962093,0.1942066
1156,0.326756349951607,0.249232145732671,0.1901681
1158,0.321424348856468,0.243900144637681,0.1910858
1160,0.316828333412855,0.239304129194214,0.1909849
1162,0.313416805818086,0.235892601599583,0.1940613
1164,0.311172728136884,0.233648523918516,0.1876169
1166,0.309733027768417,0.232208823550182,0.1906365
1168,0.30875380274854,0.231229598530436,0.1909336
1170,0.308134765068297,0.230610560850326,0.1917291
1172,0.30770282039847,0.230178616180632,0.1875554
1174,0.307425509122545,0.229901304904841,0.1887027
1176,0.307232981194516,0.229708776974784,0.1872784
1178,0.307106306349534,0.229582102128247,0.1934972
1180,0.307026318663425,0.229502114441165,0.1922682
1182,0.306971331930543,0.229447127707802,0.1920559
1184,0.306960433805997,0.229436229583076,0.1937333
1186,0.308233621212482,0.230709416989507,0.2031257
1188,0.31050993240752,0.232985728184509,0.1934973
1190,0.317007533891796,0.239483329668727,0.1975336
1192,0.324107330204307,0.246583125981163,0.1896483
1194,0.333075522293998,0.255551318070782,0.1954806
1196,0.341187079925432,0.263662875702166,0.2021169
1198,0.350070302674966,0.272546098451672,0.1989011
1200,0.358769284432606,0.281245080209302,0.1940474
1202,0.367560949264781,0.290036745041476,0.1940565
1204,0.376492792984515,0.29896858876121,0.1936417
1206,0.385350602075824,0.307826397852519,0.20052
1208,0.393878611124631,0.316354406901323,0.1922531
1210,0.402084865709934,0.324560661486624,0.1947938
1212,0.409907286312767,0.332383082089455,0.1941476
1214,0.416939753948178,0.339415549724863,0.1896533
1216,0.423411312508478,0.345887108285162,0.1939814
1218,0.428590447697665,0.351066243474348,0.1930226
1220,0.433122586598463,0.355598382375146,0.1899456
1222,0.436130492300631,0.358606288077315,0.1924409
1224,0.438295606536707,0.360771402313391,0.1948978
1226,0.438941569908806,0.36141736568549,0.192297
1228,0.438709086278492,0.361184882055177,0.1942074
1230,0.437661034690208,0.360136830466892,0.1929681
1232,0.43553142810947,0.358007223886154,0.1962753
1234,0.432819659977463,0.355295455754147,0.1887652
1236,0.429343886204713,0.351819681981397,0.1844971
1238,0.425548978836249,0.348024774612933,0.1876263
1240,0.421656208266899,0.344132004043584,0.187187
1242,0.417623925662987,0.340099721439671,0.188104
1244,0.413639868853968,0.336115664630652,0.1907431
1246,0.409603016169779,0.332078811946463,0.1891612
1248,0.405891542859673,0.328367338636357,0.1874991
1250,0.402388017138074,0.324863812914758,0.1895694
1252,0.399164321716626,0.32164011749331,0.186139
1254,0.396051138750962,0.318526934527646,0.1947078
1256,0.393021835639602,0.315497631416286,0.1895707
1258,0.390069387245267,0.312545183021951,0.1937642
1260,0.387513039737198,0.309988835513882,0.1875262
1262,0.385234967863814,0.307710763640498,0.1923846
1264,0.383310737452925,0.30578653322961,0.1976916
1266,0.381510683109238,0.303986478885922,0.1891303
1268,0.379833875355307,0.302309671131991,0.1971288
1270,0.378236378828427,0.300712174605112,0.1966073
1272,0.376675525449029,0.299151321225714,0.1933482
1274,0.375730816484552,0.298206612261238,0.1951514
1276,0.375182099873753,0.297657895650439,0.1954382
1278,0.375181081362427,0.297656877139112,0.1905424
1280,0.375811353607803,0.298287149384489,0.1929276
1282,0.376927158060811,0.299402953837497,0.188119
1284,0.378574073279387,0.301049869056073,0.1877811
1286,0.380399776270975,0.302875572047662,0.1877794
1288,0.382436358149954,0.304912153926641,0.1872441
1290,0.384579765009862,0.307055560786549,0.1942701
1292,0.386636399615787,0.309112195392474,0.2119852
1294,0.388662084115814,0.311137879892502,0.2006622
1296,0.390575848211741,0.313051643988428,0.2002185
1298,0.392476120640278,0.314951916416966,0.1982131
1300,0.394349117105397,0.316824912882085,0.1929087
1302,0.396195100955163,0.318670896731851,0.1948065
1304,0.397310375284195,0.319786171060883,0.2014189
1306,0.397942355439197,0.320418151215884,0.2025375
1308,0.397915805115806,0.320391600892495,0.2044859
1310,0.397654241456082,0.320130037232772,0.1907887
1312,0.397096788776014,0.319572584552704,0.1878993
1314,0.396326711255536,0.318802507032228,0.1865285
1316,0.395423137056076,0.317898932832768,0.1859447
1318,0.394413877099162,0.316889672875854,0.1871062
1320,0.393335762420707,0.315811558197398,0.1888613
1322,0.391648838403353,0.314124634180045,0.1894377
1324,0.390439215700632,0.312915011477324,0.194757
1326,0.386955894432987,0.30943169020968,0.189892
1328,0.383453370242299,0.305929166018993,0.1946374
1330,0.37848099966166,0.300956795438354,0.1849107
1332,0.373743633760612,0.296219429537306,0.1854039
1334,0.368689211665978,0.291165007442673,0.1914125
1336,0.362789501874643,0.285265297651339,0.1956534
1338,0.356540230173295,0.279016025949993,0.1900945
1340,0.349488450091658,0.271964245868357,0.1907183
1342,0.342322594980178,0.26479839075688,0.196288
1344,0.334851047731579,0.257326843508283,0.1920861
1346,0.327276028909245,0.249751824685951,0.1912675
1348,0.320839877522606,0.243315673299314,0.1890204
1350,0.316019866805671,0.238495662582381,0.1911394
1352,0.312926332107401,0.235402127884112,0.1949606
1354,0.310881970379601,0.233357766156313,0.1955461
1356,0.309518653728615,0.231994449505329,0.1949489
1358,0.308633533339734,0.231109329116452,0.1904035
1360,0.308012766440808,0.23048856221753,0.1887066
1362,0.307606936099432,0.230082731876157,0.1835737
1364,0.307314567399249,0.229790363175977,0.1940375
1366,0.307119888777292,0.229595684554026,0.1899222
1368,0.306983392900444,0.229459188677186,0.1915286
1370,0.306892246920892,0.229368042697643,0.1930184
1372,0.306834083547693,0.229309879324455,0.1949426
1374,0.306790376949856,0.229266172726628,0.1936029
1376,0.306767575093681,0.229243370870466,0.192338
1378,0.306749887335597,0.229225683112401,0.194183
1380,0.306744294468738,0.22922009024557,0.1911115
1382,0.306737922463518,0.229213718240402,0.1924802
1384,0.306736008101558,0.229211803878589,0.1954718
1386,0.306733133836627,0.229208929614458,0.1902364
1388,0.306741151482297,0.229230883453751,0.2059577
1390,0.309629759111098,0.236139685280624,0.1904152
1392,0.31708128291564,0.256250699527102,0.1886322
1394,0.331600601211627,0.294561462184081,0.1887939
1396,0.350111408376717,0.344069432104051,0.1867414
1398,0.371840980083624,0.398521336348405,0.1897126
1400,0.393303921614091,0.449474048753627,0.1871543
1402,0.413694538267324,0.493092080723842,0.1906017
1404,0.431000592415556,0.526324777681161,0.1874235
1406,0.444011549467355,0.548566581993255,0.1895405
1408,0.452231226310517,0.560789194093015,0.1876131
1410,0.455579515340597,0.564418897117,0.1843119
1412,0.454940310577055,0.561494860273029,0.1844765
1414,0.451555238670924,0.554077695705582,0.1861644
1416,0.446703686079067,0.544152296023372,0.1846307
1418,0.441540495864271,0.5336110104782,0.1898709
1420,0.436815330611265,0.523921024507749,0.1863135
1422,0.432947283776712,0.51606320026954,0.1903163
1424,0.430126313113631,0.510534593159975,0.198462
1426,0.428370792513945,0.50739651336524,0.2028409
1428,0.427618550958182,0.506434397649343,0.1950805
1430,0.427740499740957,0.507263491389217,0.1911092
1432,0.428555315687147,0.509420617115251,0.1871254
1434,0.42985584465309,0.512438668229375,0.1876151
1436,0.431428502251358,0.515887677490269,0.1890753
1438,0.433083995201438,0.519412392816137,0.1860805
1440,0.434677361593756,0.522752392973537,0.1840682
1442,0.436115373771192,0.525746509532274,0.1908035
1444,0.437355444020074,0.528326639183633,0.1941439
1446,0.438394836138266,0.530499276153874,0.196942
1448,0.439258029027418,0.532323158838231,0.1993305
1450,0.439985139356721,0.533887268192601,0.1865999
1452,0.440622396683231,0.535291714831878,0.187202
1454,0.441215980552243,0.536634082462368,0.1863825
1456,0.441807787337569,0.538000232686042,0.1872666
1458,0.442432694029305,0.539458953425796,0.1874558
1460,0.443115126175963,0.541056231630289,0.1832992
1462,0.4438502341252,0.542771209863844,0.183788
1464,0.444562665998496,0.544414144789872,0.1859303
1466,0.445108924616526,0.545596784706741,0.1877979
1468,0.445840180660815,0.546431212215694,0.1890779
1470,0.447010021624597,0.546953439975272,0.1875698
1472,0.448911549476324,0.547033904007277,0.1863379
1474,0.448843719774588,0.543685414253564,0.1891699
1476,0.453419584154931,0.543562411799007,0.1945857
1478,0.455625312246059,0.539564438703284,0.1902443
1480,0.459968587606462,0.536730397522103,0.1863159
1482,0.464485342109203,0.533390627062593,0.1848389
1484,0.468655483676583,0.52958711823356,0.1892561
1486,0.472050807923807,0.521888708281411,0.1868483
1488,0.473159729089367,0.506037477800386,0.259498
1490,0.470003732509986,0.477953063861737,0.1909983
1492,0.463288475407791,0.439007135354604,0.1909456
1494,0.466789264595012,0.421414670544891,0.1925612
1496,0.466717282777059,0.40942361973828,0.1902798
1498,0.477312106809207,0.413871218306464,0.187641
1500,0.487866999960139,0.421032123607026,0.1888004
1502,0.49963804647427,0.430344979578226,0.1913361
1504,0.514795524481677,0.443293460146371,0.1918186
1506,0.529003325796157,0.455519771150523,0.1919637
1508,0.54334321973685,0.468283524668751,0.191392
1510,0.553307277109896,0.477178676069794,0.187286
1512,0.569421179250023,0.492685268474404,0.1900433
1514,0.581068534557335,0.504045733160565,0.1918138
1516,0.593231186986493,0.516087886688047,0.186223
1518,0.608396062973704,0.531187742233457,0.1823962
1520,0.619141814228725,0.541870835218207,0.1853063
1522,0.628714132259624,0.551373288740043,0.1885098
1524,0.638023629196245,0.560616120197952,0.188227
1526,0.64587165224202,0.568412416490511,0.1855145
1528,0.64926868641112,0.571777201642477,0.1886337
1530,0.654888596370997,0.577381523414299,0.185186
1532,0.659352530251073,0.581840136843137,0.1813515
1534,0.662099387228819,0.584585826098285,0.1841
1536,0.664878705010454,0.587364339014417,0.1806916
1538,0.667877492767054,0.590361374977198,0.1835612
1540,0.670514643576656,0.592996088491803,0.1893404
1542,0.672772186443189,0.595251270982986,0.1868349
1544,0.674460459279933,0.596937823754606,0.1802122
1546,0.676053650802135,0.5985300772301,0.1782723
1548,0.677558469984487,0.600034561583911,0.1807224
1550,0.678792676732236,0.601268746127402,0.1790675
1552,0.679828654903706,0.602304776186501,0.1760378
1554,0.680803696601457,0.60327982259127,0.1888572
1556,0.681723132014611,0.60419919646977,0.1873196
1558,0.682332180785659,0.60480815092211,0.1861578
1560,0.682834702497987,0.605310585697111,0.1851446
1562,0.682316739416611,0.60479256571211,0.1816185
1564,0.681447136308603,0.603922937643861,0.1808362
1566,0.67976915657913,0.602244954348552,0.1796791
1568,0.67753640799962,0.600012210675816,0.1845236
1570,0.674917344682459,0.597393151789846,0.1863966
1572,0.671816348799039,0.594292156460873,0.1852298
1574,0.668355243675669,0.590831048605071,0.1785805
1576,0.666270473358019,0.588746274391444,0.1766089
1578,0.660283012492746,0.582758810283463,0.180828
1580,0.654866382645173,0.577342178621651,0.1881522
1582,0.650130427596275,0.572606223046694,0.1902415
1584,0.644069987620179,0.566545783264715,0.1865704
1586,0.637205849708668,0.559681645715762,0.2018561
1588,0.630623734189899,0.553099530413317,0.1864448
1590,0.624123707637702,0.546599503862907,0.1836026
1592,0.617309544642076,0.539785340731246,0.1808822
1594,0.610398131172505,0.532873927097268,0.1824091
1596,0.603579910536654,0.526055706342268,0.1825894
1598,0.597211175051907,0.519686970804524,0.1868423
1600,0.590890530817546,0.513366326567291,0.1897986
1602,0.584805746263527,0.507281542032334,0.193644
1604,0.579864140296004,0.502339936083457,0.1881826
1606,0.575186696231201,0.497662492026922,0.1915074
1608,0.570965675177814,0.493441470971722,0.1869351
1610,0.567316414710217,0.489792210497283,0.1820541
1612,0.563797077725222,0.486272873505432,0.1809392
1614,0.560368327474908,0.482844123250925,0.1870116
1616,0.556430970454869,0.478906766229624,0.1889102
1618,0.552344761947393,0.474820557722728,0.1857021
1620,0.547879159636432,0.470354955412886,0.1804482
1622,0.54310356172,0.465579357497266,0.181849
1624,0.538037268778198,0.460513064555711,0.1810297
1626,0.532765240326084,0.45524103610342,0.18232
1628,0.527262411024467,0.449738206801471,0.1781322
1630,0.523494041181312,0.445969836958041,0.1836942
1632,0.516604341587661,0.439080137364256,0.1835212
1634,0.511546884439352,0.434022680215934,0.1908156
1636,0.505344295702315,0.427820091478947,0.1875719
1638,0.499030921310061,0.421506717086747,0.1869705
1640,0.493651467629447,0.416127263406162,0.1833184
1642,0.489496570338088,0.411972366114806,0.1829901
1644,0.4834211647875,0.405896960564206,0.1837543
1646,0.479600367922696,0.402076163699387,0.1855692
1648,0.47482893228619,0.397304728062873,0.1845489
1650,0.470850956482663,0.393326752259342,0.1846954
1652,0.467603276365716,0.390079072142397,0.1860201
1654,0.464417236187824,0.386893031964508,0.1847626
1656,0.461856633596044,0.384332429372729,0.1814863
1658,0.459666517942517,0.382142313719203,0.1797408
1660,0.45756351289598,0.380039308672666,0.1801895
1662,0.455683178743661,0.378158974520346,0.1805831
1664,0.454102284907359,0.376578080684043,0.1869112
1666,0.452680164434217,0.375155960210901,0.1868761
1668,0.451522384167027,0.373998179943711,0.1883277
1670,0.450446915560195,0.37292271133688,0.1848443
1672,0.449439392324199,0.371915188100884,0.1847179
1674,0.448507354774872,0.370983150551557,0.1845894
1676,0.448272187419739,0.370747983196425,0.1816143
1678,0.448392117053019,0.370867912829705,0.1875097
1680,0.449101759264243,0.371577555040928,0.191309
1682,0.450844927021632,0.373320722798317,0.1918994
1684,0.453110692515033,0.375586488291717,0.184283
1686,0.456242122426788,0.378717918203472,0.2016165
1688,0.460302305475895,0.382778101252579,0.1833097
1690,0.463015592139713,0.385491387916398,0.1789358
1692,0.47038324949201,0.392859045268694,0.1893127
1694,0.476492650656986,0.398968446433671,0.1942452
1696,0.476152206437455,0.39862800221414,0.188029
1698,0.479511310385278,0.401987106161963,0.1860789
1700,0.477320975490973,0.399796771267658,0.1899928
1702,0.478606895315235,0.40108269109192,0.1895045
1704,0.47998104197035,0.402456837747035,0.1874568
1706,0.480120081824891,0.402595877601575,0.1825802
1708,0.481536019449394,0.404011815226078,0.1831264
1710,0.482448250944411,0.404924046721094,0.1853639
1712,0.483038926763823,0.405514722540507,0.1885239
1714,0.483255834772891,0.405731630549576,0.1826167
1716,0.483022421522082,0.405498217298767,0.1817984
1718,0.482328239076422,0.404804034853106,0.1849361
1720,0.481590830498688,0.404066626275372,0.1817923
1722,0.480670479848561,0.403146275625246,0.1811949
1724,0.479632570255698,0.402108366032383,0.1960113
1726,0.478611375869821,0.401087171646507,0.1895624
1728,0.477665502477576,0.400141298254261,0.1884432
1730,0.476746470846427,0.399222266623113,0.1861684
1732,0.476168786385105,0.398644582161791,0.1877564
1734,0.476398802414535,0.398874598191221,0.1880106
1736,0.476925020644187,0.399400816420872,0.1832021
1738,0.478086321087803,0.400562116864488,0.1907438
1740,0.479358537683948,0.401834333460633,0.1892225
1742,0.480771426080292,0.403247221856978,0.1882388
1744,0.482207194130665,0.40468298990735,0.1888507
1746,0.483168814516742,0.405644610293428,0.1872253
1748,0.483844455537848,0.406320251314534,0.1899509
1750,0.483520833072125,0.40599662884881,0.1922731
1752,0.482912281304738,0.405388077081422,0.1841612
1754,0.481745767240863,0.404221563017547,0.1899941
1756,0.480472331027636,0.40294812680432,0.1993288
1758,0.479428355068169,0.401904150844854,0.1865902
1760,0.4783184336131,0.400794229389785,0.1829926
1762,0.477352563203167,0.399828358979853,0.1818441
1764,0.476132988978623,0.398608784755309,0.1873832
1766,0.47483592367461,0.397311719451297,0.1898294
1768,0.473414713124819,0.395890508901505,0.1905691
1770,0.471947282135049,0.394423077911734,0.1938675
1772,0.47056676644572,0.393042562222405,0.1908589
1774,0.469529364425431,0.392005160202117,0.1898896
1776,0.468611157047877,0.391086952824564,0.1951193
1778,0.467967010417326,0.390442806194014,0.1882182
1780,0.467525180769588,0.390000976546276,0.1883066
1782,0.467713875171949,0.390189670948636,0.187418
1784,0.468335577659978,0.390811373436664,0.1962438
1786,0.469943486967278,0.392419282743963,0.1931774
1788,0.471854262469807,0.394330058246492,0.186723
1790,0.474296182505142,0.396771978281825,0.1825602
1792,0.476920606182539,0.399396401959223,0.1842569
1794,0.479627227286979,0.402103023063664,0.1829288
1796,0.482485947698558,0.404961743475245,0.188737
1798,0.485363386470955,0.407839182247644,0.1885537
1800,0.48829235707927,0.410768152855959,0.1894932
1802,0.491261667282208,0.413737463058896,0.1868328
1804,0.494235628788787,0.416711424565475,0.1823845
1806,0.497019539166043,0.419495334942731,0.1838467
1808,0.499083664514118,0.421559460290805,0.1811261
1810,0.500935812667868,0.423411608444554,0.1905698
1812,0.502101815269688,0.424577611046373,0.189806
1814,0.502600493716345,0.42507628949303,0.1799758
1816,0.502863541229234,0.425339337005919,0.1815932
1818,0.502573166626578,0.425048962403264,0.1935138
1820,0.501951660634862,0.424427456411549,0.1881737
1822,0.500558367612477,0.423034163389164,0.1854308
1824,0.498802941913776,0.421278737690463,0.1797798
1826,0.496548314205045,0.419024109981734,0.1819212
1828,0.494236643708184,0.416712439484872,0.1860644
1830,0.49183462575857,0.414310421535259,0.1823929
1832,0.489362763811472,0.411838559588159,0.1830127
1834,0.48686913948929,0.409344935265977,0.1879713
1836,0.484335615249301,0.406811411025988,0.1865133
1838,0.481782728476552,0.404258524253239,0.1824546
1840,0.479222095401824,0.40169789117851,0.1823563
1842,0.476828073598003,0.399303869374689,0.1899382
1844,0.475061186238814,0.3975369820155,0.1892823
1846,0.473498968373078,0.395974764149764,0.1883237
1848,0.472413781324526,0.394889577101212,0.1939221
1850,0.471412926744484,0.393888722521169,0.1842325
1852,0.470615531465344,0.393091327242029,0.1800105
1854,0.470297485427999,0.392773281204684,0.1875267
1856,0.47011379445577,0.392589590232456,0.1873475
1858,0.470251138370714,0.392726934147401,0.1886508
1860,0.470468255861837,0.392944051638525,0.1871346
1862,0.470751956830754,0.393227752607442,0.1876267
1864,0.471125828282173,0.393601624058862,0.1842508
1866,0.471510690359521,0.39398648613621,0.1818862
1868,0.471928226913847,0.394404022690537,0.1905296
1870,0.472368020795028,0.394843816571717,0.1889685
1872,0.472812319666167,0.395288115442856,0.1892483
1874,0.473080827058884,0.395556622835573,0.1818901
1876,0.472696567434523,0.395172363211212,0.1829792
1878,0.472090539661721,0.39456633543841,0.1919063
1880,0.470990824204074,0.393466619980764,0.199546
1882,0.469696522589616,0.392172318366306,0.2023148
1884,0.467932519881514,0.390408315658204,0.206587
1886,0.465910012206083,0.388385807982772,0.2042421
1888,0.463598930266803,0.386074726043492,0.1987909
1890,0.461182577434931,0.383658373211621,0.1867166
1892,0.458668859690572,0.381144655467262,0.1872726
1894,0.456076902779975,0.378552698556665,0.1957113
1896,0.45345574728325,0.37593154305994,0.1870168
1898,0.45080155664206,0.373277352418751,0.1863491
1900,0.447863969780932,0.370339765557623,0.1938291
1902,0.444511738742186,0.366987534518877,0.1926255
1904,0.44226128335564,0.364737079132331,0.1923378
1906,0.438877266645343,0.361353062422034,0.1946744
1908,0.436196662742844,0.358672458519536,0.1947384
1910,0.432590971956537,0.355066767733231,0.193876
1912,0.429037864572685,0.35151366034938,0.1929053
1914,0.425479010965104,0.347954806741799,0.1928017
1916,0.421661658150493,0.344137453927189,0.1943642
1918,0.417964014076476,0.340439809853172,0.190068
1920,0.414156552629278,0.336632348405975,0.2023025
1922,0.410508752272833,0.33298454804953,0.1891048
1924,0.407471602528215,0.329947398304913,0.1907234
1926,0.404648854268293,0.327124650044992,0.1926212
1928,0.402551065774036,0.325026861550736,0.1958048
1930,0.401377978431583,0.323853774208284,0.191758
1932,0.401003463623643,0.323479259400345,0.1937377
1934,0.402226478444347,0.32470227422105,0.1925842
1936,0.404189166526897,0.326664962303602,0.1900208
1938,0.408122872124251,0.330598667900957,0.1932478
1940,0.412949141461214,0.335424937237921,0.1866342
1942,0.419912729338438,0.342388525115146,0.191109
1944,0.427604058739702,0.350079854516411,0.1905392
1946,0.436419172775692,0.358894968552401,0.1903323
1948,0.445721498013508,0.368197293790217,0.1890995
1950,0.455837323424983,0.378313119201693,0.1907752
1952,0.466434589473736,0.388910385250447,0.188751
1954,0.477679628442059,0.40015542421877,0.1840345
1956,0.489850029223455,0.412325825000166,0.1875336
1958,0.50239586787529,0.424871663652,0.1888272
1960,0.516940900441632,0.43941669621834,0.1860473
1962,0.533794757703959,0.456270553480666,0.1880168
1964,0.543744641811692,0.466220437588397,0.1865116
1966,0.559259243917468,0.48173503969417,0.1873034
1968,0.571081053680674,0.493556849457371,0.1899705
1970,0.582678876971224,0.505154672747915,0.193722
1972,0.594741485117356,0.517217280894044,0.1870831
1974,0.604472468236687,0.526948264013371,0.183221
1976,0.611582660222956,0.534058455999637,0.1807925
1978,0.618135970772514,0.540611766549192,0.179267
1980,0.623631737724926,0.546107533501602,0.1780434
1982,0.62773316811176,0.550208963888434,0.194884
1984,0.63041444254849,0.552890238325163,0.184553
1986,0.632921888214832,0.555397683991505,0.1822981
1988,0.634494658799131,0.556970454575803,0.1854557
1990,0.634430755485224,0.556906551261896,0.1852455
1992,0.633859200978757,0.556334996755431,0.1821237
1994,0.631974387721237,0.554450183497911,0.187403
1996,0.629450521660382,0.551926317437056,0.1833137
1998,0.626260556068876,0.548736351845551,0.181904
2000,0.622510699972351,0.544986495749027,0.18401
2002,0.618487591560499,0.540963387337175,0.1893604
2004,0.614304869157118,0.536780664933795,0.1890177
2006,0.609953314778442,0.532429110555119,0.1888474
2008,0.605489418980071,0.527965214756749,0.1912579
2010,0.600972977536602,0.52344877331328,0.1905879
2012,0.596566690314041,0.519042486090719,0.1864329
2014,0.592615556713028,0.515091352489706,0.1872058
2016,0.588683224648203,0.511159020424882,0.1823916
2018,0.585036372078273,0.507512167854952,0.1825796
2020,0.581604050494761,0.50407984627144,0.190147
2022,0.578482394320299,0.500958190096978,0.1822506
2024,0.576423330119362,0.498899125896041,0.1838609
2026,0.574561471681724,0.497037267458404,0.1842641
2028,0.573540961797616,0.496016757574295,0.1867056
2030,0.573561059791318,0.496036855567998,0.1913001
2032,0.573984248205539,0.49646004398222,0.1892822
2034,0.575847538728113,0.498323334504793,0.1920615
2036,0.578230710660394,0.500706506437073,0.1886399
2038,0.581205095235468,0.503680891012147,0.1888304
2040,0.584651250221479,0.507127045998157,0.1803669
2042,0.588273673120654,0.510749468897331,0.1847486
2044,0.592054043817979,0.514529839594656,0.1859799
2046,0.595989339666117,0.518465135442794,0.1817555
2048,0.599996427737833,0.522472223514509,0.1842894
2050,0.60404073359603,0.526516529372706,0.1874597
2052,0.608123972394873,0.530599768171548,0.1940202
2054,0.6122341441892,0.534709939965875,0.1861073
2056,0.616356502555974,0.538832298332649,0.1871303
2058,0.620486164444624,0.542961960221299,0.1865306
2060,0.624622241056699,0.547098036833374,0.1846992
2062,0.628762668262519,0.551238464039193,0.1930849
2064,0.632789602404619,0.555265398181293,0.188152
2066,0.636437952003368,0.558913747780042,0.1844729
2068,0.640080336311268,0.562556132087942,0.1795269
2070,0.643308690948665,0.565784486725339,0.1768652
2072,0.645429038325975,0.567904834102649,0.1784979
2074,0.647264828526473,0.569740624303148,0.1844435
2076,0.648089435819746,0.570565231596422,0.1780072
2078,0.648433848902399,0.570909644679074,0.185975
2080,0.64798481428597,0.570460610062645,0.1849493
2082,0.646466683513234,0.568942479289909,0.2460063
2084,0.646028506816853,0.568504302593529,0.1839241
2086,0.644003187008711,0.566478982785387,0.1841015
2088,0.641426745213895,0.563902540990572,0.186415
2090,0.637826478409371,0.560302274186049,0.187561
2092,0.633953277229454,0.556429073006132,0.1873166
2094,0.629297653460461,0.551773449237139,0.1959416
2096,0.623940906949156,0.546416702725834,0.1865216
2098,0.618389794053289,0.540865589829968,0.188086
2100,0.612733680853092,0.535209476629771,0.1882024
2102,0.606741132877483,0.529216928654162,0.1900543
2104,0.600213289337638,0.522689085114318,0.1816441
2106,0.593644958471793,0.516120754248473,0.1837917
2108,0.586796166272948,0.509271962049628,0.1889751
2110,0.57978867069049,0.502264466467171,0.1913835
2112,0.573056532069871,0.495532327846552,0.181647
2114,0.566311965791838,0.488787761568519,0.1830145
2116,0.55968365313546,0.482159448912142,0.1900654
2118,0.553294173056456,0.475769968833138,0.1871115
2120,0.547344929763401,0.469820725540084,0.1833546
2122,0.541506879808744,0.463982675585426,0.181366
2124,0.536025297485497,0.458501093262179,0.1921706
2126,0.530681558297118,0.4531573540738,0.1900496
2128,0.525365097272563,0.447840893049244,0.1899517
2130,0.520157756243022,0.442633552019704,0.1895962
2132,0.515177737741606,0.437653533518289,0.1864924
2134,0.510827321661829,0.433303117438512,0.1892643
2136,0.50667739360774,0.429153189384423,0.1841921
2138,0.503256439800218,0.425732235576901,0.1833101
2140,0.500859794585378,0.42333559036206,0.1815573
2142,0.498784169322731,0.421259965099414,0.1821779
2144,0.497738912635877,0.420214708412559,0.1893837
2146,0.497603437571112,0.420079233347794,0.1820486
2148,0.498008117529981,0.420483913306663,0.1855699
2150,0.499861783326171,0.422337579102853,0.1919315
2152,0.502075741778599,0.424551537555282,0.189018
2154,0.505142046576975,0.427617842353658,0.1864273
2156,0.509283214661753,0.431759010438435,0.1898208
2158,0.513737699848261,0.436213495624943,0.1824233
2160,0.518922948047213,0.441398743823895,0.1840977
2162,0.524299266365884,0.446775062142566,0.1888233
2164,0.529568687682712,0.452044483459394,0.1816778
2166,0.535012096403317,0.457487892179999,0.1829778
2168,0.540134401964109,0.462610197740791,0.1845087
2170,0.544388471318719,0.466864267095401,0.1835827
2172,0.5485192270603,0.470995022836982,0.1918327
2174,0.551778966301004,0.474254762077686,0.1932593
2176,0.553831970530964,0.476307766307645,0.1878912
2178,0.555685095909856,0.478160891686537,0.1892355
2180,0.556748973948934,0.479224769725616,0.185655
2182,0.557401092954579,0.47987688873126,0.1922021
2184,0.558006007133792,0.480481802910473,0.1880377
2186,0.558391724607733,0.480867520384414,0.1937732
2188,0.558627919785737,0.481103715562419,0.1863728
2190,0.558848372178178,0.48132416795486,0.185737
2192,0.559012427014231,0.481488222790914,0.1902842
2194,0.559129673537042,0.481605469313724,0.1854594
2196,0.559241353516215,0.481717149292897,0.1838744
2198,0.559339352997522,0.481815148774204,0.1826861
2200,0.559329333889419,0.481805129666101,0.1907097
2202,0.559018642481317,0.481494438257999,0.1876643
2204,0.558442260651727,0.480918056428409,0.1910187
2206,0.556943553893398,0.47941934967008,0.1876768
2208,0.555217867554373,0.477693663331055,0.1922864
2210,0.55300293506747,0.475478730844152,0.1888423
2212,0.55026912406209,0.472744919838772,0.1884128
2214,0.54620951162577,0.468685307402452,0.1900321
2216,0.542409333985465,0.464885129762147,0.1906879
2218,0.537417108974372,0.459892904751054,0.1808317
2220,0.532251190570672,0.454726986347354,0.190637
2222,0.527053885768023,0.449529681544705,0.1891812
2224,0.523309589283194,0.445785385059876,0.1898573
2226,0.516461570729436,0.438937366506118,0.1902449
2228,0.511491388143807,0.433967183920488,0.1907496
2230,0.505284711181124,0.427760506957806,0.1878729
2232,0.498987828400414,0.421463624177096,0.1828102
2234,0.493632606298227,0.416108402074909,0.1829035
2236,0.489476111542216,0.411951907318898,0.1858511
2238,0.483410781419579,0.405886577196262,0.1857455
2240,0.479595961129633,0.402071756906315,0.1859548
2242,0.474823659266417,0.3972994550431,0.1880692
2244,0.470848855598994,0.393324651375677,0.1897584
2246,0.467601243937429,0.390077039714112,0.1889402
2248,0.464415096078924,0.386890891855607,0.1925076
2250,0.461855648838846,0.384331444615529,0.191309
2252,0.459665592618237,0.38214138839492,0.1860257
2254,0.457563083460967,0.38003887923765,0.1804489
2256,0.455683130304955,0.378158926081638,0.1807741
2258,0.454102201551312,0.376577997327996,0.1825157
2260,0.452680175927787,0.375155971704471,0.1837305
2262,0.451522329042862,0.373998124819545,0.1821823
2264,0.450446803744487,0.372922599521171,0.1819866
2266,0.449439306079906,0.37191510185659,0.1844007
2268,0.448507273998768,0.370983069775452,0.1846945
2270,0.44827215251974,0.370747948296423,0.1862025
2272,0.44839211917176,0.370867914948443,0.1880221
2274,0.449101773719432,0.371577569496115,0.1867046
2276,0.45084494731198,0.373320743088663,0.190652
2278,0.453110701709443,0.375586497486125,0.1954768
2280,0.456242119646285,0.378717915422968,0.1935676
2282,0.460293041435667,0.382768837212349,0.1903754
2284,0.463027647850593,0.385503443627276,0.1852871
2286,0.470365528417491,0.392841324194175,0.1875393
2288,0.47656332460206,0.399039120378744,0.1895084
2290,0.485074448175265,0.407550243951948,0.189825
2292,0.493503169218848,0.41597896499553,0.1871768
2294,0.501465618576263,0.423941414352944,0.1854005
2296,0.51020009591868,0.432675891695361,0.184995
2298,0.518758036625576,0.441233832402257,0.1837827
2300,0.527294355757773,0.449770151534455,0.1824917
2302,0.536061811407046,0.458537607183727,0.1879512
2304,0.544483861163974,0.466959656940656,0.1811855
2306,0.552784085257207,0.475259881033889,0.1925926
2308,0.56097843048072,0.483454226257403,0.1879781
2310,0.569014447023671,0.491490242800354,0.1834296
2312,0.576404914300025,0.498880710076708,0.1836028
2314,0.583580612826633,0.506056408603316,0.1836206
2316,0.590411650573194,0.512887446349875,0.1815988
2318,0.596242612930843,0.518718408707525,0.1924623
2320,0.601768526113656,0.524244321890338,0.1876366
2322,0.606972197472008,0.529447993248689,0.1858132
2324,0.611706349290465,0.534182145067145,0.1829838
2326,0.615505820959156,0.537981616735837,0.1830027
2328,0.619034112974781,0.541509908751462,0.1828546
2330,0.622225596763161,0.544701392539842,0.1815442
2332,0.62487646616944,0.547352261946121,0.1810608
2334,0.627296514368949,0.54977231014563,0.1830413
2336,0.629654937969249,0.55213073374593,0.1803792
2338,0.631886448677923,0.554362244454604,0.1769915
2340,0.63450602176544,0.556981817542122,0.1943046
2342,0.637192291422006,0.559668087198688,0.1819774
2344,0.638760382542587,0.561236178319268,0.180335
2346,0.642577615584571,0.565053411361252,0.1761301
2348,0.645343063222697,0.567818858999378,0.180516
2350,0.647479482389372,0.569955278166053,0.1808241
2352,0.650171582396852,0.572647378173533,0.1786167
2354,0.652852249867133,0.575328045643813,0.1771803
2356,0.653924553554781,0.576400349331462,0.1780955
2358,0.654537474199264,0.577013269976383,0.1761587
2360,0.65429945325618,0.576775249033641,0.1767304
2362,0.653302302654706,0.575778098432392,0.1787704
2364,0.65109194186223,0.573567737640036,0.1776306
2366,0.648195673641786,0.570671469419645,0.1871751
2368,0.644895687824477,0.567371483602354,0.1822045
2370,0.641924928836017,0.564400724613894,0.1861847
2372,0.63876973496558,0.561245530743449,0.1934404
2374,0.636567682539844,0.559043478317697,0.1815407
2376,0.634961696017897,0.557437491795722,0.1884508
2378,0.633737032006975,0.556212827784761,0.1853361
2380,0.634045506558805,0.556521302336539,0.187768
2382,0.634947547884706,0.557423343662379,0.1955191
2384,0.636198636860937,0.558674432638542,0.1878489
2386,0.638112165095572,0.560587960873103,0.1861995
2388,0.640962301443152,0.563438097220605,0.1818467
2390,0.644056233811155,0.566532029588526,0.179541
2392,0.64742789442875,0.569903690206018,0.1883511
2394,0.650834463319489,0.573310259096643,0.1827384
2396,0.655136284216076,0.577612079993172,0.1856607
2398,0.658257985129242,0.580733780906329,0.1808327
2400,0.573808223189312,0.496284018966459,0.1835678


==> simulation/simex2_constraint_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.498809256621417,0.418509765874989,0.1927969
-178,0.49863781393249,0.418730955009453,0.1870741
-176,0.498331007958841,0.418680545722822,0.1937596
-174,0.498212307797811,0.418703894382221,0.1995114
-172,0.498165379302364,0.418725832084924,0.199521
-170,0.498076961632322,0.418671425031218,0.1892612
-168,0.49803724914171,0.418655176758332,0.1885188
-166,0.498000565016903,0.418641216810136,0.2162798
-164,0.497957446636496,0.418620629033781,0.1917938
-162,0.497938050636398,0.418620815918619,0.2078469
-160,0.497924872246388,0.418622095674761,0.1897173
-158,0.49791522056595,0.418621489257236,0.2490162
-156,0.497912079412503,0.418623179663962,0.2189455
-154,0.497907540668153,0.418620961510233,0.2013971
-152,0.497902397231209,0.418617045362591,0.2162853
-150,0.497898618655636,0.418614213397816,0.1938856
-148,0.497895360079272,0.418611893498873,0.2000407
-146,0.497893594551013,0.418611026879603,0.1936551
-144,0.497893166138894,0.418611344774821,0.1904982
-142,0.497892999009785,0.418611704434665,0.1996021
-140,0.497892831077932,0.418611852597152,0.2045699
-138,0.497892451394082,0.418611636477735,0.1967777
-136,0.497891855595142,0.41861111977106,0.1891379
-134,0.497891347403713,0.418610657331667,0.1900638
-132,0.497891057521883,0.41861040614665,0.1851293
-130,0.497890977393717,0.418610364455379,0.1895718
-128,0.497891036918612,0.41861045903967,0.1909727
-126,0.497891104117872,0.418610553928927,0.1862503
-124,0.49789110546856,0.418610573901479,0.1956945
-122,0.497891044000322,0.418610521907571,0.2021107
-120,0.497890956115561,0.418610440189402,0.1924396
-118,0.497890888426452,0.418610375880125,0.1874953
-116,0.497890863508965,0.418610353263881,0.1919044
-114,0.497890875914315,0.418610367301822,0.1907876
-112,0.497890897096213,0.418610390067022,0.1887924
-110,0.497890911306726,0.418610405447088,0.1901868
-108,0.497890910562358,0.418610405850494,0.2002016
-106,0.497890896183886,0.418610390605483,0.1912352
-104,0.497890885929282,0.418610380933577,0.1917045
-102,0.497890876293762,0.418610372011675,0.2000174
-100,0.497890885808366,0.418610381050452,0.1884879
-98,0.497890889198989,0.418610384197537,0.1910768
-96,0.497890900677442,0.418610395202254,0.197109
-94,0.497890897933798,0.418610392292462,0.2033426
-92,0.497890896366031,0.418610391415293,0.2088162
-90,0.497890893818463,0.41861038793847,0.2306738
-88,0.497890888043213,0.418610383018867,0.1981711
-86,0.497890888575377,0.418610384071478,0.2234344
-84,0.497890888093098,0.418610382954943,0.2042053
-82,0.497890887464468,0.418610382898529,0.1938518
-80,0.497890889785203,0.41861038470771,0.1930638
-78,0.497890887970143,0.418610382549971,0.2028542
-76,0.497890889874308,0.418610384106589,0.1943684
-74,0.497890889664566,0.41861038347458,0.2142989
-72,0.49789089277427,0.418610385973855,0.2160691
-70,0.497890895895971,0.418610388205324,0.2151329
-68,0.497890893559979,0.418610386847225,0.244846
-66,0.49789089777309,0.418610390449952,0.2116752
-64,0.497890891160373,0.418610385109512,0.2040381
-62,0.497890891862362,0.418610386744987,0.2312378
-60,0.497890889422763,0.418610383518977,0.2190485
-58,0.497890888214993,0.418610382740102,0.2352165
-56,0.497890888664328,0.418610383242364,0.1900111
-54,0.49789088862643,0.418610382772859,0.194916
-52,0.497890890222966,0.41861038386821,0.1985391
-50,0.497890892181551,0.418610385171354,0.191491
-48,0.497890895489629,0.418610387634218,0.1929157
-46,0.497890893308781,0.418610386285046,0.1942676
-44,0.497890902121295,0.418610392637229,0.192146
-42,0.497890892670019,0.418610384976992,0.1884109
-40,0.497890905093461,0.418610395862474,0.1917873
-38,0.49789089345689,0.41861038570365,0.1873852
-36,0.497890897236134,0.418610390671101,0.1867224
-34,0.497890892714057,0.41861038471789,0.1928484
-32,0.497890890552268,0.418610383638453,0.2056509
-30,0.497890893133713,0.41861038512595,0.2147773
-28,0.497890888991649,0.418610382146781,0.2194471
-26,0.49789089176784,0.418610384823158,0.2107055
-24,0.497890889317077,0.418610382115734,0.1962713
-22,0.497890888275922,0.418610382249795,0.2056379
-20,0.497890889068945,0.418610382156349,0.2140344
-18,0.49789088825844,0.418610380845948,0.202201
-16,0.497890891026073,0.418610382917612,0.2099155
-14,0.497890892456281,0.418610383331242,0.2189379
-12,0.497890896336936,0.418610386051374,0.214746
-10,0.497880803990173,0.418600295056952,0.2118462
-8,0.497917087971115,0.418636581457319,0.2060905
-6,0.497896859113296,0.418616354375185,0.2044989
-4,0.497980580729082,0.418700077065547,0.2023972
-2,0.498295287567578,0.419014784439073,0.2122808
0,0.49821179824077,0.418931295339747,0.2173776
2,0.497712031601405,0.418431528809342,0.2191046
4,0.496480644963763,0.417200142265479,0.2207509
6,0.494160779547389,0.41488027695672,0.1893309
8,0.491177786162719,0.411897283682448,0.2051992
10,0.487441250788913,0.408160748402391,0.2184151
12,0.483052263844554,0.40377176152415,0.2064455
14,0.478268584194831,0.398988081913493,0.2196064
16,0.47305286077534,0.393772358513792,0.1997966
18,0.467554763065083,0.388274260813257,0.2023863
20,0.461928891212747,0.382648388967336,0.2020209
22,0.456105322824651,0.376824820585573,0.2232085
24,0.450332872937764,0.371052370705209,0.2152462
26,0.445004972937444,0.365724470710789,0.2267632
28,0.439985222182531,0.360704719960482,0.2173842
30,0.435509031031136,0.35622852881195,0.1921786
32,0.431594650636769,0.352314148418799,0.2124034
34,0.428180208950913,0.348899706733017,0.215776
36,0.425240515417103,0.345960013198629,0.2221522
38,0.422655282564612,0.343374780345002,0.2303977
40,0.420705547877741,0.341425045656461,0.2327356
42,0.419219962444363,0.339939460220955,0.2262353
44,0.418344922748343,0.339064420521956,0.1991909
46,0.418231061132134,0.338950558901609,0.2226684
48,0.41874522223528,0.339464719999475,0.1908956
50,0.419886916765472,0.340606414524168,0.2469252
52,0.421355898231347,0.342075395986901,0.2241908
54,0.423125438316192,0.343844936070553,0.206796
56,0.425091903516051,0.345811401270559,0.232008
58,0.427267859494866,0.347987357250088,0.2036093
60,0.429846164824915,0.350565662580686,0.2128232
62,0.432640423150468,0.353359920906355,0.2105248
64,0.435842185481826,0.356561683237478,0.2053071
66,0.438946284955925,0.359665782710033,0.2206587
68,0.441617474078215,0.362336971828742,0.1988628
70,0.444395556061849,0.365115053806918,0.2138772
72,0.447018477570677,0.367737975308857,0.2062441
74,0.44991157917872,0.370631076955021,0.221124
76,0.452829391445579,0.373548889252166,0.1932979
78,0.455555872447196,0.376275370273885,0.2289513
80,0.458240740295607,0.37896023813346,0.2039625
82,0.460869566793903,0.381589064637038,0.2098613
84,0.463458305885063,0.384177803730629,0.2120647
86,0.465949093594204,0.386668591441352,0.2039861
88,0.468299566318936,0.389019064167661,0.2178645
90,0.470544259295773,0.39126375714614,0.1909015
92,0.472702439479706,0.393421937331551,0.2087359
94,0.474895554978578,0.395615052831538,0.1943782
96,0.477329630411375,0.398049128265039,0.2041031
98,0.479954065250371,0.400673563104406,0.2276533
100,0.482814838960653,0.403534336814855,0.1916963
102,0.485805667712193,0.406525165566473,0.2023671
104,0.488869749955889,0.409589247810225,0.2066735
106,0.492036096772568,0.412755594626963,0.1957666
108,0.495237373271801,0.415956871126253,0.1911419
110,0.49853676482337,0.419256262677871,0.2047977
112,0.502059993551096,0.422779491405629,0.224075
114,0.505742307781278,0.426461805635828,0.2252501
116,0.509601609656114,0.430321107510669,0.2052374
118,0.513589942315847,0.434309440170401,0.2204706
120,0.517700301670948,0.4384197995255,0.19562
122,0.521868642649993,0.442588140504544,0.2201769
124,0.526152179275082,0.446871677129634,0.2366719
126,0.53035866944464,0.451078167299196,0.2203813
128,0.534171932440387,0.454891430294952,0.2224916
130,0.53772396721468,0.458443465069256,0.1982357
132,0.540957958091667,0.461677455946256,0.2108079
134,0.543902090579437,0.464621588434038,0.2100243
136,0.54659243375488,0.467311931609493,0.2053318
138,0.549066109654365,0.469785607508989,0.2215354
140,0.551358550164821,0.472078048019455,0.215132
142,0.553485686011877,0.474205183866521,0.2071523
144,0.555626550870979,0.476346048725632,0.2038578
146,0.558006605999318,0.47872610385398,0.1999371
148,0.560560836021589,0.481280333876261,0.2000644
150,0.563289718932257,0.484009216786938,0.2059781
152,0.566333185813915,0.487052683668607,0.205076
154,0.569820517788477,0.490540015643179,0.1937865
156,0.573655035368864,0.494374533223576,0.190942
158,0.577749665449017,0.498469163303738,0.2121223
160,0.581716105228805,0.502435603083534,0.2222219
162,0.585941920926923,0.506661418781659,0.2145281
164,0.590440816138577,0.511160313993319,0.1946079
166,0.594974749754661,0.515694247591843,0.225965
168,0.599758060133814,0.520477557960482,0.2062488
170,0.604811077781836,0.525530575604632,0.2037447
172,0.610218243171808,0.530937740995507,0.2158705
174,0.615858656650894,0.536578154478369,0.1915262
176,0.621690931571973,0.542410429404449,0.2208903
178,0.627809001041385,0.548528498877587,0.1999027
180,0.633893217516426,0.554612715356358,0.1992879
182,0.639402296159594,0.560121794003093,0.2222657
184,0.644727530542463,0.565447028389355,0.1964848
186,0.649815451085096,0.570534948935128,0.2068907
188,0.654306286342109,0.575025784194878,0.2085792
190,0.658444567501243,0.579164065356539,0.2436177
192,0.662416918771065,0.583136416628964,0.2009869
194,0.666206814158237,0.586926312018967,0.2255642
196,0.669708529375634,0.590428027239522,0.1927422
198,0.673140964389063,0.59386046225674,0.2027877
200,0.676292239892141,0.597011737764877,0.2234517
202,0.678522480779407,0.599241978658958,0.2619092
204,0.680353099828084,0.601072597716669,0.2535178
206,0.68201327171489,0.602732769615358,0.3318793
208,0.683285838682032,0.604005336568272,0.2457121
210,0.684152517552424,0.604872015426332,0.2907774
212,0.684787484235454,0.605506982100824,0.318771
214,0.685295353867518,0.606014851728165,0.2572541
216,0.685681379338297,0.606400877196916,0.2208521
218,0.685962956120181,0.606682453978123,0.1932058
220,0.686178334889211,0.60689783274686,0.2099485
222,0.686343242919926,0.607062740777216,0.2083026
224,0.686455221323234,0.607174719180046,0.2074437
226,0.686541883397359,0.607261381253684,0.2080739
228,0.686559955552778,0.607279453408746,0.2036594
230,0.686596650306827,0.607316148162628,0.1967019
232,0.686499654154386,0.607219152010196,0.2258697
234,0.685844485163504,0.606563983019451,0.2357122
236,0.685021908264906,0.605741406121017,0.2133549
238,0.684049225165139,0.604768723021348,0.1963827
240,0.682494988955689,0.603214486811925,0.2200762
242,0.680561972601511,0.601281470457725,0.2006956
244,0.678438517812953,0.59915801566912,0.1987053
246,0.67606833341346,0.596787831269574,0.1978241
248,0.673435725690546,0.594155223546606,0.22516
250,0.670632865472235,0.591352363328241,0.2105898
252,0.667733653661722,0.588453151517675,0.1976045
254,0.664745179016469,0.585464676872366,0.1970524
256,0.661678605210969,0.582398103066808,0.2024237
258,0.658571620706994,0.579291118562774,0.2101566
260,0.655436916964515,0.576156414820235,0.2204257
262,0.652276743005507,0.572996240861169,0.1932985
264,0.649099917189249,0.569819415044854,0.1915093
266,0.645915044992298,0.56663454284785,0.1913976
268,0.642724875269254,0.563444373124755,0.202937
270,0.639529516538957,0.560249014394408,0.2057142
272,0.636331377785221,0.557050875640625,0.1954803
274,0.633129969865693,0.553849467721065,0.2180218
276,0.629930459177543,0.550649957032899,0.2039681
278,0.626725214689672,0.547444712545021,0.2125004
280,0.623497461034342,0.54421695888969,0.2067704
282,0.620261406894196,0.540980904749544,0.2021681
284,0.617006351991041,0.537725849846387,0.1988101
286,0.613770892521035,0.534490390376376,0.2064811
288,0.610502598177926,0.531222096033257,0.2029117
290,0.60732925321401,0.528048751069326,0.1930611
292,0.604496237107384,0.525215734962682,0.1971904
294,0.601817157595655,0.522536655450935,0.2133065
296,0.599324485316587,0.520043983171848,0.2165847
298,0.597091309592593,0.517810807447834,0.2318946
300,0.594954844168177,0.5156743420234,0.3178437
302,0.592943362954835,0.513662860810043,0.3157561
304,0.591237307070185,0.511956804925382,0.2648273
306,0.589701210749032,0.51042070860422,0.2975491
308,0.588332409176504,0.509051907031685,0.2111324
310,0.58714244148867,0.507861939343843,0.212394
312,0.586037323356033,0.506756821211199,0.2171901
314,0.585016033501639,0.505735531356801,0.2006205
316,0.584039206257707,0.504758704112866,0.2277773
318,0.583182921230259,0.503902419085418,0.2194589
320,0.582614735276506,0.503334233131669,0.2095044
322,0.582203476510779,0.502922974365948,0.2079603
324,0.581981296091204,0.502700793946381,0.2126104
326,0.581948083226462,0.502667581081649,0.1999721
328,0.58199239534257,0.502711893197767,0.2046081
330,0.582103894494225,0.502823392349433,0.2018194
332,0.58226348840724,0.502982986262457,0.2495413
334,0.58239321710138,0.503112714956608,0.2055091
336,0.582509556191071,0.503229054046317,0.217535
338,0.582602111421838,0.5033216092771,0.223362
340,0.582664640730526,0.503384138585801,0.2219579
342,0.582716681861802,0.503436179717088,0.2012071
344,0.582750031543929,0.503469529399224,0.2168718
346,0.58281305490745,0.503532552762756,0.2060564
348,0.582839377882954,0.503558875738272,0.2023745
350,0.582981399978946,0.503700897834286,0.2181763
352,0.583520847987564,0.504240345842935,0.2069377
354,0.584279192868619,0.504998690724033,0.219621
356,0.58528569540262,0.506005193258086,0.2098443
358,0.586603006800433,0.507322504655961,0.1919999
360,0.588197866414538,0.50891736427012,0.2010945
362,0.589968741478758,0.51068823933439,0.2081386
364,0.591899950492572,0.512619448348256,0.2100757
366,0.594025376768932,0.514744874624675,0.2021648
368,0.596124478126559,0.516843975982359,0.2130021
370,0.597911189373192,0.518630687229043,0.2332328
372,0.59957787313847,0.520297370994367,0.2627697
374,0.601069770473326,0.521789268329267,0.2475171
376,0.602338593415608,0.523058091271591,0.2260635
378,0.603507487617652,0.524226985473676,0.2567551
380,0.60463359803033,0.525353095886399,0.2772257
382,0.605661697365401,0.526381195221524,0.2374994
384,0.60665483391115,0.527374331767336,0.2391996
386,0.607561446198156,0.528280944054405,0.192484
388,0.608142939979335,0.528862437835651,0.2195782
390,0.608608323939387,0.529327821795775,0.1896238
392,0.608816790037637,0.529536287894089,0.1940582
394,0.608414495499109,0.529133993355616,0.2076148
396,0.607751433672499,0.528470931529051,0.2046179
398,0.606748976873151,0.527468474729683,0.1992103
400,0.605139723179642,0.525859221036104,0.2285335
402,0.603216705585579,0.52393620344194,0.2193289
404,0.601047468033848,0.521766965890093,0.2269032
406,0.598582709580878,0.519302207437005,0.2164948
408,0.595925962434404,0.516645460290412,0.2162229
410,0.593209808993384,0.513929306849278,0.239401
412,0.590369272859513,0.511088770715302,0.2112408
414,0.587545264099767,0.508264761955463,0.2122823
416,0.58503953192608,0.5057590297817,0.2208982
418,0.582662163070521,0.503381660926074,0.2162864
420,0.580520236529511,0.501239734385008,0.2056985
422,0.578734763475324,0.499454261330774,0.2031938
424,0.577101565921723,0.49782106377713,0.213352
426,0.57562835940035,0.496347857255718,0.2089137
428,0.57430401687269,0.495023514728017,0.2032249
430,0.572976567149942,0.493696065005225,0.1998607
432,0.571698296949409,0.492417794804651,0.1951475
434,0.570378741283979,0.491098239139178,0.2112761
436,0.569226361012297,0.489945858867461,0.2132977
438,0.568398155437356,0.4891176532925,0.1971142
440,0.567973512903736,0.488693010758881,0.2059782
442,0.56853968999043,0.489259187845602,0.1941466
444,0.569714520153146,0.490434018008369,0.2076406
446,0.57156295919872,0.492282457054027,0.2130707
448,0.574217909207573,0.494937407063,0.2155969
450,0.577299898854084,0.498019396709673,0.2364431
452,0.580774508791282,0.50149400664703,0.2168449
454,0.584623155518321,0.505342653374195,0.2015094
456,0.588674334500078,0.509393832356053,0.213675
458,0.592859252870186,0.513578750726243,0.1998937
460,0.597177896749782,0.517897394605912,0.2162077
462,0.601578571990936,0.52229806984713,0.1930665
464,0.606006913006511,0.526726410862759,0.2010571
466,0.610467255975158,0.531186753831445,0.2098031
468,0.614948645329689,0.535668143185986,0.1955766
470,0.619446631278517,0.540166129134805,0.2024023
472,0.623909039772214,0.544628537628458,0.2063054
474,0.628406539358409,0.549126037214551,0.2086943
476,0.632792336823426,0.553511834679342,0.1955827
478,0.63675288171365,0.557472379569166,0.2043762
480,0.640526511275943,0.561246009131175,0.1968317
482,0.644140294442776,0.564859792297836,0.206671
484,0.647497951854374,0.56821744970934,0.1939257
486,0.650676173557857,0.571395671412774,0.1817474
488,0.653795779646963,0.574515277501849,0.2019457
490,0.656807176668471,0.577526674523331,0.2017711
492,0.659783394527952,0.580502892382782,0.2032863
494,0.662592010812688,0.583311508667481,0.2184468
496,0.664786063530174,0.585505561384915,0.1902413
498,0.666798654923941,0.587518152778566,0.1910694
500,0.6685170059603,0.589236503814514,0.2085518
502,0.669244690777456,0.589964188629629,0.2009508
504,0.669493971770317,0.590213469607905,0.1865161
506,0.669390315358,0.590109813199168,0.1936346
508,0.668366457113191,0.588952304113072,0.2179765
510,0.663698623454627,0.580619565804815,0.1979436
512,0.656136946483364,0.563043261039798,0.1979667
514,0.64570673312628,0.534467453199932,0.1986255
516,0.633718822407351,0.499575519739406,0.2028588
518,0.618551536781978,0.460634950160555,0.2030771
520,0.600975751730394,0.421446487545601,0.1996826
522,0.584214446112757,0.386967666342262,0.2226565
524,0.569107503404811,0.357797317147736,0.2048921
526,0.556768630049588,0.33673899560698,0.1944684
528,0.546064079238042,0.321711292752489,0.2098341
530,0.538564232632828,0.312817985281104,0.2066918
532,0.53319427850517,0.309704023417873,0.2041026
534,0.528739221511286,0.311312021818263,0.2069233
536,0.526248849550105,0.316638000171844,0.2010855
538,0.524317765879395,0.324797497731651,0.1910564
540,0.523592152819112,0.3341169248957,0.2255922
542,0.524283257938534,0.34462248091371,0.2146474
544,0.525476508784057,0.354368892018259,0.2108094
546,0.527483477488845,0.363222500051109,0.2142402
548,0.529712832615876,0.370131647319929,0.2225238
550,0.532496985813222,0.375196188853325,0.2704338
552,0.535694129417446,0.378336885830256,0.2517513
554,0.538404488573268,0.378915714318456,0.2647057
556,0.540064577439342,0.376646068651448,0.2233226
558,0.541867525572533,0.372880002327605,0.2007599
560,0.543333253285908,0.36720438507096,0.2203028
562,0.544987773280368,0.360541456200786,0.2088346
564,0.547576698476596,0.354167395042067,0.2180908
566,0.550864244520494,0.348378753125581,0.1960196
568,0.553302072299578,0.342271500622399,0.1958948
570,0.556013941620537,0.337494137603542,0.2139546
572,0.558110952524054,0.33326581242885,0.1982416
574,0.559608830952358,0.329615912238545,0.2334708
576,0.561300944935047,0.327326464542044,0.1958785
578,0.562856708985359,0.325902918677129,0.2048837
580,0.564311131308736,0.325224057337004,0.1953845
582,0.565697210709347,0.325199291202005,0.1939519
584,0.566984833939167,0.325633481446713,0.2044311
586,0.568124434933142,0.326290530423278,0.1927739
588,0.569232832104074,0.327134418886447,0.191307
590,0.570310605387333,0.328058237475216,0.1957653
592,0.571344255960209,0.328974856039755,0.2020981
594,0.572291538782488,0.329809211166213,0.202824
596,0.573044739036899,0.330450453739674,0.1972364
598,0.57366629237739,0.330960760583824,0.1928766
600,0.574134398585346,0.331305927439161,0.2077128
602,0.574488287958339,0.331519136348023,0.2054702
604,0.574780802865997,0.331655352262947,0.1960871
606,0.575007136196249,0.331712773215732,0.2083962
608,0.575183179676211,0.331713434963604,0.2293036
610,0.575331476627773,0.331687757920502,0.1945498
612,0.57546061611815,0.331650880389819,0.2024586
614,0.575577219959632,0.331618154962074,0.2060409
616,0.575697017307522,0.331613135448297,0.2054748
618,0.57580979214585,0.33163248964706,0.2113794
620,0.575890800633505,0.331657678295444,0.2066072
622,0.575960088585342,0.331710114440398,0.2184691
624,0.576010536922729,0.331776604008276,0.2213238
626,0.576050164129583,0.331857957811187,0.2256086
628,0.576091409918766,0.331960294567485,0.2232441
630,0.576130050935192,0.332072725690777,0.2128947
632,0.576166643830098,0.332190267675258,0.2315811
634,0.576203138687023,0.332310636753415,0.2351559
636,0.576238524007571,0.33242977794789,0.2565297
638,0.5762722322561,0.332544714773287,0.2114207
640,0.576304688609421,0.332654506130489,0.2120864
642,0.576334647543024,0.332757152615507,0.2090651
644,0.576361624057664,0.332852120456113,0.1996576
646,0.576386377252947,0.332940351942663,0.2079893
648,0.576408528859519,0.333021973386849,0.192928
650,0.576428888401928,0.333098560541558,0.1962704
652,0.576447715886198,0.33317124297833,0.2049851
654,0.576465336213318,0.333241428141286,0.2005567
656,0.576481709490951,0.333309403920706,0.220367
658,0.576497207001335,0.333376019117844,0.200417
660,0.576512603294201,0.333442328726681,0.2177138
662,0.576527558541199,0.333508143585594,0.2060968
664,0.57654272253167,0.333574240104197,0.207044
666,0.576557964904733,0.333640546885695,0.2168339
668,0.576573326832952,0.333707016520763,0.2000786
670,0.576588577726845,0.33377334040592,0.2129659
672,0.576603615722075,0.333839299083667,0.1981753
674,0.576618981615957,0.333905251342268,0.2205775
676,0.576634074401544,0.333970417901433,0.2180183
678,0.576649298054287,0.334035131911351,0.2111658
680,0.576664420729078,0.334099148817154,0.206854
682,0.576679426218708,0.334162386340702,0.1917524
684,0.576694050821577,0.334224588692402,0.2020925
686,0.576708205323262,0.334285672827669,0.1909012
688,0.576722458993767,0.334346166677891,0.2098231
690,0.576736269257672,0.334405035322059,0.1997738
692,0.576750075669024,0.334463601160877,0.2389506
694,0.576763757085825,0.334521540634664,0.198226
696,0.576776989181405,0.334578560854115,0.2085058
698,0.576789815080764,0.334634731099021,0.191296
700,0.576802808936343,0.334690518468103,0.2024109
702,0.576815397971596,0.334745297959628,0.1979019
704,0.576828059081699,0.334799722818496,0.20575
706,0.576840581049423,0.334853522218607,0.1961069
708,0.576853035312076,0.33490685984035,0.2166535
710,0.576865146068922,0.334959320001625,0.2234246
712,0.576876893320639,0.335011043314409,0.2061931
714,0.576888803617553,0.335062497159541,0.2110335
716,0.576900334989655,0.335113065258325,0.2124044
718,0.576911955943838,0.335163230300102,0.1938976
720,0.576923467896273,0.335212937512328,0.209146
722,0.576934888674622,0.335262122426967,0.2008691
724,0.576946009910187,0.335310605061225,0.2174891
726,0.576956743406221,0.335358314402705,0.2098478
728,0.576967665332362,0.335405779630815,0.200572
730,0.576978220707434,0.335452377609093,0.2210376
732,0.576988866027382,0.335498614465089,0.2052513
734,0.576999412554384,0.335544360105074,0.2177435
736,0.577009892927023,0.33558963398106,0.2200217
738,0.577020069817051,0.335634236772615,0.271948
740,0.577029871622461,0.335678118578945,0.2605562
742,0.577058202124791,0.335746916679326,0.2215038
744,0.57706469282901,0.335849258462008,0.2016883
746,0.577165394779961,0.33616158906222,0.2124131
748,0.577175822710608,0.336621246038656,0.2139309
750,0.576919378284705,0.337188003622141,0.1900966
752,0.576434250974568,0.338014372044235,0.2174671
754,0.575254835167471,0.338713974933704,0.2108123
756,0.573764964033678,0.339698105221331,0.2104536
758,0.571918102460632,0.340879172921536,0.1921447
760,0.569613886373816,0.342105596632284,0.1990853
762,0.567150659317241,0.343610630562398,0.2119055
764,0.564501502801888,0.345227944691246,0.2137931
766,0.561651569814052,0.346794770986681,0.2126768
768,0.558836224155942,0.348407672020263,0.2001887
770,0.556248887194345,0.350118885618061,0.1948834
772,0.553726286357323,0.351669741204942,0.2202634
774,0.551253118740544,0.352763997779282,0.2085585
776,0.549142575726265,0.354033450911549,0.2021947
778,0.54738383511475,0.356219656423874,0.1925072
780,0.5462347440767,0.360145083425299,0.2173909
782,0.545919091887701,0.36639375025024,0.2092113
784,0.546381173231512,0.375056448485265,0.2029477
786,0.547674729590598,0.386151085830717,0.2130283
788,0.549941757299411,0.399620631421943,0.2027308
790,0.553414770391298,0.415349906957625,0.1988814
792,0.557760406988022,0.432538472159496,0.2015979
794,0.562852096121351,0.45050615323644,0.2089263
796,0.568297551608439,0.46807807790773,0.2145412
798,0.571452207379684,0.479061071416552,0.2095276
800,0.574922638024358,0.487120989592916,0.1997541
802,0.576741846650291,0.491493485886197,0.2222295
804,0.576720081587406,0.492973864930951,0.195712
806,0.575392497508919,0.491640505997426,0.2025412
808,0.572373057570708,0.48653821064461,0.2136398
810,0.566453704540765,0.475395303807801,0.2009228
812,0.559265717516465,0.461340033101391,0.2139832
814,0.551339037324454,0.447021645159362,0.1984192
816,0.541387216593996,0.431824825219937,0.2086331
818,0.530846888228678,0.417909920232698,0.1905432
820,0.523440021936649,0.402375455061966,0.1992774
822,0.515803801480484,0.394109076006366,0.2072868
824,0.511375871676345,0.388512530954299,0.2220872
826,0.505840142991542,0.386585507771031,0.2223623
828,0.500400088113797,0.385331805330117,0.2011373
830,0.493650870504286,0.384224380176336,0.1995129
832,0.486531981564361,0.384207048873694,0.2163514
834,0.480708190422798,0.384797418028889,0.2041252
836,0.47312616926884,0.383280940246325,0.2390625
838,0.466601540270137,0.38061609132612,0.2402914
840,0.4592154845999,0.375482515486773,0.2102501
842,0.451895685462562,0.369440630212954,0.2359712
844,0.44473966912682,0.36307454663606,0.2096119
846,0.437178737986043,0.356096049547283,0.1918466
848,0.429792197501218,0.349195196442682,0.2315592
850,0.422669022136511,0.342477281567213,0.193657
852,0.415791653712694,0.335913024274431,0.2199624
854,0.409290841677995,0.329629949883449,0.2093877
856,0.40294533529334,0.323420694687788,0.225528
858,0.396803204828114,0.317357400688656,0.218686
860,0.39082368876404,0.311423317146463,0.2326019
862,0.384927231081457,0.305556239184429,0.2212143
864,0.37903964576212,0.299691235858465,0.1979101
866,0.373181180249666,0.293851745448988,0.2306867
868,0.367283037200795,0.287969153908337,0.2218265
870,0.361511289448808,0.282209093893464,0.1941423
872,0.356202545751879,0.276908249917004,0.2072446
874,0.351270297582193,0.271980833969099,0.2014658
876,0.34693984654234,0.267653160048066,0.1970743
878,0.343145457844554,0.263860409254341,0.2419676
880,0.340162986552739,0.260879048871171,0.2048568
882,0.338395480830501,0.259112425421936,0.2333494
884,0.337702667540882,0.258420352330567,0.1909532
886,0.33824022926803,0.258958507388051,0.2112855
888,0.339550098175926,0.260268809585889,0.2023603
890,0.341582864735616,0.262301861038136,0.21444
892,0.344044375228629,0.264763542434849,0.2457866
894,0.346844506424899,0.267563771864943,0.207514
896,0.349894971803601,0.270614297022339,0.1941977
898,0.353119331536731,0.27383869923704,0.2103709
900,0.356457930348732,0.277177332571166,0.2016982
902,0.359904197642527,0.28062362858158,0.2187895
904,0.363327609293037,0.284047062693641,0.2020852
906,0.366478865591087,0.287198334932787,0.2116159
908,0.369358236263407,0.290077715820083,0.2196188
910,0.371957735048232,0.292677220640478,0.2164442
912,0.374402387349788,0.295121876438769,0.1952364
914,0.376723458722101,0.297442950021024,0.2443821
916,0.37892473641315,0.299644229350637,0.2209719
918,0.380870075104998,0.301589569392007,0.2003362
920,0.382657938729177,0.303377434123176,0.2001981
922,0.384070097085448,0.30478959332314,0.2218066
924,0.384891724446533,0.305611221266508,0.1899926
926,0.384990373747827,0.305709870932303,0.2124147
928,0.384121229897119,0.304840727294823,0.2154267
930,0.382468691418794,0.303188188942027,0.2034229
932,0.379824564531346,0.300544062137315,0.210547
934,0.376492631229341,0.29721212886426,0.2031355
936,0.372546799975401,0.293266297639232,0.1957876
938,0.368202771053618,0.288922268747472,0.1896253
940,0.363592533593067,0.284312031314869,0.1972925
942,0.358743615103136,0.279463112847858,0.2253636
944,0.353818362336196,0.274537860097872,0.2135521
946,0.348991395891463,0.269710893665024,0.19664
948,0.344293126108877,0.265012623890961,0.1982969
950,0.339759761145389,0.260479258934227,0.1986389
952,0.335281000714555,0.256000498509371,0.2025292
954,0.330898015067268,0.251617512867599,0.2136081
956,0.326750142622932,0.247469640428326,0.2078273
958,0.322742014268634,0.243461512078503,0.1960682
960,0.319092071930286,0.239811569743957,0.2066649
962,0.316181728068929,0.236901225885745,0.2114957
964,0.314013472059271,0.234732969878705,0.1996989
966,0.312527394108979,0.23324689193066,0.1918779
968,0.311407527469039,0.232127025292708,0.2150596
970,0.310631519065298,0.231351016890768,0.2217336
972,0.310057703737767,0.230777201564884,0.1979095
974,0.309645537251097,0.23036503507972,0.1965563
976,0.309350134107003,0.230069631937003,0.2057667
978,0.309133459978424,0.229852957809682,0.206055
980,0.308983562362688,0.229703060195095,0.1960528
982,0.308876581656534,0.229596079489995,0.2079848
984,0.308806601678369,0.229526099512804,0.2126537
986,0.308761719413522,0.229481217248858,0.2185441
988,0.308736435615229,0.229455933451401,0.1943379
990,0.308725330711722,0.229444828548672,0.1942082
992,0.308724069244327,0.229443567082,0.2042482
994,0.308729990446816,0.229449488285161,0.2134803
996,0.308740721995778,0.229460219834748,0.1970524
998,0.308755103205383,0.229474601044933,0.1906321
1000,0.308771573878502,0.229491071718594,0.2161042
1002,0.308789646380984,0.229509144221581,0.2201282
1004,0.308808658327431,0.229528156168498,0.203714
1006,0.308828631146774,0.229548128988278,0.2367531
1008,0.308849216006338,0.229568713848247,0.2037346
1010,0.308870397386226,0.229589895228513,0.1945179
1012,0.308892050817065,0.229611548659703,0.1958991
1014,0.30891405595408,0.229633553797041,0.1990774
1016,0.308936353952882,0.229655851796144,0.2047248
1018,0.308958818468259,0.229678316311796,0.225709
1020,0.308981422920303,0.229700920764093,0.1943351
1022,0.309004095344724,0.229723593188744,0.2310784
1024,0.309026814100282,0.229746311944512,0.1970042
1026,0.309049551156515,0.229769049000933,0.1903354
1028,0.309072294904486,0.229791792749072,0.2215796
1030,0.309095044860109,0.229814542704839,0.1916365
1032,0.309117799763107,0.229837297607957,0.2081875
1034,0.309140563722623,0.22986006156756,0.1981309
1036,0.309163337438562,0.22988283528356,0.2131112
1038,0.309186121704526,0.229905619549566,0.2185741
1040,0.309200588572367,0.229920086417437,0.2154527
1042,0.309239616931992,0.22995911477703,0.2313709
1044,0.309266093827222,0.229985591672203,0.196771
1046,0.309380381321644,0.230099879166529,0.2097109
1048,0.309788319388602,0.230507817233337,0.1976492
1050,0.310491529910352,0.231211027754883,0.2027954
1052,0.311476159842608,0.232195657688328,0.2136762
1054,0.312606982087448,0.233326479934018,0.2083308
1056,0.313883798297826,0.234603296144848,0.2141705
1058,0.315227325682374,0.235946823529504,0.2050313
1060,0.316643516774774,0.237363014621775,0.2116199
1062,0.318054676452736,0.238774174299486,0.1981027
1064,0.319322346665048,0.240041844511504,0.1952382
1066,0.320442303904683,0.241161801750827,0.2070611
1068,0.321411906443436,0.242131404289242,0.1936231
1070,0.322313609395039,0.243033107240474,0.2084174
1072,0.323131276166298,0.243850774011292,0.2145445
1074,0.323913926383731,0.244633424228196,0.2100552
1076,0.324624112589834,0.245343610433697,0.1990365
1078,0.325164164209852,0.245883662053059,0.1999805
1080,0.325590905305699,0.246310403148202,0.2197379
1082,0.325856814199264,0.246576312041011,0.1918927
1084,0.326171659642162,0.246891157483123,0.2354257
1086,0.326817180385749,0.247536678225839,0.1928279
1088,0.327872535263668,0.248592033102777,0.1945885
1090,0.329274075540501,0.249993573378518,0.206808
1092,0.3309996695818,0.251719167418514,0.2212957
1094,0.333388219201078,0.254107717036158,0.200265
1096,0.336306516074035,0.257026013907092,0.2116703
1098,0.339775717066741,0.260495214897341,0.2129042
1100,0.343406245499875,0.26412574332769,0.1954091
1102,0.34683567679955,0.26755517462433,0.2179891
1104,0.349997608584956,0.270717106406406,0.1928851
1106,0.352816589968924,0.273536087786701,0.200634
1108,0.355411361182514,0.276130858996195,0.1946611
1110,0.357768670821922,0.278488168630968,0.2224795
1112,0.359956138348891,0.280675636152621,0.2332454
1114,0.362038847641388,0.282758345438963,0.2137054
1116,0.364038073197838,0.284757570988251,0.1928833
1118,0.3659888421797,0.286708339966005,0.1910816
1120,0.367890684892037,0.288610182676574,0.2049702
1122,0.369871502713529,0.290591000497725,0.1940484
1124,0.371824403321495,0.292543901106146,0.1961974
1126,0.373449117403801,0.294168615187803,0.189924
1128,0.374807380461584,0.295526878242356,0.2119717
1130,0.375665404819337,0.296384902594514,0.2077078
1132,0.375889054063913,0.296608551831938,0.2028281
1134,0.375355091549203,0.296074589309198,0.2246
1136,0.37387642214598,0.294595919897421,0.2020778
1138,0.371651183370137,0.29237068111252,0.2120767
1140,0.368499834036374,0.28921933176928,0.222833
1142,0.364709291437032,0.285428789159848,0.2249167
1144,0.360354062563958,0.281073560275779,0.2022912
1146,0.355633596331642,0.276353094090431,0.214197
1148,0.350666849946696,0.271386347742924,0.2103695
1150,0.34556273122364,0.266282229044631,0.2139303
1152,0.340378407390822,0.261097905225408,0.2224476
1154,0.335181580414356,0.25590107825522,0.2000587
1156,0.329960430898583,0.250679928742233,0.1991269
1158,0.324853919390537,0.245573417235992,0.2010189
1160,0.320400600747498,0.24112009859482,0.2213983
1162,0.316935245989173,0.237654743838485,0.2219811
1164,0.31444498410747,0.235164481958584,0.1958106
1166,0.312663648646168,0.23338314649863,0.22522
1168,0.311365350143565,0.232084847996848,0.213192
1170,0.310437696936964,0.231157194790633,0.2059714
1172,0.309755715044654,0.230475212898431,0.2213214
1174,0.309262911111908,0.229982408965643,0.2100656
1176,0.308901387122004,0.229620884975611,0.2114457
1178,0.308612253963011,0.229331751816404,0.2283304
1180,0.308474295581279,0.22919379343432,0.2094643
1182,0.308289522618441,0.229009020470893,0.2245552
1184,0.30864807943287,0.229367577284184,0.2018208
1186,0.309758035639157,0.230477533488254,0.1990677
1188,0.312550808120915,0.233270305966507,0.2220691
1190,0.318027226840942,0.238746724683278,0.2082017
1192,0.32474853370094,0.245468031542306,0.2246492
1194,0.332575690240927,0.25329518808091,0.2192845
1196,0.340387100122373,0.261106597960809,0.2282294
1198,0.348710529174128,0.269430027010971,0.2344098
1200,0.357139213483078,0.27785871131834,0.2135116
1202,0.365688073452838,0.286407571286601,0.2058473
1204,0.3743992022673,0.295118700099894,0.2125006
1206,0.383069542603278,0.303789040435316,0.1982404
1208,0.391472133279055,0.312191631118694,0.1952373
1210,0.399647576844081,0.320367074689652,0.190003
1212,0.407370441086411,0.328089938935846,0.1912818
1214,0.414529074700192,0.33524857255173,0.1936183
1216,0.420956586547906,0.341676084400423,0.2025472
1218,0.426447697242568,0.347167195095541,0.1917286
1220,0.43104955780249,0.351769055655781,0.2109105
1222,0.434471509414166,0.355191007267779,0.1976837
1224,0.436891922705634,0.35761142056087,0.2253864
1226,0.438017188846996,0.358736686703468,0.2082803
1228,0.438259008001664,0.358978505858964,0.2023928
1230,0.437586020252691,0.358305518110376,0.219295
1232,0.435971647856169,0.356691145712869,0.1958583
1234,0.433664609944954,0.354384107798968,0.2059804
1236,0.430659932773951,0.35137943062473,0.2119565
1238,0.427284152555475,0.348003650404639,0.2071776
1240,0.423686967394747,0.344406465244762,0.2153151
1242,0.41994237672096,0.340661874577352,0.2105593
1244,0.41612670914611,0.336846207007554,0.1918668
1246,0.412301820911399,0.333021318776237,0.2117373
1248,0.408666818869997,0.32938631673682,0.210627
1250,0.405211942366255,0.325931440234184,0.2096542
1252,0.401947206770506,0.322666704639165,0.2270021
1254,0.398807086208812,0.319526584078119,0.2146174
1256,0.395735710306594,0.316455208176578,0.2115242
1258,0.392812112935302,0.313531610805984,0.2120795
1260,0.390192164891913,0.310911662763224,0.1953168
1262,0.387853037383925,0.308572535255735,0.2041404
1264,0.385795033029595,0.306514530901772,0.1909202
1266,0.383873153057495,0.304592650929942,0.1987327
1268,0.382114885767823,0.302834383640458,0.1978485
1270,0.380426570738797,0.301146068611572,0.2020118
1272,0.378910305508645,0.299629803381545,0.213313
1274,0.377883485308948,0.298602983181835,0.2139254
1276,0.377256679896781,0.297976177769455,0.2392271
1278,0.377153494478435,0.297872992350732,0.2756422
1280,0.377595213200974,0.298314711072713,0.2351843
1282,0.378532113239192,0.299251611105728,0.2103529
1284,0.379918623313647,0.300638121175507,0.2171873
1286,0.381538343339347,0.302257841198596,0.2115488
1288,0.383381356680014,0.304100854538093,0.221891
1290,0.385334322891217,0.306053820748964,0.2197077
1292,0.387279227671563,0.307998725529282,0.220321
1294,0.38920849090415,0.309927988761821,0.2068819
1296,0.391102329602279,0.311821827459835,0.1963772
1298,0.392944052085165,0.313663549942547,0.2100491
1300,0.394798666364132,0.315518164221274,0.2004614
1302,0.396483261529226,0.317202759386836,0.2097735
1304,0.397645875809802,0.318365373667655,0.2170546
1306,0.398319753194056,0.319039251051987,0.193817
1308,0.398491579481359,0.319211077339258,0.2233755
1310,0.398382225222001,0.319101723079818,0.2124259
1312,0.397990172909398,0.318709670767135,0.2156529
1314,0.397390574074472,0.318110071932144,0.1993043
1316,0.396579494089347,0.317298991946977,0.1984843
1318,0.395772526848193,0.316492024705767,0.1969445
1320,0.394558146760315,0.315277644617851,0.2043256
1322,0.393206838377136,0.313926336234677,0.2090523
1324,0.391532519900107,0.312252017757633,0.2075749
1326,0.388544077484048,0.309263575341143,0.2118864
1328,0.385049728780235,0.305769226637044,0.2065419
1330,0.380591153918209,0.301310651774884,0.2111414
1332,0.376074826213512,0.296794324070141,0.1977453
1334,0.371113566452949,0.291833064309546,0.2046927
1336,0.365496699659143,0.286216197515669,0.2193132
1338,0.359388017217242,0.280107515073749,0.1946845
1340,0.352656923900776,0.273376421757205,0.1925876
1342,0.345729336296093,0.266448834151838,0.2039501
1344,0.338535326695301,0.259254824548837,0.2075188
1346,0.331409544932171,0.252129042793616,0.2154554
1348,0.325224859036818,0.245944356905897,0.2072543
1350,0.320403778795116,0.24112327666047,0.2120465
1352,0.316971031391538,0.23769052925301,0.2041569
1354,0.314490474100637,0.235209971959066,0.204599
1356,0.312689243624842,0.23340874149881,0.2100211
1358,0.311391995649545,0.232111493519461,0.2134262
1360,0.310431523605754,0.231151021471031,0.2068357
1362,0.309732870791526,0.230452368653403,0.2125664
1364,0.30921188580526,0.229931383666021,0.23599
1366,0.30882920055043,0.229548698427978,0.2162884
1368,0.308546034210365,0.229265532124326,0.2158619
1370,0.308339132610941,0.229058630510088,0.1963117
1372,0.308188319350453,0.228907817233501,0.2203159
1374,0.308076765017738,0.228796262908608,0.2179465
1376,0.307998112984969,0.228717610879341,0.2083379
1378,0.307941322686703,0.228660820568428,0.2122458
1380,0.307902878206052,0.228622376082779,0.2278652
1382,0.307874467249315,0.228593965123747,0.2241318
1384,0.307854731126639,0.228574229000237,0.2050213
1386,0.30783976919006,0.228559267064721,0.2253719
1388,0.307828578225242,0.22854807610079,0.2115891
1390,0.307819976242103,0.228539474200797,0.2104212
1392,0.309161512358011,0.232167303308221,0.2190631
1394,0.313304466411381,0.24439454831858,0.1958225
1396,0.322636752194831,0.27158557766242,0.2082415
1398,0.336623789403583,0.312627008164118,0.2022812
1400,0.354548700116237,0.362426414254884,0.2218791
1402,0.374214016774606,0.413715145585488,0.213373
1404,0.394151218329323,0.461043015896934,0.203388
1406,0.412801199907356,0.500639235893864,0.2055441
1408,0.428697629823023,0.530583525009284,0.2041298
1410,0.440854321430768,0.550714767713643,0.2137393
1412,0.448724783632539,0.561852718925576,0.2367041
1414,0.452468529290561,0.565463339596618,0.2429592
1416,0.452820540963433,0.563281072586261,0.228766
1418,0.450792915865665,0.557085681046931,0.2173344
1420,0.447438390573643,0.548640109612191,0.2214
1422,0.443622424803449,0.539528253533186,0.2304221
1424,0.439940977004741,0.531003822672138,0.217816
1426,0.436763199478475,0.523922479544284,0.2047205
1428,0.434289026627775,0.518734752051406,0.2027343
1430,0.432606376820826,0.515554436865296,0.2142464
1432,0.431723898765565,0.514254959582319,0.222912
1434,0.431581435721978,0.514555589109064,0.2225009
1436,0.432063181815361,0.51609560383664,0.2013793
1438,0.433015828150595,0.518490327557977,0.2041411
1440,0.434272417186234,0.521374096816838,0.197358
1442,0.435677294429438,0.524433269434447,0.2167668
1444,0.437103829346284,0.527426394088983,0.2276957
1446,0.438463032230439,0.530191954270641,0.191901
1448,0.439703531423585,0.532644608486883,0.2161964
1450,0.440805425096491,0.534762606988275,0.2227257
1452,0.441771996483238,0.536571200219009,0.2237598
1454,0.44262168848632,0.538125735823023,0.2412962
1456,0.443381573962177,0.539496975058216,0.2151937
1458,0.444082592744883,0.540759780613423,0.2140945
1460,0.444741350118057,0.541964848062944,0.2027622
1462,0.445391216425935,0.543138915957116,0.1937413
1464,0.445965947119616,0.544114290043313,0.2291496
1466,0.44655621584961,0.544783494209033,0.219318
1468,0.447045714451177,0.544811457103742,0.2293391
1470,0.448539133581851,0.545056416258908,0.221646
1472,0.449665985787523,0.543767386481437,0.2236875
1474,0.451197769254235,0.542060598608164,0.2274563
1476,0.454563123557619,0.540661583987197,0.2047171
1478,0.45621394563068,0.534388171349674,0.224243
1480,0.457544729277316,0.523537017562001,0.2148369
1482,0.456304601809196,0.505166235188426,0.2081256
1484,0.452048021890166,0.478505378448331,0.2140497
1486,0.445597160862319,0.444350820274295,0.1973595
1488,0.440496586527324,0.412787913189194,0.216154
1490,0.439444075221075,0.394417680944882,0.2094882
1492,0.441636653334523,0.38601926559387,0.2100821
1494,0.448973023993182,0.386834911226554,0.2134984
1496,0.457796407363471,0.391246292029183,0.1989282
1498,0.469079491364342,0.399165958486961,0.2034179
1500,0.482064542306577,0.409442422752345,0.2217333
1502,0.495859296334108,0.421110833516511,0.2157189
1504,0.509892582196267,0.433590743915026,0.2078757
1506,0.524787937969826,0.447444779158996,0.1883929
1508,0.537894949244604,0.459903971037362,0.2068752
1510,0.549729071256446,0.471348463204726,0.1909122
1512,0.56457120239898,0.485946608953839,0.2013176
1514,0.576682030276728,0.49788688344155,0.2067911
1516,0.589694294986564,0.510766884006626,0.2038897
1518,0.60349484159213,0.524461790580725,0.1965439
1520,0.614611845280011,0.535497745440623,0.1983668
1522,0.624525959598498,0.545354208293182,0.2156877
1524,0.634136150470108,0.55492664141829,0.1943773
1526,0.641586296976676,0.562353606779181,0.2009175
1528,0.646581775324479,0.567335069802962,0.194365
1530,0.652407943913964,0.573152225149054,0.204068
1532,0.657062816347337,0.577800595505909,0.2208928
1534,0.660526597372488,0.581259267664797,0.1986626
1536,0.663847571959334,0.584576195605036,0.1949511
1538,0.667061523242479,0.587787103510796,0.2009886
1540,0.669945330652505,0.590668794770162,0.2121792
1542,0.672409519831377,0.593131624064605,0.2125476
1544,0.674394059955495,0.595115335809598,0.2253753
1546,0.676208754869518,0.596929524067048,0.1909085
1548,0.677866815460716,0.598587248968539,0.1956134
1550,0.679278847358782,0.599999031917957,0.2127782
1552,0.680477360539141,0.601197348148054,0.2045322
1554,0.681608809714131,0.602328643178126,0.1873709
1556,0.682547174076653,0.6032668940028,0.2037255
1558,0.683306157681217,0.604025800366581,0.208361
1560,0.683721858494309,0.604441452349366,0.2221495
1562,0.683418280019797,0.60413784422279,0.2053104
1564,0.682666528149376,0.603386073905112,0.1849248
1566,0.681229489730829,0.601949022881589,0.1924817
1568,0.679247800677474,0.599967324268197,0.1975232
1570,0.677053015285321,0.597772531308626,0.2175889
1572,0.673991938152446,0.594711448346504,0.2080554
1574,0.671187664089917,0.591907170085606,0.19797
1576,0.668407442198923,0.589126945377733,0.1912335
1578,0.663208929802733,0.583928431221338,0.2034442
1580,0.6582533243564,0.578972824703256,0.1904899
1582,0.653440110679127,0.574159610345466,0.2164231
1584,0.647659514775412,0.568379013963649,0.1964497
1586,0.641247270673149,0.561966769493194,0.1956829
1588,0.634857809409061,0.555577307938698,0.1955638
1590,0.628429511241651,0.549149009550929,0.211765
1592,0.621794696298229,0.542514194451716,0.1877371
1594,0.614999268921783,0.535718766973187,0.2024466
1596,0.608286188094947,0.529005686083165,0.1998544
1598,0.601931397604436,0.522650895553894,0.2027756
1600,0.59559831958057,0.516317817504751,0.210226
1602,0.589630166618611,0.510349664524504,0.2112586
1604,0.5844714795014,0.505190977393047,0.2167195
1606,0.579642387895783,0.500361885776281,0.1891958
1608,0.575266101714157,0.495985599586344,0.2042495
1610,0.571304807833421,0.492024305699846,0.1916413
1612,0.567578925524838,0.488298423387545,0.2043411
1614,0.56384850356118,0.484568001421595,0.2150886
1616,0.559820784560022,0.480540282419008,0.2182184
1618,0.55563325802053,0.476352755878557,0.2053171
1620,0.551163160717309,0.471882658574646,0.1865086
1622,0.546366055310125,0.467085553166927,0.2011445
1624,0.541535361120486,0.462254858976879,0.2000554
1626,0.536092708836915,0.456812206693013,0.2153572
1628,0.531192359053345,0.451911856909259,0.2338954
1630,0.526525273357139,0.447244771212953,0.2039153
1632,0.520392478151375,0.441111976007154,0.2119254
1634,0.515035597435203,0.435755095290994,0.2218379
1636,0.509127547286083,0.429847045141915,0.226892
1638,0.502919611165346,0.423639109021213,0.2032473
1640,0.49783974248214,0.418559240338029,0.1958834
1642,0.492993576563808,0.413713074419714,0.2178527
1644,0.487524071829171,0.408243569685081,0.2581493
1646,0.483214092360602,0.403933590216515,0.2146435
1648,0.478584450335033,0.399303948190953,0.1975247
1650,0.474543795451462,0.395263293307392,0.19585
1652,0.471068573661814,0.391788071517757,0.2032292
1654,0.467817707766065,0.388537205622024,0.228714
1656,0.465051926748279,0.385771424604257,0.216639
1658,0.462655537726274,0.383375035582276,0.1912796
1660,0.460400414013326,0.381119911869353,0.1906743
1662,0.458397115507799,0.379116613363852,0.3348534
1664,0.45666649696395,0.377385994820034,0.224055
1666,0.455131440530236,0.375850938386354,0.1963485
1668,0.453810980477608,0.374530478333764,0.2840518
1670,0.452649189110728,0.373368686966923,0.2452669
1672,0.451543725823853,0.372263223680087,0.2010894
1674,0.450654171677218,0.371373669533488,0.1990993
1676,0.450327929611659,0.371047427467967,0.2064184
1678,0.450362135155525,0.371081633011869,0.2088413
1680,0.451032137467405,0.371751635323783,0.2259602
1682,0.452582425285941,0.373301923142357,0.3083146
1684,0.454490833266319,0.375210331122772,0.2450304
1686,0.457676113938449,0.378395611794899,0.1999072
1688,0.461051924357223,0.381771422213594,0.2085352
1690,0.464165859449615,0.384885357305909,0.1926177
1692,0.470718831499763,0.391438329356013,0.199874
1694,0.474930167416854,0.395649665273058,0.2018773
1696,0.476409856496077,0.397129354352271,0.2084305
1698,0.478505681758562,0.399225179614757,0.2220123
1700,0.477966548445423,0.398686046301617,0.2058118
1702,0.479274715641815,0.399994213498005,0.2059915
1704,0.480452792972565,0.401172290828751,0.2700079
1706,0.481120719664689,0.401840217520869,0.3792394
1708,0.482318790364645,0.403038288220824,0.4221522
1710,0.483276137197594,0.403995635053779,0.3327142
1712,0.483872897929865,0.404592395786059,0.361545
1714,0.484130764206361,0.404850262062569,0.3673917
1716,0.483995180279711,0.404714678135937,0.3167975
1718,0.483484826081375,0.40420432393762,0.3945315
1720,0.48286148673729,0.403580984593554,0.35102
1722,0.482075413322614,0.402794911178899,0.3353857
1724,0.481156140149987,0.401875638006293,0.3530235
1726,0.480237162728802,0.40095666058513,0.3511342
1728,0.479382842948571,0.400102340804918,0.2973839
1730,0.47854944896258,0.399268946818938,0.3514741
1732,0.478108622927823,0.398828120784191,0.3496322
1734,0.478217228998422,0.398936726854795,0.4072099
1736,0.478701711923063,0.399421209779439,0.3836774
1738,0.479654060324674,0.400373558181052,0.328135
1740,0.480754067790453,0.401473565646833,0.2866597
1742,0.482023236177922,0.402742734034309,0.4397232
1744,0.48320758109866,0.40392707895506,0.372268
1746,0.484129009142056,0.404848506998475,0.3596322
1748,0.48463678228192,0.405356280138361,0.3631066
1750,0.484472521190547,0.405192019047011,0.4076781
1752,0.48396361438909,0.404683112245575,0.3926717
1754,0.483010280267157,0.403729778123664,0.3731895
1756,0.48197870318471,0.402698201041238,0.3840395
1758,0.481001219716049,0.401720717572601,0.38207
1760,0.480008386854092,0.400727884710671,0.2740525
1762,0.47902128199739,0.399740779853997,0.3213167
1764,0.477860319575839,0.398579817432477,0.3524339
1766,0.47659944175556,0.397318939612231,0.3820946
1768,0.475250765905185,0.395970263761888,0.3193239
1770,0.473849931738642,0.394569429595104,0.3958723
1772,0.47256330352546,0.393282801381739,0.4089004
1774,0.471496896252745,0.392216394108908,0.4447268
1776,0.470604200771394,0.391323698627499,0.3202939
1778,0.469904908980107,0.390624406836188,0.2921763
1780,0.46952784898835,0.390247346844426,0.3805352
1782,0.469605429849188,0.390324927705263,0.364894
1784,0.470229163613111,0.39094866146919,0.3700073
1786,0.471569209553733,0.392288707409819,0.3146722
1788,0.473305948466548,0.394025446322923,0.3564323
1790,0.475490126600693,0.396209624457295,0.4074999
1792,0.47788951578828,0.398609013645035,0.3726307
1794,0.480439108126202,0.40115860598305,0.3367753
1796,0.483136704754857,0.403856202611757,0.4318347
1798,0.485909249905954,0.406628747762886,0.3549262
1800,0.488753793071159,0.409473290928114,0.3341399
1802,0.491616314603217,0.412335812460197,0.3176693
1804,0.494514349263997,0.415233847121009,0.3309097
1806,0.497142655004903,0.417862152861943,0.3070567
1808,0.499274970644327,0.41999446850139,0.3206819
1810,0.501124386001185,0.421843883858269,0.3222062
1812,0.502364020278804,0.423083518135903,0.2833597
1814,0.503091893290259,0.423811391147364,0.3433433
1816,0.503447711010048,0.42416720886716,0.3453994
1818,0.503370364193426,0.424089862050552,0.3333156
1820,0.502831402401249,0.423550900258386,0.3444335
1822,0.501695897278319,0.422415395135463,0.3344966
1824,0.50013195707521,0.420851454932355,0.3606706
1826,0.498161006180861,0.418880504038007,0.3090428
1828,0.496049799039244,0.416769296896393,0.3275292
1830,0.493809396986439,0.414528894843594,0.3511762
1832,0.49147184921846,0.412191347075625,0.3102737
1834,0.48906949337583,0.409788991232701,0.3393889
1836,0.486610398720102,0.407329896576745,0.3590825
1838,0.484144852878594,0.404864350735084,0.3227784
1840,0.481651267824712,0.40237076568111,0.3299218
1842,0.479394336989595,0.40011383484595,0.3966893
1844,0.477546002386921,0.398265500243259,0.3847757
1846,0.475962593407667,0.396682091264001,0.3179717
1848,0.474743623863187,0.39546312171952,0.3202176
1850,0.473646924301672,0.394366422158005,0.4329347
1852,0.472817456190499,0.393536954046838,0.3784332
1854,0.472339258469346,0.393058756325696,0.4100332
1856,0.472067712380944,0.392787210237311,0.3026737
1858,0.47205166552114,0.392771163377528,0.3066087
1860,0.47214922059452,0.392868718450933,0.3362661
1862,0.472342253569099,0.393061751425539,0.3224942
1864,0.472622910974131,0.393342408830599,0.3207073
1866,0.472948881112886,0.393668378969383,0.3385828
1868,0.473316675946614,0.39403617380314,0.3493289
1870,0.473683226978521,0.394402724835081,0.3332573
1872,0.474068874790127,0.394788372646727,0.4551472
1874,0.474205101786388,0.394924599643022,0.4140187
1876,0.473908735440234,0.394628233296897,0.4156107
1878,0.473310174686162,0.394029672542852,0.3293251
1880,0.472350822446581,0.393070320303299,0.3811659
1882,0.471112662902805,0.391832160759547,0.350791
1884,0.46949878843309,0.390218286289855,0.4014333
1886,0.467603809347879,0.388323307204662,0.4201386
1888,0.465453681758966,0.386173179615771,0.403782
1890,0.463167398839258,0.383886896696086,0.4480683
1892,0.460766937785132,0.381486435641985,0.4909925
1894,0.458266062657892,0.378985560514772,0.4235596
1896,0.45567204798728,0.376391545844196,0.3743987
1898,0.45311816516474,0.373837663021689,0.404178
1900,0.450105884273422,0.37082538213039,0.4250605
1902,0.447166297738539,0.36788579559555,0.4133313
1904,0.444537717776495,0.365257215633554,0.3739404
1906,0.441450543887346,0.362170041744451,0.3047386
1908,0.43854473045209,0.359264228309242,0.3312871
1910,0.435097525451159,0.35581702330836,0.3413488
1912,0.431623290594716,0.352342788451963,0.4515998
1914,0.428072719527335,0.348792217384629,0.4418168
1916,0.424367181256123,0.34508667911347,0.3931532
1918,0.420707006681488,0.341426504538887,0.4121862
1920,0.4169732781687,0.337692776026155,0.4786398
1922,0.413453493727978,0.334172991585508,0.4764346
1924,0.410374590733101,0.331094088590199,0.3559529
1926,0.407574898743885,0.328294396600662,0.4558353
1928,0.405493451908809,0.326212949765414,0.4331067
1930,0.404136809669954,0.324856307526522,0.5020352
1932,0.403772487979247,0.324491985835895,0.478685
1934,0.404562309813775,0.325281807670583,0.4336115
1936,0.406474939609479,0.32719443746652,0.3445473
1938,0.409828291174591,0.330547789031927,0.3329302
1940,0.414443229598647,0.335162727456369,0.4070262
1942,0.420662641095402,0.341382138953617,0.3769163
1944,0.427876302651807,0.348595800511481,0.3336905
1946,0.436050064063919,0.356769561924965,0.3351808
1948,0.444916879301632,0.365636377163958,0.3511279
1950,0.454576153229301,0.375295651092826,0.3128144
1952,0.464771211996901,0.385490709861807,0.4088392
1954,0.475764479010539,0.396483976877219,0.3517586
1956,0.487737185819976,0.408456683688714,0.3562046
1958,0.499759315037006,0.420478812908098,0.3686163
1960,0.514514015654961,0.435233513533895,0.3728668
1962,0.528919995781144,0.449639493666936,0.3499917
1964,0.540760868040886,0.461480365926085,0.3636624
1966,0.554850116523197,0.475569614402627,0.4290045
1968,0.566846485607617,0.487565983479564,0.3426263
1970,0.57876534320389,0.49948484106971,0.3651573
1972,0.590423522129648,0.511143019991548,0.3658707
1974,0.600103144892992,0.520822642752767,0.4385163
1976,0.60792113682511,0.528640634683791,0.4210542
1978,0.614838670728054,0.535558168585955,0.4250602
1980,0.620722680331004,0.541442178188263,0.3593022
1982,0.625291706665541,0.546011204522294,0.3950046
1984,0.628672985908936,0.549392483765238,0.3470627
1986,0.631590108579328,0.552309606435279,0.3770007
1988,0.633396617602713,0.554116115458457,0.4049357
1990,0.633992281988746,0.554711779844456,0.4276936
1992,0.633776770144965,0.554496268000915,0.4096844
1994,0.632444659560374,0.553164157416945,0.3778045
1996,0.630412051961599,0.551131549819285,0.3566893
1998,0.627694800004469,0.548414297863151,0.3701496
2000,0.624413125318674,0.545132623178387,0.3770937
2002,0.620783252074975,0.541502749934992,0.3630029
2004,0.616905318181438,0.537624816041264,0.3611447
2006,0.612810056959687,0.533529554819067,0.3596705
2008,0.608579884281815,0.52929938214067,0.2825938
2010,0.604236365877506,0.524955863735857,0.2987499
2012,0.60002055035657,0.52074004821453,0.2871704
2014,0.596059327836387,0.516778825694047,0.3875917
2016,0.592160669992278,0.512880167849694,0.411437
2018,0.58853421547332,0.509253713330518,0.4251258
2020,0.585049310957054,0.505768808814036,0.3759482
2022,0.58202729543955,0.502746793296327,0.4161914
2024,0.579758032678123,0.500477530534714,0.3899165
2026,0.577802596453014,0.498522094309435,0.3944914
2028,0.576710014947738,0.497429512804007,0.3724492
2030,0.576382615614762,0.49710211347089,0.3796867
2032,0.576732707695757,0.497452205551754,0.3023717
2034,0.578170480722172,0.498889978578048,0.3147404
2036,0.580203854897223,0.500923352752989,0.3833714
2038,0.582833293974015,0.503552791829678,0.3483021
2040,0.585911217261742,0.50663071511731,0.3745274
2042,0.589244951615242,0.509964449470719,0.382866
2044,0.592794231798446,0.513513729653837,0.3387012
2046,0.596523963451058,0.517243461306369,0.3438855
2048,0.600368360714754,0.521087858569992,0.313646
2050,0.604290569020963,0.525010066876134,0.3465599
2052,0.608275848592406,0.528995346447516,0.3383643
2054,0.612308177064638,0.533027674919695,0.3585194
2056,0.616373802957685,0.537093300812695,0.3548765
2058,0.620460271735687,0.541179769590667,0.4104299
2060,0.624542908568408,0.545262406423357,0.414538
2062,0.628647610193164,0.549367108048085,0.3121873
2064,0.632604348765942,0.553323846620836,0.3555194
2066,0.636272382729793,0.556991880613804,0.3000103
2068,0.639900665845175,0.560620163745703,0.3971977
2070,0.642987809787179,0.563707307693866,0.3246233
2072,0.645344851022278,0.566064348928329,0.3796429
2074,0.64721788310811,0.567937381010568,0.415517
2076,0.648242103598109,0.568961601496283,0.3559159
2078,0.648893443369716,0.569612941264595,0.3463986
2080,0.648554430971149,0.569273928863589,0.369045
2082,0.647741507855003,0.568461005745269,0.4161417
2084,0.647100321649124,0.567819819537766,0.4609857
2086,0.64542134830845,0.566140846196164,0.3629321
2088,0.643034419211032,0.5637539170989,0.3696095
2090,0.639824188686825,0.560543686575845,0.4116325
2092,0.636192785862171,0.556912283751682,0.3063662
2094,0.631855124647164,0.552574622538434,0.4439739
2096,0.626899373231122,0.547618871124359,0.3701551
2098,0.621636594340269,0.542356092235254,0.3752496
2100,0.616191144413868,0.536910642310543,0.3933165
2102,0.61034643711005,0.531065935008471,0.3706038
2104,0.604068823662198,0.524788321562309,0.4923154
2106,0.597649463114338,0.518368961016056,0.4484355
2108,0.590953175124461,0.511672673027546,0.401644
2110,0.584150992127794,0.50487049003191,0.3756945
2112,0.57746160036495,0.498181098271847,0.447688
2114,0.570795283371971,0.491514781261752,0.3816911
2116,0.564199340602662,0.484918838479047,0.466295
2118,0.557851275722156,0.478570773589892,0.454696
2120,0.551806018449245,0.4725255163125,0.3877022
2122,0.545922373404687,0.46664187126629,0.4207124
2124,0.540313430964714,0.461032928826143,0.3657466
2126,0.534842376436568,0.455561874298353,0.3748881
2128,0.529470051826062,0.450189549688215,0.4348114
2130,0.524187825589199,0.444907323451544,0.4045463
2132,0.519224282584066,0.43994378044635,0.383855
2134,0.514752819125352,0.435472316987516,0.3576046
2136,0.510543479009671,0.431262976871999,0.4484777
2138,0.507079779304869,0.427799277167578,0.37525
2140,0.504403297130176,0.425122794993261,0.352471
2142,0.502191816760663,0.422911314624132,0.4359276
2144,0.500956014338743,0.421675512202586,0.4126973
2146,0.500455037988731,0.42117453585284,0.3580603
2148,0.500728937657948,0.42144843552221,0.3862578
2150,0.502117267846134,0.422836765710257,0.3507098
2152,0.504032696782836,0.424752194646657,0.3161512
2154,0.506839070584439,0.427558568447974,0.3306075
2156,0.510500498629278,0.431219996492654,0.3722945
2158,0.514656345747932,0.435375843611037,0.3862129
2160,0.519440210467572,0.440159708330151,0.3694959
2162,0.524448294724671,0.445167792586463,0.3777173
2164,0.529483596317278,0.450203094178142,0.3851791
2166,0.534679770941037,0.455399268800904,0.3567087
2168,0.539538893610203,0.46025839146913,0.3876737
2170,0.543820657918233,0.464540155776421,0.3261558
2172,0.547878829476218,0.46859832733383,0.3373444
2174,0.551106275746731,0.471825773603912,0.3728497
2176,0.55348901023142,0.474208508088346,0.3684356
2178,0.55548022353576,0.476199721392565,0.3483632
2180,0.556822352577735,0.477541850434511,0.3781782
2182,0.557793085893682,0.478512583750493,0.4273619
2184,0.558596855729437,0.479316353586333,0.3466039
2186,0.559177031307329,0.47989652916435,0.3412743
2188,0.559597064109724,0.480316561966904,0.3677064
2190,0.559941058118448,0.480660555975813,0.4221407
2192,0.560209851776099,0.480929349633679,0.4484224
2194,0.560417039559562,0.481136537417376,0.4494073
2196,0.560580258777343,0.4812997566354,0.4886192
2198,0.560717900885004,0.48143739874329,0.4054625
2200,0.560667204666159,0.481386702524666,0.3303143
2202,0.560412172445416,0.481131670304133,0.4466275
2204,0.5597630302482,0.480482528107091,0.4424368
2206,0.558479537196486,0.479199035055461,0.4362529
2208,0.556793953797648,0.477513451656597,0.4969338
2210,0.554781158797304,0.475500656655968,0.4633908
2212,0.552002378166092,0.472721876024212,0.3688129
2214,0.548423575086763,0.469143072944143,0.4139876
2216,0.544606009544492,0.465325507401058,0.4675667
2218,0.540145093528101,0.460864591383843,0.3597952
2220,0.535031824909191,0.455751322764138,0.3703493
2222,0.530492441848898,0.451211939703176,0.4215382
2224,0.525992686131388,0.446712183985125,0.4174013
2226,0.519995075729851,0.440714573582885,0.400006
2228,0.514766393223027,0.435485891075311,0.3415598
2230,0.508920710028148,0.429640207879723,0.4209861
2232,0.502766313385405,0.423485811236356,0.3654625
2234,0.49773317045027,0.418452668300698,0.4290795
2236,0.492912788319791,0.413632286169841,0.4228337
2238,0.487466775511638,0.408186273361347,0.3708647
2240,0.483174117700172,0.403893615549567,0.4118126
2242,0.478554340948146,0.399273838797248,0.3486805
2244,0.474522370812544,0.395241868661347,0.4204565
2246,0.471052739766702,0.391772237615187,0.4406736
2248,0.467805659900491,0.388525157748652,0.3532766
2250,0.465043343378319,0.38576284122615,0.3713347
2252,0.462649264832831,0.38336876268032,0.36212
2254,0.460395944010908,0.381115441858036,0.3671305
2256,0.458394037764674,0.379113535611413,0.3517267
2258,0.456664258260014,0.377383756106338,0.3197283
2260,0.455129815289539,0.375849313135421,0.3073383
2262,0.453809762561276,0.374529260406684,0.3303771
2264,0.452648244467337,0.373367742312237,0.4223781
2266,0.451543022256217,0.372262520100564,0.4204328
2268,0.450653655900432,0.371373153744156,0.3292363
2270,0.450327567268982,0.371047065112028,0.3906929
2272,0.450361893367552,0.371081391209865,0.4195813
2274,0.451031973181809,0.371751471023313,0.3660581
2276,0.452582309882824,0.373301807723615,0.3248475
2278,0.454490745569327,0.375210243409691,0.4068586
2280,0.45767604179911,0.378395539639309,0.3066299
2282,0.460872181330311,0.381591679170453,0.397578
2284,0.464542424438065,0.385261922278305,0.346754
2286,0.470684209389316,0.391403707230425,0.3334833
2288,0.476954105144953,0.39767360298762,0.3566837
2290,0.484732349398645,0.40545184724335,0.3532741
2292,0.492589256795337,0.413308754642431,0.4177474
2294,0.500453791741558,0.421173289591338,0.3637331
2296,0.508803829057645,0.429523326910357,0.4259763
2298,0.517152142367605,0.437871640223069,0.3640238
2300,0.525593121997843,0.446312619855419,0.3299292
2302,0.534137133928214,0.454856631786873,0.4025368
2304,0.542519486315048,0.463238984173855,0.3510626
2306,0.550769271841835,0.471488769700142,0.3778858
2308,0.5589479794261,0.479667477283605,0.461212
2310,0.566911024203039,0.48763052205976,0.3414428
2312,0.574372699643375,0.495092197499504,0.3817531
2314,0.581620897265806,0.502340395121539,0.3176318
2316,0.588417966179141,0.50913746403462,0.3568516
2318,0.594499009492425,0.515218507347736,0.3923656
2320,0.6001839195157,0.520903417370887,0.3966614
2322,0.605542135315138,0.526261633170225,0.3571466
2324,0.610364333049624,0.531083830904628,0.3728202
2326,0.614460785848475,0.535180283703415,0.4736306
2328,0.618216375325868,0.538935873180764,0.4028602
2330,0.621581117010711,0.54230061486558,0.4123679
2332,0.624482367736027,0.545201865590883,0.3845076
2334,0.627170756185284,0.547890254040135,0.3630843
2336,0.629722468988674,0.550441966843528,0.3576303
2338,0.632088763444986,0.552808261299849,0.4358426
2340,0.634934597819011,0.555654095673882,0.4665172
2342,0.637366237094942,0.558085734949822,0.3972831
2344,0.639568534988968,0.560288032843874,0.4485956
2346,0.642948089990293,0.563667587845214,0.3723082
2348,0.645657161455589,0.566376659310525,0.2916255
2350,0.647967778529081,0.568687276384032,0.3129575
2352,0.650638947408728,0.571358445263665,0.2936433
2354,0.652976139000746,0.573695636855656,0.3473568
2356,0.654272632022464,0.574992129877345,0.38938
2358,0.654970100878484,0.57568959873334,0.4262982
2360,0.6549262494867,0.575645747341537,0.4121077
2362,0.654083648348227,0.574803146203049,0.383593
2364,0.652300432228184,0.573019930082995,0.4277746
2366,0.64979341633791,0.570512914192714,0.3279855
2368,0.647032442012533,0.567751939867329,0.520194
2370,0.644304754492615,0.565024252347405,0.4735413
2372,0.641551176519135,0.562270674373921,0.4838617
2374,0.639515351494755,0.560234849341768,0.5004073
2376,0.637871278685007,0.558590776525787,0.3891997
2378,0.636787720399283,0.557507218236174,0.3595093
2380,0.636824704716546,0.557544202552055,0.4749658
2382,0.637452663027569,0.558172160863538,0.4962692
2384,0.638489275950971,0.559208773788378,0.5003535
2386,0.64019726599202,0.560916763831269,0.4864095
2388,0.642660561851295,0.563380059692548,0.4587872
2390,0.645445058599186,0.56616455644147,0.4871069
2392,0.650288707012421,0.571008204858893,0.3595991
2394,0.646993509888956,0.567713007738592,0.389729
2396,0.657355322572757,0.578074820424438,0.3584849
2398,0.642432038604873,0.563151536457636,0.4324916
2400,0.591855893126129,0.512575390934863,0.3817503


==> simulation/simex2_equilibriums.csv <==
0.5,-0.88
0.6,-0.3666666666666668
0.7,0.14666666666666694
0.8,0.6600000000000001
0.9,1.173333333333333
1.,1.6866666666666663
1.1,2.2000000000000006
1.2000000000000002,2.7133333333333343
1.3,3.226666666666667
1.4,3.7400000000000007


==> simulation/simex2_inputQh1p00.csv <==
time,regd,power,heatflow,pressure,in1,in2
-60,1,0,0,0.6088,-0.000457795956411989,0.00115040302464754
-59.9724761082809,1,4.4141921284526e-12,9.61517135488557e-05,0.605020218568876,-0.000718813187156438,0.00180896992980439
-59.9449522165618,1,1.4125414830902e-10,0.000384585506688617,0.601240542109539,-0.000981784987321415,0.00247392696665839
-59.9147472701345,1,1.2584718377062e-09,0.000922326903575893,0.597092933576181,-0.00127168945385537,0.00320888546153555
-59.883470490037,1,6.00456610009724e-09,0.00172295198083606,0.592798539280009,-0.00157228566199196,0.00397333668613093
-59.8509781413611,1,2.05377048369732e-08,0.00281714842722062,0.58833780634688,-0.00188383936055804,0.00476861123367168
-59.8171742343651,1,5.7080666240043e-08,0.00423902052502548,0.583697768844325,-0.00220591969799653,0.00559445259748621
-59.78187491874,1,1.37984422358099e-07,0.00603186574632706,0.57885343941404,-0.00253863152556908,0.00645222693873602
-59.7447480289347,1,3.02794199576091e-07,0.00825642423187747,0.573759535894501,-0.00288304411618322,0.00734618038211468
-59.7051668226055,1,6.22563698498871e-07,0.0110096911178518,0.568330463821105,-0.00324223227886346,0.00828645772908789
-59.662247592009,1,1.22827128630793e-06,0.0144387855312725,0.562445567098924,-0.0036203134662287,0.0092871966786237
-59.6202348787667,1,2.2073815386064e-06,0.0182407701150142,0.556687196447326,-0.00397686385417912,0.0102441307402126
-59.5783821648989,1,3.72303311454883e-06,0.0224643483972054,0.550953109934561,-0.0043167998349716,0.0111719083135442
-59.5359426640003,1,6.0139559424879e-06,0.0271893342225806,0.545141171959687,-0.00464412904172481,0.01208394223885
-59.4936277504158,1,9.30361040652502e-06,0.0323412665872388,0.539348967035488,-0.00495139116176936,0.0129622445016107
-59.4534837442929,1,1.36244020370383e-05,0.0376332771536891,0.53385648312895,-0.00522384916392304,0.0137652896079939
-59.4134001999798,1,1.940937640365e-05,0.0433076031018192,0.528374833594081,-0.00547618864820534,0.0145368107288918
-59.3727087040512,1,2.7142405645801e-05,0.049464108669292,0.522812723873645,-0.00571112232424161,0.0152885586970415
-59.3310740332431,1,3.74276279979852e-05,0.0561732352242973,0.517124539824338,-0.00592835061984272,0.0160249269357347
-59.2881270950474,1,5.10874641381919e-05,0.0635245900763101,0.511260134904838,-0.00612695684380745,0.0167503668709171
-59.2433465454856,1,6.93085998344622e-05,0.0716513174160411,0.505148700422536,-0.00630564240968803,0.0174712763337348
-59.1958244261027,1,9.39845394765859e-05,0.0807854769991495,0.498666882407006,-0.00646278842859761,0.0181992224740649
-59.1453904340524,1,0.000127391595816439,0.0910467702533878,0.491792173656892,-0.0065923626713035,0.0189341467193483
-59.0942419631286,1,0.000170358187445055,0.102042245779119,0.484824593627433,-0.00668430779704505,0.0196458105769996
-59.0416809179578,1,0.000225866961188334,0.113949954990522,0.477669352875638,-0.00673740922333677,0.0203497365116151
-58.9919430388589,1,0.000290889064096763,0.125777106120566,0.47090290582709,-0.00674942060366605,0.0209991278930161
-58.9461063039874,1,0.000363317287468281,0.137150027431552,0.464671055404218,-0.00672819477459958,0.021591750588875
-58.9020255161438,1,0.000445926484826597,0.148508537405334,0.458681481018229,-0.00667934853801835,0.0221647139877126
-58.8585643239832,1,0.000541451101728586,0.160105003382526,0.452779539752543,-0.00660483609531223,0.0227410728085433
-58.8150003922127,1,0.000652969750218935,0.172118180008458,0.4468671379006,-0.00650501767969576,0.0233394145825022
-58.7706685604633,1,0.000784597594944019,0.184735851748488,0.440854187332929,-0.00637898609865124,0.0239798695608321
-58.7247502425168,1,0.000942493312773226,0.198214453482756,0.434630068532214,-0.00622415775525868,0.0246890310072499
-58.6759197277078,1,0.00113729624252789,0.212994935433028,0.428015857005679,-0.00603466668940077,0.025509635983744
-58.6210601029713,1,0.00139324892218319,0.230136272087727,0.420590980403881,-0.00579461887861881,0.0265352434885605
-58.5648149653498,1,0.00170153746137401,0.248282482900982,0.412985573806191,-0.00552311385917504,0.0277285225539042
-58.5092625437913,1,0.0020573484216073,0.266755582538089,0.405481303035191,-0.00523481350797037,0.0290791146899236
-58.4610303540863,1,0.00241241655227775,0.283223545364325,0.398972390198355,-0.00497259280278818,0.0304161947722159
-58.4158735213925,1,0.00278773376710293,0.298991202704081,0.392884433445578,-0.00472072008305713,0.0318281108492677
-58.371879267737,1,0.00319694424565351,0.314667742007392,0.386959189589512,-0.00447276122070224,0.0333720888391129
-58.328165641883,1,0.00364979322414935,0.330541896391424,0.381078072883491,-0.00422722556587432,0.035090220879245
-58.2840695625397,1,0.00415719521628131,0.346845057805595,0.375152450613433,-0.00398392390549456,0.0370295146934992
-58.2388944383544,1,0.00473400783523166,0.363838065824071,0.369089718019944,-0.00374311691682389,0.0392532146518522
-58.1916864269686,1,0.00540344505647592,0.381897516383079,0.362763508159504,-0.00350510540240209,0.0418589713245536
-58.1407082285395,1,0.00620925886103667,0.401729684642511,0.355943888177511,-0.00326936840081929,0.0450287881122311
-58.083525047651,1,0.0072246658822013,0.424362218430115,0.348310445026488,-0.00303907693920111,0.04906935638139
-58.0265261661605,1,0.00836486414349856,0.447303248955985,0.340720761093917,-0.00285453514719137,0.0536596808426416
-58,1,0.00894235707782226,0.45810192153752,0.337195850056388,-0.0012689547087192,0.0521792823296792
-57.9728437202232,1,0.0095661719715368,0.469233666397285,0.333592242844807,-0.000252661860070488,0.0522932067955008
-57.9456874404464,1,0.0102243241093049,0.480439919691335,0.329993733904606,0.000808400037658421,0.0524043696969915
-57.9170386202234,1,0.010957409727875,0.492339583366957,0.326202929065975,0.00197573906273296,0.0525232958544046
-57.8868941256762,1,0.0117735481913602,0.504942685065575,0.322220261034181,0.00325653949769027,0.0526555769195897
-57.8551814019764,1,0.0126838713423835,0.518288104129416,0.318037071788015,0.00466135072290749,0.0528088092668344
-57.8217984582916,1,0.0137020140305212,0.532427387627476,0.313640962197961,0.00620284348286532,0.0529928342910525
-57.7865814616361,1,0.0148457355119478,0.547438834110235,0.309011592717214,0.00789771471179901,0.053220526843973
-57.7492610607514,1,0.0161395171691191,0.563446888779523,0.304115069276548,0.00976959944382069,0.0535091540716286
-57.7093889124524,1,0.0176192623018326,0.580655019969258,0.298894531649515,0.0118542125961989,0.0538829580650935
-57.6661860166424,1,0.0193421038464497,0.59941358905588,0.293250731583406,0.0142100118129569,0.0543786419159828
-57.6181288086178,1,0.0214123446301781,0.620404542430539,0.28698893560139,0.0169467365649506,0.0550595934296876
-57.5706125236561,1,0.0236272258428306,0.641273807620737,0.280814960675455,0.0197703914234047,0.0558872644242681
-57.5235136638493,1,0.0259962692966108,0.662057698587887,0.274712989510855,0.0226820770669087,0.0568790980108682
-57.4732195762059,1,0.0287267762124274,0.68434327267217,0.268217567317167,0.0259122260969687,0.0581483377858673
-57.423561315563,1,0.0316363833529391,0.706423748542061,0.261826207371702,0.0292207886025973,0.0596360939515201
-57.3768088815818,1,0.0345789507529529,0.727267175254539,0.255829962607825,0.0324409630893492,0.061268808971834
-57.3313743242099,1,0.0376356561527399,0.747561234828595,0.250023546668855,0.0356653063022301,0.0630876282901839
-57.2862278472965,1,0.0408731272586404,0.767751778478638,0.24427548416941,0.0389591826087113,0.0651366777312818
-57.2406042096897,1,0.0443551625640081,0.788169161213904,0.238489814004302,0.0423762409665748,0.0674669132062172
-57.1936910180912,1,0.0481641103766063,0.809165114797808,0.232566394724795,0.0459795948945335,0.0701501270338183
-57.1443198022971,1,0.0524316685289776,0.8312486841811,0.226362687997255,0.0498666704835277,0.0733046871634149
-57.0895758818754,1,0.0574852107637931,0.855702733771055,0.219522437564656,0.054286278542993,0.0772190955570304
-57.0209410884509,1,0.0643168539654123,0.886283443245289,0.211008361340088,0.0599825522899909,0.0827777121042844
-56.9520643582511,1,0.0717485425311269,0.916847768938531,0.202539487369856,0.0658626376322431,0.0891210451562457
-56.8957764442649,1,0.0782655108707536,0.941706428848903,0.195679266113857,0.0707818341558272,0.0948994955365484
-56.842725456162,1,0.0847836488159618,0.965017216169353,0.189267441086608,0.0755053730326073,0.100852434877387
-56.7897327656819,1,0.0916675883430627,0.988170279213004,0.182918429224285,0.0803021140783616,0.1073034946225
-56.7355574411337,1,0.0990986830665702,1.01168600214352,0.176489115399335,0.0852803130592302,0.114432351941711
-56.6790525188642,1,0.107281368218739,1.03602794912759,0.169853756449959,0.0905451090493442,0.122454780273495
-56.6185116574298,1,0.116546537666217,1.0618767330055,0.162829504148401,0.0962585855102853,0.131727415936041
-56.5501044642307,1,0.127645192833689,1.09076609909445,0.155005723369859,0.10279113474025,0.143060916605757
-56.4706088153275,1,0.141393393176396,1.12387097633407,0.146075813672997,0.110462616885879,0.157386442637745
-56.3972059086218,1,0.154907458827502,1.15394948177889,0.13799666308377,0.117598260657093,0.171724400438969
-56.3340859012801,1,0.167160395739122,1.17940715849916,0.131185921508769,0.123754964760779,0.184907836026474
-56.2735701820569,1,0.179456256616302,1.20343641371594,0.124781922852427,0.12965967193573,0.198286863743481
-56.2127584882046,1,0.192350590777701,1.22718817871586,0.118477211448071,0.13558015065421,0.212456142885216
-56.1497799100362,1,0.206268130575133,1.2513458910281,0.112092849838662,0.141681267443138,0.227888710588228
-56.0820690331541,1,0.22186228089633,1.27679238622649,0.10540157251086,0.148185846385266,0.245329074715673
-56,1,0.241620099934311,1.30686338651753,0.0975440479958426,0.156992297436996,0.265102769438151
-55.9521510438812,1,0.253561295151058,1.32398719620834,0.0930962513734201,0.162667844608146,0.275750039487547
-55.9043020877623,1,0.265803815005509,1.34079827021124,0.0887494452952779,0.168432057442856,0.286459802365867
-55.8537833385629,1,0.279046788324774,1.35819806648516,0.0842716634496878,0.174607806840075,0.297811847733414
-55.8012909451858,1,0.293140413145973,1.37588716434573,0.0797424342435338,0.181115819543767,0.309628961531226
-55.7467918331061,1,0.308117300285021,1.39382049053493,0.0751754471102667,0.187963959706958,0.321889983620115
-55.6898650972796,1,0.324117686204689,1.41207122558844,0.070554642793424,0.195210270616454,0.334653155026209
-55.6294411526756,1,0.341476158851694,1.43089269391283,0.0658197043765858,0.203000042530601,0.348109172185298
-55.5629631567782,1,0.360988414462576,1.4509308864862,0.0608150999271236,0.211680603222793,0.362749617309308
-55.4805413278308,1,0.385727405521298,1.47478107323013,0.0549119629838439,0.222591204108814,0.380566142339304
-55.4154430933181,1,0.405647154842422,1.49282653029906,0.0504881626197916,0.231312741052517,0.394293071679992
-55.3503448588054,1,0.425858872900868,1.51016282297795,0.0462765093285379,0.240115734291672,0.407640620869201
-55.2893400828391,1,0.445027449509009,1.5257585662746,0.0425230014678858,0.248432915609944,0.419743918813575
-55.2292718667069,1,0.464081800937632,1.54049519007764,0.0390101008541815,0.256684515261763,0.431225344489399
-55.1681815328483,1,0.483607623908014,1.55484849284131,0.0356234154506381,0.265141811988977,0.442408286013927
-55.1039737417535,1,0.504249320592861,1.56924280551491,0.0322652860539813,0.274106795875739,0.453571634819832
-55.032548692295,1,0.527302483467521,1.58442166812638,0.0287704970560014,0.284177686153023,0.465209666452531
-54.941504692251,1,0.556733671020362,1.60249980929992,0.0246791649309813,0.297168910244395,0.478722377228146
-54.865476797029,1,0.581265197936859,1.61651175415395,0.0215695583967881,0.308144442050023,0.488742972554056
-54.8019771354842,1,0.601665482787328,1.62746492856362,0.0191821393306398,0.317393134772831,0.496141169278472
-54.7410744082804,1,0.621113428229102,1.63733574270168,0.0170678933734598,0.326329647641403,0.502340760925912
-54.6799505626225,1,0.64047793643508,1.64662552104267,0.0151147349545524,0.335363147710304,0.507624196592545
-54.6167861937298,1,0.660287681072747,1.65558570875885,0.0132692081098829,0.344768658080606,0.512039979799658
-54.5489103701497,1,0.681302172816246,1.66450250180651,0.0114755490284896,0.35496039270077,0.515538822087512
-54.4688485778695,1,0.705662436297194,1.67409427409858,0.00960203493965606,0.367101782702194,0.517914442718393
-54.3992420980917,1,0.726410397016371,1.68164154276639,0.00817600507269195,0.377769571337722,0.518357318767011
-54.3296356183139,1,0.746707866275822,1.68847582411138,0.00692821025056284,0.388551330995203,0.517219090541348
-54.2660174781629,1,0.764827286674096,1.6941196353595,0.0059345562187572,0.398520854545528,0.514746391063299
-54.2039528734797,1,0.782075401466492,1.69909148403274,0.00509166839294818,0.408376192371591,0.510982076308731
-54.1411452266011,1,0.799070561451404,1.70360715955091,0.00435707475565607,0.41851052186356,0.505790094360897
-54.0754846230274,1,0.816315366793681,1.70779821570244,0.00370643842240723,0.429317808292582,0.49885660305385
-54,1,0.835446389664444,1.71198330997768,0.00309262750186302,0.439754648453281,0.494359199219999
-53.9556131439816,1,0.846335636692037,1.71414550034796,0.0027925012839197,0.444869927410922,0.493349009863589
-53.9112262879632,1,0.856950213880723,1.71609814706183,0.00253481741406508,0.449808146652621,0.492241099114013
-53.8624176569955,1,0.868298557369149,1.71801453613518,0.00229859075610084,0.455043041792661,0.490922381136117
-53.8102285162696,1,0.880050897854746,1.71980953601662,0.00209828615538032,0.460426631447699,0.489412602081539
-53.7539432723774,1,0.892275837237962,1.72146732057801,0.0019398855893883,0.466000210392102,0.487689724402528
-53.6924168126747,1,0.905097641849796,1.72296959811765,0.00183140127250467,0.471832535835371,0.485717737123353
-53.6230208348664,1,0.918873045973987,1.72430274144155,0.00178502030827674,0.478096471965586,0.483405652666722
-53.5410271284559,1,0.934204103302421,1.72542492574245,0.00182638839846867,0.485064950768523,0.48056951720013
-53.4554482260422,1,0.949110456298213,1.72612293962235,0.00197123104624987,0.491807714945698,0.477483636883341
-53.3839384251015,1,0.960710591899879,1.72637330769765,0.00216469435676499,0.496990986395183,0.474792137791917
-53.3155932597191,1,0.971074593938708,1.72635825625861,0.00240556387214977,0.501534287044279,0.472114370378116
-53.2460502929407,1,0.980902994464167,1.72611346440242,0.00270154672205487,0.505729298154068,0.46928484253238
-53.1720657434194,1,0.990576617267485,1.7256263331724,0.0030668712222425,0.509713895981296,0.466173476585286
-53.0859883568545,1,1.00083667428875,1.72480196499107,0.00354897718876307,0.513743062759665,0.462464303942199
-53.0090392163031,1,1.00912585065488,1.72386284450521,0.00402406566625063,0.516823283467833,0.459124930839294
-52.9320900757517,1,1.01660664961142,1.72276192011905,0.00453342861298306,0.519455219171155,0.455833831074122
-52.8625662807073,1,1.02269270886747,1.72164984740066,0.00501746278560367,0.521491521403728,0.452967149044531
-52.7946828449508,1,1.02804004700055,1.72047436488347,0.00550726028355086,0.523207435470294,0.450325804667991
-52.7256469747482,1,1.0328971385955,1.71920434128287,0.00601868305306147,0.524711259522988,0.447853275186942
-52.6527372621109,1,1.03741644843396,1.71779819017737,0.00656937393983172,0.526060345847373,0.44552250207998
-52.5715370182587,1,1.04174631425462,1.71617358519437,0.00719114664453686,0.52727929434893,0.443299680867704
-52.4881244062532,1,1.04546429406964,1.71446152787745,0.00783510504065027,0.528193245456947,0.441432019457135
-52.4047117942478,1,1.04848807325629,1.71272563021962,0.00848105726885648,0.528710335930967,0.439967750760543
-52.3324144802624,1,1.05058333775162,1.71121546747014,0.00904049993142689,0.52879130109785,0.439007563072195
-52.2625388874623,1,1.05217479891034,1.70976088865868,0.00957938623900037,0.528516370260196,0.438347485466715
-52.1916305000545,1,1.05338265634812,1.70829790865806,0.0101231722823852,0.527870068658401,0.437958116930097
-52.1167371384909,1,1.05424443150354,1.70677453008956,0.0106928638330582,0.526789452399591,0.437884078452053
-52.031574517084,1,1.05474880488453,1.70507749671698,0.0113332332802463,0.525088765237643,0.43828207130625
-52,1,1.05481623658715,1.70445923515162,0.0115683154737676,0.525072353133727,0.437068028773852
-51.9399066795135,1,1.0547779848883,1.70330029692018,0.012011653248642,0.52457820662961,0.435619356588271
-51.8798133590271,1,1.0545345107474,1.70216595761701,0.0124483498684821,0.524033842747268,0.43415793964414
-51.8092813887811,1,1.05400744966264,1.70086795140772,0.012950394429505,0.52334392055208,0.432441833190229
-51.7260404405554,1,1.05308087737613,1.69938530880003,0.0135254575411256,0.522477366562543,0.430437651988986
-51.6124950116918,1,1.05134915441729,1.69745453943121,0.014274134106554,0.521235278913873,0.427780432675283
-51.4881925010352,1,1.04892979563389,1.69546996904531,0.0150397741936327,0.519822330062393,0.425012896180658
-51.3579558650748,1,1.04592193363837,1.69354382589706,0.0157752759114768,0.518282698613301,0.422290575403973
-51.245923864238,1,1.04303296170122,1.69201769209755,0.0163500526573144,0.516894138726133,0.420093865523935
-51.1519154041471,1,1.04044522177633,1.69083298396411,0.0167896675582569,0.515674967111975,0.418356406658285
-51.0586102050055,1,1.03776751148256,1.68974504809505,0.0171868127897916,0.51441795999297,0.416737975731611
-50.9583552028288,1,1.03480659565992,1.68867445982579,0.0175696795744918,0.513027295868702,0.415138461326608
-50.8316459332171,1,1.03099711104199,1.68746727068085,0.0179885875249407,0.511243313215,0.41337294159876
-50.7141289210377,1,1.02745207161703,1.68649201845852,0.0183130776175565,0.509602303576265,0.41204913645155
-50.6184937388387,1,1.02459336989601,1.68579907548926,0.0185329404511576,0.508299258441767,0.411230573496927
-50.5240445497631,1,1.02181785760098,1.6852012359254,0.0187127601052452,0.507049320394314,0.41066933110476
-50.4220492591958,1,1.01889700426568,1.68464911202363,0.0188676162436022,0.505736987115187,0.410347214872941
-50.2892312703597,1,1.0152477805722,1.68406890794602,0.0190130499827076,0.504059986568617,0.410364864092174
-50.1729724652078,1,1.012226550151,1.68368181460448,0.0190937847098911,0.502586537499752,0.410772982558187
-50.0770794750963,1,1.00987313682048,1.68344083247557,0.0191318007915346,0.50134656551125,0.411380376154374
-50,1,1.00807983291866,1.68329434267571,0.019145947436791,0.500510954784082,0.411662366742476
-49.9270440606905,1,1.0064674978975,1.68319129811169,0.0191473817997448,0.499862371552523,0.41173289152833
-49.854088121381,1,1.00494083885613,1.68312002744655,0.0191381042513658,0.499249801408527,0.411819930203561
-49.7694406989656,1,1.00327983727469,1.68307358048898,0.0191149217940053,0.498585162995036,0.411941341269088
-49.6710683989504,1,1.00150139681302,1.68306339447264,0.0190726647615379,0.497880488306487,0.412113565694262
-49.5578437286215,1,0.999658922579599,1.68310245766474,0.0190058008165546,0.497171819116587,0.412362305675818
-49.4446190582925,1,0.998035339835381,1.68318761179381,0.018921953648919,0.49658637257883,0.412674783256124
-49.3452558857753,1,0.996788777056501,1.68329393536817,0.0188365299178061,0.496179783490372,0.413003715629334
-49.2425806811089,1,0.995671888286664,1.68342920049441,0.0187387649130282,0.495861538326461,0.413390490488557
-49.1228810809858,1,0.994582315184248,1.6836126827582,0.0186154822371586,0.495604872803659,0.41388032713477
-49.0175958283939,1,0.993804821021887,1.68379136650766,0.0185013289074699,0.49545944450064,0.414319798415128
-48.912310575802,1,0.993187428866877,1.68398139285617,0.0183840709867168,0.495369202735287,0.414742789155331
-48.8126892364142,1,0.992741706372098,1.68416786812827,0.0182719461647257,0.495322774998449,0.415111871442414
-48.7086673322645,1,0.992409896767911,1.68436602194562,0.0181550710205272,0.495310635119082,0.415456387795813
-48.5860486639913,1,0.992179167554442,1.68459989314553,0.0180190839130527,0.495349311342789,0.415807759747845
-48.4807952272137,1,0.992105940651028,1.68479771614944,0.0179049040909748,0.495438669318151,0.416066676865347
-48.3755417904361,1,0.992135125462368,1.68499038279572,0.0177938190886249,0.495589829908493,0.416290402105499
-48.2748304278412,1,0.992247595900721,1.68516819363216,0.0176909874801332,0.495796804292147,0.416470849855584
-48.1687484886142,1,0.992443614735001,1.68534718983216,0.0175868898363801,0.496078276837845,0.416617239893823
-48.0403150107021,1,0.992770483346722,1.68555115956057,0.0174674015296018,0.496491680874414,0.416711349869658
-48,1,0.992890312403042,1.68561216541125,0.0174314876427511,0.496577169620979,0.416835152407633
-47.8969344774067,1,0.993228012142935,1.68576147962196,0.017343375757914,0.496806586934833,0.417104569679381
-47.7826013394492,1,0.993646432285703,1.68591594422168,0.0172523825513787,0.497044888956106,0.417381549395091
-47.6238866041728,1,0.994282866795008,1.68611098545554,0.0171386746641077,0.497346066113456,0.417725385909913
-47.5024896334968,1,0.994798040215419,1.686245111626,0.0170618223379969,0.497563143214009,0.417965497045893
-47.3810926628208,1,0.995325975943843,1.68636638917565,0.0169936840453884,0.497781030391376,0.418197244826409
-47.2712240644431,1,0.995806958155608,1.6864652758904,0.0169394236478267,0.49798495745581,0.418405138060631
-47.1567686955619,1,0.996304462305476,1.686557548896,0.0168903041052254,0.498203345112827,0.418618306263328
-47.0183711385369,1,0.99689285933397,1.6866549012136,0.016840936306936,0.498464055990995,0.418858955000004
-46.8766698010179,1,0.997471714608476,1.68673904818611,0.0168016182848569,0.49870719141748,0.419064675905965
-46.763217302067,1,0.997912794178183,1.68679559486331,0.0167780563594317,0.498873357658216,0.419187623810882
-46.649283513361,1,0.998332237783996,1.68684316666871,0.0167610419443195,0.499013029166512,0.419271199287971
-46.5168707601719,1,0.998786802718167,1.68688749687738,0.016748850612094,0.49914910651666,0.419325059086659
-46.3996064561633,1,0.999157579647824,1.68691756097735,0.0167440184710186,0.499258391547381,0.419345286170048
-46.2823421521547,1,0.999497027120187,1.68693964816256,0.0167439857798064,0.499368281364516,0.419349918461549
-46.169427879413,1,0.999793482716197,1.68695401505433,0.0167478559480286,0.499479670388703,0.419343784989854
-46.0465269811025,1,1.00008187987589,1.68696273227726,0.0167558369964604,0.499604870883743,0.419322040886513
-46,1,1.00018173830133,1.68696432830075,0.0167597779047843,0.49964295851068,0.419326375473736
-45.8792795478826,1,1.00041716565404,1.68696459490422,0.016772124210542,0.499729100926704,0.419327963084339
-45.7412615711811,1,1.00064518797903,1.68695893731547,0.0167896105391402,0.499797074313149,0.419304430526649
-45.6216250735781,1,1.00080843626432,1.68694978364317,0.0168071806511883,0.499826777792123,0.419259669826078
-45.4902334172557,1,1.00095251652544,1.68693609633348,0.0168283721247095,0.499834118429097,0.419190893225929
-45.362405520961,1,1.00105922701953,1.68691994881689,0.0168501500925694,0.499827859884481,0.419116762199012
-45.2345776246664,1,1.00113514368062,1.68690176196483,0.0168723780323354,0.499820585331729,0.419048235912163
-45.1169335495947,1,1.00117988287909,1.68688380222698,0.0168927782317128,0.499818586502361,0.418996190208769
-44.989310356582,1,1.00120360577928,1.68686355711849,0.0169145457181611,0.499819783481007,0.418950493561688
-44.8534376506576,1,1.00120346939951,1.68684171033583,0.0169371336752619,0.499815637898469,0.418905553230274
-44.7175649447332,1,1.0011804771111,1.68682010007012,0.016959004074455,0.499794621287426,0.418853916882855
-44.5985578044976,1,1.00114427855206,1.68680172996849,0.0169774354747963,0.49975793794879,0.418799413681111
-44.471194433841,1,1.00109166304636,1.68678294433791,0.0169961815664555,0.499702846576271,0.418735238952058
-44.3331847369408,1,1.0010216000578,1.68676387500467,0.0170150105506514,0.499635317635526,0.41867035671308
-44.1951750400407,1,1.00094125808724,1.68674634338871,0.0170319690794193,0.499572671983788,0.418624295591488
-44.0747232094933,1,1.00086522040636,1.68673238591354,0.0170451158515885,0.499528042943961,0.418606324715217
-44,1,1.00081618182545,1.68672436509312,0.0170525131364136,0.499509275769619,0.418596286177576
-43.8597957615908,1,1.00072200135403,1.68671060082212,0.0170649644229762,0.499486219560836,0.418575540118723
-43.7195915231816,1,1.00062703965497,1.68669844258013,0.0170757652528639,0.499461350693671,0.418553270915672
-43.598974094645,1,1.00054631800729,1.68668920286966,0.0170838913012284,0.499430751060353,0.418525171784313
-43.4764792419709,1,1.00046647273714,1.68668091492431,0.0170910800437496,0.499390197192549,0.418487436673322
-43.3318481746948,1,1.0003762657926,1.68667247235449,0.0170981022184944,0.499337659816887,0.418438628622597
-43.2078472484793,1,1.00030333858945,1.68666632362892,0.0171027423613385,0.499298745056848,0.418403291044182
-43.0838463222638,1,1.00023513179898,1.68666111707207,0.0171060563350771,0.499273027309794,0.418381532693146
-42.9606381913117,1,1.00017247695246,1.6866568169346,0.0171081054822322,0.49926200201,0.418374849742378
-42.8184782333118,1,1.00010690150687,1.68665285839348,0.0171091780470236,0.49926090202512,0.418379304498455
-42.6915969277497,1,1.00005464182618,1.68665016107925,0.0171092651931314,0.499260448716952,0.418384337123373
-42.5647156221876,1,1.00000834325054,1.686648183312,0.0171087814774647,0.499252429233315,0.418382335747785
-42.440705071653,1,0.999968792811855,1.68664688185437,0.0171078813419862,0.499235236293926,0.418371570485099
-42.2995467159294,1,0.99993044790107,1.68664608021978,0.0171063499611484,0.499209635267286,0.418353981968287
-42.1699949999881,1,0.999901252884328,1.68664590554212,0.0171044007057231,0.49918964486218,0.418342034830495
-42.0404432840468,1,0.999877487097361,1.68664619381074,0.017101890318838,0.499180823796801,0.418341953544797
-42,1,0.999871126572376,1.68664636722163,0.0171009985714524,0.499181182250155,0.418344159516685
-41.845224945235,1,0.999851166298595,1.68664734338598,0.0170972237074005,0.499192832823703,0.418363056239739
-41.691264745902,1,0.999837727237547,1.68664871922934,0.0170931846512597,0.499211044474852,0.418387971707832
-41.5488349597607,1,0.999830431768061,1.68665025922318,0.0170895239103823,0.499221339553981,0.418403972218365
-41.4231846254859,1,0.99982766710195,1.68665176848709,0.0170865002235668,0.499220358089278,0.418407588990624
-41.2874945433431,1,0.999828111482358,1.68665350028455,0.0170834496628892,0.4992111942441,0.418402890794589
-41.1448870675832,1,0.999831930153305,1.68665537782062,0.0170803659597719,0.499201261369576,0.41839704164592
-41.0022795918233,1,0.999838668688418,1.68665726107912,0.0170772779891578,0.499200694047412,0.418399876758792
-40.8751884487459,1,0.999846717677656,1.68665890643099,0.0170745036062444,0.499211363685601,0.4184129551857
-40.7342548555915,1,0.999857451496437,1.68666065982652,0.0170715137734772,0.499231599358677,0.418435117914916
-40.5960510037316,1,0.999869393729961,1.68666227815492,0.0170688600751531,0.499251083665614,0.418455671483834
-40.4578471518717,1,0.999882323713663,1.6866637742395,0.0170666439457496,0.499261847044245,0.418466627154724
-40.3288179023626,1,0.999894947526303,1.68666504724078,0.0170650057736246,0.499261761291761,0.418465870185507
-40.1821562135801,1,0.999909571933732,1.6866663402292,0.0170635445749986,0.499254591993344,0.418456866379577
-40.0475090246621,1,0.99992294702942,1.68666738151404,0.0170624097639399,0.499249758858987,0.418449273613116
-40,1,0.999927604080999,1.68666771635156,0.0170620285316047,0.499249543381852,0.418448840623061
-39.8656122066302,1,0.999940482685664,1.68666857603979,0.0170609700919667,0.499255561797609,0.418454316443931
-39.7314221503703,1,0.99995276000226,1.68666931324773,0.0170599719909902,0.499269831159713,0.418468049157364
-39.5503743449878,1,0.999968133057948,1.68667013281585,0.0170589161326399,0.499290914274684,0.418488415858839
-39.3987957639584,1,0.999979769830991,1.68667067918905,0.0170584726844167,0.499298804072555,0.418495712383538
-39.2672221751404,1,0.999988869016017,1.68667106061642,0.0170584392384186,0.49929544232833,0.418491840535912
-39.116524106596,1,0.999998093429642,1.68667140214046,0.0170586773332259,0.499284828409664,0.418480648199051
-38.9797436399217,1,1.00000534234796,1.68667163308318,0.0170589755194738,0.499276970668555,0.41847227126872
-38.8429631732473,1,1.00001153136582,1.6866717971819,0.017059223900206,0.499276937160572,0.418471724675246
-38.7078264262317,1,1.0000166346726,1.68667190120852,0.0170594013965625,0.499285211337273,0.418479498632723
-38.5449952765845,1,1.00002151455454,1.68667195989888,0.017059640870672,0.499299268393882,0.41849296302851
-38.3799106242118,1,1.00002514836689,1.6866719563161,0.0170600974243598,0.49930673059757,0.418499837351095
-38.2448073328117,1,1.00002722807673,1.68667191407444,0.0170606897186273,0.499303197343398,0.41849583423155
-38.0994728179563,1,1.0000286616946,1.68667183632832,0.0170614711914014,0.499292351502161,0.418484495933944
-38,1,1.00002921272553,1.68667176725699,0.0170620116169182,0.4992844947177,0.418476318888623
-37.8589120900835,1,1.00002946472035,1.68667165175418,0.0170626762626118,0.49927825139666,0.418469654777357
-37.7227260825784,1,1.00002919198245,1.68667152535851,0.0170631521201164,0.499280445849536,0.418471470002214
-37.5769224867975,1,1.00002842346097,1.68667137897186,0.0170635258941485,0.499289430547834,0.418480081071194
-37.4256097526977,1,1.00002719500925,1.68667122016767,0.0170639020939994,0.49929852209532,0.41848882393506
-37.2742970185979,1,1.00002561683874,1.68667105923043,0.0170643932493239,0.499299996560106,0.41848999362403
-37.1361780713198,1,1.00002394229038,1.68667091412403,0.017064956214015,0.499293233493063,0.418482994452198
-36.9740181052619,1,1.00002177340263,1.68667074984057,0.0170656411863107,0.499280892010481,0.418470432034817
-36.8335690685114,1,1.00001978190733,1.68667061560655,0.0170661169113512,0.499273620582899,0.418463022860664
-36.693120031761,1,1.00001773982235,1.68667049089332,0.017066407780221,0.499273904866613,0.41846322358085
-36.5484033362371,1,1.00001563158087,1.68667037387648,0.0170665436689393,0.499281045719674,0.418470339679784
-36.3900580263872,1,1.00001337207326,1.68667026041085,0.0170666359692319,0.499290047132446,0.418479391280744
-36.2317127165374,1,1.00001121042472,1.68667016278079,0.0170668150039722,0.499292459938328,0.418481941783367
-36.0909017309734,1,1.00000940380238,1.68667008917834,0.017067080701662,0.499286978890109,0.418476662581139
-36,1,1.0000083068618,1.68667004800539,0.0170672764466654,0.499281084073632,0.418470869993478
-35.8291269819035,1,1.00000641108667,1.68666998302569,0.0170675805121205,0.499271207581918,0.418461072165911
-35.6762659588088,1,1.00000491367029,1.68666993727707,0.0170676806755955,0.499269523718019,0.418459455974819
-35.5327213093965,1,1.0000036862126,1.68666990371122,0.0170676217038803,0.499275052455621,0.418465045747006
-35.3584510140006,1,1.00000243080837,1.68666987365384,0.0170674798967093,0.499284823873881,0.418474887693823
-35.1853391031083,1,1.00000143297333,1.68666985378525,0.0170674386768161,0.499288619671486,0.418478749285694
-35.0412498908049,1,1.00000078237407,1.68666984369472,0.0170675295020745,0.499284405611535,0.418474586413264
-34.8790870963473,1,1.0000002310548,1.68666983822713,0.0170676906783582,0.499275486587576,0.418465720715515
-34.7306384346945,1,0.999999878411649,1.68666983778776,0.0170677749217057,0.499269823423082,0.418460102007507
-34.5821897730416,1,0.999999653799646,1.68666984091853,0.0170677283810745,0.499270748294985,0.418461066764755
-34.4317715472575,1,0.999999538382818,1.68666984701933,0.0170675747177148,0.499277525508076,0.418467879295601
-34.2673237398856,1,0.999999518916374,1.68666985630283,0.0170674054172841,0.499285549932924,0.418475935904281
-34.1028759325137,1,0.999999587112113,1.6866698675971,0.0170673587572097,0.49928748980765,0.418477900602043
-34,1,0.999999664085784,1.68666987539855,0.0170674055021183,0.499284690941501,0.418475116997417
-33.8146496107685,1,0.999999850816433,1.68666989038962,0.017067555101712,0.499275874770139,0.418466333214823
-33.6626345722677,1,1.00000003533696,1.68666990317937,0.0170676248545146,0.499271189793399,0.418461672393631
-33.5106195337669,1,1.00000023589179,1.68666991605389,0.0170675794424103,0.499272743733272,0.418463248054362
-33.3552866623198,1,1.00000044794146,1.68666992899105,0.0170674479151705,0.499279400575902,0.418469924301263
-33.1892991406176,1,1.00000067402217,1.68666994226898,0.0170673285543988,0.499286163070009,0.418476704074213
-33.0233116189155,1,1.00000089289494,1.686669954714,0.0170673341449003,0.499286813605271,0.41847736793368
-32.8715048036825,1,1.00000108272394,1.68666996518022,0.0170674474078723,0.499281703957427,0.418472266655783
-32.6784296635577,1,1.00000130626292,1.68666997702846,0.0170676094372409,0.499273938970189,0.418464506500181
-32.5031126028678,1,1.00000149014757,1.68666998624294,0.0170676412733991,0.499272912730551,0.418463478437783
-32.3504174722877,1,1.00000163527138,1.68666999302914,0.0170675681235582,0.499277721069144,0.418468279905434
-32.1600966124286,1,1.00000179730115,1.68666999989325,0.0170674632011523,0.49928520157812,0.418475744325088
-32,1,1.00000191847393,1.68667000437482,0.0170674720593123,0.499286801646374,0.41847732844318
-31.8454395198171,1,1.00000202341042,1.68667000769691,0.017067583477642,0.499282893919787,0.418473414129646
-31.6654831483944,1,1.00000213181512,1.6866700104888,0.0170677505830191,0.499276022417188,0.418466535356718
-31.4750295243425,1,1.00000223153479,1.68667001237855,0.0170678305180392,0.499273603508208,0.418464109272667
-31.3190083384235,1,1.00000230243997,1.68667001324917,0.0170677914932332,0.499277341628983,0.418467841958591
-31.1380867382272,1,1.00000237311589,1.68667001363717,0.0170677138658515,0.499283919540539,0.41847441412454
-30.9448269826072,1,1.00000243546579,1.68667001346697,0.0170677291430296,0.499286202545478,0.418476691727788
-30.7870152953629,1,1.00000247665305,1.68667001298483,0.0170678446084537,0.499282560124626,0.418473045523168
-30.6030747020461,1,1.00000251392184,1.6866700121381,0.0170680093490117,0.499276317823718,0.418466799602465
-30.4098189007093,1,1.00000254090352,1.6866700110219,0.0170680875134337,0.499274458507082,0.418464937498438
-30.2503770172775,1,1.00000255399627,1.68667000999336,0.017068056046069,0.499278134984433,0.41846861254201
-30.0611127884091,1,1.00000255905177,1.68667000870959,0.0170679970369396,0.499284084442787,0.418474561419205
-30,1,1.00000255830652,1.68667000828927,0.0170679943435306,0.499285221812084,0.418475698334572
-29.8361504295081,1,1.00000255074882,1.68667000716463,0.0170680528895792,0.499284809295298,0.418475284267059
-29.6715967293663,1,1.00000253529087,1.68667000605695,0.0170681844458706,0.49928030737721,0.418470780942798
-29.4923699103115,1,1.00000250995959,1.68667000489957,0.0170683177725105,0.499275500032526,0.418465972261411
-29.3131430912566,1,1.00000247635003,1.68667000381526,0.017068356144653,0.499275497063009,0.418465968184248
-29.1487191716746,1,1.00000243880257,1.68667000290047,0.0170683157162102,0.499279645291236,0.418470115622087
-28.9243047227041,1,1.00000237817503,1.68667000179513,0.0170682790149064,0.49928474221002,0.418475211854416
-28.7420484989749,1,1.00000232183216,1.6866700010303,0.0170683534389904,0.499283392273162,0.41847386173298
-28.5724685855036,1,1.0000022644673,1.68667000043024,0.0170684791253215,0.499278812495059,0.418469282117533
-28.3954454445106,1,1.00000220029295,1.68666999991859,0.0170685780771176,0.499275325608559,0.418465795778862
-28.2184223035176,1,1.00000213258634,1.68666999952005,0.0170685865468808,0.499276474907292,0.418466946047896
-28.0463710947229,1,1.00000206424785,1.68666999923327,0.0170685376233327,0.499280779802455,0.418471252327601
-28,1,1.00000204550974,1.68666999917154,0.0170685253424518,0.499281934035127,0.418472406729157
-27.8292679677531,1,1.00000197573694,1.68666999899491,0.0170685194403001,0.499284182317767,0.418474655610901
-27.659354887049,1,1.00000190566823,1.68666999888834,0.0170685908097961,0.499282230806816,0.418472704659616
-27.4783896377243,1,1.00000183119015,1.68666999883717,0.0170687046853516,0.499277767675435,0.41846824207952
-27.3052508011563,1,1.00000176083319,1.68666999883638,0.0170687698647454,0.499275460482676,0.418465935365904
-27.1321119645882,1,1.0000016920455,1.68666999887208,0.0170687563668351,0.499277241306994,0.41846771661665
-26.9500130961319,1,1.00000162205205,1.68666999893881,0.0170687020857882,0.49928142285329,0.418471898548065
-26.7749304543162,1,1.00000155756888,1.68666999902254,0.0170686893176981,0.499283521735848,0.418473997732791
-26.5998478125006,1,1.00000149627104,1.68666999911821,0.0170687491969097,0.499281684453496,0.418472160678563
-26.4151691406666,1,1.00000143539381,1.68666999922553,0.0170688456684689,0.499277634608893,0.418468110985834
-26.2388235729667,1,1.00000138104793,1.68666999932918,0.0170688944162413,0.499275756850145,0.418466233278324
-26.0624780052669,1,1.00000133040693,1.68666999943037,0.0170688713216036,0.499277644816989,0.418468121195677
-26,1,1.0000013133286,1.68666999946517,0.0170688523663828,0.49927892351561,0.418469399905872
-25.7986889451667,1,1.00000126116451,1.68666999957249,0.0170688040954419,0.499282542019741,0.418473018496326
-25.601523455344,1,1.00000121381367,1.68666999966933,0.0170688313894509,0.499282197906912,0.418472674455628
-25.4238098940562,1,1.00000117365222,1.6866699997486,0.0170689075273709,0.499278924909963,0.418469401511576
-25.2318719406716,1,1.00000113214159,1.68666999982489,0.0170689686596302,0.499276174188141,0.418466650832196
-25.0399339872871,1,1.00000109166457,1.68666999989098,0.0170689557281922,0.499277231613758,0.418467708283048
-24.8564609614281,1,1.00000105308485,1.68666999994439,0.0170689025875479,0.499280557711968,0.418471034387334
-24.6696593854847,1,1.00000101310605,1.68666999998897,0.017068879365821,0.499282477030245,0.418472953691614
-24.4828578095414,1,1.00000097171285,1.68667000002395,0.0170689213944166,0.499280873843546,0.418471350468381
-24.2912871775532,1,1.00000092720722,1.68667000005043,0.0170689905600091,0.499277547982826,0.418468024544378
-24.1078539658519,1,1.00000088228368,1.68667000006767,0.0170690151122959,0.499276318647441,0.418466795121515
-24,1,1.0000008547659,1.6866700000745,0.017068999770321,0.499277152152639,0.418467628578141
-23.7834758381372,1,1.0000007971951,1.68667000008195,0.0170689385283366,0.499280583617212,0.418471059985145
-23.5950427816185,1,1.0000007450095,1.6866700000829,0.0170689175021654,0.499281996098687,0.418472472420663
-23.4066097250998,1,1.00000069164622,1.68667000007993,0.0170689544274556,0.499280233293053,0.41847070957346
-23.2059560284852,1,1.00000063459436,1.68667000007361,0.0170690093323703,0.499277214330674,0.418467690572272
-22.976018436799,1,1.00000057059458,1.68667000006376,0.0170690068316579,0.499276947644894,0.418467423849888
-22.7895960416651,1,1.00000052118534,1.68667000005462,0.0170689544357034,0.499279461061616,0.418469937243916
-22.5873050878212,1,1.00000047147589,1.6866700000443,0.0170689127618506,0.499281541939055,0.418472018104704
-22.3850141339773,1,1.00000042710365,1.68667000003414,0.0170689305788444,0.499280440868919,0.418470917027186
-22.1901939892322,1,1.00000039044251,1.68667000002491,0.0170689739090126,0.499277754670482,0.418468230831393
-22,1,1.00000036107893,1.68667000001666,0.0170689825624792,0.499276714597001,0.41846719076593
-21.8079275769012,1,1.00000033820332,1.68667000000916,0.0170689400971145,0.499278394308705,0.418468870475113
-21.5964623198586,1,1.00000032082446,1.68667000000192,0.0170688841863177,0.499280927190089,0.418471403354363
-21.3680381522724,1,1.00000031059419,1.68666999999528,0.0170688824300472,0.499280655801122,0.418471131963983
-21.175025006395,1,1.0000003079888,1.6866699999906,0.0170689176665344,0.499278332622321,0.418468808784823
-20.9690473686083,1,1.00000031014233,1.68666999998654,0.0170689311673463,0.499276948906893,0.418467425069974
-20.7630697308216,1,1.00000031604025,1.68666999998337,0.0170688920295945,0.49927837927672,0.418468855441502
-20.5548707921775,1,1.00000032429952,1.68666999998102,0.0170688405072038,0.499280664328951,0.418471140496732
-20.3165564382454,1,1.00000033460915,1.68666999997928,0.0170688360739742,0.499280520987381,0.418470997160359
-20.1195613407062,1,1.00000034234487,1.68666999997851,0.017068867836575,0.499278402931387,0.41846887911024
-20,1,1.00000034618736,1.6866699999783,0.0170688801827837,0.499277403196991,0.418467879379354
-19.7976850253376,1,1.00000035055296,1.68666999997829,0.0170688638062181,0.499277651389734,0.418468127575978
-19.596390414866,1,1.00000035159239,1.68666999997863,0.0170688163480159,0.499279671476211,0.418470147665972
-19.384851319796,1,1.0000003485675,1.68666999997926,0.0170687871870549,0.49928085207759,0.418471328270629
-19.1733122247261,1,1.00000034099863,1.68666999998006,0.0170688043213811,0.499279544594539,0.418470020790363
-18.9576426151775,1,1.00000032851288,1.68666999998098,0.0170688294977839,0.499277603189059,0.418468079387143
-18.7156776355414,1,1.00000030893688,1.68666999998202,0.0170688075536797,0.49927796221253,0.418468438412354
-18.5117836326123,1,1.00000028820496,1.68666999998287,0.0170687613704042,0.49927982833192,0.418470304532469
-18.2996791079368,1,1.00000026298837,1.68666999998368,0.0170687379478691,0.49928055681861,0.418471033019103
-18.0875745832613,1,1.00000023460553,1.68666999998439,0.017068753586847,0.499279122258128,0.41846959845764
-18,1,1.00000022210916,1.68666999998465,0.0170687626604193,0.499278329434729,0.418468805633923
-17.7804517818243,1,1.00000018918533,1.68666999998524,0.0170687616889069,0.499277472614544,0.418467948813671
-17.5680072309964,1,1.00000015571518,1.6866699999857,0.0170687207416804,0.499278748423873,0.418469224622911
-17.3378051002044,1,1.00000011845572,1.68666999998611,0.0170686754243711,0.499280287966299,0.418470764165209
-17.0986528992263,1,1.00000007955025,1.68666999998643,0.0170686720157521,0.499279546465513,0.418470022664248
-16.8853466647178,1,1.0000000454434,1.68666999998663,0.0170686837968132,0.499277907958647,0.418468384157184
-16.6726268096806,1,1.00000001265176,1.68666999998678,0.0170686659843342,0.49927770165641,0.418468177854707
-16.4599069546435,1,0.999999981675286,1.68666999998686,0.0170686179456588,0.499279126014805,0.41846960221281
-16.19399336321,1,0.999999946315973,1.6866699999869,0.0170685749891169,0.499280108212251,0.418470584409814
-16,1,0.999999923359139,1.6866699999869,0.0170685751590663,0.499279097404228,0.418469573601442
-15.7559025173805,1,0.999999898405291,1.68666999998685,0.0170685745974265,0.499277679436296,0.418468155633196
-15.5002082499356,1,0.999999877508751,1.68666999998678,0.0170685305503791,0.499278426964553,0.418468903161164
-15.2805671713161,1,0.999999864246725,1.68666999998671,0.0170684810773087,0.499279792997205,0.418470269193607
-15.0093044694496,1,0.999999854245011,1.68666999998661,0.0170684593322999,0.499279449150029,0.418469925346232
-14.790140492767,1,0.999999851494347,1.68666999998654,0.0170684599775197,0.499278092613114,0.41846856880921
-14.5676177355923,1,0.999999853591297,1.68666999998647,0.0170684368226966,0.499277900853966,0.418468377050011
-14.3450949784175,1,0.999999860473593,1.6866699999864,0.0170683882928617,0.499279133156054,0.418469609352113
-14.0708184879317,1,0.99999987505915,1.68666999998634,0.0170683467057515,0.499279853369013,0.418470329565191
-14,1,0.999999879817269,1.68666999998633,0.0170683438393218,0.49927962782707,0.41847010402327
-13.6789002059024,1,0.999999905658941,1.68666999998627,0.0170683406074877,0.499277985162873,0.418468461359108
-13.401681858466,1,0.999999932219897,1.68666999998624,0.0170683001536463,0.499278542812362,0.418469019008628
-13.1762432830169,1,0.999999955438641,1.68666999998623,0.0170682565608159,0.499279715018799,0.418470191215089
-12.9491722008203,1,0.999999979153407,1.68666999998621,0.0170682385266259,0.499279615538315,0.418470091734628
-12.7221011186237,1,1.00000000209982,1.68666999998621,0.0170682395441228,0.499278462007861,0.418468938204195
-12.4854955782652,1,1.00000002402194,1.6866699999862,0.0170682236213575,0.499278105066436,0.41846858126279
-12.2488900379066,1,1.00000004278592,1.6866699999862,0.0170681829450823,0.499279138543007,0.41846961473938
-12,1,1.00000005801808,1.6866699999862,0.0170681507684585,0.499279795420072,0.418470271616462
-11.754259803128,1,1.0000000676448,1.68666999998621,0.0170681476663935,0.499278915152074,0.418469391348481
-11.5037367601421,1,1.00000007131921,1.68666999998621,0.017068140480347,0.499278123965736,0.418468600162157
-11.2455040329063,1,1.00000006831488,1.68666999998622,0.017068103422832,0.499278878176196,0.418469354372629
-11.0012192337898,1,1.0000000591478,1.68666999998622,0.0170680682202618,0.499279684961139,0.418470161157581
-10.7338778829533,1,1.00000004240889,1.68666999998623,0.0170680583861172,0.499279020262516,0.418469496458962
-10.4917180655837,1,1.00000002175518,1.68666999998623,0.017068051348824,0.499278180837116,0.418468657033562
-10.2145245193648,1,0.999999992653685,1.68666999998624,0.0170680132758924,0.499278740638546,0.418469216834988
-10,1,0.999999966938006,1.68666999998624,0.017067978533435,0.499279486188134,0.418469964395727
-9.72198721778753,1,0.999999930591583,1.68666999997646,0.0170679583217291,0.499279079252663,0.418469575317237
-9.47958532211418,1,0.999999894524671,1.68666999986611,0.0170679474612472,0.499278166503896,0.418468686965925
-9.23649529608874,1,0.999999842743766,1.68666999942964,0.0170679135716666,0.499278240563885,0.418468794727905
-8.9934052700633,1,0.999999745637665,1.68666999830467,0.0170678638925545,0.499278856651061,0.418469454760056
-8.74594862509765,1,0.999999541589122,1.68666999593526,0.0170678211447436,0.499278420364063,0.418469074818343
-8.49849198013201,1,0.999999134243944,1.68666999166073,0.0170677746013258,0.499276870003998,0.418467593687271
-8.24476250347994,1,0.999998353222334,1.68666998443934,0.0170676787846659,0.499275552230476,0.4184663615741
-8,1,0.999997048389762,1.68666997377905,0.0170675171585533,0.499274576601178,0.41846547428496
-7.68608386603207,1,0.999994154611099,1.6866699531068,0.0170672013690402,0.4992714529931,0.418462399930772
-7.42633364235374,1,0.999990278979343,1.68666992897637,0.0170667922255992,0.499266901968144,0.418457861343414
-7.17100570140063,1,0.999984764482328,1.6866698987968,0.0170661668094371,0.49926218540716,0.418453128083052
-6.91567776044751,1,0.999977274703373,1.68666986265376,0.0170652546534792,0.499257301189228,0.418448194571093
-6.65590988476252,1,0.999967495151147,1.68666982087825,0.0170639881675092,0.49925092176554,0.418441727238641
-6.39614200907753,1,0.999955644332382,1.68666977586057,0.0170623134749379,0.499243436441765,0.418434111261837
-6.13310832611943,1,0.999941975987092,1.68666972952839,0.0170601241331157,0.499236837570426,0.418427331442418
-6,1,0.999934676502059,1.68666970681391,0.0170588177653708,0.499234290683896,0.418424686668561
-5.53641245637287,1,0.999910161774715,1.6866696396846,0.0170533443923789,0.499228963004981,0.418419099526733
-5.20065427172153,1,0.99989758291007,1.68666961043059,0.0170487291789448,0.499230889230945,0.418420848626859
-4.95772688994721,1,0.999894234362219,1.68666960305096,0.0170452766023718,0.49923873043817,0.418428570287646
-4.71479950817288,1,0.999897965454033,1.68666960900816,0.0170420122783767,0.499252388766785,0.418442118532579
-4.402639214576,1,0.999916455378565,1.68666963793949,0.0170386353944404,0.499278208379498,0.418467814122538
-4.15008924846597,1,0.999945372165094,1.6866696796411,0.0170370796766692,0.499307840098642,0.418497363074865
-4,1,0.999969415876367,1.68666971225472,0.0170368699501933,0.499330039734728,0.418519521630438
-3.7261556997362,1,1.00002798078896,1.68666978654357,0.0170383339874473,0.499379299144077,0.41856872102468
-3.46857163957123,1,1.00010189335653,1.68666987312127,0.0170425108889521,0.49943482314112,0.418624211544891
-3.21098757940626,1,1.00019528700477,1.68666997460493,0.0170501071960977,0.49949920803671,0.418688588704282
-2.94934861230612,1,1.00031071980583,1.6866700911334,0.0170620323867539,0.499574558307897,0.418763961190259
-2.68770964520598,1,1.00044677652195,1.68667021885785,0.0170789401545928,0.499658933503185,0.418848392902871
-2.42329230894011,1,1.0006042354949,1.68667035636213,0.0171018330464134,0.499750438588299,0.418939994282874
-2.15887497267424,1,1.00077972311455,1.68667049881218,0.0171312066830639,0.499846004504199,0.419035700478552
-2,1,1.00089255098919,1.68667058510234,0.0171521878186026,0.499904808244358,0.419094594711057
-1.73175471906034,1,1.00109261302872,1.68667072882578,0.0171935696188237,0.50000469896137,0.419194566099688
-1.4474942345735,1,1.00131229887263,1.68667087440435,0.0172458326022885,0.500106604089616,0.419296528049837
-1.15941926462729,1,1.00153506994819,1.686671011121,0.0173076417719523,0.500200534471077,0.419390480031315
-0.868431578406523,1,1.00175094433743,1.68667113572845,0.0173787357474,0.500282542443214,0.41947246621244
-0.590245279788272,1,1.00193959792814,1.68667124131583,0.0174541507698261,0.500344960681081,0.419534815649998
-0.257945899312206,1,1.00212996831358,1.68667135092359,0.017552387278585,0.500392267968918,0.419581969020637
0,1.002532,1.00224309667488,1.68667142560625,0.0176333897672571,0.500405715194032,0.419595252486834
0.267892895525611,1.002532,1.00232169432326,1.68667149655313,0.0177203682514234,0.500396882953553,0.419586315675526
0.535785791051222,1.002532,1.00235527843325,1.68667156387567,0.017808611712115,0.500362845918904,0.419552187686605
0.807391983385203,1.002532,1.00233884561544,1.68667163108247,0.0178974968236284,0.500300375301578,0.419489641259476
1.07899817571918,1.002532,1.00226800891437,1.68667169924378,0.0179837295344118,0.500209416593391,0.41939862608313
1.35436740275953,1.002532,1.00213792342545,1.68667177069935,0.0180662018707827,0.500088602320511,0.419277777515601
1.62973662979987,1.002532,1.00194729084996,1.6866718452033,0.018141362994406,0.499938248628648,0.419127416197133
1.90899463066231,1.002532,1.00169101101346,1.68667192384007,0.0182076784170161,0.499754869469592,0.418944060521625
2,1.002512,1.00159371190849,1.68667195002703,0.0182267130750338,0.499688538812064,0.418877738935916
2.29876581098987,1.002512,1.00122668418375,1.68667203719932,0.0182787845257611,0.499449040866152,0.418638260071487
2.59137954756747,1.002512,1.00079695705922,1.68667212306781,0.0183120421382484,0.49918256497203,0.418371812725284
2.87584119407166,1.002512,1.00031353197916,1.68667220539876,0.0183248362006464,0.498892858841866,0.418082144598959
3.16030284057586,1.002512,0.999766616325446,1.68667228500002,0.0183157642952438,0.498573797526277,0.417763132281371
3.44054435896725,1.002512,0.999167050213059,1.68667235917231,0.0182829710809453,0.498232208339778,0.417421602987906
3.72078587735864,1.002512,0.998508422075817,1.68667242753386,0.0182241284354193,0.497863456991363,0.417052923943291
4,0.998264,0.997794486192068,1.68667248825543,0.0181372924552282,0.497468353082162,0.416657899045787
4.29577365329032,0.998264,0.996976066285046,1.6866725427476,0.0180120391273693,0.497020349922233,0.416209941450009
4.64327905625312,0.998264,0.995933058960479,1.68667259193903,0.0178175517465696,0.496455788523119,0.415645405582871
4.94413030833729,0.998264,0.99495876802229,1.6866726209344,0.0176046972003977,0.495932545402508,0.415122155103265
5.24178533209804,0.998264,0.993929365208489,1.68667263762929,0.0173505469598947,0.495383414641042,0.414572985109449
5.53356805525826,0.998264,0.992856965813139,1.68667264371985,0.0170566780293517,0.494816124515464,0.414005620699068
5.82535077841849,0.998264,0.991722246519656,1.68667264177563,0.0167159381786893,0.49422066998753,0.413410051164
6,0.992432,0.991013639269789,1.68667263796454,0.0164885179467629,0.493850987551874,0.413040289652724
6.3185504533948,0.992432,0.989665969939148,1.68667262884481,0.0160264121454791,0.49315272517064,0.412341937586081
6.60965363091556,0.992432,0.988374636325755,1.68667262120858,0.0155484682472448,0.492490231179758,0.411679375573423
6.90075680843632,0.992432,0.987029859595013,1.68667261696378,0.0150150972351738,0.491806285633245,0.410995378257546
7.26830334399577,0.992432,0.985262184772858,1.68667261922682,0.0142593415577915,0.490914932162761,0.410103987645241
7.57212030550594,0.992432,0.983748411893546,1.68667262877309,0.0135628111815239,0.490158649588516,0.409347702908287
7.87602145037368,0.992432,0.98219247656704,1.68667264538447,0.0127990809872049,0.489387197000578,0.40857627881404
8,0.982664,0.98154698630037,1.68667265402002,0.0124678905939409,0.489068470224558,0.408257567472491
8.31925573528674,0.982664,0.979859399939609,1.68667268029989,0.0115617903652281,0.488238390084369,0.407427507495465
8.64456337184303,0.982664,0.978106728006582,1.68667271148624,0.0105583623053084,0.487381259284513,0.406570400903135
8.95420187319405,0.982664,0.976412167473582,1.68667274354494,0.00952687555580835,0.486556345701345,0.405745514071889
9.2477416888145,0.982664,0.974785544186683,1.68667277462323,0.00847930627888908,0.485766542754254,0.404955740031151
9.54128150443494,0.982664,0.973141997233154,1.68667280508678,0.00736312412949477,0.484970328308925,0.404159558098891
9.89032188229415,0.982664,0.971168428922616,1.68667283888098,0.00594569725243968,0.484016203567898,0.403205476875108
10,0.971372,0.970544304138003,1.68667284867868,0.00547992299287757,0.483714586778895,0.402903873128773
10.3159497464584,0.971372,0.968736282281073,1.68667287400915,0.00408331214848923,0.482840551823094,0.402029865483378
10.6264396821589,0.971372,0.966945011409905,1.6866728939748,0.0026309620233979,0.481974382683052,0.401163715503804
10.9690332893533,0.971372,0.964951363954385,1.68667290964652,0.00093575489067349,0.481010098547495,0.400199441588112
11.3018900211927,0.971372,0.962996061963485,1.68667291831284,-0.000805252102700854,0.480063112673502,0.399252452300796
11.612919596107,0.971372,0.961151498209421,1.68667292089045,-0.0025166200966632,0.479169015012383,0.398358337248856
12,0.960084,0.958830807672049,1.68667291781459,-0.00476171519990791,0.478044392103964,0.397233673540974
12.3130288743053,0.960084,0.95693294730121,1.68667291168208,-0.00667177362945751,0.477124597458378,0.396313858590876
12.6247046115177,0.960084,0.955024433410694,1.68667290377258,-0.00865839759678413,0.476200106911777,0.395389350524283
12.9291583095195,0.960084,0.953142438794705,1.68667289537671,-0.0106814919558849,0.475289871402591,0.394479101134764
13.2336120075213,0.960084,0.951243812621486,1.68667288714141,-0.0127868367241124,0.474372739917219,0.393561959683838
13.5826102005395,0.960084,0.949048480152439,1.68667287865732,-0.0153022514180373,0.473313558582334,0.39250277278883
13.9158031507816,0.960084,0.946935627169972,1.68667287198209,-0.0178062673737912,0.472296387185973,0.391485603136736
14,0.947552,0.946399349699746,1.68667287054162,-0.0184549617153757,0.472038560973873,0.391227777459626
14.3453516597397,0.947552,0.944190832263107,1.68667286566248,-0.0211833091530123,0.470977743521766,0.390166959288099
14.6859841673622,0.947552,0.942000358775219,1.68667286238336,-0.0239812797442552,0.469927169006841,0.389116385024039
15.0701683212704,0.947552,0.939518352971605,1.68667286032476,-0.0272650137639045,0.468739444152639,0.387928661891152
15.3802599982775,0.947552,0.937508292000204,1.68667285975381,-0.0300147828851279,0.46777891987989,0.386968140355462
15.704035430598,0.947552,0.935404970628954,1.68667285999713,-0.0329808179372789,0.466774731600835,0.385963956454739
16,0.934544,0.933479565142383,1.68667286077948,-0.0357770672027291,0.465856720114296,0.385045950128479
16.3121364487525,0.934544,0.931447248734033,1.68667286196333,-0.0388141340122144,0.464888516120498,0.384077749662062
16.6222140063969,0.934544,0.92942748126546,1.6866728632935,-0.0419206840358662,0.463926403467203,0.383115639843386
16.9322915640414,0.934544,0.927407498542268,1.68667286460762,-0.0451164834466618,0.462964671955585,0.382153910349226
17.2620998526024,0.934544,0.925259217410972,1.68667286585111,-0.0486135846493187,0.461942378492868,0.381131617944954
17.6198401497126,0.934544,0.922929601246129,1.68667286692018,-0.0525209821064997,0.460833484191341,0.380022723261785
17.9339786458636,0.934544,0.920884562249253,1.68667286759093,-0.0560500499698117,0.459860066072184,0.379049303243583
18,0.92154,0.920454841988548,1.68667286770172,-0.0568033827154984,0.459655575931047,0.378844815746911
18.330106770682,0.92154,0.918306633115987,1.68667286809633,-0.0606306803560837,0.458633297429059,0.377822569169243
18.7060890821501,0.92154,0.915860585214298,1.68667286780618,-0.0651129291155216,0.45746860996232,0.376657946432125
19.0208107319071,0.92154,0.913813467384675,1.68667286591943,-0.0689656229400891,0.456493663314327,0.375683080861704
19.3500413705491,0.92154,0.911672023654925,1.68667286061836,-0.0730942018128784,0.455473622916574,0.374663155389818
19.7100476849306,0.92154,0.909329861005477,1.68667284810261,-0.0777237381629795,0.454356807629155,0.373546505845249
20,0.908532,0.907442414136424,1.68667283024383,-0.0815398280451102,0.453456059396353,0.372645915197458
20.3389165916682,0.908532,0.905234065077539,1.68667279694827,-0.0860993137723541,0.452401607788255,0.371591585863079
20.6742113077646,0.908532,0.903045766890442,1.68667274764819,-0.0907151920204428,0.451355532975234,0.370545600541836
20.991822108555,0.908532,0.90096845545828,1.68667268440687,-0.0951842475136638,0.45036184993777,0.369551966923797
21.3098801361706,0.908532,0.898883054478989,1.68667260498879,-0.0997540319701351,0.44936461949491,0.368554744667103
21.6279381637862,0.908532,0.89679217447203,1.68667251096497,-0.104418538680462,0.44836529885184,0.36755538353009
21.9636990149302,0.908532,0.89457949741773,1.6866723991198,-0.109445672258229,0.447309246050188,0.366499226339725
22,0.895524,0.89433999942071,1.68667238645047,-0.109995529457158,0.447195105018412,0.366385079919209
22.181504925349,0.895524,0.893141943781924,1.68667232198057,-0.112763400644165,0.446624765569401,0.365814702421494
22.5138965197468,0.895524,0.8909469189528,1.68667220150868,-0.117912528551196,0.445582733414718,0.364772597648091
22.8312391632685,0.895524,0.888853353928744,1.68667208769252,-0.122925354498949,0.444592695847107,0.363782487843742
23.1485818067902,0.895524,0.886766522892342,1.686671979186,-0.1280324711255,0.443610676548043,0.362800394430218
23.4999090805849,0.895524,0.884470744070227,1.68667186944489,-0.133795842526325,0.442536932952021,0.361726568049543
23.8456996890503,0.895524,0.882234033175211,1.68667177574157,-0.139579500564869,0.441497609623882,0.360687164362429
24,0.882516,0.881245594940972,1.68667173930751,-0.142195503002625,0.441040677946787,0.360230201745171
24.3415826147203,0.882516,0.879083870586908,1.68667167174254,-0.148062900621886,0.440046977601758,0.359236473914935
24.6643752150673,0.882516,0.877081120590501,1.68667162512861,-0.153702486870571,0.439133095838877,0.358322603217561
24.9896456723556,0.882516,0.875109952194194,1.6866715945472,-0.159476550100402,0.438239456865732,0.357429018999825
25.314916129644,0.882516,0.873192644122223,1.68667157835474,-0.165339740499389,0.437375737935165,0.356565406361496
25.6460643240217,0.882516,0.871301680446069,1.68667157294896,-0.171397672822604,0.436528215605407,0.355718053909092
26,0.869512,0.869352964903631,1.68667157344194,-0.177968128537455,0.435657089605174,0.354847173062192
26.3273187044688,0.869512,0.867618783213242,1.68667157250804,-0.184129248677478,0.434882538100636,0.354072770891472
26.6716057692261,0.869512,0.865863652721707,1.68667156279347,-0.190694365663043,0.43409749484622,0.353287850956868
26.9877210751416,0.869512,0.86431083129595,1.68667154153233,-0.196795913815561,0.43340021848538,0.352590650188072
27.3038363810571,0.869512,0.862809416379995,1.68667150612571,-0.202965558509528,0.432722977680053,0.35191344134853
27.6715187176291,0.869512,0.861120563374212,1.68667144665431,-0.210224535544591,0.431957248995036,0.351147684093254
28,0.860216,0.859657279864296,1.68667137871623,-0.216782720501757,0.431290036221368,0.350480386020457
28.3213945491602,0.860216,0.858261471795584,1.68667130240477,-0.223264414662691,0.430650963039147,0.349841261261366
28.7063296281995,0.860216,0.856630523422697,1.68667120423316,-0.231110080658513,0.429902294543646,0.349092524618399
29.0469489167032,0.860216,0.855220614215247,1.68667111632528,-0.238125790283901,0.429253952105506,0.34844411626144
29.3675218607403,0.860216,0.853920346810173,1.68667103661475,-0.244790087449871,0.428656340942894,0.347846438597803
29.7449176696782,0.860216,0.852422234391149,1.68667095075611,-0.252710416319932,0.427969850120807,0.347159864643608
30,0.852284,0.851430287856036,1.68667089967628,-0.258108607448916,0.427516995702826,0.346706953993143
30.3225835551155,0.852284,0.850201480918685,1.68667084512383,-0.264985905585033,0.426958794532471,0.346148702466001
30.6317193781199,0.852284,0.849053447881858,1.68667080476482,-0.271628300563304,0.426441127075763,0.345631002154787
30.9408552011243,0.852284,0.847937720993949,1.68667077677482,-0.278319952198159,0.425941753167491,0.34513161390883
31.2964581239653,0.852284,0.846698873008149,1.686670759729,-0.28607633281149,0.42539164242865,0.344581514437216
31.6504893743235,0.852284,0.845517720489221,1.6866707575073,-0.293858557214247,0.424871782035976,0.344061700684308
32,0.844356,0.844406649522314,1.68667076712143,-0.301597553842967,0.424385890436318,0.343575891520634
32.3742458403047,0.844356,0.843279846418516,1.68667078608629,-0.309942940341048,0.42389484400331,0.343084928155423
32.7314465502294,0.844356,0.842264755054072,1.68667080776265,-0.317961804467118,0.423453099337218,0.342643276545702
33.0554510091316,0.844356,0.841392867732518,1.68667082658787,-0.325278249810037,0.423072611738498,0.342262886055777
33.3894288783855,0.844356,0.840539230226132,1.68667084160111,-0.332860351374785,0.422697828444177,0.341888216467581
33.7646672952425,0.844356,0.839628872475383,1.68667084893157,-0.341425740903454,0.42229485346443,0.341485386836119
34,0.839264,0.839080861996012,1.68667084637177,-0.34682166558096,0.422049843634281,0.341240472785422
34.3238651963588,0.839264,0.838350937293375,1.68667083146664,-0.354276810158545,0.421719866211524,0.340910589332513
34.6540191035026,0.839264,0.837630253122524,1.68667080072112,-0.361910606537292,0.421390051645795,0.34058084533678
34.9898187448983,0.839264,0.836915252071067,1.68667075234599,-0.369709139881754,0.421058868988429,0.340249702415187
35.2943043987686,0.839264,0.836277686425165,1.68667069389998,-0.376809702829376,0.420760209519992,0.339951045474505
35.5987900526388,0.839264,0.835646441954521,1.68667062296843,-0.383937768158822,0.420462414226933,0.339653215221428
35.9586841598276,0.839264,0.834904609742138,1.68667052631757,-0.392398165357688,0.420111379172107,0.33930208243502
36,0.835272,0.834819613189845,1.686670514557,-0.393371850873672,0.42007112981049,0.339261826234283
36.2065792008622,0.835272,0.834394976744053,1.68667045441742,-0.398247773706326,0.419870108697894,0.339060765967269
36.543022159398,0.835272,0.83370475719215,1.68667035415861,-0.406215576014135,0.419544519736816,0.338735111754734
36.8583315850782,0.835272,0.833060628954838,1.68667026129268,-0.413712766574543,0.419243342539957,0.338433872520933
37.1736410107584,0.835272,0.832421720683851,1.68667017300315,-0.42123861578291,0.418947822977921,0.338138291143337
37.5288545028678,0.835272,0.831712797353914,1.68667008260962,-0.429750724388959,0.418624585705862,0.337814986118724
37.8914469862174,0.835272,0.83100757475308,1.68667000353251,-0.438475754916388,0.418309590649306,0.3374999261766
38,0.83128,0.830801234366215,1.68666998285737,-0.441094765741054,0.41821881548939,0.337409136709437
38.336953957804,0.83128,0.830178419843688,1.68666992828736,-0.449243910782144,0.417948843483819,0.337139157534743
38.6647679291096,0.83128,0.829603330224052,1.68666988940369,-0.457199340866926,0.417705854470494,0.336896200978155
38.9879770737725,0.83128,0.82907230569277,1.68666986386706,-0.465067787254644,0.417487970135699,0.33667839382961
39.3111862184353,0.83128,0.828582518182405,1.68666984869245,-0.472958969453762,0.417292909206469,0.336483462543969
39.6483816078652,0.83128,0.828120291736599,1.68666983981641,-0.481213650365534,0.41711463205257,0.336305385400674
40,0.827292,0.82769485413622,1.68666983176982,-0.489842730289105,0.416956281869055,0.336147307947965
40.3262780415895,0.827292,0.827352760729986,1.68666981810795,-0.497866914648226,0.416832978933858,0.33602417286177
40.6649061527741,0.827292,0.827049870397385,1.68666979055545,-0.506209629786679,0.416726797400823,0.335918126403599
41.062429204952,0.827292,0.826757185801001,1.68666973463202,-0.516019405584175,0.416627509001671,0.33581893297041
41.3886901444561,0.827292,0.826562368191739,1.6866696676168,-0.524081267608089,0.416563298117718,0.335754737159192
41.7085674338337,0.827292,0.826406071316869,1.68666958412433,-0.531992929326494,0.416513405377873,0.335704793164701
42,0.826244,0.826289936106151,1.68666949512401,-0.539206351307155,0.416478555851247,0.335669843691958
42.3366305704723,0.826244,0.826183476585536,1.68666938185163,-0.547543476059752,0.416449906755351,0.335641121815422
42.7259465165688,0.826244,0.826094404525997,1.68666924479789,-0.557190367850723,0.41643231963566,0.335623443478047
43.0686047514524,0.826244,0.826045474864351,1.68666912549644,-0.565683975388828,0.416432296215439,0.335623334170279
43.3902863875666,0.826244,0.826025664749254,1.68666901955871,-0.573658721256783,0.416446845977194,0.335637799378862
43.7452487917969,0.826244,0.826035989089164,1.68666891406267,-0.582458180663356,0.416481640516958,0.335672497464922
44,0.826296,0.826066749162875,1.6866688480248,-0.588772170065792,0.416520946858208,0.335711736057052
44.3267167593857,0.826296,0.82613887165013,1.68666877747188,-0.596866839038268,0.416591226688421,0.335781954100097
44.6357673886715,0.826296,0.826245741544493,1.68666872689174,-0.604519100606617,0.416680501344369,0.335871189995318
44.9448180179573,0.826296,0.826395614654306,1.68666869267404,-0.61216488859896,0.416794710819822,0.335985384220778
45.2964063659815,0.826296,0.826625132405168,1.68666867318992,-0.620852511128136,0.416957614850139,0.336148305494715
45.6577901605939,0.826296,0.826933519721412,1.68666867268033,-0.629767050265199,0.417162994708022,0.336353749129452
46,0.826344,0.827298393642716,1.6866686869529,-0.638190924371221,0.417393639709557,0.336584496502414
46.3629736087668,0.826344,0.827765618477992,1.68666871248178,-0.647103151264346,0.417676014842443,0.336866938343118
46.7370036123897,0.826344,0.828332825293081,1.68666874399667,-0.656257982642975,0.418004411063812,0.337195391427762
47.0521692409162,0.826344,0.828875385720685,1.68666877095416,-0.663946082195035,0.418308132357431,0.337499148692833
47.3987555469543,0.826344,0.829535185347772,1.6866687982012,-0.672370127312411,0.418667292875717,0.337858333028197
47.7057047085543,0.826344,0.83016944036992,1.68666881873041,-0.679801738401936,0.419003893174582,0.338194937744169
48,0.830184,0.830816375301911,1.68666883459131,-0.686899611882908,0.419340522503186,0.338531557306382
48.3789906051207,0.830184,0.831697293374278,1.6866688495078,-0.695998439331854,0.419790456230619,0.338981491040144
48.7122520517643,0.830184,0.832508564870457,1.68666885795787,-0.703958742235328,0.42019738155902,0.339388414006135
49.0292429612098,0.830184,0.833305330424493,1.68666886243783,-0.711493807646714,0.420591541013248,0.339782568649621
49.3551230463527,0.830184,0.834143873278825,1.68666886396904,-0.719202025441793,0.421001895202506,0.340192914770625
49.6810031314957,0.830184,0.834996560754832,1.68666886299044,-0.726870854080049,0.421414998808685,0.34060600659563
50,0.835452,0.835840238952561,1.6866688602507,-0.734339085807092,0.421820545623751,0.341011538704532
50.3174349350967,0.835452,0.836684881836353,1.6866688564565,-0.741732553343194,0.422224577313968,0.341415560480661
50.6348698701934,0.835452,0.837531809087684,1.68666885223137,-0.749087769913167,0.422628106046966,0.341819081107293
50.9947966305335,0.835452,0.838492412633328,1.68666884755,-0.757381225678828,0.423084366472905,0.342275335069402
51.3457608557029,0.835452,0.83942777891193,1.68666884356918,-0.765420797784463,0.423528290038061,0.342719255779552
51.6707770572843,0.835452,0.840292069044398,1.68666884064174,-0.772824335058559,0.423938291492637,0.343129258284031
52,0.840724,0.841165423738626,1.6866688384865,-0.780282962681633,0.424352391171056,0.343543364172403
52.3552976625867,0.840724,0.842105632949458,1.68666883695062,-0.788286440839094,0.424798636821312,0.343989631539552
52.6831740585171,0.840724,0.84297138421584,1.68666883586818,-0.795630056477053,0.425209798381596,0.344400826002396
53.0672378487955,0.840724,0.843983578532965,1.68666883400902,-0.80418075100572,0.425690439100321,0.344881523542213
53.3996438551785,0.840724,0.844858273239424,1.68666883060146,-0.811536680456956,0.426106153749924,0.345297305677887
53.7294732010271,0.840724,0.845725132488366,1.68666882400251,-0.818794674366803,0.426518095502744,0.345709333544627
54,0.845992,0.846435357823308,1.68666881491069,-0.824717308393596,0.426855197277689,0.346046516388555
54.3518217025288,0.845992,0.847357760272917,1.68666879609224,-0.832378829349627,0.427292848022667,0.346484237257387
54.6991857006103,0.845992,0.848266605237209,1.6866687678534,-0.839897994317055,0.427723798700505,0.346915238550409
54.9963940991866,0.845992,0.849042273135112,1.68666873528364,-0.846295836460058,0.428091086612917,0.347282551774332
55.293602497763,0.845992,0.849815790519999,1.68666869496442,-0.852660910546101,0.428457378555702,0.347648849250017
55.6531464107103,0.845992,0.850748468027613,1.68666863678071,-0.860317307888513,0.428899670654795,0.348091116887799
56,0.851264,0.851645328980154,1.68666857295512,-0.867658273752509,0.429325721424835,0.348517111628882
56.3193538103711,0.851264,0.852469476486136,1.68666851022454,-0.874378052390745,0.429718666739696,0.348910020467831
56.7078905815417,0.851264,0.853472396278301,1.68666843281243,-0.882502919416549,0.430199794555776,0.349391101101305
57.0519995655474,0.851264,0.854363905009707,1.68666836654457,-0.889652149394555,0.430630188336215,0.34982145107366
57.3639568407848,0.851264,0.855177862451343,1.68666831061849,-0.896095311530017,0.431025949339738,0.350217171323831
57.7539074377307,0.851264,0.856207868730924,1.68666824881056,-0.904097826964088,0.431531127413087,0.350722298095234
58,0.856532,0.856867851515901,1.68666821551802,-0.909118203878252,0.431857027088643,0.351048166890096
58.3082894652229,0.856532,0.857708743350361,1.68666818096382,-0.91537415963998,0.432274711678484,0.351465823542996
58.620367100009,0.856532,0.858579412751048,1.68666815467736,-0.921668530036669,0.432710136010362,0.351901229295435
58.9324447347951,0.856532,0.859473333760107,1.68666813732612,-0.927923199971114,0.43315938892102,0.352350475592184
59.2867285652562,0.856532,0.86052066383702,1.68666812806898,-0.934974177993039,0.433687411421697,0.352878508164588
59.6342034672596,0.856532,0.861585369944151,1.68666812866258,-0.941836679105789,0.434225441190039,0.353416569564136
59.9586617319834,0.856532,0.862615687991006,1.68666813622455,-0.948195536619474,0.43474580624437,0.353936987131459
60,0.861804,0.862749544140897,1.68666813757055,-0.949002209970491,0.434813314358617,0.354004494473132
60.2066913400831,0.861804,0.863427683830026,1.68666814527232,-0.953023509900279,0.43515491147488,0.354346083984232
60.6433378433427,0.861804,0.86490849207635,1.68666816540594,-0.961451070020882,0.435898378886719,0.355089483656772
61.0118686913636,0.861804,0.866207438005132,1.68666818590535,-0.968490144903991,0.436547082804028,0.355738066431057
61.3228516436579,0.861804,0.867336238302491,1.68666820693552,-0.974375716353031,0.437107711742183,0.356298539482493
61.6338345959522,0.861804,0.868492623594361,1.68666823386157,-0.980210267632815,0.437679821496772,0.356870437011967
61.9593677204866,0.861804,0.86973016270121,1.68666827230102,-0.986261909570961,0.438289957864358,0.357480282865583
62,0.869104,0.869886449075606,1.68666827809102,-0.987013187894627,0.438366831634189,0.357557136587266
62.2031613975669,0.869104,0.870673631762942,1.68666831116395,-0.990755862124077,0.438753455505819,0.357943662377712
62.5593495570586,0.869104,0.872075749234033,1.68666838841888,-0.99726182645384,0.439440243396996,0.35863034464043
62.8804028069235,0.869104,0.873361863491783,1.68666848124407,-1.00306420975123,0.440068296953497,0.359258388259846
63.2014560567884,0.869104,0.874667103346025,1.68666859537443,-1.00880705463743,0.44070281100532,0.359892988374507
63.5242744839532,0.869104,0.87599623566251,1.68666872772827,-1.01452068296567,0.441345265711085,0.36053564256966
63.8344960662191,0.869104,0.877285969001454,1.68666886500923,-1.01995336978075,0.441964539459824,0.361155231097132
64,0.87718,0.877977550238026,1.68666893924724,-1.02282834228747,0.442294380031363,0.36148526650211
64.3363749676604,0.87718,0.879386356655318,1.68666908402969,-1.02862128172258,0.442960553549428,0.362151702628554
64.6498315299786,0.87718,0.880696532937981,1.68666920215759,-1.03395904313809,0.443572562808714,0.362763926896433
65.0350613312384,0.87718,0.882290458031592,1.68666931290553,-1.04043982324101,0.444306470027193,0.363498046365309
65.3862284057133,0.87718,0.883714143160524,1.68666937295433,-1.04627282721798,0.444950609839254,0.3641423155238
65.6900219539755,0.87718,0.884912478143467,1.68666939051267,-1.05126298306234,0.445484232764032,0.364675988861034
66,0.885252,0.88609412464175,1.68666937566106,-1.05630302464591,0.446002753758246,0.365194500244472
66.3853568987942,0.885252,0.887493006604284,1.68666931498354,-1.06249905510961,0.446605915788242,0.365797652309058
66.7045709839855,0.885252,0.888584161596657,1.68666923458911,-1.06757630495731,0.447068673942358,0.36626036397157
67.0445483851475,0.885252,0.889672263465561,1.68666912541443,-1.07293226807654,0.44752445871662,0.36671605413089
67.3845257863095,0.885252,0.89068041040541,1.68666899929937,-1.07823875412828,0.447942540193297,0.367133987149812
67.6922076877548,0.885252,0.891523657630492,1.6866688776023,-1.08300168087549,0.448291199543294,0.367482459155116
68,0.893328,0.892304306470976,1.68666875585553,-1.08773158919415,0.448616402401611,0.367807433353041
68.3463659086005,0.893328,0.893115081170179,1.68666862816691,-1.09301576035658,0.448960095233094,0.368150959228477
68.6921496729738,0.893328,0.893865818421432,1.68666851957579,-1.09825316764597,0.449288251622958,0.368478993247446
69.0673191305007,0.893328,0.894633895940956,1.68666843035975,-1.10389533709377,0.449639090167916,0.368829762392128
69.3976521253342,0.893328,0.895289053956256,1.68666837933172,-1.10882966733526,0.449952055377215,0.369142733804989
69.7149473430136,0.893328,0.895916222650228,1.68666835430089,-1.11353993678887,0.45026284238869,0.36945359822101
70,0.895576,0.896489637150341,1.68666834962595,-1.11774675437925,0.450554934206949,0.369745812021491
70.3402459044616,0.895576,0.897198957102932,1.68666836106925,-1.12273640227283,0.450923072145251,0.370114015553992
70.6536707127511,0.895576,0.89788547356653,1.68666838269714,-1.12730082499721,0.451282616141836,0.370473603236697
70.9670955210407,0.895576,0.898610011636386,1.68666841068704,-1.13183302681457,0.451663154538347,0.370854166000198
71.312294065968,0.895576,0.899456274317011,1.6866684452252,-1.13678525945274,0.45210652005759,0.37129753162963
71.6166800787448,0.895576,0.900245940472793,1.68666847686296,-1.14111576658796,0.452517252339019,0.37170823652165
71.9210660915216,0.895576,0.901075952594635,1.68666850872744,-1.14541053447353,0.452945488361595,0.372136415016499
72,0.900432,0.901297591599709,1.68666851702123,-1.14651822064289,0.453059240365056,0.372250153730334
72.394669542392,0.900432,0.902443120961103,1.68666855920804,-1.1520179688336,0.453642666649847,0.372833540733609
72.7793720056877,0.900432,0.903614389805435,1.68666860238828,-1.15731456373233,0.454231075460698,0.373421920641642
73.1064836842724,0.900432,0.904646517208473,1.68666864123018,-1.16176639993304,0.45474370473999,0.373934534326716
73.4257449606645,0.900432,0.905680089709655,1.68666868107852,-1.16606411316243,0.455251867780304,0.374442691669661
73.7348119287434,0.900432,0.906699941959383,1.68666872121436,-1.17017918233476,0.455748247560679,0.374939076393188
74,0.907064,0.907586182773213,1.68666875647294,-1.17367391810178,0.456176286043398,0.375367127523224
74.3390711464203,0.907064,0.908729218725764,1.68666880182711,-1.17809326551184,0.456724499687572,0.375915361645026
74.684128811068,0.907064,0.90989817097874,1.6866688470747,-1.1825338186959,0.457280573677756,0.376471466957041
75.0126543987868,0.907064,0.91101136516411,1.68666888794713,-1.18670829560979,0.457806366809915,0.37699730092788
75.3360346955134,0.907064,0.912102985089959,1.68666892467681,-1.19076675350344,0.458319060220794,0.37751004620587
75.65941499224,0.907064,0.913186588336548,1.68666895645082,-1.19477529961866,0.458824762863004,0.37801581348157
76,0.913692,0.914315176006065,1.68666898280313,-1.19894370701555,0.459348044508107,0.378539174208433
76.321325259088,0.913692,0.915364461919427,1.68666899924152,-1.20282687110381,0.45983198768331,0.379023166921285
76.642650518176,0.913692,0.916395417702749,1.68666900613544,-1.20666277079309,0.460304780664536,0.379495995314527
77.0011488976547,0.913692,0.917520391509601,1.68666900183006,-1.21088781140835,0.460817683244669,0.380008916802388
77.3660106562998,0.913692,0.918634571643346,1.6866689847326,-1.21513018683669,0.4613237087084,0.380514934281815
77.6925683254455,0.913692,0.919603336318776,1.68666895974167,-1.21887922992169,0.461762423405761,0.380953613898964
78,0.92032,0.920489903201301,1.68666892960245,-1.22236847401832,0.462163401538962,0.381354535397748
78.3858517307292,0.92032,0.921567890067947,1.68666888617768,-1.22669421585159,0.46265205628382,0.381843132065695
78.7139676637921,0.92032,0.922455724792922,1.68666884766151,-1.23032717583898,0.463056194494764,0.382247215163242
79.0869163647122,0.92032,0.92343603582208,1.68666880574777,-1.23440722593267,0.463504996077046,0.382695947583775
79.4399620075768,0.92032,0.92434016993756,1.68666877102469,-1.23822242751506,0.463922935582769,0.383113815253747
79.7602826869988,0.92032,0.925144835544755,1.68666874603359,-1.24164514187537,0.464298456902451,0.383489266175725
80,0.925476,0.925739942973199,1.68666873252325,-1.24418272795399,0.464578377508792,0.383769133527807
80.4060820503236,0.925476,0.926740091528556,1.68666872178829,-1.24843521143345,0.465053888830123,0.38424458218107
80.756347414642,0.925476,0.927600900006765,1.68666872614093,-1.25205664292365,0.465467955621236,0.384658614501265
81.0702989208788,0.925476,0.928376012292992,1.68666874104001,-1.25526585988545,0.465843609180167,0.385034256342563
81.3842504271156,0.925476,0.929158364681816,1.68666876579749,-1.25844004287763,0.466225306030987,0.385415963197938
81.7104064189394,0.925476,0.929982106647783,1.68666880064055,-1.26170005973699,0.466629006162188,0.385819700767237
82,0.930072,0.930724878516677,1.68666883766879,-1.26456206989467,0.466993169956286,0.386183918864068
82.3293109454275,0.930072,0.931583724256199,1.68666888410419,-1.26777879798562,0.467413789066863,0.386604578450133
82.7376269114097,0.930072,0.932669409034942,1.68666894369591,-1.27171042400878,0.467943828613218,0.387134665996433
83.0694689635587,0.930072,0.933566909452964,1.68666899060416,-1.27485857967863,0.46837898592473,0.387569859286534
83.3881796566144,0.930072,0.934439042209097,1.68666903223609,-1.27784187808623,0.468799017415792,0.387989921508352
83.7618520401908,0.930072,0.935469961343042,1.68666907484016,-1.28128896494241,0.469291953207953,0.38848288675598
84,0.93554,0.936129175615511,1.68666909779174,-1.28345719507871,0.469604598883335,0.388795546928301
84.3226893313448,0.93554,0.937021716320656,1.68666912314555,-1.28635955310133,0.470024762634015,0.389215727436321
84.6380446573575,0.93554,0.937889549197846,1.6866691413083,-1.28915656437681,0.470430417637155,0.389621392352885
84.9533999833703,0.93554,0.938749152896758,1.68666915298224,-1.29191498041648,0.47082921771939,0.390020194481931
85.3249456555521,0.93554,0.939746517204193,1.68666915891574,-1.29511605127927,0.471288155385658,0.390479122282576
85.6647481896338,0.93554,0.940639993791008,1.68666915785648,-1.29799825117356,0.471697042582086,0.390887986523895
86,0.94134,0.941500966714299,1.68666915203505,-1.30080032187553,0.472089471692573,0.391280380525377
86.391856534805,0.94134,0.9424790420843,1.68666914138928,-1.30402458456868,0.47253385949651,0.391724742703809
86.7288147288697,0.94134,0.943295078440847,1.68666913078807,-1.30675449271411,0.472905015945558,0.392095881071679
87.0445601923189,0.94134,0.944039244774231,1.68666912086819,-1.30927775542476,0.473244103763056,0.392434956165758
87.4130138523295,0.94134,0.944884141882056,1.68666911037054,-1.31218080775575,0.473630012435314,0.392820856406131
87.7539285578332,0.94134,0.945645536928656,1.6866691023353,-1.31482815350573,0.473979786018105,0.393170629713035
88,0.945904,0.946184396268857,1.68666909769923,-1.31671636239789,0.474228491155326,0.393419340397864
88.3675610527345,0.945904,0.946974988189155,1.68666909251853,-1.31950211428911,0.474594722771638,0.393785594689392
88.6878497141261,0.945904,0.947652230503035,1.68666908929356,-1.32189623920731,0.47491030327447,0.394101209267107
89.0161743375377,0.945904,0.948337502977593,1.68666908640437,-1.32431865407442,0.475231388835807,0.394422345817958
89.33284052384,0.945904,0.948991769106112,1.68666908288075,-1.32662488684621,0.475538806528895,0.394729830281829
89.6495067101423,0.945904,0.949641099107055,1.68666907716328,-1.3289017520758,0.475844844577762,0.39503595467171
90,0.95,0.950355540873835,1.68666906608614,-1.33138782371931,0.476182609106128,0.395373834312798
90.3410753010126,0.95,0.951047503722692,1.68666904786306,-1.3337729462699,0.476509729309196,0.395701029738331
90.662960669603,0.95,0.951697960137768,1.68666902181988,-1.3359931235322,0.476817184715654,0.396008538192413
90.9873159081532,0.95,0.952350910714535,1.68666898580029,-1.33820026022987,0.477126195855928,0.396317581210222
91.3116711467035,0.95,0.953001274869827,1.68666893985698,-1.34037731147247,0.477433900463571,0.396625291717733
91.6442484694736,0.95,0.953665472234045,1.68666888333503,-1.34257842747451,0.477748388869565,0.39693975423109
92,0.954092,0.954373433399089,1.68666881454613,-1.34489816028717,0.478085146588196,0.397276448342771
92.3241720255119,0.954092,0.955017317710373,1.68666874738573,-1.34698072752191,0.478392882983548,0.397584144027723
92.6685985206106,0.954092,0.955702096994255,1.68666867492241,-1.3491607316412,0.4787221678669,0.397913383556743
93.0660320387913,0.954092,0.956496872111283,1.68666859411937,-1.35163418299088,0.479108452126876,0.398299613600924
93.3848933228408,0.954092,0.957141728936623,1.68666853425533,-1.35358570481215,0.47942494276803,0.398616060115021
93.7225884746992,0.954092,0.957835778104891,1.68666847789965,-1.35561999957615,0.479768680635841,0.398959751636521
94,0.958188,0.958417582545539,1.68666843824348,-1.35726563987294,0.480059804742279,0.39925083976074
94.3231653345687,0.958188,0.959112397466138,1.68666840065741,-1.35915294327766,0.480410393174507,0.399601398077815
94.6516862560188,0.958188,0.959841827255584,1.68666837264005,-1.36103769901109,0.480780933932817,0.399971919620644
94.9802071774689,0.958188,0.960599024603034,1.68666835505314,-1.36288710992612,0.481168131550336,0.400359112229153
95.3107405354446,0.958188,0.961393063149625,1.68666834741873,-1.36471071186898,0.481575864968667,0.400766857974826
95.6272564249758,0.958188,0.962186970952597,1.68666834855655,-1.36642054053922,0.481983604145847,0.401174628347555
95.9437723145071,0.958188,0.96301600965519,1.68666835643218,-1.3680931636314,0.482408843386382,0.40159992095368
96,0.962284,0.96316707029421,1.68666835838914,-1.3683862855969,0.482486231339086,0.401677316109838
96.2811384274647,0.962284,0.963939677699632,1.6866683699594,-1.36983320839604,0.482881174645774,0.402072288784474
96.6058804049211,0.962284,0.964867709993821,1.68666838556928,-1.37146467289101,0.483352779926048,0.402543923395148
96.9306223823775,0.962284,0.965832564243011,1.68666840172359,-1.37305179238847,0.483839787515349,0.403030954173522
97.2620672108082,0.962284,0.966852831463546,1.68666841721618,-1.37462429945591,0.484351378806635,0.403542561273036
97.5935120392388,0.962284,0.967905631639866,1.68666843061475,-1.37614740373327,0.484875096494104,0.404066285062054
97.9326225634715,0.962284,0.969012386604349,1.68666844153774,-1.37765317420163,0.485421403747382,0.404612586429453
98,0.968544,0.96923546834721,1.68666844335521,-1.37794591146053,0.485531095542835,0.40472227740707
98.3368871826427,0.968544,0.970364749948318,1.68666845076932,-1.37937706679093,0.486084286158634,0.405275467528506
98.6909368433785,0.968544,0.971572973075658,1.68666845580405,-1.3808219191235,0.486672051910234,0.405863231556865
99.0275094042285,0.968544,0.972737554553002,1.68666845831591,-1.38213836614034,0.487235245375757,0.406426421953769
99.3602227793707,0.968544,0.973900255556179,1.68666845897974,-1.38338444337224,0.487795175172944,0.406986347060668
99.6929361545129,0.968544,0.97507099012462,1.68666845821394,-1.38457513422063,0.488356488895469,0.407547654154106
100,0.975596,0.976156091539684,1.6866684565893,-1.38562464501099,0.488875006368574,0.408066164018535
100.323004993564,0.975596,0.977300225324011,1.68666845430926,-1.3866773365317,0.489420841837276,0.408611993943298
100.646009987129,0.975596,0.978445538731527,1.68666845180189,-1.38767734194939,0.489966312501609,0.409157460038764
101.020332279335,0.975596,0.979772829648103,1.68666844898928,-1.38877028734779,0.49059746892594,0.409788612704666
101.388244419311,0.975596,0.981076442507933,1.68666844661207,-1.38977557833861,0.491217418558352,0.410408560649063
101.719075780895,0.975596,0.98224746432941,1.68666844494431,-1.39062123352831,0.491774173766669,0.410965316423228
102,0.982652,0.983240869027607,1.68666844390472,-1.39129600294538,0.492246277919536,0.41143742249646
102.337981768682,0.982652,0.98443493247747,1.68666844306932,-1.39205515958647,0.492814153559712,0.412005298946275
102.675963537365,0.982652,0.985627939608108,1.68666844260513,-1.39275684127283,0.49338180505375,0.412572951271773
103.002940238824,0.982652,0.986781297682994,1.68666844243091,-1.39338100832061,0.493930419773081,0.413121566820307
103.329916940284,0.982652,0.987934088358736,1.68666844245723,-1.39395145158218,0.494479128032176,0.413670275934135
103.675462094214,0.982652,0.989151975091064,1.68666844263375,-1.39449592148559,0.495059195780605,0.41425034461171
104,0.989704,0.990295686715207,1.6866684428807,-1.39495266909428,0.495603709746203,0.414794860568573
104.343576489672,0.989704,0.991506531461245,1.68666844316028,-1.39537856579089,0.496180362926776,0.415371527604132
104.709042059542,0.989704,0.99279468855925,1.68666844323691,-1.39576651860229,0.496794115063637,0.415985304776689
105.101510409406,0.989704,0.994178245983822,1.68666844237774,-1.39610840832013,0.497452773042816,0.41664400345785
105.439579756799,0.989704,0.9953701197509,1.68666843994778,-1.39634087441731,0.498020162133157,0.417211440875033
105.770468910818,0.989704,0.996536557302889,1.68666843497425,-1.39651281009238,0.498575358812473,0.417766698429721
106,0.99676,0.997345463454667,1.68666842935438,-1.39659977532117,0.498959932349769,0.418151319180564
106.366926733381,0.99676,0.998637806351301,1.68666841534879,-1.39668387932064,0.499573954340861,0.418765390686591
106.695617116124,0.99676,0.999794191714874,1.68666839643827,-1.39670190669854,0.500123377492823,0.419314845973175
107.024307498867,0.99676,1.00094886209407,1.68666837094251,-1.39666583752173,0.500671509249134,0.41986299565245
107.36708514195,0.99676,1.00215080623245,1.68666833744237,-1.39657069839943,0.501241917768463,0.420433404653363
107.686757240001,0.99676,1.00326957586311,1.68666830054823,-1.39642914821402,0.501773514666096,0.420964982180461
108,1.003816,1.00436403612883,1.68666826031468,-1.3962410575199,0.502294076474748,0.421485507226251
108.358396321098,1.003816,1.00561485726099,1.6866682114718,-1.39596594583735,0.502889945105027,0.422081346772072
108.761027850841,1.003816,1.00702024275796,1.68666815619683,-1.39558062264313,0.503562055104502,0.422753422369378
109.088765070834,1.003816,1.00816654885508,1.68666811310113,-1.39520728226173,0.504112180376365,0.423303518745959
109.455477329656,1.003816,1.00945461368001,1.68666806889945,-1.39472577396789,0.504732612493242,0.423923918233373
109.747437968518,1.003816,1.01048652912685,1.68666803786016,-1.3942939837615,0.505232059278072,0.424423339361653
110,1.010868,1.01138544026987,1.68666801457498,-1.39388555686105,0.505668607353794,0.424859866518976
110.380999450079,1.010868,1.01275558217302,1.68666798649471,-1.39320755096104,0.506336172782561,0.425527409882428
110.724865145342,1.010868,1.0140102226821,1.68666796890686,-1.39253092904735,0.50695022416628,0.426141450160864
111.050856007104,1.010868,1.01521860951724,1.68666795905713,-1.39183188541015,0.507543545361672,0.426734770471583
111.379270260617,1.010868,1.01645729330626,1.68666795545692,-1.39106997277629,0.508152608490146,0.427343844182224
111.707684514129,1.010868,1.01771950177643,1.68666795741422,-1.39024911776824,0.508774079330067,0.427965339252391
112,1.017924,1.01886396854431,1.68666796287826,-1.38946798714009,0.509337721993566,0.428529013990183
112.336147301688,1.017924,1.02020513142257,1.68666797203649,-1.38850980370613,0.509997137506811,0.429188455176989
112.672294603376,1.017924,1.02157287615028,1.68666798264658,-1.38748632610121,0.510668183529158,0.429859525669556
113.058551282576,1.017924,1.0231758018404,1.68666799475849,-1.3862281027342,0.511452609841116,0.430643977860895
113.407296308417,1.017924,1.02464947182035,1.68666800422458,-1.38501521921667,0.512170781624924,0.431362170105488
113.754579765506,1.017924,1.02613902237832,1.6866680112655,-1.38373380095985,0.512894084968034,0.432085490131987
114,1.026388,1.02720324865682,1.68666801444438,-1.38278341545374,0.51340952041767,0.432600934908948
114.37066478197,1.026388,1.02882591356345,1.68666801609643,-1.3812769172557,0.514192672122279,0.433384099060093
114.730393658122,1.026388,1.03041504789148,1.68666801394194,-1.3797323723301,0.514956806247173,0.434148240853964
115.043759223454,1.026388,1.03180816954508,1.68666800911157,-1.37832021447956,0.515625189655367,0.434816626558314
115.357124788785,1.026388,1.03320729009553,1.68666800175081,-1.37684565460091,0.516294760159184,0.435486194462175
115.725200426015,1.026388,1.03485587001103,1.68666799036734,-1.37503368591419,0.517081888707243,0.436273312564069
116,1.035368,1.03608894558043,1.68666798040882,-1.37362446285762,0.517670196630723,0.436861607931132
116.326603309045,1.035368,1.03755584796451,1.6866679676186,-1.37188674290905,0.51836954710068,0.437560948267268
116.676175964645,1.035368,1.0391267483461,1.68666795358992,-1.36995113225236,0.51911784699565,0.438309237618533
117.025748620244,1.035368,1.04069813807334,1.68666793998723,-1.36793724634246,0.51986682475718,0.439058205434053
117.355394273449,1.035368,1.04218049237529,1.6866679281335,-1.36596641181806,0.520573847167892,0.439765219331111
117.697706288396,1.035368,1.04372080908733,1.68666791728517,-1.36384608039266,0.521308672406986,0.440500037000816
118,1.044352,1.04508247360449,1.68666790921011,-1.36191108040506,0.521959056191395,0.441150415449541
118.32848125157,1.044352,1.04656435727945,1.68666790221121,-1.35974184237978,0.522667762044961,0.441859116628428
118.727550607849,1.044352,1.04836907491752,1.68666789630042,-1.35701289040902,0.52353130410253,0.442722655568535
119.075124728016,1.044352,1.04994598774629,1.68666789343103,-1.35455221585553,0.524286780711861,0.443478132348414
119.394506422474,1.044352,1.05140003441079,1.68666789252294,-1.35222205296065,0.524984121623409,0.444175476318315
119.757450627149,1.044352,1.05305909424433,1.68666789321387,-1.34949342581952,0.525779693746433,0.444971055944041
120,1.053332,1.05417210569576,1.68666789448421,-1.34762193405969,0.526313561106181,0.445504927809043
120.308800437387,1.053332,1.05559431277362,1.68666789675181,-1.3451833969547,0.52699605999065,0.446187406945133
120.654072415424,1.053332,1.05719139772735,1.68666790005972,-1.34238245883687,0.527762079394812,0.446953383405053
121.016925309911,1.053332,1.05887747187423,1.68666790504041,-1.33935389301633,0.528570309506604,0.447761540784917
121.328037567111,1.053332,1.06032912082675,1.68666791170698,-1.33668753193414,0.52926638425139,0.448457527201088
121.639149824312,1.053332,1.06178607592442,1.68666792221549,-1.33395660590246,0.529964788200405,0.449155815519853
122,1.062672,1.06348242399638,1.68666794199631,-1.3307079004453,0.530777709706177,0.449968573071191
122.31704626809,1.062672,1.06497861455667,1.68666796915131,-1.32778133647235,0.531495234802043,0.450686000995197
122.634092536181,1.062672,1.06648043450499,1.68666800803885,-1.32478694356524,0.532215615413765,0.451406307372133
122.993764963107,1.062672,1.06819134908142,1.6866680680107,-1.32130749989083,0.533035833058491,0.452226474875621
123.353437390032,1.062672,1.06991006003059,1.68666814489495,-1.31774004436382,0.53385959755661,0.453050233209216
123.677334592454,1.062672,1.0714641551968,1.68666822711931,-1.31445180766722,0.534603435080569,0.453794110160424
124,1.072148,1.07301732295309,1.68666831851801,-1.31110458667591,0.535344621760917,0.45453537744173
124.327834862675,1.072148,1.07459858478837,1.68666841708021,-1.30763053885606,0.536096858330598,0.455287671010588
124.655669725349,1.072148,1.07618013443999,1.6866685169425,-1.30408269917774,0.536846062593454,0.456036935617238
125.044503690339,1.072148,1.07805083361438,1.68666863157454,-1.29977928767845,0.537726438774649,0.456917386787538
125.416276296389,1.072148,1.07982712391766,1.68666873232842,-1.29556847065114,0.53855640078292,0.45774742263087
125.722162679781,1.072148,1.08127370953779,1.68666880575068,-1.29203406958441,0.53922743884688,0.458418521799922
126,1.081624,1.08257147153112,1.68666886332824,-1.28876982701634,0.539824849653629,0.459015985749823
126.362031382277,1.081624,1.08423263151753,1.68666892351073,-1.28444068818759,0.54058335543366,0.459774539787469
126.724062764553,1.081624,1.08585170587202,1.68666896562525,-1.28002781608528,0.541316013882327,0.460507225699477
127.046677236021,1.081624,1.08725198272318,1.68666898778749,-1.27602687228697,0.541943692839225,0.461134907242955
127.361353124336,1.081624,1.08857369594856,1.68666899620805,-1.27206419157676,0.542531611843356,0.461722804733907
127.676029012651,1.081624,1.08984759855478,1.68666899310623,-1.26804418374778,0.54309504482544,0.462286188202542
128,1.091096,1.09110603820468,1.68666898026553,-1.26384786934397,0.543648897945383,0.462839962486218
128.455775970427,1.091096,1.09278273460496,1.68666895189273,-1.25785021166294,0.54438462079826,0.463575604572577
128.692148267509,1.091096,1.09360968480305,1.68666893518784,-1.25469844734966,0.544748009113714,0.463938951874069
128.928520564591,1.091096,1.09440873047297,1.68666891862772,-1.25151969774706,0.545099798751685,0.464290701570736
129.269732882799,1.091096,1.09551590888883,1.68666889693075,-1.24688522518763,0.545588874609172,0.46477972256136
129.610945201007,1.091096,1.09657333489535,1.6866688799951,-1.24219879222711,0.546059520778241,0.465250318553445
129.943882588666,1.091096,1.09756321564528,1.68666886983045,-1.2375779816537,0.546504213046167,0.465694968092314
130,1.097448,1.097726441009,1.68666886882848,-1.23679458646305,0.546577901791304,0.465768650341515
130.280587056671,1.097448,1.09852874641285,1.68666886714725,-1.23285837847739,0.546941723244321,0.466132442961012
130.656249124621,1.097448,1.09957193545277,1.68666887394601,-1.22753927948303,0.547419735236017,0.466610427671066
131.022240117417,1.097448,1.10056194200237,1.68666889056904,-1.2223043628673,0.547878712260852,0.467069393538601
131.425461652862,1.097448,1.10163170847163,1.68666891944152,-1.21647788610147,0.548379028238683,0.467569719024353
131.780493042426,1.097448,1.10256210916428,1.68666895246986,-1.21129724048731,0.548817845025696,0.468008567019483
132,1.102632,1.1031341323155,1.68666897552055,-1.20807070077042,0.549088817337235,0.468279567452893
132.394561115146,1.102632,1.1041589795212,1.68666901971964,-1.20222612262149,0.549574738041189,0.46876552161046
132.741357676314,1.102632,1.10505773972717,1.68666905911191,-1.19704156444335,0.55000104434204,0.469191856519928
133.058146012386,1.102632,1.10587734687078,1.68666909369567,-1.19226688088328,0.550389530150737,0.46958036712216
133.385563807371,1.102632,1.106722368745,1.686669126628,-1.18729320914359,0.550788368012389,0.469979228476141
133.778581173548,1.102632,1.1077318750507,1.68666916086448,-1.18127123856358,0.551262623904313,0.470453508396968
134,1.107816,1.10829710969708,1.68666917712765,-1.17785383944504,0.55152729442657,0.470718189948721
134.308476072525,1.107816,1.109078741034,1.6866691957953,-1.17306331326122,0.551891496147867,0.471082404261887
134.689138796168,1.107816,1.11003113263314,1.68666921219547,-1.16710496393493,0.552332298770955,0.471523215788638
134.987787100699,1.107816,1.11076660447463,1.68666921997987,-1.16239471153825,0.552671324215774,0.471862241865883
135.286435405229,1.107816,1.11148986274384,1.68666922356504,-1.15765366043454,0.553003309103014,0.472194220638041
135.630184050491,1.107816,1.11230527101084,1.68666922309126,-1.15215924502989,0.553375654464603,0.472566549104608
136,1.112996,1.11316021890402,1.68666921820573,-1.14620454626429,0.553765397035226,0.472956261945051
136.326523807442,1.112996,1.11389494441131,1.68666921141275,-1.14091029922321,0.554100225817849,0.473291073835368
136.778884339323,1.112996,1.11488166930117,1.68666920040661,-1.13352062691609,0.554549641725641,0.473740470761578
137.030342554184,1.112996,1.11541517056902,1.68666919429824,-1.12938591360726,0.554793562979062,0.47398438427875
137.281800769045,1.112996,1.11593868439726,1.68666918859893,-1.12523240113886,0.555033753883086,0.47422456991066
137.685542931318,1.112996,1.1167602556243,1.68666918081744,-1.11852497908903,0.555411576044649,0.47460238978329
138,1.117124,1.11738590803039,1.68666917616143,-1.11326864576285,0.555700789985437,0.4748916090255
138.314757953152,1.117124,1.1180016260076,1.68666917271716,-1.10797957437636,0.555987253248549,0.475178091532654
138.646232421848,1.117124,1.11864059274002,1.68666917005984,-1.10238006166842,0.556285434507151,0.475476307308948
138.992320567465,1.117124,1.11929944976557,1.68666916750585,-1.09650175919571,0.556594024404567,0.475784951293616
139.295660028314,1.117124,1.11987151082219,1.68666916437679,-1.09132300597753,0.556863468126275,0.476054459778287
139.598999489163,1.117124,1.1204396940212,1.68666915910047,-1.0861196386872,0.5571315302028,0.476322604970248
139.963207590246,1.117124,1.1211179651471,1.6866691476895,-1.0798398326273,0.557451465278621,0.476642667167103
140,1.120864,1.1211862832859,1.6866691461144,-1.07920349196284,0.557483731355504,0.476674941466792
140.183962048771,1.120864,1.12152737022902,1.68666913678905,-1.07601643017187,0.557644978387654,0.476836232961551
140.521068504714,1.120864,1.12215028241097,1.68666911242669,-1.07015308221094,0.5579395918151,0.477130913541923
140.84337384823,1.120864,1.12274320739523,1.68666907908534,-1.06451928607483,0.558219346521821,0.4774107116994
141.165679191746,1.120864,1.12333335820811,1.68666903538601,-1.0588583700814,0.558497863143248,0.477689247205764
141.528040497088,1.120864,1.12399339262047,1.68666897448152,-1.05246169721743,0.558810264312301,0.478001634490789
141.88251619732,1.120864,1.12463576954281,1.68666890480974,-1.0461713540366,0.559114732282421,0.478306046223934
142,1.1246,1.12484809746217,1.6866688800598,-1.04407939479742,0.559215649071958,0.478406940155148
142.343877709969,1.1246,1.12546874086265,1.68666880488686,-1.03793575265191,0.559512405713646,0.47870365188224
142.673698391978,1.1246,1.12606451096765,1.68666873172912,-1.03201459099719,0.559799884272359,0.478991085022262
142.991451070312,1.1246,1.12664150790166,1.68666866315457,-1.02628338824533,0.560080429767389,0.479271585097045
143.309203748645,1.1246,1.12722453145251,1.68666859883917,-1.02052573415928,0.560367062127,0.479558171045064
143.656881524833,1.1246,1.12787352581625,1.68666853570133,-1.01419503604116,0.560690270803034,0.479881328737878
144,1.128336,1.12853021589019,1.68666848281954,-1.00791502753023,0.56102064760711,0.480211657322327
144.334503433201,1.128336,1.12919102078201,1.6866684417788,-1.001760825261,0.561356639949466,0.480547616515416
144.708734696793,1.128336,1.12996077827897,1.68666840921946,-0.994836954789409,0.561752211541805,0.480943166263225
145.055892252939,1.128336,1.13070950171651,1.6866683917663,-0.988375701088077,0.562138963793273,0.481329916285618
145.398539681926,1.128336,1.13148625199802,1.68666838587763,-0.981960421750886,0.562541475120052,0.481732446258104
145.755356976384,1.128336,1.13233922077306,1.68666839011893,-0.975237637001719,0.562983980781346,0.48217499769915
146,1.132072,1.13295159683627,1.68666839786956,-0.970602226103182,0.563300481862262,0.482491545387702
146.369353862256,1.132072,1.13391966967276,1.68666841437811,-0.963561660256007,0.563798118494623,0.482989252202712
146.681240287351,1.132072,1.13477746395423,1.68666843019015,-0.957575286162453,0.564236436376697,0.48342764178497
146.993126712447,1.132072,1.13567058333858,1.68666844510566,-0.951549483365228,0.564689131086797,0.48388042078424
147.368446886483,1.132072,1.1367885753737,1.68666845836252,-0.94424378425493,0.565250039388265,0.484441448819424
147.744700872484,1.132072,1.13795119200194,1.68666846239345,-0.936858235736393,0.565827884525598,0.485019435944881
148,1.13808,1.13876041427112,1.68666845761509,-0.931810760974083,0.566226572684819,0.485418228128871
148.399109328852,1.13808,1.14005207112605,1.68666843436723,-0.92386009581096,0.566856893956169,0.486048660419135
148.744960197942,1.13808,1.14119133494964,1.68666839619149,-0.916910290145546,0.567408457670114,0.486600289948938
149.058257935497,1.13808,1.14223426088151,1.68666834639301,-0.910565841800064,0.567910178621246,0.487102040375208
149.400401415752,1.13808,1.14338039317953,1.68666827618298,-0.903583856774166,0.568458275205245,0.487650129822474
149.742544896007,1.13808,1.14453019139263,1.68666819165405,-0.896545913703367,0.569006930079906,0.48819872900968
150,1.144936,1.14539621622359,1.68666812083885,-0.891213051974711,0.56942030921769,0.488612037631849
150.34135388666,1.144936,1.14654481445741,1.68666802142387,-0.884093298429084,0.569968949627328,0.48916061528915
150.682707773321,1.144936,1.14769469813021,1.68666792052632,-0.876917557498637,0.570520514163912,0.48971211501529
151.049604034552,1.144936,1.14893515137216,1.68666781570614,-0.869142217201444,0.571120038245299,0.49031156835087
151.385253651493,1.144936,1.15007846972691,1.68666772713458,-0.861971760546543,0.571676574099284,0.490868039908411
151.757138721361,1.144936,1.15136126592104,1.68666764093581,-0.853962493565458,0.572306604954936,0.491498001992582
152,1.151788,1.15221193073423,1.6866675929016,-0.848694725885333,0.572728183552653,0.491919536861791
152.323579830478,1.151788,1.1533662598369,1.68666754038246,-0.841629448627478,0.573304048922243,0.492495335543467
152.700374309586,1.151788,1.15474819439262,1.68666749720016,-0.83333336380333,0.573998392114139,0.49318959742149
153.003008279628,1.151788,1.15589381405338,1.68666747744951,-0.826614815493736,0.574578049828518,0.493769187828547
153.305642249669,1.151788,1.15707631306875,1.68666747157032,-0.819845332776545,0.575178619660717,0.494369689422146
153.735505473025,1.151788,1.15882724173709,1.68666748762351,-0.810138940662076,0.576069093424211,0.495260066399303
154,1.15864,1.15994960432876,1.6866675118054,-0.80411148477853,0.57664011838676,0.49583103586342
154.30129240164,1.15864,1.16127187632763,1.68666755244909,-0.797192275128126,0.577311687294092,0.496502568923046
154.634608691922,1.15864,1.16278957764155,1.6866676129095,-0.789469328652475,0.578078979228189,0.49726984696541
154.967924982204,1.15864,1.16436389160916,1.68666768791777,-0.781672082198932,0.578870741446514,0.498061627422007
155.309082050347,1.15864,1.16603088890933,1.68666777686428,-0.773611839258838,0.57970401460006,0.498894958418903
155.66253247192,1.15864,1.16781212630636,1.68666787769807,-0.765173583106075,0.580586674432213,0.499777726904888
156,1.168424,1.16955754391994,1.68666797700142,-0.757031542741098,0.581443974770838,0.500634983250197
156.341527517091,1.168424,1.17136013197456,1.68666807644006,-0.748704859445008,0.582322307657097,0.501511194604026
156.619617567421,1.168424,1.17284810703569,1.68666816999399,-0.741859465817878,0.583040796114325,0.502226770495647
156.897707617751,1.168424,1.1743480673481,1.68666831226802,-0.734954889707821,0.583759327372823,0.502941176927812
157.22565056471,1.168424,1.17612415301309,1.68666862455576,-0.726736201006018,0.584603817723526,0.503779042400836
157.553593511669,1.168424,1.17789863326907,1.68666922593632,-0.71843493372334,0.585440490024692,0.504606935541716
157.928810865741,1.168424,1.17991456560754,1.68667050544016,-0.708836339290774,0.586382523074555,0.505535919656267
158,1.179312,1.18029425924165,1.68667084520882,-0.707003196836592,0.586559088490239,0.505709832670183
158.339921516591,1.179312,1.18209075220706,1.6866730265054,-0.698197855048094,0.587391473676246,0.506529139730681
158.624950722279,1.179312,1.18357192624131,1.68667572148921,-0.690748656995629,0.58807429514737,0.507199768749014
158.989794139758,1.179312,1.18542792985573,1.68668060962749,-0.681127754436816,0.588926375528462,0.508034512472275
159.273539697749,1.179312,1.18683728558813,1.68668573299641,-0.67358031053944,0.589573068109022,0.508666309292789
159.557285255739,1.179312,1.18821564815978,1.68669218878787,-0.665977253912014,0.590206905114627,0.509283954877056
159.925325146033,1.179312,1.18995842149404,1.68670280495827,-0.65603459072861,0.591012078080371,0.510066109383212
160,1.1902,1.19030619771052,1.68670529512963,-0.654006282068527,0.591171502826283,0.510226766448441
160.163969753003,1.1902,1.19106356426069,1.68671118365839,-0.649539757291734,0.591515139197607,0.510587769248022
160.327939506006,1.1902,1.19181307408946,1.68671762799795,-0.645055727779091,0.59185468638074,0.510955247962486
160.539860757261,1.1902,1.19277187706785,1.68672660335762,-0.639234539476062,0.592288274532542,0.511441956618049
160.790602131071,1.1902,1.19389512403354,1.68673757431339,-0.632309367805981,0.592791891532318,0.512035652697295
161.065926657723,1.1902,1.19511925304827,1.68674870446903,-0.624658062136383,0.593330613249105,0.512711079175579
161.30852500161,1.1902,1.19619365227781,1.68675601294375,-0.617875061417228,0.593794177868475,0.513331526130438
161.584168031318,1.1902,1.19741279231315,1.68675887739188,-0.610120913692717,0.594309243192877,0.514070788847023
161.826586807722,1.1902,1.19848465931284,1.68675392364389,-0.603259357738272,0.594747246213471,0.514750394639056
162,1.198048,1.19925078822313,1.68674444904419,-0.598326541526244,0.59505312368797,0.515241885904349
162.142692504588,1.198048,1.19988002837921,1.68673201309224,-0.594252205741445,0.595311086829109,0.515624782906689
162.285385009175,1.198048,1.2005072562182,1.68671469460507,-0.590164016079921,0.595564906407311,0.516001131258264
162.46968049489,1.198048,1.20131243267839,1.68668416750099,-0.58486355057772,0.595885126624176,0.516475253668434
162.691830437427,1.198048,1.20227144404756,1.68663375252954,-0.578444349580528,0.59626002061201,0.517027650529585
162.959592270226,1.198048,1.20340193295278,1.68655123161185,-0.570664617530745,0.596696440760349,0.517663495827533
163.177456112218,1.198048,1.20429320348509,1.68646534881299,-0.564301419683754,0.59703490105194,0.518149858182185
163.397721613322,1.198048,1.20516066548455,1.68636078871703,-0.557838953194834,0.597355668306104,0.518604458387407
163.617987114426,1.198048,1.20598731988783,1.68623822354906,-0.551348633440392,0.597652618129383,0.519016835219622
163.886144615918,1.198048,1.20692925643203,1.68606505951599,-0.543412050872226,0.59798526985733,0.519461098013864
164,1.206256,1.20730546127132,1.68598383628275,-0.540031430473355,0.598115316784975,0.519634996966232
164.163231971281,1.206256,1.20781834951714,1.68585974830906,-0.535174145647744,0.598284562719679,0.519877682902631
164.326463942562,1.206256,1.20829875381445,1.68572707693877,-0.530305096836869,0.598438576908357,0.520102153097972
164.575349649655,1.206256,1.20896645324605,1.68550937033118,-0.522860186503142,0.59864314658441,0.520407519218258
164.886191049326,1.206256,1.2096882063554,1.68521379956627,-0.513530427193358,0.598848583067943,0.520725651420361
165.168594416567,1.206256,1.21023641882782,1.68492542877396,-0.505028262333644,0.598993337714251,0.520957836501283
165.43562084365,1.206256,1.21066377990967,1.6846381892254,-0.496970175484579,0.599098727322691,0.521130715610078
165.74499934928,1.206256,1.21105520611417,1.68429129447742,-0.487615494249107,0.599185985156945,0.521275098023265
166,1.21766,1.21130151311764,1.68399697409383,-0.479893322043753,0.599232502370696,0.521357131818943
166.152930861886,1.21766,1.21141948272344,1.68381798459334,-0.475258165878008,0.599244537738382,0.521408955129963
166.305861723773,1.21766,1.2115173578762,1.68363780331279,-0.470620577480055,0.599250561119454,0.521459115207087
166.506113417783,1.21766,1.21161838021722,1.6834008561501,-0.464544889860592,0.599250960904296,0.521524599831925
166.74526766416,1.21766,1.21170459409431,1.68311751366643,-0.457285038062344,0.599239599517528,0.521603143888
167.000131455526,1.21766,1.21176363902797,1.68281635723003,-0.449544521656126,0.599212729798233,0.521688718884347
167.225514991144,1.21766,1.21179503831553,1.68255146539727,-0.442696694205564,0.599180472807714,0.521772173097389
167.503243618281,1.21766,1.21181639167889,1.68222738424771,-0.434255505481016,0.59913713420517,0.521895335896922
167.726952774617,1.21766,1.21182628641041,1.68196818621216,-0.427453808104832,0.599099585117941,0.522013513542695
168,1.228824,1.21183668035744,1.68165350437197,-0.419148850383938,0.599048720621762,0.522174252894604
168.163995330902,1.228824,1.21184451221378,1.68146492543368,-0.414158931009255,0.599024376896377,0.522262294785137
168.327990661805,1.228824,1.21185470786967,1.68127627181963,-0.409167537585462,0.599001072821039,0.522351255192261
168.561677177601,1.228824,1.2118743919955,1.68100672510058,-0.402052378827613,0.598970712036981,0.522480454371187
168.82553075479,1.228824,1.2119045492305,1.68070047830563,-0.394014815655412,0.598941360907963,0.522630295475061
169.08938433198,1.228824,1.21194266510139,1.68039128094375,-0.385972853322262,0.59891505373298,0.522781626006888
169.414683313058,1.228824,1.21199828835431,1.68000484467782,-0.37605170072023,0.598882543575426,0.522965050775019
169.676866522373,1.228824,1.21204741997821,1.67968845602421,-0.368050232584715,0.598856861566361,0.52311009982925
169.970372608593,1.228824,1.21210387948915,1.67932849896614,-0.359087264560304,0.59883013871212,0.523269978547791
170,1.2399,1.21210955423882,1.67929181130133,-0.358182189025209,0.598827066932049,0.523286609812997
170.148136957035,1.2399,1.21213766338359,1.6791073857297,-0.353655915423327,0.598811943239762,0.523367989289654
170.454198659872,1.2399,1.21219362560094,1.6787210851587,-0.34429960821197,0.598778096317966,0.523533435100952
170.806291040536,1.2399,1.21225344005575,1.67826784812871,-0.333528489669407,0.598737617380474,0.523721518592309
171.094073799954,1.2399,1.21229868757816,1.67789041280836,-0.324718789969151,0.598705045436561,0.523874644410575
171.382129945688,1.2399,1.21234139021096,1.67750646602099,-0.315895462941693,0.598671781896194,0.524025711624852
171.688736535787,1.2399,1.21238517199741,1.67709127720713,-0.306498240495785,0.598636497448936,0.524184326616129
172,1.250976,1.21242929533969,1.67666328552326,-0.296952391131074,0.59860336441317,0.524345512586147
172.283335675513,1.250976,1.21247032709903,1.67626842380318,-0.288257864065462,0.598574038509002,0.524494627737173
172.56275081157,1.250976,1.21251237901617,1.67587453424998,-0.279678753854524,0.598545577702081,0.524641671343895
172.89898643762,1.250976,1.21256573180091,1.67539522479931,-0.269348525873169,0.59851315573922,0.524819537749277
173.23522206367,1.250976,1.21262245773867,1.67491079797631,-0.259011074154125,0.598483708896091,0.524999050535934
173.537190049486,1.250976,1.21267632238055,1.67447199353771,-0.249720873991063,0.598458336475457,0.525159909619477
173.888393124287,1.250976,1.21274223696427,1.67395793283611,-0.238908322268842,0.59843013774799,0.525346236531131
174,1.26428,1.21276385708432,1.67379386907591,-0.235470536966609,0.598421504945989,0.525406108495126
174.236448657692,1.26428,1.21281062374264,1.67344535783209,-0.228184521033757,0.598402740561947,0.525535936918559
174.472897315384,1.26428,1.21285856259478,1.67309578056974,-0.220894677287649,0.598383852000202,0.525667559124541
174.902351577818,1.26428,1.21294806162461,1.67245872452733,-0.207644365884394,0.598347631386842,0.525910373366356
175.248271525661,1.26428,1.21302179043917,1.671943987007,-0.196961871371884,0.598317213909834,0.526110927758052
175.537782790038,1.26428,1.21308412774583,1.67151221022983,-0.188014694385295,0.598290621306923,0.526282625016874
175.859828761471,1.26428,1.21315364192202,1.67103080454288,-0.178054791147095,0.598258258438855,0.526476938174874
176,1.278436,1.21318381826402,1.67082085604037,-0.173717309541373,0.598244104115162,0.526561147076967
176.200614270065,1.278436,1.21322679117183,1.67051986392129,-0.167506917137551,0.598226678976335,0.526675824282767
176.40122854013,1.278436,1.21326938153467,1.67021821249914,-0.161293546647515,0.598209704994151,0.526787343952081
176.667353545464,1.278436,1.21332505376772,1.66981702181475,-0.153046686251318,0.598187605857913,0.526929463008371
176.969889522868,1.278436,1.21338686935965,1.66935965710522,-0.143665449524378,0.598164500480928,0.527083268105936
177.321882407793,1.278436,1.21345644151401,1.66882637493326,-0.132742856914426,0.598141927303199,0.527251467118099
177.642066931217,1.278436,1.21351740785577,1.66834113173455,-0.122800371123861,0.59812453675201,0.527391442926754
177.944295809097,1.278436,1.21357311705481,1.66788409737021,-0.113409736231344,0.598111949564602,0.527511294581022
178,1.292596,1.21358322556635,1.66780006901938,-0.111678359224563,0.598109493745635,0.527533635200556
178.202349035308,1.292596,1.21361965137441,1.66749563052411,-0.105387559857273,0.598100926243943,0.527615130908146
178.404698070617,1.292596,1.21365582665556,1.66719277998238,-0.0990944944722464,0.598094024997674,0.527695841072126
178.680281541721,1.292596,1.21370528005323,1.66678363880968,-0.0905202146897897,0.598086687181626,0.527803787847582
178.972445293123,1.292596,1.21375887850602,1.66635509273038,-0.081425526673979,0.598080744173731,0.527914876138824
179.264609044525,1.292596,1.21381477249327,1.66593302676912,-0.0723261955711942,0.598078225270267,0.528023953975359
179.596415472424,1.292596,1.21388229822746,1.66546289310233,-0.0619865649341743,0.598081077260625,0.528146876080138
179.899281669813,1.292596,1.21394856390007,1.66504347070277,-0.0525434213354542,0.598087239871865,0.528256412616617
180,1.306756,1.21397165936626,1.66490622555618,-0.0494019539895568,0.598089332959022,0.528292998593485
180.211334017299,1.306756,1.21402183760657,1.66462209965112,-0.0428084438815935,0.598093057736278,0.528372953077906
180.422668034597,1.306756,1.21407422150793,1.6643434074087,-0.0362123625328911,0.59809785856495,0.528455444338074
180.679624545704,1.306756,1.21414049852886,1.66401214913675,-0.0281887646887561,0.598104397976976,0.528559067418365
181.017181112015,1.306756,1.21423075610592,1.66358993960748,-0.0176422242650667,0.598110181765868,0.528698165835369
181.296683184326,1.306756,1.21430694980731,1.66325147834763,-0.0089041029472646,0.598111596099249,0.528816357009282
181.563955268499,1.306756,1.21437983377816,1.66293702451364,-0.000543687570875695,0.59811122377125,0.528934389410156
181.831227352671,1.306756,1.21445164892408,1.66263113303897,0.00782133750549675,0.59810782646609,0.529057267111916
182,1.320912,1.21449599558618,1.66244211094526,0.0131059584510662,0.598103909981391,0.529134905796429
182.193474700776,1.320912,1.21454554530255,1.66222906970621,0.0191663516213967,0.598100607988515,0.529217322062414
182.386949401553,1.320912,1.21459346487278,1.66201963073464,0.0252291512716508,0.598096182681713,0.529297335493624
182.671128063457,1.320912,1.21466047407244,1.66171794180811,0.0341384919583947,0.598088803815177,0.529411541445925
183.020202247852,1.320912,1.21473676198333,1.66135597058832,0.0450889292561256,0.598079282785896,0.529547099604378
183.334215960571,1.320912,1.21479950282009,1.66103748255473,0.0549453949536816,0.598068658327384,0.529662571358809
183.623850100407,1.320912,1.2148525547877,1.66074901941827,0.0640412676105914,0.598057496152633,0.529763621176987
183.920758887487,1.320912,1.21490251827062,1.66045807923829,0.0733699419253626,0.598046802375273,0.529863453267484
184,1.331256,1.2149151677674,1.66038119642963,0.0758603580133698,0.598044001132196,0.529889651447664
184.32584366677,1.331256,1.21496458464775,1.66006826411583,0.0861041351679319,0.598031785765818,0.529994958928444
184.684889032851,1.331256,1.21501524986107,1.65972917625447,0.0973971778077389,0.598018292920349,0.530105777989164
184.934873450422,1.331256,1.21504904947912,1.65949650293888,0.105263170209835,0.598010532124293,0.530181055372152
185.184857867993,1.331256,1.21508230681374,1.65926658889838,0.113131752112753,0.5980042713918,0.53025469625836
185.503264150611,1.331256,1.21512474604674,1.6589777553261,0.123157697663602,0.597997596967983,0.530344870984741
185.821670433228,1.331256,1.2151681633588,1.65869351800686,0.13318770604044,0.597993251347715,0.530431360704876
186,1.340168,1.21519317407747,1.65853640865688,0.138806949508935,0.597992052313674,0.530479343333013
186.229193661783,1.340168,1.21522619053525,1.65833678297252,0.146030776321336,0.597989962374684,0.530543752051184
186.458387323567,1.340168,1.21526021258443,1.65813983318742,0.153256691056656,0.597988103906332,0.530608670746355
186.839581066433,1.340168,1.21531878902494,1.65781837242823,0.165279499196731,0.597984757923632,0.530717504088994
187.164362816217,1.340168,1.21537010843426,1.6575505704549,0.175527774968376,0.597981620889751,0.530811646788176
187.489144566001,1.340168,1.21542196480779,1.65728830174837,0.185780425636136,0.597977671768373,0.53090721288253
187.865490343105,1.340168,1.21548167266197,1.65699103917932,0.197666362062871,0.597970771175125,0.53101933965909
188,1.34908,1.21550270111802,1.65688643312137,0.20191595123505,0.59796788358208,0.531059557662537
188.333207712677,1.34908,1.21555368892342,1.6566307365223,0.21244629554578,0.597960972361892,0.531157242384038
188.608735143977,1.34908,1.21559440142106,1.65642270489292,0.221157234574708,0.597954088452219,0.531237154641401
188.871253083179,1.34908,1.21563181039533,1.65622707044609,0.229459734795149,0.597946531979089,0.531312683814101
189.208184685933,1.34908,1.21567776026022,1.65597924405024,0.240119678801817,0.597936038999912,0.531409569242565
189.63930554511,1.34908,1.2157332412126,1.65566667566438,0.25376605416021,0.597920868536484,0.53153337196573
189.918614440986,1.34908,1.21576735065704,1.65546639652655,0.262610882734489,0.597909646943317,0.531613352827444
190,1.35638,1.21577704256697,1.65540831213469,0.265188658559739,0.597906373286689,0.531636523418549
190.296403939824,1.35638,1.21581148939477,1.65519763849685,0.274578931122846,0.597894796650019,0.531720122619939
190.592807879649,1.35638,1.21584475738936,1.65498806764739,0.283972441667928,0.597882921453377,0.531802833437341
190.901876949329,1.35638,1.21587842023496,1.65477039008141,0.293770727176527,0.597870093703962,0.531887888835879
191.240272104036,1.35638,1.21591435404384,1.65453271804075,0.304502629327894,0.597856417169154,0.531980340224731
191.704422332036,1.35638,1.2159625950144,1.65420732889495,0.319229288937857,0.597838302967007,0.532105612038384
192,1.363072,1.21599295563009,1.65400026609573,0.328611348536067,0.597826664254794,0.532183936723591
192.255976896057,1.363072,1.21601914692601,1.65382096326579,0.336738844397646,0.597816611452849,0.532252382909622
192.691544711248,1.363072,1.21606366565298,1.65351581656125,0.350573664981189,0.597800203095176,0.532369243200381
192.978968035194,1.363072,1.21609307624394,1.6533143817045,0.359706581088402,0.597788957803746,0.532445679860322
193.26639135914,1.363072,1.2161225368967,1.65311286567857,0.368842322569456,0.597777814041958,0.532521965771331
193.616877112128,1.363072,1.2161585283636,1.65286701439278,0.379986310311816,0.597765008001027,0.532615366904476
194,1.369764,1.21619793187454,1.65259812219048,0.392172829959779,0.597750533266265,0.532716950037084
194.325821771368,1.369764,1.2162314656085,1.65236934341316,0.402540639922634,0.597736363870233,0.532806601790034
194.601287083087,1.369764,1.2162598155724,1.65217582989854,0.411308930063155,0.59772431456807,0.532885155086555
194.871367164748,1.369764,1.21628758639275,1.65198594119213,0.419908393089263,0.597711509692138,0.532964032479535
195.202506475368,1.369764,1.21632153597035,1.65175272108019,0.430455576734079,0.597693525670233,0.533062803513539
195.533645785987,1.369764,1.21635523535742,1.65151873835625,0.441006736203116,0.597674108265106,0.533165548819714
195.845892805003,1.369764,1.21638656270417,1.65129700105794,0.450959639366279,0.597654204541357,0.533266428794405
196,1.376452,1.21640177036856,1.65118702451143,0.455873177796326,0.597644175733601,0.533315405961382
196.190848329715,1.376452,1.21642027887672,1.65105021005688,0.461959415865224,0.597634461213335,0.533368881205218
196.381696659429,1.376452,1.21643832746399,1.65091262304178,0.468046996678641,0.597625117242593,0.53341844446241
196.648843719821,1.376452,1.2164625984946,1.65071866873872,0.476570443709171,0.597613321836258,0.533481072702246
196.954824751116,1.376452,1.21648861444029,1.65049470035104,0.486335708263005,0.597603333970183,0.533543289510291
197.260805782411,1.376452,1.21651237302366,1.65026928177746,0.496103662549735,0.597597136001886,0.533593362177034
197.558822991962,1.376452,1.21653317367868,1.65004918877198,0.505619639611106,0.597594282620514,0.533627838708802
197.856840201512,1.376452,1.21655177420146,1.64982975898751,0.51513744290124,0.597596611889674,0.53364798410657
198,1.383144,1.21656004913983,1.64972502696792,0.51971007838944,0.597599253097591,0.533654580580256
198.186326443419,1.383144,1.21657035801213,1.64958980035579,0.525661918793129,0.597601275093479,0.533666096058278
198.372652886838,1.383144,1.21658038276811,1.64945621754753,0.531614204896017,0.597604677655223,0.533676354029028
198.64223733726,1.383144,1.21659502383617,1.64926673913718,0.540226949416343,0.59761224229064,0.533689059402334
198.999862990466,1.383144,1.21661637350538,1.64902424263316,0.551653761621741,0.597626691922058,0.533701404765326
199.343112126822,1.383144,1.21664111974505,1.64880331693783,0.562622594888009,0.597646497779318,0.533709427327962
199.652976928589,1.383144,1.21666872963974,1.64861569882669,0.572525796553825,0.59767064455269,0.533714621253146
199.962841730357,1.383144,1.21670238967539,1.64844084693995,0.582430241285502,0.59769961682682,0.533716719728212
200,1.389836,1.21670685579764,1.64842080231081,0.583618048185375,0.59770280687374,0.533717783329871
200.185791348216,1.389836,1.21673055869743,1.6483237040376,0.589557381746426,0.597719583907774,0.533722814528563
200.414590799143,1.389836,1.21676274462558,1.6482115457972,0.596872319161862,0.59774133684372,0.533731414966385
200.676733397925,1.389836,1.21680317346221,1.6480935162758,0.605254376121412,0.597767199236179,0.533744783164574
200.991805086975,1.389836,1.21685552477303,1.64796686842985,0.615330628090474,0.597796401237951,0.53376406475334
201.293494122026,1.389836,1.21690776066287,1.64786127718547,0.624980873167669,0.59782063364984,0.533785788874976
201.579602396072,1.389836,1.21695743853162,1.6477750734509,0.634134592844138,0.597840842195652,0.533811733206659
201.865710670118,1.389836,1.21700561517532,1.64770188648502,0.643290200895599,0.597857025339693,0.533843385390527
202,1.396528,1.21702729698845,1.64767179369338,0.647588200905904,0.597863287959457,0.533858327614597
202.196578196955,1.396528,1.21705761746525,1.64763235104728,0.653880568119888,0.597872975520919,0.533875179695203
202.39315639391,1.396528,1.21708598273613,1.64759805367636,0.660173817637752,0.597880898867744,0.533890480239294
202.675071105106,1.396528,1.217122822149,1.64755711417951,0.669200430027715,0.597890161350623,0.533910956655751
203.043829250434,1.396528,1.2171636743217,1.64751661546405,0.681009879585902,0.597899698571192,0.533936868478458
203.347476082148,1.396528,1.21719098488688,1.64749284751654,0.690735797453191,0.597903646413098,0.533956296064344
203.636888575143,1.396528,1.21721191528983,1.64747697470165,0.700006972922129,0.597904039656355,0.533973574155491
204,1.398312,1.21723174869748,1.64746470498101,0.711640411709606,0.597902657529521,0.533996051068509
204.236921109424,1.398312,1.21724127493597,1.64746034635517,0.719231649375419,0.597901923573081,0.534007591340755
204.473842218848,1.398312,1.21724846880169,1.64745820813174,0.726823370485372,0.597899771547759,0.534016547901253
204.742861454338,1.398312,1.21725421723686,1.64745784658723,0.735444082895965,0.597896646835196,0.534024415087388
205.020221906103,1.398312,1.21725792967423,1.64745913867017,0.744332464684354,0.597894590167252,0.534031598103717
205.297582357868,1.398312,1.21725989305874,1.64746155157862,0.753221141412326,0.597893282139481,0.53403705049699
205.577821574499,1.398312,1.21726058201248,1.6474646589856,0.76220231146396,0.597891396575954,0.534039062015848
205.858060791129,1.398312,1.21726040427591,1.64746808591147,0.771183615451288,0.597890116492871,0.534038259513566
206,1.398244,1.21726010371335,1.64746986408473,0.775732599251042,0.597890058622867,0.534037773198779
206.242006802962,1.398244,1.21725940786511,1.64747289047541,0.783488631429447,0.59788976269876,0.534038778880868
206.484013605924,1.398244,1.21725860964514,1.64747585374495,0.791244670463833,0.597889427380839,0.534039409171982
206.865619111736,1.398244,1.2172573895852,1.64748027541012,0.803474699691543,0.59788811739601,0.534038796324311
207.184803265615,1.398244,1.21725654293539,1.64748365317368,0.813704162916869,0.597888064480571,0.534038386694414
207.474316707558,1.398244,1.2172559497751,1.6474864293484,0.822982687476861,0.597888808433685,0.534037915788679
207.782654465477,1.398244,1.21725548437391,1.64748908717463,0.832864493953956,0.597889047397395,0.534035766883106
208,1.39818,1.21725523633285,1.64749079379097,0.839830099194133,0.597889203328986,0.534033735140394
208.267101823804,1.39818,1.21725499319089,1.64749273936494,0.848390269361805,0.597889746762776,0.534032540907232
208.534203647609,1.39818,1.21725479246133,1.6474945618676,0.856950393039229,0.597890646052709,0.534031815585873
208.847707340943,1.39818,1.21725458301563,1.64749659930813,0.866997580601572,0.597890836475097,0.534030270241876
209.161211034277,1.39818,1.21725437953194,1.64749857842063,0.877044724072033,0.597890703937572,0.534028622276744
209.468479457185,1.39818,1.21725417152453,1.64750050164887,0.886891980298747,0.597891374785037,0.534028062974213
209.775747880092,1.39818,1.2172539474451,1.64750243562316,0.89673920353142,0.597891746137036,0.534027502719705
210,1.398112,1.21725377193512,1.64750386281362,0.903925939911857,0.597891430210156,0.534026658990843
210.390371166544,1.398112,1.21725344186198,1.64750638452706,0.916436338345349,0.597891475039798,0.534025496499157
210.802193163198,1.398112,1.21725306228733,1.64750909515423,0.929634115279333,0.597892179006103,0.534024954885708
211.042058538202,1.398112,1.21725282857301,1.64751069645071,0.937321136777362,0.597891892829907,0.53402396023038
211.281923913206,1.398112,1.21725258750496,1.64751231303306,0.945008137057449,0.59789165117724,0.534023025149938
211.600596089254,1.398112,1.21725225908597,1.64751448204766,0.955220624359245,0.597892153450439,0.534022633207052
211.919268265302,1.398112,1.21725192578491,1.64751667179425,0.965433082871696,0.59789246431819,0.534022085699112
212,1.398048,1.21725184116452,1.64751722929187,0.96802028334905,0.597892381903723,0.534021784508035
212.403658673492,1.398048,1.21725142092236,1.6475200293903,0.980956252503126,0.597891989465721,0.534020267935824
212.791106155202,1.398048,1.21725102826386,1.64752273039297,0.993372633898703,0.597892748042197,0.534019938014512
213.134636558887,1.398048,1.21725069441516,1.64752513036446,1.00438159752415,0.59789266834831,0.534018883047631
213.417151962875,1.398048,1.21725043213364,1.64752710477255,1.01343521674766,0.597892367928268,0.534017771609089
213.815971722456,1.398048,1.21725008125667,1.64752988970353,1.02621591471346,0.597893114063147,0.534017355759496
214,1.39798,1.21724992614986,1.64753117306515,1.03211332721176,0.597893327149164,0.534017026383096
214.282961320421,1.39798,1.21724969353515,1.64753314367254,1.04118116263652,0.597893010484011,0.534015876945156
214.603198792292,1.39798,1.21724943351037,1.64753536955081,1.05144352030831,0.597892952318134,0.534014868481148
214.945994732676,1.39798,1.2172491496684,1.64753774694579,1.06242873892351,0.597893678806994,0.534014566667516
215.312431309434,1.39798,1.21724882779119,1.64754028256975,1.07417152173226,0.597893512547662,0.534013285986962
215.619375261939,1.39798,1.21724853510115,1.6475424026507,1.0840077766319,0.597893310154927,0.534012135820481
216,1.397916,1.21724813585522,1.64754502823791,1.09620512526284,0.597894046187885,0.534011677978727
216.335015307646,1.397916,1.21724775045498,1.64754733790978,1.1069408648558,0.597893931940495,0.534010517955897
216.635445800877,1.397916,1.21724738220098,1.64754940970279,1.11656828372529,0.597893604287823,0.534009249879956
216.953111219856,1.397916,1.21724697771405,1.64755160233798,1.12674794897471,0.597894126609215,0.534008775179102
217.270776638836,1.397916,1.21724656805737,1.64755379830437,1.13692758200185,0.597894404396555,0.534008053314735
217.598954728497,1.397916,1.21724615111038,1.64755607168027,1.1474440679721,0.597893982086678,0.534006595677228
217.954030085169,1.397916,1.21724571947762,1.64755853808645,1.15882241647422,0.597894348113568,0.534005838833887
218,1.397848,1.21724566560719,1.64755885797262,1.16029551266415,0.597894452743625,0.534005799984763
218.229849574157,1.397848,1.21724540412724,1.64756045953068,1.16766098594914,0.597894806497475,0.534005439850206
218.563015615608,1.397848,1.21724504909806,1.64756278753498,1.17833719214546,0.59789453288565,0.534004143469482
218.8864523037,1.397848,1.21724472996434,1.64756505499835,1.18870158128319,0.597894538217376,0.534003171989684
219.226727469572,1.397848,1.21724441603014,1.64756744782244,1.19960550301507,0.597895196872468,0.534002823344637
219.609803253365,1.397848,1.2172440794096,1.64757014890609,1.21188091987753,0.597895013658032,0.534001535705606
219.926915723456,1.397848,1.21724380535983,1.64757238865112,1.22204254700158,0.597894934511619,0.53400056997584
220,1.397784,1.21724374197114,1.6475729050718,1.22438446985332,0.597895050906274,0.534000479904032
220.36542138272,1.397784,1.21724341991671,1.64757548685673,1.2360940596062,0.597895677123223,0.534000051267933
220.673374664744,1.397784,1.21724313818992,1.6475776603904,1.24596212010441,0.597895418069067,0.533998892931084
220.981327946769,1.397784,1.2172428439903,1.64757983023118,1.25583014573628,0.597895319247579,0.533997883202543
221.334521019876,1.397784,1.21724248962418,1.64758231307973,1.26714777854811,0.59789595383182,0.533997455746688
221.689915852216,1.397784,1.2172421152078,1.64758480474688,1.27853593640169,0.597895859755256,0.533996270542
222,1.397716,1.21724177599274,1.64758697365734,1.28847213855117,0.597895653361949,0.533995095284254
222.397018320088,1.397716,1.21724132998734,1.64758974527763,1.30119395400444,0.59789631957244,0.533994550810763
222.728032420957,1.397716,1.21724095418914,1.6475920529701,1.31180073999035,0.597896263569664,0.533993494112074
223.042715325576,1.397716,1.21724059927253,1.64759424502192,1.32188418748833,0.597895992804711,0.533992280711741
223.364911777448,1.397716,1.21724024314922,1.6475964880429,1.33220834194111,0.597896502965502,0.533991835928817
223.687108229319,1.397716,1.21723989813578,1.64759872975578,1.34253246708471,0.597896745201443,0.533991135121856
224,1.397648,1.21723957551291,1.64760090521531,1.35255841978151,0.597896403002458,0.533989886499937
224.38652334116,1.397648,1.21723919266447,1.64760358972295,1.36494367858112,0.597896807298546,0.533989145645032
224.715399996271,1.397648,1.21723887591168,1.64760587069698,1.37548174308415,0.597897175190048,0.533988528243216
225.063179867579,1.397648,1.21723854259225,1.64760827946424,1.3866254909625,0.597896819533992,0.533987117478914
225.402929067705,1.397648,1.21723821092011,1.64761062970816,1.39751186340177,0.597897121372019,0.533986373125666
225.742772758757,1.397648,1.21723786656198,1.64761297863388,1.40840122235832,0.59789758715362,0.533985774570276
226,1.397584,1.21723759505423,1.64761475605908,1.41664334822833,0.59789726511239,0.533984915019298
226.33595361467,1.397584,1.21723722611156,1.6476170754008,1.42740800351344,0.597896201703607,0.533985962893426
226.622476655859,1.397584,1.21723689864212,1.64761902675021,1.43658878179303,0.597895466253559,0.533988787442328
226.913683709855,1.397584,1.21723654570352,1.64762092055779,1.44591967717012,0.597893692824096,0.533992523414232
227.28874023705,1.397584,1.21723601685987,1.64762305744639,1.45793737886129,0.597889754705027,0.533998879088173
227.567355509689,1.397584,1.2172355028462,1.64762425391029,1.46686495385175,0.597886588489221,0.534005992597742
227.845970782328,1.397584,1.21723478965353,1.64762493319902,1.47579263925173,0.597882518441026,0.534014718211207
228,1.397516,1.21723426423642,1.64762501479367,1.48072826938071,0.597880046644478,0.534018873492623
228.211295345667,1.397516,1.21723332882441,1.64762470296825,1.48749897717169,0.597878384819166,0.534019824875122
228.422590691335,1.397516,1.21723206648478,1.64762383574198,1.49426973385671,0.597877161400809,0.534018134704279
228.741213848915,1.397516,1.21722933848222,1.64762143875647,1.5044796827621,0.597876765209088,0.534010431936528
229.25562460767,1.397516,1.21722217901777,1.64761527857488,1.52096291696271,0.597880789959608,0.533982852567262
229.495095017963,1.397516,1.21721750266247,1.64761192263654,1.5286358116388,0.597884546142416,0.533962114220035
229.734565428256,1.397516,1.21721197121083,1.64760870025241,1.53630826822809,0.597890117460257,0.533936060116601
230,1.397452,1.21720496614866,1.64760581024459,1.54481193587868,0.597898643465386,0.533902119036988
230.208376491661,1.397452,1.21719899783775,1.64760448537011,1.55148706706044,0.597904562340112,0.533876870142215
230.416752983322,1.397452,1.21719283976206,1.64760438829661,1.55816164542422,0.597911467591109,0.533850736182298
230.712451443129,1.397452,1.2171842883116,1.64760704225815,1.56763227956697,0.59792318603059,0.533812283294995
231.091532834887,1.397452,1.2171748739067,1.64761660286195,1.57977179179567,0.597941178549587,0.533760195779713
231.475471556406,1.397452,1.2171687781625,1.64763507499431,1.59206489130317,0.597963763504987,0.533705100061046
231.848677840415,1.397452,1.21716756639978,1.64766314068896,1.60401252458928,0.597990633851604,0.533649958727088
232,1.397384,1.21716858664234,1.64767769347831,1.60885638902103,0.598002162358222,0.53362753038033
232.227348235372,1.397384,1.21717178276437,1.64770326982298,1.61613337056493,0.598018559515333,0.533596942420247
232.454696470744,1.397384,1.21717685751269,1.64773351444293,1.6234097959623,0.598035433352246,0.533568429088271
232.736904551342,1.397384,1.21718537774018,1.64777778998186,1.63244136737985,0.598056561882866,0.533536119640121
233.080898372552,1.397384,1.21719809785788,1.6478420071048,1.64344944519519,0.598080018046495,0.533500070676779
233.404788122175,1.397384,1.21721106024348,1.64791263733618,1.65381346909604,0.598098781980625,0.533470034509251
233.696042664239,1.397384,1.21722229687011,1.64798419557007,1.66313269185621,0.598113188525627,0.533447975143909
234,1.39732,1.21723242942947,1.64806636887897,1.67285791940179,0.598125004915517,0.533428094261615
234.189661182002,1.39732,1.21723746490015,1.64812114212107,1.67892599164833,0.598133603069889,0.53340945618797
234.379322364004,1.39732,1.21724125583643,1.64817832517449,1.68499386806617,0.59814133447382,0.533388244614041
234.645904655295,1.39732,1.21724416779955,1.64826237905545,1.69352224811075,0.598151410938176,0.533354525236901
234.938916005382,1.39732,1.21724377093008,1.64835920905245,1.7028953154111,0.598162962523366,0.5333133385229
235.231927355469,1.39732,1.21723939755053,1.64846020951901,1.71226730664157,0.59817463369979,0.533266916720834
235.521574683016,1.39732,1.21723117060562,1.64856381012043,1.72153042389499,0.598185228353846,0.533214216470338
235.811222010563,1.39732,1.21721928348515,1.6486709619843,1.7307920086009,0.598196329225478,0.533155522376573
236,1.394428,1.21720976363084,1.64874268575506,1.73682730770234,0.598204469123437,0.533115163556435
236.247761362683,1.394428,1.21719547058105,1.64883911972252,1.74474708237048,0.598214745445457,0.533062042492231
236.495522725366,1.394428,1.21717957549436,1.64893824891322,1.75266536916584,0.598225247771303,0.533006475647883
236.967493841561,1.394428,1.21714685707337,1.64913495098944,1.76774485807296,0.59824757593759,0.532894997755264
237.221203272272,1.394428,1.21712908438088,1.64924521883432,1.77584838273102,0.598262251166092,0.532833115544796
237.474912702982,1.394428,1.21711193845187,1.64935887215244,1.78395012808015,0.598278504007791,0.53276933412101
237.868817427541,1.394428,1.21708767029361,1.64954249634674,1.79652519735778,0.598306520766478,0.532665737440161
238,1.390496,1.21708040638761,1.64960570263661,1.80071211591137,0.598316585321841,0.532630987811499
238.22585232125,1.390496,1.21706895485243,1.64971706980037,1.80791944225179,0.598333659662116,0.532573997153714
238.4517046425,1.390496,1.2170588134321,1.64983178361288,1.81512535728491,0.598351395563442,0.532518124425782
238.779968344783,1.390496,1.21704612221654,1.65000468614764,1.82559633051504,0.598376792031609,0.532437847751943
239.133685735779,1.390496,1.21703438621221,1.65019932185727,1.83687611471887,0.598402835733093,0.532352612915064
239.432098713937,1.390496,1.21702517466514,1.65037020141498,1.84638981571421,0.598424248617368,0.532283043669002
239.730511692094,1.390496,1.21701574351929,1.65054699953439,1.85590130960399,0.598444021891739,0.5322152723005
240,1.386564,1.21700640179226,1.65071148217907,1.86448900096949,0.598459741495136,0.532154659572159
240.246961839515,1.386564,1.21699673427057,1.65086594668654,1.87235727947687,0.598474278163237,0.532096835790649
240.49392367903,1.386564,1.21698573498494,1.65102368467146,1.88022401712059,0.598488154533809,0.532038564697272
240.853189311026,1.386564,1.21696702658068,1.65125840581931,1.89166524500375,0.59850660036473,0.53195267574212
241.222146218576,1.386564,1.21694429021298,1.6515051097069,1.9034114505149,0.598523405704469,0.531863435637382
241.593971279036,1.386564,1.21691783979992,1.65175857162402,1.9152450522246,0.598538822555555,0.531773501994918
241.872471060578,1.386564,1.21689588121799,1.65195102240185,1.92410585647622,0.598549096680521,0.531706101435012
242,1.380564,1.21688526787286,1.65203976817043,1.9281625690848,0.59855353796595,0.531674975600582
242.272085356505,1.380564,1.21686156966715,1.65223018439961,1.93681598563748,0.598563221462582,0.531607105030291
242.544170713011,1.380564,1.21683660284154,1.65242178185526,1.94546710130243,0.598572751239243,0.531538417468379
242.915703116244,1.380564,1.21680083715133,1.65268476979737,1.95727638816034,0.598585631688097,0.531443220158746
243.3287779917,1.380564,1.21675938134403,1.65297831108504,1.9704008337368,0.598600068312974,0.531335388338957
243.68252694985,1.380564,1.21672294840981,1.65323017441291,1.98163582340737,0.59861297623551,0.531241415801461
243.966149659575,1.380564,1.21669337620969,1.65343222661804,1.99064055812726,0.598623768445488,0.531164775492824
244,1.373796,1.21668983355992,1.65345634350193,1.99171508862394,0.598624968743426,0.531155765052321
244.169251702124,1.373796,1.21667209386982,1.6535769271964,1.99708715024706,0.59863112600169,0.531110397674912
244.532801640402,1.373796,1.21663391998833,1.65383590192387,2.00862291400417,0.598644666215795,0.531013039989904
244.915933840317,1.373796,1.21659372111441,1.65410870883889,2.02077510809667,0.598659245678902,0.53091034385785
245.330772156238,1.373796,1.21655033164009,1.65440389836239,2.03392725322365,0.59867493378023,0.530798460508626
245.586687506265,1.373796,1.21652364584758,1.65458589121642,2.04203789472938,0.598684914165651,0.530729370078679
245.842602856292,1.373796,1.21649701467266,1.65476780314052,2.05014627053529,0.59869509747357,0.530660150795201
246,1.367032,1.21648065765622,1.65487964970097,2.0551320890164,0.598701305454759,0.530617449872919
246.44495999042,1.367032,1.21643447940779,1.65519572765082,2.06922230379636,0.598718423500897,0.530496970902703
246.684351592435,1.367032,1.21640965886722,1.6553657338008,2.07680009743814,0.598727846863542,0.530432426893068
246.92374319445,1.367032,1.21638484554755,1.65553572191083,2.08437590746109,0.598737296248557,0.530367959955049
247.315137254244,1.367032,1.21634427810794,1.65581362766544,2.09675774027352,0.598752298429696,0.530262242574465
247.649739863003,1.367032,1.21630958678111,1.6560512099304,2.10733876229476,0.598765154779308,0.530172048870768
248,1.360268,1.21627325428781,1.65629992149589,2.11841076768968,0.598778837804297,0.53007801095397
248.349650573728,1.360268,1.21623696408162,1.65654821488264,2.12945928577588,0.59879216524749,0.52998368550705
248.658780401034,1.360268,1.21620486309133,1.65676774493649,2.13922388151448,0.598803959087902,0.529900291264158
248.967910228341,1.360268,1.21617274988219,1.65698728467627,2.14898517021594,0.598816055231555,0.529817187808537
249.309411908399,1.360268,1.21613726514004,1.65722982516311,2.15976482010124,0.598829201994372,0.529725150809699
249.689975125469,1.360268,1.21609771969425,1.65750012087938,2.17177271947469,0.598843682414009,0.529622395625019
250,1.3535,1.21606550980098,1.65772032703933,2.18155121882687,0.598855825853383,0.529539012380641
250.307010512975,1.3535,1.21603362385584,1.65793840198291,2.19123137187882,0.598867748443005,0.529456293168434
250.720940933431,1.3535,1.215990657939,1.65823244164368,2.20427759772847,0.598883552788284,0.529344433575767
250.985801873772,1.3535,1.2159631838652,1.65842060098788,2.2126223519389,0.598893960011244,0.529273110509323
251.250662814112,1.3535,1.21593572639192,1.65860877241063,2.22096468221732,0.598904406713105,0.529201790139976
251.683327258561,1.3535,1.21589091284249,1.65891619269107,2.23458711792689,0.598921056508507,0.529084780832002
252,1.346736,1.21585814734234,1.65914122929886,2.24455345213295,0.598933482845056,0.528999349675414
252.305723754289,1.346736,1.21582654435454,1.65935851662505,2.25417191072277,0.598945534497456,0.528917282422314
252.643766349795,1.346736,1.2157916364353,1.65959881201853,2.26480341466363,0.598958446635528,0.528826399912032
252.961887657769,1.346736,1.21575882053726,1.65982497669133,2.27480479467664,0.598970576786417,0.528741157975145
253.280008965742,1.346736,1.21572603584899,1.66005115577187,2.28480269123929,0.598982900737171,0.528656452540504
253.625413333541,1.346736,1.21569046647882,1.66029672181246,2.29565411360141,0.598995886546431,0.528564532603099
254,1.339972,1.21565190412947,1.66056297545587,2.30741773134098,0.599009699155742,0.528465105321976
254.355294728956,1.339972,1.21561530804956,1.66081540011805,2.31857106636121,0.59902317846543,0.528371026758091
254.668040963621,1.339972,1.21558304463479,1.66103745361287,2.32838516801228,0.599034705676927,0.528287941014256
255.008357267166,1.339972,1.21554784410069,1.66127888819158,2.33906063523832,0.599047054479191,0.528197391873459
255.332073797712,1.339972,1.21551423507168,1.66150832497462,2.34921169794553,0.599059062197017,0.528111559634002
255.63234989724,1.339972,1.21548292603027,1.66172093193952,2.35862451297001,0.599070006448328,0.528031767228164
256,1.333204,1.21544440008806,1.66198093515668,2.37014510718489,0.59908303965374,0.527933711590311
256.289731435952,1.333204,1.21541389405784,1.66218558363257,2.37922078270733,0.599093520848467,0.52785668049362
256.579462871903,1.333204,1.21538327961136,1.66239000501864,2.38829356838715,0.599104041408675,0.527779687545597
256.986519220928,1.333204,1.21534014482313,1.66267681804382,2.40103544319917,0.599118413362664,0.527671076442633
257.280134047122,1.333204,1.21530899605577,1.66288342091785,2.41022276704706,0.599128974066216,0.527592881479691
257.573748873316,1.333204,1.2152778667254,1.66308979597697,2.41940711564561,0.599139781209964,0.527514872352431
257.952701508927,1.333204,1.21523778425052,1.66335583122503,2.43125646968433,0.599153482018407,0.527413819336787
258,1.32644,1.21523279221064,1.66338901178376,2.43273508492733,0.599155179123645,0.527401195830437
258.236492455365,1.32644,1.21520787575713,1.66355483804027,2.44012700449209,0.599163791520343,0.527338190094284
258.587564713016,1.32644,1.21517103582279,1.66380078552219,2.45109673345054,0.599176989452295,0.527245008653292
258.969617893056,1.32644,1.21513115947123,1.66406816838981,2.46302970383178,0.599191203278745,0.527143345054148
259.39169072181,1.32644,1.21508736012771,1.66436328334071,2.47620682823742,0.599206986608964,0.527030940406941
259.680674946778,1.32644,1.21505751210743,1.66456520593583,2.48522540378305,0.599218187919783,0.526954246485142
259.969659171745,1.32644,1.21502776484391,1.66476704236861,2.49424113127681,0.599229227134906,0.526877268677336
260,1.31976,1.21502464699616,1.66478822935306,2.49518753912091,0.599230360299244,0.526869186893961
260.151704141273,1.31976,1.2150090720235,1.66489415470954,2.49991910712446,0.599236038717759,0.526828740459231
260.538050720467,1.31976,1.21496950672547,1.66516386155796,2.51196549161554,0.599250838731411,0.526726123023477
260.915849480592,1.31976,1.21493094095291,1.6654275600142,2.523740433957,0.599265534316714,0.526626083601871
261.34222400792,1.31976,1.21488754734702,1.66572515681694,2.53702352992705,0.59928161267494,0.526512805205489
261.586803965796,1.31976,1.214862712878,1.66589587586082,2.54464028253212,0.599291074749376,0.526448141921548
261.831383923673,1.31976,1.21483791732936,1.66606660709012,2.5522550047959,0.599300670055682,0.526383678770485
262,1.313116,1.21482084454006,1.66618431935971,2.55750349946265,0.599307164964005,0.526339160879013
262.388253068178,1.313116,1.21478159519873,1.6664553887419,2.56958496030512,0.599321759213713,0.526236450555034
262.776532691055,1.313116,1.21474242076836,1.66672650865736,2.58166214545979,0.599336752087981,0.526134385150791
263.130719831285,1.313116,1.21470674064213,1.66697383780093,2.5926744736563,0.599350316735362,0.526041432498092
263.616446059502,1.313116,1.21465786106603,1.6673130048014,2.6077697355668,0.5993682985427,0.525913822161333
263.858953830186,1.313116,1.21463346137209,1.66748231284249,2.61530334773643,0.599377587368174,0.525850662410368
264,1.306472,1.21461926571349,1.66758077039419,2.61968410207118,0.599382994289986,0.525813923565768
264.320645850107,1.306472,1.2145869659043,1.66780454260835,2.6296405688402,0.599394988407175,0.525729586764849
264.641291700215,1.306472,1.2145545982427,1.6680282196222,2.63959358212098,0.599406802960068,0.525644777717078
265.00235277082,1.306472,1.21451802430424,1.66827996232645,2.65079694301798,0.599420762724504,0.525549512564506
265.363413841426,1.306472,1.2144812721491,1.66853157545282,2.66199589808643,0.599434478502872,0.525453467535673
265.695623127021,1.306472,1.21444727298388,1.6687629907471,2.67229605327749,0.599446856922746,0.525364295938098
266,1.299828,1.21441596300557,1.66897497295913,2.6817299440694,0.599458763455474,0.525282737834543
266.462249934352,1.299828,1.21436816183147,1.66929691331911,2.69605089531167,0.599476277487508,0.52515914670251
266.723728829895,1.299828,1.21434103230356,1.6694790719771,2.70414851971908,0.599485848864072,0.52508905137165
266.985207725438,1.299828,1.21431387996095,1.66966128798766,2.71224378836876,0.599495782001646,0.52501945493105
267.299467789408,1.299828,1.21428127036803,1.66988037749891,2.72197003232965,0.599507871628883,0.524936177905544
267.656890827968,1.299828,1.21424429158669,1.67012969192892,2.73302805851622,0.599521033348351,0.524841219093623
268,1.293184,1.21420897673613,1.67036915316631,2.74363913488109,0.599533893568079,0.524750627723792
268.344977641209,1.293184,1.21417369981579,1.67061003055362,2.75430395713871,0.599547434502453,0.52465983327806
268.66750438545,1.293184,1.21414094188849,1.67083531304316,2.76427108449358,0.599559659358272,0.524574449981812
268.990031129692,1.293184,1.21410838962258,1.67106065770972,2.77423469376629,0.599572036757616,0.524489148916794
269.398796780522,1.293184,1.21406738736282,1.67134632665512,2.78685737287584,0.599588449437862,0.524381647029872
269.776815235472,1.293184,1.21402966361713,1.67161056445325,2.79852558415425,0.599603068604904,0.524281533777436
270,1.28654,1.21400745390315,1.67176659493466,2.80541232028,0.599611752628968,0.524222419659181
270.34286894508,1.28654,1.21397339583422,1.6720063296441,2.81598883659149,0.599625655780518,0.524132179733345
270.685737890159,1.28654,1.21393938919738,1.67224610422206,2.82656140820718,0.599639280262343,0.524041607485776
271.032803260644,1.28654,1.21390500311978,1.67248885645741,2.83725936192766,0.599652745473981,0.523949540310213
271.468719165657,1.28654,1.21386185958226,1.67279382141067,2.85069029735382,0.599670534412945,0.523834684257177
271.824359702988,1.28654,1.21382670443548,1.67304268738622,2.86164316234696,0.599684653663168,0.523740497788077
272,1.279896,1.21380936049047,1.67316561734809,2.86705089263245,0.599691482037856,0.523693812649469
272.399892119731,1.279896,1.21376992945793,1.67344556147859,2.8793591593361,0.599707763582321,0.523588258730506
272.764080389473,1.279896,1.2137341053455,1.67370059198618,2.89056383003128,0.599722707376844,0.523492207057214
273.082420405633,1.279896,1.21370287535659,1.67392358478777,2.90035429562903,0.599735236196905,0.523407685515039
273.378943525452,1.279896,1.2136738694103,1.67413135607403,2.90947072585248,0.599747424158009,0.523329451838111
273.831752062353,1.279896,1.2136297575983,1.67444875424296,2.92338638350718,0.599766400211097,0.523210310047375
274,1.273252,1.21361342974218,1.67456672620467,2.92855522150178,0.599773116328576,0.523165696742738
274.270087790782,1.273252,1.2135872960848,1.67475614996012,2.93685076173683,0.599784024758183,0.523094203987023
274.613879499064,1.273252,1.21355417735432,1.67499734425087,2.94740653338518,0.599798750075795,0.523004033570018
274.957671207346,1.273252,1.21352123121791,1.67523862716056,2.95795838474476,0.599813231500033,0.522913614907886
275.278457975492,1.273252,1.21349064857441,1.67546384366009,2.96780062878184,0.599826327821917,0.522828831666637
275.644079821653,1.273252,1.21345597427648,1.67572062863037,2.97901431489627,0.599842122934374,0.52273307488501
276,1.266608,1.2134223919448,1.67597068915024,2.98992621221694,0.59985742170534,0.522639723013437
276.311784754309,1.266608,1.2133930911005,1.67618981010828,2.99948157062755,0.599870505743597,0.522556948061006
276.610097804514,1.266608,1.21336513207972,1.67639952600491,3.00862104332966,0.599883667355878,0.522477936413758
277.067738704571,1.266608,1.21332231429871,1.67672140345359,3.02263614731627,0.599904296755178,0.522356157278034
277.304097247417,1.266608,1.21330020158,1.67688774354293,3.02987183854575,0.599914537794507,0.522292305010182
277.540455790262,1.266608,1.21327806836477,1.67705417587016,3.03710566292223,0.599925094533745,0.522228352782237
277.884373456522,1.266608,1.21324579554923,1.67729656104628,3.04762801456388,0.599941308719567,0.52213533237491
278,1.259964,1.21323492118305,1.67737812249259,3.05116478163382,0.599946686743499,0.522103914405043
278.326099996572,1.259964,1.21320417224359,1.67760838625066,3.06113705921275,0.599961030094838,0.522015126383951
278.62929162248,1.259964,1.21317546491419,1.67782284025803,3.07040556192724,0.599974460699856,0.521932789962709
278.932483248387,1.259964,1.21314663484081,1.67803769608316,3.07967094538007,0.599988353016749,0.521851088054971
279.271877308687,1.259964,1.21311421409645,1.67827872179155,3.090038977267,0.600003211021182,0.521759220805657
279.627085018699,1.259964,1.21308011900422,1.67853158156143,3.10088592112822,0.600018277933343,0.521663014689455
280,1.25332,1.21304415460146,1.67879770470955,3.11226897604229,0.600034721325925,0.52156315752049
280.308205365767,1.25332,1.21301430988572,1.67901813064523,3.12167325586598,0.60004792963867,0.521480036696332
280.691027749941,1.25332,1.21297710098144,1.67929247497775,3.13334985178338,0.60006382612072,0.521376370201887
280.964921343591,1.25332,1.21295039373149,1.67948909681792,3.14170091021156,0.60007577426701,0.521302860528002
281.238814937242,1.25332,1.21292362194059,1.6796859714709,3.15004942411877,0.600087607020751,0.521229326764815
281.638715089639,1.25332,1.21288443130228,1.67997381455487,3.16223416746551,0.600103935431098,0.521121218536751
282,1.246532,1.21284893691488,1.68023419674114,3.17323764103637,0.600119220082049,0.52102436590612
282.306141103496,1.246532,1.21281880833105,1.68045502832499,3.18255815675216,0.600132152322779,0.520942783019182
282.730685707418,1.246532,1.21277697164009,1.68076146347082,3.19547824708706,0.600148907281018,0.520829208272087
282.981422399508,1.246532,1.21275224420452,1.68094249564575,3.20310600057543,0.600159074376484,0.520762863881929
283.232159091599,1.246532,1.21272751092195,1.68112352233444,3.21073162840784,0.600169439595407,0.520697102642386
283.62284661999,1.246532,1.21268897475821,1.68140548627131,3.22260936966958,0.600184533577786,0.520594432582759
283.960236948963,1.246532,1.2126557103631,1.68164877216723,3.2328626485742,0.600197223907868,0.520506356858021
284,1.239688,1.21265179137385,1.68167742588126,3.23407079455279,0.600196993373399,0.520499506743033
284.198815255187,1.239688,1.21263220159943,1.68182061434884,3.24011074995262,0.60019493585901,0.520468854238429
284.379545886439,1.239688,1.21261440196403,1.68195058075847,3.24560025634183,0.600190410405714,0.520450629052817
284.611627756348,1.239688,1.21259155855032,1.68211687036881,3.25264824806961,0.600180171571793,0.520441594021739
284.920683341677,1.239688,1.21256117204964,1.68233610650767,3.26203212608778,0.600155112042594,0.520454502560203
285.198133545752,1.239688,1.21253394623456,1.68252893819447,3.27045527246998,0.600119884386582,0.520492911944577
285.46518392106,1.239688,1.21250782318135,1.68270869443312,3.27856223887081,0.600075874823955,0.520559255758796
285.732234296369,1.239688,1.21248183272374,1.68288002881233,3.28666936862674,0.600020951127769,0.520657503191708
286,1.232848,1.21245598078569,1.68304017312515,3.29479908904858,0.599959957652904,0.520772774351604
286.128376698827,1.232848,1.21244368935678,1.68311174911183,3.29869728121591,0.599949500882602,0.52079136883603
286.256753397655,1.232848,1.21243148271396,1.68317941774448,3.30259579345057,0.599941636066556,0.520798521992202
286.419178199259,1.232848,1.21241618257373,1.68325899928783,3.30752860775489,0.599934554822471,0.520788667969558
286.603592689707,1.232848,1.21239903926496,1.68334080513958,3.31312942530361,0.599932730452542,0.520751529565555
286.806998758156,1.232848,1.21238045202351,1.68342041525618,3.31930676626165,0.599945002754367,0.520681151726884
287.010404826604,1.232848,1.21236223030399,1.68348938081094,3.32548328680282,0.599977293760821,0.520580160516026
287.211133427421,1.232848,1.21234460861234,1.68354811826785,3.33157722768869,0.600027353641485,0.520443961379546
287.405124699787,1.232848,1.21232788655454,1.68359770166984,3.33746497227693,0.600088888440224,0.520268842223728
287.599115972153,1.232848,1.21231139645652,1.68364234105953,3.34335051518119,0.600163141821934,0.520045699961794
287.820622723423,1.232848,1.21229269843541,1.68369066185427,3.35006722860283,0.600270041998607,0.519732027275135
288,1.226004,1.21227748822508,1.68373084306911,3.35550284232153,0.600363009092817,0.519463851998227
288.115840368373,1.226004,1.2122675395645,1.68375877193705,3.35901111341782,0.600395629873924,0.519345577945938
288.231680736747,1.226004,1.21225741951762,1.68378920030429,3.36251778625175,0.60042676380383,0.519238798580571
288.374238323164,1.226004,1.21224462248612,1.68383110600678,3.36683112294581,0.600463792811857,0.519125389798074
288.538626743633,1.226004,1.21222920108898,1.68388686059693,3.37180232281192,0.600501860491725,0.519018781113313
288.724618062554,1.226004,1.21221054849655,1.68396107511911,3.37742378540587,0.600530502358163,0.518924717546172
288.910609381474,1.226004,1.21219014305535,1.68404829311614,3.3830425080407,0.60053600667576,0.518855660065345
289.086608757158,1.226004,1.21216869410204,1.68414333219527,3.38835718076181,0.60051965515733,0.518817698402729
289.274192628612,1.226004,1.21214288225489,1.68425794204972,3.39401959604104,0.600484705800651,0.518817347299025
289.461776500066,1.226004,1.21211323382274,1.68438554673507,3.39968024540635,0.60043517977319,0.51886759505092
289.640936577987,1.226004,1.21208048354976,1.68451823240097,3.40508557679675,0.600370061744678,0.518964253936152
289.826768229968,1.226004,1.21204094076657,1.68466501091,3.41069171457656,0.600274452813452,0.519111156278803
290,1.21916,1.21199796560922,1.68480786795263,3.41591788383642,0.600169505175311,0.519258351019598
290.117144122889,1.21916,1.21196502421857,1.68490638582643,3.41945224884495,0.600119704279502,0.51930467158076
290.234288245779,1.21916,1.21192854847378,1.68500542950694,3.42298681855087,0.600066752987094,0.519342018477984
290.3812330316,1.21916,1.21187722964396,1.68512916965297,3.42742069110408,0.599995611579771,0.519375065115839
290.557516759188,1.21916,1.21180649891541,1.68527499496787,3.432739667504,0.599906161479777,0.519395736502415
290.74630420175,1.21916,1.21171824259437,1.68542569040212,3.43843514675508,0.599811184109362,0.519398395318884
290.935091644313,1.21916,1.21161547808459,1.68556858559694,3.44412920505125,0.599720072204095,0.519381151056198
291.134421955651,1.21916,1.21148953979351,1.68570910741902,3.45013906338315,0.599624547064125,0.519334450498916
291.365727040105,1.21916,1.21131884849277,1.68585701875814,3.45710920333934,0.599506903397645,0.519230904102616
291.551188692565,1.21916,1.21116156973028,1.68596305726252,3.46269404507295,0.599407375871599,0.519105528743029
291.79710614766,1.21916,1.21092352096247,1.68608620321936,3.47009244112482,0.599278870786195,0.518885255267435
292,1.21232,1.21070113542107,1.6861734248519,3.47618909143421,0.599175329905318,0.518674326253238
292.135811739453,1.21232,1.21053911578914,1.68622514774925,3.48026571030482,0.599087610805481,0.518555032317017
292.271623478906,1.21232,1.2103667033846,1.68627203955654,3.48433861567176,0.59899590414627,0.518433564204186
292.454249246847,1.21232,1.21011896262111,1.68632821956065,3.48980929946379,0.59886615907777,0.518266842796572
292.69922397196,1.21232,1.20975958167259,1.68639271702314,3.4971360278866,0.598679612553693,0.518036650358729
292.969601975031,1.21232,1.20933031409807,1.68645169905033,3.50520607133479,0.598458235213223,0.517775912419561
293.248522791815,1.21232,1.20885667388699,1.68650155237402,3.51351193651596,0.598218456444917,0.517506499340984
293.506829961966,1.21232,1.20839527366135,1.68653961875877,3.5211858526442,0.597989337563051,0.517261217644897
293.791021454103,1.21232,1.20786828884141,1.68657414615081,3.52960811396422,0.597728100658814,0.516996445782754
294,1.207692,1.20747130625838,1.68659537049457,3.53578736568417,0.597531061728745,0.516803733123684
294.188751195761,1.207692,1.20710790562657,1.68661185114511,3.5413582040755,0.597355797767564,0.516623826300883
294.377502391522,1.207692,1.206741328419,1.68662599062347,3.54691916705031,0.597180832946278,0.516444134169886
294.673099621218,1.207692,1.20616352055438,1.68664389166656,3.55560804942399,0.596907236786698,0.516162860422005
294.994313562087,1.207692,1.20553386641954,1.68665821166499,3.56502219436028,0.596610480240196,0.515857219608315
295.301977727733,1.207692,1.20493171166298,1.68666770988735,3.57401211268323,0.596328478508192,0.515566012904181
295.646126966892,1.207692,1.20426120731418,1.68667436765029,3.58403677331573,0.596016189172167,0.515242437167712
296,1.203896,1.20357618570992,1.68667784109692,3.59431035166769,0.595696670110614,0.514910403769156
296.302385220078,1.203896,1.20299458260007,1.68667884972455,3.60306170420378,0.595424461991268,0.514629660725857
296.58436662667,1.203896,1.20245516588224,1.68667868823842,3.61119988191326,0.595172223242818,0.514370545366401
296.876557419155,1.203896,1.20189884558677,1.68667781730584,3.61960977993178,0.594910927363178,0.51410345079209
297.222287528947,1.203896,1.20124331786232,1.68667632385721,3.6295306697782,0.594600745352316,0.513788512012362
297.57075255868,1.203896,1.20058456479726,1.68667471356582,3.63949724755102,0.594288218368208,0.513473983240978
297.867163823784,1.203896,1.20002486224358,1.68667346752583,3.64794919278457,0.594021441571272,0.513208143647913
298,1.200104,1.19977400855108,1.68667297126954,3.65172923217985,0.59390129095393,0.51308876340667
298.25704347687,1.200104,1.19928822713347,1.68667212827443,3.65903025646209,0.593668549334336,0.512855936432651
298.514086953739,1.200104,1.19880158049601,1.68667143474955,3.66631343349903,0.593435268193564,0.512622637003479
298.926034100835,1.200104,1.1980188910031,1.68667061365076,3.67794838536616,0.593060213242845,0.512247729065266
299.214242584361,1.200104,1.19746873814599,1.68667023142919,3.68606107061238,0.592795854837011,0.511983632031547
299.502451067886,1.200104,1.1969162522429,1.68666998648331,3.69415107807707,0.592530428798987,0.511718624460806
299.833805134393,1.200104,1.19627827173789,1.68666984627107,3.70342403636971,0.592225172101593,0.511414075100611
300,1.196312,1.19595731460193,1.68666982180383,3.70806364625837,0.592071949744149,0.511261254607813
300.331510020627,1.196312,1.19531578333139,1.6866698389433,3.71729560783035,0.591766167003097,0.510955992003261
300.643988214914,1.196312,1.19471059493806,1.68666990714803,3.72596985599386,0.591479313891764,0.510669542315596
301.065989733687,1.196312,1.19389554900404,1.68667003292683,3.73764183290552,0.591096710442598,0.510287316140716
301.346129191543,1.196312,1.19335816313627,1.68667011707997,3.74536326147215,0.590846059596228,0.510036785820246
301.626268649399,1.196312,1.19282568604865,1.68667019124118,3.75306348069354,0.590599474879247,0.509790197356249
302,1.192516,1.19212618439886,1.68667026755444,3.76330369889962,0.590279503952153,0.5094700302922
302.339626396533,1.192516,1.19150489673135,1.68667031504413,3.77257783019364,0.58999815841264,0.50918862997812
302.667916622584,1.192516,1.19092086377911,1.68667034558994,3.78151457941166,0.589736174868029,0.5089265996519
303.079983726878,1.192516,1.19021564907438,1.68667036854057,3.79269454433792,0.589424572274844,0.508614948794725
303.419468936976,1.192516,1.18966159364967,1.68667037868446,3.80187536424548,0.589182315434119,0.508372662893205
303.716228837034,1.192516,1.18919932519487,1.68667038339452,3.80987968651218,0.588981547925855,0.508171879576828
304,1.188724,1.18877764676827,1.68667038559353,3.81751614437347,0.588800028988472,0.507990353501557
304.364033462884,1.188724,1.18826655499066,1.68667038643232,3.82728874290763,0.588581061170839,0.507771371694874
304.675284904429,1.188724,1.18785592814186,1.68667038621684,3.83562439958552,0.588404722191309,0.507595023771768
304.986536345975,1.188724,1.18746860453556,1.68667038573851,3.84394269042617,0.588238437609364,0.507428733625939
305.343348048697,1.188724,1.18705125434244,1.68667038535915,3.85345846790606,0.588058813534174,0.507249108163599
305.643232905743,1.188724,1.18672043895092,1.68667038539796,3.8614403830513,0.587914757526505,0.507105055873582
305.94311776279,1.188724,1.18640569804537,1.68667038579564,3.86940870153836,0.587776485129633,0.50696679241175
306,1.186416,1.18634763606669,1.68667038590386,3.87091865018135,0.587750900145235,0.506941208536935
306.28441118605,1.186416,1.1860643313245,1.68667038652831,3.87846151178781,0.587625490851279,0.506815803095495
306.689784139749,1.186416,1.1856779720504,1.68667038741772,3.8891932094859,0.587451630084037,0.506641946465704
307.029668263972,1.186416,1.18536651564467,1.68667038793378,3.8981744287599,0.587309282714671,0.506499601046673
307.460232315019,1.186416,1.18498372269771,1.68667038808811,3.90953057066061,0.587132698505966,0.506323016819886
307.807127922377,1.186416,1.18468173168404,1.686670387769,3.91866309968832,0.586990963706702,0.506181279546278
308,1.18468,1.18451539820604,1.68667038744132,3.92373431045402,0.586912328892549,0.50610264266354
308.403130924822,1.18468,1.18416975701147,1.68667038652621,3.93431914878122,0.586748833294843,0.505939145006437
308.732075649223,1.18468,1.18388857421319,1.68667038567156,3.9429414182056,0.586614860109472,0.505805170436992
309.039363773343,1.18468,1.18362584544985,1.68667038487662,3.95098411186364,0.586488915812838,0.505679225153711
309.414166727452,1.18468,1.18330475057671,1.68667038399552,3.96077825415763,0.586335638481865,0.505525947117226
309.753546563512,1.18468,1.1830131281393,1.68667038333296,3.96963190891119,0.586196252144829,0.505386560719297
310,1.182944,1.18280079205243,1.68667038294583,3.97605247243668,0.586094310117233,0.505284618970322
310.345189532932,1.182944,1.18250262981609,1.68667038253442,3.98503271687753,0.585951759250133,0.505142068263966
310.691358896165,1.182944,1.18220283881744,1.68667038225944,3.9940236869168,0.585808970272181,0.504999279618447
310.985718833636,1.182944,1.18194741772596,1.68667038211701,4.00165738606252,0.585686775806871,0.504877085595686
311.280078771108,1.182944,1.18169165773196,1.68667038204046,4.00928035921425,0.585564591370502,0.504754901771997
311.656333818744,1.182944,1.18136443374902,1.68667038200619,4.0190085082757,0.585409154983499,0.504599466452909
312,1.181208,1.18106542901108,1.68667038199868,4.02787874462676,0.5852666464727,0.50445696055602
312.315934239701,1.181208,1.1807905762448,1.68667038196335,4.03602028883273,0.585135526253343,0.504325855672857
312.647474565272,1.181208,1.18050225217315,1.68667038169934,4.04455068269996,0.584998675629058,0.504189031595266
312.979014890842,1.181208,1.18021405403324,1.68667038070703,4.05306746559487,0.584861463384381,0.504051858210374
313.307584995032,1.181208,1.1799284965489,1.68667037820295,4.06149452037446,0.58472489206325,0.503915339288843
313.710232161741,1.181208,1.17957838151369,1.68667037142763,4.07180321288626,0.584557905786058,0.503748438814179
314,1.179472,1.17932600537848,1.68667036264845,4.07920948254921,0.584436983981573,0.503627590703287
314.309374330103,1.179472,1.17905577900613,1.68667034818647,4.08710534505852,0.584306628090201,0.503497287855541
314.665501339115,1.179472,1.17874310881846,1.68667032347602,4.09617958606441,0.584155955803903,0.50334666134594
315.007090758354,1.179472,1.17844091435866,1.6866702908267,4.10486838527241,0.584010161555071,0.503200892108272
315.373598354688,1.179472,1.17811358993628,1.68667024612218,4.11417453170498,0.583851505740808,0.503042238044514
315.691629890971,1.179472,1.17782680087281,1.68667020011491,4.12223583286784,0.583713406347817,0.502904115116157
316,1.17774,1.17754652609245,1.68667015057367,4.13003975903615,0.583579494753917,0.502770159415106
316.3614328267,1.17774,1.17721624981464,1.68667008897943,4.13917084958219,0.583422484723823,0.502613113515925
316.672389015956,1.17774,1.1769320436719,1.68667003539425,4.14701314995719,0.58328940180159,0.502479997952224
317.084265157202,1.17774,1.17655883497315,1.68666996700225,4.15738148194359,0.583118399734213,0.50230895071809
317.340486169391,1.17774,1.17633067008123,1.68666992747773,4.16382061740427,0.58301549014132,0.502206012337456
317.59670718158,1.17774,1.17610735722316,1.68666989121865,4.17025164736699,0.582916618812998,0.502107112067042
318,1.176004,1.17576966059735,1.68666984231245,4.180358271226,0.582772144139894,0.501962593325908
318.332373998858,1.176004,1.1755082490329,1.68666981071869,4.18867388555086,0.582664221693096,0.501854645451415
318.642164866489,1.176004,1.17528208701309,1.68666978900668,4.19641412740036,0.582574338654599,0.501764747385991
319.056876506958,1.176004,1.17501130673129,1.6866697717881,4.20676171922815,0.582473787105219,0.501664192177777
319.39788293927,1.176004,1.17482042659252,1.68666976723509,4.21525972390424,0.582408297927117,0.501598717312706
319.682396888994,1.176004,1.1746855247715,1.68666976924068,4.22234379416364,0.582365948223707,0.501556393871591
320,1.174268,1.17456273902396,1.68666977646352,4.23024636186318,0.582332926133348,0.501523415008812
320.364997208127,1.174268,1.17445884500762,1.68666978906792,4.23932285577737,0.582312226406404,0.50150274586275
320.707383493936,1.174268,1.17439721953589,1.68666980281124,4.24783362309015,0.582307778359189,0.501498321718621
321.01208170864,1.174268,1.17437028305321,1.68666981513012,4.25540606785447,0.582315917529716,0.501506477230808
321.375774144975,1.174268,1.17436998893896,1.6866698286051,4.26444434080638,0.582338392528793,0.501528964174096
321.658968619863,1.174268,1.1743914773612,1.68666983754082,4.27148289120278,0.582363417084176,0.501553991141634
321.94216309475,1.174268,1.17442976326767,1.6866698448341,4.27852285035892,0.582394627428977,0.501585196736376
322,1.174292,1.1744394554882,1.68666984611576,4.27996085153167,0.582401727529811,0.501592296506324
322.289184526249,1.174292,1.17449644685667,1.68666985150884,4.28715227700774,0.582440187594386,0.501630756410567
322.61410824781,1.174292,1.17457535343872,1.68666985568995,4.29523577001937,0.582487575541398,0.501678143331058
322.939031969371,1.174292,1.1746670007199,1.68666985810917,4.30332334378667,0.582538458300331,0.501729023960739
323.2607864071,1.174292,1.17476742981742,1.68666985902259,4.31133651005692,0.582591995231054,0.501782557474939
323.582540844829,1.174292,1.17487487937862,1.68666985873707,4.31935449842587,0.582646859787295,0.50183741708302
323.931338837054,1.174292,1.17499664800263,1.68666985742102,4.32805213082848,0.582706697287705,0.501897247210718
324,1.174988,1.17502105790339,1.68666985707244,4.32976498408595,0.58271858271661,0.501909131351017
324.343305814732,1.174988,1.1751444145039,1.68666985506561,4.33833284460361,0.582778407946476,0.501968951581015
324.683188052986,1.174988,1.17526761844926,1.68666985290031,4.34682122994969,0.582837091172301,0.502027630829342
325.029555591676,1.174988,1.17539318620663,1.68666985079799,4.35547771141065,0.582896016282125,0.502086553137379
325.359688490226,1.174988,1.17551226556238,1.68666984907769,4.36373417773945,0.582952291382208,0.502142827015498
325.689821388777,1.174988,1.17563045913179,1.68666984773605,4.37199621154814,0.583007974262766,0.50219851038471
326,1.17568,1.17574062671748,1.68666984684368,4.37976390384935,0.583059416497468,0.502249954186768
326.386569992537,1.17568,1.17587679497196,1.68666984617936,4.38945139879646,0.583123710334679,0.502314243669935
326.727066613532,1.17568,1.17599583988978,1.68666984598438,4.39799046963918,0.5831801583132,0.502370684319617
327.111704168757,1.17568,1.17612955755267,1.6866698463204,4.40764345403553,0.583243127559639,0.5024336406724
327.457422677678,1.17568,1.17624932059827,1.68666984736217,4.41632594559196,0.583300334765962,0.502490831462136
327.805295848617,1.17568,1.17636970729403,1.68666984947039,4.42506850905377,0.583358045767854,0.502548520652212
328,1.176376,1.1764371410878,1.68666985128254,4.42996432652363,0.583390135287414,0.502580596701936
328.379828616898,1.176376,1.1765690329055,1.68666985654881,4.43952047975768,0.583453350242137,0.50264379460668
328.783194319245,1.176376,1.17670992439315,1.68666986514852,4.44967665505036,0.583521649402241,0.502712081400268
329.081688879497,1.176376,1.17681493117718,1.68666987366532,4.4571975828314,0.583571997334462,0.502762424905438
329.380183439749,1.176376,1.17692066304717,1.68666988395796,4.46472300198668,0.58362277345083,0.502813201413126
329.772548037281,1.176376,1.17706074272396,1.68666989983163,4.47462187314901,0.583690522906371,0.502880960034588
330,1.177072,1.17714243736541,1.6866699099649,4.48036381002036,0.58372951269362,0.502919959055273
330.315281614703,1.177072,1.17725605944142,1.68666992465136,4.48832736097856,0.583783137481138,0.502973592341656
330.645880917183,1.177072,1.17737527556532,1.68666994024022,4.49668327286214,0.58383949548396,0.50302995973872
330.976480219663,1.177072,1.1774939556296,1.68666995539564,4.50504476160486,0.583894959036015,0.503085433070382
331.353993310771,1.177072,1.17762783815601,1.68666997146886,4.51459954394155,0.58395593950246,0.50314642498551
331.698411099023,1.177072,1.17774738707624,1.6866699844324,4.52332282587156,0.58401000091839,0.5032004968821
332,1.177768,1.17784913592747,1.68666999411027,4.53096603376018,0.584055269663138,0.503245774387365
332.36282000726,1.177768,1.1779667462685,1.68667000337054,4.54016661143565,0.58410582859036,0.503296340620232
332.694989991198,1.177768,1.1780687018553,1.68667000939687,4.54859501189137,0.58414895411595,0.503339470033208
333.04806894907,1.177768,1.17816988446217,1.68667001321234,4.5575589163847,0.58419088054733,0.503381396927216
333.353636520832,1.177768,1.17825062446023,1.68667001447657,4.5653204442887,0.584222815320157,0.503413328413373
333.659204092595,1.177768,1.17832440116486,1.68667001407054,4.57308520496352,0.584251304253482,0.503441810016058
334,1.17846,1.17839795654468,1.68667001203931,4.58174857517885,0.58427933117036,0.503469824292207
334.397160618777,1.17846,1.17847173993225,1.68667000832486,4.59184879726673,0.584305812286713,0.503496296360114
334.72030812436,1.17846,1.17852241122599,1.68667000484367,4.60006949048709,0.584323308334148,0.503513786385629
335.188012104683,1.17846,1.17858174133839,1.68666999991814,4.611971118165,0.584343624680784,0.503534096809763
335.423179171078,1.17846,1.17860583007718,1.68666999772197,4.61795669403605,0.584351120277493,0.503541590973997
335.658346237473,1.17846,1.17862646203291,1.68666999580264,4.62394297569873,0.584357287149001,0.503547757651292
336,1.178672,1.17865093985543,1.68666999356434,4.63264095410615,0.584365014222893,0.503555486525438
336.331441166151,1.178672,1.17866932983144,1.68666999200113,4.64107988634673,0.58437062628321,0.503561098870783
336.675978637666,1.178672,1.1786838554565,1.68666999093784,4.64985303911853,0.58437435336153,0.503564826423417
337.019200953198,1.178672,1.17869464365076,1.68666999036548,4.65859327225698,0.584377645136696,0.503568118898814
337.358808854526,1.178672,1.17870259536497,1.6866699901932,4.66724189211488,0.584380313600936,0.503570788327599
337.718728306175,1.178672,1.17870894967342,1.68666999034265,4.67640814319705,0.584381951093468,0.503572427191492
338,1.178704,1.17871294371339,1.68666999063084,4.68357162472366,0.584383487379744,0.503573964757608
338.371168684512,1.178704,1.17871748174968,1.68666999114772,4.69302484136196,0.584385827391716,0.503576305969204
338.653136388305,1.178704,1.17872067296098,1.68666999158457,4.70020638575105,0.584387046504221,0.503577525839223
338.935104092097,1.178704,1.17872382827127,1.68666999201784,4.70738805861356,0.584388407635253,0.503578887563197
339.316185884445,1.178704,1.1787282247772,1.68666999254846,4.71709434787617,0.584391136337916,0.503581616747031
339.658699731604,1.178704,1.17873241519928,1.68666999293816,4.72581852392836,0.584393195686748,0.503583676145177
340,1.178736,1.17873685605697,1.68666999323001,4.73451200542065,0.584395190937995,0.503585671076949
340.338905910411,1.178736,1.17874152177156,1.68666999342884,4.7431447085245,0.584397984106621,0.503588464143958
340.677811820821,1.178736,1.17874641376013,1.68666999355035,4.75177765437709,0.584400418519899,0.503590898427508
340.992195534486,1.178736,1.17875111760208,1.68666999360619,4.75978616886871,0.584402385490251,0.50359286524708
341.400840001419,1.178736,1.17875740386692,1.68666999361586,4.77019615681693,0.584405844098055,0.503596323606932
341.75028845943,1.178736,1.17876287148996,1.6866699935848,4.77909846104006,0.584408427815475,0.503598907058326
342,1.178764,1.17876679978976,1.68666999354947,4.78546010958846,0.584409956966091,0.503600435999584
342.331888587315,1.178764,1.17877201838048,1.68666999349623,4.79391550281678,0.584412598538475,0.503603077394333
342.685046222598,1.178764,1.17877754225236,1.6866699934431,4.80291302789098,0.58441547625703,0.503605954988362
343.042432799239,1.178764,1.17878308371447,1.68666999340221,4.81201858969118,0.584417631126459,0.503608109814901
343.352911477863,1.178764,1.17878785247455,1.68666999338104,4.81992924049534,0.584419969929785,0.503610448662721
343.806077970571,1.178764,1.17879473954612,1.686669993374,4.83147579129664,0.584423549010284,0.503614027973082
344,1.178796,1.17879766334255,1.68666999337768,4.83641701204462,0.584424625690261,0.503615106952582
344.261802377855,1.178796,1.17880159239624,1.68666999337743,4.84308797803713,0.584426239078004,0.503616738163376
344.598534213219,1.178796,1.17880661573092,1.68666999317044,4.85166841608868,0.584428972312669,0.50361950955621
344.935266048582,1.178796,1.17881157136448,1.68666999205684,4.86024910032509,0.584431086954022,0.50362168199156
345.249429763817,1.178796,1.17881603233664,1.68666998911732,4.86825490876918,0.584432358296986,0.503623027527404
345.580911562955,1.178796,1.17882034705596,1.68666998241418,4.87670221097735,0.584433879348608,0.503624650960677
345.912393362093,1.178796,1.17882387129749,1.68666996987275,4.88514967546124,0.584434369510025,0.503625271405773
346,1.178824,1.17882460037468,1.68666996525686,4.88738226016623,0.584434140131328,0.503625074149681
346.438033189535,1.178824,1.17882628671299,1.68666993149385,4.89854521715379,0.584431456428539,0.50362250188069
346.815746973883,1.178824,1.17882397474256,1.68666988557001,4.90817084969656,0.584427436122138,0.503618544605515
347.0701424819,1.178824,1.17881977942007,1.68666984516331,4.91465367732339,0.584422764413708,0.503613894029134
347.324537989917,1.178824,1.17881314294378,1.68666979731018,4.92113626974884,0.584416712797631,0.503607843390387
347.648325646611,1.178824,1.17880104736454,1.68666972668679,4.92938664477382,0.584408471285569,0.503599569555294
348,1.178856,1.17878374587927,1.68666964026201,4.93834682347667,0.584399195469405,0.50359021668354
348.315094081844,1.178856,1.17876581308742,1.68666955774003,4.94637422295578,0.584390989655098,0.503581961978078
348.630188163687,1.178856,1.17874767980771,1.6866694740679,4.95440087745951,0.584385660250994,0.503576581288642
348.964378376,1.178856,1.17873142560376,1.68666938759878,4.96291330827954,0.584385390237582,0.503576254897169
349.275882499698,1.178856,1.17872271109465,1.68666931193956,4.97084756565852,0.584391216515339,0.503582027553165
349.587386623397,1.178856,1.178724314066,1.68666924335858,4.97878195847767,0.58440581827492,0.503596575574566
349.916819500248,1.178856,1.17874217768242,1.68666918058449,4.98717386518377,0.584434190799877,0.503624892328937
350,1.178884,1.17874996537797,1.68666916652877,4.98929304023233,0.584443652129155,0.503634341184481
350.330694888053,1.178884,1.17879676284394,1.68666911846118,4.99771966601048,0.584491220901331,0.503681871585452
350.654658834366,1.178884,1.17887146078372,1.68666908407093,5.00597820993547,0.584555882981037,0.503746510278412
351.054434387875,1.178884,1.17901114734462,1.686669059151,5.0161763222787,0.58466442676367,0.503855049517583
351.387787946698,1.178884,1.17917397101439,1.68666905233875,5.02468819352773,0.58477990632003,0.503970550437253
351.709272661736,1.178884,1.17937527387229,1.68666905623915,5.03290616622761,0.584914065434277,0.504104756151683
352,1.178916,1.17959702618061,1.68666906680724,5.04034736969058,0.585055356542019,0.504246109695409
352.347428410253,1.178916,1.17991276594375,1.68666908521692,5.04925391632472,0.585247347561905,0.504438155789288
352.694999104808,1.178916,1.18028333325042,1.68666910645703,5.05818195964945,0.585462744707315,0.504653608014593
353.088823200162,1.178916,1.18076604547791,1.6866691298994,5.06832288761155,0.5857334877483,0.504924412366616
353.415729187733,1.178916,1.18121322334178,1.68666914619219,5.07676306040621,0.585976002696514,0.505166976236629
353.740211776142,1.178916,1.18169407255631,1.68666915764734,5.08516260723183,0.586229707191187,0.505420726370537
354,1.18166,1.18210227081012,1.68666916252664,5.09190423856714,0.586441291721774,0.505632344158235
354.338456771388,1.18166,1.18266030397772,1.68666916228914,5.10071089979441,0.586725563678819,0.505916650695439
354.645127162553,1.18166,1.18318699706427,1.68666915516219,5.10871442675336,0.586988719947943,0.50617982938241
354.951797553718,1.18166,1.18372931941478,1.68666914137998,5.11674145041775,0.587256152385647,0.506447273906059
355.310127592169,1.18166,1.18437753142792,1.68666911727601,5.12615113203266,0.587572567924848,0.506763687843255
355.671510862121,1.18166,1.18504181414965,1.68666908536516,5.1356748625113,0.58789297584159,0.507084073669878
356,1.185404,1.1856510077187,1.68666905131469,5.14436154539389,0.588185008243422,0.507376068394458
356.392615405807,1.185404,1.18638250554632,1.6866690070716,5.15478150487737,0.58853542822423,0.507726456858761
356.742477415093,1.185404,1.18703601299365,1.68666896700141,5.16410135983689,0.588847969582935,0.508038970241655
357.061254734405,1.185404,1.18763279880527,1.68666893179168,5.17262160227047,0.589134182519401,0.508325158353982
357.462650130232,1.185404,1.1883873900918,1.6866688912608,5.18338878548664,0.589498672807234,0.508689619275609
357.81891043747,1.185404,1.18906225272019,1.6866688603344,5.19298170456732,0.589826093721876,0.509017017003578
358,1.189148,1.18940802388469,1.68666884678669,5.19787110814887,0.589994643132023,0.509185511177699
358.412980316827,1.189148,1.19020607309721,1.68666882301099,5.20905536670884,0.59038690149348,0.509577073040579
358.688316995435,1.189148,1.19074743375575,1.68666881847601,5.21653850363456,0.590654545207965,0.509843947223431
358.963653674043,1.189148,1.19129796289507,1.68666883403479,5.2240432614011,0.590927429039601,0.510115781753655
359.300835281825,1.189148,1.1919866899435,1.6866689027919,5.23326372550745,0.591270663168167,0.510457301425028
359.64905995956,1.189148,1.19271703827645,1.6866690692414,5.24282170395281,0.591636119626987,0.510820426107171
360,1.192892,1.19347464842542,1.68666938909805,5.25249178176999,0.592014835753041,0.511196061763351
360.311544155494,1.192892,1.19416635670506,1.68666985587186,5.2611087778408,0.592360930389853,0.511538083378709
360.787468477995,1.192892,1.19525827630192,1.68667105590391,5.27433313847433,0.592907033773954,0.512075650468364
360.999872801448,1.192892,1.19575908445211,1.68667185336615,5.2802594918036,0.593156473013188,0.512320261029847
361.212277124902,1.192892,1.19626791116291,1.68667286208378,5.28620119170667,0.59340955226913,0.512567814012919
361.53609356758,1.192892,1.19705840453137,1.68667490138946,5.29528950463925,0.593802802530393,0.512951180193397
361.859910010259,1.192892,1.19786572488197,1.68667769706513,5.30441475598518,0.59420373512458,0.513340296300544
362,1.197704,1.19821991056795,1.68667918870991,5.30837416603267,0.594378481269211,0.513511315350215
362.2009653787,1.197704,1.19873294992631,1.68668167037999,5.31406653306059,0.594628396228932,0.513764246503354
362.401930757401,1.197704,1.19925159656374,1.68668456906783,5.31977369700253,0.594879913877631,0.514023421404367
362.655152760546,1.197704,1.19991270077388,1.68668874808959,5.32698626576658,0.595198609931362,0.514359100805702
362.965529040532,1.197704,1.20073373826068,1.68669435074657,5.33585987471069,0.595588507468269,0.514782348571394
363.254326752852,1.197704,1.20150703611521,1.68669944338808,5.34414987236482,0.595948434149611,0.51518732898886
363.598989523831,1.197704,1.20243912397059,1.6867041523216,5.3540861783943,0.596374302430075,0.515687093398147
363.876054433159,1.197704,1.20319281943023,1.68670563305699,5.36210784491763,0.596710289202317,0.516100345760155
364,1.202932,1.20353036924455,1.68670528133182,5.36570629719412,0.596858131085101,0.516286023807439
364.198459029897,1.202932,1.20407017291618,1.68670299785001,5.37148090401207,0.597092972488659,0.516579237517711
364.396918059794,1.202932,1.20460766339834,1.68669813686802,5.37727128336422,0.597322409094516,0.516870936129271
364.698434374637,1.202932,1.20541548560012,1.68668466984012,5.38609848073514,0.597659325422883,0.517310151269885
365.029327130341,1.202932,1.20628174022723,1.68665961847235,5.39582663872677,0.598008754606773,0.517782942847379
365.374937689381,1.202932,1.20715231657614,1.68661967024026,5.40603199148814,0.59834286721691,0.518258786661503
365.664440608519,1.202932,1.20784528386901,1.68657366282871,5.41461415143749,0.59859449347324,0.518639603459857
366,1.20816,1.20859638314287,1.68650417076269,5.4245978289645,0.598852973860524,0.519053970716908
366.165438869286,1.20816,1.20894277699927,1.68646295619033,5.42953352769392,0.598973103418885,0.519230255722077
366.330877738573,1.20816,1.20927163893932,1.68641689571809,5.43447758510921,0.599084313955799,0.51938977110796
366.540792677562,1.20816,1.20966182787231,1.68635135779278,5.44076202279131,0.599212190894156,0.519566329083015
366.791703757376,1.20816,1.21008571116494,1.68626271427439,5.44828878117394,0.599348509102638,0.519739971970812
367.056474929471,1.20816,1.21047975049924,1.68615762299208,5.45624682515665,0.599476474640217,0.519879255297347
367.295115845977,1.20816,1.21078610564963,1.68605377578004,5.4634311432543,0.599577031639581,0.519961975354439
367.56746905113,1.20816,1.21107821092543,1.68592651525864,5.47164141439301,0.599673593409509,0.520001462815009
367.804282557903,1.20816,1.21128277533319,1.68581030620977,5.47878770538365,0.59974620938784,0.519988890186971
368,1.213392,1.21141829518413,1.68571200355335,5.484697580954,0.599798059985931,0.519956852237791
368.144987557355,1.213392,1.21150008330405,1.68563877124733,5.48907715807609,0.599820583990218,0.519945727427116
368.28997511471,1.213392,1.21156699747526,1.68556585740034,5.49345769859342,0.599838386825844,0.519933607959377
368.47812857843,1.213392,1.21163339513388,1.68547258183629,5.49914346341792,0.599855395693873,0.519918050635314
368.709780460294,1.213392,1.21168711403356,1.68536119039569,5.50614474753943,0.599865799605721,0.519899480174574
368.970643353617,1.213392,1.2117170831533,1.68524203194393,5.51402955132309,0.599862453190964,0.519880618447152
369.195471281076,1.213392,1.21172314222406,1.68514578206507,5.52082520134748,0.599850517838877,0.519872210253642
369.419529657859,1.213392,1.21171662668771,1.68505640377019,5.5275973099999,0.599835338532012,0.519878433977495
369.643588034641,1.213392,1.21170267402832,1.6849737421016,5.53436910185292,0.599817681360499,0.519902401838018
369.879564811,1.213392,1.21168495462138,1.68489373776044,5.54150097101084,0.59979314147922,0.519946342329789
370,1.21862,1.21167614455951,1.68485550342414,5.54514090564847,0.599780719086598,0.519970151483674
370.154832116246,1.21862,1.21166603775263,1.6848086669316,5.54982056243098,0.599771548634655,0.519990478281783
370.309664232491,1.21862,1.21165798085163,1.6847641595862,5.55450040852902,0.599763564519879,0.520010909722566
370.528646538558,1.21862,1.2116510137722,1.68470464442199,5.56111959306071,0.59975483222034,0.520040345458661
370.84884703782,1.21862,1.21165119977968,1.68462351511224,5.57079929112977,0.599749108129605,0.520085618303374
371.126561735281,1.21862,1.21166090826396,1.68455750818247,5.57919585683052,0.599749327138465,0.52012472359177
371.390188786262,1.21862,1.21167675594272,1.68449761726035,5.58716775692322,0.59975078828485,0.520157766008186
371.653815837243,1.21862,1.21169695168281,1.68443973289837,5.59514096177584,0.599753321004651,0.520185926843559
371.924181061019,1.21862,1.21171979174173,1.68438194125854,5.6033192773148,0.599758517053219,0.52021035581125
372,1.221392,1.21172626959833,1.68436597160747,5.60561296651755,0.599759750109937,0.520217452561286
372.2164526699,1.221392,1.21174435967253,1.68432088632966,5.61216167589471,0.59976133950028,0.520238872716943
372.432905339801,1.221392,1.21176128839044,1.68427648455622,5.61871116771294,0.599761503388618,0.52025892482921
372.830228839516,1.221392,1.21178789930019,1.68419649139071,5.63073538051513,0.599759286813722,0.520293408167014
373.113790267199,1.221392,1.211802954314,1.68414038121195,5.63931813752806,0.599756787283799,0.520317285258111
373.397351694881,1.221392,1.21181496506376,1.68408490320105,5.647901893811,0.599753020834764,0.520340073131469
373.762185409392,1.221392,1.21182688396328,1.68401421125924,5.65894718629494,0.599746672193618,0.520368177344453
374,1.223244,1.21183318932652,1.68396841610889,5.66614771442065,0.599742744372647,0.520386783602387
374.316249919026,1.223244,1.21184060292031,1.68390771164472,5.67572393967983,0.599738085125036,0.520411322649838
374.615111908214,1.223244,1.21184719454578,1.68385042016419,5.68477451817968,0.59973325832399,0.520433626886142
374.913973897401,1.223244,1.21185381110515,1.68379309533516,5.69382591381921,0.599728736450183,0.520455688666068
375.247241632536,1.223244,1.21186151502766,1.68372904031583,5.70392027459086,0.599724947088535,0.520480763621565
375.580509367671,1.223244,1.21186970056019,1.68366478783508,5.71401565960469,0.599721287774687,0.520504982260521
375.909404602263,1.223244,1.21187825609314,1.68360116649183,5.72397959917176,0.599717686677258,0.520527742202065
376,1.225096,1.21188068739469,1.68358360701919,5.72672437438227,0.59971682788616,0.520534136379387
376.286744141759,1.225096,1.21188856205898,1.68352794711449,5.73541237047493,0.599714337025115,0.520555209703291
376.573488283518,1.225096,1.21189666060859,1.68347218876495,5.74410113012215,0.599711778830127,0.520576267075699
377.019041999368,1.225096,1.21190954636644,1.68338542461086,5.75760359028939,0.599706984029959,0.520608295462916
377.292816341755,1.225096,1.21191756843477,1.68333207097117,5.76590121200339,0.599704534149324,0.520628568418727
377.566590684142,1.225096,1.21192561868095,1.68327870691026,5.77419954250189,0.599702172797988,0.520649020013366
377.902822004528,1.225096,1.21193549385461,1.68321317250717,5.78439198502835,0.599698460635938,0.520673471754345
378,1.226952,1.21193833917055,1.68319423456191,5.78733801818945,0.599697338401191,0.520680500224965
378.333723326735,1.226952,1.21194806462898,1.68312921353518,5.79745579592735,0.599694012244404,0.520705113915907
378.670312596052,1.226952,1.21195779090749,1.68306366165447,5.80766152893491,0.599690879289068,0.520730209442727
378.988395853545,1.226952,1.21196690629139,1.68300174256126,5.81730713927303,0.59968719216436,0.5207532541761
379.306479111038,1.226952,1.21197595918638,1.68293985196004,5.82695369995432,0.599683692940871,0.520776551739114
379.66426036175,1.226952,1.21198608968937,1.68287026887286,5.83780531842886,0.599680299093715,0.52080339149272
380,1.228804,1.21199557050451,1.68280499771371,5.84798951969372,0.59967641842585,0.520828054148849
380.329223200087,1.228804,1.21200486406513,1.68274100841951,5.85797708817842,0.599672377216276,0.520852797723693
380.680397314557,1.228804,1.21201478794479,1.68267274736629,5.86863170430144,0.599668570451626,0.520880417478455
381.012310833026,1.228804,1.21202417973678,1.68260818541486,5.8787030616735,0.599664201865252,0.520906542417334
381.381017836978,1.228804,1.21203461149675,1.68253634430389,5.88989212484221,0.599658814498575,0.52093606451325
381.678832394459,1.228804,1.21204301061504,1.68247815304985,5.89893080674009,0.599654789682912,0.520961138632853
382,1.230656,1.21205199861237,1.6824151498668,5.90867926409135,0.599649950639554,0.52098807624795
382.253531908254,1.230656,1.21205900326758,1.68236516892556,5.91637550910131,0.599646815787205,0.521006452076164
382.507063816507,1.230656,1.21206588690674,1.68231493586533,5.92407238078769,0.599644221789666,0.521023409174353
382.99406977441,1.230656,1.21207863064319,1.68221781261287,5.93885882473328,0.599641345844569,0.521051624585407
383.255218792442,1.230656,1.21208514980984,1.68216553936447,5.94678862934306,0.599640523742258,0.52106339838383
383.516367810475,1.230656,1.21209144060352,1.68211331332856,5.9547189358365,0.599640490406935,0.52107267810989
383.951241935582,1.230656,1.21210150263512,1.68202701564287,5.96792569768899,0.599643508451867,0.521082920214797
384,1.232508,1.212102610427,1.68201743429886,5.96940650453716,0.599643889313029,0.5210839393457
384.243790322088,1.232508,1.21210814431221,1.68196995824783,5.97681071552609,0.599645950585018,0.521088195426355
384.566063679557,1.232508,1.21211561656765,1.6819086317417,5.98659896582091,0.599649847891502,0.52109196316594
384.923611825114,1.232508,1.21212450533238,1.68184316728017,5.99745909186848,0.599656546673996,0.521094189975996
385.25216273015,1.232508,1.21213363209417,1.68178607312474,6.00743889147561,0.599664329629509,0.521093556083706
385.615045442549,1.232508,1.21214517154576,1.68172720066534,6.0184619689613,0.5996749438288,0.521089738924824
385.904176895959,1.232508,1.21215562345884,1.68168398824638,6.02724504470688,0.599685524513422,0.521084723848831
386,1.23436,1.21215933757812,1.68167047182645,6.03015596168802,0.599689113343358,0.521083046977973
386.246691518557,1.23436,1.21216943432841,1.68163767461373,6.03765008986036,0.599697702435962,0.521079827800781
386.493383037114,1.23436,1.21218019256368,1.68160794361895,6.04514440587811,0.599706352435152,0.521076819472599
386.819281523916,1.23436,1.21219508594353,1.68157367863842,6.05504527801766,0.599717891236532,0.521073596500467
387.171998437181,1.23436,1.21221147628812,1.68154331715848,6.06576132158076,0.599729425398947,0.521070636073015
387.652840282909,1.23436,1.21223293306196,1.68151340962502,6.08037069854153,0.599742455276922,0.521067945312452
387.907420695144,1.23436,1.21224335412935,1.68150286423168,6.08810591048736,0.599748321842963,0.521068133182196
388,1.236212,1.21224693069458,1.68149990864612,6.0909189094336,0.599750467529731,0.52106795244617
388.232645990956,1.236212,1.21225536908882,1.6814944781935,6.09798792620554,0.599756142544604,0.521065537115953
388.465291981912,1.236212,1.2122630027943,1.68149179606521,6.10505710043846,0.599761188487705,0.521061876753537
388.776992855716,1.236212,1.21227202293737,1.68149228125342,6.11452860642429,0.599767830123216,0.521055933701291
389.110845531803,1.236212,1.21228036397633,1.68149766719695,6.12467335901957,0.59977569979384,0.521049215058221
389.44469820789,1.236212,1.21228770126428,1.6815077417115,6.13481819830425,0.599783327668708,0.521041167773363
389.773249507271,1.236212,1.21229435996381,1.68152191085909,6.14480197418083,0.599790690064061,0.521032094502066
390,1.236356,1.21229884327015,1.68153399395706,6.15169228736058,0.599796777494107,0.521025316753234
390.238328687928,1.236356,1.21230360068211,1.68154860812082,6.15893440685645,0.599805532149366,0.521014071697117
390.476657375857,1.236356,1.21230850219462,1.6815651163039,6.1661764775291,0.599814960087688,0.520999272890436
390.75335192318,1.236356,1.21231445808678,1.68158665342331,6.17458423100752,0.599827163558341,0.520977507736744
391.055665782092,1.236356,1.21232133718444,1.68161322023511,6.18377016578257,0.599843743142187,0.520949023225667
391.357979641004,1.236356,1.21232857680224,1.68164324845882,6.19295567224352,0.599863481105402,0.520914456374606
391.649754724286,1.236356,1.21233579976384,1.68167594871564,6.20182044489188,0.599884294093371,0.520873121865118
391.941529807568,1.236356,1.21234307373593,1.68171287786681,6.2106845222857,0.599907789195974,0.52082389608061
392,1.235852,1.21234451647254,1.68172084768845,6.21246073455126,0.599912206479334,0.520814589552467
392.202741665434,1.235852,1.21234942304709,1.68175010842468,6.21861934172137,0.599927047815357,0.520783635733507
392.405483330869,1.235852,1.21235409493349,1.68178208339544,6.22477747997325,0.599942088645083,0.520752925110212
392.692351070714,1.235852,1.21236006859077,1.68183237949832,6.23349008049373,0.59996259162861,0.520709134979976
393.00739589881,1.235852,1.21236538666767,1.68189494513129,6.24305733739996,0.599982856117153,0.520660029418835
393.322440726905,1.235852,1.21236897124462,1.68196559349914,6.25262333182738,0.600001723835714,0.520611671532849
393.643082305477,1.235852,1.21237045729992,1.68204600493254,6.26235790008435,0.600019633551073,0.520564365508144
394,1.235344,1.21236924996926,1.68214556784039,6.27319214863259,0.600036122737148,0.520512654339341
394.312981096796,1.235344,1.21236567152386,1.68224130436862,6.28269120857526,0.60005004585602,0.520465165714461
394.573814989236,1.235344,1.21236102760638,1.68232679830221,6.29060645714743,0.600061234391749,0.520426136761053
394.867068923498,1.235344,1.21235427654554,1.68242874209631,6.29950425755199,0.60007286786244,0.520382782644693
395.185134488029,1.235344,1.21234555353829,1.68254576595092,6.30915333970525,0.600084129469794,0.520336707087651
395.527943759317,1.235344,1.21233512215372,1.68267867623362,6.3195512426303,0.600095599523537,0.520289789562999
395.939724027071,1.235344,1.21232206083383,1.68284634699367,6.33203869282496,0.600108106818887,0.520238022926374
396,1.23228,1.21232015167986,1.6828715272845,6.333866377971,0.600108186249015,0.520233755517441
396.180164557192,1.23228,1.2123144944571,1.68294762892783,6.33932901264464,0.60010510834868,0.520228427151271
396.360329114385,1.23228,1.21230893705927,1.68302480789902,6.34479125248998,0.600099617558382,0.520232013100568
396.588169893053,1.23228,1.212302080444,1.68312345698241,6.35169855151216,0.600089147580463,0.520250732672363
396.855411707499,1.23228,1.21229428944113,1.68323954401117,6.35980015660316,0.60006889709755,0.520292493362407
397.142621301994,1.23228,1.21228619106241,1.68336273926411,6.36850740816867,0.6000343299343,0.520361782752923
397.404489623787,1.23228,1.212279015871,1.68347126499015,6.37644715802487,0.599992338356305,0.520451858055725
397.681616550343,1.23228,1.21227161362262,1.6835791276693,6.38485092053608,0.599937795791697,0.52058010070029
397.949538127282,1.23228,1.21226466443336,1.68367316796606,6.39297758564668,0.59987186899153,0.520737175481374
398,1.228256,1.21226338449898,1.68368944444373,6.39450849553921,0.599866872687046,0.520752821287546
398.127037350987,1.228256,1.2122602144253,1.68372805816947,6.39836299441935,0.599859283460214,0.520780809779884
398.254074701974,1.228256,1.21225713452088,1.68376299454752,6.40221808492478,0.599854730080006,0.520795489389223
398.413187242047,1.228256,1.21225343801082,1.68380115306795,6.407047226545,0.599852517644725,0.520792489801842
398.594417227289,1.228256,1.21224950012616,1.68383670714259,6.41254827083573,0.599857317500321,0.520759770675233
398.79384575427,1.228256,1.21224557214814,1.68386612648123,6.41860194544919,0.599878670228417,0.520690397955393
398.993274281251,1.228256,1.21224212361315,1.68388601988968,6.42465526444843,0.599922310765263,0.52058633118657
399.188968511393,1.228256,1.21223921796719,1.68389755985798,6.43059436592491,0.59998550210117,0.520443753631459
399.379470148514,1.228256,1.21223679914901,1.6839030042453,6.43637455224036,0.600062058400475,0.520256769267276
399.569971785636,1.228256,1.21223466963451,1.68390507153806,6.44215280798473,0.600152705114293,0.520016038856608
399.780583910068,1.228256,1.21223240913751,1.6839069182025,6.4485378455338,0.600275303768065,0.519686503364547
400,1.224236,1.21222972234619,1.68391329258138,6.45518495890422,0.600417012109905,0.519310328955772
400.112360989086,1.224236,1.21222801016571,1.68392027925138,6.45858658241598,0.600456709521399,0.519182097190412
400.224721978172,1.224236,1.21222592636046,1.68393091299774,6.46198659629731,0.600494135586041,0.519066864036299
400.361974083563,1.224236,1.21222268613107,1.68394992982852,6.4661377096787,0.600537736277188,0.518946353750714
400.519023695066,1.224236,1.21221770794995,1.68398117585387,6.47088497439531,0.600582122577397,0.518835750965801
400.73930957399,1.224236,1.21220755540915,1.68404437401282,6.47753968669253,0.600621198365125,0.518722701145309
400.923001146642,1.224236,1.21219525548884,1.68411577986903,6.48308590450743,0.600622174578497,0.518661583350643
401.094188339284,1.224236,1.21217968091348,1.68419808869914,6.48825249025811,0.600596508994239,0.518636835425938
401.27437122033,1.224236,1.21215792307792,1.6843008504802,6.49368867151722,0.600547558924616,0.518656027113735
401.454554101376,1.224236,1.21212942648198,1.68441913650666,6.49912326344717,0.600479654063676,0.518731496266121
401.627499517983,1.224236,1.21209443773671,1.68454565335598,6.50433858699618,0.600392274427232,0.51885876094608
401.810930499567,1.224236,1.21204760542006,1.68469126935906,6.50986976590105,0.600264871014394,0.519048535028569
402,1.218416,1.21198699217117,1.68485016998801,6.51557133386076,0.600107557794764,0.519260550588433
402.111807652783,1.218416,1.21194439351423,1.68494655803521,6.51894339694135,0.600040193022768,0.51931770710249
402.223615305565,1.218416,1.21189619178463,1.68504353688982,6.522315702997,0.599968590826753,0.519362377618418
402.361673784565,1.218416,1.21182820268107,1.68516275448912,6.52647989998039,0.599873655189964,0.519398600716191
402.524412933776,1.218416,1.21173481056972,1.68530058458495,6.53138825543909,0.59975503888782,0.519415203099549
402.709681208483,1.218416,1.21160911580195,1.68545132703255,6.53697494354542,0.59961830442086,0.519403942006611
402.894949483191,1.218416,1.21146057996441,1.68559298678777,6.5425594392025,0.599485308653214,0.519362455626937
403.073414464789,1.218416,1.21129384434598,1.68571896163858,6.54793593161212,0.599358787156393,0.519288165609872
403.254631792902,1.218416,1.21109890542973,1.68583503129216,6.55339154278762,0.599225285231301,0.519167599727804
403.435849121015,1.218416,1.21087649478226,1.68593840334262,6.55884232897233,0.59908305937811,0.518993620972351
403.617538777765,1.218416,1.21062457233322,1.68602909710446,6.56430125400825,0.598935621290715,0.518764914444931
403.799340646484,1.218416,1.21034251928528,1.68610723969319,6.56975609598589,0.598791928333236,0.518485528860026
403.981142515204,1.218416,1.21002995180772,1.68617371285335,6.57520211308969,0.598658333921132,0.518156766195117
404,1.211928,1.2099957784026,1.6861799954603,6.57576644656236,0.598632848065513,0.518143082324628
404.094287423982,1.211928,1.20981999133348,1.68620983347986,6.57858644636434,0.598538598683161,0.518006109887819
404.226703519651,1.211928,1.20955938962812,1.68624766980574,6.58254198342158,0.598400769116106,0.517811733792574
404.380141580444,1.211928,1.2092377555372,1.68628634518085,6.58711812453641,0.598233191226365,0.517584055774377
404.576773239596,1.211928,1.20879587260876,1.68632920476421,6.59297037722587,0.598004775384901,0.517287946071489
404.793709907555,1.211928,1.20827195602214,1.68636965208464,6.59941042830441,0.597733094672399,0.516955091646551
405.010646575513,1.211928,1.20771313918292,1.68640480489091,6.60583227043274,0.597442483544742,0.516619208875786
405.237737698872,1.211928,1.20709499582363,1.68643762947626,6.61253430098444,0.597123658641924,0.516272148817639
405.464828822231,1.211928,1.2064476449894,1.68646771009933,6.61921473670304,0.59679352731838,0.515935769417187
405.698847023314,1.211928,1.20575516734061,1.68649676949338,6.62607587560847,0.596439683991415,0.515601268580844
405.94957068451,1.211928,1.20499051970817,1.6865262195523,6.63340047465165,0.596042191642654,0.515257026596294
406,1.205436,1.20483439571629,1.68653193487531,6.63487039438189,0.595963712917361,0.515183094369704
406.156394364923,1.205436,1.20434610770867,1.68654915180492,6.63942188964162,0.595720790187179,0.514950926985438
406.312788729845,1.205436,1.20385251092705,1.68656550285612,6.64396254654536,0.595477185497117,0.514717005843343
406.532585428846,1.205436,1.2031518083327,1.68658681159234,6.6503254720455,0.595134009803437,0.514385351088278
406.80310762822,1.205436,1.20228134796836,1.68661004979475,6.65812684746806,0.594711412006994,0.513973002237828
407.165978528524,1.205436,1.20110540390378,1.68663561707977,6.66853886703536,0.594146925480769,0.513414004202356
407.519473822858,1.205436,1.19995565398021,1.68665422949376,6.67862356219011,0.593600811909013,0.512862109402773
407.832040250311,1.205436,1.19893826691219,1.68666579920984,6.68749243163797,0.593121195131163,0.512366324970361
408,1.198948,1.19839176570941,1.68667032451537,6.6922394268888,0.592864465318188,0.512098350272418
408.195053873293,1.198948,1.1977574815305,1.6866743060787,6.6977356815588,0.592564749132633,0.511791530129738
408.390107746586,1.198948,1.19712370177781,1.68667712374513,6.70321421433406,0.592265745878588,0.511485878828904
408.655601102001,1.198948,1.19626193887106,1.68667944380376,6.7106427672652,0.591859274497586,0.511071192199536
408.950056789445,1.198948,1.19530732436373,1.6866804620304,6.71884342910957,0.591407447950009,0.51061156252403
409.244512476888,1.198948,1.19435367445973,1.68668034278243,6.72700389367199,0.590954680500744,0.510152623213583
409.531465417126,1.198948,1.19342482903805,1.68667953402144,6.73491777152683,0.590513605200244,0.509707393164549
409.818418357363,1.198948,1.19249593537956,1.68667834592428,6.74279353440769,0.590071470367978,0.509263262145152
410,1.19246,1.19190782852862,1.68667749879578,6.74775758234051,0.58979048717341,0.508981809918716
410.320425536112,1.19246,1.19086883821264,1.6866759535595,6.75648008954831,0.589293735281079,0.508482691316233
410.593250041517,1.19246,1.18998238389089,1.68667467696064,6.76386928071199,0.588869945546397,0.508057279934187
410.977502509146,1.19246,1.18872998183365,1.68667307427806,6.7742176970764,0.588270636385258,0.507456451614338
411.247407018486,1.19246,1.18784702867015,1.68667214506924,6.78144542164625,0.587847171875473,0.507032567598284
411.517311527826,1.19246,1.18696120507632,1.68667140437682,6.78863906295111,0.587422689215001,0.506608302505942
411.883278576142,1.19246,1.18575577265542,1.68667070359477,6.7983384206297,0.586846567172656,0.506033670585497
412,1.185972,1.18537042291115,1.68667054787855,6.80141869583109,0.586662645524817,0.505850330485082
412.316539678136,1.185972,1.1843239810785,1.68667026097299,6.80973992152802,0.586164168261193,0.505352605325799
412.59730389977,1.185972,1.18339533437664,1.68667013656886,6.81708122697334,0.585723883890181,0.504912903197814
412.956960888943,1.185972,1.18220805738248,1.6866700992759,6.82643129890434,0.585164961898246,0.504354585652945
413.316617878117,1.185972,1.18102769804058,1.68667014550723,6.83572096520462,0.584612815063393,0.503802849713941
413.608834514382,1.185972,1.1800774861566,1.68667021405057,6.84322461294478,0.584171619618772,0.503361815675252
414,1.17948,1.17882388279067,1.68667031985894,6.85320808762636,0.583595709909504,0.50278587151375
414.273891811246,1.17948,1.17796262706206,1.68667039358976,6.86015762422084,0.583203334256619,0.502393567868426
414.547783622493,1.17948,1.17711829471065,1.68667046320629,6.86707425575483,0.582821329988415,0.502011627925048
414.925061523891,1.17948,1.17598821669509,1.68667054817515,6.87654921993436,0.582315562133271,0.501505932287123
415.257874639394,1.17948,1.17502797712453,1.68667060955144,6.88485867568813,0.581890053395562,0.501080467066287
415.598247053093,1.17948,1.17408575478756,1.68667065730845,6.89331146710131,0.581475098187523,0.500665531635188
415.918187929215,1.17948,1.17323948663374,1.6866706879427,6.90121678465783,0.581104995801232,0.500295420028359
416,1.172992,1.1730294041506,1.6866706936193,6.90323223435242,0.581013423415945,0.500203845269359
416.350400054576,1.172992,1.17215890644715,1.68667070873669,6.91183768299635,0.580634123711283,0.499824547771946
416.709187502635,1.172992,1.17131581138314,1.68667071032433,6.92060604068618,0.580265823304262,0.499456245438849
417.048738179636,1.172992,1.17056037461017,1.68667070084691,6.92886621007692,0.579935252202178,0.499125667554373
417.391904109778,1.172992,1.16983519619928,1.68667068239649,6.9371786393905,0.579616066615449,0.498806469153516
417.733294363069,1.172992,1.16914769242595,1.68667065717672,6.94541414655504,0.579310531151604,0.498500913938094
418,1.16882,1.16863120468458,1.68667063401781,6.95182540777631,0.57907976574484,0.49827012865175
418.366598081605,1.16882,1.16794662328281,1.68667059918067,6.96060682583945,0.578772050176546,0.497962389421218
418.661912256995,1.16882,1.16741350082285,1.68667057006276,6.96765536825111,0.578530158717738,0.497720478275903
418.957226432385,1.16882,1.16689435613257,1.68667054120951,6.97468193762654,0.578293448092036,0.49748374763795
419.339968294462,1.16882,1.16623936945888,1.68667050577502,6.98375687801234,0.577994199802202,0.497184473389375
419.685134101646,1.16882,1.16566370032871,1.68667047705455,6.99191084068894,0.577729929478752,0.496920180217136
420,1.165504,1.16514974767045,1.68667045443774,6.99932474934185,0.577493832666424,0.496684063977782
420.337591625458,1.165504,1.16461005468428,1.68667043467007,7.0072485874762,0.57724703443462,0.496437250518266
420.675183250915,1.165504,1.16408233813641,1.68667041996786,7.01514697171353,0.577006211244561,0.496196417775084
420.995677495536,1.165504,1.16359315152514,1.68667041080737,7.02262234833919,0.57678364183959,0.495973845823514
421.405862581057,1.165504,1.16298540475478,1.68667040559172,7.03215794463734,0.576509504968837,0.495699717107813
421.748265352954,1.165504,1.16249528208262,1.68667040615475,7.04009136147882,0.5762892564061,0.495479487197797
422,1.162188,1.16214557841734,1.6866704088431,7.04590916217016,0.576132246590068,0.495322496499992
422.352237476486,1.162188,1.16167187959419,1.68667041480781,7.05402920992189,0.575920563863245,0.495110825114608
422.697890047665,1.162188,1.16122474809547,1.68667042204454,7.06197505864014,0.575720839182481,0.494911105401245
423.041128072809,1.162188,1.16079754722406,1.68667042972837,7.0698442825969,0.57552901283297,0.4947192766889
423.354962183629,1.162188,1.16042074386752,1.68667043677864,7.07702159715894,0.575359725188612,0.4945499793322
423.752278170943,1.162188,1.15996095856579,1.68667044561249,7.08608463780454,0.575152383039457,0.494342612624825
424,1.1598,1.15968305676484,1.68667045122572,7.091722471201,0.575025904863956,0.494216113406715
424.292842093919,1.1598,1.15936220885308,1.68667045831139,7.09837477329204,0.574879351090875,0.494069544680603
424.681251765596,1.1598,1.15894777809929,1.68667046907317,7.10717776924697,0.574689485281043,0.493879663428213
425.0450159069,1.1598,1.15856918933086,1.68667048101321,7.11540176838221,0.574514043351447,0.493704212650943
425.342937755613,1.1598,1.15826460905655,1.68667049225147,7.12212276201218,0.574371948416344,0.493562115383514
425.815194550305,1.1598,1.15778921136161,1.68667051252528,7.13275045131781,0.574149259172884,0.493339433443049
426,1.157772,1.1576049154366,1.68667052109989,7.13690066332661,0.574062001181931,0.493252181440045
426.250512983302,1.157772,1.15735604861229,1.6866705330596,7.14251874979355,0.5739434489415,0.493133634408216
426.617807688003,1.157772,1.15699208732387,1.68667055079204,7.15073974573909,0.573769832828975,0.492960027053347
426.94315072434,1.157772,1.15666940692714,1.68667056614766,7.15800580044827,0.573615050231115,0.49280525333993
427.280328265933,1.157772,1.15633344237165,1.68667058117284,7.16552029674903,0.573452142181833,0.492642355608029
427.591776962774,1.157772,1.15602066820038,1.6866705938318,7.17244691246609,0.573300117127303,0.492490341060556
427.933743373133,1.157772,1.15567338431308,1.68667060596588,7.18003606141692,0.573130840380591,0.49232107687882
428,1.155748,1.15560552906336,1.68667060807023,7.18150449826492,0.573097565098395,0.492287803680023
428.331283134335,1.155748,1.15526298270677,1.68667061724879,7.18883695038064,0.57292870593137,0.492118952567965
428.653512838494,1.155748,1.15492379767983,1.68667062388197,7.19595323020988,0.572761264641008,0.491951516361565
428.986514342735,1.155748,1.15456601449834,1.68667062827754,7.20329071369343,0.572584470631522,0.491774724076307
429.280309639457,1.155748,1.15424347103165,1.68667063013859,7.20974994627047,0.572424096799236,0.491614348180529
429.574104936179,1.155748,1.15391390317741,1.6866706302725,7.21619539896281,0.572260076644555,0.491450322003223
429.949656346785,1.155748,1.15348177732137,1.68667062835363,7.22441390132494,0.572045879817977,0.491236110725111
430,1.15372,1.15342290016341,1.68667062795395,7.22551382912147,0.57201670078556,0.491206932322797
430.251718266074,1.15372,1.15312512201433,1.68667062558748,7.23100703939459,0.571868918513196,0.491059159733236
430.573010381192,1.15372,1.1527368984624,1.68667062183599,7.23800273577221,0.571676387638684,0.490866655226739
430.882733819939,1.15372,1.15235426499927,1.68667061735404,7.24472938745265,0.571487775573369,0.490678085596687
431.192457258686,1.15372,1.15196379714671,1.68667061148629,7.25143886484276,0.571295777118434,0.490486148717381
431.558678755706,1.15372,1.15149262981721,1.68667060137995,7.25934965299158,0.571063996766854,0.490254469446234
431.897721334141,1.15372,1.15104789523529,1.68667058692966,7.26665107856119,0.570846202466874,0.490036799878143
432,1.151172,1.15091219931021,1.68667058121972,7.26884942972349,0.57077990825065,0.48997054235546
432.354799098106,1.151172,1.15043614785853,1.68667055496844,7.27645988304229,0.570547097361053,0.489737819121331
432.696160965453,1.151172,1.14997044874505,1.68667051843853,7.28375908592238,0.570319186487896,0.489509969928077
433.020153363538,1.151172,1.14952161520298,1.68667047240254,7.29066565201317,0.570100603329524,0.489291420034568
433.344145761623,1.151172,1.14906639548012,1.68667041533784,7.29755126024907,0.569879514275372,0.489070334682946
433.698433077611,1.151172,1.14856199401152,1.68667034165196,7.30505642030453,0.569635241276647,0.488826025600586
434,1.14842,1.14812823186019,1.68667027172897,7.3114245546442,0.569427273855135,0.488617999546172
434.331444430299,1.14842,1.14764858519741,1.68667019044922,7.3184020509937,0.569199671557622,0.488390392622938
434.650885382044,1.14842,1.14718586521171,1.68667011068347,7.32510548787685,0.568982155472924,0.488172897711658
434.970326333789,1.14842,1.1467257746154,1.6866700313809,7.33178805109374,0.568769084867202,0.487959878099775
435.3167230775,1.14842,1.14623389664395,1.6866699466604,7.33901123739426,0.56854544179455,0.487736329976802
435.708609931592,1.14842,1.14569220317167,1.68666985146326,7.34715452286062,0.568303351010294,0.487494405215491
436,1.145668,1.14530370631096,1.68666977920383,7.3531905702971,0.568133326089753,0.487324538883638
436.343005285248,1.145668,1.14486641181157,1.68666968914575,7.36027602941486,0.567946511901744,0.487137847203376
436.717672640345,1.145668,1.14441857170015,1.68666958064046,7.36799250214243,0.567759879355523,0.486951317614655
437.039673471613,1.145668,1.14406271843192,1.68666947695597,7.37460644912621,0.56761640327873,0.486807898394911
437.43358203663,1.145668,1.14366916903014,1.68666933654118,7.38267707664825,0.567465286253933,0.486656802478569
437.79328839784,1.145668,1.14335483774342,1.68666919688686,7.39002970295469,0.567351795014119,0.486543274819512
438,1.142916,1.14319554023994,1.68666911302013,7.3942485219041,0.567298321366794,0.486489759398848
438.326817233437,1.142916,1.14297810375447,1.68666897779131,7.4009103613692,0.567233229471094,0.486424620312244
438.653634466873,1.142916,1.1428060325496,1.68666884290992,7.40756397198403,0.567192811948503,0.486384144254532
439.00538365596,1.142916,1.14267587673889,1.6866687025675,7.41471858336759,0.567178749907409,0.486370005847528
439.361974863438,1.142916,1.14260721870556,1.68666856993356,7.42196777232325,0.567199579962083,0.486390743722774
439.694387379991,1.142916,1.14260555287925,1.6866684588826,7.42872494611132,0.567252975354731,0.4864440393587
440,1.14272,1.14266146632967,1.68666837040847,7.43493962757447,0.567332871007157,0.486523837626309
440.349967788398,1.14272,1.14279867414517,1.68666828817831,7.44206235649386,0.567464396066593,0.48665530608229
440.690410731906,1.14272,1.14301327111005,1.68666822975941,7.44900126003545,0.567635866290117,0.48682676043363
441.00280277234,1.14272,1.14328586520769,1.6866681950666,7.45538069756977,0.5678320655339,0.487022986379173
441.315194812774,1.14272,1.14363519653769,1.68666817715452,7.46177532402909,0.568067274224993,0.487258268602981
441.673536586728,1.14272,1.14413446628631,1.68666817372653,7.46913376654476,0.568385575165529,0.487576721584832
442,1.143464,1.14468297349493,1.68666818141566,7.47586358681476,0.568718515609731,0.487909858560833
442.323960661878,1.143464,1.1453151089177,1.68666819280145,7.48257044503272,0.56908787612698,0.488279344048945
442.753446587098,1.143464,1.14628265264572,1.68666820327706,7.49151250727181,0.569632810796402,0.488824406816032
443.112098733903,1.143464,1.14719537728254,1.68666820130659,7.49902951566507,0.570129258769895,0.489320920049667
443.401150455098,1.143464,1.14799345521498,1.6866681901137,7.50512394314726,0.570553446265058,0.489745126043611
443.795660659707,1.143464,1.14916184440307,1.68666816011902,7.51349797690634,0.571162455485145,0.490354101251541
444,1.148988,1.14979864024239,1.68666813841716,7.5178621954847,0.571489159646025,0.490680765385469
444.280992976976,1.148988,1.15070501575925,1.68666810310885,7.52389477932703,0.571949157513552,0.491140735244857
444.672147476202,1.148988,1.15201808353903,1.68666804678901,7.53235474972611,0.572608650830227,0.491800184223521
445.007660945928,1.148988,1.15318473629597,1.68666799520835,7.53967115153062,0.57318911764222,0.492380607805057
445.347292630769,1.148988,1.15439776516185,1.68666794300087,7.54713536987646,0.573788292102207,0.492979733495739
445.67716235331,1.148988,1.1556027715487,1.68666789483983,7.55444224439683,0.574381740592881,0.493573129800426
446,1.156344,1.15680519044092,1.68666785229467,7.56164907856997,0.574973107683593,0.494164443412271
446.363159545455,1.156344,1.15818375405292,1.68666781215876,7.56982324054847,0.575650339350576,0.49484163390709
446.675063626635,1.156344,1.15938991516294,1.68666778564006,7.57690158000199,0.57624392414186,0.495435195221192
447.056826879263,1.156344,1.16089578682653,1.68666776412578,7.58563956525898,0.576986723232093,0.496177984332571
447.329190074584,1.156344,1.16199151680437,1.68666775613841,7.59192450165824,0.57752752141058,0.496718790604961
447.601553269904,1.156344,1.16310635433022,1.68666775384875,7.59825268789097,0.578078287062178,0.497269579278234
448,1.163704,1.16477375049968,1.68666775912265,7.60758985604516,0.57890282571418,0.498094177982259
448.338474078533,1.163704,1.16622544447949,1.68666776924657,7.61559750631672,0.579619371413755,0.498810755277913
448.643756389043,1.163704,1.16756261436707,1.68666778070091,7.62288103350871,0.580277866177288,0.499469274343742
448.986840693622,1.163704,1.16909586137864,1.68666779432722,7.63113704360521,0.581031539201144,0.500222968709646
449.329924998202,1.163704,1.17065944385953,1.68666780724045,7.63946920413449,0.581797170730176,0.50098861375558
449.648122038339,1.163704,1.17213435738789,1.68666781764327,7.6472662048417,0.582516361682058,0.501707808697696
450,1.172876,1.17378996419225,1.68666782683056,7.65596729095471,0.583321494169459,0.502512510974907
450.257766236146,1.172876,1.17501705100583,1.68666783348904,7.66239437478197,0.583917259386254,0.503104852856473
450.515532472292,1.172876,1.1762545184553,1.68666786027137,7.66886683204431,0.584516465018031,0.503698677538436
450.817285344742,1.172876,1.17771436826802,1.68666799327767,7.67650182322433,0.585222421063026,0.50439553055357
451.18959666894,1.172876,1.17952918054044,1.68666853371934,7.68600890345905,0.586100183450248,0.505257315361936
451.515177118975,1.172876,1.18112603384958,1.68666966468236,7.69440174123952,0.586872116719771,0.506010374966615
451.822006547124,1.172876,1.18263778259977,1.68667165351704,7.70237899143124,0.587603547829109,0.506719276539796
452,1.182716,1.18351751010556,1.68667337578113,7.70703685567809,0.588029865934777,0.507131545745062
452.221783915624,1.182716,1.18461646892892,1.68667626722296,7.71287178858907,0.588561334528912,0.507650201665676
452.443567831249,1.182716,1.18571871796023,1.68668013137394,7.7187413739087,0.58909452294131,0.50817200781313
452.776335377226,1.182716,1.18737954252064,1.68668799637814,7.72761349086468,0.589897681684264,0.508961302237917
453.214790753134,1.182716,1.18958314620176,1.68670241106431,7.73942390342317,0.590962585487219,0.510015202878125
453.49866659654,1.182716,1.19102065086986,1.68671416440046,7.74714415519771,0.591656374271038,0.510707248559745
453.782542439946,1.182716,1.19246735547945,1.68672763089705,7.75492280104981,0.5923524627115,0.511406624817883
454,1.192556,1.19358179522379,1.68673892721861,7.76092124466793,0.592883835142717,0.511952271076254
454.151440608872,1.192556,1.19436091864134,1.68674719180571,7.76511914127756,0.593244894774933,0.51235316585966
454.302881217745,1.192556,1.19514227636103,1.68675565759064,7.76933398969078,0.593602986398304,0.512764982269119
454.50534919252,1.192556,1.19618982573173,1.68676692471901,7.77499574207123,0.594076456572251,0.513333679995865
454.737686972024,1.192556,1.19739464803389,1.68677887061939,7.78153088436378,0.594608042106658,0.514010452240337
454.967734325893,1.192556,1.19858811627119,1.68678816069222,7.78804223760696,0.595115746399019,0.514703389394292
455.197781679762,1.192556,1.19977872959878,1.68679289743478,7.79459440609966,0.595601123522758,0.515419273581836
455.437112775894,1.192556,1.20100952000563,1.68679029325218,7.80145456163349,0.596080319951504,0.51619084818568
455.676443872026,1.192556,1.20222582247149,1.68677667166022,7.80835930196628,0.596527622492995,0.516989040120826
455.947209945629,1.192556,1.20357397887652,1.6867429966667,7.81622470300199,0.59698186297223,0.517917363021546
456,1.2024,1.20383221939275,1.68673365447658,7.81776480508482,0.597073209880921,0.51808084420645
456.123117817688,1.2024,1.20442732447081,1.68670778253796,7.8213649643726,0.597285196755081,0.518444900020072
456.246235635375,1.2024,1.20501101734745,1.68667569559511,7.82497655624034,0.597489057930377,0.518790337879831
456.401746533187,1.2024,1.20572916611452,1.6866254648566,7.82955424930122,0.597732645800467,0.519196284391338
456.579093389013,1.2024,1.20651755907005,1.68655397304498,7.83479542901673,0.597991728233769,0.519615693730375
456.776614953438,1.2024,1.20735048700718,1.68645553383123,7.84065725913904,0.598261004870912,0.520028704034793
456.974136517863,1.2024,1.20812823770881,1.68633671121981,7.84654288348451,0.598513055956422,0.520383342044744
457.165915253638,1.2024,1.20882356360697,1.68620188499643,7.85227815972694,0.598738375716699,0.520664287761652
457.355595162171,1.2024,1.20944734587442,1.68605029300854,7.8579687612348,0.598936849180295,0.520870505706584
457.545275070704,1.2024,1.21000272849615,1.68588172183674,7.86367512156479,0.59910971464228,0.520999301867229
457.7484749235,1.2024,1.21051790481899,1.68568424735842,7.86980289616526,0.599273089097575,0.521052276992125
457.937202864359,1.2024,1.2109206017017,1.68548757848437,7.87550513435733,0.599414199382558,0.521026779064134
458,1.21224,1.21103838534665,1.68541978827128,7.87740436757214,0.599447084613909,0.521027258309345
458.117418713318,1.21224,1.2112371847111,1.68529047917371,7.88095764190899,0.599491789816738,0.52103826858439
458.234837426635,1.21224,1.21140864160441,1.68515846970947,7.88451325302801,0.599526902039607,0.521045317357114
458.38718768462,1.21224,1.21159197256539,1.68498428980437,7.88912950708462,0.59955989558632,0.521051039555452
458.567440997646,1.21224,1.21175544277554,1.68477569151388,7.89459450308659,0.599580351335348,0.521053915426962
458.758653493791,1.21224,1.2118717337019,1.68455347599424,7.90039456677209,0.59957793154507,0.521052244167602
458.949865989936,1.21224,1.21193717715293,1.68433217872829,7.90619646231005,0.599551783350262,0.521049187496758
459.152485433872,1.21224,1.2119609729443,1.68410034945898,7.91234542340319,0.599506143305362,0.521055291118507
459.384392818694,1.21224,1.21194473337414,1.68383996170529,7.91938335731499,0.599444063194316,0.521091071374514
459.572421687718,1.21224,1.2119084058052,1.68363343122315,7.92508942849809,0.599389548140916,0.521149669558325
459.777447845497,1.21224,1.21185571567921,1.68341309936965,7.93131114526621,0.599321908931092,0.521243645848094
460,1.22208,1.21179393558066,1.68317924797496,7.93806489816299,0.599241330331762,0.521367761598116
460.139212516687,1.22208,1.21175725434549,1.68303529409631,7.94228988235209,0.599206765799539,0.521424291039731
460.278425033374,1.22208,1.21172436598508,1.68289270052071,7.94651520073698,0.599175649929718,0.521481923897795
460.46710591671,1.22208,1.21168821013269,1.68270101352934,7.9522425956748,0.599139835796722,0.521562261996538
460.736355213433,1.22208,1.21165696582371,1.68242930499147,7.96041724798554,0.599103275575889,0.521682135519276
460.993966187627,1.22208,1.21165101261257,1.68216993958637,7.9682408957273,0.599082728195892,0.521799445495057
461.242029898738,1.22208,1.21166610115214,1.68191967497422,7.97577735430214,0.599071357475725,0.521908191859563
461.49009360985,1.22208,1.21169830597041,1.68166825032416,7.98331693054342,0.599065809353183,0.522008580873946
461.788571532055,1.22208,1.21175342612708,1.68136378527426,7.9923931780005,0.599068443027814,0.522117167835796
462,1.23192,1.2117990265705,1.68114688593107,7.99882534453559,0.599074530698578,0.522188071797896
462.169924593851,1.23192,1.21183751859439,1.68097200460766,8.00399663871033,0.599073869027292,0.522252193403391
462.339849187702,1.23192,1.2118764469023,1.68079680706303,8.00916952383339,0.599071988836182,0.522315930577719
462.582887350896,1.23192,1.21193125768538,1.68054598034089,8.01657090804991,0.599067891332659,0.522407340973372
462.850117258896,1.23192,1.21198864533487,1.68027025434046,8.02471273218471,0.599061410741943,0.52250848895353
463.177908364818,1.23192,1.21205344239853,1.67993268807634,8.03470494123615,0.599048692809513,0.52263223728827
463.476115219011,1.23192,1.21210687586102,1.67962658254556,8.04380019702888,0.599032915945654,0.522745666707831
463.758589134134,1.23192,1.21215334861835,1.67933766492698,8.05241975837606,0.59901641751097,0.522856790040167
464,1.24176,1.21219066933983,1.67909154578205,8.05978948008811,0.599001379098351,0.522954048156558
464.207892336417,1.24176,1.21222158918917,1.67888012099697,8.06613831674806,0.598989035192525,0.523034804771985
464.415784672834,1.24176,1.21225177154406,1.67866909716042,8.07248932035183,0.598975892888053,0.523114580399592
464.698438559497,1.24176,1.21229214161579,1.67838269886285,8.0811276681507,0.59895819840197,0.523222884076946
465.044526765925,1.24176,1.21234122341831,1.67803261952545,8.09170997012238,0.598938661766246,0.523357005166267
465.329192468671,1.24176,1.21238171297132,1.67774500137092,8.10041856386984,0.598922562926405,0.523466687300099
465.616902237259,1.24176,1.21242294339303,1.67745449445545,8.10922432982872,0.598905517883715,0.523576109954717
465.942768593889,1.24176,1.21247009552527,1.67712558712638,8.1192028013267,0.598887693297034,0.523700588205493
466,1.251436,1.21247842638946,1.67706782980681,8.12095583814825,0.598884731295074,0.523722669501866
466.286157030553,1.251436,1.21252028579788,1.67677906382243,8.12972343304102,0.598869770278808,0.523833048663322
466.580492951724,1.251436,1.2125636569548,1.67648206119183,8.13874583727575,0.598853296697655,0.523945385596258
466.874828872894,1.251436,1.21260727998972,1.6761850541464,8.14777249844312,0.598836950395676,0.524057713737955
467.192990299623,1.251436,1.21265462928031,1.6758639828336,8.15753461068683,0.598820601594718,0.524180272825752
467.495544867569,1.251436,1.21269975718256,1.6755586296413,8.16682249655252,0.598804560750276,0.524296118656893
467.80007621328,1.251436,1.21274520010013,1.67525124805942,8.17617563339771,0.59878754820334,0.524411615744178
468,1.261052,1.21277501266902,1.67504943704403,8.18231840646928,0.59877683430468,0.524487805588643
468.298181320887,1.261052,1.21281941455029,1.67474842469659,8.19148383395994,0.598761472578395,0.524602303785549
468.620788851131,1.261052,1.21286734656095,1.67442274361704,8.20140500163414,0.59874401453965,0.524725392711779
468.930280774735,1.261052,1.21291322184998,1.67411030270906,8.21092763392311,0.598726605282489,0.524842874615774
469.215843091166,1.261052,1.21295546823143,1.67382202510438,8.21971813368079,0.59871141890728,0.524952209902731
469.501405407598,1.261052,1.21299765585369,1.6735337561996,8.22851262869519,0.598696381032466,0.525061761304911
469.876614106368,1.261052,1.21305303690106,1.6731550058362,8.2400740738275,0.598675319233513,0.52520452162366
470,1.270668,1.21307124400313,1.67303045849868,8.24387751593322,0.598668331109826,0.525251673698001
470.306956074226,1.270668,1.21311654274741,1.67272061579535,8.25334284170039,0.598651188746402,0.525371082692666
470.57839595185,1.270668,1.21315661187598,1.67244660634785,8.26171685300321,0.59863583054487,0.525477876767812
470.887771397963,1.270668,1.21320228991681,1.67213422082019,8.27126566274191,0.598616805947642,0.525599897270612
471.197146844076,1.270668,1.21324794680735,1.67182164073212,8.2808192455364,0.598597162949249,0.525723490553558
471.526946317563,1.270668,1.21329651756169,1.67148803450722,8.29100880679033,0.598576230616347,0.52585797935149
471.850228730554,1.270668,1.21334389609155,1.67116039753583,8.30100237475241,0.598553882821059,0.525991058190433
472,1.280284,1.21336571528812,1.67100832199054,8.30563403502949,0.598543282601094,0.526052114961496
472.220531710396,1.280284,1.21339762431884,1.67078398022224,8.31245603166861,0.598529731397476,0.526137855019453
472.441063420793,1.280284,1.21342918977956,1.67055907692667,8.31928047044073,0.598516920409711,0.526221225365321
472.760529800149,1.280284,1.21347410626648,1.67023225168407,8.32917071813677,0.598499211819337,0.526336568772113
473.094225099506,1.280284,1.21351973426128,1.66988973880834,8.33950664126282,0.598482394316398,0.526449600964955
473.471754964908,1.280284,1.21356951083786,1.66950142811058,8.35120635002919,0.598466925738871,0.526567905739442
473.84928483031,1.280284,1.21361732567907,1.66911336156198,8.36291211709274,0.598455235051441,0.526673739867594
474,1.2899,1.21363594779266,1.66895885326568,8.3675868193469,0.598451320722269,0.526713253921063
474.20561479098,1.2899,1.21366105470613,1.66874875892293,8.3739657296349,0.598445245161723,0.526768904051503
474.411229581959,1.2899,1.21368598920428,1.66853976185932,8.38034621930344,0.598440495630219,0.52682413923962
474.685735001059,1.2899,1.21371941025997,1.66826299023103,8.38886691487197,0.598435985613911,0.526896934931722
474.983061319913,1.2899,1.21375643922114,1.66796685795296,8.39809912688117,0.598432281514325,0.526973306668875
475.280387638767,1.2899,1.21379510958826,1.66767533594661,8.40733459890591,0.598430560182264,0.527047794276044
475.570216249105,1.2899,1.21383507257547,1.66739634649426,8.4163403084746,0.598432367696693,0.527120127778857
475.860044859444,1.2899,1.21387778016161,1.6671231452989,8.42534916148565,0.598436755917107,0.527191313821169
476,1.299516,1.21389947027352,1.66699347556568,8.42970058640899,0.598439027324829,0.527225376088778
476.248873316184,1.299516,1.21393976317985,1.66676677784544,8.43744031002631,0.598442374463669,0.527288261830422
476.497746632367,1.299516,1.21398211374666,1.66654530768425,8.4451824507258,0.598446801281265,0.527353219952883
476.764883989463,1.299516,1.21402949286268,1.66631364287768,8.45349553117052,0.598452189003388,0.527425216085238
477.128262765732,1.299516,1.21409612548181,1.66600881421142,8.46480833160669,0.598457101095394,0.527524564322234
477.420247528559,1.299516,1.21415044219875,1.66577246481793,8.47390252959545,0.598458783441009,0.527606394671459
477.770653532305,1.299516,1.21421512719264,1.66549861848315,8.48482112745465,0.59845929641757,0.527709605043896
478,1.309132,1.21425649363165,1.66532486032153,8.4919704125601,0.598457699334228,0.52777858033063
478.21847190275,1.309132,1.21429480278429,1.66516308152711,8.49878284984343,0.59845587722193,0.527840642486876
478.4369438055,1.309132,1.21433181285766,1.66500467931176,8.50559733499978,0.598452815718217,0.527901639218925
478.782245847939,1.309132,1.2143873027505,1.66476055256238,8.51637189149501,0.598447160668205,0.52799782056089
479.094353784549,1.309132,1.2144340844625,1.66454570329716,8.52611482103139,0.598440864904994,0.528084467355556
479.37806805959,1.309132,1.21447381743571,1.66435452225545,8.53497472639975,0.598432680856969,0.528161746782442
479.661782334632,1.309132,1.21451100586708,1.664166685502,8.54383769250782,0.598423023182386,0.528238690633355
480,1.316132,1.21455229206824,1.66394636280398,8.55440716149298,0.598411223944142,0.528331419037478
480.304766053314,1.316132,1.21458699647531,1.66375046343127,8.56393479550717,0.598400197746938,0.528412180553645
480.559915029021,1.316132,1.21461449575736,1.6635879018844,8.5719138159744,0.598389785482708,0.528477810656137
480.847367861925,1.316132,1.21464406423479,1.66340591237067,8.58090569420544,0.598378439488033,0.528551103593348
481.167216006126,1.316132,1.21467556687338,1.6632043979735,8.59091415530568,0.598366919202563,0.528632243162853
481.514975809148,1.316132,1.2147086038838,1.662985994708,8.60179980780995,0.598353697755437,0.528717593827749
481.805340776916,1.316132,1.21473555048108,1.6628039042583,8.6108918319781,0.598342768830089,0.528786904221238
482,1.322132,1.214753416822,1.66268187957454,8.61698854590676,0.598336242598731,0.528833381942422
482.317927128015,1.322132,1.21478242059504,1.66248258051812,8.62694851625028,0.59832543002839,0.528910555061908
482.599629248026,1.322132,1.21480805951477,1.66230593302629,8.63577625182519,0.598315216835459,0.528978027740981
483.014511028174,1.322132,1.2148458830353,1.66204558931193,8.64878189539581,0.598300408044471,0.529077047240202
483.271224231692,1.322132,1.21486936943912,1.66188435966502,8.6568319291268,0.598292161922021,0.529138812326786
483.527937435211,1.322132,1.2148929270001,1.66172301499197,8.66488399120732,0.598283670574666,0.529199950398237
483.88855442327,1.322132,1.21492612460545,1.66149618031794,8.67619851786945,0.59827117394764,0.529284516266038
484,1.328132,1.21493640382557,1.6614260399041,8.67969597471532,0.598267477545548,0.529310764578979
484.313720091493,1.328132,1.21496537541166,1.66122851692843,8.68954336156969,0.598257518573477,0.529385647185641
484.603321807464,1.328132,1.21499215204881,1.66104610538068,8.6986363647651,0.598248079663732,0.529454609075957
484.993366647436,1.328132,1.21502824252821,1.66080036406477,8.71088717457664,0.598234435612464,0.529546709552471
485.273978231272,1.328132,1.21505421599563,1.66062355018822,8.71970368717067,0.5982252463438,0.529613726521947
485.554589815107,1.328132,1.21508019119418,1.66044673593376,8.72852260478172,0.598216232977712,0.529681049145562
485.871407439036,1.328132,1.21510951594094,1.66024711841243,8.73848230027325,0.598205173831974,0.529756357329925
486,1.334132,1.21512141716979,1.66016610047141,8.74252570224936,0.59820060164664,0.529786865416313
486.330346514351,1.334132,1.2151519851407,1.65995798240851,8.7529152676698,0.598189559422858,0.529865808814003
486.659733048813,1.334132,1.21518245313153,1.65975048496355,8.76327796681201,0.598178839540396,0.529944824658321
486.968139195292,1.334132,1.21521096676668,1.65955621647503,8.77298363944984,0.59816800751328,0.53001802521307
487.276545341771,1.334132,1.21523946404902,1.65936195777546,8.78269222134275,0.598157359743761,0.530091424310276
487.63021322684,1.334132,1.21527212041638,1.65913919865329,8.79382920945761,0.598145863123318,0.530176329660968
488,1.340132,1.2153062367379,1.65890629319222,8.80547789400307,0.598132914849557,0.530264497747691
488.314696442238,1.340132,1.21533524789289,1.65870808466695,8.81539447481314,0.598120957063225,0.530341430759126
488.605197698419,1.340132,1.21536200939523,1.65852508569433,8.82455133015756,0.598110165959285,0.530414541560174
488.901644727531,1.340132,1.2153892891456,1.65833824056058,8.83389832903981,0.598098150983455,0.530490223604696
489.259300444692,1.340132,1.21542211568121,1.65811251384011,8.8451789583756,0.59808183942129,0.530582892997515
489.552651775878,1.340132,1.21544889354007,1.65792693317985,8.85443444399559,0.598068123468494,0.530661493939464
489.846003107063,1.340132,1.21547542327345,1.65774073744398,8.86369272144819,0.598053472281779,0.530742123717939
490,1.346132,1.21548919836304,1.65764266388064,8.86855405654958,0.598045531953609,0.53078375470264
490.209067516976,1.346132,1.2155076648811,1.65750906680979,8.87515509888808,0.59803656230572,0.530835202625802
490.418135033952,1.346132,1.21552577959365,1.65737488172744,8.88175754617946,0.59802801993547,0.530883823544897
490.730733902489,1.346132,1.21555199961118,1.65717310980285,8.89163205958863,0.59801676107636,0.530951162301946
491.200465337168,1.346132,1.21558887030365,1.65686774063712,8.90647537206415,0.598004254940624,0.531038597610035
491.467011249064,1.346132,1.21560822649449,1.65669382557862,8.91490065070988,0.597999303631807,0.531079013964373
491.73355716096,1.346132,1.21562643932846,1.65652003482011,8.92332755877606,0.597996719691045,0.531112352361428
492,1.352132,1.21564364808892,1.65634707079375,8.93175265368019,0.597996852468541,0.531139813382851
492.205751849015,1.352132,1.21565644512455,1.65621450828636,8.93825954788192,0.597996110829987,0.531162437187323
492.411503698029,1.352132,1.21566904623704,1.65608323642156,8.94476716990028,0.597996396798599,0.531184090951763
492.702844773422,1.352132,1.21568708286441,1.65590027518839,8.95398305706518,0.597998874065031,0.531213328780871
493.064392725289,1.352132,1.21571096536609,1.65567931052493,8.9654217157108,0.598004976393616,0.531246820618725
493.447599966906,1.352132,1.21573980928324,1.65545426865034,8.97754797799387,0.598015886440077,0.53127960708902
493.751978414639,1.352132,1.21576637849723,1.65528346235066,8.9871815268679,0.598028617213025,0.53130442891913
494,1.358132,1.21579081632944,1.65515013293976,8.99503258854198,0.598040590760445,0.531324170371137
494.218148075458,1.358132,1.21581443499901,1.65503756735053,9.00193894045246,0.598049888588823,0.531345493652526
494.436296150916,1.358132,1.21583992822896,1.65492964981109,9.00884621072024,0.598059515811354,0.531369208746486
494.713917820746,1.358132,1.21587469683905,1.65479926537906,9.01763803753939,0.598071826527243,0.53140318953811
495.042442225413,1.358132,1.2159182572292,1.65465516943101,9.02804413383023,0.598083893220405,0.531447691178159
495.364703681009,1.358132,1.21596213304648,1.65452438052244,9.0382543989673,0.598091667999986,0.531496214880754
495.663262160968,1.358132,1.21600238512413,1.65441206074564,9.04771602569087,0.598095607892088,0.531547548803191
495.961820640927,1.358132,1.21604092849154,1.6543074955933,9.05718001196381,0.598094814573842,0.531605184327395
496,1.364132,1.21604567139726,1.65429463370266,9.05839043234707,0.59809552068523,0.531610512944856
496.190896795366,1.364132,1.2160685928044,1.65423189408942,9.06444312869136,0.598097689527498,0.53163707252053
496.38329692296,1.364132,1.21609016760489,1.6541710984011,9.07054444445393,0.59809902111512,0.531659704960982
496.629310784178,1.364132,1.21611516673717,1.65409653986403,9.0783471874242,0.598100150153186,0.531682825276886
496.907679784185,1.364132,1.2161395398515,1.65401602684132,9.08717756066682,0.5981027064339,0.531702416447591
497.186048784191,1.364132,1.21615945770967,1.65393925869795,9.09600917426642,0.598106760649308,0.531714198517864
497.459933672286,1.364132,1.21617462787416,1.65386724371908,9.10469946325728,0.598110733393268,0.531715617226937
497.733818560381,1.364132,1.21618557480899,1.65379879185531,9.11339035875369,0.598115703981012,0.531706807844036
498,1.367072,1.21619257180062,1.65373594798617,9.12183705656559,0.598123421405997,0.531691037194086
498.215121228583,1.367072,1.21619603911131,1.65368811212345,9.12866346323427,0.598129247189546,0.531678726105
498.430242457166,1.367072,1.21619803743878,1.65364322116838,9.1354897739139,0.598135957690443,0.531663879313512
498.82160946296,1.367072,1.21619968872627,1.65357005497149,9.1479083296454,0.598150872939934,0.531630332182294
499.176972746881,1.367072,1.21620148721512,1.65351438651974,9.1591837076711,0.598169972475135,0.531594469230604
499.471060653568,1.367072,1.21620508411385,1.65347706138261,9.1685142529712,0.598190563963429,0.531561195749735
499.797578467467,1.367072,1.21621286854497,1.65344590174774,9.17887304327157,0.598217784733656,0.531519225020831
500,1.368868,1.21622016546473,1.65343246990219,9.18529452071438,0.598236535230318,0.531491957294256
500.202128911559,1.368868,1.216229473837,1.65342385984677,9.19170644883059,0.598254268908956,0.53146980461434
500.404257823118,1.368868,1.21624075331228,1.65342027215619,9.19811815340463,0.598272856900185,0.531449929353784
500.674903326137,1.368868,1.21625861553636,1.6534236040054,9.20670302781231,0.598297839222941,0.531426339971579
500.96481387794,1.368868,1.21628048067618,1.65343770071004,9.2158988488789,0.598322427852229,0.5314037108019
501.254724429743,1.368868,1.21630400392267,1.65346266711755,9.22509464157356,0.598344384915332,0.531384790564685
501.545573273417,1.368868,1.21632788805119,1.65349834378984,9.23432025047343,0.598364093787651,0.531371382494969
501.836422117092,1.368868,1.21635062572962,1.65354409496282,9.24354601544696,0.598379469271761,0.531363192755649
502,1.370668,1.21636239931779,1.65357394438277,9.24873482843559,0.598386447319751,0.531358569089708
502.187419176115,1.370668,1.21637464744491,1.65361149326658,9.25467999323194,0.598396374516891,0.5313463432107
502.37483835223,1.370668,1.21638531417669,1.65365234156025,9.26062520491206,0.598405527625986,0.531331475555553
502.644239063159,1.370668,1.21639745499742,1.653716315409,9.26917093235263,0.598417623251022,0.531305541751399
503.020016817763,1.370668,1.21640738918537,1.65381478054503,9.28109055582548,0.598433883143678,0.531261185472686
503.361066238417,1.370668,1.21640897763907,1.65391238560456,9.2919076144625,0.598447882482061,0.531211613009113
503.705536947296,1.370668,1.21640357764078,1.65401814736287,9.3028317349414,0.598461272066449,0.531151424182341
504,1.368588,1.21639390773053,1.65411394531029,9.31216842556934,0.59847371586307,0.531093408539587
504.243327344217,1.368588,1.21638295124092,1.65419678695439,9.31988243922116,0.598483696942142,0.531044157148743
504.486654688435,1.368588,1.21636989873576,1.65428297680109,9.32759516288436,0.598494183973395,0.530992335476594
504.90686802258,1.368588,1.21634431256211,1.65443986257275,9.34091132423407,0.598514418422651,0.53089718635315
505.20376690894,1.368588,1.21632551405704,1.65455705344344,9.3503170794903,0.598531616856789,0.530826453146377
505.500665795299,1.368588,1.21630744894117,1.65467974775853,9.35972052151294,0.598551622998016,0.530752781639096
505.92586657502,1.368588,1.21628471872731,1.65486562825924,9.37318346528589,0.598585080058905,0.530641240237138
506,1.365052,1.21628125643417,1.65489932678867,9.37553021849215,0.598591108392107,0.530621928770682
506.217738303267,1.365052,1.21627203339369,1.65500063109634,9.38242203753902,0.598608588357324,0.530567215344224
506.435476606534,1.365052,1.21626420135075,1.65510551438353,9.38931259410549,0.598626856887151,0.53051365488091
506.727461503876,1.365052,1.21625564844065,1.65525195016686,9.39855085382501,0.598651656340806,0.530443115178085
507.045369511285,1.365052,1.2162482458356,1.65541905200456,9.40860692093775,0.598677444873601,0.530367045324197
507.363277518694,1.365052,1.21624185484812,1.65559412547182,9.41866055442748,0.598702012656208,0.530292631283538
507.721398769656,1.365052,1.21623445462166,1.65580063051727,9.4299830335566,0.598728054718656,0.530211808613501
508,1.361516,1.21622758771456,1.65596773600462,9.4387893125475,0.598745825660545,0.530149946616152
508.246278218884,1.361516,1.21622016561403,1.65611981918695,9.44657238194108,0.598760911855325,0.530093027000091
508.492556437767,1.361516,1.21621116069743,1.65627567000091,9.45435398233469,0.59877494877377,0.530035842287918
508.909469629919,1.361516,1.21619183371247,1.65654716524726,9.46752360823594,0.598796398277635,0.529939075074229
509.203190931147,1.361516,1.21617500290513,1.65674346085614,9.47679906217439,0.598809153032588,0.529870778734387
509.496912232375,1.361516,1.21615557199554,1.65694322473515,9.4860721629493,0.598820077406863,0.529802907954329
509.919595129796,1.361516,1.21612338435092,1.65723552822813,9.49941245129222,0.598833288064499,0.529707429579733
510,1.35558,1.2161167436724,1.65729164084645,9.50194952861262,0.598835891343667,0.529688612196295
510.214703167437,1.35558,1.21609827155637,1.65744207987292,9.50872330230474,0.598843758742282,0.529635086124348
510.429406334875,1.35558,1.21607879644602,1.65759321905728,9.51549569331766,0.598851531753949,0.529578832710702
510.716269667295,1.35558,1.2160513713669,1.65779594720377,9.52454196359243,0.598862568184136,0.529499697568775
511.026822800974,1.35558,1.21602011331899,1.65801616539109,9.53433219495486,0.598876795777967,0.529409512860314
511.337375934653,1.35558,1.2159875293356,1.65823705514742,9.54411904280339,0.598893086323638,0.529313272335952
511.700425956168,1.35558,1.21594822936632,1.65849631851275,9.55555576839562,0.598914484757788,0.529191230502331
512,1.348752,1.21591526223521,1.65871150369983,9.56498898686261,0.598935565093226,0.529084158094146
512.226930319297,1.348752,1.21589024905635,1.65887562324677,9.57213228829137,0.598951863705435,0.529003536416861
512.453860638594,1.348752,1.21586543731021,1.65904102688706,9.57927343739225,0.59896931717105,0.528921370595078
512.810399576523,1.348752,1.21582740089871,1.65930421664232,9.59048877852529,0.59899899141864,0.528788708637771
513.257777848127,1.348752,1.21578241073545,1.65964181594959,9.60455388171703,0.599041282072119,0.528616417140696
513.529940476521,1.348752,1.21575701866781,1.65985213323332,9.61310615968986,0.599070091220896,0.528508283545909
513.802103104915,1.348752,1.21573329668121,1.66006684893328,9.6216552209137,0.599100790422967,0.528396861685148
514,1.34192,1.21571708271881,1.6602260521977,9.62786944029338,0.599123878879726,0.52831439216942
514.218875067247,1.34192,1.21570006450031,1.66040543832848,9.63474038495673,0.599148637848342,0.528225412564533
514.437750134495,1.34192,1.21568382297171,1.66058855315627,9.64160921440923,0.599173875357048,0.528136979304006
514.73037879976,1.34192,1.2156628607664,1.66083956586774,9.65078933393681,0.59920744110927,0.528019104132461
515.045946886737,1.34192,1.21564040702304,1.66111858210692,9.66068491639665,0.599241713383532,0.527891434148052
515.361514973713,1.34192,1.21561708730158,1.66140649078683,9.6705761322658,0.599274066457044,0.527764146947329
515.729178712322,1.34192,1.21558747526605,1.66175319093836,9.68209465920155,0.599309519700337,0.527617838971929
516,1.335092,1.21556323715722,1.66201616103457,9.69057533529963,0.599332930563453,0.527510465296439
516.247392743628,1.335092,1.21553894979811,1.66226177544567,9.69831943620833,0.599353466456428,0.52740992578666
516.494785487256,1.335092,1.21551249408345,1.66251227779132,9.70606067869102,0.599372897545097,0.527309090288101
516.947154054087,1.335092,1.21545865719823,1.66298202009549,9.72020827952168,0.599406057116579,0.527125352678733
517.220358637068,1.335092,1.21542307783129,1.66327235553264,9.72874775921384,0.599424027267351,0.527014842035967
517.49356322005,1.335092,1.21538560721305,1.66356710984222,9.7372835181627,0.599440664715547,0.526905396971987
517.922784587735,1.335092,1.21532390177262,1.66403784586848,9.75068614160613,0.599465209716246,0.52673775389378
518,1.325456,1.21531253628899,1.66412338249043,9.75309624439097,0.599469703142936,0.526707495178096
518.226397639841,1.325456,1.21527890413839,1.66437543279151,9.76016101095975,0.599483418141019,0.52661693000925
518.452795279682,1.325456,1.21524495803503,1.66462910127304,9.76722320067849,0.599496898102135,0.526525246820468
518.753397519965,1.325456,1.2151996728496,1.66496791401668,9.77659608101346,0.599515385013924,0.526402554767754
519.07943782257,1.325456,1.2151505935425,1.66533735763253,9.78675688503534,0.599537162334595,0.526268896627491
519.405478125174,1.325456,1.21510181783328,1.66570825381929,9.79691222415611,0.599559643838259,0.526133115145148
519.7308912382,1.325456,1.21505360906367,1.66607943632451,9.80704254724944,0.599582713421239,0.525994906541991
520,1.314728,1.21501415808817,1.66638693580632,9.81541589623278,0.599603306470539,0.52587946434099
520.327994485714,1.314728,1.21496659089239,1.6667622472142,9.82561633484158,0.59962927047691,0.525737916840636
520.648399156967,1.314728,1.21492061942258,1.66712939742931,9.83557526157202,0.599655030512477,0.525596858300166
520.946139815196,1.314728,1.21487824687265,1.66747108964464,9.84482483928982,0.599680052655681,0.525463639436592
521.243880473425,1.314728,1.21483609170304,1.66781339621612,9.85406964672659,0.599706579684826,0.525328413139937
521.575392497616,1.314728,1.21478924553255,1.66819548511971,9.86435738874421,0.59973695396149,0.52517402954817
521.955410780662,1.314728,1.21473540870868,1.66863518155644,9.87614294896508,0.599773085203438,0.524991533217866
522,1.304004,1.21472906875039,1.66868692200354,9.8775252687019,0.599777161999921,0.524970440365475
522.222946096688,1.304004,1.21469726087764,1.66894618592175,9.88443517318216,0.599797677515719,0.524865051628486
522.463798720226,1.304004,1.21466264661143,1.66922745310742,9.89189688957462,0.599819831639231,0.524751508917891
522.795901023041,1.304004,1.21461436828673,1.6696175750885,9.90218015027238,0.59984944698273,0.524594837399597
523.185845517369,1.304004,1.21455668072827,1.6700794029385,9.91424640961471,0.5998827303529,0.524411158241074
523.469940934213,1.304004,1.21451386698794,1.67041857688301,9.92303182934485,0.599906586444365,0.524278591550256
523.754036351058,1.304004,1.21447033474258,1.6707600655966,9.93181261762925,0.59992951510463,0.524146879098516
524,1.29328,1.21443204674634,1.671057553668,9.93941109596411,0.599948381358125,0.524033138794277
524.277105120197,1.29328,1.21438824819218,1.67139465272315,9.94796745111122,0.599969874891564,0.523903998881313
524.554210240394,1.29328,1.21434377474761,1.67173368177088,9.95651937020432,0.599991205127645,0.523775060428316
524.929616942244,1.29328,1.21428254001436,1.6721957902722,9.968097937484,0.600019303135329,0.523600383631284
525.287065729008,1.29328,1.21422332473684,1.67263846220237,9.97911500869963,0.600045277598169,0.523434405618432
525.637827033506,1.29328,1.21416452116034,1.67307501232214,9.98991870581548,0.600070494689956,0.523272608604208
525.922706453059,1.29328,1.2141163679584,1.67343087548756,9.99868790937635,0.600090406736865,0.523141811658399
526,1.281672,1.21410325380448,1.6735275994187,10.0010663555921,0.600095804297548,0.523106197209263
526.279636823828,1.281672,1.21405566609522,1.67387803914572,10.0096683165224,0.600115586363656,0.52297667093656
526.559273647656,1.281672,1.21400789722143,1.67422912281209,10.0182657033393,0.600135504315163,0.522846876626747
526.935229428024,1.281672,1.21394346687087,1.67470184687196,10.0298171714267,0.600162495043834,0.522671824783954
527.268116165717,1.281672,1.21388627571991,1.67512084772489,10.0400383784683,0.600186502516171,0.522516052541794
527.60100290341,1.281672,1.21382899071852,1.67554006409608,10.0502530439195,0.600210819900974,0.522359584693729
528,1.269744,1.21376024130472,1.67604264909775,10.0624876621491,0.60023969541493,0.522172463121915
528.20917467773,1.269744,1.21372417167023,1.67630613900188,10.0688979030093,0.600250795608015,0.52208251579418
528.41834935546,1.269744,1.21368808870161,1.67656958133774,10.0753055923307,0.600260664896261,0.521997487128059
528.685951521529,1.269744,1.21364191425068,1.67690633587271,10.0834994992784,0.600271142926012,0.521896483192521
529.024371993269,1.269744,1.21358351240621,1.67733109237859,10.0938563343478,0.600278449658678,0.521780710812529
529.331238298268,1.269744,1.21353056126331,1.67771409438848,10.1032424786287,0.600278797527754,0.521689004952071
529.615653733332,1.269744,1.21348149892036,1.67806600802657,10.1119379147932,0.600274750279154,0.521618334923905
529.900069168395,1.269744,1.21343245914569,1.67841355800221,10.1206298193007,0.600265221530133,0.521562192420448
530,1.25782,1.21341523546639,1.67853433738033,10.1236829919168,0.600260427418669,0.521545427584012
530.241270688229,1.25782,1.21337366774567,1.67882241050254,10.1310529689006,0.600246211183303,0.521510487376202
530.482541376458,1.25782,1.21333212748524,1.67910452211797,10.1384209263687,0.600227743352148,0.521486193494223
530.79959164979,1.25782,1.21327759805984,1.67946402659931,10.1481003212898,0.600197372511027,0.521472663451888
531.116641923121,1.25782,1.21322318003346,1.67980790856588,10.1577771207994,0.600158451354086,0.521480790788837
531.460772913729,1.25782,1.21316435302541,1.68015953764927,10.1682782096798,0.600104986628285,0.521515725610554
531.794421799407,1.25782,1.21310775386578,1.68047465676855,10.1784579280364,0.6000427460373,0.521579610791124
532,1.245892,1.21307322301995,1.68065416924439,10.1847297972554,0.600006663540167,0.521619934205989
532.124831767449,1.245892,1.21305243068014,1.68075713760848,10.188538174657,0.600003010516515,0.521608779078278
532.249663534899,1.245892,1.21303180092698,1.68085528687878,10.1923464801575,0.60000279220409,0.521584635598189
532.412205254394,1.245892,1.21300522615613,1.68097569808455,10.1973049692018,0.600006669425727,0.521530838355459
532.593713778161,1.245892,1.21297599730527,1.68110033379613,10.2028414047083,0.600018732435401,0.521440007267839
532.796170016019,1.245892,1.21294402834689,1.68122768968099,10.2090154155632,0.600048730113744,0.521302710057989
532.998626253877,1.245892,1.21291278027032,1.68134401201687,10.2151873262894,0.600102029285109,0.521127831756893
533.194121637199,1.245892,1.21288329170023,1.68144772791084,10.2211444804987,0.600174817591582,0.520916899327653
533.387583672668,1.245892,1.21285470807424,1.68154442844534,10.2270366638808,0.600263290101738,0.520657680407886
533.581045708137,1.245892,1.21282657702632,1.68163815642542,10.2329251844731,0.600367238784163,0.520341612096009
533.791253513238,1.245892,1.212796246216,1.68174073280256,10.2393182616792,0.600503419010093,0.519932441757329
534,1.233964,1.21276593394372,1.6818484415739,10.24566042101,0.60064899774456,0.519499249805962
534.110333990751,1.233964,1.21274963369304,1.68190972067384,10.2490096206443,0.600690106929055,0.51934033406984
534.220667981502,1.233964,1.21273300042221,1.68197514761782,10.2523567210766,0.600728384611557,0.519196396828561
534.354832027604,1.233964,1.21271213964424,1.68206138372123,10.2564240019176,0.600772322569559,0.51904458480952
534.507269736944,1.233964,1.21268726936863,1.68216959044413,10.2610418674249,0.600816296197131,0.518903381048741
534.712534504491,1.233964,1.21265102406003,1.68233452606378,10.2672550062149,0.600852868751615,0.518759422148544
534.894569150675,1.233964,1.2126152408098,1.68250056153888,10.2727608541269,0.600851019351237,0.518670503575208
535.05847025513,1.233964,1.21257913091454,1.68266628906326,10.2777153441471,0.600819393635928,0.518625245672039
535.238858770361,1.233964,1.2125339419003,1.68286602139034,10.2831654034128,0.600757375525963,0.518625820510057
535.419247285591,1.233964,1.21248161472353,1.68308264732341,10.288612920237,0.600672125306616,0.518691784159794
535.584281632242,1.233964,1.21242605451887,1.68329382853719,10.2935950687529,0.600571060616779,0.518813409103732
535.805742517134,1.233964,1.21233729785068,1.68359259540979,10.3002792443457,0.600384244173572,0.519063475114672
536,1.222036,1.21224312178417,1.68386399435712,10.306142124188,0.600181812754616,0.519313131719706
536.108563164406,1.222036,1.21218264573088,1.68401717613431,10.3094188657399,0.600097316403979,0.519375169796916
536.217126328811,1.222036,1.2121158037475,1.68417004971904,10.312695698803,0.600007570091774,0.519423467363576
536.350135487641,1.222036,1.21202431742655,1.68435543594904,10.3167103016837,0.599889517745584,0.519461878229034
536.505874258512,1.222036,1.21190226277308,1.68456769557346,10.321410344915,0.599742298088735,0.519478296745586
536.68528008623,1.222036,1.21173926624966,1.68480284850506,10.326822960872,0.599568193024792,0.519463459509461
536.864685913948,1.222036,1.21154944905636,1.68502508154972,10.332232728564,0.599395980034299,0.519415339938783
537.034009773727,1.222036,1.21134310363805,1.6852208043807,10.3373349397306,0.599234221679838,0.519334547040753
537.216424686768,1.222036,1.2110886118722,1.68541468294143,10.3428267669074,0.599053274175711,0.519197012420643
537.398839599809,1.222036,1.21079827427695,1.68558979920323,10.3483123694369,0.598859381344867,0.518996079359046
537.569186389876,1.222036,1.21049291576669,1.68573593526005,10.3534281285804,0.598668919028121,0.518748696348264
537.753429173112,1.222036,1.21012390347065,1.68587524418432,10.3589520352858,0.59846238542369,0.518420353281863
537.937671956349,1.222036,1.20971366088955,1.68599592833353,10.3644646716983,0.598264597466372,0.518032106362597
538,1.212432,1.20956547917625,1.6860327979571,10.3663267062855,0.598186554229218,0.517912782707841
538.118428425272,1.212432,1.20927088161024,1.68609775277411,10.3698604435747,0.598024730781734,0.517698233481542
538.236856850543,1.212432,1.20895938367966,1.68615649740686,10.3733883441947,0.597856590587769,0.517479883131016
538.396449117911,1.212432,1.20851351761061,1.68622678086965,10.3781328320603,0.597620014772195,0.517179880005475
538.599252097972,1.212432,1.20790556278115,1.6863031455172,10.3841451471646,0.597301582217646,0.51678843486869
538.847702125488,1.212432,1.20710245107623,1.68638003889493,10.3914836933017,0.596884117047058,0.516294347981153
539.064662999366,1.212432,1.20635441226461,1.68643487389155,10.3978664489131,0.59650031545214,0.515856571961882
539.277650063367,1.212432,1.20558387929947,1.68647966800121,10.404107931578,0.596113153051803,0.515429582348582
539.490637127368,1.212432,1.20478381141681,1.68651717764004,10.4103245442565,0.595718621083783,0.515009743896919
539.765484860112,1.212432,1.20371835349166,1.68655695504793,10.4183092732795,0.595196986659708,0.514479540524742
540,1.203728,1.20278960276603,1.68658465964629,10.4250885412767,0.594744020490133,0.514036103578289
540.172824401983,1.203728,1.20209882312344,1.68660193992314,10.4300644831734,0.594417879436487,0.513702424007431
540.345648803967,1.203728,1.20140617848317,1.68661682415558,10.4350234180697,0.594095793162365,0.513372970768
540.620195891599,1.203728,1.20030907884989,1.68663607143332,10.442866279513,0.5935938034249,0.512859609438605
540.928402948735,1.203728,1.19909349210166,1.68665213195702,10.4516203033222,0.593045873386014,0.512299385688696
541.184734977059,1.203728,1.19810428079199,1.68666175528821,10.4588610959685,0.592606667248985,0.511850348496641
541.513664858163,1.203728,1.19687444859307,1.68667008522131,10.4681011661325,0.592070843195336,0.51130249114101
541.780510163574,1.203728,1.1959161849036,1.68667419884715,10.4755562797021,0.591659304462726,0.51088174853939
542,1.195028,1.19515792285678,1.6866761978162,10.4816620437696,0.591335913983201,0.510551259228322
542.29079759609,1.195028,1.19419832100028,1.68667738033565,10.4897164301921,0.590930513697738,0.51013741674404
542.611729701769,1.195028,1.19320198053267,1.68667731070618,10.4985615456069,0.59051568058988,0.509714632845081
542.884298132731,1.195028,1.19240895465294,1.68667653772413,10.5060397761593,0.590188078580263,0.509381632781426
543.172520422184,1.195028,1.19162385966468,1.68667534377491,10.5139158181579,0.589864520805848,0.509053983206462
543.470374721237,1.195028,1.19086965934447,1.68667397197367,10.5220231535461,0.589556041736531,0.508743334572799
543.753660093076,1.195028,1.19020491991674,1.68667271491061,10.529706021716,0.589286476749763,0.508473981291868
544,1.189984,1.18966716512042,1.68667173548228,10.5363664257199,0.58906858609756,0.508257774281165
544.278691340219,1.189984,1.18910220916686,1.68667077783171,10.5438802588439,0.588840627273547,0.508029871997504
544.534158617307,1.189984,1.18862314402159,1.68667003396677,10.5507495281493,0.58864904816103,0.507838388572028
544.870465863668,1.189984,1.18804644070678,1.68666923494414,10.5597678930611,0.588421805265421,0.507611352620309
545.201286921345,1.189984,1.18753631739342,1.68666862850482,10.5686144319701,0.588223213251363,0.507413075045405
545.481215660601,1.189984,1.18714746964702,1.68666823631409,10.576082863529,0.588075015554733,0.507265246914013
545.768535344079,1.189984,1.1867886478413,1.68666793085028,10.5837338256672,0.587944095171379,0.507134821232376
546,1.186316,1.18652958625603,1.68666774325412,10.5898878162965,0.587854750417308,0.507045514462495
546.247277449902,1.186316,1.18628340155613,1.68666758859743,10.5964538921284,0.587776236134577,0.506964142203756
546.494554899804,1.186316,1.18607051075952,1.68666748532231,10.603012508982,0.587716665692365,0.506899906999233
546.79419088697,1.186316,1.18586074904842,1.68666748166268,10.6109516379386,0.587674205693515,0.50684907071147
547.093826874136,1.186316,1.18570929316666,1.68666773278268,10.618884101394,0.587667876958447,0.506831001547817
547.378480063749,1.186316,1.18562594044833,1.68666838520971,10.6264162637638,0.587698186524297,0.506846648566269
547.663133253362,1.186316,1.18560895222715,1.6866696708387,10.6339475375271,0.587769122249386,0.506899100167585
548,1.185892,1.18568601877441,1.68667240300472,10.6428631758868,0.587913248365649,0.507017427897097
548.226605712796,1.185892,1.18580438334458,1.68667524437368,10.6488650201755,0.588047187929891,0.507140131754038
548.453211425591,1.185892,1.18598213711418,1.68667908052648,10.6548726427837,0.588214529835,0.507298562549366
548.773842334183,1.185892,1.18634525433216,1.68668639623189,10.6633869997266,0.588513084959668,0.507589152577867
549.104803878026,1.185892,1.18687087914444,1.68669633500739,10.6721991955817,0.588901535785479,0.507976110714026
549.517662351287,1.185892,1.1877618227993,1.68671185436168,10.6832372826346,0.589503835718368,0.508588065487311
549.811430358312,1.185892,1.18856474787095,1.68672455018025,10.6911302761425,0.590012627928975,0.509112905732275
550,1.186704,1.18915625255479,1.68673315799228,10.6962170476577,0.590371614279138,0.509491705421213
550.167294371922,1.186704,1.18973094380098,1.68674092680721,10.7007447215479,0.590705076928253,0.509864967240112
550.334588743844,1.186704,1.19035206273691,1.6867486318129,10.7052875319761,0.591055117716758,0.510267291529146
550.564225763917,1.186704,1.19127834785333,1.6867585898929,10.7115500017105,0.591560141011917,0.510866144794155
550.828743890719,1.186704,1.19244596069319,1.68676795513816,10.7188055951603,0.592169848487116,0.511618640919839
551.151991285974,1.186704,1.19400592635476,1.68677339392284,10.7277388288594,0.592940911660159,0.512620477361787
551.418964117843,1.186704,1.19538939934607,1.68676962841225,10.7351767139345,0.593588185633337,0.513510399896528
551.703673928084,1.186704,1.19693969136883,1.68675326424765,10.74317232145,0.594275213039418,0.514513896844402
552,1.196404,1.19860952524087,1.68671747623944,10.7515671138409,0.594973710878126,0.515588909421532
552.129246167598,1.196404,1.19934785444019,1.68669429461873,10.7552525150969,0.595288120993279,0.516022303232984
552.258492335195,1.196404,1.20008805627103,1.68666575337719,10.7589525025755,0.59559798762166,0.516441974989108
552.423105622816,1.196404,1.20102854144646,1.68662095971452,10.7636859154587,0.595982791057597,0.516951992446852
552.610613993387,1.196404,1.20208874283535,1.68655761566442,10.769105765986,0.596406265146278,0.517495908044876
552.815926292378,1.196404,1.20322458596517,1.6864724972364,10.7750734876692,0.596853157039034,0.518044272505114
553.021238591369,1.196404,1.20432153984129,1.68637062728873,10.7810744773923,0.597281905094652,0.518538782733333
553.226840352933,1.196404,1.20536849466205,1.68625210564365,10.7871154637357,0.597686859519451,0.518969508688332
553.46726878573,1.196404,1.20651194623234,1.68609373614062,10.7942168683882,0.598119890152811,0.519375685663488
553.662480718801,1.196404,1.20736581966542,1.68595101815378,10.8000094801371,0.598438680028035,0.519622439003835
553.872298906177,1.196404,1.20820075710351,1.68578568560635,10.8062591140447,0.598755156716425,0.51980595357855
554,1.209424,1.20866441332091,1.6856801610723,10.810073407133,0.598926226292143,0.519898327649649
554.124017515202,1.209424,1.20908150179167,1.68557497879983,10.8137845073399,0.599059507802645,0.520008951289526
554.248035030404,1.209424,1.20946559233458,1.68546782776125,10.8175017778288,0.599177921213381,0.520112992542099
554.40477038193,1.209424,1.20990399832491,1.68533054637352,10.8222077712998,0.59930747859541,0.520237217741892
554.591709362952,1.209424,1.21035963649887,1.68516546736854,10.8278311697719,0.599431406633075,0.520375271578409
554.783691907779,1.209424,1.2107545645632,1.68499586040012,10.8336167615131,0.599521071617183,0.520505055530534
554.975674452607,1.209424,1.21108025185636,1.68482733764321,10.8394114566985,0.599573209962377,0.520626048076398
555.186661682882,1.209424,1.21136536190516,1.68464425649872,10.8457885477062,0.59959486809634,0.520760086823311
555.413375816256,1.209424,1.21159667218135,1.6844504114037,10.8526493843488,0.59958737215193,0.520920892053957
555.604786949997,1.209424,1.21174001463539,1.68428885793642,10.8584475707908,0.599558799178348,0.521076776813488
555.810824061715,1.209424,1.2118500204607,1.6841163328255,10.8646939204272,0.59950179350651,0.521265989966155
556,1.222444,1.21191795289135,1.68395803903329,10.8704333602213,0.599431285726035,0.521446272679022
556.135400994331,1.222444,1.21195077777056,1.68384398611235,10.8745436339685,0.599389726168144,0.521546716881659
556.270801988663,1.222444,1.21197279306191,1.6837286381189,10.8786556475669,0.599345354374718,0.521643786167452
556.450082225381,1.222444,1.2119884706448,1.68357298155385,10.8841026087271,0.599283776432828,0.521768218204259
556.683265859324,1.222444,1.21199160118334,1.68336378441316,10.8911907977385,0.599203304244617,0.521926604263105
556.941433835618,1.222444,1.21198002679942,1.68312082723293,10.8990424781568,0.599118462618296,0.522100514141597
557.181328810399,1.222444,1.21196147868446,1.68288228212372,10.906341883114,0.599043191698155,0.52225844611399
557.444171027593,1.222444,1.21193814836416,1.68260490043166,10.9143431422746,0.598963122383773,0.522423508687617
557.678742172416,1.222444,1.21191820591279,1.6823420588114,10.9214868378006,0.598896783482119,0.522564541119222
557.965923304922,1.222444,1.21189827899238,1.68199969635726,10.9302364922207,0.59882779896468,0.522731480971982
558,1.22604,1.21189636611843,1.68195754752872,10.9312749934154,0.598819234327344,0.522753262097316
558.170383475388,1.22604,1.21188848642371,1.6817419560367,10.9364683903131,0.598779311220602,0.522859133399488
558.375665488762,1.22604,1.21188303463111,1.68147155401147,10.9427275603723,0.59873359228587,0.522986199991558
558.744846271416,1.22604,1.21188523871123,1.68095662904929,10.9539900216345,0.598658747532878,0.523211844053054
558.997884598444,1.22604,1.21189581795847,1.68058327557135,10.9617139657673,0.598615170674421,0.523364550126616
559.250922925472,1.22604,1.21191350202426,1.68019429822072,10.9694418300387,0.598577915790108,0.523513820823276
559.532788252945,1.22604,1.21194099406383,1.67974396080065,10.978054863272,0.59854236331232,0.523672423963584
559.814653580418,1.22604,1.21197597232614,1.67927743872765,10.9866730147185,0.598513997884774,0.523821401869706
560,1.238068,1.21200271686085,1.67896288066481,10.9923428464586,0.598497415082768,0.523920264263386
560.154311881693,1.238068,1.21202712424452,1.67869685928714,10.9970650143196,0.598476424866259,0.524020562959958
560.308623763385,1.238068,1.21205342718605,1.67842748852058,11.001788798247,0.598455074950517,0.524128229229586
560.511155309417,1.238068,1.21209079680041,1.67806937215052,11.007991311453,0.598426400944978,0.524281560955971
560.755737894316,1.238068,1.21214023524516,1.67763062638706,11.0154860040618,0.598387837145469,0.524483770706645
561.031197186279,1.238068,1.21220157448664,1.67712880001359,11.0239331869095,0.598335148175503,0.524732772355455
561.269771984234,1.238068,1.21225947870075,1.67668757949628,11.0312552028101,0.598282296412094,0.524970279674939
561.548692829439,1.238068,1.2123324780117,1.67616334672153,11.039823072696,0.59821386177854,0.525279399634101
561.78706963459,1.238068,1.21239882923399,1.67570710804195,11.0471526384856,0.598146524443763,0.525570658082227
562,1.254676,1.212460466062,1.67529203212704,11.0537058340219,0.598080592307966,0.525841013799923
562.143873621381,1.254676,1.2125029228828,1.6750069086314,11.0581371336381,0.598045589553784,0.526002522983406
562.287747242763,1.254676,1.21254563359055,1.67471757559755,11.0625712031343,0.598010165978375,0.526158688454697
562.474089748132,1.254676,1.21260066991743,1.67433606258084,11.0683181776431,0.597963398477492,0.526351825172773
562.699805507198,1.254676,1.21266563719517,1.67386302203415,11.0752853600373,0.597907821311576,0.526572655134947
562.971288190401,1.254676,1.21273899089419,1.67327752412721,11.0836733224406,0.597846961061373,0.526820345461081
563.19365968392,1.254676,1.2127933106299,1.67278436007564,11.0905500884168,0.59780116230502,0.527004796431031
563.417287904083,1.254676,1.21284129188251,1.67227640888916,11.0974709401272,0.597755973021505,0.527167797368996
563.640916124247,1.254676,1.21288171805773,1.6717571567889,11.1043965300514,0.597712674142546,0.527306332967234
563.930658618979,1.254676,1.21292240807725,1.671069482918,11.1133756879017,0.597667350132885,0.52745231683389
564,1.2735,1.21293026854378,1.67090274168785,11.1155254723931,0.597656491896596,0.52748696007574
564.154794141926,1.2735,1.21294548071633,1.67052798600494,11.1203256476028,0.597630803515941,0.527566941161003
564.309588283851,1.2735,1.21295793400858,1.67015026925956,11.1251272786961,0.597607326976954,0.527643689073161
564.543041784999,1.2735,1.21297314191925,1.66957647290873,11.1323714859745,0.59757638007756,0.527752902263277
564.811479943979,1.2735,1.21298895287917,1.66891317535168,11.1407049598839,0.597548416284146,0.52786850288485
565.07991810296,1.2735,1.21300811184456,1.66824946058507,11.1490421806095,0.597532539088024,0.527975773613413
565.346435339475,1.2735,1.21303591519388,1.66759356094784,11.1573234068458,0.597533059355508,0.528076708602653
565.612952575991,1.2735,1.21307750991034,1.66694420512687,11.165608448176,0.59755044181984,0.528171073792174
565.882278055262,1.2735,1.21313768703902,1.66629823536685,11.1739849505362,0.597583893250711,0.528256813874588
566,1.29314,1.21317044682467,1.66602003973928,11.1776477015859,0.597601337853672,0.528295281644489
566.162189106943,1.29314,1.21322229694055,1.66564168177959,11.182695437007,0.597624143355393,0.528359401381773
566.324378213886,1.29314,1.21328189071549,1.66526971192056,11.1877449703893,0.597650851897411,0.528428428389309
566.528617529992,1.29314,1.21336745139738,1.66481142701921,11.1941064787814,0.597689256190438,0.528522305317022
566.774161838898,1.29314,1.2134842365227,1.66427690167744,11.201759111388,0.597737496283437,0.528641859573071
567.029141495331,1.29314,1.21361859939081,1.66374243224922,11.2097116179875,0.597784117409485,0.528769913869056
567.259237242775,1.29314,1.21374798265828,1.66327918743225,11.216893401278,0.597822828574682,0.528890577705784
567.530624918207,1.29314,1.21390588130937,1.66275685362827,11.2253707823351,0.597865832525109,0.529043333984521
567.757899740396,1.29314,1.21403877632493,1.66233966327636,11.2324760464749,0.597896458170352,0.529179175524313
568,1.3211,1.21417744224359,1.66191535442687,11.2400508139108,0.597920178382372,0.529325515547034
568.175557888557,1.3211,1.21427441039451,1.66162030382742,11.2455475092944,0.597936940621829,0.529419828715213
568.351115777113,1.3211,1.21436731734898,1.66133551586891,11.2510473711996,0.597950404877972,0.529510984779629
568.624917583046,1.3211,1.21450254435859,1.66091101713387,11.2596310144942,0.597966612537937,0.529649329702305
568.907040640444,1.3211,1.21462810735947,1.66049736941634,11.2684827305351,0.597977549903626,0.529788409975098
569.214147158382,1.3211,1.21474813814196,1.66007259304435,11.2781260672932,0.597979642157772,0.529934134210488
569.476314010865,1.3211,1.21483714570047,1.65972935331632,11.286364186242,0.597973366834816,0.530055151478387
569.73933374629,1.3211,1.21491487040755,1.65940133938452,11.2946341426014,0.597962557196459,0.530177563495074
570,1.3368,1.21498172233667,1.65909083630096,11.3028347778693,0.597949147631808,0.530299176860043
570.176513334721,1.3368,1.21502200418829,1.65888798620964,11.3083904776993,0.597942043375326,0.530372114141423
570.353026669442,1.3368,1.21505885160888,1.65869054428811,11.3139481255524,0.597933791951403,0.530440361015673
570.580675212203,1.3368,1.2151021672273,1.65844317233031,11.3211184896869,0.597922667562863,0.53052228993275
570.828758619603,1.3368,1.21514523441614,1.65818202429016,11.3289356761873,0.597913492296762,0.530606730076529
571.076842027003,1.3368,1.2151854150112,1.65792880827173,11.3367559460672,0.597909005420184,0.530686964252009
571.355743603545,1.3368,1.21522885201909,1.65765275856741,11.3455512086431,0.597906982218939,0.530768476143974
571.611174137142,1.3368,1.2152684434728,1.65740739085602,11.3536094121121,0.597907191696517,0.530833191304534
571.886163789419,1.3368,1.21531213917025,1.65715085580676,11.3622877399187,0.597913411086598,0.530894671291416
572,1.346664,1.2153307826515,1.65704694690078,11.3658811536251,0.597917252753758,0.530920302088795
572.183858596688,1.346664,1.21536173983666,1.65688197690902,11.3716860043864,0.597921870825506,0.530967077743711
572.367717193376,1.346664,1.21539381253514,1.6567205750398,11.3774922041531,0.597926938496057,0.531014282090924
572.708414778564,1.346664,1.21545611217595,1.65643101348548,11.3882549943216,0.597935740587415,0.531101605629182
573.018518069056,1.346664,1.21551547378479,1.65617820459817,11.3980554961704,0.597943527234108,0.531182072889812
573.323927709593,1.346664,1.21557538288264,1.65593908380972,11.4077116207367,0.597951487771745,0.531263565945427
573.614773316071,1.346664,1.21563264401045,1.6557201888117,11.4169109947395,0.59795705176268,0.531341738822028
573.932123384396,1.346664,1.21569404239694,1.65549070148186,11.4269528498762,0.597959610628576,0.531427342877057
574,1.356532,1.21570690550377,1.65544282573841,11.4291012144556,0.597960011117404,0.531445582614285
574.302421915865,1.356532,1.21576262315342,1.65523438359189,11.43867552885,0.59796145996983,0.531526679743843
574.640912102507,1.356532,1.21582126916147,1.65500983141322,11.4493962147174,0.597959872086908,0.531617072031955
574.914702901623,1.356532,1.21586542035325,1.6548342427726,11.4580711202576,0.597955195657754,0.531689546851839
575.19544101228,1.356532,1.21590746579388,1.65465911117053,11.4669691699326,0.597948522931287,0.531765070159558
575.529523850459,1.356532,1.21595322050982,1.65445620240626,11.4775618679593,0.597938133367762,0.531857293189905
575.81723572141,1.356532,1.21598899896614,1.65428532681465,11.4866876127308,0.597925403659734,0.531937776763855
576,1.363088,1.21601005813606,1.65417822445655,11.4924861573321,0.597916284740733,0.53198837458559
576.205085258695,1.363088,1.2160322125702,1.6540590415062,11.4989942875855,0.597908359773974,0.532039693087813
576.410170517391,1.363088,1.21605286780727,1.65394062860597,11.5055038535595,0.59790067930836,0.532088294677288
576.69349276825,1.363088,1.21607906026356,1.65377787368446,11.5144989591253,0.597890006402295,0.532149884086126
576.99410440867,1.363088,1.21610407779983,1.65360580983837,11.5240455980967,0.597879671135062,0.532208277025361
577.303179634059,1.363088,1.21612711074054,1.65342931317646,11.5338635535444,0.59787179606252,0.532261233503326
577.612254859449,1.363088,1.21614779787659,1.65325326952245,11.5436838264225,0.597866456043599,0.532305265716985
577.956628108227,1.363088,1.21616869450693,1.65305809262636,11.5546280244153,0.597863782965419,0.532342096505453
578,1.368372,1.21617120579834,1.65303362451386,11.5560065439167,0.597863160518204,0.532347153903002
578.216859458863,1.368372,1.21618349807869,1.65291182410628,11.5628996241381,0.597860991757946,0.532371672402556
578.429229551892,1.368372,1.21619531092111,1.65279363281456,11.5696507615392,0.59786045051799,0.532395409379189
578.698877250764,1.368372,1.21621044386275,1.65264555755905,11.5782237910147,0.597861308060919,0.532424345922196
578.982964942171,1.368372,1.21622716970081,1.65249253118952,11.587257208902,0.597862969228145,0.532452140815225
579.267052633577,1.368372,1.21624536256687,1.65234317222565,11.5962919230842,0.597866639056344,0.532478276787901
579.611716060998,1.368372,1.21627022919539,1.65216774339734,11.6072548271667,0.597875737214839,0.53250953641175
579.901214509649,1.368372,1.21629397322931,1.65202598064783,11.616464594965,0.597885698790435,0.53253366501229
580,1.373652,1.21630271332572,1.65197888512682,11.6196075711801,0.59788899050441,0.53254181170721
580.228711432647,1.373652,1.21632418271967,1.65187251614017,11.6268849405913,0.597896066274938,0.532562710501456
580.457422865293,1.373652,1.21634726695724,1.65177005763356,11.6341632336078,0.597904244066404,0.532585501344351
580.71940662821,1.373652,1.21637539766027,1.65165771879728,11.6425015551478,0.59791442651639,0.532613816543345
581.069865098435,1.373652,1.2164150309249,1.65151607544216,11.6536579822634,0.597925782584993,0.532652662059603
581.351372628106,1.373652,1.21644766899839,1.65140949868584,11.6626212957051,0.597932711598415,0.532685223952291
581.624410462677,1.373652,1.21647922101358,1.65131213886264,11.6713165206255,0.597938940492363,0.532720155208013
581.897448297248,1.373652,1.21650998882306,1.65122045289614,11.6800133586936,0.597943358828339,0.532757854681354
582,1.378932,1.21652121884665,1.65118740995429,11.6832802777424,0.597944494080986,0.532771605598632
582.220563563158,1.378932,1.2165445950723,1.6511187663821,11.6903074106942,0.597946781537187,0.532798310142638
582.441127126317,1.378932,1.21656674809589,1.65105322397374,11.6973355835641,0.597948051319518,0.532824149052506
582.741366332959,1.378932,1.21659469447056,1.65096853781699,11.7069041629403,0.597949467173713,0.53285941639095
583.041605539602,1.378932,1.21661993994182,1.65088850870922,11.716474473639,0.597949935393496,0.532894410153042
583.327652210929,1.378932,1.21664146592482,1.65081603105972,11.7255939322298,0.597948045187217,0.532926242715326
583.613698882256,1.378932,1.2166606284514,1.65074669740237,11.7347147944477,0.597944770973098,0.532957691273476
583.911007776107,1.378932,1.2166782369176,1.65067741122921,11.7441961503211,0.597941188923147,0.53299145688717
584,1.381836,1.21668308788446,1.65065713859636,11.7470344326299,0.597940092694134,0.53300138814614
584.31028408623,1.381836,1.21669864730709,1.650587830027,11.7569314537759,0.597935654142579,0.533033609589097
584.56515224861,1.381836,1.21671003413876,1.65053219062459,11.7650619367916,0.597931029662856,0.533058341353797
584.86972695632,1.381836,1.21672228121294,1.65046679957663,11.7747792253392,0.597926201068998,0.533087540140763
585.182410836264,1.381836,1.21673363613829,1.65040050694881,11.7847564476284,0.597922045134704,0.533116908141382
585.463076868258,1.381836,1.21674305011972,1.65034143466086,11.7937130556495,0.597917648464978,0.533141165598573
585.743742900251,1.381836,1.21675195678244,1.65028256691511,11.8026705721394,0.597913342619104,0.533163922937645
586,1.383856,1.21675980801645,1.65022888115065,11.810849812786,0.597910518860275,0.533184602842621
586.307401325237,1.383856,1.2167690422057,1.65016447076518,11.8206623945164,0.597906921826278,0.53321039500571
586.608178853917,1.383856,1.21677801574449,1.65010138216464,11.830264509611,0.597902717859891,0.533234682192006
586.915424890382,1.383856,1.21678721196986,1.65003682646422,11.8400740957515,0.597898674936834,0.53325941434009
587.222670926848,1.383856,1.21679648831255,1.64997213232778,11.84988464672,0.597895536812908,0.533284652908723
587.540481527367,1.383856,1.21680618582377,1.64990505679523,11.8600335670895,0.597892009848592,0.533309980773491
587.889566614863,1.383856,1.21681694854063,1.64983120539476,11.8711824086955,0.597887842618269,0.533336818997954
588,1.385876,1.21682037334581,1.64980780904834,11.8747096106012,0.597886678725447,0.533345540045034
588.335943908646,1.385876,1.21683083601789,1.64973655975446,11.885440294142,0.59788311056729,0.533373526067982
588.620101286943,1.385876,1.21683972230702,1.64967621942738,11.8945177363981,0.597879497435218,0.533397400311229
589.027981443283,1.385876,1.21685249721988,1.64958948228591,11.9075490105151,0.597873369211681,0.533432215814149
589.278015701769,1.385876,1.21686031242899,1.6495362116847,11.9155381692577,0.597869838312015,0.533454774393107
589.528049960254,1.385876,1.21686808793867,1.64948282835449,11.9235280083858,0.597866016002403,0.533477892005708
589.860131535204,1.385876,1.2168782986529,1.64941167658926,11.9341407480053,0.597859686029927,0.533508805772503
590,1.3879,1.21688253865548,1.64938159422982,11.938611065651,0.597857014266709,0.533521661168757
590.335829746026,1.3879,1.21689249974226,1.6493090024608,11.9493453568655,0.597852509948379,0.533549570150666
590.606904792831,1.3879,1.21690023260527,1.64924998570874,11.9580107454475,0.597849155933626,0.533569908353015
590.855472593029,1.3879,1.21690700766425,1.64919554321671,11.9659573056073,0.597846109370205,0.533586353789139
591.164165971628,1.3879,1.21691492051484,1.64912757977277,11.9758268352673,0.597843320466283,0.53360438773728
591.551426750039,1.3879,1.21692398395164,1.64904205334404,11.9882094276397,0.597841796320487,0.533622891373791
591.845321986514,1.3879,1.21693024028614,1.64897728326524,11.997607405605,0.597841417705607,0.533632519868915
592,1.38992,1.21693335191446,1.64894336949692,12.0025538081472,0.597882877194821,0.533556678968365
592.088890152533,1.38992,1.21693509619494,1.64892397115306,12.0053964249475,0.597976003587793,0.533375016629705
592.177780305065,1.38992,1.21693681601188,1.64890473594277,12.0082388703411,0.598084663205049,0.533147571683794
592.29185348287,1.38992,1.21693899815005,1.6488806818316,12.0118859552789,0.598243607395265,0.532781307531006
592.415136660343,1.38992,1.21694134071202,1.6488564266343,12.0158260301552,0.598439204676426,0.532284743305246
592.55475556132,1.38992,1.21694399510763,1.64883314560742,12.0202851964997,0.598696587617769,0.531593199622526
592.707691357662,1.38992,1.21694692694643,1.64881641643499,12.025164259196,0.599037999257741,0.530681713190921
592.860627154004,1.38992,1.21694989757824,1.64881413589219,12.0300355699493,0.599459646506687,0.529613015877974
592.997632697397,1.38992,1.21695258870398,1.64882982797446,12.0343911836787,0.599913430076599,0.52851756502501
593.153257866151,1.38992,1.21695565413282,1.64887548681974,12.0393273848758,0.600513268334443,0.527097185242945
593.295604646873,1.38992,1.21695841807554,1.64895106483869,12.0438301332103,0.601131896587389,0.525611318327253
593.437951427594,1.38992,1.21696106996748,1.64906759896299,12.0483193192508,0.601811602659523,0.523927218640428
593.578963536981,1.38992,1.21696348553258,1.64923264154642,12.0527510110703,0.60254817702782,0.522052565605201
593.752429888023,1.38992,1.21696596774053,1.64951836655672,12.058178234409,0.603558146314389,0.519461165248189
593.919760353107,1.38992,1.21696756156619,1.64989864009297,12.063383910599,0.604665025164846,0.516663102488695
594,1.39194,1.21696793845481,1.65012345471496,12.0658686345548,0.605134669687531,0.515430296947954
594.080314686104,1.39194,1.21696799920222,1.65037927746496,12.0683476373088,0.605523687997077,0.514351779561895
594.160629372207,1.39194,1.21696768729611,1.65066827831933,12.0708184859198,0.605910900936717,0.513296585734765
594.254366964733,1.39194,1.21696675853909,1.65105047925141,12.0736919736429,0.606365358136443,0.512102034657842
594.357258783525,1.39194,1.21696486858794,1.65152931583752,12.0768334069742,0.606868914001089,0.510842052743392
594.474423994174,1.39194,1.21696126113723,1.65215487264027,12.0803948272673,0.607441595193302,0.509471499365268
594.63614999401,1.39194,1.21695265206231,1.6531674545801,12.0852841993302,0.608198723699745,0.507672628626929
594.770802780935,1.39194,1.21694076883118,1.65414931360385,12.0893327254856,0.608764558363043,0.506234889754535
594.887085057209,1.39194,1.21692553460188,1.65510261759742,12.0928132263753,0.609189071184142,0.505030073612603
595.01251517005,1.39194,1.21690199950924,1.65624311480176,12.0965515790516,0.609578893789319,0.503777037746051
595.147769548273,1.39194,1.21686547099513,1.65760540612101,12.1005643364256,0.609931929440308,0.502503857251995
595.283023926496,1.39194,1.21681343423933,1.65910606752336,12.1045581221957,0.610231826418301,0.50134202142836
595.400683180551,1.39194,1.21675170960351,1.66052377865788,12.108017178165,0.610455580291088,0.50043940136716
595.523983328232,1.39194,1.2166661242716,1.66212032522833,12.1116274019137,0.610645138935448,0.499605113790543
595.680123993807,1.39194,1.21651878566585,1.66430147204994,12.1161787410091,0.610785613315813,0.498697658875187
595.822943142367,1.39194,1.21633575946799,1.66644725142401,12.1203229311261,0.610772790225436,0.497989984104511
595.942307701254,1.39194,1.216138848241,1.66834612159701,12.1237733530953,0.61063295634533,0.497478126030668
596,1.393964,1.21602690894997,1.6692968219787,12.125436807009,0.610573064954072,0.497159139506253
596.091855480881,1.393964,1.21582310147514,1.67085281295006,12.128079548341,0.610457116988361,0.496613714868147
596.183710961762,1.393964,1.21558423714099,1.67245849717918,12.1307149359046,0.610290175462757,0.496065481216046
596.305311691528,1.393964,1.21520655053598,1.67465597828717,12.1341916814025,0.609991070428021,0.495340104228969
596.479590856173,1.393964,1.21452280655411,1.67793608747925,12.1391484837252,0.609411629985549,0.494316974617388
596.626938849028,1.393964,1.21379143607772,1.6808162478344,12.1433129063326,0.608782017074165,0.493478137919617
596.767605786987,1.393964,1.21294172249924,1.68364499619762,12.1472637217913,0.6080484032696,0.492697785967283
596.921369849326,1.393964,1.21182176694446,1.68681199090225,12.1515522411661,0.60707272019306,0.491854237280999
597.075133911666,1.393964,1.21047972228631,1.69004219335954,12.155806373294,0.605888031686041,0.491006365195136
597.210845198405,1.393964,1.20909331175676,1.69293288872118,12.1595296999898,0.604655698376391,0.490252533953306
597.361804735189,1.393964,1.20731131494288,1.69617765701464,12.1636333423229,0.603079563492689,0.489420811576874
597.505718912442,1.393964,1.20536279504346,1.69928532743329,12.1675045424394,0.601385156033113,0.488656336148904
597.649633089695,1.393964,1.20315868078164,1.70239222326737,12.171332161123,0.599512728075274,0.487941221745055
597.787989282823,1.393964,1.20079066892519,1.70536444298897,12.1749677024039,0.597546288982863,0.487313305976037
597.951155265664,1.393964,1.19767817073944,1.70883217528841,12.1791955653296,0.595009800977863,0.486655354978764
598,1.394812,1.19667877174436,1.70985915762917,12.180448058666,0.594290000864216,0.486307047533273
598.084227867868,1.394812,1.19488249446235,1.71161506638279,12.1825930427367,0.593028726741841,0.48564810539504
598.168455735736,1.394812,1.19299472806663,1.71334924665098,12.1847184812906,0.591727821076395,0.484927824962833
598.263953011084,1.394812,1.19074551543449,1.71528540981904,12.1871033990898,0.590201813887106,0.48403109824886
598.367798151421,1.394812,1.18817158087362,1.71735006588841,12.18966503348,0.588483863641837,0.482958637628597
598.485896286436,1.394812,1.18508793499439,1.71964063819197,12.192535444486,0.586470991294008,0.481625062651914
598.613117535251,1.394812,1.1815890084666,1.7220328589396,12.1955731306667,0.584262111021559,0.480074884917756
598.740338784065,1.394812,1.17791833271352,1.72434031174252,12.1985506091142,0.582045843384097,0.478432368492644
598.851977086814,1.394812,1.17456666217771,1.72629067887637,12.2011110813133,0.580115415542985,0.476927618199717
598.968297184045,1.394812,1.17095607307835,1.72824508855365,12.2037247013313,0.578125669992102,0.475296125052728
599.109958514465,1.394812,1.16641350772372,1.73051389279021,12.206830325114,0.575726156582422,0.473203478856511
599.252269823943,1.394812,1.16171177555183,1.73266622666231,12.2098618509126,0.573327329977358,0.470954891414369
599.367038338655,1.394812,1.15783596505956,1.7343076639722,12.2122402214481,0.57139742790885,0.469019457467965
599.482998895769,1.394812,1.15385837622493,1.73588000229134,12.2145813501602,0.569460559163146,0.466952121313098
599.619307764546,1.394812,1.14912245923711,1.73761782281501,12.2172514713398,0.567226420628184,0.46439101536513
599.765457014203,1.394812,1.143996395124,1.73935029918329,12.2200133906667,0.564923745860325,0.461511653459007
599.882417158212,1.394812,1.13987584128344,1.74064161480114,12.2221466924522,0.563176402442203,0.459120556801322
600,1.39522,1.13573153431277,1.74185743980875,12.2242212368002,0.561442296294298,0.456787223865547
600.088944810205,1.39522,1.13260323740163,1.74272437003773,12.2257434476767,0.560084743831959,0.455196393342197
600.177889620411,1.39522,1.12948650165161,1.74354766458929,12.2272252420078,0.558751695931999,0.453631917166169
600.287633944768,1.39522,1.12566423972464,1.74450577543187,12.228998298799,0.557139543464023,0.451736317064486
600.427537677846,1.39522,1.12084192614963,1.74563923629977,12.2311711916046,0.555131404135712,0.44936940521135
600.584788322293,1.39522,1.11550834861099,1.74680260501606,12.2334985212153,0.552930731317513,0.44676774227236
600.717868888628,1.39522,1.11108153637946,1.74770167465365,12.2353748997865,0.551116843521534,0.44461544226115
600.8693847181,1.39522,1.1061542377091,1.74863655592222,12.2374093615405,0.549118437433511,0.442231844946757
601.003618343699,1.39522,1.10190094132212,1.74939132953161,12.2391231768703,0.547421800098131,0.440193329570902
601.137851969298,1.39522,1.09776251856012,1.75008206539393,12.2407558857617,0.545804778647721,0.438233256078379
601.270998652193,1.39522,1.09377896170632,1.75070851972498,12.2422975443285,0.54428151681248,0.436368078823542
601.428777376721,1.39522,1.08922397231358,1.75138124472139,12.2440275380605,0.542572668092241,0.434251388796036
601.596450991749,1.39522,1.08458946102893,1.75202087632282,12.2457555686021,0.540855787936472,0.432097336115821
601.73069986653,1.39522,1.0810372569515,1.75248246042981,12.2470605746239,0.53954801225485,0.430436415691964
601.87220201742,1.39522,1.07744910795322,1.75292513566131,12.2483635991427,0.53823607465042,0.428749033021741
602,1.395624,1.0743476841833,1.75328997959185,12.2494789339995,0.53711125578737,0.427297810440359
602.142619729333,1.395624,1.07104326592079,1.75366205070843,12.250657537908,0.535922733821604,0.425785632871987
602.264763273449,1.395624,1.06834432021462,1.75395438367251,12.2516139088486,0.53496982471644,0.424569460406811
602.401735316547,1.395624,1.06546022669834,1.75425657722017,12.252631018616,0.533967773296251,0.4232887316335
602.552672289784,1.395624,1.06245383941967,1.75456196665497,12.2536876403799,0.532931953445531,0.421967797817767
602.703609263022,1.395624,1.05962335558002,1.75484228495766,12.2546809336394,0.531952459393778,0.420728309825372
602.836913161058,1.395624,1.05726555352606,1.75507191865866,12.2555086116038,0.531127018288367,0.419695979640771
602.984634345387,1.395624,1.05480292220892,1.75530958274783,12.2563745916005,0.530256326446692,0.418623072005768
603.126344771799,1.395624,1.05258301707772,1.75552341962373,12.2571575475163,0.529469927118375,0.417671617067285
603.268055198211,1.395624,1.05049634636445,1.75572553787431,12.2578964500826,0.5287352290083,0.416802530549515
603.403615263997,1.395624,1.04861883733261,1.75590959338091,12.2585645674858,0.528078363572959,0.416048053228033
603.562621640082,1.395624,1.04655619307126,1.7561157181947,12.2593032780721,0.527353344506914,0.415250170180265
603.70022500611,1.395624,1.0448856377754,1.75628684277027,12.2599061369702,0.526752359794332,0.414625192572557
603.837828372138,1.395624,1.04331456144786,1.75645211767942,12.2604776100403,0.526166763793191,0.414054571186465
603.978371808522,1.395624,1.04180608887386,1.75661547031742,12.2610310397237,0.525582280336043,0.413528424098245
604,1.396028,1.04158216804234,1.75664014302465,12.2611136204885,0.525505593562801,0.413427845632852
604.108140957389,1.396028,1.04049400753721,1.7567616860255,12.2615165922834,0.525102697665402,0.413001446647217
604.254806189295,1.396028,1.03909818783767,1.756921757402,12.2620376492673,0.524587854223669,0.412456382927466
604.449820283692,1.396028,1.03737450323116,1.75712630882667,12.2626878292043,0.523959606222317,0.411790921337786
604.613460006268,1.396028,1.03603505914936,1.75729085493785,12.2631985219569,0.523474510190187,0.411277235557284
604.766981720336,1.396028,1.03485966856896,1.75743950079827,12.2636508373374,0.523044497741892,0.41082261138794
604.920503434404,1.396028,1.03375676602687,1.75758273768784,12.2640789154906,0.522632545135221,0.410388210988089
605.077880129412,1.396028,1.03269556999579,1.75772408602198,12.2644940962796,0.522228475887561,0.409963404932985
605.245967402083,1.396028,1.03163353107597,1.7578690598513,12.2649126115555,0.521821756075741,0.409537117649704
605.414054674754,1.396028,1.03063914283849,1.75800797895881,12.2653068863921,0.521444892198239,0.409143396394067
605.568172483435,1.396028,1.02978199474369,1.75813014170777,12.2656483940172,0.521124209385368,0.408809681888666
605.765920885673,1.396028,1.02875216328842,1.75827973490052,12.2660604811665,0.520737773607869,0.408409993340149
605.942635631721,1.396028,1.02789273946493,1.75840674148197,12.2664056295975,0.520406599946051,0.408070349657855
606,1.396436,1.02762525158774,1.75844663452084,12.2665132293937,0.520301864892603,0.407961923080614
606.184910632407,1.396436,1.0267988692161,1.75857082915057,12.2668459229776,0.519974871984519,0.407621917978658
606.369821264814,1.396436,1.02602370850255,1.75868840467772,12.26715792829,0.519669412949375,0.407303349081075
606.531818815341,1.396436,1.02538347686897,1.75878608076899,12.2674151872212,0.519423020052051,0.40704520858105
606.696952787766,1.396436,1.02476560464015,1.75888063971327,12.2676628624646,0.519189633187257,0.406799420106889
606.867063848176,1.396436,1.02416344962668,1.75897289380456,12.2679035583028,0.518961278629154,0.406557654883049
607.037174908586,1.396436,1.02359401573019,1.75906006721004,12.2681304645115,0.518739963123104,0.406322087104024
607.199749838792,1.396436,1.02307865099278,1.75913878398521,12.2683350944754,0.518535495274415,0.406103023086892
607.375529982641,1.396436,1.02255144777377,1.75921902737165,12.2685435129331,0.518327416103229,0.405877873314322
607.551310126491,1.396436,1.02205386821204,1.75929442422712,12.2687392204937,0.518137578811804,0.405669392116064
607.713864068332,1.396436,1.0216188441022,1.75936003610744,12.2689095072662,0.517977558573421,0.405490516221526
607.893277820696,1.396436,1.02116544792181,1.75942810825177,12.2690862739736,0.517812373956013,0.405302471344188
608,1.39684,1.02090855120073,1.7594665483391,12.2691861643317,0.517716663612833,0.405193699326207
608.166425639047,1.39684,1.02052625722428,1.75952361285858,12.2693345021468,0.517569338824961,0.405029411602012
608.358812246993,1.39684,1.02011101989862,1.75958547593766,12.269495194374,0.517407110379678,0.404848373053388
608.56293353799,1.39684,1.01970018559681,1.75964666657846,12.2696536987111,0.517251680784005,0.404673941093273
608.726764147652,1.39684,1.01939145485887,1.7596927227919,12.2697725294235,0.517140518891164,0.404548259339115
608.924090113459,1.39684,1.01904312529415,1.75974486706922,12.2699064830139,0.517016975072462,0.404408124722668
609.116998798587,1.39684,1.01872611188605,1.75979260353805,12.2700284942556,0.516900082266421,0.404276003196559
609.282950564618,1.39684,1.01847097680461,1.75983130925325,12.270126855271,0.51680159976935,0.404165243993192
609.500408729325,1.39684,1.01815982263508,1.75987899567446,12.2702470190622,0.516681436440732,0.404030215738397
609.687469178853,1.39684,1.01791193348009,1.75991748750172,12.2703429143795,0.516591086396932,0.403928258407134
609.858086861138,1.39684,1.01770079034904,1.75995072182204,12.270424796082,0.516517956264574,0.403845557199676
610,1.397244,1.01753543699331,1.75997709718313,12.2704891556866,0.516460504519952,0.403780520266591
610.174661027974,1.397244,1.0173440186366,1.76000808215484,12.2705640415666,0.516390679071905,0.403700860919998
610.343843720395,1.397244,1.01717060866401,1.76003664197253,12.2706322983711,0.516323546265937,0.40362456180179
610.563148702928,1.397244,1.01696223506801,1.76007169459323,12.2707148332759,0.51624282499989,0.403532503104788
610.753760632879,1.397244,1.01679511988061,1.7601004966852,12.2707814187779,0.516183056606851,0.403463401863748
610.928459201955,1.397244,1.01665255846469,1.76012564255184,12.2708385629115,0.516135478991254,0.403407717950926
611.113343991557,1.397244,1.01651195734708,1.76015104801613,12.2708953601475,0.516087498576895,0.403351649498402
611.29822878116,1.397244,1.01638117552069,1.76017530357605,12.270948689521,0.516038399394483,0.403294995926868
611.477835392346,1.397244,1.01626285030415,1.76019784560504,12.2709973715999,0.515991002042999,0.403240802075358
611.658820177749,1.397244,1.01615168003996,1.76021961422482,12.2710434408616,0.515947794947832,0.40319132110692
611.839804963153,1.397244,1.01604801278031,1.7602404964636,12.2710866679124,0.515911501583648,0.403149368291481
612,1.397652,1.01596206994677,1.76025828567618,12.2711227399308,0.51588358726579,0.403116719223874
612.18042784435,1.397652,1.01587135025244,1.76027758532788,12.2711611358979,0.515853040344724,0.403080391232753
612.3608556887,1.397652,1.01578661808389,1.76029614749856,12.2711973586828,0.515820670193335,0.403042380780351
612.545861784346,1.397652,1.01570550175499,1.76031445905674,12.271232357091,0.515787180969163,0.403003252626685
612.72903539225,1.397652,1.01563052608282,1.76033191161602,12.2712649319329,0.515757792387718,0.402968424315834
612.912209000155,1.397652,1.01556048216508,1.76034873006293,12.271295535683,0.515734179685741,0.402939514630003
613.103343775432,1.397652,1.01549227932031,1.76036564442484,12.2713255481442,0.51571326981114,0.402913230844768
613.28520630517,1.397652,1.0154316956144,1.76038117275262,12.2713524743039,0.515692766191377,0.402887761331089
613.467068834908,1.397652,1.01537502964036,1.76039618321176,12.2713779384751,0.515670108743962,0.402860284469132
613.667946738903,1.397652,1.01531668399649,1.7604121984112,12.2714044212801,0.515645442132515,0.40283046921147
613.890070196817,1.397652,1.01525698719425,1.76042926252759,12.271431740956,0.515623727788725,0.402803282441609
614,1.398056,1.01522919893095,1.7604374715061,12.2714445406351,0.515615409386638,0.402792373660211
614.336730461661,1.398056,1.01515076261335,1.76046171140592,12.2714811553511,0.515591542159171,0.402761201069098
614.52843328056,1.398056,1.0151102824618,1.76047493973736,12.2715004558615,0.515574904942903,0.40274078213857
614.720136099459,1.398056,1.01507258438532,1.76048778019007,12.2715186878787,0.515558231638617,0.402720622033854
614.939097399418,1.398056,1.01503270120964,1.76050199427383,12.2715382156318,0.515543672903706,0.402702465391582
615.125004622688,1.398056,1.01500132314491,1.76051369910503,12.2715537853291,0.515535248330085,0.402691329395993
615.376515621617,1.398056,1.01496225053055,1.76052902098817,12.2715735945916,0.515523867041797,0.402676818719965
615.579485137396,1.398056,1.01493336479062,1.76054096484542,12.2715886665477,0.515511619989278,0.402662530540285
615.780928445165,1.398056,1.01490688096485,1.76055245129765,12.2716028416755,0.51549910608966,0.402648449892967
616,1.398464,1.01488040440744,1.76056452663466,12.2716173668845,0.515489427074717,0.40263745836315
616.190081919524,1.398464,1.01485928648325,1.76057464838746,12.2716292800548,0.51548462421042,0.402631253357635
616.395771410594,1.398464,1.0148382747086,1.7605852229495,12.2716415752145,0.515479441380335,0.402624657830016
616.601460901665,1.398464,1.01481908196039,1.76059539928177,12.271653349309,0.515471636882625,0.402615541237142
616.800233026742,1.398464,1.01480217859952,1.76060485145584,12.2716642467424,0.51546316569986,0.402605889311187
616.995328534894,1.398464,1.01478708267138,1.76061376162263,12.2716744640816,0.515457272978128,0.402598912680388
617.190424043045,1.398464,1.014773393037,1.76062230713597,12.2716842335587,0.515454707537529,0.402595328969083
617.41137463878,1.398464,1.01475949029226,1.76063154515381,12.2716948649728,0.515452716414094,0.402592252400217
617.635602425021,1.398464,1.01474700093426,1.76064044455582,12.2717052984063,0.515448029956681,0.402586524161502
617.833543311898,1.398464,1.01473722065871,1.76064790576017,12.2717142282444,0.515442455371345,0.402580067689864
618,1.398868,1.01472981678684,1.76065389668162,12.2717215126439,0.515438996380391,0.402575906749899
618.200353271126,1.398868,1.01472179044267,1.76066076874057,12.2717300092837,0.515437576457139,0.402573752091756
618.40998141735,1.398868,1.01471428140841,1.76066756916464,12.2717386450797,0.515437374564508,0.402572844144277
618.610448385006,1.398868,1.01470778997981,1.76067370676303,12.2717467359302,0.515435348702501,0.402570195054379
618.810915352663,1.398868,1.01470180777025,1.7606794945615,12.2717546818827,0.515431050507419,0.40256531634818
619.055743568438,1.398868,1.01469495318491,1.76068610061084,12.271764133592,0.515426251679847,0.402559854468598
619.276560259949,1.398868,1.01468896972633,1.76069163510025,12.2717723846242,0.515424759116252,0.402557795090482
619.489367195985,1.398868,1.01468318795844,1.76069660095706,12.2717801308459,0.515423941438898,0.402556447730703
619.736066358715,1.398868,1.01467625628334,1.76070192210254,12.2717889207512,0.515419998644901,0.402551896678424
619.940970683949,1.398868,1.01467017447787,1.76070600007093,12.2717960451733,0.515414716655138,0.40254610220899
620,1.399272,1.01466835392225,1.76070711921979,12.2717980585518,0.515413263155562,0.40254450843648
620.209699295661,1.399272,1.0146616076499,1.76071090031304,12.2718050447971,0.515409456137029,0.402540214800276
620.417438307544,1.399272,1.01465447090965,1.7607143570571,12.2718117105225,0.515407448416247,0.402537722514382
620.682161002149,1.399272,1.01464471922869,1.76071836737296,12.2718198913776,0.515403654704694,0.402533294172554
620.905213059339,1.399272,1.01463597162866,1.76072142332689,12.2718265243969,0.515397704352297,0.402526781936125
621.136745406549,1.399272,1.01462645422036,1.76072430364601,12.2718330931507,0.5153914549665,0.402519910567462
621.371103249736,1.399272,1.01461646975742,1.76072693752286,12.2718393583998,0.515387620823596,0.402515394045452
621.587679792109,1.399272,1.01460703428773,1.76072913886647,12.2718448267945,0.515385027916446,0.402512111921298
621.801245681811,1.399272,1.01459763619941,1.76073110870369,12.271849959579,0.515380903961659,0.402507242599868
622,1.399384,1.01458889188429,1.76073277820918,12.2718545024208,0.515375615320574,0.402501236877083
622.230590187741,1.399384,1.01457884727106,1.76073453680901,12.2718594444217,0.515370181528019,0.402495137670515
622.461180375483,1.399384,1.01456900421257,1.76073612457314,12.2718640131796,0.515367150133532,0.402491491087394
622.68929389796,1.399384,1.0145595459931,1.76073754671297,12.2718682120138,0.515364715876754,0.402488501943724
622.943249371224,1.399384,1.01454942186609,1.76073897739418,12.2718725740538,0.515359960663309,0.402483197995695
623.162962175367,1.399384,1.01454105939682,1.76074010132055,12.2718760743308,0.51535507559435,0.402477902875096
623.38343310274,1.399384,1.01453307352412,1.76074113580303,12.2718793015846,0.515351806951569,0.402474289420873
623.603904030113,1.399384,1.01452551733742,1.76074208736427,12.2718822591478,0.515350237808436,0.402472448996856
623.891716678256,1.399384,1.01451632253426,1.76074321943195,12.2718858042885,0.515347295015843,0.402469275186771
624,1.399384,1.01451306186694,1.76074361605309,12.2718870588247,0.515345489230049,0.402467396164485
624.344137402791,1.399384,1.01450341665775,1.76074478041104,12.2718907267005,0.515340129812551,0.402461740807625
624.567365211122,1.399384,1.01449773214842,1.76074546390622,12.271892829912,0.51533890477187,0.40246034938315
624.790593019453,1.399384,1.01449248049551,1.76074609630477,12.2718947594119,0.515338150959904,0.402459450683593
625.052496008678,1.399384,1.01448684446292,1.76074677855493,12.2718968618224,0.515335505909816,0.402456664923055
625.279555557609,1.399384,1.01448239052668,1.76074732206627,12.271898538798,0.515332539256624,0.40245360375445
625.507478835817,1.399384,1.01447829582072,1.76074782625914,12.2719000599613,0.515331034193493,0.402452031486823
625.735402114025,1.399384,1.01447455065566,1.7607482917439,12.2719014353373,0.515330878858005,0.402451838806713
626,1.399384,1.01447060542198,1.76074878654725,12.2719029126114,0.515329798443354,0.40245074425664
626.236592038197,1.399384,1.01446741280366,1.76074918963921,12.2719041449176,0.515327437773187,0.402448338821117
626.514384344682,1.399384,1.01446403163476,1.76074961792654,12.2719054473768,0.515325630094827,0.402446474592442
626.758909406625,1.399384,1.01446135551369,1.7607499569189,12.2719064623159,0.515325765294063,0.4024465545094
627.030227527668,1.399384,1.01445868576921,1.76075029413567,12.2719075031527,0.515325355475953,0.402446075017695
627.277587195272,1.399384,1.01445650266167,1.76075056846804,12.2719083978926,0.515323512418844,0.402444158697769
627.545103803731,1.399384,1.01445438617556,1.76075083263912,12.2719092730494,0.515322153601443,0.402442707785565
627.796623376864,1.399384,1.01445260568872,1.76075105316032,12.2719099990268,0.515322499510207,0.402442952621748
628,1.399384,1.01445129945906,1.76075121382077,12.2719105468257,0.515322658621903,0.402443025288447
628.251632982758,1.399384,1.01444982975407,1.76075139338954,12.2719112014069,0.515321493757487,0.402441783881912
628.499432242781,1.399384,1.01444851978561,1.76075155215704,12.271911800472,0.515320097835795,0.402440323247083
628.789206258986,1.399384,1.01444713066598,1.76075171840815,12.2719124129452,0.515320171998468,0.402440336872798
629.033236634122,1.399384,1.01444605579482,1.76075184450226,12.2719128818974,0.515320555235096,0.402440683399126
629.317153000447,1.399384,1.01444488706418,1.76075197744447,12.2719134113383,0.515319454044688,0.402439558094188
629.564490685869,1.399384,1.01444392049327,1.76075208261121,12.271913837535,0.515318246023646,0.40243834737071
629.850742594582,1.399384,1.01444284169151,1.76075219313046,12.2719142599254,0.515318364033675,0.402438486226495
630,1.399384,1.01444229085457,1.76075224623562,12.2719144595443,0.515318652851658,0.402438790767391
630.270628135036,1.399384,1.01444130694764,1.76075233476604,12.2719148122275,0.515318167501363,0.402438312224448
630.521064225498,1.399384,1.01444041205878,1.76075240786055,12.2719151202344,0.515316883830395,0.402437032773707
630.775257669673,1.399384,1.01443952174645,1.76075247354965,12.2719153838107,0.515316453273868,0.402436603745341
631.029451113848,1.399384,1.01443865584484,1.76075253095361,12.2719156008145,0.515316925690613,0.402437074167505
631.288138565532,1.399384,1.01443780872777,1.76075258126419,12.2719158062746,0.515316691451647,0.402436833460506
631.546826017216,1.399384,1.01443700651202,1.76075262390881,12.2719159988146,0.515315567454757,0.402435697637544
631.868101317573,1.399384,1.01443608867999,1.76075266715205,12.2719161797426,0.515315214694905,0.402435321321428
632,1.39938,1.01443574094212,1.76075268208997,12.2719162350946,0.51531551462318,0.402435610313062
632.33527076254,1.39938,1.01443494166542,1.76075271367363,12.2719163640537,0.515315613157023,0.402435688865522
632.622578850059,1.39938,1.01443435849466,1.76075273451919,12.2719164685501,0.515314594271287,0.402434653120604
632.932848005421,1.39938,1.01443383602534,1.76075275185497,12.2719165381145,0.515314537746878,0.402434578730785
633.194491549075,1.39938,1.01443348006564,1.7607527631529,12.2719165706145,0.515315168440826,0.402435194723403
633.452707968642,1.39938,1.01443320076952,1.76075277199353,12.2719166091154,0.515314936571797,0.402434948780611
633.710924388208,1.39938,1.01443298779407,1.76075277909834,12.2719166478348,0.51531420866657,0.402434207362916
634,1.39938,1.01443282029057,1.76075278559972,12.2719166648445,0.515314387823721,0.402434372154621
634.264621474773,1.39938,1.01443272459321,1.76075279069903,12.2719166684449,0.515315033236023,0.402435004703265
634.527922425811,1.39938,1.01443267597532,1.7607527953691,12.2719166865818,0.515314817053809,0.402434776436839
634.791223376849,1.39938,1.01443266588106,1.76075279996743,12.2719167096796,0.515314234884394,0.402434183092134
635.057201084529,1.39938,1.01443268668915,1.76075280481726,12.2719167168488,0.515314496433583,0.402434434499612
635.323178792209,1.39938,1.0144327306246,1.76075281009322,12.2719167197407,0.515315110595376,0.40243503992476
635.591684889148,1.39938,1.01443279052685,1.76075281601527,12.2719167405178,0.515314904054445,0.402434826273144
635.860190986088,1.39938,1.01443285853746,1.76075282263914,12.2719167679936,0.515314395861338,0.402434312999358
636,1.39938,1.01443289482718,1.76075282638215,12.271916777073,0.515314440887201,0.40243435618984
636.288487215826,1.39938,1.01443296690522,1.76075283473694,12.2719167884811,0.51531506023561,0.402434973230538
636.604813749581,1.39938,1.01443303482153,1.76075284480329,12.2719168173633,0.515315059131842,0.402434972833182
636.886414159223,1.39938,1.01443307955948,1.76075285442208,12.2719168541406,0.515314503828362,0.402434421448996
637.159555936401,1.39938,1.01443310480199,1.76075286415707,12.271916876701,0.515314674032592,0.402434598833998
637.432697713579,1.39938,1.01443310967793,1.76075287405778,12.2719168946434,0.515315145974483,0.402435081701029
637.709524380466,1.39938,1.01443309262281,1.76075288396722,12.2719169266292,0.515314875754843,0.402434826821947
638,1.39938,1.01443305113464,1.76075289384132,12.2719169614464,0.515314386880325,0.402434358710879
638.282760547847,1.39938,1.01443298941054,1.76075290248935,12.2719169785475,0.5153146793785,0.402434673160038
638.565521095694,1.39938,1.01443291012335,1.76075290970651,12.2719169943032,0.515314953748551,0.40243497288632
638.890068194557,1.39938,1.01443280363584,1.76075291560225,12.2719170245088,0.515314406304514,0.402434459042741
639.186490800167,1.39938,1.01443269875285,1.76075291815962,12.2719170406818,0.515314254989003,0.402434342902315
639.483403810792,1.39938,1.01443259336962,1.76075291742914,12.2719170428839,0.51531469159757,0.402434819318855
639.841845111252,1.39938,1.01443247483554,1.76075291133963,12.2719170569761,0.515314419324098,0.402434601594337
640,1.39938,1.0144324279079,1.7607529065963,12.2719170645687,0.515314134266077,0.40243434117015
640.316574176438,1.39938,1.01443234715526,1.76075289286801,12.271917065363,0.515314214793597,0.402434460107743
640.608130771594,1.39938,1.01443229041155,1.76075287487595,12.2719170594514,0.515314606889141,0.402434881722263
640.894293962109,1.39938,1.01443225196116,1.76075285206721,12.2719170654505,0.5153143305378,0.402434627635029
641.180457152624,1.39938,1.01443222999798,1.76075282424336,12.2719170708966,0.515314016586494,0.402434328001941
641.525702408984,1.39938,1.01443222292067,1.76075278447171,12.2719170623319,0.515314459623869,0.402434775748761
641.825848037907,1.39938,1.01443223049483,1.76075274512683,12.2719170623625,0.515314522858427,0.402434829980126
642,1.39938,1.0144322390658,1.76075272065185,12.2719170679527,0.51531426466143,0.402434562827315
642.372985763355,1.39938,1.01443226271223,1.76075266541242,12.2719170709975,0.515314166490537,0.402434456614389
642.745971526711,1.39938,1.01443228554918,1.76075260816272,12.2719170650105,0.515314638148051,0.402434919647786
643.113782613988,1.39938,1.01443229806808,1.76075255165138,12.2719170769877,0.51531416835984,0.402434441249686
643.411332027535,1.39938,1.01443229566681,1.76075250698984,12.2719170788189,0.515314135734779,0.40243440198432
643.706042882693,1.39938,1.0144322792176,1.76075246442272,12.2719170719123,0.515314554817261,0.402434815170321
644,1.39938,1.01443224759857,1.76075242416147,12.2719170751448,0.515314382345638,0.402434637673597
644.296809156257,1.39938,1.01443220083757,1.76075238616024,12.2719170797058,0.515313985687619,0.402434235472469
644.589324834737,1.39938,1.01443214270499,1.76075235162431,12.2719170696679,0.515314230867798,0.402434475817116
644.881840513217,1.39938,1.01443207667613,1.76075232019982,12.2719170583689,0.515314447748757,0.402434688854965
645.221192982599,1.39938,1.01443199674832,1.76075228780691,12.2719170547421,0.515313998020916,0.402434236449812
645.533848083408,1.39938,1.01443192664964,1.76075226186645,12.2719170398759,0.515313990248739,0.402434228477914
645.839255072682,1.39938,1.0144318671845,1.76075224006851,12.2719170166276,0.515314353681079,0.40243459440141
646,1.399376,1.01443184092046,1.76075222994497,12.271917008193,0.515314312573282,0.402434555397606
646.315995507224,1.399376,1.01443180115002,1.76075221258261,12.2719169959113,0.51531390859563,0.402434154459479
646.671419875033,1.399376,1.01443177571281,1.7607521967274,12.2719169684731,0.515314084418174,0.402434335103156
646.975716952854,1.399376,1.01443176870635,1.76075218587484,12.2719169434198,0.515314343636705,0.402434599920758
647.336715305861,1.399376,1.01443177422275,1.7607521757595,12.2719169269471,0.515313944584173,0.402434209651656
647.649802352728,1.399376,1.01443178705585,1.76075216896273,12.2719169048995,0.515314003956641,0.402434278856946
647.957225356738,1.399376,1.01443180313709,1.76075216364178,12.2719168792631,0.515314352505534,0.402434639376937
648,1.399376,1.01443180546648,1.76075216298356,12.271916876621,0.515314358329291,0.402434646440883
648.21387321631,1.399376,1.01443181699884,1.76075215991636,12.2719168672797,0.515314189233509,0.402434483460146
648.543945507116,1.399376,1.0144318333876,1.76075215567747,12.2719168532545,0.515313905554539,0.402434208052099
648.85061004882,1.399376,1.01443184615968,1.76075215196171,12.2719168301794,0.515314218865473,0.402434527506599
649.157274590525,1.399376,1.01443185641702,1.76075214820512,12.2719168126689,0.515314307689341,0.402434620663618
649.48256249728,1.399376,1.0144318651402,1.760752143996,12.2719168026152,0.515313951818468,0.402434267013321
649.850510929853,1.399376,1.01443187377886,1.7607521388518,12.2719167798147,0.515314165716105,0.402434479892436
650,1.399376,1.01443187736446,1.76075213664882,12.271916769635,0.515314327540178,0.402434640623879
650.328046517831,1.399376,1.01443188629596,1.7607521316487,12.2719167570405,0.515314191842746,0.402434504591456
650.639354634153,1.399376,1.01443189705298,1.76075212678803,12.2719167469802,0.515313950406047,0.402434262740996
650.954100237343,1.399376,1.0144319110643,1.76075212186286,12.2719167272016,0.515314255580305,0.402434567417086
651.268845840534,1.399376,1.01443192879511,1.76075211701739,12.2719167131926,0.515314333864783,0.402434645143354
651.597972759531,1.399376,1.0144319515492,1.76075211212114,12.2719167066361,0.515314012366945,0.402434323025404
651.909614541667,1.399376,1.01443197688037,1.76075210771346,12.2719166922682,0.515314183381677,0.402434493450233
652,1.399376,1.01443198484032,1.76075210648465,12.2719166873487,0.515314291558086,0.402434602535484
652.341098032196,1.399376,1.01443201681962,1.76075210206302,12.2719166766154,0.515314354029375,0.402434676965638
652.677305225908,1.399376,1.01443205015059,1.76075209792911,12.271916674,0.515314047871099,0.402434391616175
652.989195012658,1.399376,1.01443208112871,1.76075209396841,12.2719166637783,0.515314250764903,0.402434623106118
653.301084799408,1.399376,1.0144321107269,1.76075208935777,12.2719166564807,0.515314421476417,0.402434832654779
653.666005202952,1.399376,1.01443214206975,1.76075208214648,12.2719166599608,0.515314080451452,0.402434551897452
654,1.399376,1.01443216681697,1.76075207258162,12.2719166568508,0.515314192734387,0.402434731713708
654.318516629656,1.399376,1.01443218700824,1.76075205947119,12.2719166547152,0.515314409495362,0.402434994626436
654.639879112091,1.399376,1.01443220498387,1.76075204113583,12.2719166638196,0.51531412961685,0.402434752739337
654.961241594527,1.399376,1.01443222204748,1.76075201698608,12.271916669391,0.515314101188352,0.402434751602816
655.294351773628,1.399376,1.0144322403916,1.76075198561996,12.2719166712345,0.515314402318818,0.402435067259496
655.610416993096,1.399376,1.01443225943864,1.76075195021515,12.2719166832732,0.515314230687831,0.402434893928844
655.926482212564,1.399376,1.01443228011875,1.76075191010526,12.2719166953292,0.515314086190445,0.40243472999727
656,1.399376,1.01443228505026,1.76075190022481,12.2719166967421,0.515314131915624,0.402434771789687
656.367588937178,1.399376,1.01443230877503,1.76075184866177,12.2719167032807,0.515314440425229,0.402435069756579
656.753545017974,1.399376,1.01443232705737,1.76075179245357,12.2719167221154,0.515314159276873,0.402434778165098
657.076632780644,1.399376,1.01443233104953,1.76075174538606,12.2719167328089,0.515314147779027,0.402434759001595
657.40093376462,1.399376,1.01443231918023,1.76075169929195,12.2719167380256,0.515314409887715,0.402435015026053
657.720543977305,1.399376,1.01443228771463,1.76075165583273,12.2719167507431,0.515314182585843,0.402434783976733
658,1.399376,1.01443224215576,1.76075161992523,12.271916759025,0.515313992733861,0.40243459282687
658.352547423939,1.399376,1.0144321607099,1.76075157786062,12.2719167570237,0.515314230299878,0.402434828056948
658.687299445759,1.399376,1.01443206202847,1.76075154154856,12.2719167572969,0.515314120872962,0.402434718024586
659.017301248198,1.399376,1.01443195053108,1.76075150935981,12.2719167554683,0.515313823145568,0.402434421838928
659.328389457798,1.399376,1.01443183937019,1.76075148229991,12.2719167403589,0.515313997171201,0.40243459984042
659.639477667398,1.399376,1.01443172939468,1.76075145831616,12.271916723775,0.515314037802743,0.402434647493057
660,1.399372,1.01443161214835,1.76075143407525,12.2719167062132,0.515313696348694,0.40243431793979
660.368550197482,1.399372,1.01443151202026,1.76075141272378,12.27191667341,0.515313867051031,0.402434496500522
660.69152217491,1.399372,1.01443144536679,1.76075139639289,12.2719166436026,0.515313947212939,0.402434582459357
661.047599101433,1.399372,1.01443139713485,1.76075138053048,12.271916615576,0.515313642256707,0.402434282535405
661.420938131954,1.399372,1.01443137519758,1.76075136591634,12.2719165747345,0.515313858979622,0.40243450276
661.740665634584,1.399372,1.01443137824698,1.76075135479634,12.271916542011,0.51531396792874,0.402434613033418
662,1.399372,1.01443139385977,1.76075134661523,12.271916521718,0.515313745774628,0.402434390973185
662.337197503368,1.399372,1.01443142891662,1.76075133701513,12.2719164901551,0.515313783036295,0.402434429603022
662.674395006736,1.399372,1.01443147688698,1.76075132851261,12.2719164567424,0.515314065561577,0.402434713587561
662.992324932456,1.399372,1.01443153005965,1.76075132142413,12.2719164361768,0.515313880980024,0.402434530526496
663.310254858175,1.399372,1.01443158729372,1.76075131515754,12.271916415285,0.515313814712108,0.402434465980097
663.662255291105,1.399372,1.01443165145241,1.76075130907781,12.2719163882442,0.515314128713716,0.402434782196962
664,1.399372,1.01443171051871,1.76075130398446,12.2719163735636,0.51531399973826,0.402434655630586
664.329451783053,1.399372,1.01443176363057,1.76075129960603,12.2719163611304,0.515313874018623,0.402434531682063
664.708207722533,1.399372,1.01443181798119,1.76075129516381,12.2719163412051,0.515314195219487,0.402434854574509
665.053669510966,1.399372,1.01443186131786,1.7607512915639,12.2719163339057,0.515314052390462,0.402434712912935
665.384515598532,1.399372,1.01443189792461,1.7607512884505,12.2719163279196,0.51531392417211,0.402434585420024
665.749747239121,1.399372,1.01443193384011,1.7607512853374,12.2719163149195,0.515314238474899,0.402434900004053
666,1.399372,1.01443195626826,1.76075128338107,12.2719163123428,0.5153141874395,0.402434849956892
666.340762006774,1.399372,1.01443198435708,1.76075128092467,12.2719163127424,0.515313939464899,0.402434614681522
666.651861469525,1.399372,1.01443200748268,1.76075127876163,12.2719163061464,0.515314138193401,0.402434832892516
666.962960932276,1.399372,1.01443202786227,1.7607512763485,12.2719163028842,0.515314248299105,0.402434971164697
667.328602138888,1.399372,1.0144320477241,1.76075127247888,12.2719163080744,0.515313953463566,0.402434722172485
667.689495192429,1.399372,1.01443206255412,1.76075126644659,12.2719163060438,0.515314105893671,0.402434935311742
668,1.399372,1.01443207159612,1.7607512583519,12.2719163065579,0.515314219187884,0.402435111341521
668.377967384662,1.399372,1.01443207895999,1.76075124314343,12.2719163172412,0.515313908066578,0.402434854068851
668.731256015673,1.399372,1.01443208416725,1.76075122215512,12.2719163201949,0.515314062531706,0.402435047773852
669.050930141654,1.399372,1.01443208944279,1.7607511968702,12.2719163248517,0.515314198982149,0.402435208075197
669.447383221349,1.399372,1.01443209890837,1.76075115718011,12.2719163408301,0.515313885555634,0.402434905230098
669.805479915039,1.399372,1.01443211103864,1.76075111417752,12.2719163467765,0.515314100027469,0.402435107374557
670,1.399372,1.01443211867877,1.76075108849683,12.2719163502908,0.515314238587743,0.402435232542849
670.394503094023,1.399372,1.01443213356274,1.76075103303114,12.2719163678357,0.515313967211428,0.402434950860177
670.725494260803,1.399372,1.01443214053478,1.76075098467181,12.2719163775125,0.515313968340597,0.402434944258058
671.034197915237,1.399372,1.01443213696196,1.76075093940349,12.2719163817082,0.515314224656818,0.402435194644761
671.422971265359,1.399372,1.01443211097708,1.76075088364002,12.2719163969111,0.515313935025989,0.40243490017752
671.762435125995,1.399372,1.01443206311691,1.76075083713183,12.2719164033208,0.515313865689734,0.402434829951587
672,1.399372,1.01443201412445,1.7607508061869,12.2719164012894,0.515314069657413,0.4024350350429
672.361676629597,1.399372,1.01443191584836,1.76075076198397,12.271916403189,0.515313915862907,0.402434880481891
672.699750761255,1.399372,1.01443180282815,1.76075072409003,12.2719164014011,0.51531363912662,0.402434603701035
673.066554394743,1.399372,1.01443166664938,1.76075068689971,12.2719163827056,0.515313899239208,0.402434865015102
673.377891888517,1.399372,1.01443154924888,1.76075065857506,12.2719163685173,0.515313775328024,0.402434743590089
673.75566586252,1.399372,1.01443141692444,1.76075062811809,12.2719163472924,0.515313473923353,0.402434447639239
674,1.399368,1.0144313430532,1.76075061059491,12.2719163232098,0.515313668852357,0.402434647296911
674.304542312036,1.399368,1.01443126879078,1.76075059096471,12.2719162936042,0.515313784620361,0.402434766278937
674.681321763481,1.399368,1.01443120873471,1.76075056976668,12.2719162629675,0.515313444650158,0.402434429260047
675.038517579256,1.399368,1.01443118610423,1.76075055251047,12.2719162224229,0.515313649643017,0.402434635941012
675.34081048006,1.399368,1.01443119217351,1.76075053986065,12.2719161890604,0.515313822259161,0.402434809079942
675.69597418945,1.399368,1.01443122568763,1.76075052709042,12.2719161603415,0.515313529896275,0.402434516182324
676,1.399368,1.01443127318849,1.76075051782456,12.2719161305907,0.515313639607337,0.402434624655073
676.300703960757,1.399368,1.0144313330052,1.76075051007784,12.2719161008098,0.515313925944216,0.40243491128335
676.626653991635,1.399368,1.01443140715752,1.76075050317241,12.2719160809223,0.515313748362728,0.402434734846872
676.952604022513,1.399368,1.01443148544282,1.76075049768369,12.2719160618983,0.515313671588331,0.402434660285546
677.293858256071,1.399368,1.01443156591423,1.76075049326992,12.2719160382354,0.515314005270669,0.402434997673835
677.645223068412,1.399368,1.01443164153716,1.76075048990734,12.2719160268376,0.515313871603464,0.402434869591996
678,1.399368,1.01443170596673,1.76075048742973,12.2719160176717,0.515313744342617,0.402434749689515
678.350948502018,1.399368,1.01443175551015,1.7607504855497,12.2719160031681,0.515314067999722,0.402435078371387
678.679318142138,1.399368,1.01443178906517,1.76075048402473,12.2719160001571,0.515313923576836,0.40243493773402
679.048435891408,1.399368,1.0144318140173,1.76075048233318,12.2719159973797,0.515313764876776,0.402434781961805
679.382789514064,1.399368,1.01443182786851,1.76075048067521,12.2719159875918,0.515314073862921,0.402435092111388
679.681377922927,1.399368,1.01443183584122,1.7607504790364,12.2719159866404,0.515313982015456,0.402434999866738
680,1.399368,1.01443184226749,1.76075047712259,12.2719159878874,0.515313750765132,0.402434767828361
680.349083656186,1.399368,1.01443184913816,1.76075047487925,12.2719159798902,0.515314013025822,0.402435042026121
680.65174141425,1.399368,1.01443185604148,1.76075047276245,12.2719159775015,0.515314050385625,0.402435097334821
681.080359378858,1.399368,1.01443186777875,1.7607504689968,12.2719159813872,0.515313728597831,0.402434815148951
681.323661853968,1.399368,1.01443187523586,1.76075046603469,12.2719159770736,0.515313920482348,0.402435037985143
681.566964329078,1.399368,1.0144318829703,1.76075046206738,12.2719159741918,0.515314091873485,0.402435247245789
681.890020837398,1.399368,1.014431893238,1.76075045452195,12.2719159803064,0.515313846015349,0.4024350635035
682,1.399368,1.01443189666242,1.76075045117605,12.2719159828341,0.515313746657243,0.402434985269865
682.329573349316,1.399368,1.01443190663488,1.76075043808476,12.2719159841184,0.515313839902829,0.402435125534468
682.65244110496,1.399368,1.01443191615986,1.76075041996501,12.2719159853381,0.515314050642695,0.402435374258589
682.975153960326,1.399368,1.01443192583475,1.76075039595825,12.2719159967475,0.515313791553515,0.402435143137225
683.297866815692,1.399368,1.01443193601227,1.76075036588227,12.2719160045596,0.515313760152011,0.402435127505934
683.635419678147,1.399368,1.01443194719121,1.7607503282628,12.2719160084475,0.515314042727328,0.402435410906286
684,1.399368,1.01443195898272,1.76075028160272,12.2719160235319,0.515313826943334,0.402435177646621
684.325111675235,1.399368,1.01443196732933,1.76075023617444,12.2719160342094,0.515313757211476,0.40243510094933
684.668680781471,1.399368,1.01443197060241,1.76075018597311,12.2719160390549,0.51531404294701,0.402435378570518
685.051590385856,1.399368,1.0144319624288,1.76075012926561,12.271916054386,0.515313805176357,0.402435131195912
685.37675390125,1.399368,1.01443194154399,1.76075008183752,12.271916063273,0.515313716303013,0.402435034088223
685.713060394954,1.399368,1.01443190335087,1.76075003457698,12.2719160641847,0.515313979974306,0.402435289627276
686,1.399368,1.01443185632264,1.76074999634399,12.2719160700985,0.51531382762339,0.402435131020006
686.332442981524,1.399368,1.01443178587176,1.76074995504353,12.2719160745036,0.515313576231517,0.402434873462469
686.655161705651,1.399368,1.01443170400938,1.76074991846058,12.2719160665072,0.515313787064919,0.402435080107544
686.977880429779,1.399368,1.01443161368618,1.76074988561597,12.2719160594616,0.51531376072886,0.40243505202205
687.318904856436,1.399368,1.01443151556609,1.76074985509349,12.2719160522967,0.51531345225834,0.402434745166317
687.637004881141,1.399368,1.01443142792499,1.76074983044373,12.271916033292,0.515313602756237,0.402434901201405
687.955104905847,1.399368,1.01443134973395,1.76074980926668,12.2719160126551,0.515313695596311,0.402435004329887
688,1.399364,1.0144313397339,1.76074980653828,12.2719160102958,0.515313667518863,0.402434977123441
688.224475470764,1.399364,1.01443129425442,1.76074979378292,12.2719159988376,0.515313460400387,0.402434774327452
688.585079927188,1.399364,1.01443123859734,1.76074977608484,12.2719159718485,0.515313451857961,0.402434772083195
688.945684383612,1.399364,1.01443120581981,1.76074976131991,12.2719159394054,0.515313683031892,0.402435008680226
689.263959770538,1.399364,1.01443119563696,1.7607497503162,12.2719159183492,0.515313461605282,0.402434791216468
689.582235157465,1.399364,1.01443120161892,1.76074974090051,12.2719158934517,0.515313433343003,0.402434766034339
689.928105427177,1.399364,1.01443122394231,1.76074973217862,12.271915862074,0.515313713242631,0.402435048131122
690,1.399364,1.01443123035857,1.76074973053925,12.2719158567664,0.515313721162638,0.402435056541403
690.359472864116,1.399364,1.01443126987825,1.76074972313212,12.2719158363051,0.515313487833864,0.402434826208815
690.700730727202,1.399364,1.01443131615386,1.76074971716986,12.2719158130793,0.515313560728967,0.402434902045023
691.037002234981,1.399364,1.01443136664485,1.7607497121331,12.2719157900701,0.515313796019028,0.402435140353702
691.354575174819,1.399364,1.01443141587823,1.76074970799211,12.2719157784218,0.515313601268106,0.402434948583968
691.672148114657,1.399364,1.01443146408488,1.7607497043173,12.2719157653304,0.515313569672212,0.402434920111691
692,1.399364,1.01443151048608,1.76074970088449,12.2719157487453,0.515313833028455,0.402435187854652
692.408719495896,1.399364,1.01443156073977,1.7607496969111,12.2719157407033,0.51531364225914,0.402435016496677
692.740509381092,1.399364,1.0144315937781,1.76074969361001,12.2719157332884,0.515313604599476,0.402435003924608
693.084438373934,1.399364,1.01443161994146,1.76074968953564,12.2719157221016,0.515313863258118,0.40243529887802
693.494367904171,1.399364,1.01443164043929,1.76074968264706,12.2719157217288,0.515313591146773,0.402435085827082
693.823536484886,1.399364,1.01443164934645,1.76074967431006,12.2719157181592,0.515313588037846,0.402435144372041
694,1.399364,1.01443165183077,1.76074966835769,12.2719157139235,0.515313748921797,0.402435340841859
694.353755944474,1.399364,1.01443165333352,1.76074965229361,12.2719157134483,0.515313734557321,0.402435377699707
694.707511888948,1.399364,1.0144316524319,1.76074962958732,12.271915718489,0.515313467804903,0.402435151857162
695.017712127031,1.399364,1.01443165187117,1.76074960360653,12.2719157153295,0.515313687790058,0.402435397052516
695.327912365114,1.399364,1.01443165327692,1.76074957188282,12.2719157161881,0.51531376952538,0.402435491884702
695.678497802334,1.399364,1.01443165862658,1.76074952959285,12.2719157246748,0.515313488079743,0.402435207836335
696,1.399364,1.01443166730513,1.76074948577552,12.2719157251397,0.515313637851491,0.402435339277804
696.326470770809,1.399364,1.01443167862684,1.76074943780614,12.2719157261031,0.515313811202002,0.402435503931702
696.732982539334,1.399364,1.01443169197078,1.76074937558262,12.2719157371597,0.515313499980417,0.402435180874483
697.073985000281,1.399364,1.01443169735858,1.76074932311155,12.2719157378659,0.515313668214193,0.402435338699534
697.390698704502,1.399364,1.01443169310155,1.76074927544155,12.2719157389643,0.515313805996347,0.402435466823962
697.783578260467,1.399364,1.01443167016715,1.76074921913343,12.2719157481552,0.515313457093237,0.402435106614519
698,1.399364,1.01443164767476,1.76074918992827,12.2719157474782,0.515313493573857,0.402435137573276
698.315589091779,1.399364,1.01443160173471,1.76074915011845,12.2719157414709,0.515313737175717,0.402435374996677
698.638460022667,1.399364,1.01443153972616,1.7607491131722,12.2719157410899,0.515313537856366,0.402435172016105
698.961330953556,1.399364,1.01443146547248,1.76074908029623,12.2719157366834,0.515313336990893,0.402434971006669
699.337228115248,1.399364,1.0144313693236,1.76074904720592,12.2719157179029,0.515313598768777,0.40243523827282
699.676546056138,1.399364,1.01443127993348,1.76074902192104,12.2719157049016,0.51531341809721,0.402435069042928
700,1.39936,1.01443119825009,1.76074900145847,12.2719156890726,0.515313205185385,0.402434872516938
700.377119654768,1.39936,1.01443111390152,1.76074898131126,12.2719156572488,0.515313487680945,0.40243516641039
700.709226134162,1.39936,1.01443105399898,1.76074896615167,12.2719156342777,0.515313351316956,0.402435038009779
701.04349439133,1.39936,1.01443101050403,1.76074895276963,12.2719156100092,0.515313145445227,0.402434837807865
701.426346787782,1.39936,1.01443098362335,1.76074893923357,12.2719155707866,0.51531347005236,0.402435165464089
701.747788437811,1.39936,1.01443098040042,1.76074892906129,12.2719155452154,0.515313371083126,0.40243506570099
702,1.39936,1.01443098968175,1.76074892175311,12.2719155272884,0.515313176407141,0.402434868634918
702.352163459696,1.39936,1.01443101799982,1.76074891251675,12.2719154937943,0.515313410004271,0.402435102400616
702.669910429677,1.39936,1.01443105584332,1.76074890515409,12.2719154674552,0.515313536767159,0.402435230091246
703.037018544078,1.39936,1.01443110903632,1.76074889775524,12.2719154470875,0.515313252452771,0.402434948008902
703.412386282869,1.39936,1.01443116777211,1.76074889131423,12.2719154187711,0.5153134989887,0.40243519841528
703.721455918507,1.39936,1.0144312150729,1.76074888674329,12.2719154000654,0.515313609831728,0.402435313896646
704,1.39936,1.01443125434409,1.76074888307524,12.2719153910693,0.515313363142595,0.40243507232591
704.324659080437,1.39936,1.01443129424052,1.76074887918028,12.2719153757557,0.515313400966504,0.402435114280257
704.649318160873,1.39936,1.01443132709785,1.76074887552548,12.2719153583709,0.515313665065968,0.40243538186746
704.973748696636,1.39936,1.01443135335739,1.76074887197485,12.2719153511817,0.51531346448573,0.402435183985737
705.298179232399,1.39936,1.01443137439106,1.76074886843061,12.2719153424136,0.515313373469328,0.402435094718056
705.646578207591,1.39936,1.01443139327179,1.76074886457307,12.271915327037,0.515313669779531,0.402435391640607
706,1.39936,1.01443141093766,1.76074886059735,12.2719153214043,0.515313510542096,0.402435232672716
706.333298299924,1.39936,1.01443142814208,1.76074885682236,12.2719153157395,0.515313388931112,0.402435122427075
706.685978816496,1.39936,1.01443144819036,1.76074885272001,12.2719153031765,0.515313687078245,0.402435441389869
707.029856862518,1.39936,1.01443147010559,1.76074884826063,12.271915300794,0.515313544225598,0.402435328975845
707.375415807651,1.39936,1.01443149453103,1.76074884267852,12.2719152994575,0.515313395047514,0.402435222047763
707.723538170243,1.39936,1.0144315213157,1.76074883499435,12.2719152921448,0.515313684753291,0.402435567855223
708,1.39936,1.01443154392263,1.76074882660052,12.271915294006,0.515313615517017,0.402435550882325
708.378046505833,1.39936,1.01443157654868,1.76074881039767,12.2719153014946,0.515313375142948,0.402435361010405
708.664883198995,1.39936,1.01443160259848,1.76074879355946,12.2719153016355,0.515313603292691,0.402435620221102
708.951719892156,1.39936,1.01443162973596,1.76074877233683,12.2719153066496,0.515313695737151,0.402435735967275
709.315962873787,1.39936,1.01443166544716,1.76074873892491,12.2719153225466,0.515313417335349,0.402435473622301
709.685622950742,1.39936,1.01443170202288,1.76074869808215,12.2719153319056,0.515313611452518,0.402435665351553
710,1.39936,1.0144317316111,1.76074865875379,12.2719153427433,0.51531374183745,0.402435779077578
710.410505490884,1.39936,1.01443176365512,1.76074860311334,12.271915366794,0.515313425516614,0.402435453555992
710.689862396575,1.39936,1.01443177743402,1.76074856381783,12.2719153762975,0.51531358152729,0.402435603187729
710.969219302266,1.39936,1.01443178134896,1.76074852429481,12.2719153857044,0.515313763628377,0.402435779063136
711.297737076295,1.39936,1.01443176948534,1.76074847845583,12.2719154047511,0.515313505035536,0.402435513705763
711.626254850323,1.39936,1.01443173621528,1.76074843419746,12.2719154181372,0.515313417070347,0.402435420063535
711.960272868159,1.39936,1.01443167814266,1.76074839158928,12.2719154232415,0.515313649329138,0.402435648276542
712,1.39936,1.01443166958605,1.76074838671115,12.2719154241209,0.515313651906477,0.40243565034971
712.198635659207,1.39936,1.01443162173064,1.76074836298388,12.271915430052,0.515313533617463,0.402435529960343
712.552819821038,1.39936,1.01443151737902,1.76074832360693,12.2719154376549,0.515313227929608,0.402435222111765
712.866171981008,1.39936,1.01443140922479,1.76074829210152,12.2719154312122,0.515313391390377,0.402435385891435
713.179524140979,1.39936,1.0144312924464,1.76074826381089,12.2719154231371,0.515313405553315,0.402435403094275
713.530951323327,1.39936,1.01443115970085,1.76074823583963,12.2719154142846,0.515313071639261,0.402435076643956
713.914111146777,1.39936,1.01443102388756,1.7607482095572,12.2719153880098,0.51531322277373,0.402435241953203
714,1.399356,1.01443099586692,1.76074820421308,12.2719153809463,0.515313281069926,0.40243530332948
714.338571487249,1.399356,1.01443089736801,1.76074818483941,12.2719153571423,0.515313167571182,0.40243519769947
714.669829856335,1.399356,1.01443082291428,1.76074816813747,12.2719153320897,0.515312946827176,0.40243498289926
714.99471578202,1.399356,1.0144307737615,1.76074815354269,12.2719152969808,0.515313185344895,0.40243522528473
715.319601707705,1.399356,1.0144307492807,1.76074814043826,12.2719152654689,0.515313209107145,0.402435250663076
715.662377864244,1.399356,1.0144307496263,1.76074812802392,12.2719152366906,0.515312973068968,0.402435013506235
716,1.399356,1.01443077409132,1.76074811710915,12.2719152006657,0.515313200396788,0.402435237057315
716.331111248507,1.399356,1.01443081791506,1.76074810766425,12.2719151699347,0.515313311653931,0.402435347064713
716.692601568372,1.399356,1.01443088293747,1.76074809880304,12.2719151456158,0.51531307609125,0.402435110876543
717.079320538821,1.399356,1.0144309650169,1.76074809097462,12.2719151136845,0.515313343256999,0.402435378520754
717.403836092667,1.399356,1.01443103786882,1.76074808565181,12.2719150938556,0.515313414284189,0.402435451119778
717.75674663088,1.399356,1.014431115392,1.76074808102837,12.2719150813729,0.515313171144008,0.4024352111862
718,1.399356,1.01443116517598,1.76074807845654,12.2719150690463,0.515313300264393,0.40243534332756
718.330617252517,1.399356,1.01443122550897,1.76074807561502,12.2719150542666,0.515313530396641,0.402435576652512
718.652513957251,1.399356,1.01443127455983,1.76074807340445,12.2719150503819,0.515313316722951,0.402435366178156
718.974410661986,1.399356,1.01443131346253,1.76074807157651,12.2719150443412,0.515313286737757,0.402435339474877
719.318864638797,1.399356,1.01443134426243,1.76074806987682,12.27191503432,0.515313551510664,0.402435607835038
719.725539159178,1.399356,1.01443136798287,1.76074806799829,12.2719150344946,0.515313312368929,0.402435372993005
720,1.399356,1.0144313777032,1.7607480667007,12.2719150323905,0.515313273418141,0.402435337918343
720.32886837532,1.399356,1.01443138432121,1.76074806500917,12.2719150247158,0.515313541288356,0.402435619951435
720.707991974797,1.399356,1.01443138716038,1.7607480626063,12.2719150257678,0.515313363447318,0.402435467782604
721.038533049665,1.399356,1.01443138713388,1.76074805964419,12.271915025743,0.51531324391591,0.402435380087477
721.391437325073,1.399356,1.01443138612595,1.76074805483708,12.2719150190145,0.515313521651765,0.402435702999288
721.747724125164,1.399356,1.01443138557038,1.76074804722039,12.2719150221572,0.515313333753035,0.402435574046233
722,1.399356,1.0144313862403,1.760748039426,12.271915025024,0.515313178152381,0.40243546621456
722.339088896545,1.399356,1.01443138947398,1.76074802473799,12.271915021908,0.515313416333845,0.402435750669873
722.672201926037,1.399356,1.01443139617076,1.76074800461232,12.2719150251167,0.515313425839234,0.402435797106945
723.017228687475,1.399356,1.01443140749259,1.76074797718512,12.2719150344947,0.515313169168958,0.402435567475123
723.332090988972,1.399356,1.01443142179831,1.76074794624804,12.2719150362007,0.515313366827916,0.402435777643867
723.646953290469,1.399356,1.01443143928016,1.760747910058,12.2719150412272,0.515313485026095,0.402435894484022
724,1.399356,1.01443146082031,1.76074786423345,12.2719150551891,0.515313221311375,0.402435612848841
724.368121305727,1.399356,1.01443148165235,1.76074781234211,12.2719150618878,0.51531338288156,0.402435766200613
724.692456428936,1.399356,1.01443149399268,1.76074776483353,12.2719150690378,0.515313506092751,0.402435881996436
725.085197679133,1.399356,1.0144314944078,1.76074770698604,12.2719150856476,0.515313188671687,0.402435555897055
725.451532966164,1.399356,1.01443147397868,1.76074765429689,12.2719150903081,0.51531337701496,0.402435737091117
725.756782205394,1.399356,1.01443143811631,1.76074761225853,12.2719150947215,0.515313436170071,0.40243579155001
726,1.399356,1.01443139638627,1.76074758038181,12.2719151017892,0.515313191347934,0.402435543938862
726.354290999016,1.399356,1.01443131559576,1.76074753697997,12.2719151026473,0.51531312182303,0.402435470362925
726.708581998032,1.399356,1.01443121529771,1.76074749757259,12.2719150940371,0.515313325426191,0.402435671675458
727.121261998116,1.399356,1.01443108397458,1.76074745704078,12.2719150885453,0.515312955658411,0.402435302471469
727.464369562064,1.399356,1.0144309729999,1.76074742778981,12.2719150709825,0.515313007558919,0.402435358406276
727.751633632076,1.399356,1.0144308856321,1.76074740629752,12.2719150505014,0.515313192773337,0.402435550150767
728,1.399352,1.01443081793055,1.76074738977116,12.2719150367711,0.515313019689323,0.402435384601381
728.378799899211,1.399352,1.01443073394096,1.76074736783446,12.2719150106514,0.515312812663373,0.402435184488516
728.700148706811,1.399352,1.01443068399122,1.7607473519012,12.2719149777891,0.515313097327743,0.40243547425467
729.021497514411,1.399352,1.01443065468357,1.7607473380549,12.2719149510168,0.515313017792519,0.402435399045213
729.361075596933,1.399352,1.0144306455618,1.76074732535904,12.271914924279,0.515312797545047,0.402435182422849
729.671767562195,1.399352,1.01443065527586,1.76074731523618,12.2719148916438,0.515313057692188,0.402435444923704
730,1.399352,1.01443068185162,1.76074730587905,12.2719148628505,0.515313126559354,0.402435515246536
730.356375353559,1.399352,1.01443072635754,1.76074729708113,12.2719148393737,0.515312871216937,0.402435261171951
730.661409135954,1.399352,1.01443077459091,1.7607472905523,12.2719148132703,0.515313079724098,0.402435470119279
730.966442918349,1.399352,1.01443082967876,1.76074728485832,12.2719147907191,0.51531325495024,0.402435645123951
731.356029753787,1.399352,1.01443090631112,1.76074727870095,12.2719147745841,0.515312983327694,0.40243537214101
731.704393003945,1.399352,1.01443097721988,1.76074727419036,12.27191475518,0.51531317404895,0.40243556049299
732,1.399352,1.0144310365779,1.76074727107791,12.2719147414321,0.515313361325287,0.402435745174701
732.343684985798,1.399352,1.01443110183555,1.76074726828447,12.2719147368863,0.515313109082719,0.40243549266445
732.687369971595,1.399352,1.0144311601369,1.76074726635703,12.2719147284549,0.515313178777569,0.402435563844896
733.005345996266,1.399352,1.01443120546463,1.76074726527034,12.2719147199577,0.515313419475711,0.402435807786052
733.343947385832,1.399352,1.01443124256874,1.76074726470771,12.2719147217686,0.515313189007529,0.402435583095812
733.682548775399,1.399352,1.01443126677561,1.76074726454877,12.2719147205509,0.515313151040652,0.402435553691605
734,1.399352,1.01443127735256,1.76074726451893,12.2719147150615,0.515313403094625,0.402435817016172
734.380176444265,1.399352,1.0144312755201,1.76074726422125,12.2719147188205,0.51531317618476,0.402435611993668
734.72535308127,1.399352,1.01443126255003,1.7607472631805,12.2719147188544,0.515313102387679,0.402435565721255
735.037260446828,1.399352,1.01443124442431,1.76074726104616,12.2719147131026,0.515313347077986,0.40243584242735
735.372281116595,1.399352,1.01443122160884,1.76074725677823,12.2719147150523,0.515313171468631,0.402435709713271
735.747735929032,1.399352,1.01443119646628,1.76074724847867,12.2719147154697,0.515313015737894,0.402435613811198
736,1.399352,1.01443118222299,1.76074724011385,12.2719147100755,0.515313229235148,0.402435872583319
736.315980559245,1.399352,1.01443116964866,1.76074722561182,12.271914709564,0.515313218147201,0.402435903164039
736.67689988368,1.399352,1.01443116465384,1.76074720262268,12.2719147142096,0.515312949849268,0.402435673279878
736.963991456488,1.399352,1.0144311688215,1.76074717904928,12.2719147112826,0.515313135776797,0.402435881082013
737.251083029296,1.399352,1.01443118035087,1.76074715077687,12.2719147107128,0.515313280202619,0.402436038096899
737.637841243927,1.399352,1.0144312063903,1.76074710579367,12.2719147203536,0.515313004613194,0.402435761956984
738,1.399352,1.01443123872938,1.76074705771916,12.2719147228745,0.515313169118872,0.40243590728058
738.315028397426,1.399352,1.01443126913473,1.76074701269968,12.2719147263887,0.515313334514954,0.402436064824175
738.67374548185,1.399352,1.01443130016713,1.76074695964423,12.271914739997,0.515313053032252,0.402435774404287
739.032462566274,1.399352,1.01443131988323,1.76074690638806,12.2719147461801,0.515313170702777,0.40243588365155
739.335854238695,1.399352,1.01443132211162,1.76074686229845,12.2719147505548,0.51531333423629,0.402436040945538
739.768490361201,1.399352,1.01443129484542,1.76074680243698,12.2719147660558,0.515312962469867,0.402435662672888
740,1.399352,1.0144312637522,1.76074677234751,12.2719147679381,0.5153130029282,0.402435700985671
740.265804099635,1.399352,1.01443121388202,1.76074673976177,12.271914765405,0.515313222731915,0.402435917970177
740.659587528037,1.399352,1.01443111561885,1.76074669569229,12.2719147681213,0.515312979663016,0.402435672489462
740.991920375345,1.399352,1.01443101627931,1.76074666261988,12.2719147641368,0.515312808519278,0.402435501615178
741.312800069476,1.399352,1.0144309135055,1.7607466343129,12.2719147481441,0.51531306796898,0.402435764001011
741.643605353029,1.399352,1.0144308083417,1.76074660875499,12.2719147355238,0.515312908371098,0.402435610898754
742,1.399348,1.01443070465205,1.76074658504659,12.2719147178999,0.515312646873182,0.402435396720388
742.361114388504,1.399348,1.01443061753628,1.76074656406983,12.2719146866224,0.515312810713194,0.402436025785093
742.657200615915,1.399348,1.01443056300808,1.760746544524,12.2719146694657,0.515312541068234,0.402436394385769
743.087493782713,1.399348,1.01443051056863,1.76074649054431,12.2719146588765,0.515311868044359,0.402437132456537
743.328827309469,1.399348,1.01443049136224,1.76074643081597,12.271914657002,0.515311804288119,0.402438146336369
743.570160836225,1.399348,1.01443047433276,1.76074633516284,12.2719146701742,0.515311521018727,0.402439172062088
743.904242789924,1.399348,1.01443044199944,1.76074611591513,12.2719147219626,0.515310517638855,0.402440402957251
744,1.399348,1.01443042798953,1.7607460288925,12.2719147423766,0.515309982230622,0.402441365739571
744.237676913707,1.399348,1.01443037720147,1.7607457522501,12.271914807209,0.515307730953088,0.402446692441629
744.475353827415,1.399348,1.01443029511029,1.76074534782065,12.2719149239637,0.51530482398694,0.402454653788337
744.806932813429,1.399348,1.01443012094319,1.76074438385511,12.2719152712543,0.515298669655884,0.402469848300593
745.143486018052,1.399348,1.01442991001936,1.76074252911489,12.2719159683186,0.515289783930502,0.402490989369066
745.436378515542,1.399348,1.01442979993507,1.76073971080369,12.2719169735042,0.515280564882345,0.402515672657638
745.729271013032,1.399348,1.01442993962896,1.76073520936063,12.2719184992384,0.515269463104604,0.402546581198703
746,1.399348,1.01443053287558,1.76072898601034,12.2719205194154,0.51525754684618,0.402580035862241
746.223621238813,1.399348,1.0144315871981,1.76072191661909,12.2719227251945,0.515249119495529,0.402606869904118
746.447242477627,1.399348,1.0144333915261,1.76071273236473,12.2719254748194,0.515240991351548,0.402635218180915
746.765357247586,1.399348,1.01443772892431,1.76069540674352,12.2719304264896,0.515229905804691,0.402677957091701
747.117872355332,1.399348,1.0144456430789,1.76066949893425,12.2719375134022,0.515218629799671,0.402728671197414
747.649422910858,1.399348,1.01446463631005,1.76061521006329,12.2719518675712,0.515203428546018,0.402810597998994
747.873561993472,1.399348,1.01447496295382,1.76058634397844,12.2719593941964,0.515196781138063,0.402845828438765
748,1.399348,1.01448121814016,1.76056842085959,12.2719640467126,0.515192073747053,0.402867131364112
748.188843749613,1.399348,1.01449087797781,1.7605394022246,12.2719715538426,0.515181999658794,0.402904963741964
748.377687499226,1.399348,1.01450053812988,1.76050762323176,12.271979764667,0.515170127648187,0.402946454362811
748.635662220557,1.399348,1.01451285058396,1.76045954446808,12.2719922011179,0.515150267415311,0.403008985048845
748.971243714262,1.399348,1.01452545549899,1.76038830539433,12.272010647406,0.515115830916735,0.403099652542426
749.259973620501,1.399348,1.01453167314417,1.76031827425368,12.2720286796364,0.515078330782553,0.403187662714193
749.533906820907,1.399348,1.01453302020275,1.76024339699359,12.2720477225122,0.515037649918889,0.403282867149006
749.807840021312,1.399348,1.01453045845954,1.76015924140571,12.2720688095818,0.514992755246757,0.403391688046818
750,1.399348,1.01452726454771,1.7600940194804,12.2720849597868,0.514961075915257,0.403473779736211
750.170315781639,1.399348,1.01452444765621,1.76003151790206,12.2721003108111,0.514939114878382,0.403539230643503
750.340631563278,1.399348,1.01452273266787,1.75996428206367,12.2721166865141,0.514920085910957,0.403605155925589
750.571677862739,1.399348,1.01452446204101,1.75986507008099,12.2721406349692,0.514900636306965,0.403696170020461
750.865961206695,1.399348,1.01453868924896,1.75972478104035,12.2721743302741,0.514890811600814,0.40381720679219
751.158168242348,1.399348,1.01457328941184,1.75956972850187,12.2722119414577,0.514901451948241,0.403944266032177
751.476550780687,1.399348,1.01464259239025,1.7593831530893,12.2722586999797,0.514937517038487,0.404088285073198
751.752386765,1.399348,1.01473476328886,1.75920738494168,12.2723050910325,0.514990536187525,0.40421572843502
752,1.396144,1.01484531099663,1.75903938256116,12.2723521719855,0.515054026444655,0.404334077123459
752.170916917712,1.396144,1.01493710783781,1.75891836772736,12.2723880368115,0.515099700460546,0.404430479508564
752.341833835424,1.396144,1.01504098997267,1.75879368263193,12.2724269492542,0.515149194090135,0.404532062533618
752.573671307749,1.396144,1.01519941368891,1.7586193474299,12.272485068268,0.515220601334694,0.404676499324627
752.871906707123,1.396144,1.01542754712511,1.75838748444475,12.2725697025795,0.515314656791863,0.40486899037482
753.168364953683,1.396144,1.01567276933624,1.75814992000724,12.2726656343101,0.51540525253798,0.405063154620243
753.499554957367,1.396144,1.01595558302289,1.75787768358293,12.272787256566,0.515498624052778,0.405280051766834
753.777939434342,1.396144,1.01619015534258,1.75764420606068,12.2729013464157,0.515566474935489,0.4054590988495
754,1.3917,1.01636952008279,1.75745533434219,12.2729999635138,0.515611598261719,0.405597100908081
754.228970247617,1.3917,1.01654349522384,1.75725836042089,12.2731084428289,0.515650873677623,0.40573012909858
754.457940495235,1.3917,1.01670376321672,1.75705927148956,12.2732234321045,0.515681850089942,0.405856511551815
754.797454096583,1.3917,1.01691286053673,1.75676041453943,12.2734049537141,0.515712862397016,0.406032312360922
755.136967697932,1.3917,1.01708623395255,1.75645742989225,12.2735982589669,0.515726264598959,0.406194891263709
755.442625945842,1.3917,1.01721256605735,1.75618124814203,12.2737810864021,0.515725110462049,0.406332222894651
755.763158334577,1.3917,1.01731743781092,1.75588817438204,12.2739805808368,0.515713151042058,0.406470221482623
756,1.383312,1.01737902147524,1.75566930672441,12.2741325051639,0.515698316636063,0.406568814210122
756.238039326485,1.383312,1.01742933907778,1.75544727656418,12.2742886683621,0.515680298721237,0.406662985102059
756.476078652971,1.383312,1.01746995223219,1.75522311098625,12.2744479896496,0.515659434489019,0.406754626368533
756.840000258595,1.383312,1.01751752710953,1.75487614542054,12.2746970737524,0.515624532242668,0.40689212021076
757.184382003316,1.383312,1.01755131974057,1.75454297889357,12.2749383934748,0.515589545430827,0.407020410652342
757.548350942097,1.383312,1.01758018262423,1.75418573336443,12.2751989627732,0.515551254396054,0.407154430319012
757.862415668723,1.383312,1.01760230061565,1.75387328689775,12.2754281630806,0.515518193485445,0.407269500223428
758,1.37346,1.0176115743162,1.75373521739704,12.2755298134452,0.515503522532585,0.40731971855725
758.341534163251,1.37346,1.01763368238181,1.75338943607786,12.2757853674831,0.515465180471991,0.407443816955878
758.646928524484,1.37346,1.01765160201972,1.75307670933343,12.2760176805062,0.515428110306231,0.407552373649864
758.952322885718,1.37346,1.01766606063394,1.75276081311714,12.2762534185627,0.515387673167407,0.407657800339975
759.252118191911,1.37346,1.01767467846827,1.75244779020032,12.2764879426209,0.5153431687257,0.407756603236703
759.629983081459,1.37346,1.01767390153185,1.75204939853566,12.2767874195489,0.515278403653128,0.407872452792885
760,1.363604,1.01765642076263,1.75165543599886,12.2770840763974,0.515205275137118,0.407976093783157
760.299044987269,1.363604,1.01762784505994,1.7513345005915,12.2773256239401,0.51513822502138,0.40805275355252
760.607074453284,1.363604,1.01758373857685,1.75100176178394,12.2775754663217,0.515061648061899,0.40812463028135
760.980450098296,1.363604,1.0175099509345,1.75059576225103,12.2778788042882,0.514959888168442,0.408203380444035
761.286217788493,1.363604,1.01743345716967,1.75026129970624,12.2781268908336,0.514869968623311,0.408261738557099
761.598197846028,1.363604,1.0173416146452,1.74991837921003,12.2783790870654,0.514772570423827,0.408316051706319
761.914062732228,1.363604,1.0172359927567,1.74956963032458,12.2786329059298,0.514669537953063,0.408367060383652
762,1.351788,1.01720530074182,1.74947449368143,12.2787016321174,0.51464106829637,0.408380124259062
762.275849893985,1.351788,1.01710186955241,1.74916843367698,12.2789211266773,0.514548936619845,0.40841899519349
762.55169978797,1.351788,1.01699205188505,1.74886142333708,12.2791387251126,0.514455308229257,0.408454294450782
762.849346273258,1.351788,1.01686802516504,1.74852926145779,12.2793711148715,0.514353640124917,0.40848906782175
763.173363209543,1.351788,1.01672834595331,1.74816689856696,12.2796209802777,0.514243412302613,0.40852375539955
763.497380145829,1.351788,1.01658546505101,1.74780411304972,12.2798673769116,0.51413342452812,0.408554378893188
763.83724521984,1.351788,1.01643332781711,1.74742364642069,12.2801218761298,0.514018037342562,0.408581215574491
764,1.339216,1.01635975894303,1.74724165206242,12.2802422468629,0.513962645713632,0.408592482899995
764.247774178486,1.339216,1.01624667637782,1.74696506843068,12.2804235447332,0.513876938262903,0.408609475851205
764.495548356972,1.339216,1.016131745198,1.74668930605302,12.2806024072652,0.513789607121624,0.408623953589415
764.916180897412,1.339216,1.01592979018904,1.74622374608051,12.2809001364584,0.513635506821057,0.408640713335474
765.215458484252,1.339216,1.01577825716208,1.74589499709292,12.2811070457116,0.513520530252383,0.408645868006605
765.514736071092,1.339216,1.01561780319715,1.74556871601419,12.2813094291992,0.513400256730935,0.40864462529659
765.891213855313,1.339216,1.01540036601655,1.74516222831455,12.2815568813701,0.513240168392992,0.408632869880953
766,1.326644,1.01533391766086,1.74504565746118,12.2816267689253,0.513192109453266,0.408627451318161
766.334244856749,1.326644,1.01511897626237,1.74469014112425,12.281836547607,0.513039785233867,0.408605831937819
766.656344489828,1.326644,1.01489641965432,1.74435148688875,12.2820310911188,0.512886804853702,0.408578367936178
767.086639681734,1.326644,1.01457716490445,1.74390536316921,12.2822782095588,0.512674483138495,0.408533516481677
767.348468624391,1.326644,1.01437246218316,1.7436374850834,12.2824209146085,0.512542746037267,0.408503837341373
767.610297567048,1.326644,1.01416175978759,1.74337231804252,12.2825575471767,0.512410343462528,0.408473821457529
768,1.314072,1.01384140122204,1.74298258610478,12.2827493922344,0.512214180712814,0.408430676119043
768.360608053094,1.314072,1.01354388844037,1.74262703023346,12.2829145667839,0.512038591758206,0.408393714517843
768.675965850642,1.314072,1.01328860141994,1.74231990820967,12.2830494616884,0.511892296458328,0.408367340045874
768.94909813199,1.314072,1.01307522881907,1.74205667120648,12.2831593929631,0.511772533332915,0.408350451050133
769.230438070383,1.314072,1.01286644373763,1.74178811040655,12.283266337274,0.511657374777208,0.408340292724362
769.629884675042,1.314072,1.0125951552342,1.74141115431873,12.2834082529308,0.511510197414111,0.408340495077161
770,1.3015,1.01237553369165,1.74106626523714,12.2835308195686,0.511391213799053,0.40835632233627
770.30236667575,1.3015,1.01222116121967,1.74078753440252,12.2836257537992,0.511306163281163,0.408380654266876
770.621837536806,1.3015,1.0120829428188,1.74049590830563,12.283722085656,0.511227589939194,0.408416772808633
770.933980443027,1.3015,1.01197157956339,1.74021374322003,12.2838132830756,0.511160341691601,0.408460743445117
771.246123349248,1.3015,1.01188157263054,1.739934240355,12.2839025228204,0.511100882724432,0.40851169969205
771.6035125881,1.3015,1.01180113323137,1.73961739388153,12.2840033268065,0.511040705259462,0.408576991946556
772,1.291432,1.01173444031316,1.7392697155234,12.284114606282,0.510980653108844,0.4086550315331
772.334541453981,1.291432,1.01169168850765,1.73897938375234,12.284208782081,0.510933043012236,0.408723411144733
772.626208528041,1.291432,1.01166125236472,1.73872844275796,12.2842914506002,0.510892944193677,0.408784026330127
772.954830411456,1.291432,1.01163155588248,1.7384480553625,12.2843854544704,0.510847986413371,0.408852151268891
773.278197213247,1.291432,1.01160442230578,1.73817448529759,12.2844789623128,0.510802880012183,0.408917984309136
773.592949450882,1.291432,1.01157789076469,1.73791032735111,12.2845709460912,0.510758025134705,0.408980865658104
774,1.28232,1.01154104544249,1.73757164797119,12.2846912275774,0.510698271267647,0.409060156026896
774.263376979375,1.28232,1.01151494500118,1.73735417708839,12.2847697664636,0.510658426126663,0.409109897118608
774.526753958751,1.28232,1.01148696957072,1.73713793990961,12.284848784148,0.510618101048805,0.409158957732044
774.922282676339,1.28232,1.01144201249248,1.7368153813387,12.2849682204795,0.510557474726297,0.409232239242348
775.232169532508,1.28232,1.01140526511413,1.73656436991803,12.2850623756379,0.51051009466692,0.409289539688381
775.542056388677,1.28232,1.0113682942368,1.7363147468775,12.2851570137415,0.510463480069508,0.409347438895155
776,1.273212,1.01131553644542,1.73594819265473,12.2852978084441,0.510397208025034,0.409435575752856
776.281771314513,1.273212,1.01128533790211,1.73572391654361,12.285385097829,0.51035740705834,0.409492322672979
776.563542629026,1.273212,1.0112574700596,1.73550050387258,12.2854729981861,0.510318660337034,0.409551167091759
776.932715499146,1.273212,1.01122497607628,1.73520891896803,12.2855892790244,0.510269872977858,0.409632103345694
777.301888369265,1.273212,1.01119739479306,1.73491833568973,12.2857071088955,0.510222729117899,0.40971716752561
777.628903509279,1.273212,1.01117728089184,1.73466148144428,12.2858130337371,0.510182464412611,0.409796435313128
778,1.264772,1.01115966923021,1.73437023348252,12.2859353151317,0.510139296598828,0.409891744149186
778.238306937696,1.264772,1.01115152908543,1.73418311364082,12.2860151841878,0.510113462926051,0.409954529506403
778.476613875392,1.264772,1.01114613824562,1.73399576393977,12.2860962292146,0.510088932992146,0.41001898537332
778.807848516607,1.264772,1.0111437635625,1.73373474147506,12.286211028525,0.510057815660693,0.410112142006269
779.201947905504,1.264772,1.01114977438597,1.73342286716727,12.2863512898244,0.510025900780251,0.410228921504532
779.506683225303,1.264772,1.01116181467414,1.733180468431,12.2864628603511,0.510004625217475,0.41032318398802
779.811418545101,1.264772,1.01118083119225,1.73293679214734,12.2865774727191,0.509986686316756,0.41042120652453
780,1.256592,1.01119620900925,1.73278529109745,12.2866500564675,0.509977369902145,0.410483826738014
780.430401635846,1.256592,1.01124156315313,1.73243732264822,12.2868209230233,0.50996012201833,0.410631082978503
780.760361003122,1.256592,1.01128539356487,1.73216836069675,12.2869572289387,0.509949794951694,0.410747059850252
781.090320370398,1.256592,1.01133598164098,1.7318974017689,12.287098490374,0.50994183405287,0.410865410069724
781.443401205093,1.256592,1.01139591810804,1.73160520035032,12.2872554338298,0.509934301223708,0.410992864575607
781.788721722097,1.256592,1.01145816561601,1.73131716723438,12.28741490011,0.509926306138653,0.411116509825888
782,1.248412,1.01149691446683,1.73113985885585,12.2875154021114,0.509920999516665,0.41119106372284
782.285619072528,1.248412,1.01154870154606,1.73089890094171,12.2876547813539,0.509913287365815,0.411287714197814
782.571238145056,1.248412,1.0115981649081,1.73065658323776,12.2877980906062,0.509903060273204,0.411378888784164
782.857093029659,1.248412,1.01164340906431,1.73041287103637,12.2879452315282,0.509889667548632,0.411463552915393
783.176251559634,1.248412,1.0116863490934,1.7301396516771,12.2881135128369,0.509870471719853,0.41154917552881
783.495410089609,1.248412,1.01171835438446,1.72986568954152,12.2882854702863,0.509844894992983,0.411622785152592
783.837777341372,1.248412,1.01173689009216,1.72957161880355,12.2884731934826,0.509808403140052,0.41168553428748
784,1.240232,1.01173881957141,1.72943244253252,12.2885630114592,0.509787347095232,0.411709572872997
784.23218304183,1.240232,1.01173274115887,1.72923368677154,12.288692190445,0.509751361987458,0.411739950399705
784.46436608366,1.240232,1.01171507022079,1.72903571572339,12.2888217468881,0.509708850066267,0.411762861280953
784.825211958993,1.240232,1.01166160102068,1.72873023736901,12.2890228173978,0.509628087486819,0.411781965660799
785.181363696907,1.240232,1.01157408958204,1.72843214427696,12.2892193565273,0.509530082981984,0.41178048432353
785.55337359205,1.240232,1.01144227376707,1.72812523725404,12.2894205271485,0.509408268536111,0.411757513186185
785.867246751762,1.240232,1.01129733887247,1.72787037834837,12.2895853375052,0.509289717056396,0.411720973522754
786,1.230788,1.01122666046265,1.72776381006312,12.2896533253235,0.509235475608259,0.411701123651192
786.330833363087,1.230788,1.01102678572519,1.72750160205862,12.2898174328486,0.509090909441372,0.41164186681596
786.64829540406,1.230788,1.01080485979508,1.72725472798147,12.2899666613755,0.508941172561281,0.411573504361801
787.025353908655,1.230788,1.01050746089583,1.72696778699501,12.2901317645587,0.508751855872386,0.411480663272738
787.387270068368,1.230788,1.01019403671072,1.72669891276528,12.290276391021,0.508563153522654,0.411384908409492
787.692390201227,1.230788,1.00991455250422,1.72647721354012,12.2903869895601,0.508402264277491,0.411303080994935
788,1.220876,1.00962464331969,1.72625823350711,12.2904876058827,0.508241124889037,0.411222130045006
788.263230457877,1.220876,1.00937472076767,1.72607434281895,12.2905649351277,0.508107720297547,0.411154188068315
788.526460915754,1.220876,1.0091273768896,1.7258935605921,12.2906342401864,0.507980102306918,0.411090592951062
788.95118566891,1.220876,1.00874397919101,1.7256081796467,12.2907297432464,0.507790244901636,0.411000879982635
789.33633327957,1.220876,1.00842457189865,1.72535589975296,12.2908001642515,0.50763926354228,0.410937169110692
789.652074805429,1.220876,1.00819005574018,1.72515357447491,12.2908476847711,0.507532729993682,0.410899518360596
789.934448558786,1.220876,1.00800473060801,1.72497600708445,12.2908834270656,0.507450655892874,0.410876904606302
790,1.21096,1.00796521313615,1.72493523908693,12.290890913889,0.507433271452977,0.410873228604134
790.327757206069,1.21096,1.00778788940292,1.72473395536589,12.2909243667461,0.50735559996318,0.410863573240249
790.686527970562,1.21096,1.00763180578797,1.72451849808388,12.2909546550891,0.507286988177163,0.410867709844198
791.001730272901,1.21096,1.00752502456904,1.72433338722269,12.2909772051543,0.50723812373786,0.410881342165017
791.407581635306,1.21096,1.00742328962169,1.72410075469326,12.291002451979,0.507187027067823,0.410908847428801
791.664625189983,1.21096,1.00737572032552,1.72395671374367,12.2910170116731,0.507159816453417,0.410930378576505
791.921668744661,1.21096,1.00733811895411,1.72381520027963,12.2910309092541,0.507135021124209,0.410953555068045
792,1.204196,1.00732824513707,1.72377257391054,12.2910350568358,0.507127734343018,0.410960792386648
792.391656276694,1.204196,1.00728679120701,1.72356289283802,12.291055445487,0.507092102764333,0.410997270746532
792.665668928522,1.204196,1.00726274376709,1.72341956318182,12.2910695307732,0.507067413209061,0.411022447670259
792.93968158035,1.204196,1.00724017706837,1.723278942754,12.2910835603057,0.507041954098864,0.411046468001145
793.295758844906,1.204196,1.00721012816903,1.72310014321277,12.2911017039181,0.507006660575213,0.411075037221658
793.651836109462,1.204196,1.00717668362483,1.72292562919391,12.2911196096921,0.506969085211648,0.411101019116994
794,1.198596,1.00713925570322,1.72275894143067,12.2911366837895,0.506930506690382,0.411124397025391
794.398192658171,1.198596,1.0070907291694,1.7225728053955,12.2911554253531,0.506884999977138,0.41114861139342
794.741939213,1.198596,1.00704543205701,1.72241573231487,12.2911707391741,0.506846376282239,0.411169638911863
795.122894566802,1.198596,1.00699447034768,1.72224528512586,12.2911867047708,0.506805961354029,0.411194866709339
795.427191706129,1.198596,1.00695566653632,1.72211168274396,12.2911987697576,0.506776244479928,0.41121731155222
795.731488845455,1.198596,1.00692072887452,1.72198017692761,12.2912103682389,0.506750018660741,0.411243073531807
796,1.192996,1.00689455964535,1.72186575681914,12.2912203900252,0.506730010678567,0.411269279913374
796.275235785689,1.192996,1.00687334202054,1.72174993252834,12.2912306741028,0.506711558767524,0.411301529038966
796.550471571377,1.192996,1.0068584858146,1.72163545097408,12.2912412264116,0.5066957988695,0.411338785834586
796.882981269226,1.192996,1.00684955637442,1.72149867180697,12.2912547448288,0.506680522892236,0.41139114117698
797.223784751381,1.192996,1.00685093173965,1.72135979440305,12.2912700235855,0.506668618995787,0.411453266081744
797.689239317036,1.192996,1.00687034562227,1.72117123650404,12.2912943363921,0.506658597077102,0.41155340671302
798,1.18868,1.00689500312059,1.72104527374766,12.2913135287576,0.50665702679085,0.411631346154133
798.259930195009,1.18868,1.00692338717032,1.72093934875231,12.2913318709642,0.50666047902727,0.411700327091898
798.534524737245,1.18868,1.0069618625068,1.72082645049974,12.2913538921187,0.506668465776874,0.41177868041432
798.850745384006,1.18868,1.00701833087679,1.72069465315697,12.2913831218507,0.506684587835566,0.411877242255258
799.204950037972,1.18868,1.00709913135075,1.72054410414654,12.2914215924035,0.506712464810346,0.411999151355204
799.508636057401,1.18868,1.00718489558564,1.72041207283409,12.2914601844069,0.506744353935309,0.412112968909224
799.81232207683,1.18868,1.00728712236953,1.72027692397561,12.2915047023467,0.50678405264844,0.412235672085596
800,1.184856,1.00735883381219,1.7201917056854,12.2915354955096,0.506812627435028,0.412315986488958
800.367846570398,1.184856,1.00751831706703,1.72002064779749,12.2916039009817,0.506876516209537,0.412481819207056
800.671356033842,1.184856,1.00766797163774,1.7198752777096,12.2916691101403,0.506935559375444,0.41262541438659
800.974865497286,1.184856,1.0078323060792,1.7197259293935,12.2917429179147,0.50699957340071,0.412774112367445
801.317858518941,1.184856,1.00803273230924,1.71955226914631,12.2918373442975,0.507075868631965,0.412945920430693
801.624271442179,1.184856,1.00822152928933,1.71939273471904,12.2919320456522,0.507144720310175,0.413099587016039
801.930684365417,1.184856,1.00841556193816,1.71922910939022,12.2920367462579,0.507212330999981,0.413251175505645
802,1.181032,1.00845973843677,1.71919153840624,12.2920618248237,0.507226964260111,0.413285647453541
802.231208090334,1.181032,1.00860669885706,1.71906476907022,12.2921491832047,0.507273171067494,0.413401203376728
802.462416180668,1.181032,1.00875141350432,1.71893580852469,12.2922422062738,0.507315164894841,0.413515299094899
802.829245244313,1.181032,1.00897109663769,1.71872674309976,12.2924011415513,0.507370433858585,0.413691151265821
803.219240036707,1.181032,1.00918329160382,1.71849835292456,12.29258460377,0.507411458509814,0.413869642437623
803.578098083008,1.181032,1.00935229021656,1.71828229388794,12.2927655224017,0.507431779952235,0.414025950805187
803.887644078404,1.181032,1.00947470313067,1.71809098081253,12.2929299701186,0.507435756838431,0.414155378937812
804,1.177204,1.00951359517085,1.71802031801562,12.2929914169437,0.50743471160514,0.414200936736828
804.250709686119,1.177204,1.00959005256007,1.71786011903903,12.2931316363216,0.507429270888334,0.414298342311614
804.501419372239,1.177204,1.00965338654291,1.71769621202414,12.2932758247283,0.507419427382474,0.414393262920602
804.809004334526,1.177204,1.00971631673981,1.71748968697668,12.2934576489822,0.507403547247119,0.414508467137093
805.162748208361,1.177204,1.00977496630436,1.71724426476494,12.2936729353423,0.507384293617486,0.414643318423065
805.567377355682,1.177204,1.00983528892384,1.71695251934088,12.2939269729873,0.507366160962183,0.414805601740081
805.860110768411,1.177204,1.00988188915347,1.71673377254016,12.2941160686954,0.507358070150946,0.414930594022025
806,1.17054,1.00990664470996,1.71662689627124,12.2942080980131,0.507356285727098,0.414993000976354
806.406436371006,1.17054,1.00999235418106,1.71630759989528,12.2944821290639,0.507360320105391,0.415184588252881
806.654886764114,1.17054,1.01005708596938,1.71610590881612,12.2946549746589,0.50736919564924,0.415309019467068
806.903337157222,1.17054,1.01013227291078,1.71589925418795,12.2948322999186,0.507382624957409,0.415438462004641
807.268238689849,1.17054,1.01026182535785,1.71558678414826,12.2951016116688,0.507409921592769,0.41563654203605
807.650188061207,1.17054,1.01041963936407,1.71524849459587,12.2953958423196,0.507445078642261,0.415850267088991
808,1.162796,1.01057944650311,1.71492892416233,12.2956771877382,0.507478628491333,0.416047068212161
808.31896115795,1.162796,1.01073211902682,1.71462978456708,12.2959439661177,0.507505508757366,0.416227505936185
808.581492487475,1.162796,1.01085802230089,1.71437827798547,12.2961709329856,0.507522844447267,0.416373189257231
808.877941391808,1.162796,1.01099493832177,1.71408877808696,12.2964350920897,0.507533971383336,0.416531400143904
809.255844785799,1.162796,1.01115206122444,1.7137116259881,12.2967832746039,0.507531586232131,0.416719895305443
809.535533546778,1.162796,1.01124929394535,1.71342686776787,12.2970484656716,0.507516252801322,0.416848339680655
809.815222307757,1.162796,1.0113256857529,1.71313748491414,12.2973192232351,0.507487978823,0.416966041392532
810,1.155048,1.01136319546848,1.71294382486642,12.2975007408522,0.50746102643416,0.417039850991276
810.182251228818,1.155048,1.01138942400255,1.71275091245096,12.2976815392741,0.507425011188808,0.41711735300928
810.364502457637,1.155048,1.01140472441078,1.71255610067105,12.2978638731923,0.507382556154979,0.417196306169529
810.602204196531,1.155048,1.01140844059676,1.71229902131066,12.2981036867975,0.507318181417265,0.417303159513568
810.888804203639,1.155048,1.01139000732475,1.71198404721505,12.298395417991,0.507227331500978,0.417440066972622
811.168726807822,1.155048,1.01135138721152,1.71167018681865,12.2986826997668,0.507127072412679,0.417587188172142
811.461100916799,1.155048,1.01129563224823,1.7113343213336,12.2989850561492,0.507016554922906,0.417764292760088
811.730681895404,1.155048,1.01123815603051,1.71101566329601,12.2992661408581,0.506915025518341,0.417957201727703
812,1.143368,1.01118464305147,1.71068675734328,12.2995498188126,0.506822003848779,0.418178590144178
812.151456630207,1.143368,1.01116057809444,1.71049632882186,12.2997109908075,0.506785825557703,0.418295418610359
812.302913260414,1.143368,1.0111438162956,1.71030147460918,12.2998735704861,0.50675821561959,0.418415976763836
812.500184949382,1.143368,1.01113713706798,1.71004052634093,12.3000877660819,0.506737159872903,0.418579653797121
812.739190279583,1.143368,1.01115961318561,1.70971288408366,12.3003516808664,0.50673905401338,0.418790953019765
813.010003698781,1.143368,1.01123706264677,1.70932588451431,12.3006579792131,0.506783341109811,0.419050204595564
813.243702026186,1.143368,1.01135716007837,1.70897847297474,12.3009300602253,0.506858207868977,0.41928841434598
813.518443023925,1.143368,1.01156920381734,1.70855476966559,12.3012612525808,0.506986733894468,0.419578575382644
813.751916487584,1.143368,1.01181214630043,1.70818278898971,12.3015540062283,0.507127901149854,0.419827709739911
814,1.130156,1.01213129481622,1.70777714376303,12.301878019804,0.50730439002139,0.420088422397759
814.236268189248,1.130156,1.01248637230517,1.70738280968811,12.3022001487356,0.507485699955576,0.42033282728556
814.43536105104,1.130156,1.01281516011339,1.70704611483962,12.3024824484561,0.507642403210745,0.420521582404913
814.784980878595,1.130156,1.01342530036648,1.70644987860711,12.3030025553346,0.507905795079015,0.420789345543345
815.064937495626,1.130156,1.01390558442886,1.70597304303086,12.3034402752894,0.50808802781066,0.420922128115194
815.320280999999,1.130156,1.01430218797393,1.7055433327737,12.3038537244496,0.508217035227035,0.420960422706333
815.589906447088,1.130156,1.01464425014518,1.7050998975039,12.3043015270037,0.508301092167973,0.420896980985225
815.859531894177,1.130156,1.01487491448348,1.70467247472996,12.3047560414966,0.50832228413071,0.420712824848811
816,1.116944,1.01494101482513,1.70445810730131,12.3049935144475,0.508311324146161,0.420556497008733
816.14456102087,1.116944,1.01496541708614,1.70424465450162,12.3052370775773,0.50829299959416,0.420329173506827
816.28912204174,1.116944,1.01494239216575,1.70403952533993,12.3054785989331,0.508259178597723,0.420047671341164
816.468677789635,1.116944,1.01484393444249,1.70379817728072,12.305773772225,0.508195513770985,0.41961930602166
816.667255711554,1.116944,1.01464100981167,1.70355164382769,12.306090995859,0.508100095004342,0.419042153079407
816.880740408335,1.116944,1.01430986984302,1.70331508456231,12.3064170790442,0.50797508477247,0.418300824115116
817.094225105115,1.116944,1.01386142239908,1.703113753784,12.306723069948,0.507834108769616,0.417434041381672
817.314684517426,1.116944,1.01327822615551,1.70294980100763,12.307013038891,0.507677637901258,0.416404640348204
817.552731284635,1.116944,1.01251916799715,1.70283214151662,12.3072907318461,0.507504859046588,0.415137995616908
817.759321421365,1.116944,1.01176138814781,1.70278847212601,12.3074972912844,0.507363993129412,0.413911370841973
818,1.1024,1.01077868712498,1.70281730135944,12.3076923075773,0.507183578864253,0.412439225444472
818.092227363247,1.1024,1.01037809686969,1.70285378110775,12.307752996707,0.507035163838091,0.412034066822823
818.184454726493,1.1024,1.00996644210329,1.70290548744422,12.3078057682977,0.506874421047688,0.411665969469637
818.294206590695,1.1024,1.00946437793112,1.70298760002019,12.3078583831973,0.506670172683459,0.411283016390812
818.414033893359,1.1024,1.00890429283262,1.70310341884738,12.3079035000164,0.506432439122239,0.410939801622452
818.551499342236,1.1024,1.00825132820658,1.70327023483306,12.3079400809853,0.50613760573752,0.410647062443132
818.696903695824,1.1024,1.00755497660863,1.70348567932175,12.3079622451718,0.505791315784716,0.410456571949012
818.842308049412,1.1024,1.00685996736536,1.70373966032303,12.3079688364942,0.505400596260499,0.410391408794064
818.974371493596,1.1024,1.0062360178717,1.70400151093454,12.3079626331498,0.505004563486985,0.410448724399891
819.126439694761,1.1024,1.00553332980831,1.70433602165533,12.3079427732663,0.504504284362521,0.410669507341662
819.262605792974,1.1024,1.00492456243524,1.70466121940957,12.3079150614767,0.504022935164976,0.411026728151172
819.398771891187,1.1024,1.00434056131035,1.70500566032442,12.3078797535042,0.50351408245698,0.411550673418226
819.534310127299,1.1024,1.0037885836168,1.70536197706067,12.3078390531915,0.502978019578482,0.412247335038849
819.699285142903,1.1024,1.00316216848707,1.70580439065028,12.3077852960667,0.502273480547563,0.413336385128403
819.862491556443,1.1024,1.00259714424785,1.70623913526422,12.3077316160442,0.501502276881199,0.414677066862337
820,1.068268,1.00216648440262,1.70659241022989,12.3076892503044,0.500877372491468,0.415820555747854
820.08299963695,1.068268,1.00192736458956,1.70679557603909,12.3076660636637,0.500607729040594,0.416308778477034
820.165999273899,1.068268,1.00170412034495,1.70698853554988,12.3076449879831,0.500348795260969,0.416781255825655
820.26282743388,1.068268,1.00146374263705,1.70719807127138,12.307623208121,0.500058072752935,0.4173078992435
820.370028467223,1.068268,1.00122255358819,1.70740713044283,12.307602737979,0.49975025302804,0.417856375443631
820.494115859871,1.068268,1.00097531687253,1.70761450794655,12.307583870913,0.499416662903662,0.418444625625083
820.630964110259,1.068268,1.00074075907402,1.70779462311172,12.307568981116,0.499087558264935,0.419037811507408
820.767812360646,1.068268,1.00054371680114,1.70791850464098,12.3075601086832,0.498810877255135,0.419574862703426
820.889172563153,1.068268,1.00039789705381,1.7079777869873,12.3075571208659,0.498614151804989,0.420000606328602
821.02205728282,1.068268,1.00026640511962,1.70798531696094,12.3075589767735,0.498448560762421,0.42040037454378
821.15889970636,1.068268,1.00015817969601,1.70792827186051,12.3075663116525,0.498323605997172,0.420720057117997
821.295742129901,1.068268,1.00007351357601,1.7078043096553,12.3075787991426,0.498235705824003,0.420925600161466
821.418285332439,1.068268,1.00001425877786,1.70763641952849,12.3075938331777,0.498186075478344,0.421000457496564
821.552642245906,1.068268,0.999963556221131,1.7073914322591,12.3076136467617,0.498168531209446,0.420958082332409
821.690392499478,1.068268,0.999923091957597,1.70707607739817,12.3076363875842,0.498202407213705,0.42077876287909
821.82814275305,1.068268,0.999890305236535,1.70669890079634,12.3076601772414,0.498301700130115,0.420461145335595
821.952083804597,1.068268,0.999864295403509,1.70631024130774,12.3076812647577,0.498453333537411,0.42005183612055
822,1.034136,0.999854575196316,1.70614831569101,12.3076890973761,0.498464966206321,0.419993853357765
822.089447502147,1.034136,0.999836310163112,1.70582985714667,12.3077030001476,0.498483036501638,0.419891892552236
822.178895004294,1.034136,0.999817268478856,1.70549175562216,12.3077159171177,0.498502234449074,0.419788531661309
822.289138063634,1.034136,0.999791773193069,1.70505048304222,12.3077304405934,0.498527256374704,0.419659078739873
822.418469556361,1.034136,0.999757715017255,1.70450204345122,12.3077454591199,0.498556583313311,0.419502508427322
822.599784521958,1.034136,0.99970001430661,1.70368577031887,12.3077627082118,0.49859091383119,0.419268201729316
822.766987111374,1.034136,0.999634374256358,1.70289354349908,12.3077744270235,0.498609654340677,0.419031677009892
822.920683791018,1.034136,0.999562167713663,1.70213993317716,12.3077812960365,0.498616074576456,0.418797936289833
823.088618208731,1.034136,0.999469313906338,1.70129679198063,12.3077840261326,0.49861654840415,0.418531092645578
823.256552626443,1.034136,0.999361210369512,1.70044098009998,12.3077812411508,0.498615488736646,0.418258983534487
823.408578157441,1.034136,0.999249769230787,1.69966168850666,12.3077735882998,0.498613184520666,0.418009463997151
823.596391999974,1.034136,0.999093723579373,1.69870104866326,12.3077570029362,0.498601326221933,0.417691905949517
823.775437964173,1.034136,0.998925303273307,1.69779524904905,12.3077334363591,0.49857142548696,0.417372791279704
823.928579523015,1.034136,0.998765153435992,1.69703380873172,12.3077068488939,0.498528110574059,0.417085973921168
824,1,0.998685085966648,1.69668414536964,12.3076922904843,0.498501332058349,0.416951926495283
824.169661235675,1,0.998480121251536,1.69587026142492,12.3076518455269,0.498424021115409,0.416636867807907
824.319966132182,1,0.998279614107214,1.69517194134577,12.3076087483792,0.498342733089861,0.416361218200843
824.473228344034,1,0.998054660529508,1.69448499038448,12.3075573907712,0.498245401715976,0.416084310013456
824.664439603256,1,0.997741224435651,1.69366744113973,12.3074823246077,0.498094074050259,0.415739830480966
824.842840205179,1,0.997411603285342,1.69294763568324,12.3074007060843,0.497912282846816,0.415413868190361
824.997432952586,1,0.997093338304322,1.69235953192542,12.3073203541244,0.497719214817085,0.415128255119801
825.18931836231,1,0.996651418943934,1.69167749613212,12.3072072477541,0.497435851917705,0.41477768209816
825.370754059792,1,0.996181062777192,1.69108257928589,12.3070856571358,0.497126832371672,0.414459988990252
825.526992778882,1,0.995731643599653,1.69060948210422,12.3069688056663,0.496827306139598,0.414200937768555
825.72123406546,1,0.995111599540848,1.6900714049002,12.3068070004656,0.49640345840796,0.413896378835147
825.904014823175,1,0.994462657132937,1.6896144390313,12.3066371429941,0.49594372790266,0.413626286585619
826,1,0.994095528141788,1.68939291653668,12.3065407863604,0.49569152821338,0.413462180136668
826.116444478411,1,0.99362530272448,1.68914049603506,12.3064169714576,0.495389022043779,0.413215341347249
826.232888956823,1,0.993127590756254,1.68890522915529,12.3062851575112,0.495073265637869,0.4129539129748
826.39158178935,1,0.992404904413474,1.68861083068866,12.3060917919549,0.494623107629981,0.412575838825512
826.615287167567,1,0.991299799462327,1.68824384132071,12.3057902193041,0.493953786436614,0.412004763413038
826.824614727905,1,0.990176253069818,1.68794722908792,12.3054747864719,0.493293433389232,0.41143329500173
827.059211741423,1,0.988818512193621,1.68766348632344,12.3050800123655,0.492513999737448,0.41075056542514
827.272983759453,1,0.987495644529708,1.68744533505625,12.3046796583862,0.491768242636035,0.410090697997948
827.478872897845,1,0.986149677027315,1.68726789617461,12.3042551628214,0.491022408554507,0.409425901750682
827.67824450405,1,0.984784266467068,1.68712346420306,12.3038058366531,0.490279495409287,0.408760106304961
827.877616110255,1,0.983362960106824,1.68700309691205,12.3033172337876,0.48951869804799,0.408075242685585
828,0.983768,0.982465005594154,1.68693995510511,12.3029972315295,0.489043045985738,0.407644836207532
828.211072413681,0.983768,0.980874646083196,1.68684822229385,12.3024084121455,0.488208123002153,0.406883271635861
828.403588004379,0.983768,0.979382088680167,1.68678140700746,12.3018295296347,0.487431370803516,0.406170208965498
828.6450150362,0.983768,0.977459943286544,1.68671710462321,12.3010455103949,0.486442634887828,0.405256596946597
828.868677716285,0.983768,0.975635327966961,1.68667387555401,12.300260060409,0.485517411679381,0.40439573140127
829.078847486691,0.983768,0.973887758087496,1.68664511080483,12.299469089154,0.48464139888386,0.403575026037696
829.331504087419,0.983768,0.971751794597273,1.68662285440394,12.2984492122173,0.483580776538616,0.402573368945364
829.536297629407,0.983768,0.969998241012282,1.68661269158695,12.297566483357,0.482719069046654,0.401752623836214
829.751416400857,0.983768,0.968140989140564,1.68660791462312,12.2965846002756,0.481818484032114,0.400887591594695
829.966535172307,0.983768,0.966274555267931,1.68660777342256,12.2955463795148,0.480927740348485,0.400023782759675
830,0.967536,0.965983837470664,1.68660808733931,12.2953797966149,0.480789427306608,0.399891281838134
830.167324138463,0.967536,0.964530556123514,1.68661075883121,12.2945264113125,0.480102835650198,0.399229427176414
830.400248027529,0.967536,0.962513925962646,1.68661687765846,12.293281831439,0.479160339149692,0.398318098073604
830.633171916595,0.967536,0.960514692734239,1.68662478621106,12.2919718407084,0.478239431342621,0.397423974239363
830.852066019017,0.967536,0.95866189177589,1.68663300389695,12.2906818963883,0.477400490511334,0.396605574847639
831.07096012144,0.967536,0.956843995537862,1.68664132436431,12.2893359721353,0.476591544308384,0.395812020387537
831.356703888914,0.967536,0.954538714783223,1.68665152003756,12.287497013813,0.475584016131651,0.394815650028825
831.590010754172,0.967536,0.952725590653936,1.68665879532509,12.2859289357367,0.474805662581284,0.39403779582383
831.858275892041,0.967536,0.950730259671601,1.68666567866961,12.2840549626692,0.473965886500144,0.393187598403247
832,0.9513,0.949718466389633,1.68666864993979,12.28303550665,0.473546242638655,0.39276043961682
832.193210389976,0.9513,0.948389220363912,1.68667201095594,12.2816142678192,0.472997541582382,0.392208991966538
832.386420779953,0.9513,0.947119799094566,1.68667466198016,12.2801582387559,0.472477414579644,0.391686231075992
832.682881128426,0.9513,0.945290697860166,1.68667755377709,12.277860223592,0.471732337873534,0.390937352523212
832.961773653483,0.9513,0.943700221506977,1.68667920696421,12.2756323548629,0.471086705328605,0.390288443147957
833.217858110383,0.9513,0.942346268537919,1.68668000694297,12.2735344083352,0.470535125426614,0.389734151902226
833.522233167661,0.9513,0.940858188710977,1.68668027646072,12.2709805100973,0.469918641445509,0.389114881073512
833.784258990469,0.9513,0.939668406987359,1.68668007222055,12.268732944161,0.469410669886423,0.388604956011638
834,0.935068,0.938739987665299,1.68667968892451,12.2668502019421,0.469000526076509,0.388193475594822
834.258359384919,0.935068,0.937672220805722,1.68667905547062,12.264558753457,0.468509312441926,0.387700545788402
834.58295367964,0.935068,0.936365793107344,1.68667810314131,12.2616243452002,0.467872067978359,0.387061440662943
834.84683257639,0.935068,0.935301088668868,1.68667728278476,12.2591932533073,0.467322227019464,0.386510382394033
835.105363533287,0.935068,0.934227465153778,1.68667649614395,12.2567707111448,0.466745074307206,0.385932346046476
835.363894490185,0.935068,0.933098679524682,1.68667576558492,12.2543059548638,0.466120581995854,0.385307329191385
835.624901893166,0.935068,0.931880063429981,1.68667511205707,12.2517720338418,0.465434261345952,0.384620902448502
835.885909296147,0.935068,0.930562406585917,1.68667455780309,12.2491888707198,0.464688359646645,0.383875385245246
836,0.935068,0.929951366443986,1.68667434775313,12.2480432498478,0.464343718997737,0.383530945976642
836.269636082035,0.935068,0.92841607513859,1.68667392555035,12.2452932525696,0.463484407060843,0.382671716681849
836.56239009055,0.935068,0.926599513328758,1.68667357537241,12.2422352551253,0.462483032162601,0.381670452174204
836.855416935906,0.935068,0.924626713952607,1.686673324538,12.2390930457753,0.461415740436471,0.380603298447761
837.139722430433,0.935068,0.922573316385688,1.68667316362823,12.2359608935136,0.460327742067052,0.379515466095598
837.419711968744,0.935068,0.920430182249225,1.6866730722996,12.232791066241,0.459215121449838,0.378403045440915
837.739512346344,0.935068,0.917856570111848,1.68667303411475,12.2290617888526,0.457904688709449,0.377092892331166
838,0.917024,0.915679147590585,1.68667304328699,12.2259350916236,0.456814619700314,0.376003081137929
838.272439537705,0.917024,0.913341316878381,1.68667308032154,12.2225767952076,0.45566147400725,0.374850134835786
838.54487907541,0.917024,0.910957664021172,1.68667313536015,12.2191265556239,0.454501011261898,0.373689845324319
838.814512284919,0.917024,0.908568237727589,1.68667319908175,12.2156200803255,0.453350136567003,0.372539111174283
839.084145494428,0.917024,0.906161954974013,1.68667326519735,12.2120215578367,0.452202103354545,0.371391181965215
839.420288216111,0.917024,0.903156194950327,1.68667334324364,12.2074060874532,0.450781638390291,0.369970785625092
839.697141660498,0.917024,0.900688223729736,1.68667339953216,12.2034971304877,0.44962357579949,0.368812719469684
840,0.89898,0.89800704607606,1.68667345055515,12.1991103935122,0.448370791525311,0.367559873781393
840.300760903502,0.89898,0.895371231080709,1.68667349036337,12.1946406451881,0.447143226960529,0.366332298416096
840.58518689213,0.89898,0.892907292679372,1.68667351915177,12.1903108189883,0.445997416064496,0.365186476530004
840.930661968738,0.89898,0.889954123683305,1.68667354412687,12.1849188701994,0.444622892840951,0.363811938504482
841.212751295295,0.89898,0.887574393780377,1.68667355761668,12.1804095160266,0.44351327984256,0.362702311906082
841.534647936955,0.89898,0.884890857669028,1.68667356678327,12.1751480640244,0.442259497038641,0.361448511561533
841.822810178184,0.89898,0.882514063414489,1.6866735704693,12.1703344364361,0.441145600751927,0.360334597457124
842,0.882384,0.881062906797252,1.686673571061,12.1673263717333,0.440463719680474,0.359652707139733
842.40851527562,0.882384,0.877741804663389,1.68667356888346,12.1602524136864,0.438899060116335,0.358088058082428
842.74789741818,0.882384,0.875003105642097,1.68667356427773,12.1542292765088,0.437604927037064,0.356793955847054
843.098620501482,0.882384,0.872186441102635,1.68667355709702,12.147866159659,0.436269553202362,0.355458638817478
843.379973795728,0.882384,0.869933428584875,1.68667354912136,12.1426600168878,0.43519915648289,0.354388308739862
843.668635787863,0.882384,0.867625284714703,1.68667353802898,12.1372248076784,0.434101066764397,0.353290309513364
844,0.866344,0.864977102357715,1.68667352003184,12.1308685063733,0.43283870338941,0.352028073157163
844.287051450168,0.866344,0.862682166850366,1.68667349804081,12.1252610655152,0.431743078064179,0.350932521365444
844.567510352103,0.866344,0.860437600270735,1.68667346925052,12.1196916157433,0.43067103893558,0.34986053975279
844.847969254039,0.866344,0.858189623836785,1.68667343234803,12.1140323138072,0.429596862590394,0.348786404007957
845.19457942532,0.866344,0.855405649510105,1.68667337514706,12.1069138050071,0.428265787304854,0.347455351052848
845.483073102754,0.866344,0.853083222830066,1.68667331822945,12.1008838054641,0.427155951808525,0.346345506518336
845.777459094216,0.866344,0.85070864998584,1.68667325264067,12.094632060538,0.426022432294489,0.345211947633894
846,0.850308,0.848910881295843,1.68667319914971,12.0898398767773,0.425164954888038,0.344354424231483
846.292502637543,0.850308,0.846545422811568,1.68667312569414,12.0834543825968,0.424038033991052,0.343227463464881
846.650306611862,0.850308,0.843650525953039,1.68667303444669,12.0755092647887,0.422662472570336,0.341851849575754
846.941069842372,0.850308,0.841299787177566,1.68667296192311,12.0689442325876,0.421548587977181,0.340737919683184
847.293317297054,0.850308,0.838458476196256,1.68667287911338,12.0608608718591,0.420205860927066,0.339395135169646
847.58851684206,0.850308,0.836086805195065,1.68667281608757,12.0539772569272,0.419089117548543,0.33827834208276
847.882539009046,0.850308,0.833737152982617,1.68667276071882,12.0470224834118,0.41798668772646,0.3371758620435
848,0.834268,0.8328028552305,1.68667274095405,12.0442167083891,0.41754929928434,0.336738455077924
848.306024012722,0.834268,0.830382929319084,1.68667269641301,12.0368338673809,0.416418987114305,0.335608106772113
848.615852322751,0.834268,0.827957621486124,1.68667266217947,12.0292527855044,0.415290483847591,0.334479579041387
848.919771941059,0.834268,0.82560721331593,1.68667263949855,12.0217134237938,0.414200867794046,0.333389953494853
849.28012706886,0.834268,0.822862741204968,1.68667262616356,12.0126439849414,0.412932315810071,0.332121412829739
849.573618363213,0.834268,0.820665265802029,1.68667262519759,12.0051547660316,0.41191923172992,0.331108359462479
849.8978225069,0.834268,0.818280276655422,1.68667263273417,11.9967766564439,0.410821785328326,0.330010973334841
850,0.818232,0.817538165192194,1.68667263661306,11.9941136196751,0.410480453648337,0.329669661615835
850.304593554642,0.818232,0.815353447056498,1.68667265117461,11.9861118309386,0.409475378169938,0.328664627731038
850.603233663701,0.818232,0.813251166120462,1.6866726680636,11.9781758312322,0.408507570051961,0.327696858192345
850.940713571735,0.818232,0.81092119466928,1.68667268783921,11.9691017524244,0.407433528555953,0.326622856678742
851.254579580629,0.818232,0.808795108509503,1.68667270497287,11.9605635462209,0.406450766294728,0.325640127027978
851.557078583933,0.818232,0.806780030000073,1.68667271896322,11.9522457706356,0.405516394967403,0.324705781757233
851.851851557086,0.818232,0.804845093597031,1.68667272931416,11.9440578396368,0.404616596666787,0.323806002543539
852,0.80478,0.803882180108454,1.68667273310685,11.9399122679366,0.40416771790499,0.323357131491957
852.327074180163,0.80478,0.801776095411031,1.68667273789552,11.9306885249262,0.403182914054923,0.322372344743374
852.631343127225,0.80478,0.799837748416792,1.6866727378085,11.9220204716538,0.402273146506511,0.321462588174954
852.935223542412,0.80478,0.797917981067779,1.68667273340857,11.9132801106822,0.401369392693621,0.320558839552114
853.239103957598,0.80478,0.796010642522024,1.68667272495857,11.9044570013978,0.400468652149381,0.319658097329161
853.567699401083,0.80478,0.793958322384809,1.68667271180175,11.8948236671665,0.399496536339969,0.31868597060543
853.913810208252,0.80478,0.791804131622562,1.68667269434707,11.8845731417592,0.398474170258375,0.317663581070604
854,0.792352,0.791268486854852,1.68667268957041,11.8820040063164,0.398219717947411,0.31740912284037
854.327834513734,0.792352,0.789232897044245,1.6866726704497,11.8721718875856,0.397251827008704,0.316441215576835
854.649447418328,0.792352,0.787237607128667,1.68667265110433,11.8624339987874,0.396302305793109,0.315491679005389
854.95190760749,0.792352,0.785361893255569,1.68667263327779,11.8531925974161,0.3954098815443,0.314599241260615
855.254367796652,0.792352,0.783486732106142,1.68667261650666,11.8438703735991,0.39451799312833,0.313707340658713
855.617961948605,0.792352,0.78123366546477,1.68667259850167,11.8325570075145,0.393446780026773,0.312636115277395
855.937534758794,0.792352,0.779255156833071,1.68667258512482,11.8225170745481,0.392507213530155,0.311696540789439
856,0.779928,0.778868707786856,1.68667258280655,11.8205441036706,0.39232383336485,0.311513158775407
856.312326206029,0.779928,0.776938296028041,1.6866725727465,11.8106277266848,0.391408265350913,0.310597580132633
856.666825008404,0.779928,0.774751977228039,1.68667256453262,11.7992684891879,0.390372212869875,0.309561515004483
856.996282088961,0.779928,0.772726027450513,1.6866725600618,11.7886129059751,0.389413474097876,0.308602764088814
857.305712868928,0.779928,0.770829619894547,1.68667255869123,11.7785186791339,0.388516927967787,0.307706206373914
857.618544844191,0.779928,0.768919682599069,1.68667256010282,11.7682287951639,0.38761439627151,0.306803662959228
857.931376819454,0.779928,0.767017934083916,1.68667256430191,11.757854090336,0.386716325606703,0.305905580753934
858,0.767504,0.766601923774553,1.68667256559043,11.7555669762156,0.386519947582983,0.305709200525424
858.34311590273,0.767504,0.764528361366733,1.68667257396543,11.7440706058159,0.385541148246967,0.304730392419787
858.641016959069,0.767504,0.762736931992607,1.68667258373536,11.7340073092137,0.384695197593013,0.303884436728425
858.938918015407,0.767504,0.760953686556463,1.68667259562269,11.7238682564018,0.383852921993948,0.303042158961864
859.267377085399,0.767504,0.758996632007407,1.68667261085581,11.7126017466213,0.382928183490156,0.302117421977626
859.633100040472,0.767504,0.756827944371224,1.68667262988002,11.6999496693941,0.381902227272016,0.301091473102521
859.946269990119,0.767504,0.754978599166233,1.68667264731182,11.6890260942613,0.381026371194011,0.300215628795178
860,0.755596,0.754661944584518,1.68667265036287,11.6871436740286,0.380876328080833,0.300065587349507
860.268650049404,0.755596,0.753081108490723,1.68667266569196,11.6776952620075,0.380126807895171,0.299316074987065
860.584940583764,0.755596,0.751224315167243,1.68667268350507,11.6664939007085,0.379245134717817,0.298434411286912
860.901231118124,0.755596,0.749370898677112,1.68667270052727,11.6552089434219,0.37836371468058,0.297553000869079
861.215404449315,0.755596,0.747531732073266,1.68667271617414,11.643916853769,0.377487988884369,0.296677284581739
861.529577780506,0.755596,0.745692860543726,1.68667273017134,11.6325423982872,0.376611012728916,0.295800317667282
861.868073421616,0.755596,0.743710184040163,1.6866727430533,11.620195137946,0.375663870441144,0.29485318474001
862,0.743892,0.74293664351495,1.68667274739479,11.615356931338,0.375294022210642,0.294483339780041
862.334215230045,0.743892,0.740973997809732,1.6866727565811,11.6030348737214,0.37435487372707,0.293544197574292
862.682052468611,0.743892,0.738925367876383,1.68667276331238,11.5901110488591,0.373373178130148,0.292562505736917
863.00346937413,0.743892,0.737025475150579,1.68667276700228,11.5780782961964,0.372461817745638,0.291651145701684
863.394906130629,0.743892,0.734701129641333,1.68667276845379,11.5633062371695,0.371346238284987,0.290535561694717
863.723075967438,0.743892,0.732742457752343,1.68667276745339,11.5508214107197,0.370405550017094,0.289594864576419
864,0.732188,0.731082069065017,1.68667276538059,11.5402146228606,0.369608024576296,0.288797331292924
864.369838245472,0.732188,0.728853505514658,1.68667276142946,11.5259463812312,0.368537994458015,0.287727328125542
864.689631430351,0.732188,0.726916395125492,1.68667275708515,11.513513777804,0.367608112214008,0.286797492352657
865.013873233619,0.732188,0.724943133514032,1.68667275126452,11.5008177489504,0.366661198219373,0.285850650964157
865.320172725598,0.732188,0.723070994415298,1.68667274335104,11.4887402198358,0.365763394085288,0.284952942348425
865.626472217577,0.732188,0.721191458282264,1.68667273144954,11.4765807038471,0.364862275553617,0.28405194896571
866,0.719956,0.718889900327053,1.68667270833391,11.4616409460661,0.363758785361256,0.282948646957005
866.345059263711,0.719956,0.716754750790906,1.686672674549,11.4477305901945,0.362735327234737,0.281925305658899
866.662604164347,0.719956,0.714782171846208,1.68667262981185,11.434836349171,0.361789761848197,0.280979821207468
867.009270917384,0.719956,0.712620147659376,1.68667256433447,11.4206573296088,0.360753417893605,0.279943529835653
867.359510442313,0.719956,0.710426872959671,1.68667248054198,11.4062233550042,0.3597030207486,0.278893139981283
867.677167219905,0.719956,0.708430386271752,1.68667239075063,11.3930372429495,0.358748108480874,0.277938186940943
868,0.70752,0.70639552541895,1.68667228899139,11.3795434923564,0.357776682842494,0.276966674925729
868.346740534257,0.70752,0.704205860134592,1.68667217273187,11.364946079558,0.356734694949962,0.275924622080534
868.665318396614,0.70752,0.702193650466344,1.68667206439641,11.3514389871187,0.355780912740845,0.274970775925302
868.984845243861,0.70752,0.70017931003227,1.68667195846753,11.3378001577913,0.354830203631002,0.274019999142466
869.304372091107,0.70752,0.698173815563143,1.68667185884263,11.3240700693953,0.353888654023537,0.273078379096287
869.630907933105,0.70752,0.696139378349164,1.68667176674214,11.3099451837483,0.352939174671457,0.272128825937652
870,0.69508,0.693866446241303,1.68667167785072,11.2938667540768,0.35188547188489,0.271075043526505
870.317502376449,0.69508,0.691941375104866,1.68667161655219,11.2799413836283,0.350999548783331,0.270189095695764
870.644984357033,0.69508,0.689992570830599,1.68667156915898,11.2654886545856,0.35010903131187,0.269298588749286
870.960050095235,0.69508,0.688159576645425,1.68667153837636,11.2514998133988,0.349276849285671,0.268466457978923
871.275115833437,0.69508,0.686373629092165,1.6866715204164,11.2374305944224,0.348470853011229,0.267660560332457
871.636350288101,0.69508,0.684390068586919,1.68667151165007,11.2212037433145,0.347580420936122,0.266770309367156
872,0.682644,0.682467155931499,1.68667150903816,11.2047684045279,0.346719835035892,0.265909975167342
872.318146613462,0.682644,0.680847166886693,1.68667150488178,11.1903103354943,0.345995397543825,0.265185683773924
872.675537256369,0.682644,0.679095235374419,1.68667149055128,11.1739839137592,0.345210862202314,0.2644012771179
873.026388581022,0.682644,0.677441085366735,1.68667146123564,11.1578720259522,0.344467200953468,0.263657696806828
873.339706569113,0.682644,0.676014040123819,1.6866714199756,11.1434156979141,0.343822656854994,0.263013178623001
873.69933912467,0.682644,0.674427776942897,1.68667135491781,11.1267458540545,0.343102687098508,0.262293173860614
874,0.673672,0.673138870052354,1.6866712877806,11.1127484428149,0.342514839550681,0.261705250447307
874.313474918812,0.673672,0.671826644938311,1.68667120880044,11.0980967814821,0.341914200522471,0.26110460954296
874.629975183819,0.673672,0.670530980786916,1.68667112335058,11.0832453043843,0.341319823988227,0.26051025985272
874.946475448827,0.673672,0.669262085763764,1.68667103466632,11.0683363814626,0.340736839901409,0.259927336542479
875.278210407946,0.673672,0.667959047645927,1.68667093953208,11.0526494281126,0.340137940186181,0.25932854310878
875.590606838221,0.673672,0.666756393037316,1.68667084775963,11.0378215705168,0.339585890091508,0.258776639263265
875.903003268496,0.673672,0.665577460623754,1.6866707524352,11.0229410965249,0.339045833597612,0.258236780460586
876,0.666056,0.665216334167112,1.6866707217304,11.0183102886145,0.338880686936106,0.258071693001965
876.354949353133,0.666056,0.663915499995308,1.68667060270883,11.0013225378811,0.338287479474762,0.257478635681664
876.709898706266,0.666056,0.662649005666934,1.68667047027075,10.9842704629714,0.337713322132811,0.256904593100648
877.041801428042,0.666056,0.661498635283738,1.68667033238837,10.9682690438705,0.337195287672738,0.25638662666917
877.359621710413,0.666056,0.660430852568087,1.68667018759016,10.9528969520575,0.336718215841957,0.255909577346377
877.680869633009,0.666056,0.659388613823742,1.68667003001147,10.9373114475739,0.336257141630927,0.255448476064966
878,0.658444,0.658393996439172,1.68666986520096,10.9217831080222,0.335822088030619,0.255013348284883
878.337430562792,0.658444,0.657391228822196,1.68666968668169,10.905317158121,0.335389472122467,0.254580688549829
878.707827423413,0.658444,0.656354700526309,1.68666949201358,10.8871898010528,0.334950754240783,0.254141921812439
879.028967407444,0.658444,0.655516199783725,1.68666932899259,10.8714313427426,0.334603881273995,0.25379500736079
879.36674968311,0.658444,0.65470077188234,1.68666916715896,10.8548176047398,0.334275764337639,0.253466849528004
879.731933163313,0.658444,0.653903489619151,1.68666900679181,10.8368156268045,0.33396765831563,0.253158704999901
880,0.653816,0.653378964160113,1.68666890035275,10.8235770589584,0.333774744325274,0.252965768496566
880.329964637259,0.653816,0.652809937550033,1.68666878368411,10.8072571904986,0.333578669293369,0.252769676062557
880.667111138921,0.653816,0.652322684146425,1.68666868146887,10.7905583725066,0.333428805157064,0.252619808406794
880.992592781513,0.653816,0.651949335567063,1.68666859900449,10.7744190638397,0.333335049736143,0.252526066746927
881.305504563483,0.653816,0.651685840837137,1.68666853397988,10.7588905046825,0.33329359709828,0.252484646700967
881.618416345453,0.653816,0.651520236091687,1.68666848154932,10.7433540154318,0.333300952155603,0.252492056929752
881.955374057369,0.653816,0.651454715358195,1.68666843687397,10.7266198414238,0.33336331714854,0.252554510974112
882,0.650348,0.651454913412195,1.68666843171239,10.7244036005142,0.333375740947685,0.252566942018368
882.223129713156,0.650348,0.651487080572002,1.68666840798574,10.713323269383,0.333452194450144,0.252643429352077
882.563237963327,0.650348,0.651635240228787,1.68666837681817,10.6964395638389,0.333613555821803,0.252804829303565
882.887058008779,0.650348,0.651884849027152,1.68666835055624,10.6803753024293,0.333815175594265,0.253006468691244
883.210878054231,0.650348,0.65223585139505,1.68666832601087,10.6643264062414,0.334060300123859,0.253251593044938
883.540225216036,0.650348,0.652691057391925,1.68666830202419,10.6480239215448,0.33435099564083,0.253542264573828
883.858454956628,0.650348,0.653218771444465,1.68666827983694,10.6322953180217,0.334668671029489,0.253859890287852
884,0.652876,0.653479586649816,1.68666827047063,10.6253078432887,0.334820793708905,0.254011987559707
884.336008880607,0.652876,0.654159011672085,1.68666825032647,10.608743609007,0.335206619405702,0.254397781849714
884.663823010332,0.652876,0.654898334708531,1.68666823461959,10.5926175993032,0.335614521958421,0.254805662076537
885.027435100061,0.652876,0.65579937295964,1.68666822284005,10.5747741836234,0.3361002807468,0.255291408103525
885.384523169005,0.652876,0.656759900971664,1.68666821748216,10.557299379562,0.336607951327454,0.255799081243052
885.711586822583,0.652876,0.65769948669586,1.68666821774962,10.5413390490391,0.337097100049219,0.256288248127839
886,0.657712,0.658571291144264,1.68666822149443,10.5273026846547,0.337545800145742,0.256736975655728
886.39104774534,0.657712,0.659811788481829,1.68666823028241,10.508330876502,0.338176985106111,0.257368181691285
886.719447155486,0.657712,0.660900077016032,1.68666823948943,10.4924536757469,0.338725019382426,0.257916231533567
887.076848285077,0.657712,0.662126881980763,1.68666825004564,10.47523382,0.339337617619194,0.258528843790495
887.426898233189,0.657712,0.663365812288817,1.686668259908,10.4584301576287,0.339951189827676,0.259142425961124
887.752293409139,0.657712,0.664545982156047,1.68666826800694,10.4428664867959,0.340531732934804,0.259722974147831
888,0.664688,0.665460224902029,1.68666827324788,10.4310558562936,0.340979235181035,0.260170477700807
888.383402439179,0.664688,0.666898000694991,1.68666827960899,10.4128397178902,0.341679217032643,0.260870463224465
888.724068901725,0.664688,0.668194480192228,1.68666828344626,10.3967206582926,0.342307009076785,0.261498256733116
889.037550815234,0.664688,0.669399838617596,1.68666828551902,10.3819438932051,0.342888413087463,0.262079660232471
889.351032728742,0.664688,0.670614248156748,1.6866682863087,10.3672212713511,0.34347206207267,0.262663306569142
889.685190694365,0.664688,0.671916040899252,1.68666828593631,10.3515875780321,0.344095734405641,0.263286973305036
890,0.672516,0.673147159898887,1.68666828469506,10.3369159707774,0.344684301448786,0.263875532689644
890.321480535526,0.672516,0.674407283691489,1.68666828285742,10.321990536108,0.345285611525313,0.264476837848887
890.683166522252,0.672516,0.675826830904697,1.68666828049877,10.3052675405098,0.345961907726442,0.265153129520794
891.044365998898,0.672516,0.677245070192714,1.68666827818345,10.288640065174,0.346637135722842,0.26582835433552
891.36003767089,0.672516,0.678484327342735,1.68666827639537,10.2741681837171,0.347226818207323,0.266418035401076
891.715838484361,0.672516,0.679880428495966,1.68666827477661,10.25792339421,0.347890836377344,0.267082053827561
892,0.680344,0.680994754877089,1.68666827381863,10.2450002545463,0.34842095759306,0.267612176579267
892.316359518651,0.680344,0.682234607732258,1.68666827307748,10.2306658679074,0.349010852776815,0.268202072301586
892.641262843867,0.680344,0.683507183530215,1.6866682726168,10.2160025168888,0.349616230470639,0.268807450597553
892.966166169083,0.680344,0.684779093065294,1.68666827240177,10.2013980642834,0.350221515277729,0.269412736067166
893.294807367031,0.680344,0.686065105435194,1.68666827237686,10.1866854878936,0.350833735610471,0.270024957141062
893.610952895273,0.680344,0.687301874364681,1.6866682724849,10.1725891486621,0.351422461958049,0.270613684276668
893.927098423515,0.680344,0.68853845432713,1.68666827267605,10.1585485261403,0.352011242427706,0.27120246561409
894,0.688168,0.688823590845488,1.68666827272735,10.1553187332782,0.352147046060271,0.271338269428052
894.364507882426,0.688168,0.690249271979225,1.68666827299897,10.1392142065012,0.352826101483321,0.272017325591572
894.683802631552,0.688168,0.691498176341363,1.68666827322817,10.1251681232284,0.353420820415334,0.272612045028344
895.003097380679,0.688168,0.692747191323783,1.68666827342094,10.1111788722209,0.354015693747241,0.273206918697858
895.3392556046,0.688168,0.694062313568003,1.68666827356549,10.0965122021485,0.354642157986137,0.273833383072505
895.659339772395,0.688168,0.695314682192323,1.6866682736391,10.0826054113036,0.355238543180478,0.274429768145143
896,0.695996,0.696647678526004,1.68666827365069,10.0678674039157,0.355873345820245,0.275064570387445
896.363270595621,0.695996,0.698069253588873,1.68666827360181,10.0522225034962,0.356550455116325,0.275741679426125
896.7352591376,0.695996,0.699525017124513,1.6866682735088,10.03627842121,0.357243612661949,0.276434836682552
897.058759493747,0.695996,0.700791053527204,1.6866682734098,10.0224753673086,0.357846484430097,0.277037708177212
897.392663656801,0.695996,0.702097810452928,1.68666827330481,10.0082896168897,0.358468853167384,0.277660076610529
897.713381545036,0.695996,0.70335294842331,1.68666827321353,9.99472262867803,0.359066447826929,0.27825767095771
898,0.703824,0.704474616282258,1.68666827314869,9.98264665372363,0.35960051184822,0.278791732634086
898.352325229003,0.703824,0.705853392902577,1.68666827312667,9.96786505366647,0.360257203647069,0.279448399168502
898.694602013993,0.703824,0.707192827666407,1.68666827348662,9.9535713289103,0.360895083517665,0.28008623687476
899.020395487085,0.703824,0.708467806421598,1.68666827495267,9.940026655379,0.361502392391728,0.280693486952575
899.429272437581,0.703824,0.710068236899433,1.68666828024064,9.9231116160731,0.362265329124627,0.281456320118239
899.758868081783,0.703824,0.711358950195776,1.68666828942305,9.90954432889464,0.362880922866673,0.282071802765793
899.999999999993,0.703824,0.712303868100813,1.68666830032197,9.89965694432659,0.363331958410112,0.282522739483267
900,0.711648,0.712303868100842,1.68666830032197,9.89965694432629,0.363331952741346,0.28252274081626
900.000000000007,0.711648,0.71230386810087,1.68666830032197,9.89965694432599,0.36333195274136,0.282522740816274
900.241131918224,0.711648,0.713249605935144,1.68666831590641,9.88980206484666,0.363783832783302,0.282974557607367
900.48226383644,0.711648,0.714196478712401,1.68666833711735,9.87997973221374,0.36423661118524,0.283427283152037
900.86661132317,0.711648,0.715708905003365,1.68666838400377,9.8643910323707,0.364960163762257,0.284150777335527
901.187286351643,0.711648,0.716974505531747,1.68666843588096,9.85144836716014,0.365565938325499,0.284756532427973
901.521427242792,0.711648,0.718297320337853,1.68666850159664,9.83802390042163,0.36619895720169,0.285389565073647
901.837830207482,0.711648,0.719553640831734,1.68666857309446,9.82537027230499,0.366799113241294,0.285989771721444
902,0.719476,0.720198748875007,1.68666861241109,9.81890674109371,0.367106729384646,0.286297422994956
902.341036323778,0.719476,0.721557020189776,1.68666869857992,9.80536286335173,0.367752956430802,0.286943698697081
902.66586383361,0.719476,0.722850806621654,1.68666878189924,9.79252402182716,0.368365814176042,0.287556605961373
903.034148732989,0.719476,0.724313826116084,1.68666887366363,9.7780397175524,0.369054710409217,0.28824556148365
903.377477129831,0.719476,0.725669272766629,1.6866689531572,9.76460562986158,0.369688764232811,0.288879672778796
903.703045242069,0.719476,0.726942164718581,1.68666902052434,9.75192714395061,0.370279808234701,0.289470772313127
904,0.727304,0.728088314166867,1.68666907346293,9.74041377616832,0.370807808729701,0.289998821966578
904.359901856457,0.727304,0.72945239977492,1.68666912501908,9.72652373197381,0.371431020258519,0.290622074997503
904.692306880761,0.727304,0.730681852573643,1.6866691593351,9.7137556953075,0.371987533777797,0.291178611656719
905.012805098063,0.727304,0.731834107698559,1.68666918011722,9.70149875782699,0.372504345884032,0.291695428900262
905.333303315365,0.727304,0.732949080336345,1.68666918935192,9.68929290596964,0.373000515674542,0.292191583480529
905.669405257889,0.727304,0.734074034933025,1.68666918798047,9.67654567764792,0.373497653846523,0.292688679749029
906,0.735128,0.735133226978563,1.68666917773055,9.66405796880137,0.373963032285677,0.293153992472636
906.324057341126,0.735128,0.736124443792968,1.68666916188667,9.65186378112382,0.374397293286647,0.293588213326292
906.672750592284,0.735128,0.737139306759689,1.68666914164019,9.63879162978805,0.374841882916251,0.294032766250375
907.068840512613,0.735128,0.738229919682107,1.68666911809809,9.62400121096932,0.375320682239503,0.294511534391613
907.386090658155,0.735128,0.7390593446394,1.68666910079106,9.61219745320913,0.375686831331011,0.29487766865759
907.725638220163,0.735128,0.739908165099163,1.68666908503818,9.59960419047513,0.376064268242368,0.295255102033646
908,0.740356,0.740568117833324,1.68666907480477,9.58945769045683,0.376359820030155,0.295550659709351
908.322370551335,0.740356,0.741318134806041,1.68666906564908,9.57756782794938,0.376698537692092,0.295889376922363
908.717134702451,0.740356,0.742205660744492,1.68666905831013,9.56305364850747,0.377103819760103,0.2962946604135
909.056091401567,0.740356,0.742946401570642,1.68666905500663,9.55063039317938,0.377445505937754,0.296636349993262
909.366184060396,0.740356,0.743611186501958,1.68666905403719,9.53929596988015,0.377754909929124,0.296945759240609
909.746990500564,0.740356,0.744415793955435,1.6866690549812,9.52541662502517,0.37813273330966,0.297323592396068
910,0.74456,0.744945650323844,1.68666905656892,9.51621914445063,0.378382946290904,0.297573812553665
910.309277607531,0.74456,0.745590389186779,1.68666905915888,9.50500207167462,0.378688660119297,0.297879523240484
910.617728550429,0.74456,0.746231835547669,1.68666906216477,9.49384325261165,0.378994081000988,0.298184933369876
910.926179493326,0.74456,0.746873011705773,1.68666906552117,9.4827126426543,0.379300055989897,0.298490888807682
911.276004093327,0.74456,0.74760097289802,1.68666906999258,9.47012320302349,0.379647806864293,0.298838605213784
911.624426567628,0.74456,0.748327608015234,1.68666907578882,9.45762036721019,0.37999550323916,0.299186252295528
911.946650234274,0.74456,0.749001430342411,1.68666908326032,9.44608984298479,0.380318160549356,0.299508848802875
912,0.748764,0.749113180864105,1.68666908477168,9.44418375438223,0.38037166255711,0.29956234298255
912.266748828631,0.748764,0.749672790616475,1.6866690938424,9.43466608392617,0.380639592995601,0.299830240096175
912.59418384207,0.748764,0.750361794182549,1.68666910908289,9.42301227617533,0.38096973722326,0.300160351761807
912.921618855509,0.748764,0.751053252025855,1.68666912951031,9.41139071628099,0.381301131564856,0.3004917247005
913.233326581819,0.748764,0.751713839301344,1.68666915396528,9.40035743094299,0.381617380523279,0.300807965761356
913.545034308129,0.748764,0.75237661785944,1.68666918303507,9.38935356585355,0.381934434967744,0.30112502669836
913.887602778098,0.748764,0.753107185265008,1.68666921945206,9.37729428708844,0.382283423331796,0.301474041628769
914,0.752968,0.753347269169769,1.68666923218462,9.37334539796825,0.382397862067903,0.3015884909018
914.347141174415,0.752968,0.754089419495226,1.68666927295088,9.36117345563453,0.382750698847307,0.301941349819523
914.691646964645,0.752968,0.754825770154226,1.68666931403883,9.34913017158528,0.38309950487415,0.302290179739511
915.020422573821,0.752968,0.755526687818529,1.68666935220891,9.33767038594876,0.383429949975906,0.302620649250964
915.43071131635,0.752968,0.756395972379317,1.68666939635663,9.32341515456472,0.383836973082263,0.303027704626789
915.759631644283,0.752968,0.757085868229992,1.68666942756843,9.31202337755998,0.384157934609459,0.303348693057309
916,0.757172,0.757584595250795,1.6866694474249,9.30371871942569,0.384388596632797,0.303579371013059
916.346692597037,0.757172,0.758293620406803,1.68666947104962,9.2917702344775,0.384714224121312,0.303904979298168
916.668478679068,0.757172,0.758938429568322,1.68666948764808,9.28071089708827,0.385008319689006,0.304199025266398
917.009191293078,0.757172,0.759604581808457,1.68666950070297,9.26903259593144,0.385310299955855,0.304500913859981
917.321962916668,0.757172,0.760199092759794,1.68666951057437,9.2583397823846,0.385578165215613,0.304768653970502
917.634734540259,0.757172,0.760775917681108,1.68666952126346,9.2476727681459,0.385837251034889,0.305027569730939
918,0.761372,0.76142627013119,1.68666953975975,9.2352470508404,0.386129442810998,0.305319512023547
918.350132618057,0.761372,0.762026440889968,1.68666956999135,9.22336697503808,0.386399581844939,0.305589491318061
918.672077447629,0.761372,0.762559663236579,1.68666961369548,9.21246904767707,0.38664083561279,0.305830633763141
919.03337117252,0.761372,0.763139398374041,1.68666968425851,9.20026757220598,0.38690502616396,0.306094749633299
919.381377574716,0.761372,0.763682058189772,1.68666977452065,9.18854246306946,0.387153556011091,0.306343268573885
919.703172050068,0.761372,0.764172358040419,1.6866698759191,9.17772401870454,0.38737876159956,0.306568527736388
920,0.764364,0.764616031691338,1.68666998177305,9.16776454378958,0.387582434213667,0.306772298424885
920.361837460615,0.764364,0.765145967051576,1.6866701208329,9.15564872703489,0.38782395518441,0.30701386787759
920.686532427257,0.764364,0.76560997346626,1.68667024916129,9.14479934104828,0.388032664265312,0.307222604643338
921.008505454327,0.764364,0.766056637419116,1.6866703752823,9.13406149746631,0.388230184423285,0.30742013373053
921.330478481396,0.764364,0.766486155598414,1.68667049724359,9.12334337989892,0.38841540625242,0.307605341934171
921.658291626882,0.764364,0.766900993595511,1.68667061523721,9.1124500944795,0.38858841711344,0.307778310987247
922,0.766864,0.767303076636869,1.68667073086003,9.10111432978836,0.388748957324715,0.307938778327939
922.327716020209,0.766864,0.767652976310971,1.68667083522073,9.09025956856019,0.388880206236906,0.308069982416767
922.672273077802,0.766864,0.767975591780097,1.68667093923779,9.0788626325035,0.388990510182759,0.308180243395816
923.052102183118,0.766864,0.768268052045155,1.68667104836761,9.06631449861035,0.389075563083365,0.308265254648924
923.3758132231,0.766864,0.768457554451496,1.68667113756614,9.05563023603114,0.389114562618097,0.3083042241711
923.705483278768,0.766864,0.768587749666304,1.68667122529241,9.04475569063388,0.389120390613684,0.308310027586013
924,0.769368,0.768646320875542,1.68667130121099,9.03504362313125,0.38909591310138,0.308285532517699
924.330422134629,0.769368,0.768643615543411,1.68667138368177,9.02414774713144,0.38903414405886,0.308223737095266
924.717263075998,0.769368,0.768545370602013,1.68667147662442,9.01138721354947,0.388915273782484,0.308104833159178
925.04900533163,0.769368,0.768378146348716,1.68667155336417,9.00043646916579,0.388774045864125,0.307963573365691
925.377819195971,0.769368,0.768136728050411,1.68667162696878,8.98957160925861,0.38859858850524,0.307788081050481
925.735326368112,0.769368,0.767789545428559,1.68667170462116,8.97774238185487,0.38836821981556,0.307557669816397
926,0.76778,0.767476454674832,1.68667176084361,8.96897138019143,0.38817181961301,0.307361235895474
926.335866070205,0.76778,0.767011569524317,1.68667183112413,8.95782157099115,0.387891353242862,0.307080735102095
926.635585764392,0.76778,0.766533813781109,1.68667189322425,8.94785054965888,0.38761168863978,0.306801043434478
926.935305458579,0.76778,0.765997589619952,1.68667195498994,8.93785695349606,0.3873049739393,0.3064943057018
927.288755872465,0.76778,0.765291210761633,1.68667202752542,8.92603943981617,0.386909215200991,0.306098525836298
927.643324238721,0.76778,0.764503416740066,1.68667209987701,8.9141455628764,0.38647544825307,0.305664745335572
927.9629255484,0.76778,0.763726601112505,1.68667216446114,8.90338791568345,0.386053839085064,0.305243131543133
928,0.764608,0.763632452362815,1.68667217189549,8.90213761421242,0.386003102051769,0.305192394373488
928.185372258001,0.764608,0.763149271942709,1.68667220882948,8.89587833247477,0.385743767421244,0.304933060738151
928.590241371442,0.764608,0.762022986060022,1.68667228763801,8.88216036185072,0.385144846176811,0.304334151512272
928.995110484882,0.764608,0.760801821662957,1.68667236264836,8.86837320121561,0.384502569436585,0.30369190200492
929.321970315828,0.764608,0.759748809810668,1.68667241917805,8.85718838497822,0.383953625868795,0.303142993039551
929.648830146774,0.764608,0.758637417908673,1.68667247086399,8.8459522565058,0.38337762735896,0.30256704175254
929.962140717138,0.764608,0.757518450808629,1.68667251463248,8.83513125029049,0.38280049512206,0.301989967853425
930,0.75808,0.757379726212621,1.68667251947596,8.83382020893515,0.382729132618765,0.301918609576524
930.189296414309,0.75808,0.756674824426817,1.68667254208361,8.82725348473142,0.38236707958181,0.301556578986972
930.556866409252,0.75808,0.75525265605473,1.68667257760815,8.81444608982907,0.38163885289877,0.300828385262698
930.879535468436,0.75808,0.753946392535675,1.68667259897653,8.80313948843599,0.38097212319872,0.300161670383635
931.202204527621,0.75808,0.752586338211632,1.68667261102959,8.79177072747089,0.380280430615109,0.299469976416544
931.520151782063,0.75808,0.751193975278927,1.68667261430661,8.78050514856759,0.379574852521845,0.298764378031788
931.827281246366,0.75808,0.749800482327913,1.68667261040796,8.76956114234845,0.37887118251185,0.298060667480651
932,0.750244,0.748996310579057,1.68667260572585,8.76337919656219,0.378466452905541,0.297655909736745
932.328187628039,0.750244,0.747428856285006,1.68667259333617,8.75157681075507,0.37768066903789,0.296870094334883
932.64831440974,0.750244,0.745852381274947,1.68667257866945,8.7399918999795,0.376894307082632,0.296083705592244
932.997586293622,0.750244,0.744082695099818,1.68667256185236,8.72726833180392,0.376016190272472,0.295205565265607
933.364914357344,0.750244,0.742170892331222,1.68667254512139,8.71378996224303,0.375073358656011,0.294262717039133
933.680963812371,0.750244,0.740489220676817,1.68667253257477,8.70211170503603,0.37424848487768,0.293437837220105
934,0.739856,0.738761763452607,1.68667252218926,8.69024521434444,0.373405063550593,0.292594417594118
934.381163529894,0.739856,0.736664707092787,1.68667251295958,8.67596367445305,0.372386514593828,0.291575866105172
934.697811185294,0.739856,0.73490008108911,1.68667250781495,8.66401200793729,0.371533276297195,0.290722627553423
935.05170099638,0.739856,0.732908959446422,1.68667250454813,8.65055977037256,0.370574051711235,0.289763405161539
935.406298119176,0.739856,0.730898758388628,1.68667250357302,8.63697939283257,0.369609319974592,0.288798678799844
935.717368642883,0.739856,0.729126500674117,1.68667250426565,8.62498207830777,0.368761130759649,0.287950497403158
936,0.728432,0.727511493140876,1.68667250583309,8.61401335574548,0.367989560718923,0.287178936581072
936.372267540939,0.728432,0.725380174742514,1.6866725087218,8.5994665320125,0.366973203812732,0.286162587367213
936.697271700094,0.728432,0.723517631700102,1.68667251153074,8.58667409496544,0.366086181393901,0.285275570286224
937.011041233209,0.728432,0.721719155086121,1.68667251415305,8.5742420291729,0.365230063692958,0.284419456216828
937.324810766325,0.728432,0.719921131890691,1.68667251646286,8.5617295711469,0.364374607848721,0.283564002188166
937.65048200752,0.728432,0.718055846169626,1.68667251838735,8.54865750765843,0.363487431930324,0.282676825852698
938,0.717008,0.716055266856253,1.68667251986351,8.53453201065261,0.36253568740551,0.281725079696305
938.317402212499,0.717008,0.714239678595467,1.6866725207146,8.52161815727009,0.36167189413871,0.280861300212766
938.657465874415,0.717008,0.712295578761753,1.68667252103837,8.50769120784947,0.360746936673509,0.279936368828724
939.016401772225,0.717008,0.710244588138687,1.6866725202506,8.49288920204653,0.359770588030511,0.278960062415527
939.333910614291,0.717008,0.708430854152117,1.68667251783841,8.47970815531744,0.358906860370968,0.27809638656327
939.677974004175,0.717008,0.706465556944476,1.6866725122343,8.46533206671841,0.357970681374677,0.277160281171753
940,0.705584,0.70462575383812,1.68667250276971,8.45178944764589,0.35709359111522,0.276283273547027
940.3200730507,0.705584,0.702796166496795,1.6866724877001,8.43824524521525,0.356220867750615,0.275410605664315
940.703340876806,0.705584,0.700603242740013,1.68667246032739,8.42191699230019,0.355174485051456,0.27436427198423
941.02896885606,0.705584,0.698737609724478,1.68667242827878,8.40795013625336,0.354283793999915,0.273473604163899
941.347080910521,0.705584,0.696912377150216,1.68667238923011,8.39422194784041,0.353412376789703,0.27260218987666
941.726720894114,0.705584,0.694730538876071,1.68667233373519,8.37773006604562,0.352371441462248,0.271561227583679
942,0.694156,0.693157835348497,1.68667228912491,8.36578545904261,0.351621730182761,0.270811477614539
942.320617698306,0.694156,0.691311218837588,1.68667223384496,8.35169364740314,0.350742580742293,0.269932297370175
942.623177490838,0.694156,0.68956837301006,1.68667218079409,8.33831816574134,0.349914609163936,0.269104294760005
942.925737283371,0.694156,0.687826987736624,1.68667212873358,8.32486764069551,0.349089167330268,0.268278820226995
943.276370522818,0.694156,0.685813460156975,1.68667207174001,8.30918629990295,0.348137261094013,0.267326874442606
943.620115335362,0.694156,0.683847673414791,1.6866720213093,8.29371577015305,0.347211266367209,0.266400839830297
943.934331655225,0.694156,0.682061211786425,1.68667198136392,8.27949043509207,0.346372713732952,0.265562250427067
944,0.682732,0.68168943100476,1.6866719738627,8.27650741652233,0.346198545288151,0.265388075355596
944.328341723874,0.682732,0.679840337706627,1.68667194117037,8.26154051588651,0.345334188839441,0.264523692518038
944.714057861589,0.682732,0.677692940226069,1.6866719136056,8.24384891940538,0.344334640866406,0.263524125875405
945.027280876408,0.682732,0.67597283961057,1.68667189999815,8.22939653459124,0.343536889244191,0.262726371322967
945.363122530566,0.682732,0.674155763351121,1.68667189373255,8.21381634769348,0.342696501654165,0.261885995454823
945.741053879063,0.682732,0.672148305081703,1.68667189574224,8.19618117632043,0.341770524631531,0.260960053632739
946,0.671308,0.670797185628874,1.68667190155385,8.18403664482816,0.341148010918875,0.26033757575232
946.332049365178,0.671308,0.669094412013166,1.68667191254938,8.16839175454973,0.340363466645592,0.259553059269838
946.668084018603,0.671308,0.66740503784385,1.68667192580574,8.15247838237942,0.33958461988294,0.258774236462482
946.984002697397,0.671308,0.665846659156246,1.68667193867635,8.13744497135929,0.338864982953871,0.258054617226564
947.294324078355,0.671308,0.664342244464611,1.68667195061408,8.12261056852896,0.338168446409962,0.257358092435542
947.604645459313,0.671308,0.662861658518413,1.68667196112107,8.10771048213872,0.337481067669187,0.256670718699808
947.935575095655,0.671308,0.661306043277774,1.68667197028527,8.09174958468724,0.336756624077863,0.255946271545792
948,0.661656,0.661005713947596,1.68667197180848,8.08863386745882,0.336616449881997,0.255806097896153
948.322124521726,0.661656,0.659514943950869,1.686671978176,8.0730142340645,0.335919081126591,0.255108739327419
948.646915086063,0.661656,0.65802782982937,1.68667198251663,8.05719659407838,0.335221069298675,0.254410743526638
948.980429775526,0.661656,0.656514167150636,1.68667198470401,8.04088291014685,0.334508258753774,0.253697956270821
949.294037813435,0.661656,0.65510033479519,1.68667198441941,8.02547763164995,0.333840164851283,0.253029891397137
949.607645851344,0.661656,0.653693104416753,1.68667198148511,8.01000936658183,0.333173331779064,0.252363095108953
950,0.652708,0.651938333794624,1.6866719732829,7.99056868116885,0.332339711926418,0.251529530957339
950.333768483619,0.652708,0.650447978561348,1.68667196144682,7.97395367158028,0.331629923513801,0.250819774813612
950.648570368692,0.652708,0.649042480625327,1.6866719455414,7.95821783664822,0.330959566712823,0.250149440767219
951.000639986116,0.652708,0.647469245915707,1.68667192203845,7.94054434789434,0.330208624922618,0.249398513593759
951.344370064648,0.652708,0.645930846997089,1.68667189349374,7.92321323589649,0.32947382457378,0.248663714211717
951.658650300183,0.652708,0.644521706493727,1.68667186316533,7.90730095599347,0.328800888953135,0.247990765828699
952,0.643764,0.64298848987963,1.68667182675993,7.889946526025,0.328069437012078,0.2472592854311
952.337729690792,0.643764,0.641469367393237,1.6866717887559,7.87270267596219,0.327345550084196,0.246535377857405
952.654911438748,0.643764,0.64004174896611,1.68667175280607,7.85644138240429,0.326666475470691,0.245856282528802
953.052598387503,0.643764,0.638252688650434,1.6866717093688,7.83596165138335,0.325817774652799,0.245007554230928
953.371492875056,0.643764,0.636820950856956,1.68667167721171,7.81946642054294,0.325140370159308,0.244330126825001
953.68518031339,0.643764,0.635417203127719,1.68667164889609,7.80317727484098,0.324478025765029,0.243667759498686
954,0.634816,0.634015121930432,1.6866716245312,7.78676654654773,0.323818556063769,0.24300827163559
954.326946431346,0.634816,0.632568569325989,1.68667160411048,7.76965752456621,0.32314007184675,0.24232981717815
954.653515560842,0.634816,0.631135868982366,1.68667158857207,7.752501495409,0.322469892589542,0.241659705701775
954.95518435423,0.634816,0.629825262185999,1.68667157741793,7.7365948663075,0.321858395161044,0.241048310105439
955.256853147617,0.634816,0.628528607334955,1.68667156731609,7.72063244696126,0.32125434600977,0.240444405947023
955.610674555936,0.634816,0.627027058215842,1.68667155284892,7.70184019938592,0.320555207495515,0.239745500265382
955.948907806285,0.634816,0.625611785657822,1.68667153084179,7.68380590126122,0.319895948930827,0.239086536377185
956,0.625868,0.625399697077877,1.68667152639989,7.68107582271409,0.319797071635025,0.238987693475539
956.255460968573,0.625868,0.624345678515016,1.68667149817321,7.66740244131984,0.319305119117227,0.238495891536285
956.588711537714,0.625868,0.622985666691605,1.6866714429133,7.64950827019135,0.318668576787943,0.237859506884377
956.917530408776,0.625868,0.621658043327454,1.68667136433678,7.63178926570356,0.318045343430682,0.237236376847804
957.241181684003,0.625868,0.620362508315251,1.68667126227625,7.61428836202561,0.317435610027891,0.236626683783207
957.540092010156,0.625868,0.619173857894195,1.6866711471261,7.59807247418929,0.316875218139062,0.236066265109478
957.83900233631,0.625868,0.617991444049442,1.6866710146198,7.58180617335839,0.316317941573771,0.235508890180886
958,0.618056,0.617357000854494,1.68667093753539,7.57302410343781,0.316019448802745,0.235210325904837
958.42764377713,0.618056,0.615681089637089,1.68667072124145,7.549626825176,0.315233921014211,0.234424674665138
958.805046455956,0.618056,0.61421736877571,1.68667052688037,7.52889429562325,0.314553544239745,0.233744178304054
959.084364138071,0.618056,0.613147715427755,1.68667038730207,7.51349998045622,0.314061329991032,0.233251869857864
959.363681820186,0.618056,0.612094112782927,1.68667025544407,7.49806378532915,0.31358149595222,0.232771937573164
959.730362132946,0.618056,0.610743473137626,1.68667009935692,7.47773742802965,0.312975140512133,0.232165448567163
960,0.610684,0.609780484525832,1.68667000013983,7.46274673237697,0.312550303864067,0.231740515266702
960.303822299546,0.610684,0.608733768414603,1.68666990690872,7.44581279032518,0.312096856006864,0.231286989435749
960.608958951288,0.610684,0.60773162429603,1.68666983493004,7.4287620288234,0.311672035998694,0.230862115947785
960.91409560303,0.610684,0.606787311134079,1.68666978543318,7.41167006173494,0.311281660457635,0.230471717373273
961.264092110664,0.610684,0.605785946024975,1.68666975572641,7.39201820653205,0.310880209146138,0.23007028502841
961.599870027378,0.610684,0.604916924462013,1.68666975204502,7.3731216130121,0.310543887909734,0.229734036497513
961.916898364321,0.610684,0.604185465252728,1.68666976714223,7.35524558898435,0.310271119564951,0.229461394598046
962,0.603308,0.604008560305793,1.68666977348853,7.35055475095641,0.310206778655974,0.229397084929103
962.413811378813,0.603308,0.603220625539891,1.68666981496361,7.32716862784622,0.309929292720399,0.229119701931414
962.773449024749,0.603308,0.602659958418859,1.68666985797829,7.30681157199311,0.309742446262037,0.228932928748774
963.077873410066,0.603308,0.60227136870104,1.686669894668,7.28956059681563,0.309620095059652,0.228810624469342
963.406657535643,0.603308,0.601933772675312,1.68666993125627,7.27091329845443,0.309520435771542,0.228710996610826
963.693783472203,0.603308,0.601702274679715,1.68666995888194,7.25461795349774,0.309457112302464,0.228647680953084
964,0.601216,0.60151300955927,1.68666998296017,7.23723068648963,0.309410307600282,0.228600865260663
964.355154331401,0.601216,0.601357555787659,1.68667000380731,7.21705667937313,0.309377917618085,0.228568477293351
964.690200332531,0.601216,0.601263147985269,1.68667001700364,7.19801957847901,0.309363761046364,0.22855431899562
964.997326030523,0.601216,0.601212194051458,1.68667002414964,7.18056612423402,0.309361061128139,0.228551613655821
965.375332019054,0.601216,0.601184879785805,1.68667002736243,7.15908284436968,0.309366910107728,0.22855744985141
965.696698849764,0.601216,0.601183565531087,1.68667002616551,7.14081811717166,0.30937632857897,0.228566851178599
966,0.601264,0.60119434687848,1.68667002260043,7.1235804322382,0.309386976743688,0.228577478541588
966.311813565525,0.601264,0.601212623082163,1.68667001738736,7.10585962347506,0.309398436257474,0.228588923799534
966.623627131049,0.601264,0.601234379879765,1.68667001148085,7.0881396964682,0.309409269383462,0.228599745156812
966.947914406536,0.601264,0.60125775219847,1.68667000536424,7.06971191705646,0.309419256964892,0.228609723758345
967.332630322612,0.601264,0.601283775746937,1.68666999892344,7.04785154510922,0.309429395368525,0.228619856835114
967.642287205053,0.601264,0.601302211805565,1.68666999475792,7.03025711338009,0.309435993319248,0.228626455599619
967.965216464178,0.601264,0.601318626958285,1.68666999150987,7.01190931668676,0.309441438500111,0.228631907431019
968,0.601312,0.601320222254397,1.68666999122474,7.00993306943832,0.309441960979674,0.228632429900794
968.173917679109,0.601312,0.60132770981735,1.68666998997073,7.00005194011111,0.309444424534829,0.2286348947081
968.502375008741,0.601312,0.601339753848041,1.68666998828952,6.98139108089873,0.309448393249986,0.228638865660093
968.809614503081,0.601312,0.601348835164141,1.68666998737639,6.96393612286893,0.309451285240064,0.228641759569337
969.116853997421,0.601312,0.601356218528993,1.68666998694627,6.94648150824121,0.309453763429204,0.2286442394777
969.478640229512,0.601312,0.601363350187805,1.686669986883,6.92592839486621,0.309456584200085,0.228647061960938
969.807313666013,0.601312,0.60136895392439,1.68666998710018,6.90725672006909,0.309458994888474,0.2286494738469
970,0.60136,0.601372063188267,1.6866699873038,6.89631048487726,0.309460429170284,0.228650908688823
970.355079498321,0.60136,0.601377778944304,1.68666998775902,6.87613915245503,0.309463415665443,0.228653896269746
970.667923433648,0.60136,0.601383040713276,1.68666998818952,6.85836738758399,0.309466279842554,0.228656761211565
971.026018399204,0.60136,0.601389521782838,1.68666998865569,6.83802535276934,0.309469677390097,0.228660159357699
971.359470206386,0.60136,0.601396071491296,1.68666998902516,6.81908351908546,0.309473219008182,0.228663701207243
971.671538045148,0.60136,0.601402645878498,1.68666998929531,6.80135670648023,0.309476716610263,0.228667198682067
972,0.601408,0.601409977470663,1.68666998949655,6.78269896962168,0.309480384315308,0.228670865906764
972.330717231401,0.601408,0.601417708250851,1.68666998962356,6.76391348215215,0.309484286529412,0.22867476792517
972.649532291854,0.601408,0.60142541378983,1.68666998969038,6.74580441718441,0.309488167971368,0.228678649196537
972.94984188002,0.601408,0.601432833473507,1.68666998971624,6.72874681199124,0.309491709328082,0.228682190412068
973.250151468187,0.601408,0.601440352462511,1.68666998971643,6.71168952599839,0.309495294226584,0.228685775192153
973.591468241793,0.601408,0.601448955457285,1.68666998969614,6.69230346216925,0.309499481888195,0.228689962752544
973.941073098663,0.601408,0.601457769440343,1.68666998966249,6.67244708854299,0.309503592984232,0.22869407378949
974,0.601456,0.601459251567693,1.68666998965611,6.66910028305139,0.309504271749242,0.22869475254371
974.294634506685,0.601456,0.601466636270212,1.68666998962285,6.65236643985714,0.309507720135155,0.228698200873557
974.626909537251,0.601456,0.601474899749392,1.6866699895853,6.63349516073639,0.309511684850583,0.228702165538247
974.992636466024,0.601456,0.601483905955585,1.68666998954763,6.61272446101307,0.309515851019405,0.228706331670352
975.30813072367,0.601456,0.60149160229958,1.68666998952038,6.59480699523102,0.309519436158105,0.228709916797212
975.656023752573,0.601456,0.60150002169302,1.68666998949715,6.57504994358762,0.309523500080491,0.22871398073241
976,0.601504,0.601508292600533,1.68666998948125,6.55551573960376,0.309527356277317,0.228717836968319
976.314650608417,0.601504,0.601515825932129,1.68666998947192,6.53764727475295,0.309530885973618,0.228721366681657
976.673115038538,0.601504,0.60152438503854,1.68666998946577,6.51729110701255,0.309535050183764,0.228725530908891
977.011933645735,0.601504,0.601532463599255,1.68666998946297,6.4980509735768,0.30953884524085,0.228729325979336
977.326124916373,0.601504,0.601539952512667,1.68666998946201,6.48020967510002,0.309542364842791,0.228732845590701
977.694240498858,0.601504,0.601548730378135,1.68666998946198,6.45930671771452,0.309546650758946,0.228737131513482
978,0.601552,0.601556027814829,1.68666998946231,6.44194492075159,0.30955009451001,0.228740575266423
978.314306842108,0.601552,0.60156353723184,1.6866699894627,6.42409811624987,0.30955361220678,0.228744092966966
978.628545318421,0.601552,0.601571053701784,1.68666998946295,6.40625552763654,0.309557278371166,0.228747759134394
978.942783794734,0.601552,0.601578578550956,1.68666998946294,6.38841327735157,0.309560876467579,0.228751357232955
979.272385491243,0.601552,0.601586479224553,1.68666998946258,6.36969907767834,0.309564557499505,0.228755038265971
979.584974579671,0.601552,0.601593978155092,1.68666998946186,6.35195116426048,0.309568187267845,0.228758668034029
979.897563668098,0.601552,0.601601481403649,1.68666998946079,6.33420358540605,0.309571805474825,0.228762286239218
980,0.6016,0.601603940923403,1.68666998946037,6.32838772678877,0.309572955648926,0.228763436412688
980.454098646383,0.6016,0.601614846483409,1.68666998945825,6.30260654904513,0.309578071922026,0.228768552684634
980.833928958689,0.6016,0.601623970141815,1.68666998945625,6.28104245022808,0.309582534105129,0.228773014867022
981.166665951079,0.6016,0.60163196300975,1.68666998945445,6.26215238872189,0.309586260060788,0.228776740822302
981.470407779996,0.6016,0.601639259411792,1.68666998945282,6.24490876353476,0.309589693883015,0.228780174644434
981.801613889706,0.6016,0.6016472155019,1.68666998945109,6.22610633017846,0.30959359290433,0.228784073665979
982,0.601648,0.601651981021709,1.6866699894501,6.21484421420742,0.309595859600669,0.228786340362586
982.310030866198,0.601648,0.601659428390787,1.68666998944862,6.19724444519224,0.309599303338632,0.22878978410075
982.666832780601,0.601648,0.601667999244682,1.68666998944702,6.17698999093337,0.309603435456075,0.228793916218469
982.97406172067,0.601648,0.601675379244651,1.68666998944574,6.15954997810995,0.309607009719236,0.228797490481921
983.333938625671,0.601648,0.601684023760034,1.68666998944434,6.13912178990794,0.309611014050057,0.228801494813164
983.653069200942,0.601648,0.601691689243632,1.6866699894432,6.12100691001477,0.309614700344146,0.228805181107718
983.959605880226,0.601648,0.601699051794672,1.68666998944218,6.10360722787919,0.309618283535151,0.228808764299267
984,0.601696,0.601700021957007,1.68666998944205,6.10131439487005,0.309618742335867,0.228809223100039
984.201970598872,0.601696,0.601704872571908,1.68666998944141,6.0898503143116,0.309620994199268,0.228811474963728
984.557156239761,0.601696,0.601713401851317,1.68666998944035,6.06968991155279,0.309625000216449,0.228815480981385
984.942938696158,0.601696,0.601722663889039,1.68666998943926,6.04779331387395,0.309629525143241,0.228820005908649
985.274283782846,0.601696,0.601730616907675,1.68666998943837,6.02898693252539,0.309633230504256,0.228823711270027
985.579039358509,0.601696,0.601737929826968,1.68666998943759,6.01169004103914,0.309636672097706,0.228827152863768
985.910584813816,0.601696,0.601745883478983,1.68666998943675,5.99287300496797,0.309640567248378,0.228831048014705
986,0.601744,0.601748028152393,1.68666998943653,5.98779826394652,0.309641597581758,0.228832078348154
986.318342524393,0.601744,0.60175566266871,1.68666998943577,5.96973102150718,0.309645146621889,0.22883562738855
986.63002117076,0.601744,0.601763136048354,1.68666998943503,5.95204231574693,0.309648679139649,0.228839159906561
986.957401741978,0.601744,0.601770985146809,1.68666998943429,5.933462833474,0.309652520341138,0.228843001108302
987.319339619738,0.601744,0.601779662725917,1.68666998943348,5.91292258666685,0.309656584519722,0.228847065287153
987.625383250267,0.601744,0.601787000883222,1.68666998943282,5.89555472923182,0.309660038478186,0.228850519245832
987.962674852336,0.601744,0.601795089592539,1.68666998943211,5.876413929666,0.309663998455075,0.228854479222947
988,0.601792,0.601795984802037,1.68666998943203,5.87429580675705,0.309664430805229,0.228854911573126
988.186625738321,0.601792,0.601800461175496,1.68666998943165,5.86370526447253,0.309666547034674,0.228857027802693
988.504832736797,0.601792,0.601808094870931,1.68666998943101,5.84564809162478,0.309670085227194,0.228860565995415
988.81113687212,0.601792,0.601815444327585,1.68666998943041,5.8282666904282,0.309673635963813,0.22886411673222
989.117441007442,0.601792,0.601822794737828,1.68666998942983,5.81088561002357,0.309677198743978,0.228867679512564
989.496765736187,0.601792,0.601831898134149,1.68666998942913,5.78936145924672,0.309681426602078,0.228871907370876
989.813894377075,0.601792,0.601839508960466,1.68666998942856,5.77136689731263,0.309685086622795,0.228875567391762
990,0.60184,0.601843975204337,1.68666998942823,5.76080702306446,0.30968727348228,0.22887775425452
990.361798753422,0.60184,0.601852657282859,1.68666998942757,5.740278434823,0.309691362553542,0.22888184336595
990.673559105495,0.60184,0.601860137928525,1.68666998942657,5.7225894022562,0.309694865653195,0.228885346524269
991.042202730528,0.60184,0.60186898265899,1.68666998942346,5.70167328405036,0.309699185488784,0.228889666462588
991.363332063222,0.60184,0.601876686651507,1.68666998941708,5.68345341507962,0.309702812051336,0.228893293148355
991.671713530422,0.60184,0.601884084034026,1.68666998940535,5.66595715212911,0.30970626305899,0.2288967443079
992,0.601888,0.601891957668579,1.68666998938368,5.64733191754812,0.309710103169495,0.228900584605412
992.319339810981,0.601888,0.601899614814746,1.68666998934989,5.62921462408085,0.309713747340168,0.228904228855154
992.638988457154,0.601888,0.601907276460786,1.68666998930078,5.61108015963488,0.309717301260964,0.228907782793144
992.942852305124,0.601888,0.601914556103432,1.68666998923956,5.59384152684746,0.309720825994268,0.228911307475031
993.246716153095,0.601888,0.601921831539987,1.68666998916594,5.57660320952995,0.309724335889621,0.228914817242142
993.60264808361,0.601888,0.601930348279737,1.68666998906912,5.55641145235056,0.309728287874544,0.228918768963664
993.932058533266,0.601888,0.601938226509031,1.6866699889773,5.53772462161327,0.309732079476026,0.228922560196055
994,0.601936,0.601939851176886,1.68666998895904,5.53387047667695,0.309732877221755,0.228923357876502
994.336164399468,0.601936,0.601947890538768,1.68666998887743,5.51480096683667,0.309736737878462,0.228927218295363
994.679364551682,0.601936,0.6019561040223,1.6866699888172,5.49533274149676,0.309740563958198,0.228931044189491
995.050364787675,0.601936,0.601964998273529,1.68666998878731,5.47428798976276,0.30974489891549,0.228935379027916
995.359963502115,0.601936,0.601972440340304,1.68666998879367,5.45672656207553,0.309748484074948,0.228938964167789
995.687096744584,0.601936,0.601980330787781,1.686669988831,5.43817087991382,0.309752172598982,0.228942652765537
996,0.601984,0.601987909735719,1.68666998889271,5.4204226952532,0.30975586346159,0.228946343785929
996.311721178059,0.601984,0.601995495358924,1.68666998897335,5.40274189672044,0.309759565216349,0.228950045639938
996.687334161576,0.601984,0.602004686264576,1.68666998908584,5.38143761328577,0.309763876252116,0.228954356802238
997.009663719598,0.601984,0.602012618226935,1.68666998918763,5.36315588847467,0.309767727377135,0.228958208041269
997.320362872363,0.601984,0.602020301820476,1.68666998928407,5.34553415707725,0.309771479675759,0.228961960453645
997.634832390992,0.601984,0.602028113149348,1.68666998937486,5.32769893454522,0.309775136209856,0.228965617105564
997.94930190962,0.601984,0.60203595392483,1.68666998945437,5.30986406145881,0.309778880807449,0.228969361822218
998,0.602032,0.602037220294568,1.68666998946587,5.30698879474014,0.30977950102445,0.228969982054566
998.253490451898,0.602032,0.602043559599135,1.68666998951708,5.29261259868557,0.309782597505443,0.228973078600686
998.563805806428,0.602032,0.602051331422535,1.68666998956407,5.27501400815489,0.309786251504781,0.228976732653869
998.874121160958,0.602032,0.602059106541449,1.68666998959264,5.25741576118688,0.309789891188675,0.228980372357424
999.256515271714,0.602032,0.602068676954895,1.68666998960274,5.23573033604244,0.309794527360626,0.22898500849671
999.580941476111,0.602032,0.602076774594368,1.68666998959172,5.21733265912033,0.30979831583723,0.228988796886842
999.894828386105,0.602032,0.602084580355461,1.68666998956749,5.19953300353345,0.309801942903583,0.228992423809129
1000,0.602084,0.602087188217573,1.68666998955718,5.19356909032364,0.309803192760073,0.228993673616674
1000.39103140897,0.602084,0.602096847428497,1.68666998951391,5.17139541228278,0.30980784465486,0.228998325401822
1000.76423359827,0.602084,0.602106010014945,1.6866699894719,5.15023325422091,0.309812068363414,0.229002549033107
1001.07919656833,0.602084,0.602113701203448,1.68666998944065,5.13237388412085,0.309815724682229,0.229006205312881
1001.39140941013,0.602084,0.602121290946808,1.68666998941599,5.11467079335132,0.309819395475592,0.229009876096314
1001.68995358249,0.602084,0.602128520482769,1.68666998939929,5.09774306098844,0.30982274752206,0.229013228165
1002,0.602132,0.602136004385547,1.68666998938895,5.08016346457342,0.309826258646818,0.229016739343149
1002.34321567525,0.602132,0.602144266094606,1.6866699893843,5.06070355747012,0.30983027851699,0.229020759239863
1002.68852687246,0.602132,0.602152560068498,1.68666998938464,5.04112524688031,0.309834165206443,0.229024645952163
1003.0002020852,0.602132,0.602160035097301,1.68666998938762,5.02345436530404,0.309837669692187,0.22902815045442
1003.36104231101,0.602132,0.602168680949611,1.68666998939266,5.00299641312983,0.309841886169994,0.229032366945353
1003.69098927983,0.602132,0.602176582456726,1.6866699893977,4.98429035569002,0.309845603319608,0.229036084100134
1004,0.60218,0.602183981549231,1.68666998940218,4.96677159781894,0.309849066630191,0.229039547409733
1004.382013936,0.60218,0.602193129795117,1.68666998940701,4.94511451281061,0.309853531162608,0.22904401194534
1004.7006832069,0.60218,0.602200763417232,1.6866699894103,4.92704893896212,0.309857129405674,0.229047610190177
1005.01084753588,0.60218,0.602208195943778,1.68666998941281,4.90946584937379,0.309860601386693,0.229051082171942
1005.32191446307,0.60218,0.602215652830966,1.68666998941463,4.891831919166,0.309864238709979,0.229054719494803
1005.63298139027,0.60218,0.602223112254379,1.68666998941579,4.8741983210418,0.309867805859899,0.229058286642901
1005.95953075398,0.60218,0.602230945216915,1.68666998941638,4.85568742036747,0.309871443956144,0.229061924735469
1006,0.602228,0.602231916087776,1.68666998941642,4.85339339060627,0.309871903707816,0.229062384486909
1006.20234623012,0.602228,0.602236770790632,1.6866699894165,4.84192332496414,0.30987424928517,0.22906473006295
1006.53407496153,0.602228,0.602244730579293,1.68666998941633,4.82311947037428,0.3098781181081,0.229068598883973
1006.83300346226,0.602228,0.602251903846867,1.68666998941598,4.80617520310303,0.309881463185698,0.229071943960168
1007.13193196299,0.602228,0.602259077163838,1.68666998941553,4.78923124052554,0.309884849164176,0.229075329937605
1007.47221289407,0.602228,0.602267242461561,1.68666998941498,4.76994369576131,0.309888828995109,0.229079309767883
1007.82396646293,0.602228,0.602275682418662,1.68666998941445,4.75000628658689,0.309892796512086,0.229083277284898
1008,0.602276,0.60227990591712,1.6866699894142,4.74002885634695,0.309894763583252,0.229085244356281
1008.34018403593,0.602276,0.602288067548303,1.68666998941379,4.72074781400269,0.309898703964138,0.229089184737119
1008.65659727492,0.602276,0.602295658994409,1.68666998941347,4.70281441477282,0.309902361590151,0.229092842363125
1009.0188431864,0.602276,0.60230435101044,1.68666998941318,4.68228377332197,0.309906406760352,0.229096887533379
1009.35867551929,0.602276,0.602312506967417,1.68666998941297,4.66302384875268,0.309910343757386,0.229100824530532
1009.67421132316,0.602276,0.602320081948776,1.68666998941283,4.64514127867615,0.30991399878868,0.229104479562011
1010,0.602324,0.602327905588461,1.68666998941272,4.62667800061453,0.309917637788899,0.22910811856249
1010.34341381158,0.602324,0.602336155241743,1.68666998941265,4.60721625208275,0.309921597146644,0.229112077920419
1010.66344329101,0.602324,0.602343845234633,1.68666998941259,4.5890800899018,0.30992532203868,0.229115802812601
1010.98079831031,0.602324,0.602351472194702,1.68666998941255,4.57109583903557,0.309928873929561,0.229119354703598
1011.29815332961,0.602324,0.602359099483007,1.68666998941252,4.5531119315628,0.309932503208631,0.229122983982748
1011.62722468985,0.602324,0.602367007733587,1.68666998941248,4.53446444413114,0.309936348809271,0.229126829583425
1012,0.602372,0.602375964431579,1.68666998941243,4.51334083588972,0.309940534403003,0.229131015177144
1012.3171045987,0.602372,0.602383581424605,1.68666998941238,4.49537222582533,0.309944154105335,0.229134634879492
1012.64648534113,0.602372,0.602391491144964,1.68666998941233,4.47670835568561,0.309948003364024,0.229138484138193
1012.95892755842,0.602372,0.602398992312979,1.68666998941228,4.45900462748879,0.309951516699508,0.229141997473687
1013.27136977572,0.602372,0.602406492171081,1.68666998941223,4.44130123277556,0.30995504796665,0.229145528740834
1013.63169804211,0.602372,0.602415140556303,1.68666998941217,4.42088496255884,0.309959258732114,0.229149739506303
1014,0.60242,0.602423980113676,1.68666998941211,4.4000173632175,0.309963410101512,0.229153890875699
1014.31629213252,0.60242,0.602431571750569,1.68666998941205,4.38209695542839,0.309966992454849,0.229157473229039
1014.66514899387,0.60242,0.602439945675974,1.686669989412,4.36233189725962,0.309971074555416,0.229161555329611
1015.01703949396,0.60242,0.602448393164951,1.68666998941194,4.34239538793718,0.309975039285797,0.229165520060002
1015.33177527727,0.60242,0.602455949220091,1.68666998941189,4.32456425374232,0.309978599618147,0.229169080392363
1015.68426918348,0.60242,0.602464412053997,1.68666998941184,4.30459435962251,0.309982725587324,0.229173206361558
1016,0.602468,0.602471992257002,1.6866699894118,4.28670757410473,0.309986290996092,0.229176771770346
1016.31552491595,0.602468,0.602479567269722,1.68666998941176,4.26883279406622,0.309989840854435,0.229180321628704
1016.70694147923,0.602468,0.602488963650339,1.68666998941171,4.2466591518834,0.309994416964698,0.229184897738985
1017.02976716238,0.602468,0.602496712776202,1.68666998941168,4.22837156130119,0.309998060498523,0.229188541272823
1017.34242087405,0.602468,0.60250421708196,1.68666998941164,4.21066053753891,0.310001574687809,0.229192055462122
1017.72603060988,0.602468,0.602513423493127,1.6866699894116,4.18893049224937,0.31000606274425,0.229196543518575
1018,0.602516,0.602519997878306,1.68666998941157,4.17341146917935,0.310009166054433,0.229199646828766
1018.31279846688,0.602516,0.602527503223559,1.68666998941154,4.15569328379272,0.310012658275884,0.229203139050225
1018.61087132972,0.602516,0.602534654335778,1.68666998941151,4.13880952556058,0.310016128745213,0.229206609519558
1018.90894419256,0.602516,0.602541804470115,1.68666998941148,4.12192607166326,0.310019573490099,0.229210054264447
1019.25692328799,0.602516,0.602550150433335,1.68666998941145,4.10221621385338,0.310023450432807,0.229213931207154
1019.59389482764,0.602516,0.602558231060831,1.68666998941142,4.08313022605509,0.310027338529188,0.229217819303533
1019.90882985252,0.602516,0.602565782222249,1.68666998941139,4.0652927317921,0.310030991954489,0.229221472728826
1020,0.602564,0.602567968052767,1.68666998941139,4.06012904167905,0.310032016899595,0.22922249767393
1020.40596427582,0.602564,0.602577700751423,1.68666998941135,4.03713640301369,0.310036555795273,0.229227036569608
1020.76580135686,0.602564,0.60258632777084,1.68666998941133,4.0167567422267,0.310040766541927,0.229231247316266
1021.08183431116,0.602564,0.602593905568767,1.68666998941131,3.99885833020043,0.310044358704734,0.229234839479082
1021.39471708069,0.602564,0.602601409398302,1.6866699894113,3.98113866506581,0.310047849589987,0.229238330364348
1021.68846590053,0.602564,0.602608456203003,1.68666998941128,3.96450292555549,0.310051274572371,0.229241755346752
1022,0.602612,0.602615931895615,1.68666998941127,3.94686028372265,0.31005487878108,0.229245359555485
1022.34967912082,0.602612,0.602624325626293,1.68666998941126,3.9270578303356,0.310058775962719,0.229249256737141
1022.68770395987,0.602612,0.602632441827702,1.68666998941124,3.90791575799621,0.31006269134406,0.229253172118497
1022.99901665138,0.602612,0.602639917860245,1.68666998941123,3.89028671876963,0.310066306851465,0.229256787625912
1023.36882852185,0.602612,0.602648799095737,1.68666998941121,3.86934541751308,0.310070430444626,0.229260911219079
1023.69300019837,0.602612,0.602656583587471,1.6866699894112,3.85098896153306,0.310074178203329,0.229264658977782
1024,0.60266,0.602663954413505,1.68666998941119,3.83360520660328,0.31007775216691,0.229268232941358
1024.39116227626,0.60266,0.602673343401577,1.68666998941117,3.8114562518837,0.310082112428416,0.229272593202864
1024.70562556531,0.60266,0.60268088922225,1.68666998941115,3.79365063491517,0.310085741668336,0.229276222442785
1025.01430388949,0.60266,0.602688294495471,1.68666998941114,3.77617290395697,0.31008934097471,0.229279821749162
1025.32167897832,0.60266,0.602695667079456,1.68666998941112,3.75876929019009,0.31009276779266,0.229283248567115
1025.62905406716,0.60266,0.602703038584857,1.68666998941111,3.74136599806963,0.310096256112867,0.229286736887327
1025.95755158567,0.60266,0.60271091584189,1.6866699894111,3.72276712846836,0.310100104285505,0.229290585059972
1026,0.602708,0.60271193369712,1.68666998941109,3.72036381159368,0.310100592944861,0.22929107371933
1026.21224207166,0.602708,0.602717022864631,1.68666998941109,3.7083473205267,0.310102983028931,0.229293463803404
1026.53807295543,0.602708,0.602724835399932,1.68666998941107,3.68990008139369,0.310106622761856,0.229297103536332
1026.83624869676,0.602708,0.602731984600262,1.68666998941106,3.6730188809106,0.310110096458512,0.229300577232992
1027.13442443808,0.602708,0.602739133596355,1.68666998941105,3.65613798498956,0.310113535107416,0.229304015881898
1027.47709604341,0.602708,0.602747349212785,1.68666998941104,3.63673838151108,0.310117352981919,0.229307833756403
1027.82189472882,0.602708,0.602755615768423,1.68666998941102,3.61721876034833,0.310121336310502,0.229311817084987
1028,0.602756,0.602759885933681,1.68666998941102,3.60713608652328,0.310123417776404,0.229313898550889
1028.34492968694,0.602756,0.60276815633339,1.68666998941101,3.58760966745813,0.310127306770406,0.229317787544893
1028.66058504314,0.602756,0.602775726010229,1.686669989411,3.56974082011575,0.310130867053631,0.229321347828119
1029.02672839662,0.602756,0.602784508821585,1.68666998941099,3.54901433564811,0.310135149935588,0.229325630710077
1029.36147003179,0.602756,0.602792541517791,1.68666998941098,3.53006582980055,0.31013892909509,0.229329409869582
1029.67595801652,0.602756,0.602800091517498,1.68666998941097,3.51226415858477,0.310142476094834,0.229332956869327
1030,0.602804,0.602807874523791,1.68666998941096,3.49392203247194,0.31014627370579,0.229336754480285
1030.33816278069,0.602804,0.602816000454452,1.68666998941095,3.4747809959834,0.310150123709615,0.229340604484112
1030.65894539674,0.602804,0.602823711627603,1.68666998941095,3.45662409214272,0.310153727599452,0.22934420837395
1030.96819081392,0.602804,0.602831147158457,1.68666998941094,3.43912054683431,0.310157343528553,0.229347824303053
1031.27743623109,0.602804,0.602838583270605,1.68666998941093,3.42161733039726,0.310160900805173,0.229351381579675
1031.61262784851,0.602804,0.602846642685424,1.68666998941093,3.40264593710488,0.310164649694977,0.229355130469483
1032,0.602852,0.602855954460551,1.68666998941092,3.38072167222184,0.310169154563822,0.229359635338333
1032.31516309995,0.602852,0.602863527877544,1.68666998941092,3.36288463357679,0.310172772619886,0.229363253394399
1032.64626227873,0.602852,0.602871481548033,1.68666998941091,3.3441460412201,0.310176468594395,0.229366949368911
1032.95843077749,0.602852,0.602878978162776,1.68666998941091,3.32647917375093,0.31018009103241,0.229370571806928
1033.27059927625,0.602852,0.602886473014435,1.6866699894109,3.30881264000968,0.310183706299303,0.229374187073822
1033.63884339423,0.602852,0.602895312733327,1.6866699894109,3.28797305327707,0.310187818301729,0.229378299076251
1034,0.6029,0.602903981709911,1.68666998941089,3.26753500917647,0.310192001741067,0.229382482515562
1034.31435175832,0.6029,0.602911527319077,1.68666998941089,3.24974603973776,0.310195636480494,0.229386117254719
1034.66851977839,0.6029,0.602920029122971,1.68666998941089,3.22970430044913,0.310199586798901,0.229390067572601
1035.0087894129,0.6029,0.602928197801393,1.6866699894109,3.21044944758332,0.310203528446405,0.229394009219347
1035.3220230718,0.6029,0.60293571775122,1.68666998941094,3.19272483095354,0.310207159130688,0.229397639902679
1035.68778011308,0.6029,0.602944498732206,1.68666998941104,3.17202855771505,0.310211239086384,0.229401719856916
1036,0.602948,0.602951994190152,1.68666998941121,3.15436203106081,0.310214847487522,0.229405328256593
1036.31332322005,0.602948,0.602959515687528,1.68666998941147,3.13663340880053,0.310218493598978,0.229408974367353
1036.62838390753,0.602948,0.602967078259054,1.68666998941186,3.11880681749162,0.31022201151328,0.229412492281404
1036.94344459501,0.602948,0.602974640081374,1.68666998941237,3.10098056419384,0.310225605137407,0.229416085905813
1037.27095926267,0.602948,0.602982499974416,1.68666998941303,3.08245001829622,0.310229434107491,0.229419914876853
1037.58214324297,0.602948,0.602989967189914,1.68666998941373,3.06484379343013,0.310232932243617,0.229423413014612
1037.89332722327,0.602948,0.602997433762279,1.68666998941447,3.04723789928644,0.310236444130604,0.229426924904041
1038,0.602996,0.60299999315749,1.68666998941472,3.04120273606259,0.310237685931288,0.229428166705546
1038.44814262593,0.602996,0.60301074502307,1.68666998941566,3.01584885875649,0.310242883254515,0.229433364030687
1038.83523441689,0.602996,0.603020032105585,1.68666998941623,2.99394951678202,0.310247187788458,0.229437668565482
1039.16679107555,0.602996,0.603027987273022,1.6866699894165,2.97519242491599,0.310251060748778,0.229441541525788
1039.47082001131,0.602996,0.603035282738959,1.68666998941656,2.95799298499232,0.310254573138475,0.229445053914749
1039.799068078,0.602996,0.603043160546809,1.68666998941645,2.93942378469847,0.310258214854732,0.229448695629302
1040,0.603044,0.603047983540218,1.68666998941631,2.92805711952883,0.310260515857133,0.229450998514415
1040.30988269283,0.603044,0.603055422620309,1.68666998940189,2.91052740747373,0.310264140879615,0.229454642809007
1040.67043778411,0.603044,0.603064069726461,1.68666998910569,2.89013163128055,0.31026811385226,0.229458654495104
1040.97728028628,0.603044,0.603071379438181,1.68666998801577,2.8727745997971,0.310271347109167,0.229461936583052
1041.3282101373,0.603044,0.603079553759023,1.68666998463974,2.85292407529642,0.310274896703588,0.229465562585412
1041.65093259875,0.603044,0.603086667156027,1.68666997801607,2.8346694574974,0.31027748195924,0.2294682400702
1041.95807379968,0.603044,0.603092747389601,1.6866699668588,2.81729645466682,0.310279128062782,0.229469995968692
1042,0.603092,0.603093501820896,1.68666996486397,2.81492497666228,0.310279294206668,0.229470172474487
1042.2096310016,0.603092,0.60309691325484,1.68666995284632,2.80306763982218,0.310279854917758,0.229470784068831
1042.56900322772,0.603092,0.603100921474896,1.6866699231278,2.78274065929741,0.310279335987543,0.229470335430799
1042.93850117675,0.603092,0.603101706253359,1.6866698790677,2.76184100390844,0.310276502039269,0.229467546542016
1043.28304682455,0.603092,0.603098597609434,1.68666982533594,2.74235257661472,0.310272076438469,0.229463132430196
1043.58876110469,0.603092,0.603092447461749,1.68666976823616,2.72506030085017,0.310266805395028,0.22945784211449
1043.91300700787,0.603092,0.603082653537272,1.686669699763,2.70671941067201,0.310260422385937,0.2294514032474
1044,0.60314,0.603079547630076,1.68666968033524,2.70179858793686,0.310258744927341,0.229449710157002
1044.32140241706,0.60314,0.603066974142646,1.68666960622832,2.68361787955127,0.310253294227401,0.229444217648717
1044.63345445333,0.60314,0.603054563137611,1.68666953306047,2.6659655869999,0.310250037410396,0.229440917554447
1044.959735867,0.60314,0.603044022850825,1.6866694581992,2.64750793692814,0.310250517984582,0.229441350447108
1045.33498578906,0.60314,0.60303943111972,1.68666937758458,2.62627995540427,0.310259034649654,0.22944980995021
1045.64030810092,0.60314,0.603045715948719,1.68666931860268,2.60900810069005,0.310274365496773,0.229465093206781
1046,0.603188,0.603070076720105,1.68666925896574,2.58866174959833,0.310304877005633,0.229495549869081
1046.34520985673,0.603188,0.603116480149143,1.68666921346677,2.56913682151227,0.310349983664029,0.229540619793344
1046.64833624036,0.603188,0.603180636312825,1.68666918387282,2.55199500132191,0.310404363298728,0.229594978879763
1046.98515088969,0.603188,0.603282657546426,1.68666916259182,2.53295266465859,0.310482881580213,0.229673490230092
1047.32609701258,0.603188,0.603423827779678,1.68666915299156,2.5136833456987,0.31058374543424,0.229774367708303
1047.63080483932,0.603188,0.603585819817603,1.68666915353171,2.49646935828819,0.310692841044595,0.229883496401547
1048,0.603236,0.603830761389667,1.68666916349584,2.47562371383483,0.310848996110071,0.230039717327752
1048.31774469132,0.603236,0.60408571816698,1.6866691776532,2.45769516398929,0.311004233946245,0.230194991202827
1048.62285787156,0.603236,0.604368867925071,1.68666919373723,2.44049163621842,0.311170331877018,0.230361118999202
1048.92775251554,0.603236,0.60468806374636,1.68666921044148,2.42331405271723,0.311351440875809,0.230542252056711
1049.23264715952,0.603236,0.605041370577166,1.68666922639248,2.40615156100963,0.31154633800259,0.230737166158399
1049.56007560443,0.603236,0.60545557531405,1.68666924155713,2.38773900375369,0.311769119322491,0.230959956139651
1049.91724919104,0.603236,0.605943810259529,1.68666925496275,2.36767718698538,0.312025241007369,0.231216073623163
1050,0.605656,0.606061764413205,1.68666925756376,2.36303288449349,0.312086258270807,0.231277089695111
1050.3212550523,0.605656,0.606534832293912,1.68666926591162,2.34501640170152,0.31232829148739,0.231519123298204
1050.63720553454,0.605656,0.60702052668941,1.68666927158267,2.32731923347574,0.312572890239717,0.23176372115097
1050.93775892811,0.605656,0.607497799426586,1.68666927488004,2.31050529276967,0.31280986107558,0.232000689682339
1051.23831232169,0.605656,0.607986723745662,1.68666927639406,2.29371216032604,0.313049888202591,0.232240712819477
1051.58972145188,0.605656,0.608569267665257,1.68666927629215,2.27410442339477,0.313333097150999,0.232523914586884
1051.9188599771,0.605656,0.609122088569563,1.68666927480416,2.25576601682338,0.31359942400496,0.232790231853888
1052,0.609012,0.609259095292033,1.68666927428527,2.25124918450679,0.313665136117512,0.232855941768886
1052.33875940525,0.609012,0.609833006654915,1.68666927171186,2.232408568587,0.313939566872092,0.233130365807552
1052.67743327026,0.609012,0.610408359238697,1.68666926883617,2.21360043651228,0.314213702552724,0.233404496087835
1053.06030317488,0.609012,0.61105888337144,1.68666926569591,2.19237131935365,0.314522655773447,0.233713445203433
1053.36925269929,0.609012,0.611583038847815,1.68666926349699,2.17526672601121,0.314771343704519,0.233962131730349
1053.68904914439,0.609012,0.612124471150826,1.68666926166795,2.15758586593137,0.315028249940393,0.234219038684123
1054,0.612368,0.612649713995469,1.68666926035769,2.14041767754626,0.315277347597865,0.234468139043388
1054.31150364128,0.612368,0.61317472613923,1.68666925946161,2.12324226438194,0.315526440639692,0.234717233088143
1054.6789758078,0.612368,0.613792734682897,1.68666925882896,2.10301081934511,0.315820022867021,0.235010816403795
1055.00324454436,0.612368,0.614337099374948,1.68666925855894,2.08518481890813,0.316078679052469,0.235269473447454
1055.3139736482,0.612368,0.614858088893702,1.68666925848284,2.06812671446928,0.316326378643552,0.235517173751343
1055.62811165787,0.612368,0.615384369071412,1.68666925853138,2.05090490837996,0.316576917835229,0.235767713531523
1055.94224966755,0.612368,0.615910426109463,1.68666925866015,2.03370665995851,0.316827401169225,0.236018197293833
1056,0.615724,0.616007125223986,1.68666925868954,2.03054754090649,0.316873437241747,0.236064232328933
1056.28875166226,0.615724,0.616490627368539,1.68666925885848,2.01476388446875,0.317103685784041,0.236294470836734
1056.59658342324,0.615724,0.617006163211479,1.68666925915328,1.99795919143193,0.317349416999587,0.236540184039725
1056.90441518423,0.615724,0.617521871558019,1.68666925982657,1.9811771233726,0.317595284508906,0.236786024922189
1057.2548028175,0.615724,0.618109187418173,1.68666926165327,1.9621025848182,0.317875271731646,0.237065969856096
1057.59789131547,0.615724,0.618684731833384,1.68666926546889,1.94345383556077,0.318149985063881,0.237340627692523
1057.91325351829,0.615724,0.619214347920981,1.68666927182382,1.92633701158208,0.318403022558466,0.237593600249408
1058,0.61908,0.61936015802895,1.68666927421071,1.92163287698722,0.318472704222554,0.237663265344567
1058.43373240856,0.61908,0.620090354901492,1.68666929154193,1.89813929490611,0.318821971461475,0.238012474545124
1058.80010057708,0.61908,0.620709140878906,1.68666931443785,1.87832982635765,0.319118530888033,0.23830900084813
1059.11558864159,0.61908,0.621243903246394,1.6866693407331,1.86129740987924,0.319374805412131,0.238565261424807
1059.43025661407,0.61908,0.621779272754713,1.68666937283149,1.84433329528377,0.319631257707728,0.238821715907609
1059.80178222496,0.61908,0.62241393272575,1.68666941726182,1.8243349198929,0.319934993149354,0.239125478402308
1060,0.622436,0.622753509451551,1.68666944319898,1.81367908240204,0.320097046017339,0.23928755442536
1060.31742370478,0.622436,0.623298186177754,1.68666948665625,1.79663493862433,0.320356027547608,0.239546560308643
1060.6622308034,0.622436,0.623889919990023,1.68666953466655,1.77814831992411,0.320636029849639,0.239826590953033
1060.96982690275,0.622436,0.624416310790543,1.68666957651982,1.76168118741409,0.320883507390617,0.240074095214441
1061.35749855927,0.622436,0.625074947556234,1.68666962584757,1.74095982578317,0.321190351406925,0.240380974380262
1061.66897439597,0.622436,0.625597709511109,1.68666966130951,1.72433723934647,0.321431681572632,0.24062233351436
1062,0.625792,0.626144171221758,1.68666969375946,1.7066963539115,0.321681473637322,0.240872155686507
1062.30173430452,0.625792,0.62663158709246,1.6866697178811,1.69063844455598,0.321901711839463,0.2410924135323
1062.60346860904,0.625792,0.627106351253234,1.68666973632741,1.6746009626242,0.322113983460152,0.241304698498983
1062.92277962591,0.625792,0.627592386552555,1.68666974949594,1.65765080743018,0.322328932124036,0.241519652879091
1063.29434099894,0.625792,0.628133384036666,1.68666975684998,1.63795379083547,0.322564973288495,0.241755687442862
1063.6002315824,0.625792,0.628556601124197,1.6866697570769,1.62175866815279,0.322747515386778,0.241938211314862
1063.93182175753,0.625792,0.628990971855263,1.68666975242741,1.60422276240777,0.322933337703132,0.242123998479319
1064,0.629148,0.629077030755233,1.68666975096571,1.600619660207,0.322969970634532,0.242160625161734
1064.32227993513,0.629148,0.629468625658086,1.68666974242566,1.5835985452186,0.323135980680766,0.242326613624912
1064.63292168337,0.629148,0.629822508827334,1.68666973265196,1.56720822989317,0.323285594205442,0.242476209190977
1064.96621387896,0.629148,0.630177387574477,1.68666972175897,1.54963929264972,0.323435826788047,0.242626426418105
1065.31347159611,0.629148,0.630521613223822,1.68666971106428,1.53135113572228,0.323581957768246,0.242772546766352
1065.62187293783,0.629148,0.630807494487151,1.6866697027808,1.51512289018196,0.323704189168927,0.24289477434473
1066,0.631096,0.631135702023885,1.68666969465692,1.49524192794473,0.323846207131742,0.243036795174525
1066.32068662996,0.631096,0.631397622960627,1.68666968959259,1.47839429799859,0.323960905047248,0.243151492558266
1066.62788800825,0.631096,0.631636833280906,1.68666968620734,1.46226595977267,0.32406705438306,0.243257642172973
1066.99863135398,0.631096,0.631913343338082,1.68666968383817,1.44281511713085,0.324191840225134,0.243382429631651
1067.31345815181,0.631096,0.632140154629662,1.68666968310251,1.42630910720856,0.324295619885305,0.243486211993421
1067.62158916905,0.631096,0.632357034645806,1.68666968331348,1.41016384757247,0.324396060479872,0.24358665663047
1068,0.632484,0.632618840812951,1.68666968451393,1.39034898878492,0.324518948671069,0.243709551585796
1068.30744661264,0.632484,0.632829433700701,1.6866696859685,1.37426039337489,0.324618577945943,0.243809184633317
1068.61738299145,0.632484,0.63304089251294,1.68666968761942,1.35805083496528,0.324719097954524,0.243909707809905
1068.9105285394,0.632484,0.633240762721396,1.6866696891808,1.34272802803003,0.324814624505199,0.244005236636169
1069.20367408735,0.632484,0.633440914564813,1.68666969061912,1.3274135879691,0.324910469910847,0.244101083471093
1069.55589709191,0.632484,0.633682104824839,1.6866696920721,1.309023931423,0.325025884612332,0.244216498543857
1069.8772047425,0.632484,0.633902933732435,1.68666969308256,1.29225896289217,0.325131695731386,0.244322308473031
1070,0.633872,0.633987537215836,1.68666969338864,1.28585451265611,0.325172259335211,0.24436287061687
1070.35517356169,0.633872,0.634232857911884,1.68666969406364,1.26733860859565,0.32528968388775,0.244480284091409
1070.6849117129,0.633872,0.634461343050488,1.68666969457521,1.25015984678517,0.325398854093824,0.244589437063203
1070.98565096371,0.633872,0.634670252214384,1.6866696952537,1.23450125160563,0.32549878504051,0.244689345571591
1071.28639021453,0.633872,0.634879577047385,1.68666969655912,1.21885162468675,0.325598860250545,0.244789391071535
1071.62920851438,0.633872,0.635118641183896,1.68666969951685,1.20102328427854,0.325713022620497,0.244903509562353
1071.96451371515,0.633872,0.635352947233695,1.6866697048704,1.18359698035478,0.325825205645898,0.245015638047229
1072,0.635264,0.635377776478284,1.68666970562573,1.18175336203919,0.325837112913244,0.245027541732999
1072.17743142424,0.635264,0.635502031817736,1.68666971005668,1.17253715801221,0.325896720939082,0.245087129847016
1072.51195587012,0.635264,0.635736907263165,1.68666972180634,1.15516974979117,0.326009404317492,0.245199782072052
1072.82381355289,0.635264,0.635956813047216,1.68666973727463,1.13898925175015,0.326115095537415,0.245305453222885
1073.18058549867,0.635264,0.636209826814486,1.68666976057906,1.12049045663388,0.326236977264906,0.245427324914462
1073.51381593448,0.635264,0.636447726796512,1.68666978748316,1.10322398581243,0.326351330427991,0.245541683605683
1073.82610125069,0.635264,0.636672046874975,1.68666981651304,1.08705309789327,0.32645882035134,0.245649194114816
1074,0.636652,0.636797450972175,1.68666983390504,1.07805253728514,0.326518760680082,0.245709150342245
1074.36715698088,0.636652,0.637062894590615,1.68666987229133,1.05905963354557,0.326644846221761,0.24583525793476
1074.67558940701,0.636652,0.637285794507613,1.68666990498811,1.04311523991451,0.326749503723742,0.245939935163669
1074.98402183314,0.636652,0.637507484164126,1.68666993685953,1.0271805661233,0.326852511112783,0.246042963190208
1075.3029974278,0.636652,0.637734065090466,1.68666996787406,1.0107113050923,0.32695640362459,0.246146877746148
1075.60343562084,0.636652,0.637943469269809,1.68666999442108,0.995208394887988,0.327050719831391,0.246241215071333
1075.90387381388,0.636652,0.638147371008287,1.68667001769292,0.979714204141625,0.327140910541207,0.246331426901541
1076,0.63804,0.638211172906197,1.6866700243544,0.974758580463061,0.327168787510622,0.246359309972349
1076.45144231445,0.63804,0.638499211806879,1.68667004999664,0.951496403917026,0.327292040325448,0.246482583101512
1076.82143482134,0.63804,0.638717956379288,1.686670063689,0.932444212991352,0.327382096211358,0.246572646866559
1077.14779173778,0.63804,0.638895197530104,1.68667007029698,0.915647862595377,0.327452645650694,0.246643194937996
1077.45328462311,0.63804,0.639045970246151,1.6866700721604,0.899932163821723,0.327510427659355,0.246700967158559
1077.7964195765,0.63804,0.63919626609442,1.68667006996395,0.882287067945735,0.327565333589059,0.246755850522126
1078,0.639428,0.639275421967968,1.68667006694589,0.871821438907641,0.327593101071761,0.246783603100583
1078.31024236868,0.639428,0.639381386432885,1.68667006065156,0.855876443622978,0.327628690290535,0.246819203315274
1078.65725881644,0.639428,0.639479070312608,1.68667005196522,0.838046171389985,0.327659016778868,0.246849566297919
1078.96627073462,0.639428,0.639548154979618,1.68667004286902,0.82217202535425,0.327678298685154,0.246868905672394
1079.34761594572,0.639428,0.639611582218282,1.68667002890755,0.802585390133651,0.327693225821418,0.246883941469887
1079.65862623628,0.639428,0.639646819982595,1.68667001364173,0.78661322241458,0.32769847375792,0.246889313469528
1079.96524286395,0.639428,0.639668296703814,1.68666999299318,0.770867747509207,0.327698094595598,0.246889092125067
1080,0.63974,0.63966994812667,1.68666999018815,0.769082929072847,0.327697741950694,0.246888749804969
1080.17378568023,0.63974,0.639675915991775,1.68666997443147,0.760158906069313,0.327695061966528,0.246886129761087
1080.52958509748,0.63974,0.639676731036093,1.68666993164263,0.741888402602793,0.327684824225463,0.246875993837201
1080.82693103337,0.63974,0.63966634939246,1.68666988343126,0.726619146385663,0.327671585847839,0.246862814824573
1081.12427696927,0.63974,0.63964663730196,1.68666982317361,0.711349122460713,0.327654875037728,0.246846135162242
1081.44154514052,0.63974,0.639616280883548,1.68666974599707,0.69505475516016,0.327634024241583,0.246825280912839
1081.74709049101,0.63974,0.639579229979481,1.68666966058648,0.679360900129403,0.327611787873228,0.246802999457385
1082,0.639628,0.639543995635986,1.68666958345234,0.666369260940599,0.327592882707101,0.246784029866017
1082.36246808046,0.639628,0.639489098030303,1.68666946689338,0.647747427869962,0.327567223581812,0.246758308370028
1082.67127893296,0.639628,0.639441659723404,1.6866693661291,0.631880068518685,0.327548709133926,0.246739735988939
1082.99809943528,0.639628,0.639395312584416,1.68666926207833,0.615085321512328,0.327535171200666,0.246726132335743
1083.30285664629,0.639628,0.63936027307508,1.6866691705778,0.599422846994157,0.327531060337339,0.246721956630218
1083.60761385729,0.639628,0.639338059088183,1.68666908703561,0.583759454489705,0.327537700810249,0.246728529494947
1084,0.63952,0.639336815009943,1.68666899469263,0.563592167198304,0.327566319683238,0.246757060846392
1084.32107334788,0.63952,0.639366369181904,1.68666893429869,0.547091451209195,0.327610605601719,0.246801296702136
1084.62785879691,0.63952,0.639426986292171,1.68666889071377,0.531327660418372,0.327673363508704,0.246864022904907
1085.014000967,0.63952,0.639557278419265,1.68666885602973,0.51149241020147,0.327784102130717,0.246974749583748
1085.3322298728,0.63952,0.639716776649079,1.68666884372786,0.495153316512249,0.327904590160445,0.247095256305923
1085.63669131697,0.63952,0.63991833844317,1.68666884430186,0.479529808603088,0.328045673455317,0.247236386323442
1086,0.639408,0.640225876300524,1.68666885781664,0.460900758737845,0.328247023277442,0.247437830554845
1086.31579469094,0.639408,0.640554383084809,1.68666887733974,0.444723401750322,0.328450814147258,0.247641703168937
1086.62541905537,0.639408,0.640931535314033,1.68666889981175,0.428878553587271,0.328675044004689,0.247866027136479
1086.92233779395,0.639408,0.641342678180682,1.68666892125142,0.41370133072344,0.328910645193857,0.248101732766115
1087.21925653254,0.639408,0.641799363857501,1.68666893954307,0.398543108574084,0.329164374561197,0.248355581610174
1087.56641778104,0.639408,0.642385925389156,1.68666895297086,0.3808463681041,0.329480894991283,0.248672262288454
1087.89559629237,0.639408,0.642988086975243,1.68666895374393,0.36409480150031,0.329796843360231,0.248988384579546
1088,0.642628,0.643187268434288,1.68666895090651,0.358787902527758,0.329899667972254,0.249091261741402
1088.3441785048,0.642628,0.643867688192643,1.68666892893573,0.341314809035058,0.330245816889208,0.249437538773611
1088.6787560798,0.642628,0.64455784691826,1.68666888679471,0.324362110909902,0.330590017170966,0.24978182976056
1088.98138527043,0.642628,0.64519997147672,1.68666882992239,0.309057107387053,0.3309050465985,0.250096906067321
1089.28401446107,0.642628,0.645853627033348,1.68666875558686,0.293780122523082,0.331221957316684,0.250413823823193
1089.63604893186,0.642628,0.646622629925354,1.68666864934678,0.276044827610562,0.33159169430674,0.250783509858998
1090,0.647192,0.64742230402533,1.68666852196504,0.257749878573318,0.331974484865128,0.251166180031393
1090.31162120444,0.647192,0.648108633330428,1.6866684043274,0.242118449396005,0.332303560763917,0.25149518231764
1090.6663509045,0.647192,0.648892148086216,1.6866682677827,0.224361862139341,0.332681981555182,0.251873516224955
1090.99816101339,0.647192,0.649629986508717,1.68666814333422,0.207788699659196,0.333042168470555,0.252233620106263
1091.31026799076,0.647192,0.650332568558011,1.68666803356786,0.192231952935872,0.333389673586268,0.252581046946741
1091.6917317327,0.647192,0.651210212337528,1.68666791392858,0.173261566637616,0.333830888508607,0.253022168291808
1092,0.651752,0.651941856723084,1.68666783199284,0.157967139230369,0.334204405027061,0.253395614458514
1092.31147534067,0.651752,0.652708710005491,1.68666776467482,0.142547456495409,0.334600956445631,0.253792113811543
1092.61883477535,0.651752,0.653499605252912,1.68666771462395,0.127366356964211,0.335014570984731,0.254205694623846
1092.92619421004,0.651752,0.654331342384187,1.68666768113011,0.112221601560332,0.335452922017386,0.254644033416746
1093.25810549558,0.651752,0.655282789742587,1.68666766289405,0.0959102297109661,0.335956604666787,0.255147731946078
1093.62522346118,0.651752,0.656407779016274,1.68666766223277,0.077924219481725,0.33655293773857,0.255744124737836
1093.93615388426,0.651752,0.65742535987173,1.68666767480175,0.0627396375029186,0.337090603851586,0.256281882279973
1094,0.656316,0.65764194395682,1.68666767855633,0.0596274382804581,0.337204651832473,0.256395942829816
1094.31923057871,0.656316,0.658764429306119,1.68666770155776,0.0440972912860453,0.337793236408539,0.256984555302686
1094.63042527234,0.656316,0.659921725547956,1.68666772835239,0.0290096112292386,0.33839526236948,0.257586580594877
1094.94161996597,0.656316,0.661139271604005,1.68666775721476,0.0139754824866097,0.339022850413617,0.258214135635018
1095.29588640633,0.656316,0.662594206716906,1.68666779134736,-0.00307110813156029,0.339765101714627,0.258956303220178
1095.63248966123,0.656316,0.664038624672221,1.68666782541849,-0.0191973620654814,0.34049472125127,0.259685790120667
1095.94943905797,0.656316,0.665447921945738,1.68666786077816,-0.0343168946363859,0.341200364807075,0.260391254064777
1096,0.664656,0.665676760300869,1.68666786690092,-0.0367228395040633,0.341314396703903,0.260505265029896
1096.25280471014,0.664656,0.6668361423392,1.68666790038796,-0.0487274387784883,0.341889990088179,0.261080767084261
1096.65957891744,0.664656,0.668749367829631,1.68666796732711,-0.0679538923310817,0.342833136888681,0.262023798754572
1096.99022590243,0.664656,0.670341287545581,1.68666803607338,-0.0834990358117968,0.343612087058646,0.262802690846496
1097.38677625761,0.664656,0.672285273327181,1.68666813639901,-0.102042316328146,0.344556449704875,0.263747035796881
1097.7110095587,0.664656,0.673896438684381,1.68666823169864,-0.117121552936649,0.345334012743238,0.26452463479105
1098,0.67448,0.675344135920874,1.686668324535,-0.130498655920598,0.346028586256064,0.265219276797875
1098.36291153216,0.67448,0.677171287271257,1.68666844728869,-0.14721282068687,0.346899366309999,0.266090116386854
1098.68202830628,0.67448,0.678780197518009,1.68666855648561,-0.161831952534387,0.347660906164684,0.266851715274307
1098.99025096243,0.67448,0.680330339286466,1.68666865938537,-0.175882823543271,0.34838969473708,0.267580566683892
1099.29297937406,0.67448,0.681843697440324,1.68666875501685,-0.189617420639976,0.349095988309671,0.268286927290271
1099.59570778568,0.67448,0.683342460030272,1.68666884267635,-0.203287411396548,0.349790328793613,0.268981339699018
1099.92987112534,0.67448,0.684973084813945,1.68666892746838,-0.218302885817657,0.35053958413741,0.269730679501524
1100,0.684304,0.685311427401008,1.68666894342704,-0.221444364352734,0.350694153005336,0.269885263143118
1100.32878847995,0.684304,0.686876373453474,1.68666900877817,-0.236128432311284,0.351404854100211,0.270596013210493
1100.64305982599,0.684304,0.688334197875376,1.68666905574619,-0.250097231834885,0.352060672081316,0.271251855258569
1100.98033420208,0.684304,0.689849909652952,1.6866690889379,-0.26501792099158,0.35273613634711,0.271927315152162
1101.34351772739,0.684304,0.691417467315738,1.68666910584197,-0.281006146491786,0.353427645528479,0.272618777447612
1101.65453915973,0.684304,0.692701184268833,1.68666910692369,-0.294635979404735,0.353989299255649,0.273180349792465
1102,0.694128,0.69405944111795,1.68666909734392,-0.3097110883636,0.354580242258358,0.273771160471637
1102.34833511367,0.694128,0.695355122465098,1.68666908142396,-0.32484691880647,0.355141696593151,0.274332529887671
1102.66147472017,0.694128,0.696457307598914,1.68666906628594,-0.33840093725965,0.355619041114042,0.274809811669459
1103.01199854312,0.694128,0.697623994659545,1.68666905237522,-0.353517356744676,0.356125699519427,0.275316418992737
1103.34495736654,0.694128,0.698671409913349,1.68666904472875,-0.367824626741458,0.356582670284285,0.275773364225634
1103.65981487388,0.694128,0.699612756359711,1.68666904375355,-0.381310145612348,0.356996125987981,0.276186820677915
1104,0.70036,0.700582619575779,1.68666904972479,-0.395834722701555,0.357425806765826,0.276616529477174
1104.32435056085,0.70036,0.70146800640989,1.68666906133486,-0.409640858052909,0.357821485619497,0.277012220920713
1104.64326964024,0.70036,0.70230692927385,1.68666907703091,-0.423177007391494,0.358199639458438,0.277390390144778
1104.94224405592,0.70036,0.703069523641191,1.68666909443019,-0.435832810869198,0.358546388002134,0.277737156140083
1105.24121847161,0.70036,0.703812944966274,1.68666911336258,-0.448456754051637,0.358886797479639,0.278077586287317
1105.58724883574,0.70036,0.704653790804558,1.68666913586735,-0.463028737519543,0.359274103118261,0.278464920215281
1105.93041736171,0.70036,0.705470850900351,1.68666915740171,-0.477439873601778,0.359652494007686,0.278843344150549
1106,0.705148,0.705634765678368,1.68666916154533,-0.480357120371572,0.359728572112732,0.278919428133383
1106.33572879674,0.705148,0.706418239987086,1.68666917992106,-0.494409911699367,0.360092485118719,0.279283363091005
1106.67388462592,0.705148,0.707195857697519,1.68666919498604,-0.508526847188367,0.360453700072548,0.279644593717469
1106.98674917334,0.705148,0.707905419434772,1.68666920526341,-0.521554968363512,0.360783222893858,0.279974123903898
1107.29961372076,0.705148,0.70860530615102,1.68666921181038,-0.534551832986854,0.361107737973797,0.280298638048766
1107.65817737489,0.705148,0.709394919875655,1.68666921488902,-0.549409250458201,0.361472990334366,0.2806638771338
1108,0.709932,0.710134500194126,1.68666921403087,-0.563535974643246,0.361814792635067,0.281005654919228
1108.31678527089,0.709932,0.710807947871862,1.68666921082664,-0.576596271212129,0.362125821788557,0.281316670822639
1108.68961727697,0.709932,0.711585655735614,1.68666920534514,-0.591928898575831,0.362484865436579,0.281675701138018
1109.02301363713,0.709932,0.712267763629773,1.68666919982656,-0.605605282490147,0.362800318169745,0.281991144576866
1109.33776861403,0.709932,0.712900741035129,1.68666919471455,-0.618487640828459,0.363093581703821,0.282284402176585
1109.71610576122,0.709932,0.713648529556823,1.68666918925842,-0.633935239625547,0.363440689115264,0.282631506943737
1110,0.71394,0.714201193653438,1.686669185879,-0.64550053994745,0.363698118026888,0.282888937015541
1110.31487219809,0.71394,0.714806708995947,1.68666918291402,-0.658301927233586,0.3639810514932,0.283171869664919
1110.62029267693,0.71394,0.715387581501749,1.68666918080219,-0.670693304183945,0.364253136108783,0.283443954003502
1110.92571315577,0.71394,0.715963146209182,1.68666917939612,-0.683059575223049,0.364523645894475,0.283714464135486
1111.26811278017,0.71394,0.7166033744513,1.68666917857675,-0.696893495818943,0.364825700736059,0.284016520258835
1111.62349188162,0.71394,0.717263696345044,1.68666917844554,-0.711218924877922,0.365138010449132,0.284328832493734
1111.94049911921,0.71394,0.717850266060831,1.6866691788097,-0.723969429497103,0.365416156069588,0.284606981566782
1112,0.71764,0.717960180741332,1.68666917891661,-0.726359693329092,0.365468367173871,0.284659193193083
1112.29750440397,0.71764,0.718509170968494,1.68666917957624,-0.738297042803063,0.365729426337678,0.284920254446676
1112.61361862258,0.71764,0.719091846294714,1.68666918040952,-0.750955615610033,0.36600668008686,0.285197510046934
1112.92973284119,0.71764,0.719674299226016,1.68666918126518,-0.763587939748287,0.366284053252894,0.285474884595733
1113.33328200917,0.71764,0.720418022409713,1.68666918225526,-0.779676136548501,0.366638683889803,0.285829516153855
1113.65792239833,0.71764,0.721016693569182,1.6866691828996,-0.792587430888952,0.366924046513394,0.286114878679278
1114,0.72134,0.721647987369914,1.68666918340566,-0.806162233832702,0.367224961105094,0.286415792966078
1114.39535333264,0.72134,0.722378213881373,1.68666918377725,-0.821812839566431,0.367573225230139,0.286764065391937
1114.72624509014,0.72134,0.722989838453008,1.68666918384122,-0.834879996561119,0.367864618382624,0.287055470867225
1115.03892311839,0.72134,0.723568101616443,1.68666918349666,-0.84720136736999,0.368140040401469,0.287330909749232
1115.38687324696,0.72134,0.72421180966769,1.68666918227382,-0.860882375594189,0.368446691726533,0.287637586652692
1115.72677457797,0.72134,0.724840656158019,1.68666917968039,-0.874216092926995,0.368745847239817,0.287936775025003
1116,0.72504,0.72534600467555,1.68666917611389,-0.884912159078051,0.368986050996738,0.288177009449397
1116.35993411553,0.72504,0.726011262681853,1.68666916861875,-0.898972639727193,0.369302279775896,0.288493265008962
1116.6781280866,0.72504,0.726598653601873,1.68666915873845,-0.911374195446054,0.369581160152196,0.288772162994094
1116.99679632078,0.72504,0.727185981484481,1.68666914547815,-0.923767578655999,0.369859773966286,0.289050787444834
1117.29951329212,0.72504,0.727742870605711,1.68666912976884,-0.935515940107236,0.37012414128466,0.289315157133249
1117.60223026347,0.72504,0.728298681569784,1.68666911128227,-0.947240315577366,0.370388079326741,0.289579088706149
1117.95502901913,0.72504,0.728945188696351,1.68666908690276,-0.960874166142618,0.370695226438828,0.289886215274116
1118,0.72874,0.729027517440043,1.68666908362866,-0.962609728024704,0.370734389966955,0.289925374833705
1118.22485490434,0.72874,0.729438970154307,1.68666906689469,-0.971279625187227,0.370930384229614,0.290121344696934
1118.54915993837,0.72874,0.730032186222119,1.68666904238781,-0.983760866286522,0.371213693187035,0.290404603829079
1118.85544390428,0.72874,0.730592907770038,1.68666902012991,-0.995523329110471,0.37148220233191,0.290673048138502
1119.16172787018,0.72874,0.731155064979322,1.68666900038742,-1.00726123671463,0.371752545761793,0.29094330731026
1119.51501407992,0.72874,0.731806858875913,1.68666898325587,-1.02076979422139,0.372067842484601,0.291258479794337
1119.86078362505,0.72874,0.732450357060509,1.68666897549548,-1.03395888293255,0.372380909762047,0.29157139406531
1120,0.73244,0.73271156293236,1.68666897571084,-1.03926013866669,0.372508568118967,0.291698989291096
1120.34211967342,0.73244,0.733360159162831,1.68666898650028,-1.05226550580755,0.372827187930395,0.292017502802483
1120.66201919272,0.73244,0.733977295387415,1.68666901182581,-1.06439711339578,0.37313216499009,0.292322406344048
1120.98275358772,0.73244,0.734608806402186,1.68666905326271,-1.07653159077903,0.373445355414694,0.292635553850235
1121.30348798272,0.73244,0.735255156861116,1.68666911066285,-1.08863659355362,0.373766718050744,0.292956910547169
1121.63339459786,0.73244,0.735937004126461,1.68666918485194,-1.10105626346345,0.374105683250401,0.293295915304578
1122,0.73614,0.736715603492009,1.68666928163024,-1.11481903757837,0.374490906752223,0.293681237566873
1122.32242847168,0.73614,0.737417703715793,1.68666937451552,-1.12688909394163,0.374835817638011,0.294026209583517
1122.65723413681,0.73614,0.738161366443825,1.68666947345926,-1.13938785032773,0.375197656282628,0.294388113614803
1122.97402218042,0.73614,0.738875037964709,1.68666956527423,-1.15118102081132,0.375540494017299,0.294731014123827
1123.29081022402,0.73614,0.739593809270997,1.68666965189284,-1.16294189649231,0.375881100800829,0.295071683464605
1123.65245351495,0.73614,0.740413598406464,1.68666974082782,-1.17632857107825,0.376263386308091,0.295454038426161
1124,0.740608,0.741192528158021,1.68666981333914,-1.18915416029528,0.37661945966065,0.295810170281671
1124.32110770449,0.740608,0.741896782638476,1.6866698671597,-1.20097055696615,0.376935074434443,0.296125792415885
1124.68799104293,0.740608,0.742673981557677,1.68666991235426,-1.21443331599784,0.377276045667586,0.296466724587176
1125.03598826271,0.740608,0.743375229659749,1.68666994032241,-1.22716714282495,0.377576270445629,0.296766856366996
1125.35428040241,0.740608,0.743979198757836,1.68666995586848,-1.23878515374575,0.377829173452825,0.29701961810776
1125.7172379987,0.740608,0.744617977958061,1.68666996700294,-1.25200221150666,0.378091229756344,0.297281437030329
1126,0.745384,0.745075787814268,1.6866699756462,-1.26227760966247,0.37827573939142,0.297465714926125
1126.31997009674,0.745384,0.745550508007527,1.68666999171486,-1.27388451464,0.378464693878038,0.297654497429844
1126.63302439665,0.745384,0.745971186177556,1.68667001967192,-1.28522124225425,0.378631044886981,0.297820715394318
1126.94607869656,0.745384,0.746350907253103,1.68667006377425,-1.29654069675646,0.378780699357198,0.297970279406752
1127.28769306033,0.745384,0.7467225523008,1.6866701326371,-1.30887509395408,0.378927177867718,0.298116717884697
1127.67988246356,0.745384,0.747100659254219,1.6866702380689,-1.32301521467189,0.379076881989139,0.298266467124507
1128,0.747348,0.747375738296603,1.686670341941,-1.33454244671481,0.379185582423594,0.298375274517959
1128.33912043698,0.747348,0.747638051970128,1.68667046377664,-1.34674137698632,0.379288132651628,0.298477872576011
1128.65282350934,0.747348,0.747855877443875,1.686670581832,-1.35801565747702,0.379371531614163,0.298561304541769
1128.96652658169,0.747348,0.748050258849644,1.68667070071154,-1.36928111337604,0.379442861458324,0.298632653773263
1129.3260477019,0.747348,0.748243130283488,1.68667083385664,-1.38218252287511,0.379507928773108,0.298697722464132
1129.67416027123,0.747348,0.74839677182052,1.68667095668594,-1.39466656551798,0.379551997641615,0.298741766532721
1130,0.748188,0.748507364434227,1.68667106484279,-1.40634637034465,0.379573500087059,0.298763222543142
1130.36928172667,0.748188,0.748588085283241,1.68667117930152,-1.4195791338679,0.379571059973549,0.298760749930045
1130.71858610749,0.748188,0.74861403348694,1.68667128019281,-1.43209436281428,0.379539365387382,0.29872902495401
1131.03126677103,0.748188,0.74858967456078,1.68667136493,-1.44329829712593,0.379483703440186,0.298673335846525
1131.39715288264,0.748188,0.748496839106292,1.68667145801082,-1.45641282830046,0.379382657036418,0.298572257414596
1131.74951189315,0.748188,0.748334964131524,1.68667154209217,-1.46905021314808,0.379246833724777,0.298436402699575
1132,0.749028,0.748173330798906,1.68667159890803,-1.47804068330386,0.379126315448787,0.298315861644627
1132.36185414031,0.749028,0.747867925660808,1.68667167717674,-1.49104133674729,0.378916119817426,0.298105632701338
1132.68840485942,0.749028,0.747517238568053,1.68667174447024,-1.50279017284265,0.378690214808647,0.297879696791398
1133.00406584927,0.749028,0.747109690697487,1.68667180700793,-1.51416538413393,0.378439505399699,0.297628956565399
1133.31041443136,0.749028,0.746649860384798,1.68667186577804,-1.52522497119338,0.378166049399167,0.297355469601322
1133.61676301344,0.749028,0.746127426469516,1.686671923072,-1.53630697905205,0.377863826335714,0.297053214376479
1133.96008761859,0.749028,0.745468942411876,1.68667198603236,-1.54875653878557,0.37749189318457,0.296681243567866
1134,0.745844,0.745387466598579,1.68667199329078,-1.55020604842359,0.377446394707004,0.296635741342877
1134.19956190704,0.745844,0.74496491939981,1.68667202945648,-1.55746093903982,0.377211912218118,0.296401240358854
1134.53278112683,0.745844,0.744203814685639,1.68667208956635,-1.56960360559439,0.376794949650756,0.295984249926883
1134.84745090889,0.745844,0.743422605890949,1.68667214623937,-1.58110590310695,0.376372899919829,0.29556217789883
1135.16212069096,0.745844,0.742582154855659,1.68667220293609,-1.59264547747316,0.375923808579956,0.295113068831722
1135.52119278088,0.745844,0.741552543128815,1.68667226760227,-1.60586223474498,0.37537904113731,0.29456828766833
1135.8720314322,0.745844,0.740475838709092,1.68667233047361,-1.61882970106962,0.374814894502761,0.294004135408842
1136,0.741088,0.740066117033174,1.68667235323535,-1.62357349565494,0.374601451171087,0.293790691985113
1136.33905366322,0.741088,0.738937681967636,1.68667241277059,-1.63617981322197,0.37401636128149,0.29320560636172
1136.66233901116,0.741088,0.737805138645263,1.68667246795797,-1.64825282319601,0.373432863806407,0.292622120745702
1136.98645092245,0.741088,0.73661593003508,1.68667252097395,-1.66041114880592,0.372823730629482,0.292013008014296
1137.31056283373,0.741088,0.73537445530789,1.6866725707916,-1.67262641184917,0.372190690656191,0.291379998017501
1137.64202439003,0.741088,0.734052238415452,1.6866726173771,-1.68518002394484,0.371519072600027,0.29070842153817
1138,0.733352,0.732565940949676,1.68667266133609,-1.6988103317808,0.370766904595753,0.289956308943229
1138.32444236728,0.733352,0.731167464609008,1.68667269410755,-1.71123136459214,0.370061030721394,0.289250466806764
1138.65889831223,0.733352,0.729675176212282,1.68667271971749,-1.72410544061424,0.369309394580656,0.288498852829398
1138.97750768581,0.733352,0.728206028968822,1.68667273591161,-1.7364375496586,0.368571200204532,0.287760667227777
1139.2961170594,0.733352,0.726690718336947,1.68667274417821,-1.74883814173227,0.367811444277769,0.287000905497094
1139.65342756976,0.733352,0.724936967599583,1.6866727447936,-1.76282904803123,0.366934309787436,0.286123743768636
1140,0.724448,0.723182063504131,1.68667273816829,-1.77648698300364,0.366059721823867,0.285249108898782
1140.32308819185,0.724448,0.721499939900577,1.68667272754224,-1.78929927730866,0.36522442981607,0.284413789774175
1140.68606583342,0.724448,0.719559918328093,1.68667271290701,-1.80378777757655,0.364264897028711,0.283454230673961
1141.03970504958,0.724448,0.717622563527173,1.68667269795111,-1.81800191353753,0.363311297953831,0.282500611408108
1141.36013834436,0.724448,0.715830713748646,1.68667268513613,-1.83096704495027,0.362433168575218,0.281622469589577
1141.71498517843,0.724448,0.713810724753395,1.68667267276504,-1.84542140943401,0.361447366739183,0.280636662009822
1142,0.713296,0.712164577753264,1.68667266461661,-1.85710602588042,0.360647340826053,0.279836637928245
1142.32249241061,0.713296,0.7102803189819,1.68667265743368,-1.8704084609684,0.359734859123113,0.278924159015361
1142.64220289399,0.713296,0.708393347144518,1.68667265232812,-1.88368227430177,0.358824039904252,0.278013347424297
1142.96191337738,0.713296,0.706491154823828,1.6866726489486,-1.89704257573299,0.357908836977792,0.277098157809527
1143.2961461255,0.713296,0.704489960753054,1.68667264678687,-1.91110283035497,0.356948796865307,0.276138138676657
1143.61385922688,0.713296,0.70257885930125,1.68667264542257,-1.92455679691392,0.35603394431729,0.275223313767199
1143.93157232827,0.713296,0.700661779381758,1.68667264398311,-1.93809747445764,0.355117919869062,0.274307325500725
1144,0.701228,0.700248315671845,1.68667264358024,-1.94102517724327,0.354920558292037,0.274109970664299
1144.34213835867,0.701228,0.698178892016036,1.68667264057488,-1.95572421691208,0.353933477448731,0.273122915454014
1144.6599387537,0.701228,0.696254578361243,1.68667263568889,-1.96946808658758,0.353016234682486,0.272205690923651
1144.97773914872,0.701228,0.694329226737039,1.68667262824555,-1.98329913305631,0.352099043834556,0.271288511728972
1145.33033633407,0.701228,0.692192577895483,1.68667261673921,-1.99874662954808,0.351081702152247,0.270271173670185
1145.7048478903,0.701228,0.689923110914522,1.68667260094377,-2.01527177621954,0.350001242931053,0.269190705418362
1146,0.689156,0.688134793689657,1.68667258635465,-2.02838055394439,0.349150155661197,0.268339601993418
1146.34270436996,0.689156,0.686058938075923,1.68667256789459,-2.04369564513544,0.3481627203532,0.267352154678739
1146.71281612517,0.689156,0.683818286593287,1.68667254727718,-2.06034934209182,0.347097282968977,0.266286703571606
1147.03467672147,0.689156,0.681871377043342,1.68667252966977,-2.07492790579217,0.346172159911032,0.265361568079857
1147.38721460759,0.689156,0.679741458796471,1.6866725115622,-2.0909983402288,0.345160985716727,0.264350379939366
1147.75762397384,0.689156,0.677507543889206,1.68667249465107,-2.10799853180246,0.344101237574002,0.263290617073303
1148,0.677088,0.67604863750047,1.68667248509061,-2.11918625206467,0.343409780968191,0.262599151287786
1148.33664502188,0.677088,0.674026976920864,1.6866724741206,-2.13480869542814,0.342452604555112,0.261641965698206
1148.67516215462,0.677088,0.672000683703771,1.68667246603214,-2.15061552197998,0.341494104319653,0.260683459685649
1149.00182196081,0.677088,0.67005284542316,1.68667246109776,-2.16596103358727,0.340573545621015,0.259762899484483
1149.32079229891,0.677088,0.668158995733716,1.68667245889806,-2.18103248174892,0.339679379518546,0.258868736585448
1149.63976263701,0.677088,0.666274059879166,1.68667245902373,-2.19618965438632,0.338789855314041,0.257979221055378
1150,0.665016,0.664156783198112,1.6866724614297,-2.21341034266171,0.337790880958834,0.256980262870093
1150.39785648887,0.665016,0.661833138282521,1.68667246590898,-2.2325550417595,0.336694696835227,0.255884089809095
1150.71881300752,0.665016,0.659969820079923,1.6866724701551,-2.24809490451462,0.335815212824147,0.25500461320294
1151.03799160713,0.665016,0.658126318213751,1.68667247441566,-2.26363284896487,0.334944490382659,0.254133896413223
1151.3486748542,0.665016,0.656340359779598,1.68667247825898,-2.27883746076575,0.33410047123574,0.253289880755181
1151.65935810127,0.665016,0.654561996435437,1.68667248157833,-2.29412087463004,0.333259269160705,0.252448679773412
1152,0.653528,0.652619847386907,1.68667248448061,-2.31096825044897,0.332339582124325,0.251528994581006
1152.36303403578,0.653528,0.650557567301775,1.68667248666692,-2.3290265895439,0.331362115722408,0.250551571205131
1152.68125198475,0.653528,0.648755112779123,1.68667248741193,-2.34494321334972,0.330506825714106,0.249696345217927
1153.03259940733,0.653528,0.646769386117634,1.68667248565287,-2.36261170129664,0.329563316070547,0.248752939322438
1153.38865818085,0.653528,0.644760237828706,1.68667247873113,-2.38061844728804,0.328607541335262,0.247797310351092
1153.70505175178,0.653528,0.642976248357151,1.68667246543727,-2.39670474733174,0.327757606733885,0.246947544343498
1154,0.642264,0.641313092847714,1.68667244411723,-2.41177318199462,0.32696393212172,0.246154055666435
1154.37215556497,0.642264,0.639212537955148,1.68667240013952,-2.43088589138915,0.325960050574396,0.245150366537233
1154.69764703392,0.642264,0.63737157218968,1.68667234196837,-2.44769359767088,0.325078860198058,0.244269333535193
1155.07131714715,0.642264,0.635251453993527,1.68667224893798,-2.46709474349392,0.324062704244935,0.243253340385417
1155.39665485195,0.642264,0.633398265860575,1.68667214345737,-2.48407869626709,0.323174225607642,0.242364982945721
1155.71991937635,0.642264,0.631549424525714,1.68667201576293,-2.50103980914437,0.322288244622157,0.241479098328296
1156,0.631,0.629941660667894,1.6866718872949,-2.51580420074025,0.321518704925359,0.240709619465262
1156.33835274384,0.631,0.627993252836671,1.68667171180806,-2.53372617129177,0.320588525520241,0.239779487455651
1156.67476020505,0.631,0.626052022207093,1.68667151832607,-2.55163832092513,0.319665603923019,0.238856575504345
1156.98048265143,0.631,0.624288005631899,1.68667132956711,-2.56799724075203,0.318831180707096,0.238022123189146
1157.2862050978,0.631,0.622528744022841,1.68667113251599,-2.58443270754656,0.318004372929483,0.237195244896632
1157.63917548265,0.631,0.620511073170576,1.68667090078324,-2.60350279792746,0.317064464119861,0.236255195946121
1158,0.619736,0.618474451946293,1.68667066753343,-2.62310079945469,0.316126667748503,0.235317194849218
1158.31420897071,0.619736,0.616733352012209,1.68667047522708,-2.64025067637237,0.315335595554255,0.234525995460773
1158.66779497826,0.619736,0.614824503937814,1.686670279111,-2.65964068892446,0.314481748465315,0.233672025424468
1159.0107155971,0.619736,0.613039902381357,1.68667011556045,-2.67853467495043,0.31369779077597,0.2328879759998
1159.32572309842,0.619736,0.611472358613902,1.68666999188009,-2.69596449408371,0.313022269965273,0.232212401754645
1159.6894085488,0.619736,0.609764335026024,1.68666988249123,-2.71617081309128,0.312302083536516,0.231492199757425
1160,0.608472,0.608404145326816,1.68666981699772,-2.73349322137337,0.31174155106803,0.230931694123546
1160.3155251809,0.608472,0.607124912974893,1.68666977474318,-2.75114834768462,0.311226426975164,0.230416579748705
1160.63439565967,0.608472,0.605944285011053,1.68666975393614,-2.76904465669484,0.310763023654821,0.229953196363248
1160.95326613845,0.608472,0.604881257556479,1.68666975191315,-2.78699000312865,0.310357147939243,0.229547352894729
1161.27982532345,0.608472,0.603917013695123,1.68666976575803,-2.80541325195833,0.310000194080949,0.22919044714422
1161.59212626099,0.608472,0.603112637179994,1.68666979056702,-2.82306958607126,0.309712623429572,0.228902939029684
1161.90442719853,0.608472,0.602421100466481,1.68666982313673,-2.84075749856678,0.309474469971407,0.228664866521654
1162,0.601492,0.602231388064389,1.68666983409868,-2.84617605936112,0.309410855446663,0.228601275916537
1162.37297198351,0.601492,0.60158478364227,1.68666987861342,-2.86734344944456,0.309201101008816,0.228391589639572
1162.74594396702,0.601492,0.601077363073758,1.68666992186618,-2.88853955653651,0.309046395907269,0.228236937681858
1163.0762916732,0.601492,0.600731475107368,1.686669955795,-2.90733190049767,0.30894795760024,0.228138530403344
1163.38734457753,0.601492,0.600483172985252,1.68666998222175,-2.92503877398196,0.308882649453932,0.228073234460416
1163.7068426252,0.601492,0.600294719433175,1.68667000296849,-2.94323553827211,0.308838064683683,0.22802864157686
1164,0.600024,0.600171338117615,1.68667001628797,-2.95993799548002,0.308812883402813,0.228003435719928
1164.32459390329,0.600024,0.600079498603324,1.68667002537741,-2.97843604110641,0.308798282620129,0.227988823917918
1164.71226903808,0.600024,0.600017493639737,1.68667002998883,-3.0005327875215,0.308794180636764,0.227984708675774
1165.02864796947,0.600024,0.599995257170144,1.68667002991198,-3.01856735470245,0.308797759612115,0.227988276748158
1165.36028818862,0.600024,0.599990932237676,1.68667002717472,-3.03747233477009,0.308805251086405,0.22799575676001
1165.74189472076,0.600024,0.60000130521556,1.68667002183016,-3.0592253701047,0.308816174484744,0.228006667049543
1166,0.60006,0.600013619144996,1.68667001747517,-3.07393791035119,0.30882370834906,0.228014192372228
1166.32361602144,0.60006,0.600031646613872,1.68667001174929,-3.09238401751474,0.308832381156574,0.228022856444502
1166.66559582714,0.60006,0.600051036300301,1.68667000592353,-3.11187598808792,0.308840384411912,0.22803085249369
1166.98368560949,0.60006,0.600067623268972,1.68667000111687,-3.13000551894136,0.308846491871668,0.228036955578608
1167.29882805338,0.60006,0.600081807544429,1.68666999718682,-3.14796641586106,0.308851141575117,0.228041603650622
1167.61397049726,0.60006,0.600093486629554,1.68666999420137,-3.16592677145209,0.30885479004565,0.228045253709091
1167.94225000578,0.60006,0.600103125908668,1.68666999208719,-3.18463535892354,0.308857764123014,0.228048233490678
1168,0.600092,0.600104581951133,1.68666999181145,-3.18792647853776,0.308858195174557,0.228048665231585
1168.28874997111,0.600092,0.600110933209214,1.68666999079591,-3.20438191923425,0.308860020803362,0.228050493265347
1168.62169972907,0.600092,0.600116650064903,1.68666999022813,-3.2233559706069,0.308861780704478,0.228052255602965
1168.96730914024,0.600092,0.600121265454349,1.68666999011317,-3.24305122471889,0.308863470258627,0.228053947222386
1169.35192698173,0.600092,0.6001254454209,1.68666999033008,-3.26496921297606,0.308865124712951,0.228055603288477
1169.66699740995,0.600092,0.600128547981898,1.68666999064689,-3.28292378043853,0.308866642355364,0.228057121593478
1170,0.600124,0.600131854618756,1.68666999103015,-3.30190007168286,0.308868524216027,0.228059003507369
1170.31025262795,0.600124,0.600135175343477,1.68666999138865,-3.3195797907771,0.308870348366991,0.228060828062475
1170.62050525591,0.600124,0.600138851976496,1.68666999172513,-3.33725934870978,0.308872398060862,0.228062878090187
1170.97745224366,0.600124,0.600143584967815,1.68666999206392,-3.3575995375138,0.308875122113351,0.228065602416411
1171.31896332329,0.600124,0.600148605782749,1.68666999232534,-3.37705988313234,0.308877772099421,0.228068252526455
1171.63461240398,0.600124,0.600153618061326,1.68666999250647,-3.3950463029486,0.308880333053521,0.228070813448412
1172,0.60016,0.600159764880383,1.68666999264459,-3.41586664839998,0.3088835339151,0.228074014092065
1172.33462304151,0.60016,0.600165618278267,1.68666999271198,-3.43493369177169,0.308886371324914,0.228076851391513
1172.649119438,0.60016,0.600171238435543,1.6866699927341,-3.45285364775758,0.30888903936956,0.228079519319889
1173.02782626895,0.60016,0.600178079467308,1.68666999272089,-3.47443197114112,0.308892403989844,0.228082883781503
1173.35561659229,0.60016,0.600184012021525,1.68666999268519,-3.49310882436415,0.308895159782365,0.22808563941828
1173.66784749174,0.60016,0.600189639078632,1.68666999263909,-3.51089887561151,0.308897745254163,0.228088224724398
1174,0.600192,0.60019557677901,1.68666999258558,-3.52982373490931,0.308900613062384,0.228091092345515
1174.33202108646,0.600192,0.600201448998377,1.68666999253563,-3.54874082590007,0.308903338209302,0.228093817375294
1174.65088142145,0.600192,0.600207024867028,1.68666999249721,-3.56690781560293,0.308905872241254,0.228096351340233
1174.95416949283,0.600192,0.600212272897595,1.68666999247276,-3.58418734878092,0.308908402265754,0.228098881350761
1175.25745756422,0.600192,0.600217473062588,1.68666999246137,-3.60146665579668,0.308910873399378,0.228101352527751
1175.59684520515,0.600192,0.600223246331781,1.6866699924632,-3.62080240557937,0.308913506707996,0.228103985964614
1175.95383228901,0.600192,0.600229281750039,1.68666999247767,-3.64114054165755,0.308916420446886,0.228106899944682
1176,0.600228,0.600230060339773,1.68666999248012,-3.64377076912615,0.308916804152228,0.228107283668262
1176.23083855495,0.600228,0.600233948872847,1.68666999249299,-3.65692182884937,0.308918679338251,0.228109158934937
1176.55911254477,0.600228,0.60023947139264,1.68666999250963,-3.67562364197301,0.30892122491107,0.228111704587112
1176.89384668101,0.600228,0.600245101673445,1.6866699925201,-3.6946932262998,0.308923925964265,0.228114405670412
1177.2184707076,0.600228,0.600250567423061,1.68666999252134,-3.71318658831657,0.308926607019715,0.228117086696484
1177.5211832074,0.600228,0.600255672907283,1.68666999251435,-3.73043145167902,0.308928979732504,0.228119459320774
1177.8238957072,0.600228,0.600260788763446,1.6866699925011,-3.74767609529448,0.308931400744265,0.228121880175746
1178,0.60026,0.600263770013738,1.68666999249175,-3.757708139915,0.30893286834171,0.228123353639736
1178.45855797551,0.60026,0.600271544653374,1.68666999225393,-3.78383022820422,0.308936448105095,0.228127037805488
1178.88830579554,0.60026,0.600278721228548,1.68666998942971,-3.80831067190361,0.308939209000295,0.228129982746503
1179.14536420391,0.60026,0.600282746138001,1.68666998408808,-3.82295372901622,0.308940433768888,0.228131364383767
1179.40242261227,0.60026,0.600286266815863,1.68666997364927,-3.83759666380562,0.308940798178675,0.22813192531298
1179.72251859734,0.60026,0.60028929849453,1.68666994965627,-3.8558303245304,0.30893943105375,0.228130864462769
1180,0.600296,0.600289836994502,1.68666991466446,-3.87163651884017,0.308936109949866,0.228127849754544
1180.30232755592,0.600296,0.600286855049038,1.68666985596997,-3.88885817053381,0.308929392179352,0.228121358364411
1180.59788306219,0.600296,0.600278653215425,1.68666977306377,-3.90569441955538,0.308918683461065,0.228110823616646
1180.89343856846,0.600296,0.600263436995801,1.68666966211326,-3.92253130879007,0.30890354973934,0.22809580744036
1181.23571108789,0.600296,0.600235104778595,1.68666949786025,-3.94203077115414,0.308880590610673,0.228072900093183
1181.56281437548,0.600296,0.600196231547131,1.68666930738115,-3.96066778400881,0.30885379039843,0.228046049082014
1181.8700936817,0.600296,0.60014964234668,1.68666910357848,-3.97817729988244,0.308826262926008,0.228018369240048
1182,0.600328,0.600127473150586,1.68666901186593,-3.98558033734064,0.308814669345424,0.228006710743
1182.35260333104,0.600328,0.600062730561879,1.68666875286818,-4.0056764416559,0.308785591956881,0.227977660661908
1182.71224074109,0.600328,0.599996793069583,1.68666848210619,-4.0261765804968,0.30876448726662,0.227956702718715
1183.03568004693,0.600328,0.599947115602945,1.68666823780287,-4.04461562842425,0.308759007963934,0.227951477279908
1183.33719076783,0.600328,0.599918228040991,1.68666800943937,-4.06180572761276,0.308770458309672,0.227963285606998
1183.70616803761,0.600328,0.599919148426884,1.68666772397506,-4.08284223084012,0.308812473061424,0.228005923041807
1184,0.600364,0.599958969164205,1.68666748414638,-4.09959269758079,0.30887289354277,0.228066953063864
1184.30803603986,0.600364,0.600047797988238,1.68666721014052,-4.11714912191067,0.308966624542963,0.228161024097215
1184.66523535726,0.600364,0.600222971958434,1.68666685173082,-4.13749954503558,0.309119369201901,0.2283139764451
1184.97284696355,0.600364,0.6004459847711,1.68666650428432,-4.15501466037047,0.309294025561045,0.228488620700932
1185.35146853458,0.600364,0.600826228294302,1.68666603210221,-4.17655493818389,0.309571769556795,0.228766061525455
1185.66821500792,0.600364,0.601246414730754,1.68666561134684,-4.19455493606248,0.309864350883769,0.229058104125906
1186,0.600396,0.601800326709087,1.68666516547354,-4.21338441726319,0.310238322673934,0.229431249725953
1186.29342027227,0.600396,0.60239989407711,1.68666478822386,-4.2300103428355,0.31063401101073,0.229826420589716
1186.58684054455,0.600396,0.603115751873124,1.68666444745827,-4.2466065745085,0.311097849596425,0.230289781183033
1186.91726952411,0.600396,0.60407863822997,1.68666412713998,-4.2652537591185,0.311710668627658,0.230902125890816
1187.28410130767,0.600396,0.605366726178006,1.68666386938941,-4.28589262696585,0.312515246693299,0.231706282273178
1187.58959588103,0.600396,0.606635509519783,1.68666374288615,-4.30302103735709,0.313293685464282,0.232484477455502
1187.93628173288,0.600396,0.60831278541884,1.68666370008061,-4.3223822030911,0.314304805976831,0.233495469118888
1188,0.607952,0.608650148849959,1.68666370371274,-4.32593078588796,0.314506023205359,0.233696668976138
1188.31859133562,0.607952,0.610479418192349,1.68666377275394,-4.34362290786401,0.315585754160774,0.234776342825931
1188.63288556943,0.607952,0.612525741793403,1.68666391768631,-4.36098549013958,0.316772701919481,0.235963332345103
1188.96799878274,0.607952,0.614982350632809,1.68666414420681,-4.37938626041136,0.318171416825667,0.237362218868248
1189.32169338643,0.607952,0.617887959239357,1.68666444612973,-4.39866733250191,0.319792513804394,0.238983663810646
1189.6324994726,0.607952,0.620703792124385,1.68666474657019,-4.41547941343134,0.321331317817323,0.240522937130411
1190,0.618544,0.624335958017774,1.68666511751524,-4.43518537894405,0.323271562818046,0.242463918386536
1190.32948102403,0.618544,0.62784696212888,1.68666543730365,-4.45268134306635,0.325102931100054,0.244295720898914
1190.64761819687,0.618544,0.631433049034192,1.68666571162928,-4.46941166218722,0.326931928942722,0.246125043048926
1190.97934419478,0.618544,0.635336043349839,1.6866659450734,-4.48667796306984,0.328879215692483,0.248072543994819
1191.30236523274,0.618544,0.639252201760504,1.68666611144367,-4.50331031387169,0.330792941774847,0.249986330130748
1191.61416567063,0.618544,0.643097168944266,1.68666621252965,-4.5191923444056,0.332637647792975,0.251830927407322
1191.9177907972,0.618544,0.646864133086352,1.68666625817147,-4.53449369522666,0.33441690939235,0.25360989789889
1192,0.646864,0.647883457756218,1.68666626256623,-4.53860877934717,0.334894292304028,0.254087207369812
1192.3071437884,0.646864,0.651674793028147,1.68666625451673,-4.55387856104592,0.336656606709188,0.255849358361587
1192.60777936232,0.646864,0.655341334517771,1.68666621784168,-4.56866621914686,0.338344413276557,0.257537017691499
1192.98506945476,0.646864,0.659851498635723,1.68666614661267,-4.58700627699044,0.340403701729188,0.259596144188171
1193.2995368927,0.646864,0.663515904926666,1.6866660765846,-4.60211124453599,0.34206784624778,0.261260178375186
1193.60665138565,0.646864,0.667002560608589,1.68666600644239,-4.6167081112062,0.343647598249319,0.262839849725202
1193.96286270585,0.646864,0.670928993415848,1.6866659297109,-4.63345205731961,0.345426431201162,0.264618630341868
1194,0.67062,0.671331130319192,1.68666592221757,-4.63518642799395,0.345608802999833,0.264800994458653
1194.18568647074,0.67062,0.673321898861628,1.6866658865426,-4.64382683340223,0.346512613042855,0.265704773444422
1194.49800442883,0.67062,0.676598515054936,1.68666583415009,-4.65824323485052,0.348005118411666,0.267197237407462
1194.8145876026,0.67062,0.679835866114064,1.68666579200434,-4.6727106572767,0.349487679062434,0.268679772831119
1195.15270553808,0.67062,0.683212963600249,1.68666575991624,-4.68800375697301,0.351044672115457,0.270236761735395
1195.53224246535,0.67062,0.686924069532634,1.68666573942768,-4.70497935461414,0.352769686999095,0.271961806087331
1195.84494745528,0.67062,0.689934100108175,1.6866657335322,-4.71881652372053,0.354179190701391,0.273371366461891
1196,0.689656,0.691414794279693,1.68666573365803,-4.72562810086876,0.354875542087864,0.274067751458664
1196.4111695381,0.689656,0.695315397961708,1.68666574092659,-4.74353343707745,0.356718497079015,0.275910755708384
1196.77645749669,0.689656,0.698761598184905,1.68666575232461,-4.75924963978133,0.358354815627111,0.277547108868098
1197.07218208689,0.689656,0.701545974065419,1.6866657627034,-4.77184162643097,0.35968049905478,0.278872812383816
1197.36790667709,0.689656,0.70432974604098,1.6866657727913,-4.78431621735055,0.361008281625895,0.28020060644015
1197.69679230228,0.689656,0.707428321932311,1.68666578268418,-4.79805169892802,0.362488083537606,0.281680409100495
1198,0.708688,0.710289424635758,1.68666579009591,-4.81058590805318,0.363855075792866,0.28304739141752
1198.30954750065,0.708688,0.713215784654784,1.68666579594043,-4.82325444390765,0.365253322014105,0.284445636038149
1198.69226730728,0.708688,0.716841837118342,1.686665801059,-4.83873883378097,0.366985674986019,0.286177986735957
1199.00568233396,0.708688,0.719817367670274,1.68666580377789,-4.85127170836619,0.368406305938868,0.287598615498852
1199.31743575669,0.708688,0.722781716660971,1.68666580539617,-4.86360613441604,0.369820595249162,0.289012902264862
1199.62588318608,0.708688,0.725718103095919,1.68666580613449,-4.8756800409889,0.371220851415687,0.290413155490578
1199.93433061547,0.708688,0.728656840746692,1.6866658062109,-4.88762480339392,0.372621372141278,0.291813672792594
1200,0.72772,0.729282709134737,1.68666580615996,-4.89015119692572,0.37291952062379,0.292111818535393
1200.32834692265,0.72772,0.732412646795618,1.68666580566661,-4.90269529633797,0.374410133918314,0.293602405999142
1200.63828880457,0.72772,0.735367480432167,1.68666580518005,-4.91440187894365,0.375817169338655,0.295009402681045
1200.94823068649,0.72772,0.738322117416432,1.68666580541117,-4.92597795697573,0.377223928281363,0.296416106936098
1201.30866569847,0.72772,0.741757521949184,1.68666580802556,-4.93927579907361,0.378859428086748,0.298051520266646
1201.64207136119,0.72772,0.744934765947118,1.68666581458003,-4.95141933062228,0.380372580791168,0.29956456810802
1201.95456244937,0.72772,0.747912548389615,1.68666582640283,-4.9626640332411,0.381791318792323,0.300983183343836
1202,0.746756,0.748345548733893,1.68666582871262,-4.96428801598771,0.38199764720177,0.301189498735725
1202.22718775313,0.746756,0.750510754144801,1.68666584297694,-4.97236585824836,0.383029541470161,0.302221332284006
1202.63043306119,0.746756,0.754355485908589,1.68666588119271,-4.98653083712346,0.384862919767438,0.30405462671774
1202.96976073443,0.746756,0.757593532623177,1.68666592760663,-4.99827922693672,0.386407841022433,0.305599506437349
1203.27920822788,0.746756,0.760549486959108,1.6866659814524,-5.00885644160498,0.387818140010678,0.307009795773864
1203.58865572133,0.746756,0.763508766721734,1.68666604539821,-5.01930317116921,0.389229881738163,0.308421559645576
1203.90897641227,0.746756,0.766575451745264,1.68666612031564,-5.02997939203798,0.390692157122019,0.30988389690236
1204,0.765788,0.767447437892513,1.68666614283682,-5.03298763562717,0.39110763988966,0.310299398299514
1204.33681866263,0.765788,0.770675432216072,1.6866662289742,-5.04402078926534,0.392644155586278,0.311835963288353
1204.65774530427,0.765788,0.773751347710723,1.68666631231839,-5.05438927013421,0.394105811884101,0.31329766952577
1204.97783006908,0.765788,0.776816483489002,1.68666639342334,-5.06459060957651,0.395559357458136,0.314751267308182
1205.35949135603,0.765788,0.780462648595025,1.68666648364165,-5.07657215689338,0.397283331883526,0.316475306192126
1205.67099557787,0.765788,0.783426841643591,1.68666654943306,-5.08620484294327,0.39868063976171,0.317872667517908
1206,0.78482,0.786540871090598,1.68666660915623,-5.0962365760621,0.400144226287722,0.319336305823885
1206.36441095417,0.78482,0.789963353834014,1.68666666173447,-5.10717870895536,0.401746954605353,0.32093903895359
1206.6745928303,0.78482,0.792848772051209,1.68666669466457,-5.11635369176572,0.403093800846936,0.322285853264959
1207.00621047218,0.78482,0.795899783766632,1.68666671868008,-5.12602309538585,0.404514125792012,0.323706100520956
1207.35640887614,0.78482,0.799078343146468,1.68666673406532,-5.13607960394452,0.405989933001598,0.32518176847126
1207.66755746464,0.78482,0.801861317676259,1.68666674273208,-5.14488331878315,0.407280050210439,0.326471704835926
1208,0.803856,0.804789514754745,1.68666675198107,-5.15415497305989,0.408637150248317,0.327828559489514
1208.33582435425,0.803856,0.807699441872585,1.68666676801731,-5.16338198338374,0.409986325132366,0.329177570946996
1208.65577089049,0.803856,0.810428223531107,1.68666679549257,-5.17204484450712,0.41125334988164,0.330444474396794
1209.03567946439,0.803856,0.813617186670036,1.68666684870134,-5.18217169065973,0.412737779046558,0.331928813755664
1209.35521507167,0.803856,0.816260673234365,1.68666691257368,-5.19055701183015,0.413971238230082,0.333162252834864
1209.67408706952,0.803856,0.81886771820675,1.68666699320054,-5.19880602542537,0.415190186875581,0.334381241809964
1210,0.82026,0.821504290982617,1.6866670903842,-5.2071157856304,0.416425156396833,0.335616310599389
1210.32108129964,0.82026,0.824077081201113,1.68666719620704,-5.21518352044463,0.417631182013047,0.336822372416461
1210.6521698727,0.82026,0.826706225773608,1.68666731055143,-5.22338033925059,0.418863400968888,0.338054613434175
1211.03568999818,0.82026,0.829721994935267,1.68666744403745,-5.23272141679027,0.420275771989059,0.33946698583875
1211.35436573382,0.82026,0.832202569401997,1.68666755258005,-5.24035881324072,0.42143525805071,0.340626448830664
1211.67856598757,0.82026,0.834700437866521,1.68666765905848,-5.24801407523488,0.42259972910038,0.341790869165253
1212,0.83564,0.837148388720899,1.68666776023089,-5.2554912927834,0.423737608442223,0.342928672822003
1212.32134150995,0.83564,0.839563336623645,1.68666785757132,-5.26285563330699,0.424855999924464,0.34404701576763
1212.69489664825,0.83564,0.842324112670759,1.68666796723729,-5.27127963794506,0.426128475583836,0.345319442220897
1213.02284155998,0.83564,0.844700699780729,1.68666806128357,-5.27855598335603,0.427218819539146,0.346409750543589
1213.34492731777,0.83564,0.846986532969296,1.68666815208908,-5.28559622365919,0.428262784203186,0.347453688299693
1213.72409784589,0.83564,0.849609549907681,1.68666825718124,-5.2937527358411,0.42945472295314,0.348645607364121
1214,0.851016,0.851468186139673,1.68666833228091,-5.29960069252841,0.430296111512717,0.349486987396412
1214.32762807522,0.851016,0.853617196519375,1.68666841955853,-5.30645238598846,0.431265886302608,0.350456728660756
1214.62879370836,0.851016,0.855534869291163,1.6866684976967,-5.31266439904122,0.432128426445189,0.351319226482653
1214.9299593415,0.851016,0.85739584493838,1.68666857391664,-5.31879625913183,0.432963477947913,0.352154222799322
1215.28082664285,0.851016,0.859491511283226,1.68666866090903,-5.3258422421132,0.433901977607698,0.353092639334959
1215.62688640808,0.851016,0.861481824897956,1.68666874604698,-5.332692163386,0.434791076467173,0.353981633237299
1215.94451377551,0.851016,0.863241856176815,1.68666882522239,-5.33889552408169,0.435575715897643,0.354766153262464
1216,0.862704,0.863542793789342,1.68666883929587,-5.33997118391644,0.435709762852534,0.354900183083419
1216.27743112247,0.862704,0.865018563818004,1.68666891139159,-5.34531466918138,0.436366539153895,0.355556885629031
1216.65950679048,0.862704,0.866972659063178,1.68666901695848,-5.35258133891355,0.437234081648985,0.356424346388386
1216.98840947039,0.862704,0.868582856887503,1.68666911487935,-5.35875441920799,0.437947081885837,0.357137298613607
1217.37896952062,0.862704,0.870409371295767,1.68666923986886,-5.3659903345461,0.43875385642785,0.357944048872454
1217.70960857603,0.862704,0.871883663626378,1.6866693521077,-5.37203957629096,0.439402509460195,0.358592714378229
1218,0.87296,0.87312433084878,1.68666945404339,-5.37729720856147,0.439946375020745,0.359136612742481
1218.36883029764,0.87296,0.874627185069314,1.68666958509276,-5.38390395082223,0.440602548292255,0.359792787854677
1218.69608051429,0.87296,0.875892066637159,1.68666970011446,-5.38970252261843,0.441151406519855,0.360341635851468
1219.01360965297,0.87296,0.877057285956843,1.68666980875173,-5.39527489366564,0.441653630174126,0.360843836386604
1219.32581800978,0.87296,0.878142672076915,1.68666991172279,-5.40070482930946,0.442118227374514,0.361308395602305
1219.6380263666,0.87296,0.879167365526685,1.68667001053741,-5.40608882699111,0.442552836233538,0.361742948558072
1220,0.879784,0.880277948764808,1.68667012029686,-5.41227713999864,0.443018090488363,0.362208116621881
1220.35763885183,0.879784,0.88129161390304,1.68667022500672,-5.41833862421474,0.443436584223458,0.362626550383622
1220.6764079337,0.879784,0.88212318503229,1.6866703165222,-5.42370067587504,0.443773800542731,0.362963720858618
1221.02064628635,0.879784,0.882943025691361,1.68667041439473,-5.42945189602755,0.444098985824515,0.363288866266802
1221.38238651625,0.879784,0.88371489476943,1.68667051673754,-5.43545595271965,0.444397005043666,0.363586856362526
1221.7014017255,0.879784,0.884317765737999,1.68667060660992,-5.44072098369205,0.444621949553948,0.363811787940993
1222,0.885272,0.884815013572236,1.68667069009916,-5.44562676915037,0.444800053807127,0.363989891756854
1222.36457276564,0.885272,0.885333639045586,1.68667079035665,-5.45159137954533,0.444975807276695,0.364165653826893
1222.69097230877,0.885272,0.885715510355588,1.68667087744065,-5.45691190486076,0.44509448654294,0.364284353917222
1223.01243219781,0.885272,0.886016039920932,1.68667095947197,-5.46213748207882,0.445175722762656,0.364365624259779
1223.33389208686,0.885272,0.886242402411316,1.686671036394,-5.46735216865556,0.445222512069963,0.364412462707858
1223.66538642277,0.885272,0.88639909324187,1.68667110868144,-5.47272178630943,0.445234975545947,0.364424994264324
1224,0.886544,0.886479084456588,1.6866711724278,-5.47813752077898,0.445210270467477,0.364400370068254
1224.32189932365,0.886544,0.886482395359623,1.68667122299389,-5.48334677149137,0.445151621901028,0.364341745378748
1224.67563722791,0.886544,0.886402833554617,1.68667126481883,-5.48907446834307,0.445047855902614,0.364237965935236
1225.05637812394,0.886544,0.886219725980773,1.68667129395991,-5.4952480211778,0.444889765821338,0.36407980531783
1225.3704894994,0.886544,0.885992749887887,1.68667130747316,-5.50035171448627,0.44472419678026,0.363914126125882
1225.72621357344,0.886544,0.88565379081986,1.68667131523302,-5.50614708092637,0.444499987072269,0.363689725153842
1226,0.886196,0.885335052301199,1.68667131948675,-5.51062135867548,0.444301989151137,0.363491540375985
1226.3136844775,0.886196,0.884910562247889,1.68667132758491,-5.51576508436309,0.44405017995592,0.363239592329899
1226.63548619436,0.886196,0.884413291445371,1.68667134463714,-5.5210639201949,0.44376719687634,0.36295649554933
1226.95728791122,0.886196,0.88385875804605,1.68667137442732,-5.52638765473387,0.443461734780147,0.362650955490012
1227.29167782838,0.886196,0.883228323754198,1.68667142112394,-5.53194857784544,0.443123610190842,0.362312795770152
1227.60961758604,0.886196,0.882583922991451,1.68667148066954,-5.53726542313228,0.442785671462951,0.361974875358699
1227.9275573437,0.886196,0.881901460184841,1.68667155345114,-5.54261281810585,0.442433397418899,0.361622678927156
1228,0.882288,0.881741170781452,1.68667157158254,-5.54383566172236,0.442351241769688,0.361540539678767
1228.36221328149,0.882288,0.88091567921451,1.68667166831616,-5.54997547545716,0.441930916628986,0.361120274041362
1228.761882367,0.882288,0.879962459701942,1.68667178127156,-5.55680142599066,0.44144964022904,0.36063907156602
1229.09169833134,0.882288,0.879145105908383,1.68667187414443,-5.56247648204857,0.441038074892921,0.36022757364427
1229.39935277462,0.882288,0.878358342512991,1.68667195686782,-5.56780578633411,0.440641785308982,0.359831351885599
1229.72849089926,0.882288,0.877490038597189,1.68667203799862,-5.57354651181371,0.44020376101344,0.359393404964258
1230,0.876992,0.876751783274815,1.68667209713848,-5.57831360238682,0.439829860103558,0.359019568456619
1230.32775096904,0.876992,0.875831535432534,1.68667215699812,-5.5841074132835,0.439361367933252,0.358551130717308
1230.67308075714,0.876992,0.874823329125515,1.68667220459787,-5.59026014740236,0.438845581364643,0.358035381708755
1231.00577249179,0.876992,0.873809551181316,1.6866722346226,-5.59623645262791,0.438324613196256,0.357514425834454
1231.32539274851,0.876992,0.872791651364166,1.68667224911333,-5.60202503256124,0.437799723690066,0.356989521315038
1231.64501300524,0.876992,0.871726600997851,1.68667225078283,-5.60786189040124,0.43725028550831,0.356440036882659
1232,0.871696,0.870484669149196,1.68667224028412,-5.61440392054096,0.436610962415863,0.355800627594521
1232.3126098985,0.871696,0.869337769140375,1.68667222353095,-5.62021910657502,0.436022634975577,0.355212258658781
1232.625219797,0.871696,0.868141053995039,1.68667220292996,-5.62608726632343,0.435412180053922,0.354601772654451
1232.98107936699,0.871696,0.866720150112033,1.68667217785585,-5.63283447227562,0.434692640189384,0.353882212866728
1233.35146712104,0.871696,0.865179251977636,1.68667215246705,-5.63993615765325,0.433918374869642,0.353107948113428
1233.67137621465,0.871696,0.863802206503382,1.68667213229289,-5.64613718069821,0.433231941285645,0.352421536069705
1234,0.863316,0.862348296593677,1.68667211347913,-5.65257392200646,0.432512590845575,0.351702227073631
1234.39281657792,0.863316,0.860565568342304,1.6866720926808,-5.66035908604224,0.43163680637602,0.350826468750915
1234.70853316203,0.863316,0.859103286270397,1.68667207635865,-5.66668962518629,0.430923340965872,0.350113020294711
1235.09039328264,0.863316,0.857306771301801,1.68667205622154,-5.67443536919315,0.43005234303918,0.34924203688146
1235.37946970121,0.863316,0.855930980301808,1.68667204035399,-5.68036459627332,0.429388542071557,0.348578241674242
1235.66854611977,0.863316,0.854545117323421,1.68667202384973,-5.68635079049778,0.428722544734443,0.34791224479115
1236,0.853724,0.852947443603704,1.68667200424072,-5.69328505123675,0.427957893304218,0.347147587374638
1236.34353238677,0.853724,0.851285747322583,1.68667198349861,-5.70055179514741,0.427165148172906,0.34635483743404
1236.66870906907,0.853724,0.849710666011981,1.68667196394027,-5.70750522890036,0.42641572187408,0.345605404150405
1236.99555663561,0.853724,0.848128025078801,1.68667194483031,-5.71456787859635,0.42566475019091,0.344854422818465
1237.32240420216,0.853724,0.846548119594581,1.68667192674725,-5.72170409198142,0.424916490660078,0.344106150759794
1237.65921594534,0.853724,0.844924889781566,1.68667190970069,-5.72913461124067,0.42414890186826,0.343338545783723
1238,0.844128,0.843289318017839,1.68667189464061,-5.73673175688491,0.423377093626572,0.342566718526903
1238.33237131689,0.844128,0.841702303865838,1.68667188260413,-5.74421750930053,0.422629349206527,0.341818962210349
1238.68140352885,0.844128,0.840046033868688,1.68667187322907,-5.75215896563415,0.421849880521318,0.341039485401108
1239.0277050015,0.844128,0.8384146272975,1.68667186742709,-5.76011920045525,0.421083378920593,0.340272981257324
1239.36654394947,0.844128,0.836831072281696,1.68667186504975,-5.76798529163506,0.420340065253693,0.339529671596919
1239.70713712284,0.844128,0.835252887503373,1.68667186561395,-5.77596860302971,0.419599472539667,0.3387890906594
1240,0.834532,0.833907172497692,1.68667186802174,-5.78289396380406,0.418968271576656,0.338157906935481
1240.35439942062,0.834532,0.832292809102007,1.68667187251424,-5.79134903444754,0.418210900284381,0.337400565245762
1240.66194653374,0.834532,0.830904139697202,1.68667187694377,-5.79875193324219,0.417558692094647,0.336748392185496
1240.96949364686,0.834532,0.829526314906247,1.6866718808876,-5.80621530389412,0.416911037093379,0.336100782248923
1241.3203611629,0.834532,0.827966615093071,1.68667188340262,-5.81480323674019,0.416176963966342,0.335366774168881
1241.62647375924,0.834532,0.826615316542497,1.68667188249268,-5.82235909327787,0.415539592136066,0.334729472335797
1241.93258635558,0.834532,0.825271532230544,1.68667187725343,-5.82997364735702,0.414904585509704,0.334094549400816
1242,0.825656,0.82497647029175,1.68667187536973,-5.83165842149418,0.41476501855389,0.333954998354704
1242.33706822211,0.825656,0.823505052781657,1.686671861141,-5.84012471002204,0.414068129326228,0.333258171204244
1242.65421195267,0.825656,0.82212519417473,1.68667183943589,-5.84815493800194,0.413412991755265,0.332603077339495
1242.97135568323,0.825656,0.820748067029662,1.68667180896971,-5.85624745953846,0.412758016831034,0.331948128708413
1243.35330164272,0.825656,0.819091078014894,1.68667176077633,-5.8660761234619,0.411969090222414,0.331159205790532
1243.7067546772,0.825656,0.81755760693585,1.68667170622695,-5.87525194180012,0.411238312942406,0.330428399308274
1244,0.81706,0.816284707440421,1.68667165538025,-5.88292338768563,0.410632034915319,0.329822074248966
1244.37426691924,0.81706,0.814659509506665,1.68667158629095,-5.89279167484537,0.409859371255041,0.329049369338513
1244.7244205126,0.81706,0.813139764459919,1.68667152082492,-5.90210256970866,0.409138573016668,0.328328530374364
1245.04222533597,0.81706,0.811763068943673,1.68667146332512,-5.91061877191243,0.408487842948752,0.32767776204418
1245.44041461375,0.81706,0.810045568234121,1.68667139690647,-5.92137663332164,0.407679895853244,0.326869766165328
1245.79474707752,0.81706,0.808528574543663,1.6866713454278,-5.93103098694822,0.406969843397474,0.326159670572878
1246,0.808468,0.807656628245307,1.68667131963075,-5.93665818730295,0.406563510721585,0.325753314412843
1246.38461335419,0.808468,0.806040186461896,1.6866712803053,-5.94727061709273,0.405814159453001,0.325003932067078
1246.71280109694,0.808468,0.804683044994809,1.68667125665193,-5.95639517920047,0.405188574731176,0.324378332102996
1247.02392385126,0.808468,0.803419159736687,1.68667124273544,-5.96510293854807,0.404608810926534,0.323798565774704
1247.35051537503,0.808468,0.802119651643342,1.68667123658691,-5.97430280297239,0.404015655299426,0.323205422527397
1247.6771068988,0.808468,0.800850971948658,1.68667123812334,-5.98356188343705,0.403438635024063,0.322628432849929
1248,0.799876,0.799629082677325,1.68667124570441,-5.99277285821545,0.402883978974278,0.322073823737725
1248.36240372709,0.799876,0.798297320640115,1.68667125895837,-6.0031762773855,0.402280214907209,0.321470092235636
1248.69269338209,0.799876,0.797119833421043,1.68667127312015,-6.01271627907451,0.401745885203964,0.320935787494776
1249.02886216595,0.799876,0.795955385789865,1.68667128773211,-6.02248169477976,0.401215982728226,0.320405904544636
1249.36575881768,0.799876,0.794820346068947,1.68667130122639,-6.03232301372134,0.400697795843481,0.319887729827491
1249.70622661704,0.799876,0.793702471908135,1.68667131278038,-6.04232291932292,0.400185076982057,0.319375014044047
1250,0.79316,0.792758613084132,1.68667132071447,-6.05099422719582,0.399749846509007,0.318939779006059
1250.33042760641,0.79316,0.791716559537362,1.68667132737132,-6.0607939980677,0.399267063405492,0.318456996057839
1250.67360097717,0.79316,0.790652499707313,1.68667133195458,-6.07102307741048,0.398771481801113,0.317961413406844
1250.9709243468,0.79316,0.7897425988397,1.68667133422018,-6.07992716508597,0.398345331659481,0.317535261131469
1251.26824771643,0.79316,0.788841308968233,1.68667133512146,-6.08886954333254,0.397921440931457,0.317111366911115
1251.62701281179,0.79316,0.787762119479348,1.68667133472581,-6.09971043354134,0.397411941435721,0.316601861079667
1252,0.787172,0.786646441589341,1.6866713330588,-6.11103936352747,0.396882941760094,0.316072854129269
1252.31428762971,0.787172,0.785709099375188,1.68667133105481,-6.12063134630351,0.396437323864093,0.315627248407099
1252.68940127858,0.787172,0.784591648511719,1.68667132815259,-6.13213466009774,0.395905280309431,0.315095236075318
1252.98796854722,0.787172,0.783702223138042,1.68667132517367,-6.14133329287798,0.395481028545067,0.31467102421436
1253.28653581586,0.787172,0.782812173985554,1.68667132099609,-6.15056980270727,0.395056108458557,0.314246159336582
1253.69994395566,0.787172,0.781577997742866,1.68667131151226,-6.16342165615499,0.394466668354201,0.313656824608916
1254,0.78118,0.780680478158451,1.68667130021573,-6.17279528153509,0.394037414521459,0.313227665088646
1254.29842738252,0.78118,0.77978599595087,1.68667128350991,-6.18215617107766,0.393609253036039,0.31279956671576
1254.61816210489,0.78118,0.778825173261734,1.68667125792116,-6.19222773719544,0.393149260305391,0.312339626655192
1254.93789682727,0.78118,0.777861329482502,1.68667122338604,-6.20234320549218,0.392687523515245,0.311877923735881
1255.26560712473,0.78118,0.776869959963084,1.68667117850324,-6.21275670747563,0.392212496146878,0.311402907633904
1255.64549867001,0.78118,0.775716261231545,1.68667111541243,-6.22488647623298,0.391660575249788,0.310850964252737
1256,0.775188,0.774635909505892,1.68667104804654,-6.23626201411491,0.391144910875036,0.31033524361633
1256.32279192879,0.775188,0.773650221328061,1.68667098244075,-6.24666754607969,0.390675910654198,0.309866206804614
1256.69802714133,0.775188,0.772504468097575,1.68667090494131,-6.25882057038701,0.390133715566471,0.309323965849718
1257.03251817402,0.775188,0.771486197053152,1.68667083784405,-6.26970543225864,0.389654690233309,0.308844897016052
1257.32985581984,0.775188,0.770586309975351,1.68667078186711,-6.27942174234834,0.389233914752014,0.308424081241766
1257.67783906155,0.775188,0.769543292204692,1.68667072281758,-6.29084097136998,0.388750078777066,0.307940196840847
1258,0.7692,0.768591449736887,1.68667067600824,-6.30145829819217,0.388312263148157,0.307502337214654
1258.31612055795,0.7692,0.767674432204282,1.6866706386715,-6.31191827893174,0.387893939863284,0.307083983377423
1258.64245120181,0.7692,0.766749758761613,1.68667060987637,-6.32275848173933,0.387476202497799,0.306666225524298
1258.98119094009,0.7692,0.765818163979925,1.68667059072021,-6.3340551608141,0.387059415958578,0.30624943242574
1259.35623271796,0.7692,0.764825639775529,1.686670581746,-6.34661321209644,0.386619416154891,0.305809446769356
1259.66204996486,0.7692,0.764049989688911,1.68667058290766,-6.35689120436312,0.38627853309007,0.305468595169646
1260,0.763208,0.763230578388957,1.68667059129389,-6.36828692683869,0.385920541674353,0.305110658252802
1260.36322674395,0.763208,0.762395448026924,1.68667060586188,-6.38057709732905,0.385556763122651,0.304746915970243
1260.65839414546,0.763208,0.761751364686897,1.68667061979837,-6.39059493577715,0.385276544265546,0.304466722164731
1261.09530138954,0.763208,0.760852286987247,1.68667064077294,-6.40547078648005,0.384884490111974,0.304074695676705
1261.33120524433,0.763208,0.760391924331432,1.68667065124914,-6.41352523498276,0.384682546809758,0.30387276155375
1261.56710909912,0.763208,0.759947608709727,1.6866706606622,-6.42159467955418,0.384486738517088,0.303676957599011
1261.92948748471,0.763208,0.759293171287574,1.68667067259912,-6.43401847335532,0.384196404682142,0.303386619394372
1262,0.759312,0.759169406759866,1.68667067454657,-6.4364397679874,0.384141147579235,0.303331361582273
1262.31344958668,0.759312,0.758631651034963,1.68667068176845,-6.44721785716165,0.383899450395694,0.303089664655415
1262.6188168661,0.759312,0.758124825510671,1.68667068669323,-6.45774056120852,0.383669413616346,0.302859627105011
1262.9836023087,0.759312,0.757537102688064,1.6866706901433,-6.47033905244717,0.383400059064128,0.302590269987826
1263.31018188042,0.759312,0.757023460769636,1.68667069130373,-6.48164352648746,0.383161922311556,0.302352129101113
1263.61590153914,0.759312,0.756550346870404,1.68667069104624,-6.49224736563142,0.382940596518852,0.302130797576472
1264,0.756248,0.755962876676168,1.68667068936045,-6.50559876031428,0.382663929589388,0.301854121015536
1264.3152876232,0.756248,0.755483970742124,1.68667068727333,-6.51658220159502,0.382436823360071,0.30162700930977
1264.61943657349,0.756248,0.755023236270997,1.68667068501036,-6.52719798065344,0.382217420335176,0.301407601903333
1264.9196461586,0.756248,0.754568695725857,1.68667068278509,-6.53769585950215,0.382000696225912,0.301190874536507
1265.21985574371,0.756248,0.754113745061504,1.68667068074965,-6.54821320885369,0.381783431036216,0.300973607370771
1265.55928375034,0.756248,0.753598406409486,1.68667067882552,-6.56012799389885,0.38153693492418,0.300727110879024
1265.89446991585,0.756248,0.753088299223992,1.68667067739178,-6.57191839532268,0.381293154923077,0.300483332807907
1266,0.75318,0.752927442009891,1.68667067703625,-6.57563553890861,0.381216332600595,0.300406513774344
1266.34019573409,0.75318,0.752408098830904,1.68667067613822,-6.58763492956263,0.380968183395337,0.300158395058892
1266.66852385615,0.75318,0.751905825869352,1.68667067524461,-6.59923963757667,0.380728105804271,0.299918367025402
1266.97377330188,0.75318,0.751438039464603,1.68667067354615,-6.61004974840119,0.380504749599325,0.299695077294308
1267.27902274761,0.75318,0.750969507672693,1.68667066976823,-6.62088023564416,0.380280905135571,0.299471321632731
1267.63149036624,0.75318,0.750427488435485,1.68667066064076,-6.63341145500311,0.380021396482455,0.299211946959821
1268,0.750116,0.749859267822704,1.68667064223093,-6.64654220553017,0.379748932735641,0.298939655440568
1268.31325100203,0.750116,0.74937442625371,1.68667061615616,-6.65772752999588,0.37951579406527,0.29870661741859
1268.66545361778,0.750116,0.748826303809112,1.68667057218199,-6.67032969330068,0.379251231312461,0.298442140480796
1268.99670124186,0.750116,0.748306885496745,1.68667051510517,-6.68220734860242,0.379000242120135,0.298191199528482
1269.31082657492,0.750116,0.747810081367542,1.6866704468342,-6.69349386761702,0.378760177389978,0.297951145468957
1269.69530883045,0.750116,0.747196023400406,1.68667034635683,-6.70733881466623,0.378463954089339,0.297654879717455
1270,0.747048,0.746705189304618,1.68667025630905,-6.71833457815295,0.378228829283248,0.297419678776707
1270.31458897352,0.747048,0.746195868640642,1.68667015749349,-6.72970994663015,0.377987061889209,0.297177857006492
1270.61981633029,0.747048,0.745701432474406,1.68667005976444,-6.74076856531788,0.377754938057405,0.296945676478353
1270.92504368707,0.747048,0.745209756567781,1.68666996364587,-6.75184850134222,0.377527609073429,0.296718287295055
1271.26060566569,0.747048,0.744676884130954,1.68666986342218,-6.76405386898384,0.377286093574968,0.296476702217535
1271.61737720892,0.747048,0.744125527627462,1.68666976688458,-6.77705786489909,0.377042144405878,0.296232676204386
1271.93014456797,0.747048,0.7436611852022,1.68666969346208,-6.78848012205708,0.376842691574327,0.296033154677296
1272,0.743984,0.743560518987408,1.68666967871002,-6.79103396697713,0.376800335904884,0.295990787685367
1272.34927716014,0.743984,0.743077363935429,1.68666961487783,-6.80381741807125,0.376602000935895,0.295792425060298
1272.74021298838,0.743984,0.742584259201344,1.68666956388286,-6.81815184572525,0.376409626576044,0.295600065331615
1273.05299686061,0.743984,0.742233445188923,1.68666953811879,-6.82963857283149,0.376281434504576,0.295471926935224
1273.36671753631,0.743984,0.741926362249658,1.68666952385299,-6.84117359110031,0.376177601430832,0.295368192073946
1273.67418376095,0.743984,0.741673045370829,1.68666951825503,-6.85249007277161,0.376100281500265,0.295291018201739
1274,0.740916,0.741459138012881,1.68666951697749,-6.86449189794759,0.376044832555388,0.295235771384967
1274.36018819652,0.740916,0.74128936912383,1.6866695141572,-6.87776870612462,0.37601426416029,0.29520534763443
1274.70110248135,0.740916,0.741191894812827,1.68666950351215,-6.89034057337474,0.376012258952367,0.295203448460621
1275.00788567046,0.740916,0.741153800794585,1.68666948353427,-6.90165600429021,0.376030702564374,0.295221955695961
1275.37828213201,0.740916,0.741165039494453,1.68666944377958,-6.91531776500117,0.37607564213039,0.295266923130463
1275.70830822301,0.740916,0.741222074016425,1.68666939371085,-6.92748821116747,0.376133412485634,0.295324664286179
1276,0.741072,0.741304857097439,1.68666933930745,-6.93824163188553,0.376196771100307,0.295387956687988
1276.31357182636,0.741072,0.741423665808128,1.68666927296007,-6.94979679467596,0.376276637835556,0.295467780715987
1276.62714365272,0.741072,0.741569984512818,1.68666920184999,-6.9613456536316,0.376367482992582,0.295558578400111
1276.95645657383,0.741072,0.74175044423452,1.6866691255921,-6.97346621173149,0.376474158705954,0.29566519908507
1277.33818042859,0.741072,0.741991572586884,1.68666903958633,-6.98750387513027,0.37661282547868,0.295803795582919
1277.65006634608,0.741072,0.742213327360814,1.68666897436272,-6.99896255866099,0.376738441741699,0.2959293495292
1278,0.742544,0.742489201860896,1.68666890960609,-7.01180625928795,0.376893802556482,0.296084638082923
1278.36130106028,0.742544,0.74280625092157,1.68666885488605,-7.0250513455911,0.377072647829979,0.296263432145593
1278.6718005899,0.742544,0.743107732172264,1.68666881934072,-7.03641981764063,0.377242880585589,0.296433636156054
1279.00435375384,0.742544,0.74346398512431,1.68666879376809,-7.04857956050039,0.37744382818923,0.296634572414021
1279.36344363463,0.742544,0.743891846415811,1.6866687804198,-7.06168880088314,0.377684680267599,0.296875439686592
1279.67432509461,0.742544,0.744301919857957,1.68666877973484,-7.07301879873167,0.377913926556511,0.297104726610737
1280,0.744012,0.744773622768022,1.68666878787643,-7.08486677534336,0.378174704251211,0.297365572494895
1280.34250500483,0.744012,0.745317725831403,1.68666880319748,-7.09730148410601,0.378471750883232,0.297662662532153
1280.65834409539,0.744012,0.745863019582619,1.68666882057968,-7.10874286617371,0.378765117343882,0.297956063184735
1281.04862225887,0.744012,0.746592398220157,1.68666884304647,-7.12284465301755,0.379150780075541,0.298341758273422
1281.3631405153,0.744012,0.747221922541514,1.6866688599905,-7.13417791473534,0.379478514849481,0.298669509193011
1281.67804170053,0.744012,0.747886033810136,1.68666887473533,-7.14549549123462,0.379819598496767,0.29901059811959
1282,0.748036,0.748596087333852,1.68666888692306,-7.15703477322769,0.380179341742705,0.299370335649344
1282.31785947034,0.748036,0.749323719520614,1.68666889600086,-7.16839425612095,0.380543750919248,0.299734745743421
1282.64493340258,0.748036,0.750095582051912,1.6866689024824,-7.18004782838494,0.380926311636429,0.300117305833927
1282.9512223398,0.748036,0.750835694035814,1.68666890617541,-7.1909276344627,0.38128943416895,0.300480425999521
1283.25751127703,0.748036,0.751588903837515,1.68666890785719,-7.20177471905645,0.381656009058806,0.300846996460482
1283.6259468721,0.748036,0.752507656037917,1.68666890767882,-7.21477871595513,0.382100054421156,0.301291033264124
1283.95306796223,0.748036,0.753331187329221,1.68666890600015,-7.22628383151656,0.382495415557779,0.301686383351121
1284,0.753068,0.753449750496581,1.68666890567311,-7.22793131450973,0.382552164155025,0.301743130126343
1284.23466018886,0.753068,0.754043621003026,1.68666890381737,-7.23615682209399,0.382835980603748,0.302026936384781
1284.57816645049,0.753068,0.754914908258137,1.686668900779,-7.2481618457371,0.38325149970328,0.302442437045575
1284.89635331325,0.753068,0.75572261437064,1.68666889816992,-7.2592439391397,0.383635816121026,0.302826732236369
1285.22591039553,0.753068,0.756558775195082,1.6866688963296,-7.27068345952808,0.384033104466476,0.303223993909557
1285.53810203711,0.753068,0.757349978696323,1.68666889602917,-7.28148401657617,0.384409161411161,0.303600020733623
1285.85029367868,0.753068,0.75814015463768,1.68666889778291,-7.29224940979046,0.38478483665033,0.30397566067351
1286,0.758096,0.758518729395863,1.68666889954912,-7.29739931103745,0.384964814012178,0.304155620912172
1286.40032415001,0.758096,0.75953024805231,1.6866689079135,-7.31113081913759,0.385446092841914,0.304636868110914
1286.70382883478,0.758096,0.760296710637301,1.68666891827089,-7.32150287581332,0.385811371551162,0.305002129599803
1287.00733351954,0.758096,0.761063239787604,1.68666893230891,-7.33184176619815,0.386176796253441,0.305367544238913
1287.32658949526,0.758096,0.761870021579305,1.6866689509482,-7.34268141716931,0.386561510020093,0.305752256596845
1287.62836926665,0.758096,0.762633365315474,1.68666897185006,-7.35289392673787,0.386925767699331,0.306116523080372
1287.93014903804,0.758096,0.763397528178208,1.68666899532009,-7.3630735771639,0.387290196559004,0.306480972151035
1288,0.763128,0.763574514282829,1.68666900103148,-7.36542510687024,0.387374514116728,0.306565293955853
1288.3492548098,0.763128,0.764459887341339,1.6866690305235,-7.37715632262121,0.387795868858486,0.306986665570242
1288.74404696464,0.763128,0.765460807154661,1.68666906433203,-7.39036407134466,0.388271366120971,0.30746218326111
1289.06099646957,0.763128,0.766263336652167,1.68666909057132,-7.40092691278901,0.38865134832369,0.307842182705189
1289.38136303879,0.763128,0.767072285837951,1.68666911531553,-7.41156691182469,0.389033008284844,0.308223860612033
1289.69163526851,0.763128,0.767852251020373,1.68666913686191,-7.42183662499264,0.389399916654206,0.308590786588308
1290,0.76816,0.768622554060438,1.68666915534656,-7.43200925199531,0.389760874754635,0.308951761626525
1290.35438111319,0.76816,0.769499814146075,1.68666917241538,-7.44365846817663,0.390169977725301,0.309360878278032
1290.69472689695,0.76816,0.770332139483913,1.68666918424528,-7.45480507069497,0.390556621482162,0.3097475300253
1291.01375376233,0.76816,0.771101380361009,1.68666919120315,-7.46521727250039,0.39091256055678,0.310103470889461
1291.39299642694,0.76816,0.771999831452268,1.68666919452959,-7.47754996171972,0.391326498220925,0.310517401909883
1291.72129492277,0.76816,0.772762001818366,1.68666919358972,-7.4881874352367,0.391676877056152,0.310867765789165
1292,0.773192,0.77339690010782,1.68666919057029,-7.49719046602709,0.391968390054248,0.311159260183019
1292.36955857776,0.773192,0.774221074424319,1.68666918446484,-7.50909016287476,0.392346403578908,0.311537258746854
1292.68888363778,0.773192,0.774917091555401,1.68666917821316,-7.51933803190721,0.392666071912747,0.311856916120005
1293.01138932934,0.773192,0.775605478348691,1.68666917174895,-7.52965637445826,0.392982958751474,0.312173794240987
1293.31248268592,0.773192,0.776235814440728,1.68666916607147,-7.53926152690451,0.393273659356708,0.312464489332576
1293.6135760425,0.773192,0.776855278403375,1.68666916106696,-7.54884001244505,0.393560272324743,0.312751099848345
1294,0.777364,0.777636268409973,1.68666915591266,-7.56109466133271,0.39392330835219,0.313114137407678
1294.33524945762,0.777364,0.778302958984081,1.68666915264994,-7.57169197651577,0.394234334718999,0.313425163329684
1294.65035170987,0.777364,0.778922020188047,1.68666915054192,-7.58162365706372,0.394524294453728,0.313715123188107
1295.01295508312,0.777364,0.779627198086029,1.68666914915131,-7.59301838092071,0.39485614901271,0.314046978700261
1295.3520727368,0.777364,0.780281425745602,1.68666914871734,-7.60364227342906,0.395164940728304,0.314355772259848
1295.66660790461,0.777364,0.780885005239752,1.68666914892519,-7.61346788259745,0.395450671877004,0.314641506095475
1296,0.781192,0.78152256440778,1.6866691496239,-7.62385308631665,0.395753471359432,0.314944306122579
1296.33816149386,0.781192,0.782167935347764,1.68666915067925,-7.63435594361913,0.39606041070905,0.315251210849569
1296.65719391424,0.781192,0.782776308951826,1.68666915221937,-7.64423617020332,0.396350138588674,0.315540881300897
1296.96858028778,0.781192,0.783370160426447,1.6866691550937,-7.6538529226262,0.396633609340418,0.315824269311786
1297.27996666132,0.781192,0.783964513735695,1.68666916079777,-7.66344329163449,0.396917673226524,0.316108220446541
1297.61609406466,0.781192,0.784607194497122,1.68666917255592,-7.6737659971452,0.397225266508959,0.316415653851614
1298,0.78502,0.785343551833708,1.68666919747264,-7.68551824078689,0.39757904388715,0.316769204768649
1298.31813972996,0.78502,0.785956650881415,1.68666923173334,-7.69522656358781,0.397874477708811,0.317064510078591
1298.65628812609,0.78502,0.786612463007946,1.68666928555243,-7.70551480110264,0.398191180263043,0.317381108897444
1299.0375631989,0.78502,0.787358664169979,1.68666937015872,-7.71707696789177,0.398552499241317,0.317742361220264
1299.35220127032,0.78502,0.787980775304384,1.68666945904886,-7.72658757101792,0.398853560739969,0.318043416429706
1299.68762984482,0.78502,0.788650518042187,1.68666957082166,-7.73669564358468,0.399176471268424,0.318366378112788
1300,0.788852,0.789279557535012,1.68666968731582,-7.7460799004577,0.399478067807509,0.318668074098976
1300.31630750407,0.788852,0.78991993011084,1.6866698126717,-7.75555384510665,0.399782255866211,0.318972332027805
1300.69029337485,0.788852,0.790677161278024,1.68666996336378,-7.76671822585063,0.400136628763305,0.319326793824723
1301.01709579697,0.788852,0.791333487404575,1.68667009146677,-7.77644138341604,0.400438456229912,0.319628703789931
1301.33634766257,0.788852,0.791963687729182,1.6866702088355,-7.78591095514102,0.400722408868407,0.319912740379547
1301.72581198757,0.788852,0.792708072495104,1.68667033637777,-7.79742556720155,0.401048398822533,0.320238835503163
1302,0.79268,0.793209282077441,1.68667041313605,-7.80550826042077,0.401261247920637,0.320451756698532
1302.32181709476,0.79268,0.793765830033049,1.68667048721538,-7.81497139399916,0.401489722880257,0.320680291840198
1302.6184485845,0.79268,0.794241625350477,1.68667053891683,-7.82367290076279,0.401676470630605,0.320867076463348
1302.91508007424,0.79268,0.794675100688274,1.68667057428778,-7.83235602396348,0.401837942217493,0.321028563113689
1303.26864542126,0.79268,0.79512817099762,1.68667059573832,-7.84268451585999,0.401994733011965,0.321185337491443
1303.60605763276,0.79268,0.795488500117748,1.6866705971491,-7.85252289181913,0.402105727925193,0.321296275102455
1303.92231133111,0.79268,0.795757220477131,1.68667058450683,-7.86173136060053,0.402175128250915,0.321365578163287
1304,0.796508,0.795812653663006,1.68667057975474,-7.86399189025192,0.402187157002945,0.321377584712112
1304.38844334445,0.796508,0.796026447436536,1.68667054944088,-7.87528762459615,0.4022182173619,0.321408565221008
1304.73887795397,0.796508,0.796129844972343,1.68667051715478,-7.88547160584436,0.402206676061742,0.321396959769476
1305.06142277182,0.796508,0.796153439504429,1.6866704873682,-7.89484325467299,0.402166473510207,0.321356706998764
1305.38382262638,0.796508,0.796113490860948,1.68667046035159,-7.90421195456089,0.402101448091565,0.321291642189732
1305.76701572319,0.796508,0.795992029619941,1.68667043450367,-7.91535254472222,0.401996228683824,0.321186393655658
1306,0.79626,0.795883627553979,1.6866704229178,-7.92213048456579,0.401920034292522,0.321110190653909
1306.31467879243,0.79626,0.795701671327927,1.68667041261868,-7.93129193734582,0.401805503448381,0.320995643780544
1306.64511736411,0.79626,0.795473579898879,1.68667040843089,-7.94092227781295,0.401673495741484,0.320863625416555
1306.97272528654,0.79626,0.795217554947532,1.68667041071563,-7.95048174126109,0.401533952888356,0.320724079671758
1307.2760656671,0.79626,0.79496020333556,1.68667041806493,-7.9593443940535,0.401399890378859,0.32059002265936
1307.57940604766,0.79626,0.794688645433795,1.68667042976812,-7.96821859288781,0.401262775338018,0.320452922347358
1307.93462678675,0.79626,0.794358588559305,1.68667044781311,-7.97862583472955,0.401099967335246,0.32029014525523
1308,0.794384,0.794296880752899,1.68667045151693,-7.98054297176906,0.401069907870573,0.320260090843794
1308.32686606626,0.794384,0.793985553231214,1.68667047112515,-7.99013733422585,0.400919669271262,0.320109872274131
1308.64723203229,0.794384,0.793677806991118,1.68667049109514,-7.999555032816,0.40077239093102,0.319962612046657
1308.99496311208,0.794384,0.793342792771309,1.68667051225773,-8.00979309068201,0.400612419740684,0.319802658143156
1309.35561258115,0.794384,0.792995186748184,1.68667053242754,-8.02042904613031,0.400446582425621,0.31963683524241
1309.67274168653,0.794384,0.792689338425039,1.68667054791994,-8.02979631907615,0.400300049709043,0.319490311366865
1310,0.792508,0.792372860683213,1.68667056125082,-8.03947732997826,0.400147347754205,0.319337614417622
1310.3601287698,0.792508,0.792022318555784,1.68667057257125,-8.05014790811735,0.399977280169351,0.31916755239294
1310.67872997632,0.792508,0.791708886313103,1.68667057964804,-8.05960318873749,0.399824155959292,0.319014430635544
1311.04756738873,0.792508,0.79134043081814,1.68667058454312,-8.07056738747223,0.399642713798684,0.318832987683983
1311.38336805332,0.792508,0.790998224990299,1.68667058620018,-8.0805666750353,0.399473552158266,0.318663821200451
1311.69987505722,0.792508,0.790668608870348,1.68667058568191,-8.09000673553495,0.399310113113297,0.318500373300711
1312,0.790632,0.790348939856891,1.68667058372864,-8.09897219931716,0.399151195830487,0.318341444202027
1312.34373517397,0.790632,0.789973737116125,1.68667058033489,-8.10925757155067,0.398964950163525,0.318155189965097
1312.67365414016,0.790632,0.789604328256807,1.6866705765094,-8.11914718523784,0.398782116960143,0.317972349876088
1312.97699554243,0.790632,0.789256836163512,1.68667057292039,-8.1282557252909,0.398610435576575,0.317800663612978
1313.28033694471,0.790632,0.788902244693279,1.68667056955384,-8.13737954219007,0.398435952942264,0.317626177799695
1313.62911785533,0.790632,0.788486514614009,1.68667056620606,-8.14788932386188,0.398232500340443,0.317422724086931
1314,0.788272,0.788036169287156,1.6866705634174,-8.15908806590946,0.39801291153678,0.317203134642843
1314.3192576156,0.788272,0.787642720455586,1.68667056168064,-8.16874728561464,0.397821976561552,0.317012172674766
1314.6764982697,0.788272,0.78719728152989,1.68667056075578,-8.17957710448107,0.397607025710702,0.316797169650562
1315.02697429116,0.788272,0.786756157312202,1.68667056187907,-8.19022402976491,0.3973949273684,0.316584994013031
1315.34330058438,0.788272,0.786355570194277,1.6866705660565,-8.1998525299396,0.397203261557232,0.316393232953975
1315.70436295463,0.788272,0.785896813171771,1.68667057688682,-8.21086483773036,0.396985174784231,0.316175003781898
1316,0.785724,0.785521055699694,1.68667059288359,-8.21989924418737,0.396807350788865,0.31599704577728
1316.31734641672,0.785724,0.785118760928975,1.68667061992415,-8.22961462003194,0.396617854765622,0.315807492186877
1316.6318465219,0.785724,0.784722364091714,1.6866706587218,-8.23926069854907,0.396432186694248,0.315621818473911
1316.94634662707,0.785724,0.784329341458142,1.68667070958723,-8.24892439357318,0.396248420151236,0.315438106566953
1317.28384862786,0.785724,0.783912116158876,1.68667077548821,-8.25931427897566,0.396052959148543,0.315242782559197
1317.59904171177,0.785724,0.783526747317402,1.68667084353998,-8.26903536670319,0.395871575821315,0.315061611923431
1317.91423479569,0.785724,0.783144585226289,1.68667091191085,-8.27877368163817,0.395689554403391,0.31487989703702
1318,0.783172,0.783040909050096,1.68667092959256,-8.28142648656537,0.39563961674577,0.3148300282052
1318.42882602155,0.783172,0.782521527394776,1.68667100398323,-8.29470966090838,0.39538563606913,0.314576164976083
1318.78031835705,0.783172,0.782089283824351,1.68667104062007,-8.30562146382333,0.395169263694654,0.314359735643264
1319.04751424184,0.783172,0.781752389756495,1.68667105232513,-8.31393123532098,0.394997516513068,0.314187834731567
1319.31471012664,0.783172,0.781405062392353,1.6866710520327,-8.32225427779467,0.394818389234242,0.314008443820125
1319.71326454282,0.783172,0.780862049059549,1.68667103890048,-8.33469480281323,0.39453691961488,0.313726345817845
1320,0.78062,0.780449923759873,1.68667103146193,-8.34366495316372,0.394323848469233,0.31351267380157
1320.31704382835,0.78062,0.779972157979087,1.68667104091023,-8.35360368996974,0.394078567647701,0.313266983483453
1320.67084855806,0.78062,0.779413040625222,1.68667109114657,-8.36472128867731,0.393795597145802,0.312983674980352
1320.98419682787,0.78062,0.778898116775727,1.68667118103815,-8.3745918599457,0.393538840354897,0.312726747154888
1321.30102088198,0.78062,0.778362564852516,1.68667131938841,-8.38459578044074,0.39327483013976,0.312462711559669
1321.61784493609,0.78062,0.777815913429491,1.68667150375745,-8.39462423672226,0.393007861883767,0.312195892941491
1321.94172371236,0.78062,0.777248927595747,1.68667173222292,-8.40490178206531,0.392731981667891,0.311920376966474
1322,0.778072,0.777146200142617,1.68667177666681,-8.40675384005381,0.392681923359711,0.311870372459241
1322.2913814382,0.778072,0.776629486320072,1.68667200858708,-8.41602703430073,0.392429109966759,0.31161779132629
1322.61099177419,0.778072,0.776055814952986,1.68667227091352,-8.42622361570765,0.392145278969321,0.311334227685047
1322.97022875113,0.778072,0.775398060931805,1.68667255811911,-8.43771628177713,0.391813523448453,0.311002785957156
1323.33167259862,0.778072,0.774713681018089,1.68667282139197,-8.44931470656438,0.391458396645416,0.310647985158808
1323.64219941997,0.778072,0.774097610506304,1.68667301514815,-8.4593087656694,0.391129247005351,0.310319119832813
1324,0.7723,0.773340462289302,1.68667319012699,-8.47086038380041,0.39071262394475,0.309902814105344
1324.36691984141,0.7723,0.772490475839022,1.68667330634935,-8.48275007061495,0.390231426294358,0.309421821669409
1324.66965884909,0.7723,0.771714726470456,1.68667334990766,-8.49259682010161,0.389784346930601,0.308974829422695
1325.07522636676,0.7723,0.770541361942452,1.6866733343982,-8.50584680973292,0.389102915785107,0.308293371111306
1325.34892162924,0.7723,0.769646809677024,1.68667327996352,-8.51483109180538,0.388584239231955,0.307774565337778
1325.62261689172,0.7723,0.768659039675533,1.68667319575918,-8.52385376367754,0.38801635475944,0.307206447229787
1326,0.770308,0.767133051970529,1.68667304433604,-8.53636458010881,0.387154113083756,0.306343722396751
1326.32361089602,0.770308,0.765669208305373,1.68667289880143,-8.54716432614665,0.386345322290997,0.305534668806282
1326.63433375849,0.770308,0.764132714847588,1.68667276094132,-8.55760231456396,0.385515514859504,0.304704655357488
1326.94082851337,0.770308,0.762501098112125,1.68667263758047,-8.56796901793297,0.384654280823175,0.303843273278865
1327.24732326825,0.770308,0.760767897380245,1.68667253415322,-8.57841044490302,0.383758997840266,0.302947908865909
1327.58861953343,0.770308,0.758738465187982,1.68667244754281,-8.59012997700236,0.382732607842626,0.301921522630605
1327.932947892,0.770308,0.75660916849521,1.68667239189401,-8.60205644235726,0.381677384878669,0.3008664240424
1328,0.757288,0.756187143649521,1.6866723845538,-8.60439120976074,0.381470510734295,0.300659566863377
1328.33398817551,0.757288,0.754059203644506,1.68667236261,-8.61608137694773,0.380437227614161,0.299626308818727
1328.66156855888,0.757288,0.751944789127324,1.68667236094201,-8.62764632848337,0.37942449480018,0.298613577958429
1329.03346007712,0.757288,0.749533641220351,1.68667237769801,-8.64089534433664,0.378283929321357,0.297472982818596
1329.35479298046,0.757288,0.747456892802398,1.68667240510298,-8.65244552608285,0.377311054603026,0.296500050614467
1329.67164818869,0.757288,0.745426573999414,1.68667244231574,-8.66392700564902,0.376366273178645,0.295555178977142
1330,0.743864,0.743349594219512,1.68667249119739,-8.67592060998549,0.375404576713265,0.29459335806066
1330.32425981268,0.743864,0.741331286581142,1.68667255048758,-8.68785876856772,0.374472470574834,0.293661174980292
1330.68718518511,0.743864,0.739114437376378,1.68667263086853,-8.70132933422296,0.373448796716691,0.292637436681966
1331.01029140364,0.743864,0.73717837419094,1.68667271493234,-8.71341697026122,0.372553370250237,0.291741976381168
1331.33614119898,0.743864,0.73525942237562,1.68667281075397,-8.72569630363253,0.371662794545574,0.290851393486275
1331.71192147134,0.743864,0.733082823378658,1.68667293270556,-8.73996648194055,0.370646944422353,0.289835574828329
1332,0.732364,0.731435485635322,1.6866730320702,-8.75098444449514,0.369873490615706,0.28906217322707
1332.33398408784,0.732364,0.72954209948429,1.68667315016177,-8.76384230347967,0.368978722161778,0.288167452161519
1332.62971807497,0.732364,0.727874254380873,1.68667325422964,-8.77530263630548,0.368184679451686,0.287373457757364
1332.9254520621,0.732364,0.726208483233064,1.68667335510551,-8.78683333433844,0.36738613262983,0.286574965227314
1333.27267446086,0.732364,0.724247085670495,1.68667346626445,-8.80046158919806,0.366438818001426,0.285627721878844
1333.62419291861,0.732364,0.722245348387934,1.68667356743048,-8.8143581860236,0.365463847293031,0.284652831338302
1333.93510242266,0.732364,0.720452850289119,1.6866736448428,-8.82673399396605,0.36458431245167,0.283773373733222
1334,0.720864,0.720075359982714,1.68667365937919,-8.82932738466966,0.364398388318431,0.283587463261426
1334.32448788671,0.720864,0.718167053959742,1.68667372283261,-8.84234751085273,0.363455022489591,0.282644150540943
1334.63437911068,0.720864,0.71630673816334,1.68667376823189,-8.85486593141079,0.36253024403946,0.28171940542791
1334.94427033464,0.720864,0.714402719306906,1.6866737983624,-8.8674683103354,0.361579845345251,0.28076901919956
1335.32836291295,0.720864,0.711973426107943,1.68667381524212,-8.88320798128815,0.360363848594568,0.27955300261459
1335.65620819621,0.720864,0.709832871029668,1.68667381357599,-8.89675070652385,0.359290880610805,0.278479980652299
1336,0.709364,0.707517536386835,1.68667379907203,-8.9110624574126,0.35813114092332,0.277320148918479
1336.40677585439,0.709364,0.704682317534429,1.68667377093084,-8.92814683943072,0.356715016527356,0.275903957460953
1336.73607038082,0.709364,0.702312373459006,1.68667374419228,-8.94210043818274,0.355535864241444,0.274724760147945
1337.04159685126,0.709364,0.700056618824629,1.68667371918097,-8.95514843753245,0.354418363791304,0.273607227373543
1337.39519342531,0.709364,0.697382799880626,1.68667369248024,-8.97037435617281,0.353100419020865,0.272289259266489
1337.73505128828,0.709364,0.694755559263056,1.68667367076534,-8.98513783518518,0.35181204380581,0.271000879002093
1338,0.694248,0.692673197644534,1.68667365707764,-8.99673665332721,0.350795435293195,0.26998427759493
1338.36062247918,0.694248,0.689797809426548,1.68667364304501,-9.01265164244386,0.349398153606899,0.26858699481918
1338.67814107003,0.694248,0.6872334260465,1.68667363475732,-9.02678785506856,0.348157471511363,0.267346314006127
1338.99268399187,0.694248,0.684669021237252,1.68667362990717,-9.04090679521866,0.346921378158694,0.266110224489463
1339.30275719731,0.694248,0.682122932157792,1.68667362796726,-9.05493819568833,0.345698401173988,0.264887254272352
1339.61283040275,0.694248,0.679563620320502,1.68667362836078,-9.06908250577201,0.344472544501937,0.263661407839086
1340,0.677688,0.676355692555112,1.68667363129083,-9.0869028099877,0.342939724249533,0.262128610601499
1340.32531270416,0.677688,0.673654231927919,1.68667363498811,-9.10201303578721,0.341651553554512,0.260840510659094
1340.63716393932,0.677688,0.671062251352063,1.68667363832099,-9.11661561651102,0.340416904546358,0.259605967198806
1340.99168170692,0.677688,0.668115055650401,1.68667363917938,-9.13335597819599,0.339013573856809,0.258202808046922
1341.31948836834,0.677688,0.665390388081239,1.68667363348756,-9.14896750751899,0.337716276799237,0.256905725273316
1341.63200578973,0.677688,0.662793290733805,1.68667361790096,-9.1639694067896,0.336478998723873,0.255668707888558
1342,0.661124,0.659734788698692,1.68667357993558,-9.18178270945844,0.335019961324962,0.254210042657892
1342.31602365291,0.661124,0.65710620794764,1.68667352349978,-9.19720844120241,0.333764284075935,0.252954623610157
1342.63343338913,0.661124,0.654461992541566,1.68667343857378,-9.21282119727179,0.332499329751369,0.251689905482596
1342.93483742947,0.661124,0.651945146216879,1.68667332806897,-9.22775764098267,0.331293646258023,0.25048441842741
1343.23624146982,0.661124,0.649420588142612,1.68667318655465,-9.24280250930133,0.330083443835781,0.249274378503721
1343.57169354309,0.661124,0.646600171137711,1.68667299222672,-9.25967485007899,0.328731583790115,0.247922650401366
1343.92164789526,0.661124,0.643645323850791,1.68667275006388,-9.27742079138021,0.327316850312581,0.24650798800582
1344,0.644564,0.642982118448587,1.68667269074579,-9.2814141979219,0.326999765842187,0.246190913948031
1344.32613421584,0.644564,0.640216414642958,1.68667242620068,-9.29811609733246,0.325680242918432,0.244871421853988
1344.65047622131,0.644564,0.637461053883106,1.6866721393887,-9.31485375567081,0.324371522397983,0.243562685680532
1344.95966525159,0.644564,0.634835824562104,1.68667185012286,-9.33092778710256,0.323131618083857,0.242322716876749
1345.26885428187,0.644564,0.63221969442841,1.68667155209703,-9.34711693201777,0.321904829921593,0.241095809198723
1345.61631390989,0.644564,0.629302641250569,1.68667121593,-9.36544626957328,0.320549872302451,0.239740643054204
1345.95455747868,0.644564,0.6265015981359,1.68667089809162,-9.38342626114747,0.31926422728458,0.23845471018752
1346,0.628,0.626129158135195,1.68667085673466,-9.38585199888702,0.31909458118858,0.238285035548654
1346.22721260662,0.628,0.62428395176473,1.68667065670532,-9.39801625851448,0.318259124609901,0.237449441937476
1346.55740265415,0.628,0.621663240037774,1.68667039122498,-9.4157974782735,0.317088437799668,0.236278581974528
1346.87734503283,0.628,0.61921035166853,1.68667016917122,-9.43314067719393,0.316011575818235,0.235201589949261
1347.21115087532,0.628,0.61676334462923,1.68666997959169,-9.45134972422146,0.31495786369495,0.234147792750824
1347.52292262618,0.628,0.614600183682925,1.68666984342305,-9.46845683829015,0.314045824808435,0.233235732179281
1347.83469437705,0.628,0.612571747672599,1.68666974626806,-9.48565459846092,0.313208919836285,0.23239887302639
1348,0.61144,0.611555736779264,1.68666970969296,-9.49480767283528,0.31279693145175,0.231986927239115
1348.40974891804,0.61144,0.609227849253896,1.68666965838057,-9.51759119063778,0.311873744114822,0.231063789526334
1348.77694354668,0.61144,0.607383447195455,1.68666965234416,-9.53811346778766,0.311165860259997,0.230355964243397
1349.06749989882,0.61144,0.606090336125639,1.686669668582,-9.5544144629168,0.310684324492856,0.229874486219604
1349.35805625095,0.61144,0.604944364249042,1.68666969897262,-9.57076365927196,0.310270030236467,0.229460261263341
1349.73419138723,0.61144,0.603675107240222,1.68666975285872,-9.59199016699261,0.30982821729807,0.229018557370558
1350,0.601888,0.602918434007856,1.68666979663028,-9.60702652917895,0.309575311480637,0.228765738329746
1350.3049167361,0.601888,0.602185189269632,1.68666984841538,-9.62430575491624,0.309339942478405,0.228530442199605
1350.61230976284,0.601888,0.601580971025764,1.68666989858601,-9.64175275436766,0.309155469191276,0.228346029054513
1350.91970278959,0.601888,0.601099083390334,1.68666994366192,-9.65922191761477,0.309016571626131,0.228207175047711
1351.2711449002,0.601888,0.600679326591669,1.68666998627469,-9.67921542521371,0.30890407105299,0.22809469928686
1351.60809683814,0.601888,0.600388155232664,1.68667001674528,-9.69840025232723,0.308833551718948,0.228024173317201
1351.92567600493,0.601888,0.600195343338865,1.68667003605226,-9.71649202952963,0.308792810032345,0.227983392708161
1352,0.600004,0.600159893034335,1.68667003934182,-9.72072715141117,0.308786158943453,0.227976733677424
1352.37161997533,0.600004,0.600028018779829,1.68667004984618,-9.74190704496273,0.308765656849638,0.227956209692194
1352.74017445743,0.600004,0.599956854312668,1.68667005240668,-9.7629169289357,0.308761213925421,0.227951746313513
1353.0513590154,0.600004,0.599929778128323,1.68667005021156,-9.78065819556109,0.308764976493146,0.227955492856806
1353.37637944888,0.600004,0.599923475118736,1.6866700450593,-9.7991888809251,0.308772848907131,0.227963350101846
1353.68047325716,0.600004,0.599930621058222,1.68667003862282,-9.81652636056144,0.308781875316462,0.227972364151415
1354,0.600004,0.599945625723207,1.68667003107404,-9.83474321138454,0.308791287614764,0.227981765642466
1354.36593149474,0.600004,0.599966303138476,1.68667002236888,-9.85560479218223,0.308800478115584,0.227990945072036
1354.70247807308,0.600004,0.599984688786072,1.68667001499205,-9.87479027857653,0.30880707875705,0.227997538094537
1355.01277369015,0.600004,0.599999140745217,1.68667000913692,-9.89247861419951,0.308811345024248,0.22800180006345
1355.37940447205,0.600004,0.600012049975201,1.68667000368935,-9.91337767166656,0.308814184496555,0.22800463859981
1355.71045119083,0.600004,0.600019726044681,1.68667000022827,-9.93224790590444,0.308815347540014,0.228005805449306
1356,0.600008,0.600023690748724,1.68666999826433,-9.94875248248603,0.308815477902251,0.228005942470492
1356.37750129543,0.600008,0.600025786048015,1.68666999690219,-9.97027029998017,0.308814636355755,0.228005105152524
1356.69568792485,0.600008,0.600025543789321,1.68666999650675,-9.98840712482552,0.308813595489212,0.228004067342318
1357.0063980332,0.600008,0.600024116630819,1.68666999655263,-10.0061178293607,0.308812462291601,0.228002936577727
1357.31122832006,0.600008,0.60002203881626,1.68666999684556,-10.0234934547606,0.308811208864235,0.228001684898418
1357.61605860692,0.600008,0.600019683154654,1.68666999725802,-10.0408691742054,0.30881013004427,0.228000607070934
1357.95149294324,0.600008,0.600017148744202,1.68666999774496,-10.0599894755895,0.30880930703242,0.22799978411311
1358,0.600012,0.600016806205377,1.68666999781383,-10.0627544652941,0.308809203306971,0.227999680466388
1358.24253528381,0.600012,0.600015231814742,1.6866699981438,-10.0765794430692,0.308808717018531,0.227999194568603
1358.56725776461,0.600012,0.600013559627234,1.68666999853416,-10.0950893166467,0.308808295576703,0.227998773525974
1358.87819864462,0.600012,0.600012480179201,1.68666999883698,-10.1128136646459,0.308808267814289,0.227998745984535
1359.18913952462,0.600012,0.600011902026532,1.6866699990612,-10.1305380412835,0.308808360083224,0.227998838283489
1359.52111331496,0.600012,0.600011770799669,1.68666999921249,-10.1494613540962,0.308808510454883,0.227998988435679
1359.83560095356,0.600012,0.600012013123364,1.68666999927906,-10.1673879100706,0.308808877763772,0.227999355254472
1360,0.600016,0.600012246667714,1.68666999928894,-10.1767590467503,0.308809105002982,0.227999582177281
1360.34335516547,0.600016,0.600012897463064,1.68666999927008,-10.1963310836365,0.308809470609329,0.227999947429151
1360.66315321345,0.600016,0.600013628277685,1.68666999922362,-10.2145602785023,0.308809815854754,0.228000292406385
1361.03877714675,0.600016,0.600014553292775,1.68666999915731,-10.2359716305776,0.30881035366808,0.228000829999785
1361.37568296222,0.600016,0.600015389262941,1.68666999910269,-10.2551759245562,0.308810679115631,0.22800115535725
1361.69303101346,0.600016,0.600016152035182,1.68666999906373,-10.2732653523691,0.308810967257626,0.228001443526413
1362,0.600016,0.600016853001272,1.68666999904027,-10.290763125109,0.308811347301099,0.228001823690486
1362.35198110376,0.600016,0.600017605642176,1.68666999902886,-10.3108266298782,0.308811644533665,0.228002120930498
1362.67702242801,0.600016,0.600018253366972,1.68666999902973,-10.3293544903173,0.308811861123022,0.228002337497652
1362.99320039989,0.600016,0.600018845974708,1.68666999903897,-10.3473771008172,0.308812198954486,0.228002675276279
1363.30937837177,0.600016,0.600019410797294,1.68666999905562,-10.365399684001,0.308812459400504,0.228002935633935
1363.6408924089,0.600016,0.600019984992138,1.68666999908127,-10.3842964159287,0.308812650678692,0.228003126775709
1364,0.60002,0.600020600785354,1.6866699991203,-10.404765988596,0.308813020723412,0.228003496631248
1364.31974819641,0.60002,0.600021155086892,1.68666999916762,-10.4229919995455,0.308813308780235,0.228003784623625
1364.65662190347,0.60002,0.600021753965179,1.68666999923249,-10.4421941544467,0.30881352755046,0.228004003390126
1364.97258903131,0.60002,0.600022334503535,1.68666999930712,-10.4602045879013,0.308813875502234,0.228004351409085
1365.28855615914,0.60002,0.60002293545078,1.68666999939258,-10.478214993975,0.308814215487748,0.228004691541619
1365.65253658005,0.60002,0.60002365256512,1.68666999949837,-10.4989621634678,0.308814482882682,0.228004959220699
1366,0.600024,0.600024358328085,1.6866699995973,-10.5187678180601,0.308814880694571,0.228005357378104
1366.31869655865,0.600024,0.600025018157253,1.68666999967605,-10.5369337102965,0.308815234629052,0.228005711196621
1366.68010815614,0.600024,0.600025771764959,1.68666999974441,-10.5575343464051,0.308815497540773,0.228005973635933
1367.02613892322,0.600024,0.600026488527657,1.68666999979448,-10.5772582343812,0.308815882115836,0.228006357359721
1367.34343538938,0.600024,0.600027133670736,1.68666999984295,-10.5953442252348,0.308816213393374,0.228006687457803
1367.70251111258,0.600024,0.600027843211087,1.68666999993208,-10.615811609272,0.308816442446496,0.228006914645907
1368,0.600028,0.600028412722102,1.68667000006707,-10.6327685073882,0.308816742058498,0.22800721239756
1368.31860900807,0.600028,0.600029006849564,1.68667000031495,-10.6509292285099,0.308817079150974,0.228007548561249
1368.63811725665,0.600028,0.600029593409617,1.68667000070491,-10.6691411769914,0.308817282082003,0.228007751152711
1368.95762550523,0.600028,0.600030180169527,1.68667000124819,-10.687353100113,0.308817568126379,0.228008037560535
1369.28775475952,0.600028,0.600030795230341,1.68667000195647,-10.7061703917633,0.308817945792618,0.228008416469578
1369.60109831238,0.600028,0.60003139038496,1.68667000272896,-10.7240308727232,0.308818169248733,0.228008642051718
1369.91444186524,0.600028,0.600031991456246,1.68667000353852,-10.7418913278182,0.308818405897243,0.228008881885108
1370,0.600032,0.600032154770257,1.68667000375566,-10.7467681026438,0.308818492586965,0.228008969388006
1370.42779067382,0.600032,0.600032940461108,1.68667000472544,-10.771151948438,0.308818854376076,0.228009333881542
1370.83275732458,0.600032,0.600033571957247,1.6866700053375,-10.7942347961514,0.308818898634572,0.228009379944664
1371.16190459848,0.600032,0.600033932637049,1.68667000553885,-10.8129959702328,0.308818971826904,0.228009453909258
1371.47270254846,0.600032,0.600034088226927,1.68667000546253,-10.8307112370439,0.308818870625618,0.228009352737325
1371.80659995794,0.600032,0.600033995819144,1.68667000510158,-10.8497431582738,0.308818460459525,0.228008941702007
1372,0.600032,0.600033797189957,1.68667000477536,-10.8607668353835,0.308818204558165,0.228008684969236
1372.31707013918,0.600032,0.600033211880296,1.68667000409489,-10.8788396509878,0.308817726869815,0.228008206474321
1372.68638399085,0.600032,0.600032089739817,1.68667000314806,-10.899890376894,0.308816776302846,0.228007254863255
1372.99653459947,0.600032,0.600030764511228,1.68667000228966,-10.9175688853091,0.308815810648868,0.228006288242486
1373.34070531785,0.600032,0.600028886763903,1.68667000133462,-10.9371866185078,0.308814715961736,0.228005192385827
1373.68015190015,0.600032,0.600026639911321,1.68667000044888,-10.9565351783156,0.308813340201842,0.228003815375007
1374,0.600036,0.6000242084172,1.68666999971368,-10.9747667291082,0.308811944935588,0.228002418896009
1374.37063362372,0.600036,0.600021095311118,1.68666999903449,-10.9958932396203,0.308810449624129,0.228000922679094
1374.69558976138,0.600036,0.600018204592308,1.68666999862394,-11.014416221685,0.308809008785258,0.227999481384229
1375.00377176718,0.600036,0.600015422575361,1.68666999840641,-11.0319831763086,0.30880768695786,0.227998159481681
1375.38014578492,0.600036,0.600012108071963,1.68666999836193,-11.0534373669408,0.308806394998672,0.227996867999168
1375.69711384403,0.600036,0.600009496828579,1.68666999849052,-11.0715054066674,0.308805331733486,0.227995805709784
1376,0.6,0.600007234235525,1.68666999872115,-11.0887708392753,0.30880442634987,0.227994901696774
1376.30691499222,0.6,0.600005225604775,1.68666999901784,-11.1062660187999,0.308803820490964,0.227994296653713
1376.61382998444,0.6,0.600003530260748,1.68666999933244,-11.1237612729555,0.308803308482249,0.227993785305204
1376.94352361498,0.6,0.600002063353733,1.68666999964914,-11.1425550580772,0.308802787365117,0.227993264684079
1377.30519215506,0.6,0.600000855559539,1.68666999993532,-11.1631716008669,0.308802545527842,0.227993023079842
1377.61453441081,0.6,0.600000121946883,1.68667000011265,-11.1808053757544,0.308802430558199,0.227992907998025
1377.95640255095,0.6,0.59999958423993,1.68667000023311,-11.2002932845705,0.308802248049715,0.227992724967237
1378,0.6,0.599999533560181,1.68667000024321,-11.202778522524,0.308802237602692,0.227992714493061
1378.21798724525,0.6,0.599999332840251,1.68667000027855,-11.2152047169107,0.308802258108219,0.227992734849042
1378.53838984507,0.6,0.599999174786415,1.68667000029319,-11.2334690271406,0.308802366423602,0.227992842966476
1378.83804910056,0.6,0.599999141747546,1.68667000027852,-11.2505508788978,0.308802350817349,0.227992827203283
1379.13770835605,0.6,0.599999187944363,1.68667000024697,-11.2676327303466,0.308802372978378,0.227992849240413
1379.48663676111,0.6,0.599999305364788,1.6866700001998,-11.28752313098,0.308802549149507,0.227993025317672
1379.82266584342,0.6,0.599999450893825,1.68667000015212,-11.3066782066529,0.308802580873956,0.227993057013565
1380,0.6,0.599999531418991,1.686670000128,-11.3167869986999,0.30880256477318,0.227993040915802
1380.35081526584,0.6,0.599999684504949,1.68667000008442,-11.3367849400456,0.30880266722826,0.22799314333858
1380.66607803834,0.6,0.599999804939345,1.68667000005114,-11.35475623451,0.308802757398121,0.22799323348785
1381.03927892483,0.6,0.599999918196637,1.68667000002002,-11.3760302348413,0.308802687268887,0.227993163347318
1381.36736638337,0.6,0.599999989597664,1.68667000000037,-11.3947325810925,0.308802748073685,0.227993224156588
1381.68010127353,0.6,0.600000034717724,1.68666999998807,-11.4125597650357,0.308802811090232,0.227993287192521
1382,0.6,0.600000061138551,1.68666999998119,-11.4307953133239,0.308802723561072,0.227993199697456
1382.33236744672,0.6,0.600000071883297,1.68666999997875,-11.4497416314137,0.308802730103178,0.227993206259635
1382.65441887985,0.6,0.600000070204737,1.68666999997951,-11.4680998950569,0.3088028002996,0.227993276472631
1382.95400072974,0.6,0.600000061154378,1.68666999998188,-11.4851772973003,0.308802725635108,0.227993201820447
1383.25358257963,0.6,0.600000047486485,1.68666999998505,-11.5022547007829,0.308802683394766,0.227993159588798
1383.59887312145,0.6,0.600000028826131,1.68666999998893,-11.5219376916542,0.308802766096328,0.227993242294993
1383.9445780576,0.6,0.600000009632534,1.68666999999252,-11.5416443030248,0.308802711621309,0.227993187817692
1384,0.6,0.600000006657998,1.68666999999304,-11.5448035829138,0.3088026930711,0.227993169267491
1384.27710971199,0.6,0.599999992650221,1.68666999999542,-11.5605999838133,0.308802660845001,0.227993137042284
1384.61245296763,0.6,0.599999978327443,1.68666999999778,-11.5797159405364,0.308802745362957,0.227993221560929
1384.96019530676,0.6,0.599999967282863,1.68666999999961,-11.5995386945389,0.30880270312101,0.227993179319129
1385.27896990273,0.6,0.599999960864067,1.68667000000077,-11.6177101674014,0.308802651674754,0.22799312787238
1385.66389682609,0.6,0.599999957726387,1.68667000000157,-11.6396526000445,0.308802751109846,0.227993227305902
1386,0.6,0.59999995865775,1.68667000000183,-11.6588118737234,0.308802702458298,0.227993178652136
1386.31431794144,0.6,0.599999962002658,1.68667000000181,-11.6767292989141,0.308802657363618,0.227993133556151
1386.68140237507,0.6,0.599999967957325,1.68667000000157,-11.697654635276,0.308802759480004,0.227993235671262
1387.01324491216,0.6,0.599999974240234,1.68667000000126,-11.7165710344263,0.308802715689747,0.227993191880138
1387.32684197011,0.6,0.599999980091304,1.68667000000093,-11.7344473654138,0.308802663373263,0.227993139563141
1387.70426159372,0.6,0.599999985996114,1.68667000000057,-11.7559618496029,0.308802766426127,0.227993242615871
1388,0.6,0.599999989168777,1.68667000000033,-11.7728201632585,0.308793584834787,0.228015195337197
1388.11921418814,0.6,0.599999990339496,1.68666999487864,-11.7796158374493,0.308764837817661,0.228085700233613
1388.23842837628,0.6,0.600000001180253,1.68666991805452,-11.7864113405179,0.308728802775187,0.228177699806484
1388.38760526415,0.6,0.600000111277758,1.68666942766178,-11.794914261515,0.308673644717718,0.228325763286908
1388.55239391395,0.6,0.600000698411351,1.68666763903428,-11.8043058764675,0.308599499200682,0.22853537711458
1388.77428351596,0.6,0.600003818589766,1.68666088631111,-11.8169487342696,0.308476912448517,0.228901075500507
1388.96389365885,0.6,0.600011435653847,1.68664811177036,-11.8277483296626,0.308352237666029,0.229298320321654
1389.14183651779,0.6,0.600026690526552,1.68662689676604,-11.8378787476816,0.308221924533085,0.229752802588672
1389.31986689071,0.6,0.600055091389457,1.686593048927,-11.8480082951198,0.308083770223375,0.230298568067776
1389.49789726364,0.6,0.600103726771773,1.6865423495792,-11.8581303799634,0.307943499825443,0.230947992245029
1389.6835731953,0.6,0.600186066459893,1.68646628540203,-11.8686770874334,0.307801227892783,0.231749766905487
1389.860773376,0.6,0.600306895893698,1.6863660038561,-11.8787303287695,0.307676320612172,0.232648123749067
1390,0.6,0.600440232219607,1.6862642914846,-11.8866191099795,0.307601996607593,0.233430935272335
1390.1225354788,0.6,0.600592667832976,1.68615535418066,-11.8935534893958,0.307575459966763,0.234140803582744
1390.2450709576,0.6,0.600784652072619,1.68602591408298,-11.9004786746864,0.307575638697509,0.234908874518399
1390.40267257565,0.6,0.601101272122748,1.68582573273149,-11.9093702869589,0.307622384726917,0.235990660977946
1390.59797894766,0.6,0.601626009358977,1.68551856761548,-11.9203612352789,0.307767402256306,0.23749433539725
1390.84560712725,0.6,0.602554210983109,1.68502222417791,-11.934242946461,0.308120131179156,0.239694524328392
1391.04594595611,0.6,0.603570113149882,1.68452211112324,-11.9454201707432,0.308570109939542,0.241744589646571
1391.25013272116,0.6,0.6048991949116,1.68391149902453,-11.9567523423118,0.30920488052069,0.244110183730289
1391.45431948621,0.6,0.606574075261433,1.68318959659845,-11.9680128174586,0.31004155278663,0.246781317241033
1391.68168827044,0.6,0.608908656746796,1.6822433674041,-11.9804514961829,0.311241398530248,0.25014901272565
1391.90954082543,0.6,0.611814486100332,1.68113234267926,-11.9927911091905,0.312760140906987,0.253975783561369
1392,0.6,0.613141463974173,1.68064328850747,-11.9976502441091,0.313492369791589,0.255546023991764
1392.09456294149,0.6,0.614641355994395,1.68010164717064,-12.0027032553851,0.314366142962512,0.257155121973601
1392.18912588298,0.6,0.616261520287808,1.67952816593193,-12.0077275958589,0.31532176477095,0.258803443754764
1392.30136965123,0.6,0.618347668234553,1.67880532311742,-12.0136520222023,0.316564876329038,0.260809682985507
1392.42299910483,0.6,0.62081706173185,1.67796971210871,-12.0200207248785,0.318049264768993,0.263043417793263
1392.56286194902,0.6,0.623937598858923,1.67694118208382,-12.0272740614995,0.319939468783669,0.265687710256676
1392.70415483026,0.6,0.627408739544261,1.67582902177016,-12.0345201706055,0.322056183695683,0.268439878223457
1392.84544771149,0.6,0.631212908285685,1.67464467145794,-12.0416787893003,0.324388130839784,0.271269950963689
1392.9780474888,0.6,0.635095605180685,1.67346950891085,-12.0483121846894,0.326775725424535,0.273990555878984
1393.1348859595,0.6,0.640088577976286,1.67200361330041,-12.0560453067852,0.329848421240497,0.277276258795008
1393.26908486547,0.6,0.64471115301813,1.67068803486983,-12.0625592718422,0.332688432891267,0.280131734664089
1393.40328377144,0.6,0.649659428517923,1.66932051704185,-12.0689730623567,0.335718928111089,0.28301321958267
1393.54124119407,0.6,0.65508539991257,1.66786596509585,-12.0754569563348,0.339028816401921,0.285987550548858
1393.7256602376,0.6,0.662868752916313,1.66585558166474,-12.0839424405689,0.343753559362752,0.289954923381407
1393.87932512761,0.6,0.66980448421509,1.6641345098929,-12.0908464134414,0.347942187849169,0.293223840490935
1394,0.6,0.675526100516942,1.66276173149194,-12.0961579737695,0.351315005074749,0.295905250161164
1394.0862197182,0.6,0.679755331463853,1.66177324283779,-12.0998919359329,0.353701496600113,0.298026931162484
1394.1724394364,0.6,0.684096616547737,1.66078097432434,-12.1035736742681,0.35611789765568,0.300190222609867
1394.27456199981,0.6,0.689375676429764,1.65960380812338,-12.107865250047,0.359013385330867,0.302802480760912
1394.38833885479,0.6,0.695419790510504,1.65829388918351,-12.112555933268,0.362273370663159,0.305770168991538
1394.52193108296,0.6,0.702713984733033,1.65676373783311,-12.1179384224551,0.366131496192355,0.309319803833008
1394.66234385867,0.6,0.710580448729393,1.65517148999244,-12.1234464043845,0.370199994892038,0.313109138928218
1394.80275663439,0.6,0.718616539924438,1.65360239951461,-12.1287979914975,0.37425816125996,0.316939727119434
1394.9345945674,0.6,0.726282696271495,1.6521556185784,-12.1336779876816,0.378039572781375,0.320559559583016
1395.09043425698,0.6,0.735450432618664,1.6504845967491,-12.1392633441247,0.38245244854569,0.324853540047541
1395.25236450742,0.6,0.745042964878066,1.64879935016264,-12.1448552506597,0.386951350452763,0.329320573184757
1395.38487907235,0.6,0.75290167932157,1.64746276118343,-12.1492703104026,0.390551896697445,0.332971668510013
1395.52331291797,0.6,0.761082104245173,1.64611002292811,-12.1537279643124,0.394219448413691,0.336772589928638
1395.69897190095,0.6,0.771364311715843,1.6444603741861,-12.1591580770521,0.398709442376536,0.341561305285903
1395.84667627976,0.6,0.779879472674574,1.64313247669346,-12.1635301189279,0.402322540449548,0.345547968080485
1395.98168893989,0.6,0.787525322807803,1.64196619203202,-12.1673736550591,0.40548459169593,0.349157816728391
1396,0.6,0.788550715431426,1.64181148363875,-12.1678838179535,0.405932637175716,0.349573663833498
1396.09155530055,0.6,0.79363240058964,1.64105021666036,-12.1703952562127,0.408054178141596,0.351831633348603
1396.1997961236,0.6,0.799536321387848,1.64017626267016,-12.1732808343571,0.410495907448563,0.354433437683654
1396.32932621091,0.6,0.80644103972444,1.63916677029191,-12.1766174767876,0.413321805602756,0.357449654883385
1396.49777599538,0.6,0.815138191253065,1.63791167469036,-12.1807722311573,0.416838952839332,0.361213293591492
1396.69156270743,0.6,0.824721786074518,1.63654584682991,-12.1853036343303,0.42066413528916,0.365322371536668
1396.87420863145,0.6,0.833321111054984,1.63533200223291,-12.189342273885,0.424053834992379,0.368981905352182
1397.10191984986,0.6,0.843436753414831,1.63391385084569,-12.1940786211638,0.427990920564807,0.373261471114513
1397.29751514019,0.6,0.851585724960522,1.63277578627662,-12.1978973788004,0.431124732898396,0.376697572161073
1397.49118497159,0.6,0.85916833871205,1.63171774200028,-12.2014652255728,0.434013574552059,0.379895712558777
1397.684854803,0.6,0.866279265857134,1.630724202326,-12.2048335815086,0.43670166781297,0.382905547631474
1397.87144511606,0.6,0.872700043953498,1.62982418277146,-12.2079015618871,0.43911169290986,0.385639711323557
1398,0.6,0.876887787972629,1.62923478001935,-12.2099196414996,0.440678621609096,0.387424144734092
1398.13984926808,0.6,0.881233675530864,1.62862034812392,-12.2120308055625,0.442309553083914,0.389259932941008
1398.27969853616,0.6,0.885369673840257,1.62803225383481,-12.2140582428252,0.443859558299861,0.391006586096083
1398.45097346446,0.6,0.89016269971319,1.6273456849903,-12.2164330516439,0.445654813996695,0.393031201424836
1398.67965078484,0.6,0.896123214534713,1.62648258373368,-12.2194294127,0.447891972956067,0.395554166456143
1398.87736006293,0.6,0.900901668974848,1.62578175134149,-12.2218701219627,0.449695310772029,0.397584909454477
1399.06662857924,0.6,0.905177027462675,1.62514701282312,-12.2240853290313,0.451319068318539,0.399408342238841
1399.25421289757,0.6,0.909149335344696,1.62455018795667,-12.2261710986619,0.452837076094713,0.401105917720424
1399.44179721591,0.6,0.912880344962861,1.62398316134653,-12.228154266431,0.454272476062895,0.402701609531858
1399.64825198664,0.6,0.916733431305975,1.62339109321897,-12.2302256187576,0.455768736925837,0.404350647761775
1399.86939323255,0.6,0.920595808938671,1.62279150714047,-12.2323230989253,0.457288271421818,0.406004509298675
1400,0.6,0.922760298962374,1.62245322386082,-12.2335062604382,0.458146829862559,0.406935940028485
1400.15824280052,0.6,0.925276588675318,1.62205837080349,-12.2348871439875,0.45914521727089,0.408034511313622
1400.31648560104,0.6,0.927684926368068,1.62167932803309,-12.2362126960073,0.460104710118545,0.409090105863979
1400.58914058065,0.6,0.931603916118334,1.62106145060624,-12.2383734849765,0.461673181244011,0.410814680405113
1400.83907195634,0.6,0.934964411679823,1.62053195085305,-12.2402251073777,0.463026088672469,0.412300208805583
1401.05624086036,0.6,0.937721334484076,1.62009870748068,-12.2417397823774,0.464141486489714,0.413522717910173
1401.29736106198,0.6,0.94061887689419,1.6196451860307,-12.2433245725623,0.465316414264032,0.414807672248225
1401.53550370516,0.6,0.943323354113422,1.61922403578669,-12.244795066819,0.466412946120288,0.416003578913493
1401.76047017376,0.6,0.945743193517347,1.61884923231192,-12.2461024609772,0.467394296420367,0.417070178113822
1402,0.6,0.948182962303738,1.61847342196509,-12.2474119755862,0.468385044623972,0.418143791013466
1402.21956484331,0.6,0.950301120561005,1.61814891993932,-12.2485415485993,0.469243403131228,0.419077926702799
1402.45308477351,0.6,0.952435157933163,1.61782369333116,-12.2496725798381,0.470105733450816,0.420016783651614
1402.69383040372,0.6,0.954512442334223,1.61750875740143,-12.2507668349702,0.470941968209808,0.420927768417249
1402.97281721053,0.6,0.956770621412474,1.61716815334555,-12.2519492478548,0.471848925316741,0.421916399710784
1403.21321369684,0.6,0.958593671073609,1.61689439050404,-12.2528988824436,0.472579985893381,0.422713827633403
1403.48494748365,0.6,0.960523709765893,1.61660554136041,-12.2539001309627,0.473350904419309,0.423555564724304
1403.72962547394,0.6,0.962148157545042,1.61636300250886,-12.2547402974997,0.473996436285322,0.42426126223117
1404,0.6,0.963824129625951,1.61611306998109,-12.2556056109812,0.474660913051566,0.42498842586743
1404.24816906137,0.6,0.965257804452396,1.6158992892253,-12.2563454301356,0.475229114908281,0.42561056078122
1404.51684879136,0.6,0.966703205343217,1.61568355853192,-12.2570916969739,0.475800505675798,0.426236737058104
1404.76839383661,0.6,0.967961618553894,1.61549540467293,-12.2577423446686,0.476296141900074,0.426780376006507
1405.03288225518,0.6,0.96919213181232,1.61531098529666,-12.2583799413348,0.476780745602094,0.427312111417885
1405.28790929403,0.6,0.970294605339107,1.61514529437877,-12.2589527231061,0.477216052056354,0.427789680442582
1405.5509271012,0.6,0.971351284198902,1.61498601787645,-12.2595032859924,0.477633288824832,0.42824726713361
1405.81011600948,0.6,0.972318576375603,1.61483979126577,-12.2600087285418,0.478014527520837,0.428665063284859
1406,0.6,0.972983806165766,1.6147389972214,-12.2603571697981,0.478276984800259,0.428952532355731
1406.25666621919,0.6,0.973828669283932,1.61461073826604,-12.2608006775756,0.478611298602446,0.42931960443171
1406.49382122252,0.6,0.974557514440463,1.61449989831775,-12.2611840974085,0.478900323785635,0.42963706384614
1406.74085347663,0.6,0.975267641781085,1.61439176188067,-12.261558301999,0.479181356271743,0.429945888270322
1406.98788573075,0.6,0.975931250829902,1.61429060863863,-12.2619084770898,0.479443736063322,0.430234229899893
1407.23672998316,0.6,0.976556065220359,1.61419530537997,-12.2622385350505,0.479691782934086,0.430506600105243
1407.48557423557,0.6,0.977140175846938,1.61410617854634,-12.2625473029499,0.47992457970524,0.430761892542855
1407.74086027755,0.6,0.977700116399786,1.61402073432017,-12.2628433651203,0.480147415598946,0.431005901201193
1408,0.6,0.97823070276739,1.61393979022774,-12.2631238741473,0.480358104655131,0.431236284147351
1408.24485163666,0.6,0.978699474277923,1.61386831919108,-12.2633716193109,0.480544645723665,0.43144084626395
1408.48970327333,0.6,0.979138746901766,1.61380140520817,-12.2636036390012,0.480720201321791,0.431633352990927
1408.79351121402,0.6,0.979645652185114,1.61372428302201,-12.2638711116519,0.480922261967653,0.431855005797786
1409.06084108738,0.6,0.980059226232363,1.61366144641636,-12.2640890643608,0.481086334265426,0.432035031975197
1409.32167360703,0.6,0.980435522794444,1.61360434280369,-12.2642871519573,0.481236157929166,0.432199282702229
1409.58250612668,0.6,0.980786699833454,1.6135511069907,-12.2644718203148,0.481376609799833,0.432353047067841
1409.84667905553,0.6,0.981118428035458,1.61350086239846,-12.264646073583,0.481508751003178,0.432497536702176
1410,0.6,0.981300522648552,1.61347329677559,-12.2647416532877,0.481580908556133,0.432576430169157
1410.31015594601,0.6,0.981646851779674,1.61342089442461,-12.264923335455,0.481718254513138,0.432726986420089
1410.62031189201,0.6,0.981965567385588,1.61337269433991,-12.2650904470379,0.481845540135597,0.432866491791287
1410.8964072095,0.6,0.982227774666892,1.61333305103677,-12.2652278679058,0.481949746390714,0.432980771484514
1411.16777080273,0.6,0.982467163259858,1.61329685970683,-12.2653532950422,0.482044233971955,0.433084440198612
1411.43497470452,0.6,0.982686350849396,1.61326371792627,-12.2654681435879,0.48213127410936,0.433179834648574
1411.70217860631,0.6,0.982890257365847,1.61323287753562,-12.2655750032694,0.482212787122215,0.433269026289943
1412,0.6,0.983100799692771,1.61320101992946,-12.2656853508774,0.482296321946925,0.433360375942714
1412.26961044659,0.6,0.983277280918294,1.61317430455515,-12.2657778690343,0.482365858720428,0.433436662060097
1412.53436419799,0.6,0.983438468266059,1.6131498955941,-12.2658624114137,0.482429986821817,0.433506988907453
1412.79911794939,0.6,0.983588486850716,1.61312717048802,-12.2659411296821,0.482489979268804,0.43357276849987
1413.06779045889,0.6,0.983730105512094,1.61310571079486,-12.2660154556653,0.48254599828459,0.433634250006092
1413.33646296839,0.6,0.983861779089906,1.61308575133263,-12.2660845821682,0.482597827223384,0.433691135335908
1413.60804968272,0.6,0.9839854927044,1.61306699200488,-12.2661495624161,0.482647165396239,0.433745175945462
1413.87963639705,0.6,0.984100442377309,1.61304955604417,-12.2662099590738,0.482693241252853,0.433795543668613
1414,0.6,0.984148749314153,1.61304222734164,-12.2662353410087,0.48271241068526,0.433816515295912
1414.29803642671,0.6,0.984261818598233,1.61302507189175,-12.2662947529555,0.482756845935494,0.433865291311806
1414.62121383244,0.6,0.984374574471626,1.61300796418835,-12.2663540193953,0.482801678275309,0.433914476545465
1414.90209190549,0.6,0.984464903146324,1.61299426073569,-12.2664015066497,0.482837971966248,0.433954264333271
1415.17642493596,0.6,0.984546770033355,1.61298184246838,-12.2664445340301,0.482870309262081,0.433989761147576
1415.45075796643,0.6,0.984622808547312,1.61297030928848,-12.266484493229,0.48290015999256,0.434022524836011
1415.73195594907,0.6,0.984695136182087,1.61295933937097,-12.2665225106923,0.48292914640528,0.434054242654949
1416,0.6,0.9847591669442,1.61294962796351,-12.2665561658264,0.482954908627003,0.434082386883457
1416.33646957671,0.6,0.984833272236968,1.61293838938515,-12.2665951008014,0.482983988121962,0.434114311196566
1416.62825478625,0.6,0.98489232043923,1.6129294357407,-12.2666261265409,0.483007317292767,0.434139919008217
1416.92596395601,0.6,0.984947972419174,1.61292099840867,-12.2666553749246,0.483029822259006,0.434164574682158
1417.25670533868,0.6,0.985004787356438,1.61291238566671,-12.2666852222947,0.483052310546042,0.434189250986297
1417.54944685091,0.6,0.985051021933964,1.61290537683488,-12.2667095052845,0.483070341041552,0.43420904381011
1417.83252732742,0.6,0.985092393287051,1.61289910466749,-12.2667312434515,0.483087009997303,0.434227261788538
1418,0.6,0.985115423537969,1.61289561279628,-12.2667433457755,0.483096374263734,0.434237481459
1418.32054459975,0.6,0.98515670665832,1.61288935302101,-12.2667650312986,0.483112648511209,0.434255339032991
1418.61604620722,0.6,0.985191729420198,1.61288404241729,-12.2667834267322,0.483126261074053,0.434270302406424
1418.90854550353,0.6,0.985223753349486,1.6128791864889,-12.2668002582111,0.483139228351289,0.434284507523924
1419.20104479985,0.6,0.985253347560399,1.61287469872099,-12.2668158125527,0.48315116984001,0.434297590569506
1419.53175294183,0.6,0.985284111905011,1.61287003279445,-12.266831973652,0.483163037323005,0.434310634599672
1419.84697027656,0.6,0.985310987366464,1.61286595569463,-12.2668461006487,0.483173746315197,0.434322352871352
1420,0.6,0.985323233220845,1.61286409761102,-12.2668525414386,0.483178801653409,0.434327864776263
1420.38548792461,0.6,0.985351931020766,1.61285974270675,-12.2668676287367,0.483190223656115,0.434340389783017
1420.7120475862,0.6,0.985374014499419,1.61285639142982,-12.2668792342505,0.483198680043632,0.434349698982866
1420.99425999424,0.6,0.985391595806024,1.61285372355043,-12.266888482726,0.4832058941682,0.434357591839264
1421.27647240227,0.6,0.985407892179546,1.61285125091539,-12.2668970532993,0.483212566045805,0.434364889512085
1421.61480564111,0.6,0.985425869303594,1.61284852372338,-12.2669064952671,0.483219387249557,0.434372391885142
1421.92714564218,0.6,0.98544107828868,1.61284621712694,-12.2669144856439,0.483225444784708,0.434379011358491
1422,0.6,0.985444446592675,1.61284570642293,-12.2669162561044,0.483226866454202,0.434380558734497
1422.3642717891,0.6,0.985460337929014,1.6128432980645,-12.2669246015411,0.483233416233122,0.43438771355481
1422.67644490006,0.6,0.985472778582303,1.61284141444368,-12.2669311197506,0.483238043730203,0.434392816451466
1422.98861801102,0.6,0.985484224869985,1.61283968321323,-12.2669371175386,0.483242631284546,0.434397841045005
1423.29377421498,0.6,0.985494529515619,1.61283812640635,-12.2669425152745,0.483247022794614,0.434402623577999
1423.58776526779,0.6,0.985503694484023,1.61283674329406,-12.2669473020775,0.483250498459997,0.434406442570199
1423.8817563206,0.6,0.985512167514869,1.61283546593243,-12.2669517221003,0.483253669270023,0.434409924035582
1424,0.6,0.985515391945005,1.61283498017832,-12.2669534054353,0.483255012011899,0.434411384807733
1424.36072650426,0.6,0.985524620385989,1.61283359106264,-12.2669582215015,0.483258992330055,0.434415714041146
1424.73301523216,0.6,0.985533250766848,1.61283229342734,-12.266962710309,0.483262139359279,0.434419190399654
1425.03969474326,0.6,0.985539735653366,1.61283131901924,-12.266966085444,0.483264669288754,0.434421969283534
1425.35368348455,0.6,0.985545837338185,1.61283040222286,-12.266969267444,0.483267386085098,0.434424920821227
1425.65953697793,0.6,0.985551296761724,1.61282958139981,-12.2669721089402,0.483269418495519,0.434427162753332
1425.9653904713,0.6,0.985556314036016,1.61282882601481,-12.2669747228255,0.483271183687393,0.434429118821417
1426,0.6,0.985556855417896,1.61282874441925,-12.2669750057743,0.483271403784528,0.434429360236519
1426.17304764348,0.6,0.985559485407789,1.61282834773276,-12.2669763831142,0.483272566480822,0.4344306258688
1426.53787712578,0.6,0.985564630369039,1.61282756992466,-12.2669790830294,0.483274811897884,0.434433074550657
1426.84428093683,0.6,0.985568562629493,1.61282697337516,-12.2669811461498,0.483276091962083,0.434434511347436
1427.15068474787,0.6,0.985572170320852,1.61282642403,-12.2669830512455,0.483277505489714,0.434436069155957
1427.46890983939,0.6,0.985575602471323,1.61282589924743,-12.266984875989,0.483279129109144,0.434437829591116
1427.77666610727,0.6,0.985578643126128,1.61282543233792,-12.2669864919242,0.48328018215287,0.434439002312464
1428,0.6,0.985580692194825,1.61282511659899,-12.2669875836796,0.483280825996168,0.434439725803573
1428.35382198474,0.6,0.985583691045729,1.61282465304158,-12.2669891947729,0.483282211771182,0.434441230946066
1428.66787745028,0.6,0.985586121696808,1.61282427631789,-12.2669905021773,0.483283274712455,0.43444239011137
1429.00970324705,0.6,0.985588545960917,1.61282390016613,-12.2669918006423,0.483283965438481,0.434443175227199
1429.36553605612,0.6,0.985590850282809,1.61282354287981,-12.2669930414827,0.483285038372014,0.434444334871811
1429.68018046542,0.6,0.985592720931249,1.6128232536209,-12.2669940453468,0.483285933799865,0.434445296953658
1430,0.6,0.985594477440399,1.61282298322267,-12.2669949762477,0.483286387849799,0.434445809844109
1430.34391777482,0.6,0.985596217618349,1.61282271705684,-12.2669958986224,0.483287138406327,0.434446623095173
1430.6656199871,0.6,0.985597716639066,1.61282248947659,-12.2669966903432,0.483287952692843,0.434447492419659
1430.97442003193,0.6,0.985599046043817,1.61282228901048,-12.2669973809955,0.483288282677992,0.43444787238155
1431.28322007677,0.6,0.985600273981742,1.61282210482463,-12.2669980185747,0.483288688216965,0.434448325484521
1431.62493683766,0.6,0.985601520514808,1.61282191844043,-12.2669986705245,0.483289440296165,0.434449127818482
1432,0.6,0.985602760310322,1.61282173303215,-12.2669993115177,0.483289768531589,0.434449508488542
1432.3187359341,0.6,0.985603715024272,1.61282158969901,-12.2669998080215,0.483290035662185,0.434449815005108
1432.67008583901,0.6,0.985604670535974,1.61282144531593,-12.2670003146988,0.483290679756896,0.434450498185879
1433.02050270683,0.6,0.985605531846372,1.61282131414287,-12.2670007670328,0.483290880458853,0.434450733237199
1433.339054578,0.6,0.985606243986274,1.61282120494909,-12.267001143094,0.483291023175991,0.434450903007086
1433.70587829332,0.6,0.985606990492452,1.61282108997215,-12.2670015460332,0.483291597213644,0.43445150300615
1434,0.6,0.985607538915456,1.61282100543137,-12.2670018363206,0.483291742366052,0.434451665268419
1434.32081810979,0.6,0.985608092070266,1.61282092041404,-12.2670021260885,0.483291757100927,0.434451699372806
1434.63004536953,0.6,0.985608584971445,1.61282084511319,-12.2670023898672,0.483292146712513,0.434452106561351
1434.93927262926,0.6,0.985609041530175,1.61282077588706,-12.267002630402,0.483292415385385,0.434452391887283
1435.28652331873,0.6,0.985609513822008,1.61282070485328,-12.2670028714725,0.483292350683741,0.434452344962024
1435.64696574343,0.6,0.985609961483394,1.61282063800617,-12.2670031061644,0.483292672035354,0.434452683932881
1435.9672228542,0.6,0.985610324794388,1.61282058397614,-12.2670032956517,0.483292933508737,0.434452960518443
1436,0.6,0.985610360219468,1.61282057871233,-12.2670033136151,0.483292932102744,0.434452960500767
1436.16388572902,0.6,0.985610532596918,1.612820553097,-12.2670034002018,0.483292875305062,0.434452910646538
1436.70325891721,0.6,0.985611046886579,1.6128204764894,-12.267003666066,0.48329303015491,0.434453086148519
1437.0810008608,0.6,0.985611362958067,1.61282042914705,-12.2670038352039,0.483293431551548,0.43445349998089
1437.45874280439,0.6,0.985611648826327,1.6128203863738,-12.2670039750088,0.48329309919277,0.43445317833317
1437.77365734439,0.6,0.985611869948322,1.61282035386855,-12.2670040915361,0.483293405378237,0.434453492070477
1438,0.6,0.985612022804287,1.61282033213622,-12.2670041705326,0.483293731124121,0.434453821962366
1438.33680355307,0.6,0.985612247058591,1.61282030215153,-12.2670042665719,0.483293575974009,0.434453667006123
1438.62873547258,0.6,0.985612444644801,1.61282027834768,-12.2670043423091,0.483293490745226,0.434453577541823
1438.94851721773,0.6,0.985612671533602,1.61282025460985,-12.2670044258305,0.483293986695283,0.434454063586937
1439.26278476729,0.6,0.98561291052442,1.61282023379394,-12.2670044893757,0.483294099038075,0.434454160208796
1439.56223140518,0.6,0.985613155415388,1.61282021651276,-12.2670045342015,0.483293895161513,0.434453935202846
1439.85238326192,0.6,0.985613407548173,1.61282020245867,-12.2670045771343,0.48329419974107,0.434454212973714
1440,0.6,0.985613539973389,1.6128201964486,-12.2670045965423,0.483294445050719,0.434454444771442
1440.33131181374,0.6,0.985613840211249,1.61282018611896,-12.2670046218208,0.483294531159237,0.434454517832511
1440.63503923972,0.6,0.985614106164017,1.61282018077852,-12.2670046295406,0.483294328770962,0.4344543128774
1440.92427313507,0.6,0.985614334866509,1.61282017938554,-12.2670046370209,0.483294594963867,0.434454586490291
1441.21350703042,0.6,0.985614523594224,1.61282018131393,-12.2670046364709,0.483294833771065,0.434454843877871
1441.56271699983,0.6,0.985614677803564,1.61282018724681,-12.2670046179677,0.483294495758456,0.434454545509193
1441.87321727749,0.6,0.985614733065681,1.6128201946581,-12.267004604175,0.483294447541897,0.434454550727806
1442,0.6,0.985614731782566,1.61282019791993,-12.267004600814,0.483294557239325,0.434454683183505
1442.39301025134,0.6,0.985614641900905,1.61282020732002,-12.2670045854896,0.483294529810376,0.434454699131245
1442.7446619798,0.6,0.985614465966381,1.61282021298098,-12.2670045711438,0.483294061910499,0.434454259264991
1443.04747572616,0.6,0.985614263624282,1.61282021459273,-12.2670045765958,0.483294185077506,0.434454396523165
1443.35028947252,0.6,0.985614037236048,1.61282021266586,-12.2670045884439,0.483294238408701,0.434454452838417
1443.68000384586,0.6,0.985613790331317,1.61282020647553,-12.2670046024569,0.48329381730291,0.434454020121734
1444,0.6,0.98561357544869,1.61282019682267,-12.2670046333909,0.483293823354388,0.434454000910761
1444.30706957675,0.6,0.985613410288653,1.61282018503447,-12.2670046739961,0.483294063531048,0.434454228396112
1444.60228960378,0.6,0.985613298864353,1.61282017227884,-12.2670047094285,0.483293854270535,0.434454007932672
1444.89750963082,0.6,0.985613236950942,1.6128201588943,-12.2670047492061,0.483293699498437,0.434453843197271
1445.24375020282,0.6,0.985613224996242,1.61282014324179,-12.2670048064704,0.483294047472441,0.434454181486341
1445.5655705423,0.6,0.985613265241724,1.61282012940706,-12.2670048518002,0.48329404670669,0.434454174148589
1445.87627478864,0.6,0.985613341063634,1.61282011716281,-12.2670048895165,0.483293845625119,0.434453969471859
1446,0.6,0.985613378929,1.61282011265889,-12.2670049060951,0.483293900233319,0.434454023197554
1446.33852186741,0.6,0.985613497392838,1.61282010153517,-12.2670049514315,0.483294267302598,0.434454387955203
1446.69146755573,0.6,0.985613632333615,1.61282009189447,-12.2670049832308,0.48329416585262,0.434454286603933
1447.00039487452,0.6,0.985613748932789,1.61282008509336,-12.2670050061143,0.483294050806721,0.434454174209649
1447.35527425111,0.6,0.985613870033395,1.61282007903573,-12.267005035645,0.483294393954491,0.434454523956886
1447.6828170929,0.6,0.985613961607526,1.61282007487094,-12.2670050509495,0.483294326122425,0.434454466191876
1448,0.6,0.985614026890751,1.61282007181633,-12.2670050605612,0.483294110365791,0.434454263461799
1448.30860382205,0.6,0.985614066499631,1.61282006938625,-12.2670050761239,0.483294337592312,0.434454499127473
1448.6172076441,0.6,0.98561408337587,1.61282006711815,-12.267005087226,0.483294408874303,0.434454577549964
1448.94972958964,0.6,0.985614079554224,1.61282006452282,-12.2670050924083,0.483294111881553,0.434454286491969
1449.31117719954,0.6,0.985614055945622,1.61282006123842,-12.2670051076802,0.483294248571485,0.434454427128016
1449.62438489292,0.6,0.985614025516711,1.61282005786962,-12.2670051215299,0.483294373347208,0.434454552797683
1450,0.6,0.985613985068731,1.61282005316642,-12.2670051313162,0.483294052468123,0.434454229839202
1450.3306114385,0.6,0.985613952106327,1.61282004853064,-12.2670051494497,0.48329417901788,0.434454356121688
1450.64304159614,0.6,0.985613927040197,1.6128200438615,-12.2670051680327,0.483294351438726,0.434454528182569
1451.01900215453,0.6,0.985613907512013,1.61282003804147,-12.2670051820294,0.483294051241298,0.434454227410234
1451.34091236825,0.6,0.985613900989985,1.61282003301535,-12.2670052013207,0.483294142272107,0.434454317828955
1451.65457697337,0.6,0.985613903515453,1.61282002818489,-12.2670052220201,0.483294367973213,0.434454542835535
1452,0.6,0.985613915349724,1.61282002304384,-12.2670052352042,0.48329412724397,0.434454301293308
1452.31836682835,0.6,0.985613933140256,1.61282001855268,-12.2670052510833,0.483294116005929,0.434454289704993
1452.64368768834,0.6,0.985613956328119,1.61282001427236,-12.2670052712493,0.483294392787002,0.434454566442672
1452.95343277312,0.6,0.985613981368325,1.61282001052461,-12.2670052816668,0.483294254575431,0.434454428561436
1453.26317785791,0.6,0.985614007661257,1.61282000711288,-12.2670052913822,0.483294108002434,0.434454282763497
1453.63558300972,0.6,0.985614038917301,1.61282000345005,-12.2670053102052,0.48329440449698,0.434454580905294
1453.96362865057,0.6,0.985614064702264,1.61282000058894,-12.2670053186831,0.483294323183518,0.43445450181804
1454,0.6,0.985614067418851,1.61282000029059,-12.2670053191231,0.483294289556213,0.434454468297035
1454.18185674713,0.6,0.98561408052586,1.61281999884881,-12.2670053218477,0.483294152627756,0.434454332023369
1454.52843727119,0.6,0.98561410327712,1.61281999630309,-12.2670053338968,0.48329429885332,0.434454479137056
1454.8453554589,0.6,0.98561412175124,1.61281999416858,-12.2670053438165,0.483294453430897,0.434454634059943
1455.21596830513,0.6,0.985614141263464,1.61281999187172,-12.2670053462003,0.483294181262751,0.434454361640664
1455.54910270054,0.6,0.985614157732104,1.61281998998141,-12.267005354648,0.483294299239218,0.43445447869789
1455.86621879099,0.6,0.985614173155722,1.61281998834683,-12.2670053627655,0.483294484271313,0.434454662156546
1456,0.6,0.985614179690524,1.61281998771185,-12.2670053632737,0.483294419172316,0.434454596350773
1456.37932641937,0.6,0.985614198366659,1.61281998611934,-12.2670053637019,0.483294184054039,0.434454360346523
1456.69541244459,0.6,0.985614213811498,1.61281998505525,-12.2670053713869,0.483294417545337,0.434454593531522
1457.01149846982,0.6,0.985614228575159,1.61281998424309,-12.2670053744758,0.483294465666867,0.434454641825699
1457.34408140392,0.6,0.985614242633882,1.61281998365159,-12.2670053719098,0.483294215790323,0.434454392746371
1457.65959458702,0.6,0.98561425390589,1.61281998331122,-12.2670053762587,0.483294356309811,0.43445453470757
1458,0.6,0.985614263296806,1.61281998313021,-12.2670053797936,0.483294501454234,0.434454682070209
1458.3880944591,0.6,0.985614270389824,1.61281998305782,-12.2670053753052,0.48329421781935,0.434454399595205
1458.72595012367,0.6,0.985614273981564,1.61281998302545,-12.2670053790682,0.48329437876312,0.434454560981674
1459.04269090202,0.6,0.985614275984229,1.6128199829757,-12.2670053815024,0.483294509309489,0.434454691370617
1459.40294161833,0.6,0.985614277692434,1.61281998287609,-12.2670053765159,0.483294234161742,0.434454415250122
1459.74304125597,0.6,0.985614279595726,1.61281998275024,-12.2670053792037,0.483294355985728,0.434454535249883
1460,0.6,0.98561428149345,1.61281998265791,-12.2670053821641,0.483294666929134,0.434454385373368
1460.25224135213,0.6,0.985614283373574,1.61281998411146,-12.2670053832586,0.483295586371045,0.434451717126465
1460.50448270425,0.6,0.985614276298069,1.61282000680814,-12.2670054087069,0.483296838444588,0.434447384883824
1460.91171809469,0.6,0.985614104021483,1.61282024104091,-12.267005600882,0.48330019195021,0.43443691981828
1461.24160067879,0.6,0.985613425271165,1.61282087140397,-12.2670059974072,0.483303232756031,0.43442379114474
1461.55113679226,0.6,0.985611660102662,1.61282214745991,-12.2670067027154,0.483305490516714,0.434406243239396
1461.88427328978,0.6,0.985607336050228,1.61282469629902,-12.2670080481119,0.483307086711293,0.434380878560529
1462,0.6,0.985604923066377,1.6128259652516,-12.2670087116012,0.483307139406524,0.434370204809999
1462.33192728996,0.6,0.985594116840434,1.61283103739735,-12.2670113803901,0.483304434323201,0.434333186200488
1462.73147166194,0.6,0.985569972141412,1.6128407624184,-12.2670167026533,0.483294206628554,0.434272993486513
1462.99164711048,0.6,0.985544909753852,1.61284982199875,-12.2670219400075,0.483282475626892,0.434223122996674
1463.25182255902,0.6,0.985510194467479,1.61286151313892,-12.2670290563982,0.483265334397728,0.434163027137359
1463.65003205932,0.6,0.985433681946535,1.61288551632058,-12.2670447562305,0.483226355164813,0.43404817794416
1464,0.6,0.985337906676952,1.61291391217166,-12.2670649027589,0.483178105172965,0.433922423087474
1464.29616088705,0.6,0.985232217603386,1.6129442525271,-12.2670879295501,0.483124970016873,0.433796698836192
1464.62472012182,0.6,0.985085064501764,1.61298570894417,-12.2671213942088,0.483051558894681,0.433634043222625
1464.91096424205,0.6,0.984928779005747,1.61302935668001,-12.2671586756381,0.482975009260266,0.433471815064079
1465.19720836228,0.6,0.984744455297875,1.61308081253186,-12.2672048362375,0.482886392947937,0.43328971029549
1465.57309785456,0.6,0.984457553278862,1.61316154394036,-12.2672811426595,0.482750925987799,0.433018917680928
1465.92067625962,0.6,0.984145462383123,1.61325092382526,-12.2673700304514,0.482607189614699,0.432736595616476
1466,0.6,0.984067873578815,1.61327346167274,-12.2673930540623,0.482571081776763,0.432670115042916
1466.181679662,0.6,0.983881292956203,1.61332824345029,-12.2674498946795,0.482482549140034,0.432518474311166
1466.363359324,0.6,0.983682491582106,1.61338756509175,-12.2675126925642,0.482388238396127,0.432364034908145
1466.61924435452,0.6,0.983382348327778,1.61347902409906,-12.2676117660924,0.482246152603101,0.432143202374232
1466.94015139866,0.6,0.982974740802835,1.61360689202515,-12.2677545237876,0.48205371472912,0.431863767705949
1467.25634071551,0.6,0.982543575956269,1.61374685701099,-12.2679163372288,0.48185211424336,0.431591939773244
1467.54701871061,0.6,0.982127423817517,1.61388696781472,-12.2680842522291,0.481661622854197,0.431353109330223
1467.83769670571,0.6,0.981700381940644,1.61403683824454,-12.2682706937946,0.481471509395835,0.431132858504249
1468,0.6,0.981460973692863,1.61412419119602,-12.2683827593934,0.481370568306848,0.431015063637468
1468.15209616885,0.6,0.981238425279048,1.61420807403929,-12.2684928399173,0.481287706472537,0.430893371641959
1468.3041923377,0.6,0.98101971309184,1.61429365056676,-12.2686077438603,0.481212027934254,0.430771915445349
1468.50526570768,0.6,0.980740227217745,1.6144090527449,-12.2687668927288,0.481124841249588,0.430612697589214
1468.74171804241,0.6,0.980432260521614,1.61454772150599,-12.2689642073651,0.481045249552998,0.430430090663171
1469.02759573632,0.6,0.980101227630451,1.61471949923752,-12.2692164486264,0.480988319652807,0.430219260592847
1469.26129915149,0.6,0.979872864255834,1.61486357571695,-12.2694326628491,0.48097517600812,0.430053766201144
1469.54187677765,0.6,0.979657184716509,1.6150418373761,-12.2697024978021,0.480997568129518,0.42985810471954
1469.77713641308,0.6,0.979529033213208,1.61519695847722,-12.2699360640829,0.48104718081989,0.429692282549399
1470,0.602672,0.97945178639604,1.61535001448832,-12.2701624642299,0.48111450517348,0.429535604003635
1470.15424132696,0.602672,0.979421772640183,1.61546021099384,-12.2703216495823,0.481161348297568,0.42944556426
1470.30848265392,0.602672,0.979408627546735,1.61557449368801,-12.2704825487072,0.481211130237904,0.429358223265556
1470.51375978738,0.602672,0.979412376094337,1.61573374109563,-12.2706989095282,0.481277953478591,0.429242576453711
1470.78182713442,0.602672,0.979440924417861,1.61595548445872,-12.2709846702293,0.481356567279708,0.429083875415124
1471.04753273133,0.602672,0.979476042911651,1.61619232120978,-12.2712713113528,0.481413461388769,0.428907989862538
1471.31976417991,0.602672,0.979495180903985,1.61645400909105,-12.2715690972792,0.481440498773711,0.428700766881835
1471.57892982387,0.602672,0.979475306757547,1.61672196519388,-12.271857752274,0.481428905259757,0.428471909709965
1471.85856884717,0.602672,0.979389423107785,1.61703226481974,-12.2721770493321,0.481367332730298,0.428184373098744
1472,0.609896,0.979314104382372,1.61719763047853,-12.272342560199,0.481316205855663,0.428020314853909
1472.19294657,0.609896,0.979172013096921,1.61743229958,-12.2725737674805,0.481226943129446,0.427770520689876
1472.38589314,0.609896,0.978981405652583,1.61767730399701,-12.2728123831786,0.481113851418904,0.427496971945329
1472.78912455579,0.609896,0.978420486478672,1.61822184083681,-12.2733407816278,0.480806834342791,0.426856544009739
1473.0486708781,0.609896,0.977946029462059,1.61859475354057,-12.2737065517766,0.480565881553545,0.426403748382724
1473.30821720041,0.609896,0.977391513590363,1.61898433432011,-12.2740958055455,0.480300386994039,0.425929819232993
1473.6051541355,0.609896,0.976675324989988,1.61944932214088,-12.2745729477218,0.479979931430544,0.425376520174887
1473.90209107059,0.609896,0.975896535928292,1.61993339328648,-12.2750864086283,0.47965786820714,0.424829304208924
1474,0.62332,0.975631299920054,1.62009689300637,-12.2752639158658,0.479555335623189,0.42465161560912
1474.18709535173,0.62332,0.975119806021986,1.62041431415809,-12.2756145078518,0.479369840834016,0.424315464411269
1474.37419070347,0.62332,0.974610351987453,1.62073788854134,-12.2759799585399,0.479200104544969,0.423992820600719
1474.64075657315,0.62332,0.973908094446227,1.62120867242966,-12.2765255899638,0.478995296288413,0.423566122510202
1474.94226821128,0.62332,0.973181293221721,1.62175371588123,-12.2771758168686,0.478830954833582,0.423144785073843
1475.24377984942,0.62332,0.972566290873268,1.62231068658125,-12.2778569091166,0.478751783326318,0.422801772222647
1475.60944844732,0.62332,0.972022907928847,1.62300044642403,-12.2787158127484,0.478782404724457,0.422502391118793
1475.91254286304,0.62332,0.971773542830566,1.62358288602997,-12.2794465576556,0.478915676370618,0.422352982924687
1476,0.626812,0.971738159065653,1.62375263421875,-12.2796593696386,0.478971278659447,0.422326324705722
1476.2360799472,0.626812,0.971725918470381,1.62421445407007,-12.2802358967633,0.479157050059163,0.422290429319036
1476.4721598944,0.626812,0.971832878347872,1.62468135351712,-12.2808124607167,0.479389899764691,0.422299138500516
1476.93825822452,0.626812,0.972361456639217,1.62561730525243,-12.2819373170155,0.479957288626741,0.422416402569892
1477.18878839978,0.626812,0.972790950430434,1.62612778782169,-12.2825280667115,0.480302499575465,0.422515279799508
1477.43931857505,0.626812,0.973296563928001,1.62664325193015,-12.2831055134959,0.48066189434378,0.422625090460179
1477.82796161983,0.626812,0.974180165162379,1.62745249907265,-12.2839707226459,0.481225011751433,0.422794219862638
1478,0.65648,0.974591786404206,1.62781440436558,-12.2843409934303,0.481470002450572,0.422862061356281
1478.33488242931,0.65648,0.97539708725841,1.62852531238815,-12.2850389338599,0.481927597162403,0.422970050358237
1478.69809879622,0.65648,0.976238247140311,1.62930602987114,-12.28576300718,0.482383902935393,0.423039288321297
1479.08579914781,0.65648,0.977056119448119,1.63015066382794,-12.2865017700469,0.482814791486835,0.42304725665245
1479.40637257661,0.65648,0.977646704148857,1.63085812983994,-12.2870901167161,0.483123319377254,0.422997878727312
1479.7038429168,0.65648,0.978114386285291,1.63152224717923,-12.2876215650389,0.483370284612412,0.422905590671329
1480,0.682836,0.978498844695816,1.63219105926219,-12.2881403144611,0.483580458754684,0.422771673263223
1480.23036886179,0.682836,0.978741860495592,1.63271680171653,-12.2885388898765,0.483719991067661,0.422644123924213
1480.46073772358,0.682836,0.978937602673479,1.63324755036187,-12.2889348341718,0.483841441929394,0.422497005453411
1480.78678849917,0.682836,0.979139718053761,1.63400758182503,-12.289493513966,0.483986587306984,0.42225972465841
1481.18263882284,0.682836,0.979282519712515,1.63494464330161,-12.2901737995552,0.484130005169257,0.421935719980768
1481.4789487969,0.682836,0.979329864528729,1.6356565474018,-12.290687493569,0.484221408005085,0.421675433160481
1481.77525877096,0.682836,0.979338771870964,1.63637748275708,-12.2912069651916,0.484304221484535,0.421405421298763
1482,0.705584,0.979326686833632,1.6369302945694,-12.291605611108,0.484363774167329,0.421196268893829
1482.25693809411,0.705584,0.979299206472751,1.63756859203001,-12.2920668500802,0.484431927860791,0.420952905138725
1482.51387618821,0.705584,0.979262603636748,1.63821351964774,-12.2925343314354,0.484501254567992,0.420708041679302
1482.88493267949,0.705584,0.979203178405783,1.63915643176781,-12.2932209072363,0.484606068968936,0.420354417414621
1483.25370679091,0.705584,0.979146371183433,1.6401068621527,-12.2939168140329,0.484718698873748,0.420005936801899
1483.64319901017,0.705584,0.979097960343382,1.64112488726056,-12.2946661664471,0.484849536215884,0.419643820178664
1483.90846794162,0.705584,0.979075337390364,1.64182647202522,-12.2951845880536,0.484946364989733,0.419401422777242
1484,0.73184,0.97906984237648,1.64207009367706,-12.2953649210964,0.484981245559286,0.419318829023988
1484.30987253418,0.73184,0.97906098725246,1.64290066194767,-12.2959806744992,0.485105044021727,0.419044021502522
1484.61974506836,0.73184,0.979068373652414,1.64374012011898,-12.2966040419617,0.485238267944276,0.418776344910498
1484.94985354355,0.73184,0.979095337248362,1.64464402553339,-12.2972757033504,0.485390252555784,0.418498961236045
1485.36799797271,0.73184,0.979158758609176,1.64580293189834,-12.2981363652132,0.485597381893802,0.418159247517946
1485.63588433663,0.73184,0.979216628880335,1.64655336429039,-12.298692779315,0.485738518638915,0.417948556464279
1485.90377070055,0.73184,0.979287677013148,1.64730984016973,-12.2992525495581,0.485885611750678,0.417742855008809
1486,0.759196,0.97931633180435,1.64758302140561,-12.299454358153,0.485935359381351,0.417679760979873
1486.13094067534,0.759196,0.979357910610971,1.64795594077111,-12.2997295094443,0.485994825090086,0.417616333252135
1486.26188135067,0.759196,0.979402406465652,1.64833017646177,-12.3000051688406,0.486051788023564,0.417565973930687
1486.43921513378,0.759196,0.979467209059667,1.64883883293022,-12.3003790218877,0.486125233453188,0.417520646373696
1486.63623148318,0.759196,0.979545268561388,1.64940571304553,-12.3007945761143,0.486200645535908,0.417502793442806
1486.850184865,0.759196,0.97963747284759,1.65002203272093,-12.3012453259505,0.486272391369952,0.41752351614562
1487.06413824683,0.759196,0.979738172169654,1.65063700535905,-12.3016946176051,0.48633252786898,0.417589767740616
1487.28627465609,0.759196,0.979853371758906,1.65127116161953,-12.3021584858786,0.486385427926726,0.417715040206761
1487.5218138655,0.759196,0.979990552584441,1.65193466079594,-12.302646020859,0.486435186898295,0.417921738194206
1487.72930967064,0.759196,0.980128201836729,1.6525074757339,-12.3030703597377,0.486475064261364,0.418174216941953
1487.93870672553,0.759196,0.980288194171932,1.65307005987245,-12.3034920637139,0.486512137040812,0.418502241452187
1488,0.790244,0.980339928996961,1.65323111761883,-12.3036140059567,0.48652826635383,0.418601050255865
1488.13306286409,0.790244,0.980461288605159,1.65357416242673,-12.3038760495843,0.486571006303928,0.418822607962348
1488.26612572819,0.790244,0.980596813307548,1.65390708654861,-12.3041340670082,0.486620188280909,0.419065629616025
1488.44636968726,0.790244,0.980807176397302,1.65433959517452,-12.3044763372924,0.486699224812211,0.419431777863105
1488.67340739452,0.790244,0.981124813831092,1.65484965027987,-12.3048938250882,0.486824194252796,0.419959692171262
1488.91732091557,0.790244,0.981544677334758,1.65534788640057,-12.3053223400999,0.486995562205102,0.420616834982445
1489.13893867144,0.790244,0.982008415542917,1.65574981334941,-12.3056903983372,0.487185265334144,0.421296819004287
1489.40258136574,0.790244,0.982674347386749,1.65615729958819,-12.3060971135651,0.487449713411689,0.422206889991915
1489.62014357559,0.790244,0.983323477946234,1.65642986900412,-12.3064033884461,0.487696534033734,0.423038783334547
1489.84096733998,0.790244,0.984075701339761,1.65664238443915,-12.306683539487,0.487968744534375,0.4239542594684
1490,0.822392,0.984673690538981,1.65675271453117,-12.3068642889974,0.488194402113622,0.424608012212788
1490.10312290262,0.822392,0.985084972420796,1.65680419747363,-12.3069714980046,0.488385406637894,0.424954147345913
1490.20624580524,0.822392,0.985513272824182,1.6568394292769,-12.3070706797514,0.488588041005966,0.425277682197568
1490.33317415637,0.822392,0.986061443967988,1.65686014569012,-12.3071816867219,0.488850476585789,0.425638818907413
1490.47129128079,0.822392,0.98668041375488,1.65685419011981,-12.3072886698522,0.489150722659654,0.425979178327798
1490.63508033387,0.822392,0.9874378955481,1.65680911243005,-12.3073972497181,0.489528281687057,0.426306110059966
1490.78484253146,0.822392,0.988145177295949,1.65673297562254,-12.3074797664347,0.489897626121051,0.426528311214227
1490.93460472905,0.822392,0.988858512663317,1.6566253520684,-12.3075470379021,0.490291788985801,0.42667124177169
1491.0892892742,0.822392,0.989593168677691,1.65648381515415,-12.3076014605575,0.490722371856892,0.4267247657361
1491.25413543936,0.822392,0.990363868853794,1.65630297590707,-12.3076439200167,0.491200869417878,0.426659985047768
1491.41898160452,0.822392,0.991111759436461,1.65609636013828,-12.3076720655089,0.491693905531023,0.426452799401544
1491.56964093996,0.822392,0.991767003537761,1.65589030402709,-12.3076871048507,0.492157461078361,0.426129244110536
1491.7604205174,0.822392,0.992547180890164,1.65561472648708,-12.3076946524749,0.492770836240748,0.425529433232143
1491.93509819518,0.822392,0.993203872504712,1.65535827544273,-12.3076937822598,0.493369586454531,0.424789896938699
1492,0.85654,0.993432353853463,1.65526428253711,-12.3076923043226,0.493552647571286,0.42457401954528
1492.09018898746,0.85654,0.993735151334371,1.65513654309509,-12.3076896811748,0.493770774278614,0.424329818563082
1492.18037797492,0.85654,0.994020401356032,1.65501362393114,-12.3076865947044,0.493978334858613,0.424090641379697
1492.29014434345,0.85654,0.994343453066193,1.65487272804334,-12.3076824575758,0.494218325747747,0.423809630389183
1492.41254166599,0.85654,0.994672228358506,1.65472979009852,-12.3076776464212,0.494469583977833,0.423511858726847
1492.55972217375,0.85654,0.995023989029335,1.65458196211218,-12.3076719611328,0.494744725086554,0.423175731247921
1492.69995243755,0.85654,0.995315975850484,1.65446962163105,-12.3076669693473,0.494972590275743,0.422875931578362
1492.84018270134,0.85654,0.995567674660276,1.65438859310693,-12.3076626930708,0.495161956617796,0.422596452584241
1492.97974281828,0.85654,0.995780542080318,1.65434178965315,-12.3076594550285,0.495312394083923,0.422344236512314
1493.15575334716,0.85654,0.995999885953763,1.65433407309144,-12.3076572776379,0.495455982745189,0.422080007127953
1493.31731259571,0.85654,0.996158087667601,1.65437950201975,-12.3076574593199,0.495552107527947,0.421909766240031
1493.45505013616,0.85654,0.996264458442411,1.65445867807014,-12.3076592597685,0.495609686209317,0.421829605820235
1493.61097090412,0.85654,0.996357672654271,1.65459309869785,-12.3076628246662,0.495642916369886,0.421814799695868
1493.75400137301,0.85654,0.996421702716826,1.654757329801,-12.3076670548686,0.495635383140651,0.421872049903159
1493.89703184191,0.85654,0.996468768087899,1.65495910044725,-12.3076716629019,0.495584839449194,0.421998620353641
1494,0.891288,0.996493927400666,1.65512633388796,-12.3076749065937,0.495549048788481,0.422075749980623
1494.1032335419,0.891288,0.996513000461172,1.65531126562401,-12.3076779023943,0.495538492328374,0.422093173339702
1494.2064670838,0.891288,0.996526804897392,1.65551230827386,-12.3076806402309,0.495523264827194,0.42211440871439
1494.34101421852,0.891288,0.996538114582617,1.65579655965932,-12.3076838799178,0.495497178500118,0.422149336971353
1494.51173640534,0.891288,0.996543478924529,1.65618964533978,-12.3076875342657,0.495456081890694,0.422209113119001
1494.72492991957,0.891288,0.996538832087674,1.65672388841388,-12.3076914056263,0.495394648478834,0.422313410219887
1494.90771482568,0.891288,0.996526594720978,1.65721304701804,-12.3076939725057,0.495331142091904,0.422429975391925
1495.0919921192,0.891288,0.996507573025252,1.65772840384615,-12.3076956070112,0.495252556034273,0.422571103693308
1495.27626941272,0.891288,0.996482415077268,1.65825954087019,-12.3076960234882,0.495156946209434,0.422736073373843
1495.46618196509,0.891288,0.996450520716458,1.65881657341699,-12.307694922095,0.495042400587359,0.422935503264051
1495.64851501327,0.891288,0.996414723354695,1.65935411073492,-12.3076921308782,0.494920969533439,0.423161423179049
1495.83084806145,0.891288,0.996374689244423,1.65988804201322,-12.3076872686436,0.494790449758053,0.423425662348148
1496,0.926036,0.9963349446809,1.66037477546409,-12.3076804641677,0.49469091331619,0.423641384147999
1496.09896152397,0.926036,0.996311186984672,1.66065369426002,-12.3076753022729,0.494687618197442,0.423652689395007
1496.19792304794,0.926036,0.996287585738036,1.66092719489014,-12.3076693690959,0.494696465409917,0.423631785582448
1496.31513312554,0.926036,0.996260561472129,1.66124316873442,-12.3076615904608,0.49472199200686,0.423561396395219
1496.44365810267,0.926036,0.996233246164326,1.66157880821848,-12.307652526454,0.494770970055205,0.423424887479069
1496.59743068408,0.926036,0.996205891247303,1.66196471514979,-12.3076416917998,0.494867154361791,0.423181010933087
1496.73636247415,0.926036,0.996188582803604,1.66229867164089,-12.3076326931655,0.495000344806015,0.422888312946829
1496.87529426421,0.926036,0.99618095125258,1.66261937840273,-12.3076251649289,0.495186353465949,0.422527717065282
1497.01602690235,0.926036,0.996185989234038,1.66293218414608,-12.3076196547531,0.495432412842422,0.422088692631726
1497.19886049975,0.926036,0.996217025017098,1.66332415661877,-12.3076165606701,0.495837323714234,0.421391684608417
1497.35812572781,0.926036,0.996272163165057,1.66365719669385,-12.3076184523885,0.49626651537586,0.420651449489787
1497.49635921092,0.926036,0.996345721072066,1.66394454106906,-12.3076242837043,0.496700277039994,0.419900798852409
1497.6572347909,0.926036,0.996466766298169,1.664283231976,-12.3076369170212,0.497288392327377,0.418899212150037
1497.7986979868,0.926036,0.99660955578057,1.66459112755181,-12.3076540686417,0.497892549373316,0.417906135041478
1497.9401611827,0.926036,0.996791165722193,1.66491517884699,-12.3076776179691,0.498588476454364,0.416807000916401
1498,0.960784,0.996880830869042,1.66505884358331,-12.3076896558831,0.498827167645905,0.416489815519566
1498.07983158824,0.960784,0.997013251346672,1.6652580184,-12.3077076769315,0.49911488725288,0.416162166329791
1498.15966317649,0.960784,0.997161129837896,1.66546701091297,-12.3077277153796,0.499404628918627,0.415874243011833
1498.257719057,0.960784,0.997365272463626,1.66573893985541,-12.3077546205195,0.499765702676849,0.415580203912402
1498.36522990165,0.960784,0.997619531982519,1.66605857976013,-12.3077862776387,0.500169177975901,0.415338459347602
1498.48823589544,0.960784,0.997952324861568,1.66645458488426,-12.3078240090444,0.500637556509643,0.41516865688381
1498.662321178,0.960784,0.998506059374225,1.66707497329437,-12.3078769935965,0.501297244588783,0.415122393370624
1498.80307168824,0.960784,0.999030416323966,1.66763080920093,-12.3079163340776,0.501812690209709,0.415250422791558
1498.92666644052,0.960784,0.999551468021885,1.6681599170553,-12.3079459377208,0.502246416532127,0.415490244924163
1499.06678551206,0.960784,1.00021475341822,1.66880604857918,-12.3079714394486,0.502719249876932,0.415920834430884
1499.1977952274,0.960784,1.00090817661375,1.66945353125231,-12.3079851538601,0.503149997883691,0.416494651911637
1499.32880494274,0.960784,1.00167551685564,1.67014080317902,-12.3079865701672,0.50357538072709,0.417251677062458
1499.45396195611,0.960784,1.00248007505206,1.67083173902432,-12.3079739574618,0.503976396162376,0.418156980397443
1499.59491527005,0.960784,1.00347230033848,1.67164565295005,-12.3079401518668,0.504412984418725,0.419394929160405
1499.72765399458,0.960784,1.00449199406268,1.67244141690355,-12.3078859454685,0.504795690902307,0.420772595783907
1499.86039271911,0.960784,1.0055956969356,1.6732592395514,-12.3078065944485,0.50513741540709,0.422356908091216
1499.98715605382,0.960784,1.00672870385737,1.67405417806166,-12.307704237915,0.505418129799473,0.424068963172243
1500,0.995532,1.00684781171882,1.67413520319788,-12.3076923015037,0.505538984700566,0.424052448674495
1500.06421973088,0.995532,1.00745521832971,1.67454103502312,-12.3076280939414,0.505812841012978,0.424684595374603
1500.15106416005,0.995532,1.00830795681619,1.67509040467844,-12.3075290457323,0.506198647982104,0.425538153626734
1500.24583812031,0.995532,1.00927934433043,1.67568821177932,-12.3074045121798,0.506637932854408,0.426464391382996
1500.35285766598,0.995532,1.01042672831402,1.67635769949267,-12.3072427197508,0.507156013922794,0.427500516286114
1500.47680489671,0.995532,1.01182117063442,1.67712102828611,-12.3070265798814,0.507787843497529,0.42868645961012
1500.61893085825,0.995532,1.013504203507,1.6779739908466,-12.3067398559485,0.508562678325736,0.430030192722961
1500.76105681978,0.995532,1.01527351157415,1.6787965171798,-12.3064106431768,0.50940123672444,0.431359323423657
1500.88747139099,0.995532,1.01691629698655,1.67949774609931,-12.306081327639,0.510204339191847,0.432526420552652
1501.02680197737,0.995532,1.01879813749129,1.68023316622318,-12.3056776831133,0.511148144571662,0.43378502976254
1501.16565522135,0.995532,1.02074321454939,1.68092340356272,-12.3052321203476,0.512140374820888,0.43499273338035
1501.30450846533,0.995532,1.02275285820546,1.6815682677643,-12.3047426181532,0.51317480324852,0.436135768010227
1501.43235414033,0.995532,1.02465582663949,1.68212028220149,-12.3042526988615,0.514161774188005,0.437120337053039
1501.57667998143,0.995532,1.02685944668339,1.68269442873618,-12.3036543266945,0.515320721095042,0.438148965834634
1501.71171346108,0.995532,1.02896928394274,1.68318449600008,-12.3030511157497,0.516457662392889,0.439031885536027
1501.84674694073,0.995532,1.03112070969493,1.68362983977823,-12.3024062506592,0.517654396918963,0.439837132620836
1501.97683025473,0.995532,1.03322824280471,1.68401809756244,-12.3017459221756,0.518867092778818,0.440533438315499
1502,1.03028,1.03360691437735,1.68408321421208,-12.3016243044422,0.519041682024857,0.440748056397093
1502.11584872635,1.03028,1.035513924946,1.68439131777736,-12.3009980618919,0.520032785467423,0.441586445451664
1502.21400536731,1.03028,1.03714612208588,1.68463056060598,-12.3004435922729,0.520877316271105,0.442305002816791
1502.33777523486,1.03028,1.0392232370988,1.68490550908722,-12.2997128881188,0.521947054907873,0.443220433122351
1502.48906851823,1.03028,1.04178720036962,1.68520399711981,-12.2987713580253,0.523258208600389,0.444350003855506
1502.6614480043,1.03028,1.04473624474312,1.68549809629286,-12.2976330505676,0.524750734719022,0.445645442417786
1502.83382749037,1.03028,1.04770869981132,1.68574814963246,-12.2964242318114,0.52623806653314,0.446946689028735
1503.02305813692,1.03028,1.0509919098785,1.68597766618632,-12.2950154714682,0.527866280843306,0.448384166435878
1503.22598216319,1.03028,1.05452888695522,1.68617801556535,-12.2934091691728,0.529611656321625,0.449942049901895
1503.39365432174,1.03028,1.0574591918063,1.68631247992551,-12.2920069123138,0.531053251457127,0.45124321988513
1503.59528135544,1.03028,1.06098720252977,1.68644213851723,-12.2902303818747,0.532779525393291,0.452819675555433
1503.79123333049,1.03028,1.06441616955666,1.68653948565986,-12.2884090132602,0.534442093901844,0.454358528973721
1503.96274303402,1.03028,1.06741488054467,1.68660504779133,-12.2867379726631,0.535883849336312,0.455711483240634
1504,1.065028,1.06806578321843,1.68661714704171,-12.2863654854396,0.536198218621115,0.456001263040668
1504.1758215642,1.065028,1.07113438557263,1.68666508826773,-12.2845619857775,0.53767755779203,0.457375399553534
1504.40238888865,1.065028,1.07507972737356,1.6867075615259,-12.2821269378853,0.539580546039068,0.459153325626063
1504.60072067867,1.065028,1.0785239603847,1.68673036422286,-12.2798928156952,0.54123983749789,0.460714098538838
1504.82080225896,1.065028,1.08233473741624,1.68674357877848,-12.2773017240914,0.543066685321956,0.462445256295673
1505.00373435318,1.065028,1.08549282723508,1.68674725223956,-12.2750585150486,0.544571862902698,0.463883193663129
1505.25014904788,1.065028,1.08973238295507,1.68674484677207,-12.271908821072,0.546584469745765,0.465825247813781
1505.44985792925,1.065028,1.09315492318892,1.68673882835893,-12.2692486294539,0.548204675027324,0.467407258937191
1505.64302004328,1.065028,1.09645206199022,1.68673101527826,-12.2665842946016,0.549757458618789,0.468941269067523
1505.83131564282,1.065028,1.09965130849197,1.68672246590849,-12.2639008269554,0.551250006234154,0.470434567601092
1506,1.099776,1.10250232466366,1.68671455324402,-12.2614248011981,0.552568669180416,0.471760586709467
1506.15915967193,1.099776,1.10517653965447,1.68670712824329,-12.2590265103774,0.553805705600041,0.472982928957796
1506.31831934387,1.099776,1.10783217946622,1.68669989820676,-12.2565684386508,0.555028158103098,0.474189837011067
1506.6011432851,1.099776,1.11249372454389,1.68668796721479,-12.2520547873781,0.557159429699943,0.476291333453427
1506.82800557013,1.099776,1.11616636847725,1.68667967405912,-12.2483016091298,0.558822161446664,0.477928141741662
1507.06830388796,1.099776,1.11997665921485,1.68667257390184,-12.2442001705372,0.560528503023294,0.479605001387034
1507.29362197667,1.099776,1.12346179881453,1.68666785252602,-12.240239582942,0.562074123719209,0.48112105955132
1507.55426493173,1.099776,1.12737256769037,1.68666516090957,-12.2355235922885,0.563796674426852,0.48280707289029
1507.77163740874,1.099776,1.13052514631834,1.68666551137584,-12.2314837575732,0.565178616463822,0.484156613561631
1508,1.13122,1.13372350614038,1.68666871953561,-12.2271387212087,0.566574966836107,0.485518425105037
1508.23043399717,1.13122,1.13682970903005,1.68667517919997,-12.2226531519386,0.567925646486227,0.486840629002252
1508.48646707844,1.13122,1.14013955357507,1.6866864185901,-12.2175547913787,0.569368767414237,0.488255785051491
1508.7080913096,1.13122,1.14288979070927,1.6866997262868,-12.2130480070147,0.570577296237364,0.489443813438893
1508.94524539445,1.13122,1.14572445408853,1.6867176703597,-12.2081326606638,0.571834559978095,0.490683600207433
1509.20077558516,1.13122,1.14866894242162,1.68674119527154,-12.20273258083,0.573155769307722,0.491991945874021
1509.43279733862,1.13122,1.1512612973709,1.68676612306565,-12.1977386410416,0.574338008339912,0.493168650475166
1509.69577312839,1.13122,1.1541303092707,1.6867981068531,-12.1919764897039,0.575675504720181,0.494507940111108
1509.9221161219,1.13122,1.15656301909787,1.68682839115543,-12.1869313411174,0.576835838827575,0.495677541776905
1510,1.16166,1.15739626962171,1.68683931576009,-12.1851770565047,0.577231816618698,0.49609837266375
1510.1376123437,1.16166,1.15886781512314,1.68685914638196,-12.1820545085436,0.57792414819164,0.49687663017883
1510.2752246874,1.16166,1.16034271123759,1.68687946768634,-12.1789024712075,0.578619557052392,0.497685881114303
1510.44399674535,1.16166,1.16216346487497,1.68690453625561,-12.1749959019615,0.579480713494795,0.498727399472752
1510.62726137263,1.16166,1.16416518953031,1.68693086955568,-12.1707019032763,0.580428018765847,0.499925156143748
1510.85651581433,1.16166,1.16672108112892,1.68695995173787,-12.165251810265,0.581627303037962,0.501524640042906
1511.07066318626,1.16166,1.16917521411008,1.68697964053096,-12.1600790593203,0.582756249258845,0.503122446623446
1511.2687534918,1.16166,1.17151244500093,1.68698749103454,-12.1552210099216,0.583806211613538,0.504695021334674
1511.46534936101,1.16166,1.17390097656998,1.68698119342828,-12.1503274250924,0.584852334350968,0.506351066462196
1511.66194523021,1.16166,1.1763589992308,1.68695610709946,-12.1453592259721,0.585895364955952,0.508101753905396
1511.87723038727,1.16166,1.1791255304994,1.68690070584811,-12.1398299372962,0.587015650259004,0.51011746303314
1512,1.168504,1.18073372255706,1.68685313133761,-12.1366339982608,0.587658961994193,0.511260330403765
1512.10658535126,1.168504,1.18214451242869,1.68680087529049,-12.1338336928751,0.588248412473648,0.512182852007704
1512.21317070252,1.168504,1.18356573775399,1.68673737590705,-12.1310094118622,0.588834383472353,0.513085498012246
1512.34174856005,1.168504,1.18528906704291,1.68664455125822,-12.1275705040524,0.589531293104373,0.514140670718545
1512.48596794752,1.168504,1.18722527487387,1.6865177971942,-12.1236720669291,0.590296471517271,0.51527386841181
1512.67047399886,1.168504,1.18969021241422,1.68631852571273,-12.1186221695196,0.591250887581775,0.516641263887612
1512.84975466749,1.168504,1.19205017182554,1.68608320066031,-12.1136498950639,0.592154947229357,0.517877241227039
1513.00338549941,1.168504,1.19402645462541,1.685848117767,-12.1093394544791,0.592907864306175,0.51885416915023
1513.18664509137,1.168504,1.19630588352823,1.68552737161462,-12.1041403568743,0.593765595450283,0.519898549283776
1513.37259774594,1.168504,1.19850754864457,1.68515810802306,-12.0988044319041,0.594573314749452,0.5207970486592
1513.52793236046,1.168504,1.2002430240862,1.68481738660248,-12.0943036222534,0.595193904299548,0.521410021483261
1513.7087377801,1.168504,1.20212624218782,1.6843864999807,-12.089019283393,0.595860885554048,0.52196375952554
1513.90265077412,1.168504,1.20396445984412,1.68388774318867,-12.0833032486258,0.59652648945159,0.522372086386026
1514,1.209176,1.20481170052053,1.68362491688405,-12.0804167744252,0.596818225684577,0.522557188347639
1514.10529235214,1.209176,1.20566919185405,1.6833326484828,-12.0772833616433,0.597077119966594,0.522789399061059
1514.21058470427,1.209176,1.20646466663644,1.68303321024875,-12.0741389588886,0.59730937731908,0.523002498536846
1514.34168471276,1.209176,1.20736817496142,1.68265202227959,-12.0702097582949,0.59756332977521,0.523243944528689
1514.49651385711,1.209176,1.20831232802875,1.68219241573214,-12.0655512226986,0.597812953544047,0.523496451054206
1514.67390892607,1.209176,1.20923532260118,1.68165685926244,-12.0601925158845,0.598029474100943,0.523742211228975
1514.85130399503,1.209176,1.20999761279392,1.68111543386647,-12.0548145012843,0.598172361059099,0.523945109316604
1515.02106924807,1.209176,1.2105878340022,1.68059485459069,-12.0496528109884,0.598248880051296,0.524111051132559
1515.19983883774,1.209176,1.21107626660763,1.6800467569562,-12.0442045354573,0.598281303802002,0.524275069580745
1515.3786084274,1.209176,1.2114443870308,1.67950092267779,-12.0387457767483,0.598277994143927,0.524445703708421
1515.5485785154,1.209176,1.21169875351033,1.67898553174247,-12.0335479065602,0.598246255511616,0.524622512826822
1515.73190120096,1.209176,1.2118864663406,1.67843458728597,-12.0279347081587,0.598178187812883,0.524831083393503
1515.91522388652,1.209176,1.21200250136153,1.6778892075104,-12.0223154418295,0.598072563994704,0.525060780626227
1516,1.239356,1.21203682788172,1.67763885257342,-12.0197150745725,0.598025177805666,0.525151996656789
1516.12009028318,1.239356,1.21206871762382,1.67728605920515,-12.0160297969489,0.597971317438364,0.525251080048141
1516.24018056637,1.239356,1.21208469181251,1.67693524015239,-12.0123427782856,0.597917775897679,0.525345302586395
1516.40537213592,1.239356,1.21208740489609,1.67645555219051,-12.0072686692908,0.59784702703076,0.525468786401305
1516.61668634185,1.239356,1.212070326504,1.67584625184734,-12.000774501517,0.597765972852827,0.525619728995727
1516.9178020362,1.239356,1.21203159377261,1.67498546282517,-11.9915151669514,0.597675851125978,0.525824785054178
1517.1830186119,1.239356,1.21200455480474,1.67423419181411,-11.983354978987,0.597622575985631,0.525992854637378
1517.43556761183,1.239356,1.21199790812005,1.67352517727005,-11.9755804017491,0.597595362602678,0.526138654750269
1517.71107878147,1.239356,1.21201974432495,1.67275998320992,-11.967094115003,0.597595632532365,0.526280882906816
1518,1.262564,1.21207877670855,1.67196911640257,-11.9581889482606,0.597626804441014,0.52641482098673
1518.14958804787,1.262564,1.21212379193271,1.67156538505236,-11.9535758064045,0.597640911338859,0.526500846907522
1518.29917609575,1.262564,1.21217813300005,1.67116625580658,-11.9489607865991,0.597658681342088,0.526589758525292
1518.49340936429,1.262564,1.21226152623523,1.67065566882025,-11.942965352265,0.597687441479839,0.52671010546902
1518.71080213226,1.262564,1.21236995951209,1.670095554474,-11.9362506035795,0.597724945117945,0.526849684621673
1518.9490780509,1.262564,1.21250364035616,1.66949672338677,-11.9288849520772,0.59776694907836,0.527004009111119
1519.18735396954,1.262564,1.21264851570463,1.6689148827102,-11.921512792627,0.597806188723983,0.527157213167248
1519.44419409134,1.262564,1.21281190525335,1.6683078439124,-11.9135587820874,0.597846211705923,0.527323460168571
1519.69487031806,1.262564,1.21297336090996,1.6677362971949,-11.9057880966333,0.597883301717361,0.52748883891203
1519.93943442554,1.262564,1.21312825875967,1.66719902429282,-11.8981996327613,0.597913560936021,0.527650892829005
1520,1.2939,1.21316578706567,1.66706908990861,-11.8963192682938,0.597920334725045,0.527689368685692
1520.19596863873,1.2939,1.21328413062328,1.66665712821679,-11.8902321201211,0.59793948146743,0.527809605530963
1520.39193727746,1.2939,1.21339696660874,1.66625799416868,-11.8841405785664,0.597954238427773,0.527926621550171
1520.64453533633,1.2939,1.21353326905772,1.66576214168969,-11.8762825692128,0.597969511109959,0.528076376056673
1520.8971333952,1.2939,1.21365890661691,1.66528673427164,-11.8684179030026,0.59798125385008,0.528226838691375
1521.18453881492,1.2939,1.21378942046484,1.66476972600407,-11.8594617179536,0.597986902273807,0.528397264748917
1521.43595010416,1.2939,1.21389389360355,1.66433728777214,-11.8516206549309,0.597984418633412,0.528546632750956
1521.7282064788,1.2939,1.2140059143901,1.66385627747506,-11.842498368927,0.597976917779187,0.528726849099033
1522,1.313312,1.21410298006269,1.66342812069607,-11.8340078653686,0.597968835565601,0.528899161852647
1522.15925791875,1.313312,1.21415739012374,1.66318504494658,-11.8290297398931,0.597970145776954,0.528985240737359
1522.3185158375,1.313312,1.21421032417248,1.66294725999881,-11.8240493768704,0.597971163766336,0.529064589830496
1522.51752802669,1.313312,1.21427471588111,1.66265706591675,-11.8178228014081,0.597972364681974,0.529153995102796
1522.76428068036,1.313312,1.21435226789987,1.66230729041442,-11.8100982379437,0.597978185801498,0.529253023466282
1523.00350494041,1.313312,1.21442539023401,1.66197823211926,-11.8026051448855,0.597992300638522,0.529338850042676
1523.22803536965,1.313312,1.21449240146178,1.66167812616917,-11.7955687614011,0.59801125997108,0.529406835036971
1523.48798885344,1.313312,1.21456825250811,1.66134127365987,-11.7874182786113,0.598036142662898,0.529464277676132
1523.70657282741,1.313312,1.21463079461732,1.66106712385555,-11.780561887532,0.598061244196909,0.529494857413438
1523.9284706523,1.313312,1.21469338558257,1.66079783480576,-11.7735991255287,0.598095254359683,0.529512182453566
1524,1.328292,1.21471342453544,1.6607130786321,-11.7713541921957,0.598105738445978,0.529520093022802
1524.15363919925,1.328292,1.21475634608141,1.66053460793444,-11.7665315335286,0.598126193084953,0.529542971719435
1524.30727839851,1.328292,1.21479925462841,1.66036125282527,-11.7617078877225,0.598147581696993,0.529566494013847
1524.54594611292,1.328292,1.2148663757517,1.66010268825116,-11.7542127076787,0.598181385573773,0.529603539176661
1524.81387321759,1.328292,1.21494331516545,1.65982882118844,-11.7457957276984,0.598218941262597,0.529645587341456
1525.08180032226,1.328292,1.21502300252055,1.65957308025889,-11.7373755997604,0.598257584564429,0.529690929138612
1525.37742519244,1.328292,1.21511511472938,1.6593125362705,-11.7280812412388,0.598302859435541,0.529747938589259
1525.64456282202,1.328292,1.21520248791239,1.65909681737266,-11.7196788917127,0.598343113125371,0.529804472659702
1525.93307311035,1.328292,1.21530078183573,1.65888469450897,-11.7106002118704,0.598382132126053,0.529869214025955
1526,1.339836,1.21532401600973,1.65883852917998,-11.7084935724862,0.598390014524511,0.529885833036058
1526.21382184269,1.339836,1.21539874305295,1.65869851660315,-11.7017615687778,0.598412313864295,0.529944477529044
1526.42764368537,1.339836,1.21547313228769,1.65856952159449,-11.6950270871368,0.598430359927288,0.530010236346257
1526.68887446963,1.339836,1.21556106661259,1.65842593748001,-11.6867959539549,0.598443017851508,0.530098818695135
1527.00915782873,1.339836,1.21565958133347,1.65826875648753,-11.6766988438584,0.59843846344709,0.530217869243753
1527.26770061196,1.339836,1.21572743849259,1.65815471278145,-11.6685439920129,0.598417958371211,0.530325309817231
1527.55143095061,1.339836,1.21578592607315,1.65803977449022,-11.6595906018896,0.598378298620591,0.530459102890347
1527.82002348294,1.339836,1.215823166546,1.65793762466698,-11.6511110879996,0.598321340761058,0.530602115528546
1528,1.350312,1.21583750234657,1.65787101866169,-11.6454271790037,0.598275827764194,0.530699750793552
1528.14627305162,1.350312,1.21584283602297,1.65781703429416,-11.6408065236348,0.59824528115251,0.530759529369439
1528.29254610323,1.350312,1.21584269785927,1.65776251654011,-11.6361849379109,0.598213366235672,0.530813661924974
1528.48540762364,1.350312,1.21583474844842,1.65768889668551,-11.6300901461863,0.59816950300549,0.530875916538296
1528.71134936962,1.350312,1.21581563864802,1.65759882576406,-11.6229485763503,0.598118774918748,0.530937445427295
1528.94128375671,1.350312,1.21578764848183,1.65750161088969,-11.6156797290245,0.598072839670707,0.530990395090868
1529.17121814379,1.350312,1.21575388636012,1.65739780125599,-11.6084101522651,0.598034634526107,0.531033281769066
1529.41176749201,1.350312,1.21571571055935,1.65728152729652,-11.6008044599188,0.598001773811605,0.531063491230973
1529.65231684023,1.350312,1.21567803738461,1.65715727011294,-11.5931985009339,0.59797694030364,0.531076432211294
1529.91377678384,1.350312,1.21564136293713,1.65701360380259,-11.5849313974506,0.597964325416358,0.531072323250709
1530,1.34736,1.21563081783229,1.65696443508,-11.5822051634379,0.597961166600662,0.531072999486927
1530.15406625657,1.34736,1.21561436374816,1.65687463601495,-11.5773339401822,0.597953430823362,0.531084227685471
1530.30813251314,1.34736,1.21560131550155,1.65678264606177,-11.5724627918253,0.597948713934038,0.531098008479534
1530.51981117954,1.34736,1.21558942363831,1.65665330628015,-11.5657700744145,0.597946264482237,0.531120193616594
1530.8236382505,1.34736,1.21558501960524,1.65646322353568,-11.5561633999675,0.597946782577523,0.531154479662163
1531.07713651106,1.34736,1.21559246033606,1.65630210402954,-11.5481472850156,0.59794980634659,0.53118427593425
1531.32510601228,1.34736,1.21560861169601,1.65614353346367,-11.5403050668557,0.597957213941561,0.531216715035155
1531.5730755135,1.34736,1.21563227452775,1.65598506225322,-11.5324616892575,0.597968690118958,0.531252193082273
1531.87518289241,1.34736,1.21566908614206,1.65579349614213,-11.5229039909391,0.597983355883757,0.531294937928443
1532,1.3555,1.21568623787681,1.6557151679113,-11.5189545030687,0.597988654555616,0.531312383103662
1532.23351200588,1.3555,1.21572046457469,1.65557037517092,-11.5115645641535,0.597997365732684,0.531347897050258
1532.46702401176,1.3555,1.21575651992645,1.65542831308136,-11.5041731434275,0.59800691035254,0.531387144718194
1532.70645815815,1.3555,1.21579433744969,1.65528593167519,-11.4965926395819,0.598016264912579,0.531430587583909
1532.95386517689,1.3555,1.21583334391949,1.65514264360452,-11.4887578784763,0.598022253275326,0.531476397445681
1533.20127219563,1.3555,1.2158714446619,1.65500345549913,-11.4809212204823,0.598024000245932,0.531523465955685
1533.4553345518,1.3555,1.21590892548967,1.65486484100079,-11.4728718102837,0.59802376345587,0.531576442044158
1533.70939690796,1.3555,1.21594420763853,1.65473048332276,-11.4648204203113,0.598021784453548,0.531635479435923
1534,1.361808,1.21598142423005,1.65458163706739,-11.4556085107456,0.598014639797555,0.531706412783802
1534.19550304481,1.361808,1.21600445573827,1.65448407216075,-11.4494096646855,0.59800986898055,0.531747897343754
1534.39100608961,1.361808,1.21602586885003,1.6543882851754,-11.4432096298994,0.59800413526663,0.531788100382236
1534.73449557417,1.361808,1.21605976525531,1.65422358530322,-11.4323137701345,0.597994521856949,0.531858347097844
1535.01712206529,1.361808,1.21608447177848,1.65409081271059,-11.4233460922521,0.597986772371788,0.531915383228175
1535.28177654944,1.361808,1.21610544906056,1.65396818423685,-11.414946714623,0.597977829295926,0.531966220207852
1535.54643103359,1.361808,1.21612479317005,1.65384678442977,-11.4065455492735,0.597968328895213,0.532015501450234
1535.81699574254,1.361808,1.21614335301276,1.65372358003393,-11.3979550200908,0.597960084736928,0.53206614914588
1536,1.366164,1.21615543722362,1.65364060798806,-11.3921435826549,0.59795495800548,0.532100489801424
1536.32946756496,1.366164,1.21617666130108,1.65349167592191,-11.3816790895522,0.597943773291692,0.532162430835292
1536.60869107856,1.366164,1.21619443072797,1.65336564713953,-11.3728084474913,0.5979336352825,0.532214657215042
1536.88791459215,1.366164,1.21621221305658,1.65323955087685,-11.3639360087358,0.59792468015332,0.532268416813305
1537.15670379321,1.366164,1.2162294350174,1.65311790896545,-11.3553934012858,0.597916303478497,0.532320726879089
1537.44131209613,1.366164,1.21624779599881,1.65298864397325,-11.3463461551589,0.597906129955242,0.532375123889919
1537.72592039906,1.366164,1.21626622627336,1.65285872766791,-11.3372969927815,0.597895627906745,0.532429478205433
1538,1.37052,1.21628392616025,1.65273285634737,-11.3285808014071,0.597886668940747,0.532482405541902
1538.29779495286,1.37052,1.2163029239463,1.65259511123916,-11.3191084163725,0.597878646873985,0.532534945653939
1538.53812630127,1.37052,1.21631792716588,1.65248315565136,-11.3114623643672,0.597871662641552,0.532573342195198
1538.79701026503,1.37052,1.21633360934029,1.6523618086724,-11.3032246698345,0.597864966848295,0.532611545549789
1539.12870337707,1.37052,1.21635276957775,1.65220540837871,-11.292668223525,0.597859505705049,0.532656730928765
1539.4123041138,1.37052,1.21636819178907,1.65207119110706,-11.2836407134084,0.597856098857145,0.532689653172554
1539.70202608071,1.37052,1.21638300582622,1.65193407127447,-11.274416917421,0.597853217661867,0.532716353847194
1540,1.374876,1.21639736505026,1.6517936561517,-11.2649290962227,0.597853000504842,0.53273905560108
1540.22201507476,1.374876,1.21640765649338,1.65168989302174,-11.2578591254959,0.597852947175171,0.53275788810893
1540.44403014951,1.374876,1.21641781454358,1.65158724394167,-11.2507885241307,0.597853529436108,0.532775979847375
1540.75899985459,1.374876,1.2164324852156,1.65144416044445,-11.2407564884426,0.597854834069428,0.532799754817383
1541.07396955966,1.374876,1.21644817505892,1.6513048286525,-11.2307232274526,0.597858013208386,0.532822639967587
1541.41646265249,1.374876,1.21646730215666,1.65115848196556,-11.2198118226346,0.597864825370485,0.532847803438312
1541.73628437277,1.374876,1.21648781987644,1.65102743621666,-11.2096213071148,0.597872878596815,0.532870196799668
1542,1.379232,1.21650697359549,1.65092391801536,-11.2012174490466,0.597880430047326,0.532888163245548
1542.2402824648,1.379232,1.21652622124116,1.65083344923084,-11.1935594840562,0.597887775474492,0.53290696212877
1542.4805649296,1.379232,1.21654704694207,1.65074684357597,-11.1859006553882,0.597895843778573,0.532927280748244
1542.81979785342,1.379232,1.2165786082454,1.6506313750988,-11.1750862619088,0.597906395020092,0.532957121425779
1543.1512764405,1.379232,1.21661097020349,1.65052633910883,-11.1645171761526,0.597914915629595,0.532987626139743
1543.44665964683,1.379232,1.21664013127516,1.65043915091233,-11.1550973692936,0.597921727223702,0.533017489799389
1543.74204285315,1.379232,1.21666872642825,1.65035777272092,-11.1456759976425,0.597926629859113,0.53304954074374
1544,1.383592,1.21669263971668,1.6502911719619,-11.1374470386808,0.597928577603813,0.533078143201951
1544.23844861602,1.383592,1.21671349660241,1.65023301386668,-11.1298393397789,0.59793060328178,0.533101826647568
1544.47689723204,1.383592,1.21673293027975,1.65017782915743,-11.1222306550237,0.597932031657306,0.533124984151818
1544.84628996385,1.383592,1.21675996422776,1.65009754421774,-11.1104418205946,0.597932637287411,0.533159572814823
1545.24397988371,1.383592,1.21678484353657,1.65001714125788,-11.0977475935636,0.597930943912805,0.533195177690653
1545.58295395252,1.383592,1.21680281802463,1.64995264753137,-11.0869258471373,0.597928361002786,0.533225201422515
1545.90913695257,1.383592,1.21681765938788,1.64989337743637,-11.0765110633036,0.597924729208414,0.533253834378415
1546,1.385804,1.21682141771714,1.64987726808586,-11.0736096402454,0.597923569519589,0.533261555224364
1546.34448565939,1.385804,1.21683439635327,1.64981745339485,-11.0626087109398,0.597919211177461,0.533289383496682
1546.62536614355,1.385804,1.21684372107286,1.64976983238163,-11.0536380049855,0.597915647304936,0.53331128564586
1546.91013086142,1.385804,1.21685227378529,1.64972227490198,-11.044542409491,0.597912083400659,0.533332690209844
1547.24028312396,1.385804,1.21686133823796,1.64966770947626,-11.0339961012882,0.597907959129908,0.533356241705999
1547.59686023568,1.385804,1.21687042787476,1.64960912226886,-11.0226045447595,0.597903948355735,0.533380281531199
1548,1.387392,1.21688020661107,1.64954298399072,-11.0097241082558,0.59790021283027,0.533405793985386
1548.35260122516,1.387392,1.21688857672961,1.64948506398472,-10.9984572761926,0.597896472669263,0.533428419155356
1548.68001538712,1.387392,1.21689632683836,1.64943116189184,-10.9879943485778,0.597893365593545,0.533449522370488
1549.02509396598,1.387392,1.21690453877623,1.64937419476515,-10.9769659835748,0.597890231350716,0.533471553480677
1549.33691761853,1.387392,1.21691201751017,1.64932256740906,-10.9669995744449,0.597887284268533,0.533490972211971
1549.63636437038,1.387392,1.21691924737419,1.64927285835975,-10.9574280142334,0.597884727678138,0.533509497444642
1550,1.388976,1.21692806942747,1.64921234406111,-10.9458037455577,0.597881897387179,0.53353185873673
1550.37594914505,1.388976,1.21693721149198,1.64914965566024,-10.9337847377837,0.59787813485859,0.533555794699295
1550.77616363587,1.388976,1.21694694409032,1.64908282450771,-10.9209887222055,0.5978740785001,0.533582441862914
1551.17968810886,1.388976,1.21695673485551,1.64901532696971,-10.9080855356556,0.597869469707889,0.533610304456668
1551.56732368272,1.388976,1.21696608061602,1.64895030642539,-10.8956891150101,0.597864200433465,0.533637917993256
1551.90159281967,1.388976,1.2169740387109,1.64889399653817,-10.8849982943907,0.597859464189122,0.533663078469512
1552,1.390564,1.21697635288405,1.64887735945432,-10.8818507824309,0.597858153422961,0.533670275335151
1552.30707325771,1.390564,1.21698344988682,1.64882521761759,-10.8720286224206,0.597854686937846,0.533690172846605
1552.55571130183,1.390564,1.21698900983895,1.64878271509467,-10.8640750044588,0.597851900697284,0.533704585570986
1552.84003642746,1.390564,1.21699509154077,1.64873380240675,-10.8549792077709,0.597849397102558,0.533719583897754
1553.32219946666,1.390564,1.21700455403069,1.64865028969251,-10.8395530992029,0.597846973058752,0.533740650739224
1553.56868992807,1.390564,1.21700893203519,1.648607500233,-10.8316664200359,0.597846094981301,0.533748296204396
1553.81518038948,1.390564,1.21701301056701,1.64856481845087,-10.8237794162725,0.597845973768637,0.533754004988898
1554,1.392152,1.21701590075807,1.64853298857823,-10.8178655251707,0.597846359693791,0.533757870049669
1554.22979500915,1.392152,1.2170193533674,1.648493758599,-10.8105123081841,0.597845842074417,0.533765104873995
1554.4595900183,1.392152,1.21702274266336,1.64845505666869,-10.8031588719734,0.597845263591899,0.533773005117673
1554.81305452915,1.392152,1.21702810818135,1.64839683933825,-10.7918475559674,0.597844038201253,0.533786573397462
1555.1991774469,1.392152,1.21703464024184,1.64833537246675,-10.7794904306707,0.597842345381077,0.533804086795869
1555.58530036465,1.392152,1.21704229654576,1.64827629325088,-10.7671324650819,0.597840215832377,0.533825186092746
1555.91237128776,1.392152,1.21704975380559,1.64822806847194,-10.7566637055172,0.597837311793655,0.533845824129591
1556,1.393736,1.21705188185355,1.64821540982545,-10.7538587877125,0.597837012252685,0.533850435150524
1556.20943691132,1.393736,1.21705711581676,1.64818555913229,-10.7471546648245,0.597838380425392,0.533856887968568
1556.41887382264,1.393736,1.21706242641847,1.64815624801404,-10.7404502409427,0.597840316704836,0.533859731255838
1556.69194891613,1.393736,1.21706913273079,1.6481188659574,-10.7317082932315,0.597843753675445,0.533857411168694
1557.03469529842,1.393736,1.21707649162822,1.64807355438937,-10.7207356277348,0.597851226117836,0.533845174268061
1557.35766041611,1.393736,1.21708156524681,1.64803309425967,-10.7103961969562,0.597861688402887,0.533822641454893
1557.64892683659,1.393736,1.21708409348937,1.64799923330539,-10.7010718130447,0.59787320348573,0.533790837589393
1557.94019325708,1.393736,1.21708450551999,1.64796878965117,-10.691747976776,0.597888145337897,0.533748095363932
1558,1.395324,1.21708433872117,1.64796305867123,-10.6898335789412,0.597890962431222,0.533739685275364
1558.19756897736,1.395324,1.21708325815806,1.64794561314065,-10.683509734861,0.597899954038865,0.533712910353341
1558.39513795473,1.395324,1.21708153356037,1.64793073610951,-10.6771863567813,0.597909934219969,0.533685775576705
1558.6694061713,1.395324,1.21707860984662,1.64791498754467,-10.6684089518659,0.597925049563531,0.533647271161458
1558.9703597371,1.395324,1.21707568889987,1.64790515694414,-10.6587786269855,0.597942598540077,0.533603440465889
1559.27131330291,1.395324,1.217074314112,1.64790403661995,-10.6491494600077,0.59796231333248,0.533559485816078
1559.6298206411,1.395324,1.21707630031538,1.64791514544642,-10.6376802895729,0.597989986736749,0.533508956808238
1559.9397524687,1.395324,1.21708217652295,1.64793639200018,-10.6277662551715,0.598015700678866,0.533465649156919
1560,1.39594,1.21708380184524,1.64794182139799,-10.6258391799156,0.598021018034026,0.533456717151473
1560.30123765648,1.39594,1.21709417997427,1.64797546114895,-10.6162043149097,0.5980493362357,0.533410048532753
1560.56114605725,1.39594,1.2171057065504,1.64801333380093,-10.6078920124771,0.598075510560861,0.533367930190864
1560.88873721349,1.39594,1.21712233929498,1.64807299471716,-10.5974159952095,0.598109434755315,0.53331115419827
1561.23780109525,1.39594,1.21714050442827,1.64815146238095,-10.5862544770345,0.598144950300392,0.533244531518397
1561.55209265366,1.39594,1.21715513504874,1.6482354457489,-10.5762060428096,0.598176370024508,0.533179334027584
1562,1.39626,1.21716979411314,1.64837717690489,-10.561888133736,0.598219568281665,0.533077632079575
1562.23503856431,1.39626,1.21717365439679,1.64846195477411,-10.5543762066613,0.59824086438286,0.533019699452734
1562.47007712863,1.39626,1.21717471571094,1.64855389102323,-10.5468653833007,0.598261742451769,0.532959287425719
1562.81837110413,1.39626,1.21717155783065,1.64870323733238,-10.5357376818905,0.598292900874966,0.532866439319422
1563.16666507964,1.39626,1.21716390097282,1.64886810525553,-10.5246129642643,0.598324003137334,0.532769659268755
1563.50547571633,1.39626,1.21715372763622,1.64904316502317,-10.5137942448735,0.598354620674244,0.532672570788388
1563.88381867734,1.39626,1.217141131309,1.64925541275975,-10.5017170141195,0.598390766758646,0.53256279389188
1564,1.392512,1.21713726836648,1.64932406831192,-10.4980091692647,0.598402048288923,0.532528916602125
1564.31839850353,1.392512,1.21712706813617,1.64952040064089,-10.4878497039139,0.598432442766011,0.532436353322967
1564.62946728496,1.392512,1.21711773752902,1.64972347068871,-10.4779269570599,0.598462054691228,0.532346214376996
1564.94053606639,1.392512,1.21710875546742,1.64993718650593,-10.4680070237629,0.598491490722988,0.532256947047997
1565.26588210632,1.392512,1.21709907114496,1.65017147396485,-10.4576347901731,0.598520574813857,0.532163776268813
1565.69024140928,1.392512,1.21708449681204,1.6504923167774,-10.4441106097198,0.598554916531251,0.532042995284701
1566,1.387556,1.21707137266734,1.65073635609709,-10.4342421157383,0.598577889506544,0.531956100719969
1566.28082940875,1.387556,1.21705702623078,1.65096394558033,-10.4252977960515,0.598598052301166,0.531873902262211
1566.53790299506,1.387556,1.21704157362078,1.65117696348853,-10.4171122768554,0.598614690443441,0.531796705535567
1566.83311186326,1.387556,1.21702094785546,1.65142642648673,-10.4077151982746,0.598632693189032,0.531706911564596
1567.19801586361,1.387556,1.21699121062816,1.65174090741611,-10.3961037858326,0.598654028040871,0.531595097990664
1567.54472956183,1.387556,1.21695886039058,1.65204488957626,-10.3850756586174,0.598671834594077,0.531486642532324
1567.84484764564,1.387556,1.21692797024942,1.65231128626782,-10.3755332837335,0.598685920138637,0.531391723132959
1568,1.379752,1.21691106931777,1.65244997677692,-10.370601525814,0.598693483557073,0.531342206661362
1568.24344942019,1.379752,1.21688342368145,1.65266868787959,-10.362865030304,0.598706742917562,0.531261047873894
1568.48689884037,1.379752,1.21685457729048,1.65288850558671,-10.3551309321129,0.59871989215711,0.531176558972911
1568.76130478161,1.379752,1.2168208785161,1.65313736859952,-10.3464163598516,0.59873507050549,0.531077343403237
1569.06017559903,1.379752,1.21678309527953,1.65340957321315,-10.3369285761585,0.598754023624359,0.530965789928316
1569.35904641645,1.379752,1.21674460582354,1.65368295762285,-10.3274448171136,0.598775650423187,0.530849916364839
1569.64617556602,1.379752,1.21670740858099,1.6539468492003,-10.3183375271312,0.59879799236956,0.530732712717607
1569.93330471558,1.379752,1.21667048123325,1.65421225045613,-10.3092341679829,0.598823129065508,0.530610106355285
1570,1.371092,1.21666199873348,1.6542741580244,-10.3071201870737,0.598828094482002,0.530583874373384
1570.17456310165,1.371092,1.21664005801371,1.65443672989849,-10.3015882508081,0.598839056980987,0.530521110317007
1570.34912620331,1.371092,1.21661860498637,1.65460014902532,-10.2960577738818,0.598849701614848,0.530463229037651
1570.58721698735,1.371092,1.21659038537699,1.65482445703089,-10.2885168488323,0.598863129194357,0.530392451343169
1570.91000524085,1.371092,1.21655459684971,1.65513096546073,-10.2782970782632,0.598876159632998,0.530310542833809
1571.18868631302,1.371092,1.21652646249378,1.65539722302758,-10.2694768601122,0.598881876068492,0.530254537174367
1571.45491680385,1.371092,1.21650223226165,1.65565209433644,-10.2610530247224,0.598883954317902,0.530217523495039
1571.72114729469,1.371092,1.21648059233999,1.65590629177201,-10.2526310645718,0.59888144656818,0.530197641780262
1572,1.362432,1.2164603986738,1.65617020458107,-10.2438113416398,0.598873119229973,0.530189319160032
1572.16189395039,1.362432,1.21644957427583,1.65632154170356,-10.2386914089809,0.598873901961795,0.5301728316741
1572.32378790077,1.362432,1.21643916353955,1.65647098447802,-10.2335718486876,0.598874572168622,0.530153389602839
1572.53976651733,1.362432,1.21642548343793,1.65666679837331,-10.2267425919054,0.598875201853187,0.530122093448946
1572.80608147616,1.362432,1.21640803071585,1.65690176151206,-10.2183228198239,0.598877567962198,0.53007571193306
1573.09765073744,1.362432,1.21638676292202,1.65714985559693,-10.2091062981922,0.598884171476048,0.530014804779865
1573.36545049236,1.362432,1.21636397240619,1.65736884561264,-10.2006429429386,0.59889223754863,0.529945417868517
1573.64282049739,1.362432,1.21633611557153,1.6575867413988,-10.1918793177967,0.598901903365423,0.529856571571103
1573.91952109249,1.362432,1.21630359115087,1.65779561717392,-10.1831395373784,0.598916613527625,0.529751553287012
1574,1.353772,1.21629326579362,1.6578549156123,-10.1805981329977,0.598922268801517,0.529718310216165
1574.25807451996,1.353772,1.21625788846134,1.65804123428996,-10.172450464473,0.598944457211559,0.529602698414924
1574.51614903993,1.353772,1.21622002803342,1.65822280132359,-10.1643060071671,0.598972998597457,0.529470249608916
1574.79867719359,1.353772,1.21617771173139,1.65841816037082,-10.1553939293106,0.599013303648314,0.529304478914015
1575.13080585984,1.353772,1.21613018054448,1.65864689370795,-10.1449233674777,0.599078673349346,0.529082699592463
1575.40466672821,1.353772,1.21609557169595,1.65883831660965,-10.136295147659,0.599149064582608,0.528875421828321
1575.67275029662,1.353772,1.2160677301658,1.6590317253857,-10.1278540257359,0.599231629839123,0.528646371606008
1575.94083386502,1.353772,1.21604704792169,1.6592347937147,-10.1194183141839,0.599328919784105,0.528388805308169
1576,1.345112,1.21604349361999,1.65928131145023,-10.1175573237536,0.599347870364151,0.528337132031206
1576.1416010268,1.345112,1.21603643624159,1.65939562765844,-10.1131046319974,0.599390156587361,0.528221542781066
1576.28320205361,1.345112,1.21603130576174,1.65951463559211,-10.108653578724,0.599433037614068,0.528110767487539
1576.46477469936,1.345112,1.2160271888454,1.65967494077691,-10.1029483837363,0.599488868383956,0.527976659678924
1576.67708721505,1.345112,1.21602507451991,1.65987449596335,-10.0962804180739,0.599551779190708,0.527829197797747
1576.88597723916,1.345112,1.21602465715142,1.6600845999741,-10.0897229741928,0.599605866737642,0.527690687270663
1577.09486726327,1.345112,1.21602450415009,1.66030906067507,-10.0831683846326,0.599650403450331,0.527559175046811
1577.35522033608,1.345112,1.21602248116914,1.66060938447113,-10.0750028754788,0.599696156323785,0.527412372473484
1577.58193486631,1.345112,1.21601706440918,1.66088936620447,-10.0678957750849,0.599728694731301,0.527305193615156
1577.80914815175,1.345112,1.21600650022302,1.66118653877759,-10.0607759703107,0.599749793367633,0.527216146138642
1578,1.343108,1.21599268708883,1.66144813611714,-10.0547976455891,0.599758537929655,0.527146998669887
1578.15312086234,1.343108,1.21597795001021,1.66166524632574,-10.0500025361938,0.599769510381976,0.527075318260979
1578.30624172468,1.343108,1.21595979813739,1.66188819377862,-10.0452086440114,0.599777714851275,0.527001597917788
1578.5178847252,1.343108,1.2159290448077,1.66220494981123,-10.0385846990057,0.599786063214465,0.526898080580736
1578.75934952651,1.343108,1.21588621726442,1.6625769061926,-10.031030683166,0.599794148179623,0.526780739406159
1579.00081432783,1.343108,1.21583588499024,1.6629582272111,-10.0234803614487,0.599800896952492,0.526664692154521
1579.24590113684,1.343108,1.21577827793187,1.66335290364199,-10.0158206833838,0.599803952857752,0.526546062132776
1579.49098794586,1.343108,1.21571551320249,1.6637534058664,-10.0081650625616,0.599803198575443,0.526426818664578
1579.77953644012,1.343108,1.21563707799325,1.66422999130185,-9.99915724370386,0.599801936119144,0.526290394584473
1580,1.32616,1.21557526757118,1.66459621152391,-9.99227885138579,0.599802858097653,0.526189230192834
1580.19694335286,1.32616,1.21551954297684,1.66492385979201,-9.98613715663452,0.599806500039668,0.526093896880164
1580.39388670571,1.32616,1.21546391900581,1.66525121242389,-9.97999816514329,0.599809758338786,0.525995042616892
1580.62187155123,1.32616,1.21540022095009,1.66562896498584,-9.97289499050358,0.59981415345403,0.525876657922154
1580.86256039746,1.32616,1.21533429780551,1.66602552921755,-9.96540007790523,0.599823007598705,0.52574966867855
1581.1032492437,1.32616,1.2152701097325,1.6664190836318,-9.95790938532187,0.599837297869958,0.525620648714099
1581.3789811035,1.32616,1.21519896900065,1.66686560992485,-9.94933324169916,0.599856923250168,0.5254653764363
1581.62894272659,1.32616,1.21513674915206,1.66726611351373,-9.94156342169209,0.599876405644287,0.525314841304447
1581.89497334993,1.32616,1.21507282072936,1.66768788450176,-9.93329926893117,0.599902643421541,0.525146316913828
1582,1.310032,1.21504819348855,1.66785318713822,-9.93003815223229,0.599913923077015,0.525080366655164
1582.18065594979,1.310032,1.21500658132902,1.66813605819689,-9.92443072307008,0.59993154854862,0.524972762038538
1582.36131189959,1.310032,1.21496584434295,1.66841724426907,-9.91882580312192,0.599949644341221,0.524865791065608
1582.67655188611,1.310032,1.21489658667363,1.66890442565429,-9.90905127180126,0.599980305042212,0.524678614857046
1582.96775115118,1.310032,1.21483430495443,1.66935119539872,-9.90002878191071,0.600007979116735,0.524505555458583
1583.23276793003,1.310032,1.21477869245212,1.66975564319092,-9.89182303827689,0.600034506136422,0.524349865833891
1583.49778470887,1.310032,1.21472380078594,1.67015849754658,-9.88362249325583,0.600061536277499,0.524195201652523
1583.77106488146,1.310032,1.21466767377871,1.67057266010981,-9.87517163168202,0.600088011825704,0.524034965426042
1584,1.295676,1.21462084757796,1.67091891070454,-9.86809628925316,0.600109504728152,0.52390060651644
1584.28338912541,1.295676,1.21456294668982,1.6713469332502,-9.85934334473883,0.600136976251123,0.523735770815252
1584.56677825082,1.295676,1.21450497969206,1.67177459560172,-9.85059626405454,0.600164759574772,0.523572217527673
1584.84167467945,1.295676,1.21444860904577,1.67218933695203,-9.84211687753701,0.600190183096254,0.523413148359157
1585.11657110808,1.295676,1.21439207274855,1.6726041557248,-9.83364296932827,0.600214701285798,0.523254467965503
1585.39754587307,1.295676,1.21433412429704,1.6730283582677,-9.82498736880225,0.600240413561053,0.523094499338632
1585.67852063806,1.295676,1.21427604543814,1.67345285331811,-9.81633746971565,0.600265896402905,0.522936146495853
1586,1.281324,1.21420949140131,1.6739389284574,-9.80644755241413,0.600292336863776,0.522756566228797
1586.21171635439,1.281324,1.21416563003754,1.67425924140124,-9.79993838554593,0.600306121426932,0.52264590869727
1586.42343270879,1.281324,1.21412175872925,1.67457963317829,-9.79343237215542,0.600319094364342,0.522541111545725
1586.6756879946,1.281324,1.21406948148084,1.67496125323148,-9.78568459696121,0.600332592427027,0.52242391458501
1586.94350984771,1.281324,1.21401396841898,1.6753658257345,-9.77746326568207,0.600342054148295,0.522307324092036
1587.21133170082,1.281324,1.21395842621396,1.67576908128519,-9.76924644049364,0.600346182152706,0.522199964013101
1587.47993643952,1.281324,1.21390265540116,1.67617125924242,-9.76100994627724,0.600346725309345,0.522104928090467
1587.74854117822,1.281324,1.21384676272303,1.67657002376397,-9.75277755931624,0.600343039952658,0.522023628406272
1588,1.266972,1.21379426138313,1.6769390254212,-9.7450741194399,0.600332838398357,0.521960057353964
1588.27211218063,1.266972,1.21373716474787,1.67733209599661,-9.73674142593714,0.600311098499685,0.521912538317069
1588.50442569605,1.266972,1.21368810718501,1.67766112144574,-9.72963004020965,0.600286507678655,0.521890714784725
1588.74159261118,1.266972,1.21363766904594,1.67798923110969,-9.72237221347294,0.60025506743437,0.521887738991667
1589.07646591859,1.266972,1.21356581497042,1.67843571815191,-9.71212728278086,0.600195235952298,0.521916332941483
1589.34509732509,1.266972,1.21350774126107,1.67877624568225,-9.70391074775502,0.600133332905453,0.521970016276965
1589.60303267115,1.266972,1.21345186491123,1.67908512396445,-9.69602232164177,0.600064074268922,0.522052600162548
1589.86096801722,1.266972,1.21339628191158,1.67937298490093,-9.68813419043017,0.599984376367534,0.522167996379885
1590,1.252616,1.21336664770846,1.67951819236783,-9.68388220585591,0.599947564532127,0.522221932670169
1590.12055831926,1.252616,1.21334125500453,1.67963787561868,-9.68019502479341,0.599938473283965,0.522223773098909
1590.24111663853,1.252616,1.21331624129771,1.67975142402608,-9.67650772876534,0.599933780505933,0.522209266511528
1590.39176893911,1.252616,1.2132856674788,1.67988438449276,-9.67189999640142,0.599932992081382,0.522164874579757
1590.56110448075,1.252616,1.21325243429041,1.68002185453231,-9.66672115501826,0.599941165137399,0.522079081017943
1590.79956970965,1.252616,1.21320812315382,1.68019454003951,-9.65942961908224,0.599981085524941,0.521897881608455
1590.99257532578,1.252616,1.21317469371333,1.68031786826171,-9.65353027794386,0.600046203330247,0.521700126687882
1591.17812281858,1.252616,1.21314470465571,1.68042466661388,-9.64786140927805,0.600135333976451,0.521458595682118
1591.3590983375,1.252616,1.21311736604126,1.68052024459052,-9.64233517550612,0.600242033947159,0.521162713193185
1591.54007385642,1.252616,1.21309157408326,1.68061042461091,-9.63681257126706,0.60036636827298,0.52079887380755
1591.7332865471,1.252616,1.21306505679167,1.68070492101927,-9.63092158831135,0.600523567013436,0.52033280718229
1591.91499872482,1.252616,1.21304009186873,1.68079673562215,-9.62538714524034,0.600701898769848,0.519821294390098
1592,1.238264,1.21302804282035,1.68084209931828,-9.62280052963911,0.600768878166017,0.519610193044163
1592.10340692143,1.238264,1.21301275450438,1.68090044508176,-9.61965597488631,0.600819890479118,0.519411471581801
1592.20681384285,1.238264,1.21299645800196,1.68096317810962,-9.61651379123566,0.600867023280079,0.519227361797065
1592.33363635791,1.238264,1.21297453828972,1.68104737829322,-9.61266326158278,0.600920807070127,0.519024642476451
1592.4766756051,1.238264,1.21294633804693,1.68115353966141,-9.60832438513624,0.600973798155315,0.518827031560741
1592.65947074598,1.238264,1.21290300897679,1.68130883716508,-9.60278530739765,0.601017867438894,0.518616204285878
1592.84136861251,1.238264,1.21284911009966,1.68148728696821,-9.59727921325472,0.601019242877199,0.518444166301799
1592.99618349466,1.238264,1.21279243106268,1.68165885933046,-9.59259715471189,0.600981111049944,0.518327798148916
1593.18101830605,1.238264,1.21270871536241,1.6818875412467,-9.58701212240946,0.600892634428463,0.518237496714136
1593.36888104691,1.238264,1.2126021083741,1.68214560360674,-9.5813409344151,0.600763250784477,0.518217965833255
1593.52521653451,1.238264,1.21249393824314,1.68237851006867,-9.57662533401979,0.600625018253523,0.518264737328507
1593.70777402604,1.238264,1.21234181008388,1.68266861019471,-9.57112269594912,0.60041676299828,0.518389400045013
1593.90173155481,1.238264,1.21214550279019,1.68299377927962,-9.56528035913164,0.600121744198986,0.518597661197409
1594,1.223912,1.21203091689085,1.68316327540382,-9.56232169297016,0.599968017089251,0.518678119036226
1594.10413801203,1.223912,1.21189746755897,1.68334501288864,-9.55918726023317,0.599827373042943,0.518694182649927
1594.20827602405,1.223912,1.21175092427992,1.68352779861738,-9.55605396803495,0.599677252192262,0.51869461662947
1594.3377133048,1.223912,1.21154942586909,1.68375482267971,-9.55216141918225,0.599476643251292,0.518671667313661
1594.48916362987,1.223912,1.21128470153285,1.68401781979776,-9.54761028839553,0.599224664171539,0.518612706544684
1594.66571282822,1.223912,1.21093401673573,1.68431732517104,-9.54231079978954,0.598915304590784,0.518505483353825
1594.84226202657,1.223912,1.21053506955625,1.68460559958013,-9.53701911607764,0.598596425460495,0.518360743001062
1595.00807990299,1.223912,1.21011393675364,1.68486326346023,-9.53205750807986,0.598287760276803,0.518186739925233
1595.18800970715,1.223912,1.20960374057242,1.68512596057085,-9.52668428748328,0.597935305308042,0.517944737141662
1595.36793951131,1.223912,1.20903620705758,1.68536903197896,-9.52132373888064,0.597558178875612,0.517636457582734
1595.53412920057,1.223912,1.20845986718247,1.6855748472596,-9.51638542358819,0.5971899041722,0.517290586657364
1595.71736988642,1.223912,1.20776567574862,1.68578019616698,-9.51095679450448,0.596771942813169,0.51684647166221
1595.90061057228,1.223912,1.20701000143646,1.68596276835767,-9.50554746667912,0.596352555605119,0.516342011881846
1596,1.209556,1.2065747351072,1.68605243557246,-9.50262227148222,0.596115229217537,0.516063515558539
1596.12096914542,1.209556,1.20602137950864,1.68615298949654,-9.49907086047666,0.595805171127177,0.515740390801498
1596.24193829085,1.209556,1.2054428132301,1.68624447182019,-9.49552962983953,0.595486480952466,0.51540721526146
1596.42024776054,1.209556,1.20454598969847,1.68636357965685,-9.49032920722967,0.595000956929822,0.514897316191286
1596.64915265493,1.209556,1.20332311082746,1.68649077779496,-9.48368873523983,0.594351991576516,0.5142108114963
1596.87805754933,1.209556,1.20202821128298,1.68659152232901,-9.47709048287071,0.59368164818339,0.513494583398271
1597.09302789928,1.209556,1.20075572822159,1.68666443866098,-9.47093427049741,0.593041775461229,0.512802734392773
1597.30799824924,1.209556,1.19943792371745,1.68671864410432,-9.46481866266321,0.592396929058699,0.512096072319174
1597.57930980872,1.209556,1.19772451052124,1.68676390191859,-9.45715993913198,0.591577378387535,0.511182563114062
1597.8111096842,1.209556,1.19622898477612,1.68678537010223,-9.45067062206855,0.590874968319915,0.510384049788543
1598,1.195204,1.19499652332819,1.68679332342637,-9.44542008708227,0.590303533872124,0.509729712867716
1598.15939240098,1.195204,1.19395093146181,1.68679465890146,-9.4410159907813,0.58981834148952,0.509192176362319
1598.31878480197,1.195204,1.19290297340494,1.68679207152308,-9.43663622020449,0.589336325781204,0.508661379184918
1598.52070751531,1.195204,1.19157538365634,1.68678449509863,-9.43112267320164,0.588729390043531,0.507998389486032
1598.73848297599,1.195204,1.19014739905293,1.68677258827978,-9.42521971894332,0.588076008847945,0.507292715030906
1598.95625843668,1.195204,1.18872681477999,1.68675843202069,-9.41936155404269,0.587422563283792,0.506596660523633
1599.18957475334,1.195204,1.18721598481305,1.68674233662721,-9.41313467082994,0.586726100609263,0.505866849515852
1599.4270408614,1.195204,1.18569228288857,1.68672630910785,-9.40684892358051,0.586024737583594,0.505146473798756
1599.64219953173,1.195204,1.18432510024516,1.68671293683903,-9.40119824473165,0.585393650761834,0.504512920500157
1599.85649215583,1.195204,1.18297667743421,1.68670118245215,-9.39561180081127,0.584765005430649,0.503897507317843
1600,1.183024,1.18208120827662,1.68669428503053,-9.39189351488156,0.584345541109841,0.503490010496917
1600.16768985414,1.183024,1.18104258171891,1.68668720594579,-9.38757165622758,0.583863269296451,0.503009016144075
1600.33537970829,1.183024,1.18001232848014,1.68668112479859,-9.38327437799884,0.583385494541445,0.502532700257622
1600.67388617132,1.183024,1.1779582397769,1.68667162339031,-9.37467376123591,0.582435149158388,0.501585979989619
1600.96898968057,1.183024,1.17619567446727,1.68666601953729,-9.36725558728615,0.581619475252368,0.500774375137229
1601.21627829304,1.183024,1.17473916616127,1.68666296893634,-9.36109563885597,0.580944966006005,0.500104059814901
1601.53215909337,1.183024,1.17290652951337,1.68666089351334,-9.3533005935601,0.580098990004265,0.499264653472204
1601.80195982531,1.183024,1.17136704681498,1.68666042499576,-9.34670693386852,0.579391352964178,0.498563854455594
1602,1.171488,1.17025303108257,1.68666067137017,-9.34190406675524,0.578880230498251,0.498058112769218
1602.26784974901,1.171488,1.16876941634643,1.68666157925103,-9.33545722959874,0.578201739073614,0.497384949969091
1602.52783872844,1.171488,1.16735688309663,1.68666287176954,-9.32925260974058,0.577559705749424,0.496747404888578
1602.82129846211,1.171488,1.16579841705099,1.6866645672317,-9.32231058188352,0.576856981749574,0.496048775344641
1603.12453795703,1.171488,1.16423211822388,1.68666635145352,-9.31520377164197,0.576154839432683,0.495349567383816
1603.40333202604,1.171488,1.16283526467574,1.68666786386392,-9.30872781786267,0.575531778425254,0.494727821386568
1603.67957562294,1.171488,1.16149491441939,1.68666914789344,-9.30236416983493,0.574938151836265,0.49413396494324
1603.95581921985,1.171488,1.16020018686059,1.68667017722704,-9.29605159455569,0.574367954020427,0.49356177209982
1604,1.159952,1.15999743720829,1.68667031801275,-9.29504661505602,0.574278633300095,0.493472393586265
1604.22090390076,1.159952,1.15900168498032,1.68667093050825,-9.29004036369168,0.573839787438595,0.493033166370041
1604.62553602975,1.159952,1.15725476846039,1.68667170592595,-9.28094859636818,0.573069525842088,0.492262218069887
1604.87030246303,1.159952,1.1562447798579,1.68667199479531,-9.27549613580558,0.572624280243893,0.491816563713445
1605.1150688963,1.159952,1.15526797953068,1.68667217456512,-9.27007786792775,0.572192065522758,0.491383945593164
1605.42077716857,1.159952,1.15409119863699,1.68667227624787,-9.26335694866204,0.571667568079572,0.490858953587573
1605.71320499882,1.159952,1.15300614159334,1.6866722762933,-9.25697461593273,0.571181091670141,0.490372016967583
1606,1.152364,1.15197586061521,1.68667221126739,-9.25075806533106,0.570716834981419,0.489907330512354
1606.321085614,1.152364,1.15085642468362,1.6866720905863,-9.24384704838316,0.570207465034165,0.48939755234094
1606.6110515899,1.152364,1.14987123847177,1.68667196006587,-9.23764903324534,0.569754688663502,0.488944469920871
1606.88967791429,1.152364,1.14894324191804,1.6866718310918,-9.23173122496451,0.56932581267304,0.488515367996285
1607.16830423868,1.152364,1.14802970584275,1.68667170980076,-9.22584986506814,0.568900982029766,0.488090391067346
1607.45069863854,1.152364,1.14711500457608,1.68667160260155,-9.21992566166747,0.568471883466647,0.487661239990574
1607.7330930384,1.152364,1.14620833587503,1.68667151580305,-9.21403806633277,0.568043909472141,0.487233325997192
1608,1.14594,1.14535624004704,1.68667145358785,-9.20850682016762,0.567640752435037,0.486830311600127
1608.29782053268,1.14594,1.14440858962152,1.68667140472662,-9.20237313874773,0.567190912463615,0.486380500546389
1608.63557516825,1.14594,1.14333539898227,1.68667137081405,-9.19546564457518,0.566679024111146,0.485868620339451
1608.93103461122,1.14594,1.14239641141951,1.68667135640331,-9.18946553795142,0.566230950176403,0.485420528809661
1609.23582938432,1.14594,1.14142672246723,1.68667135399642,-9.1833173434547,0.565768851347608,0.484958384044673
1609.59893097651,1.14594,1.14026981783174,1.68667136569114,-9.17604802685155,0.565216924427877,0.484406360051255
1609.89200544554,1.14594,1.13933493044623,1.68667138619777,-9.17022434037401,0.564771404763918,0.483960723625531
1610,1.139516,1.13899030369273,1.68667139632319,-9.16808822667933,0.564607622915781,0.483796899648653
1610.34780113445,1.139516,1.13788057084723,1.68667143908914,-9.16124479911895,0.564081313852722,0.483270507509266
1610.69528640829,1.139516,1.13677333182097,1.68667149815343,-9.15446239406461,0.563556314386845,0.482745451166009
1610.99203398454,1.139516,1.13583019603808,1.68667156154063,-9.14871360047747,0.56310986766455,0.48229898098424
1611.31269809692,1.139516,1.13481462633558,1.68667164247399,-9.14254617513738,0.562630287491057,0.481819406371002
1611.63018119953,1.139516,1.13381338290023,1.68667173341002,-9.13648547275772,0.562156511512485,0.481345672806199
1611.93504401319,1.139516,1.13285582065819,1.68667182815844,-9.13070818970037,0.561701708756386,0.48089095070586
1612,1.133092,1.13265221447754,1.68667184897235,-9.12948261827354,0.561604862707868,0.480794119758226
1612.32319707274,1.133092,1.13164053131841,1.68667195387173,-9.12341265546613,0.561122642759178,0.480311962239414
1612.63219958898,1.133092,1.13067351735084,1.68667205332958,-9.11765292429169,0.560658312305986,0.479847692816943
1612.94823141671,1.133092,1.12968126663955,1.68667215062852,-9.11180644274912,0.560177347839197,0.479366791127533
1613.3059469506,1.133092,1.12854862669018,1.68667225155063,-9.10524331108476,0.559623833446284,0.478813346658909
1613.60892224009,1.133092,1.12757606061107,1.68667232680524,-9.09973035025108,0.559143923288485,0.47833349323828
1613.9157104509,1.133092,1.12657339541304,1.68667239160191,-9.09419161562693,0.558643830251259,0.477833453667246
1614,1.126668,1.12629403641351,1.68667240721614,-9.09267767099669,0.558503714872721,0.477693351147164
1614.31129077955,1.126668,1.125244995763,1.68667245623556,-9.08711627998321,0.557975394287766,0.477165067676374
1614.6175840525,1.126668,1.12418177636955,1.68667249084352,-9.08169094103164,0.557436399211246,0.476626094624361
1614.9165422307,1.126668,1.12310903638696,1.68667251166194,-9.07644172832835,0.556888953757869,0.476078653798223
1615.2155004089,1.126668,1.12199700036037,1.68667252033992,-9.07123981541399,0.556319612192037,0.475509297008241
1615.56182446343,1.126668,1.12065442952066,1.68667251687744,-9.06527524938659,0.555632148525776,0.474821786383016
1615.88674813602,1.126668,1.11933791422573,1.68667250291668,-9.05974182021782,0.554958411189046,0.474147971503165
1616,1.120244,1.11886565410786,1.68667249619665,-9.05782787023369,0.554717113081023,0.473906643888551
1616.35879316277,1.120244,1.1173234319895,1.68667247098535,-9.05181625388222,0.553932244259121,0.473121705329221
1616.70025202791,1.120244,1.11579193147352,1.68667244479392,-9.04617085723594,0.553158469398764,0.472347865242817
1617.06476105945,1.120244,1.11409231424044,1.68667241854973,-9.04022915708849,0.552305477942839,0.471494806779456
1617.37632064564,1.120244,1.11259125214754,1.68667240014151,-9.03522232717942,0.551558097792707,0.47074737283859
1617.70080161497,1.120244,1.1109861201696,1.68667238689837,-9.03008018603129,0.550765359072253,0.469954583030337
1618,1.110488,1.10947345921242,1.68667238128568,-9.02540556412915,0.550022921324237,0.469212104201402
1618.31715732707,1.110488,1.10784154718853,1.68667238310568,-9.02052170984627,0.549226770453643,0.468415918598843
1618.62263355223,1.110488,1.10624738861352,1.68667239280319,-9.01588818981313,0.548454202344686,0.467643327244557
1618.9281097774,1.110488,1.10463630124059,1.68667241024895,-9.01132457974096,0.54767729436995,0.46686640813273
1619.28477551878,1.110488,1.10273983427332,1.68667243976924,-9.00608545208937,0.546766281559601,0.465955400656998
1619.62007734049,1.110488,1.10094709830711,1.68667247524277,-9.00124834918599,0.545908765125727,0.465097910571761
1619.93316909441,1.110488,1.09926820133178,1.68667251346531,-8.9968091136682,0.545107639474074,0.464296831347369
1620,1.099732,1.09890947046534,1.68667252207511,-8.99587124067381,0.544936506536806,0.464125707146028
1620.33415452797,1.099732,1.0971147620387,1.68667256636101,-8.99123313614382,0.544080364090046,0.463269599515602
1620.68154967056,1.099732,1.09524776808591,1.68667261258854,-8.98650191510227,0.543189985868585,0.462379256115066
1620.99912254641,1.099732,1.09353988368042,1.68667265295022,-8.98225778518676,0.542374641285608,0.461563941265755
1621.31648907251,1.099732,1.09183096534843,1.68667268990566,-8.97809374358808,0.541556708060934,0.460746034776731
1621.63385559861,1.099732,1.09011820714594,1.68667272231237,-8.97400720055505,0.540735305409818,0.45992465478499
1621.96436683929,1.099732,1.08832806213838,1.68667275033912,-8.96983407200507,0.539874990299115,0.459064357593876
1622,1.088972,1.0881345549044,1.68667275298641,-8.96938921011061,0.539781824199444,0.458971201011965
1622.17816580356,1.088972,1.0871652546755,1.68667276508874,-8.96717969717444,0.539314585759293,0.458504009627706
1622.52261328347,1.088972,1.08528156473955,1.68667278264942,-8.96297825415728,0.538404340701418,0.457593897672869
1622.83826511377,1.088972,1.08354157267675,1.68667279037803,-8.95920986584541,0.537561707310978,0.456751441013551
1623.15391694408,1.088972,1.08178557714943,1.68667278717233,-8.95552043375464,0.536709052408366,0.455899022373626
1623.52420822447,1.088972,1.07970149453724,1.68667276388662,-8.95129411151995,0.535693777409051,0.45488411054581
1623.86758744274,1.088972,1.07774193006848,1.68667271618356,-8.94747442599595,0.534737137255401,0.453927900947948
1624,1.078216,1.0769785976782,1.68667268922344,-8.94602736914353,0.534363985539363,0.453554902756444
1624.35444282066,1.078216,1.07491224891106,1.68667258824082,-8.94222563623444,0.533352492276074,0.452543526759856
1624.67199024606,1.078216,1.07303040068581,1.68667245902441,-8.93890953318205,0.532430833637218,0.451621780270888
1625.00220860952,1.078216,1.07104119931399,1.68667228837616,-8.93555271347745,0.531458696439204,0.450649323250033
1625.33242697298,1.078216,1.06901950349141,1.68667209087654,-8.93229072300462,0.530474548136076,0.449664583991818
1625.65994406624,1.078216,1.06698549223704,1.68667188599606,-8.92915037613434,0.529491217809712,0.448680358407335
1626,1.066168,1.06485070343575,1.68667169047187,-8.92599091744613,0.528471259417437,0.447659184173614
1626.33098078987,1.066168,1.06276271150419,1.68667155013132,-8.92301514077364,0.52748775823345,0.446674970276664
1626.73956680259,1.066168,1.06019712575926,1.68667148898721,-8.91947629316778,0.526301255373485,0.445487896539571
1627.03046424944,1.066168,1.0583983410325,1.68667153743083,-8.91704624454544,0.525485357987916,0.444671848541709
1627.32136169628,1.066168,1.05663907953703,1.68667166578846,-8.91468891412279,0.524699505646329,0.443886100809332
1627.65807104253,1.066168,1.05466962800135,1.68667190673497,-8.91204837946659,0.523831911503371,0.443019000484789
1628,1.053748,1.05275937551527,1.6866722317571,-8.90945971543098,0.52299982450448,0.442187812312265
1628.3218054006,1.053748,1.05105355666542,1.68667258009573,-8.90710471022215,0.522260617694672,0.441449175691428
1628.62390328366,1.053748,1.04953482051882,1.68667291456478,-8.90496205018236,0.521600138428587,0.440789208701565
1628.92600116671,1.053748,1.04809144177727,1.68667323224043,-8.90288217237641,0.520965855746915,0.440155405284986
1629.29273365012,1.053748,1.04642617188232,1.686673567954,-8.90043775715947,0.520219059614613,0.439409128652749
1629.636702094,1.053748,1.04492862434741,1.68667381147585,-8.89822214469844,0.51952509608634,0.438715568659048
1629.95634480532,1.053748,1.04356735786824,1.68667396293506,-8.89622851515914,0.518870085212108,0.438060838395714
1630,1.041324,1.04338219382543,1.68667397761508,-8.89596109246444,0.518779059795102,0.43796984602009
1630.21827597339,1.041324,1.04245409906006,1.68667402879364,-8.89464157129695,0.518315725668077,0.437506647940725
1630.60928982745,1.041324,1.04075712492675,1.6866740281134,-8.89235231825854,0.517438905636587,0.436629936184101
1630.98235283044,1.041324,1.03905138213597,1.68667392273262,-8.8902610622918,0.516527432058019,0.435718370399921
1631.30680456301,1.041324,1.03746129574254,1.68667375900601,-8.88852107014054,0.515663460499857,0.434854131396438
1631.63125629558,1.041324,1.03574448101326,1.68667354355582,-8.88686006499258,0.514726859614694,0.433917058433917
1632,1.038516,1.03361697457535,1.68667326116473,-8.88507623646391,0.513575553343156,0.432764981431194
1632.37210865101,1.038516,1.03127150977105,1.68667297100447,-8.88339776411216,0.512329932092684,0.431518874304126
1632.68446317831,1.038516,1.02915704375959,1.68667274944585,-8.88209020689604,0.511231654603202,0.43042028837
1633.06426464612,1.038516,1.02643335826489,1.68667253009496,-8.88063266073587,0.50985121085399,0.429039623916988
1633.35095535264,1.038516,1.02429107934544,1.68667240987122,-8.87963274932688,0.508791291934552,0.427979674821359
1633.63764605917,1.038516,1.02209821367911,1.68667233116218,-8.87872156881422,0.507726936822502,0.42691542937096
1634,1.0197,1.01928841918893,1.68667228725736,-8.87769877292696,0.506388373163044,0.425577206239049
1634.34115435077,1.0197,1.01663822026636,1.68667229119644,-8.87686792242433,0.505148120329131,0.424337203178687
1634.65481593365,1.0197,1.01422263626891,1.68667232020944,-8.87621641412646,0.504032303196462,0.423221652480591
1634.97299931615,1.0197,1.01181103283116,1.68667236202645,-8.87566397433131,0.502928282955762,0.42211794221559
1635.29118269865,1.0197,1.00945143609561,1.68667240442208,-8.87521863948343,0.501855092052967,0.421045104742725
1635.61963355974,1.0197,1.00707889974695,1.68667243650585,-8.87486856674228,0.500779740592211,0.419970167226603
1636,1.004812,1.00441619805531,1.68667244277904,-8.8745983701279,0.499571523004034,0.418762465179413
1636.32606034474,1.004812,1.00220416182647,1.6866724087084,-8.87447891920159,0.498563520068971,0.417754655323674
1636.67290659378,1.004812,0.999914912458826,1.68667232348598,-8.8744623468416,0.49751359831411,0.416704747147481
1637.03814922655,1.004812,0.997562867432371,1.68667217891049,-8.87456505790515,0.496425631131157,0.415616538161254
1637.35584504699,1.004812,0.99555461650019,1.68667201522587,-8.87475269368855,0.495490425986157,0.414680870523028
1637.71904564569,1.004812,0.993290030391157,1.68667180345178,-8.8750775133696,0.494432446118121,0.413622025754599
1638,0.992912,0.991556049306952,1.68667164022279,-8.8754085495514,0.493622927012304,0.412811635430706
1638.31447174583,0.992912,0.989632569994235,1.68667148276946,-8.87586069102921,0.492728877943231,0.411917018947863
1638.68268012169,0.992912,0.987409382597709,1.68667136311245,-8.876498226982,0.491705706990906,0.410893398125052
1638.99362827387,0.992912,0.98556585405423,1.68667133344576,-8.87712584586659,0.49086736223375,0.410054893769597
1639.35608150331,0.992912,0.98347128388435,1.68667138886189,-8.87795795885568,0.489927250256744,0.409114904658829
1639.64228427909,0.992912,0.98186986067279,1.68667149731577,-8.87868919940004,0.489217728520195,0.40840575682306
1639.92848705488,0.992912,0.980323478168743,1.68667165236404,-8.87948356032114,0.488538633930084,0.407727319660503
1640,0.981016,0.979946438025158,1.68667169662112,-8.87969162514107,0.488373717199019,0.407562547039837
1640.35756472559,0.981016,0.978120523421681,1.68667193598979,-8.8807874649615,0.487577710987621,0.406767076552138
1640.69686702051,0.981016,0.976480797939672,1.68667216739475,-8.88190962375821,0.486863835021741,0.40605367485415
1641.06221293855,0.981016,0.974812921622639,1.68667239124742,-8.88320268741423,0.486133052297597,0.405323349334789
1641.38366765113,0.981016,0.973420778918225,1.68667254733999,-8.88440947394321,0.485514373345102,0.404705010819214
1641.69162552765,0.981016,0.972141847058148,1.68667264933398,-8.88562365248286,0.48493510106354,0.404125994767564
1642,0.969116,0.9709008019971,1.68667269825495,-8.88689462674269,0.484358669701581,0.403549740101216
1642.33937839472,0.969116,0.969560481337824,1.6866726875676,-8.8883559671871,0.483716714511224,0.402907911454084
1642.65527009154,0.969116,0.968314872060552,1.68667261807296,-8.88977491085356,0.483101790259306,0.402293006988112
1643.04222574321,0.969116,0.966758969871586,1.68667246185356,-8.89159142837483,0.482312395654056,0.401503481131541
1643.31232122008,0.969116,0.96563464524754,1.68667231395821,-8.89291204729927,0.481731510156095,0.400922384903959
1643.58241669694,0.969116,0.96446654079956,1.68667214238201,-8.89427773720616,0.481124092031221,0.40031464326417
1644,0.966356,0.962557916546598,1.68667185249779,-8.89648221743153,0.480135159841928,0.399325000019351
1644.34192942353,0.966356,0.960897284824961,1.68667161864097,-8.89837588782892,0.479286364932346,0.398475831247867
1644.65373538716,0.966356,0.959312929304525,1.68667142852538,-8.90017567403666,0.478491865900087,0.397681073201573
1645.0435804779,0.966356,0.957259880583591,1.6866712404911,-8.90252736486877,0.477487451264781,0.396676472927529
1645.39639992818,0.966356,0.9553616364277,1.68667112763663,-8.90475503184045,0.476583085927405,0.395772102925047
1645.69429357179,0.966356,0.953753002353263,1.68667107602577,-8.9067099057007,0.475834017321122,0.395023176347486
1646,0.951888,0.952117333687124,1.68667106065508,-8.90878600947824,0.475086919579739,0.394276353909863
1646.38131304374,0.951888,0.950125305031777,1.68667108221498,-8.91147293108272,0.474193551124957,0.393383186774933
1646.69035787181,0.951888,0.948567112654158,1.68667112077702,-8.91372749588438,0.473504977899517,0.392694771237033
1647.04664324352,0.951888,0.946847048329827,1.68667117626061,-8.91640858369381,0.472753308311003,0.39194327399064
1647.32943351718,0.951888,0.945545613388217,1.68667122148957,-8.91859628394588,0.472188246558227,0.391378338917077
1647.61222379084,0.951888,0.94430267461493,1.68667126263813,-8.92083431053579,0.471649784510107,0.390839991631581
1648,0.942684,0.942692212908963,1.68667130572109,-8.92398087985697,0.470951610429663,0.390141950505227
1648.33892856257,0.942684,0.941368326385079,1.68667132590692,-8.92680067994243,0.470374029632017,0.389564463711393
1648.66982739664,0.942684,0.940142812948357,1.68667132710322,-8.92961291175338,0.469833460067605,0.389023957586828
1648.98512562173,0.942684,0.939027446482275,1.68667131030498,-8.93234452999476,0.469335384299587,0.388525910312482
1649.34841154185,0.942684,0.937792948260493,1.68667126987779,-8.93555225638126,0.468775908758544,0.387966420845674
1649.6403440013,0.942684,0.936830627828948,1.68667122278972,-8.93817532364944,0.468333331506791,0.387523789534846
1649.93227646074,0.942684,0.93588710857984,1.68667116528961,-8.94083790136296,0.467895123232245,0.387085482803896
1650,0.93638,0.93567025830681,1.68667115080335,-8.94146115342399,0.467793959267271,0.386984299282359
1650.33861769628,0.93638,0.934594356674281,1.68667107434733,-8.94460860669906,0.467289900239583,0.38648016572827
1650.64547882279,0.93638,0.933628200455952,1.68667100270677,-8.94750544419922,0.466835238984925,0.386025440571283
1650.95233994931,0.93638,0.932668092983916,1.68667093263175,-8.95044432360971,0.466383363640664,0.385573506413485
1651.30702198595,0.93638,0.931565283063733,1.68667085749251,-8.95389320767292,0.465865995342469,0.38505607894093
1651.66730007298,0.93638,0.930454268019345,1.68667079104417,-8.95745311577788,0.465347335686505,0.384537372163471
1652,0.93008,0.929439707980926,1.68667074067879,-8.96079063083025,0.464877311363239,0.384067318127506
1652.3736378857,0.93008,0.928318599898167,1.68667069800608,-8.96459528021906,0.464363086400581,0.383553065983639
1652.73546366392,0.93008,0.92725759199628,1.68667067098141,-8.96833536280285,0.463881238514021,0.383071206356115
1653.04994354746,0.93008,0.926360245017922,1.68667065851798,-8.97162939455603,0.46347788380491,0.382667855943926
1653.41768150738,0.93008,0.92534591718225,1.68667065572721,-8.97553074765299,0.463026634208863,0.382216632142608
1653.72087614355,0.93008,0.92454171879471,1.68667066150173,-8.97878600389983,0.462671446236935,0.3818614853195
1654,0.923776,0.92382914632497,1.68667067173732,-8.98181249409338,0.462358254135104,0.38154834457389
1654.4028002275,0.923776,0.922849600341168,1.68667069150345,-8.98622791377957,0.461929474649139,0.381119610319227
1654.73246851109,0.923776,0.92209048979724,1.68667070920356,-8.98988178802671,0.461596854048489,0.380787019246715
1655.03751175668,0.923776,0.921420633050263,1.68667072494556,-8.99329330247728,0.461302300911646,0.380492485849784
1655.35799312932,0.923776,0.920748005311295,1.68667073957434,-8.99690772257353,0.461005246755237,0.380195442854243
1655.67847450195,0.923776,0.920103962310103,1.68667075147058,-9.00055183591759,0.46071852774681,0.379908723225517
1656,0.919692,0.919482732115917,1.68667076036907,-9.00423649863923,0.460439254451686,0.379629438816745
1656.37302458395,0.919692,0.918788032337124,1.68667076714123,-9.00854604758511,0.460124059035503,0.379314252359964
1656.69975486699,0.919692,0.918198002563661,1.68667077030149,-9.01235044367104,0.45985342377272,0.379043632980453
1657.03652508453,0.919692,0.917603648963926,1.68667077095307,-9.01630002611396,0.45957777888226,0.378768013532719
1657.38356691871,0.919692,0.917001790250692,1.68667076865904,-9.02039957288667,0.459296311710243,0.378486583606406
1657.71778111226,0.919692,0.916428846759674,1.68667076312727,-9.02437552501618,0.4590260816541,0.378216401468894
1658,0.916264,0.915947896949663,1.68667075537227,-9.02775410377624,0.458797481596339,0.377987848876711
1658.34185045156,0.916264,0.915366533183525,1.68667074132449,-9.03187246923676,0.458519962154661,0.377710366099036
1658.68558904663,0.916264,0.914781259060319,1.68667072125801,-9.03604220569991,0.458239612184176,0.377430042016242
1658.98293580574,0.916264,0.914273174673446,1.68667069884801,-9.0396723933175,0.457995384859813,0.377185826292093
1659.28028256484,0.916264,0.913762725095012,1.68667067191942,-9.04332420932973,0.457749952340463,0.376940393499312
1659.64149522395,0.916264,0.913139067933286,1.68667063389417,-9.04778962916672,0.457450677960415,0.376641100031742
1660,0.912832,0.912516435449678,1.68667059190109,-9.05225344514758,0.457152413075075,0.376342795776526
1660.31671338991,0.912832,0.911964129600519,1.68667055306201,-9.05622343492484,0.456888974369193,0.376079332163418
1660.70503621556,0.912832,0.911285873402655,1.68667050575826,-9.06112506789708,0.456567750990408,0.375758077911351
1661.05987230277,0.912832,0.910667472658771,1.68667046495403,-9.06563670856534,0.456276759518955,0.375467058575985
1661.36267296087,0.912832,0.910142954547379,1.6866704332666,-9.06951128649134,0.456031899404425,0.375222175561755
1661.79383821485,0.912832,0.909405231537539,1.68667039479852,-9.07506697307983,0.455691192769038,0.374881438943735
1662,0.909404,0.90905784783611,1.68667037961428,-9.07773920855353,0.455531991395985,0.374722225073914
1662.28284356081,0.909404,0.908588551122804,1.68667036247151,-9.08142169076666,0.455318369258881,0.374508589930376
1662.59840327418,0.909404,0.908076899771753,1.68667034855518,-9.08555194618577,0.455087876541235,0.374278088190477
1662.91396298755,0.909404,0.907580081445923,1.68667034010553,-9.08970458514878,0.454866126305842,0.374056335979353
1663.27276274614,0.909404,0.907035868329999,1.68667033675228,-9.09445249001673,0.454625091945646,0.373815309740951
1663.602464265,0.909404,0.906557270105551,1.68667033882327,-9.09883898384514,0.454415136936406,0.373605373791795
1663.92600189783,0.909404,0.906108983442797,1.68667034465414,-9.1031644748697,0.454219667858881,0.373409936111646
1664,0.905972,0.906009505085212,1.68667034638983,-9.10415660127483,0.454176330327901,0.373366604996775
1664.36999051083,0.905972,0.905529207987432,1.68667035644959,-9.10913237023278,0.453967214406358,0.373157511608765
1664.71833472641,0.905972,0.90510247598829,1.68667036679376,-9.11383915756304,0.453781633030687,0.372971947327592
1665.04120267476,0.905972,0.904727725276734,1.68667037600591,-9.11821984117844,0.453617943208958,0.372808268832347
1665.37399590844,0.905972,0.904360532006209,1.6866703843477,-9.12275252611299,0.453456210953756,0.372646542641755
1665.7242040661,0.905972,0.903992585634501,1.6866703913596,-9.12754052530646,0.45329305420697,0.372483384810184
1666,0.90382,0.903714304932623,1.68667039548904,-9.13132370989688,0.453168535535476,0.372358860267514
1666.34059138571,0.90382,0.903382316314982,1.68667039901921,-9.13601040229681,0.453018158737952,0.372208481364733
1666.66414825087,0.90382,0.903076684775915,1.68667040101102,-9.14047728520279,0.452878434730274,0.372068755167455
1666.99639206639,0.90382,0.902770532557212,1.68667040193404,-9.14507850703091,0.452737236874585,0.371927554821372
1667.29799752855,0.90382,0.902497659509641,1.68667040199374,-9.14926780991061,0.452609924261427,0.371800239698174
1667.5996029907,0.90382,0.902228185026236,1.68667040149453,-9.15346874550614,0.452483288885553,0.371673601545107
1667.96274631239,0.90382,0.901906594753873,1.68667040038624,-9.15854210676672,0.452331490803319,0.371521799729904
1668,0.902036,0.901873718057509,1.68667040025122,-9.15906350612842,0.452315908576363,0.371506220129512
1668.18626843807,0.902036,0.901709530959757,1.68667039953593,-9.16167311869924,0.452237876207464,0.371428201984984
1668.51789712083,0.902036,0.901417643742704,1.68667039802229,-9.16633000475914,0.452098557363611,0.371288926036025
1668.91152187656,0.902036,0.901071064736957,1.68667039500162,-9.17187540131202,0.451932930967889,0.371123384010941
1669.23082520062,0.902036,0.900789216341019,1.68667039008396,-9.17638807399944,0.451797677548206,0.370988229914982
1669.56600287465,0.902036,0.900492139826214,1.68667038030279,-9.18113894887343,0.451654344880247,0.37084503568155
1669.95735960977,0.902036,0.90014290096889,1.68667035891773,-9.1867042006933,0.451485373269965,0.370676276175151
1670,0.900256,0.900104648256628,1.68667035570975,-9.18731174838848,0.45146680996237,0.370657729168989
1670.21320195113,0.900256,0.899912644260994,1.68667033644309,-9.19035299796221,0.45137332971533,0.370564327793034
1670.53235600467,0.900256,0.899622430641901,1.68667029607885,-9.19491663488722,0.451231182624004,0.370422275643904
1670.87857592582,0.900256,0.899302792401411,1.68667023472773,-9.1998824373598,0.451074333729627,0.370265492071024
1671.20216854631,0.900256,0.898998603768673,1.68667016034024,-9.20453818549559,0.450925100400009,0.370116276992235
1671.51573275065,0.900256,0.898698415646928,1.68667007359231,-9.2090632297298,0.45077804191273,0.369969189334835
1671.82929695499,0.900256,0.898393147826299,1.6866699748492,-9.21360186255836,0.45062996995627,0.369821034421528
1672,0.898472,0.898225187036444,1.68666991735241,-9.21607844878004,0.450549520225706,0.369740524680422
1672.59641886327,0.898472,0.897634421723736,1.68666970851775,-9.22476348586867,0.45027314355189,0.369464010692053
1672.85555432032,0.898472,0.897380011818605,1.68666961958107,-9.22855245509573,0.450158229739914,0.369349036443418
1673.11468977736,0.898472,0.897130530282094,1.68666953493531,-9.23235056819199,0.45004937361038,0.369240120445412
1673.3870990319,0.898472,0.896876855458487,1.6866694525952,-9.23635275700402,0.449942817504454,0.369133502998075
1673.72909129564,0.898472,0.896576651617203,1.68666936152445,-9.24139030415168,0.449822815667112,0.369013428281514
1674,0.896688,0.896358281397794,1.68666930077922,-9.24539032294033,0.449741948373192,0.368932512615146
1674.28789067563,0.896688,0.896150221130383,1.68666924843109,-9.24964932503245,0.449672487020273,0.368863042981859
1674.60651444499,0.896688,0.895954923632746,1.68666920557536,-9.25437143942577,0.4496170378044,0.36880762520648
1674.89406475509,0.896688,0.895815675661082,1.68666917975853,-9.25863912857927,0.449588437706738,0.368779096299251
1675.1697488002,0.896688,0.895719496578619,1.68666916479403,-9.26273462397068,0.449582224134107,0.3687729950009
1675.44543284532,0.896688,0.895663261630098,1.68666915692046,-9.26683239450898,0.449597155311173,0.36878808742768
1675.72895602508,0.896688,0.895649722633225,1.68666915269249,-9.27104733131896,0.449633998566641,0.368825154115106
1676,0.894904,0.895680186919206,1.68666914811891,-9.27507569765562,0.449689393026604,0.368880802979617
1676.33485781159,0.894904,0.895776491317169,1.68666913455215,-9.28004866173472,0.449784253853566,0.368975865354308
1676.63089889213,0.894904,0.895913742976148,1.68666910912799,-9.28443942173778,0.449889495601181,0.369081244917274
1676.92760224454,0.894904,0.896096983820522,1.68666906694962,-9.28883259232772,0.450012514675426,0.369204355966718
1677.27476740478,0.894904,0.896363726084617,1.68666899389144,-9.29396117805818,0.450176713004865,0.369368591598341
1677.56730888113,0.894904,0.89662706837486,1.6866689126134,-9.29827122669504,0.45032951315001,0.36952135362659
1677.9207181944,0.894904,0.896985685042168,1.68666879353009,-9.30346191204204,0.450528906860508,0.369720601338455
1678,0.896796,0.897071585361817,1.68666876429441,-9.30462374312355,0.450575823130868,0.369767484685555
1678.2981638658,0.896796,0.897410914218756,1.68666864887036,-9.3089840017844,0.450759475989862,0.369951051530195
1678.58846076974,0.896796,0.897764599274532,1.68666853214858,-9.31321452949026,0.450949069332792,0.370140558987962
1678.88051242801,0.896796,0.898142810499127,1.68666841512904,-9.31745502515576,0.451150610506857,0.370342012544369
1679.17256408629,0.896796,0.898543822808264,1.68666830264848,-9.3216789050922,0.451364623955873,0.370555938325045
1679.50240672285,0.896796,0.899025966961866,1.68666818550912,-9.32642808128202,0.451623737145222,0.370814954232728
1679.81567182692,0.896796,0.899515742562133,1.68666808766533,-9.33091624003485,0.451888659412442,0.371079787941744
1680,0.899828,0.899820147944997,1.68666803740028,-9.33354630943435,0.452054258803947,0.371245342428123
1680.31181531249,0.899828,0.900365940235299,1.68666796616983,-9.33797601003787,0.452353325639034,0.371544378315782
1680.62363062499,0.899828,0.90095554766741,1.68666791315147,-9.34237962990983,0.45267867571214,0.371869738983498
1680.92107829317,0.899828,0.901564466613108,1.68666787919139,-9.34655402527113,0.453015283742159,0.372206402909471
1681.21852596134,0.899828,0.902224050540147,1.68666785974691,-9.35070059174311,0.453379667714406,0.372570894878064
1681.5939661249,0.899828,0.903135917783004,1.68666785112469,-9.35589111703493,0.453881461133951,0.373072911235696
1681.89921081435,0.899828,0.903946784521433,1.68666785141739,-9.36007240647135,0.454323150684296,0.373514864218464
1682,0.90286,0.904228592177543,1.6866678518003,-9.3614448858994,0.454475413925687,0.373667204030021
1682.36770503802,0.90286,0.90531587402968,1.68666784895456,-9.36641563873162,0.455057563746011,0.374249455120751
1682.74908154354,0.90286,0.906538680528475,1.68666783204062,-9.37150705303921,0.455702142743761,0.374893997385873
1683.02557783619,0.90286,0.907481785076438,1.68666780895249,-9.3751546827794,0.456192098240033,0.375383818904121
1683.30207412883,0.90286,0.908468513629171,1.68666777829029,-9.37876369431777,0.456699490328319,0.375890972398343
1683.67293473015,0.90286,0.909854066807726,1.68666773232067,-9.38354101886899,0.457405680558796,0.37659665398589
1684,0.910308,0.911129241578153,1.68666769874391,-9.38769136169675,0.458050844226709,0.377241226793491
1684.29892124797,0.910308,0.912334862718689,1.68666768689521,-9.39143109531187,0.458658126886648,0.37784833792742
1684.59097746873,0.910308,0.913548476106575,1.6866677023962,-9.39503403523296,0.459268407978522,0.378458638571986
1684.8830336895,0.910308,0.91479703360949,1.68666774788728,-9.39858517216694,0.459894873833467,0.379085339303926
1685.23771902297,0.910308,0.916360166736368,1.68666783861395,-9.40282607821504,0.460675858257553,0.379866946004469
1685.55021478612,0.910308,0.917778993088577,1.68666793741533,-9.40649547170293,0.461380722889731,0.380572713172952
1685.85567177331,0.910308,0.91920094523608,1.68666803054797,-9.41001991699888,0.462081049990301,0.381274290815575
1686,0.919132,0.919883549300146,1.68666806587534,-9.41166341444785,0.462414179458704,0.381608044634727
1686.32591035634,0.919132,0.92144511746397,1.68666810355133,-9.41532247241194,0.46316851075943,0.382363224481573
1686.64221515041,0.919132,0.922977765354168,1.68666805933135,-9.41880398299938,0.463897775056988,0.383093072111034
1686.98329587273,0.919132,0.924633677834697,1.68666790065921,-9.42248102348233,0.46467311449864,0.383868717358804
1687.3482741226,0.919132,0.926389729780731,1.68666759555539,-9.42632758365597,0.465482256203977,0.384677737494254
1687.64720403208,0.919132,0.927802407485077,1.68666724916939,-9.42941125105798,0.46612672760915,0.385321699264371
1688,0.927952,0.929428660980806,1.68666675398026,-9.43297494182679,0.466866520043399,0.38606038794715
1688.29184569263,0.927952,0.930736809683964,1.68666630460125,-9.43586255157984,0.467464203049273,0.386657111626755
1688.58369138526,0.927952,0.932013565726855,1.68666585321741,-9.43869674287781,0.468055611672802,0.387247353016271
1688.9294905515,0.927952,0.933496475105581,1.68666536181116,-9.44198693680638,0.468760258750681,0.387950320186526
1689.28029840673,0.927952,0.934989769594897,1.6866649676479,-9.44524990680747,0.469497008886256,0.388685003447706
1689.58648150271,0.927952,0.936310306550226,1.68666475817433,-9.44803538795885,0.470177531510817,0.389363394824938
1689.91211402636,0.927952,0.937766917437109,1.68666472349139,-9.45093161114244,0.470963268587445,0.390146500930503
1690,0.940368,0.938174602568562,1.68666475406873,-9.45170108195738,0.47118942688804,0.390372043977897
1690.32011899967,0.940368,0.939734450207455,1.6866650328137,-9.45445732032799,0.472074006254973,0.3912552699461
1690.69594736899,0.940368,0.941768483299021,1.68666572535548,-9.45759247367984,0.473258760657463,0.392439417011758
1691.00778413114,0.940368,0.943677115230311,1.6866666013474,-9.46010121420328,0.474379632998496,0.393560751608184
1691.30243568418,0.940368,0.945702531636729,1.68666765284418,-9.46238474539978,0.475558649361262,0.394741153546006
1691.70502409509,0.940368,0.948856306581076,1.68666934730394,-9.46535064145877,0.477346981716444,0.39653312259197
1692,0.943716,0.951453640074238,1.68667067658718,-9.46739796926673,0.478762106276601,0.39795206314501
1692.28013312306,0.943716,0.954123597027718,1.68667190590608,-9.46923481898836,0.480159016255638,0.399351319426751
1692.570534819,0.943716,0.957056928468005,1.68667305210659,-9.47102205263959,0.481624400677889,0.40081876849856
1692.91081090727,0.943716,0.960621911381229,1.68667413048672,-9.47295937786846,0.483308494947602,0.402504689060771
1693.213522663,0.943716,0.96381104833309,1.68667478835839,-9.47453952518756,0.484722653815566,0.403919813224318
1693.51282540209,0.943716,0.966879075466798,1.68667513109367,-9.47597244511044,0.485993838497084,0.405191215830224
1693.81212814118,0.943716,0.969763432081015,1.6866751681219,-9.47728394594575,0.487098009752606,0.40629474084212
1694,0.969164,0.971437636651282,1.68667504608341,-9.47804997284255,0.487690631409293,0.406886631691298
1694.33375649284,0.969164,0.974076761121728,1.6866745947248,-9.4793145171566,0.488526142964069,0.407721458699987
1694.68095214162,0.969164,0.976276697734035,1.68667387698464,-9.48052089009077,0.48907781929625,0.408272253472576
1694.95271215864,0.969164,0.977556381601544,1.68667319214564,-9.48140669117783,0.489275733244225,0.40846934228716
1695.22447217566,0.969164,0.978418880010185,1.68667244176125,-9.48225818872933,0.489269833882414,0.408462487830953
1695.62786557334,0.969164,0.978909001156145,1.68667128734105,-9.48349336288791,0.488907171440491,0.408098147167723
1695.96379800658,0.969164,0.978613584814974,1.68667036424123,-9.48452870221306,0.48832527587672,0.407514597417619
1696,0.99136,0.978545642640441,1.68667026987023,-9.48464194040312,0.488249645587875,0.407438849339533
1696.18100996712,0.99136,0.978107547676505,1.68666981897851,-9.48521546335669,0.487839458047567,0.407028043655689
1696.62715919101,0.99136,0.976409989436519,1.68666889862058,-9.48669965029439,0.486654915184958,0.405842383033041
1696.99361602068,0.99136,0.974517148609688,1.68666839115468,-9.48801763064701,0.485588193699523,0.404775279256889
1697.29597006209,0.99136,0.972754354375748,1.68666815514183,-9.48918439507386,0.484711326464749,0.40389854852686
1697.58343505684,0.99136,0.971012037721947,1.68666807797147,-9.49036411349422,0.483921473407366,0.403109274422261
1698,0.963132,0.968545622820209,1.68666818148304,-9.49219437696918,0.482908987408301,0.402098407767677
1698.27561861997,0.963132,0.967043420297562,1.68666834896862,-9.49347914960924,0.482350310214444,0.401540384491503
1698.55123723993,0.963132,0.965697046942084,1.6866685579827,-9.49481647117556,0.48188886292459,0.401079497902593
1698.89077787933,0.963132,0.964292906655462,1.68666883311546,-9.49652615815442,0.481455770772455,0.400646939985478
1699.18580853852,0.963132,0.963319182580058,1.6866690601724,-9.49805736914175,0.481197070586554,0.400388534159445
1699.48083919771,0.963132,0.962576933992542,1.68666925765625,-9.49962113213669,0.481038863996725,0.400230432453376
1699.79246259032,0.963132,0.962034047146643,1.68666942344115,-9.50129805636654,0.480968234611159,0.400159671096441
1700,0.960984,0.96180022967707,1.68666950795336,-9.5024243543024,0.480969466002133,0.400160709816773
1700.32315638029,0.960984,0.961618583169832,1.68666960212223,-9.50418592792129,0.481035630933067,0.400226787365777
1700.62940296383,0.960984,0.961624910598314,1.68666965623305,-9.50585698714055,0.481156138818605,0.400347214367476
1700.98744721193,0.960984,0.961811234225545,1.68666968556423,-9.50780408214342,0.481348276879766,0.400539260564766
1701.3593499052,0.960984,0.962158710499596,1.68666968737491,-9.50981102363135,0.481585445582074,0.400776337840286
1701.66047189462,0.960984,0.96251913957969,1.68666967404935,-9.51142013864937,0.481791342495465,0.400982164766081
1702,0.96322,0.962976583010537,1.68666964915368,-9.51321458510764,0.48202718783269,0.401217937324225
1702.298361655,0.96322,0.963400585944402,1.68666962277221,-9.51477279456372,0.482231872211202,0.401422566850575
1702.59672331,0.96322,0.96382936438909,1.68666959535917,-9.51631308916661,0.482430558243994,0.401621207738274
1702.90977631606,0.96322,0.964273160117288,1.68666956807942,-9.51791004654193,0.48263028457876,0.401820899511445
1703.22282932212,0.96322,0.964703550130475,1.6866695442675,-9.51948782199917,0.482821081389401,0.402011677665363
1703.57309242908,0.96322,0.965164947275368,1.68666952319951,-9.52123121880476,0.483024976999139,0.402215575170144
1703.9151350367,0.96322,0.965594288739547,1.68666950878355,-9.52291229398195,0.483214965666767,0.402405593463996
1704,0.965456,0.9656977410888,1.68666950610153,-9.52332622455861,0.483260914606551,0.402451548844807
1704.34002786972,0.965456,0.966101260622052,1.68666949838191,-9.52497250030634,0.483441740036715,0.40263237838028
1704.67928483874,0.965456,0.966488780440804,1.68666949466048,-9.52659609031797,0.483618040954721,0.402808674718735
1704.99739633698,0.965456,0.966841611056271,1.68666949407234,-9.52810179330455,0.483780560165612,0.402971180458039
1705.31550783521,0.965456,0.967187367005671,1.68666949595747,-9.52959170269938,0.483942201898192,0.403132798455025
1705.67538079276,0.965456,0.967573739850252,1.68666950108211,-9.53125843100662,0.484125788438613,0.403316343886389
1706,0.967692,0.967921043691996,1.68666950882213,-9.5327448660263,0.484292366571044,0.403482870854445
1706.32420388902,0.967692,0.968269208853159,1.68666952023663,-9.53421326861814,0.484460629247633,0.403651074221201
1706.72175240416,0.967692,0.968700397733834,1.68666954070652,-9.53599170277523,0.484670573978873,0.403860929559595
1707.05176790222,0.967692,0.969063211401535,1.68666956456908,-9.53744924860268,0.484847291027366,0.404037556843642
1707.3755519341,0.967692,0.969424063713354,1.68666959551914,-9.53886249366517,0.485023052892141,0.404213215416231
1707.75713141531,0.967692,0.969855725999989,1.68666964369413,-9.54050637428311,0.485233545573632,0.404423565013069
1708,0.969928,0.970133984842713,1.68666968216181,-9.54154032336504,0.485368805632381,0.40455872830034
1708.32938441298,0.969928,0.970515473462342,1.68666974562838,-9.54292705612074,0.485553576127323,0.404743422027917
1708.63884177595,0.969928,0.970877818876585,1.68666981806854,-9.5442134506373,0.485728733736368,0.404918539826718
1708.94829913891,0.969928,0.971243353397248,1.68666990279474,-9.54548376795482,0.485904328567131,0.405094132017405
1709.32540197981,0.969928,0.97169157825276,1.68667002062805,-9.54700990653886,0.486116956170729,0.405306815774075
1709.66364023039,0.969928,0.972093857456805,1.68667013622348,-9.54835833716918,0.486305070903704,0.405495045901418
1710,0.972164,0.972490727246301,1.68667025513216,-9.54968027675159,0.486486642496145,0.405676789892895
1710.33096362479,0.972164,0.972873636303372,1.68667036949435,-9.55096286527116,0.486656443018546,0.405846703865257
1710.66192724957,0.972164,0.973243212884671,1.68667047483576,-9.55222808561689,0.48681459642081,0.406004955321138
1710.98771603885,0.972164,0.973587342555989,1.68667056492148,-9.55345744797838,0.486955169737299,0.406145605379236
1711.29715607964,0.972164,0.973889596190016,1.68667063501058,-9.55461143085284,0.48707107006319,0.406261555584461
1711.60659612044,0.972164,0.974161449903743,1.68667068844278,-9.55575340909134,0.487167407882746,0.406357915710768
1711.95496945725,0.972164,0.974423423663761,1.68667072828728,-9.55702667193011,0.487249556306007,0.406440049264422
1712,0.9744,0.97445346787975,1.68667073191471,-9.55719041875414,0.487257941188655,0.406448434238185
1712.22515271375,0.9744,0.974589436615468,1.68667074514341,-9.55800670035269,0.487291736330569,0.40648222633323
1712.56639197115,0.9744,0.974747076224037,1.68667075086028,-9.559237469911,0.487316604842479,0.406507080184294
1712.87618566821,0.9744,0.974835652605331,1.68667074313441,-9.56035040201423,0.487311192274964,0.406501641966146
1713.18597936527,0.9744,0.97486923730924,1.68667072544938,-9.56146157410479,0.487278342996262,0.406468753262001
1713.53577867449,0.9744,0.974838955510309,1.68667069661147,-9.56271720515168,0.487208680503962,0.406399027114938
1713.91441279541,0.9744,0.974724408717091,1.68667065912542,-9.56408148066306,0.48709722944603,0.406287480818341
1714,0.975556,0.974686964038728,1.68667065027168,-9.56439104398088,0.487067171295858,0.406257402240376
1714.3377369157,0.975556,0.974499435249473,1.68667061588632,-9.56561834710971,0.486932212237347,0.406122385836735
1714.670490882,0.975556,0.974256657662031,1.68667058528449,-9.56683853855326,0.486777004169582,0.405967135558133
1714.99260175659,0.975556,0.97397308689412,1.68667056099298,-9.56803241656505,0.486609968517453,0.405800075796752
1715.31471263119,0.975556,0.973648874874894,1.68667054320727,-9.56924071489635,0.486429544911735,0.405619648091231
1715.65925922576,0.975556,0.973265616787401,1.68667053178078,-9.57055090813721,0.486225576412205,0.405415701749443
1716,0.972996,0.972858252678549,1.6866705275569,-9.57186610554254,0.486016771838626,0.405206945397914
1716.32893757793,0.972996,0.97244584402696,1.68667052858354,-9.57315512000032,0.48581083978414,0.405001037826407
1716.68774628298,0.972996,0.971981756419874,1.68667053325677,-9.57458367986392,0.485583484457238,0.404773704805317
1717.07151756471,0.972996,0.971475868319788,1.68667054020998,-9.57613819054302,0.485340039818547,0.404530277614766
1717.39658736067,0.972996,0.971043950452632,1.6866705463768,-9.5774766331027,0.485134307824013,0.404324553962361
1717.74479946379,0.972996,0.970580950043524,1.68667055238838,-9.57893251722422,0.484915003047333,0.404105250119179
1718,0.970436,0.970242654826919,1.68667055613184,-9.58001405298043,0.484755637475859,0.403945880689609
1718.33179604791,0.970436,0.969805128355794,1.68667056008402,-9.5814384941615,0.484549922938938,0.403740168349216
1718.65700729437,0.970436,0.969379337056342,1.68667056299417,-9.58285461122095,0.4843494089835,0.403539657607666
1718.98221854084,0.970436,0.968956663853879,1.68667056497553,-9.58429034883327,0.484150316953309,0.403340569956563
1719.32189371467,0.970436,0.96851821985517,1.68667056605031,-9.58581075218073,0.48394355927726,0.403133818235133
1719.64833534818,0.970436,0.968099219443674,1.68667056609363,-9.5872918364417,0.483745085423038,0.40293535157726
1720,0.967876,0.967649657500738,1.68667056498597,-9.58890911554777,0.483531669895082,0.40272194567787
1720.36453760104,0.967876,0.967184746054257,1.68667056245692,-9.59060935403652,0.48331070167857,0.402500990591733
1720.75024712415,0.967876,0.966693183995514,1.68667055805072,-9.59243462804128,0.483076143734276,0.402266450104751
1721.08277565879,0.967876,0.966269128632993,1.68667055259999,-9.59402994833553,0.48287367912419,0.402064003844371
1721.4088703439,0.967876,0.965852673000982,1.6866705455212,-9.59561395082263,0.48267486996616,0.40186521598135
1721.74517906902,0.967876,0.965422295617723,1.68667053612575,-9.59726787128491,0.482468922783187,0.401659294535531
1722,0.965316,0.965095506639848,1.68667052737593,-9.59853480850625,0.482312553258649,0.401502945744694
1722.33657711797,0.965316,0.964662894915236,1.68667051335414,-9.60022645902587,0.482105921170064,0.401296329380825
1722.67874123786,0.965316,0.964221978251062,1.68667049601137,-9.60196749732618,0.48189522923009,0.401085645546826
1723.01929134753,0.965316,0.963782160110827,1.68667047574786,-9.6037217016019,0.48168521207278,0.400875626989675
1723.33088298162,0.965316,0.963379152647653,1.68667045495346,-9.60534545725595,0.481493526794154,0.400683930681994
1723.64247461571,0.965316,0.962975995603585,1.6866704326155,-9.60698709725921,0.481302203925945,0.400492585988657
1724,0.962756,0.962513989408865,1.68667040618733,-9.60889274559225,0.48108361039853,0.400273955799789
1724.38925972636,0.962756,0.962013081580071,1.68667037828525,-9.61099418893771,0.480848410481621,0.400038741785043
1724.71275081434,0.962756,0.961599916508376,1.68667035710009,-9.6127615534521,0.480655553595009,0.399845884705621
1725.07583028289,0.962756,0.961141364036002,1.68667033622539,-9.61476763418578,0.480442696692417,0.399633042762921
1725.37720299946,0.962756,0.960766307379979,1.68667032125529,-9.61645055045623,0.480270065596715,0.399460438505812
1725.67857571604,0.962756,0.960397514652027,1.68667030801389,-9.61814930956571,0.480101233754687,0.399291648748608
1726,0.960196,0.960012253006158,1.68667029491084,-9.6199782055032,0.479925454060953,0.399115931684278
1726.36920915492,0.960196,0.959581302207581,1.68667027934671,-9.62210027650035,0.479730032382807,0.398920592060179
1726.70055444651,0.960196,0.959205964574389,1.68667026282831,-9.6240235502063,0.479560503664163,0.398751153437268
1727.0351209194,0.960196,0.958838407478735,1.68667024145742,-9.62598303578871,0.479394423786229,0.398585182195816
1727.36968739228,0.960196,0.958482428463366,1.68667021299128,-9.62795959022078,0.479233813590936,0.398424700290543
1727.69584761767,0.960196,0.958146295092565,1.68667017594389,-9.62990240123458,0.479082061602628,0.398273094191271
1728,0.957872,0.957842051806958,1.6866701308414,-9.63172785400685,0.478943930390586,0.398135110380885
1728.3532491949,0.957872,0.957498909720346,1.68667006276679,-9.63386414369103,0.478787610415284,0.397978890468623
1728.71834245464,0.957872,0.957154416412711,1.68666997247637,-9.63608981969974,0.478630373597223,0.397821705499234
1729.09499260535,0.957872,0.956808432920688,1.68666985829098,-9.6384043373291,0.478472075835311,0.397663394261469
1729.4375035235,0.957872,0.956501583743705,1.68666973860363,-9.64052486359291,0.478332861844225,0.397524097378062
1729.75696318387,0.957872,0.956222631502118,1.68666961760623,-9.64251585622417,0.478208589637986,0.39739967679994
1730,0.95632,0.956016147038687,1.68666952293332,-9.6440388047822,0.478118604919486,0.397309542731615
1730.36811387356,0.95632,0.955716187722371,1.68666938254963,-9.64635852406201,0.477992853576646,0.397183647157229
1730.67516320054,0.95632,0.955482309118496,1.68666927463204,-9.64830469726409,0.477901183275658,0.397091873791007
1730.98221252753,0.95632,0.95526885136647,1.686669179929,-9.65026017281169,0.477824313455767,0.397014921387945
1731.33882361264,0.95632,0.955054540202435,1.68666909063085,-9.65254145102264,0.477757717940995,0.39694826245926
1731.64733733417,0.95632,0.954905611185912,1.68666903327891,-9.65452223132942,0.477723678210733,0.396914202636728
1731.9558510557,0.95632,0.954797332225035,1.68666899472277,-9.6565078503465,0.477713962363809,0.396904505720649
1732,0.954768,0.954785524851612,1.68666899069531,-9.65679227787346,0.477714673891208,0.396905217083182
1732.22074472148,0.954768,0.954741435949178,1.68666897582671,-9.65821506910365,0.477726563122939,0.39691710984902
1732.59018385587,0.954768,0.954727413218626,1.68666896892739,-9.66059690259567,0.477779158716323,0.396969723859427
1732.95962299027,0.954768,0.954794622213257,1.68666898113219,-9.66297591056815,0.477874079037561,0.397064681297476
1733.28459041261,0.954768,0.95492512303132,1.68666900422267,-9.66506267424912,0.477992440590937,0.397183093886164
1733.60955783495,0.954768,0.955124377261496,1.68666903549149,-9.66714068807526,0.478143176526718,0.39733390082255
1733.95186727672,0.954768,0.955408471170505,1.6866690733985,-9.66931668812469,0.478334903588581,0.397525727302311
1734,0.954416,0.955454404788241,1.68666907889355,-9.66962139623421,0.478364360230712,0.397555194304975
1734.24066361639,0.954416,0.955705469816837,1.68666910615612,-9.67113963702729,0.4785202108297,0.397711091599013
1734.60297763144,0.954416,0.956147122738547,1.6866691442073,-9.67340674584178,0.478779553940858,0.397970490148736
1735.00911060116,0.954416,0.956723079602545,1.68666917868613,-9.67591762858386,0.47909958699474,0.398290558809938
1735.37503102899,0.954416,0.957302994248891,1.68666920003096,-9.67814896267158,0.479407377094534,0.39859835085584
1735.70384206276,0.954416,0.957863033539727,1.68666921090662,-9.68012685302066,0.479695461958906,0.39888640770752
1736,0.958164,0.958391531993742,1.68666921460731,-9.68188511566777,0.479961410694037,0.399152308426524
1736.32054321663,0.958164,0.958982318065295,1.68666921361696,-9.68376243972897,0.480253084445303,0.399443949570802
1736.64108643326,0.958164,0.959586547859039,1.68666920932275,-9.68561237974089,0.480547101999718,0.399737934138012
1737.03469446638,0.958164,0.9603395141967,1.68666920210189,-9.68784590969797,0.48090953896228,0.400100330488441
1737.3772032981,0.958164,0.960999399668642,1.68666919610241,-9.68975499202677,0.481224107831997,0.400414864443416
1737.70545663466,0.958164,0.961632577984123,1.68666919210028,-9.69155441137453,0.481524434250189,0.400715158352783
1738,0.961908,0.962199692790782,1.68666919088559,-9.69314389706164,0.481793037471244,0.400983732375789
1738.36852316511,0.961908,0.962906578787355,1.68666919352511,-9.69509920230901,0.482127284574554,0.401317929797617
1738.70822619982,0.961908,0.963555126004078,1.6866692009571,-9.69686883140447,0.482434045619664,0.401624636781274
1739.03061910906,0.961908,0.964168132059902,1.68666921332379,-9.69851934015899,0.482724882740536,0.401915414597477
1739.3530120183,0.961908,0.96477932586068,1.6866692317423,-9.7001417326488,0.483015351976747,0.402205816095547
1739.69380596458,0.961908,0.965424360726198,1.68666925881108,-9.70182620996276,0.48332245903023,0.402512841645985
1740,0.965656,0.966003858070275,1.68666929072511,-9.70331293833598,0.483599271117591,0.402789574952418
1740.3357572095,0.965656,0.966640118855336,1.68666933503218,-9.70491409565909,0.483903545179191,0.403093790558122
1740.71811025958,0.965656,0.967366517719483,1.68666939819527,-9.70670029285176,0.484250651977628,0.403440853377072
1741.08153060898,0.965656,0.968059030615088,1.6866694705318,-9.70836128179846,0.484581411850574,0.403771598825903
1741.40663796871,0.965656,0.968679846449356,1.68666954424036,-9.70981673816885,0.484876760505486,0.404066961760435
1741.76844886269,0.965656,0.969370881508476,1.68666963392718,-9.7114027297052,0.485203203882136,0.404393456651226
1742,0.9694,0.96981210954436,1.68666969396727,-9.71239911198009,0.485410300391102,0.404600600065846
1742.33114477705,0.9694,0.970439551494655,1.6866697807132,-9.71379896045483,0.485702273659035,0.404892591465163
1742.64167120124,0.9694,0.971021204257411,1.68666986050529,-9.71508509221775,0.48596929795881,0.405159613173572
1742.95219762544,0.9694,0.9715927117934,1.68666993702709,-9.71634597487131,0.486228173080915,0.405418462995128
1743.31074062619,0.9694,0.972234788687888,1.68667002032526,-9.71777122475059,0.486514542008462,0.405704769118257
1743.68028025821,0.9694,0.972870156485415,1.68667010089093,-9.71920710321433,0.486791971345133,0.405982089019388
1744,0.973148,0.97339300743678,1.68667016787827,-9.72042359394056,0.487015710680963,0.406205701081983
1744.36340347553,0.973148,0.97395158122711,1.68667024416121,-9.72177894875581,0.48724978992451,0.406439699145392
1744.72674605847,0.973148,0.974467071361615,1.6866703238358,-9.72310705394867,0.487459744881702,0.406649603827238
1745.05916412304,0.973148,0.974897248358108,1.68667040122635,-9.72430049917095,0.487629742736392,0.406819588387955
1745.41015286027,0.973148,0.975305167400908,1.68667048762426,-9.72554045617806,0.487785322383163,0.406975194364299
1745.77533992754,0.973148,0.975675986922148,1.6866705809691,-9.72681121145395,0.487919135655623,0.407109086815395
1746,0.976148,0.975875682841029,1.68667063870321,-9.72758442183437,0.487986917429156,0.40717693870482
1746.33114831971,0.976148,0.976128960994428,1.68667072142592,-9.72871404969751,0.488066335619563,0.407256423625225
1746.66807794069,0.976148,0.976334657117909,1.6866707992937,-9.72985325376532,0.488120705995851,0.407310857027434
1747.01519460916,0.976148,0.976489700753779,1.68667086957779,-9.73101892405994,0.488147914151493,0.407338122503171
1747.33843429832,0.976148,0.976580460911478,1.68667092377193,-9.73209969208848,0.488146813188899,0.407337065386046
1747.66167398748,0.976148,0.976617974554897,1.68667096578463,-9.73317839890645,0.488119122884851,0.407309406949614
1748,0.976628,0.976598674756322,1.68667099610172,-9.73430796719635,0.48806079798637,0.407251100912501
1748.37943675429,0.976628,0.976503932173857,1.68667101372864,-9.73557903033071,0.487959847571281,0.407150167491197
1748.70810266134,0.976628,0.976358013582915,1.68667101588547,-9.73668678543355,0.487841398010631,0.407031721285531
1749.07613717219,0.976628,0.976123210247368,1.68667100541411,-9.73793830506077,0.487674530023682,0.406864841582184
1749.44898899461,0.976628,0.975808256207968,1.68667098318661,-9.73922203866006,0.487470409122925,0.406660688723473
1749.7706196661,0.976628,0.975475202337854,1.68667095689491,-9.74034528786289,0.487267106184516,0.406457339029844
1750,0.976124,0.975204047047049,1.68667093544671,-9.74115680961614,0.487107720907982,0.406297913786446
1750.35575536898,0.976124,0.974731097628644,1.68667090014934,-9.74243488363936,0.48683968073829,0.406029850652286
1750.71151073796,0.976124,0.974199740426298,1.68667086497132,-9.7437392099657,0.486549658323412,0.405739826702936
1751.04466953071,0.976124,0.973655744553081,1.68667083375671,-9.74498682281023,0.486261224540242,0.40545141493223
1751.37782832346,0.976124,0.973073879384254,1.68667080471215,-9.74626161225345,0.485960549726553,0.405150789061934
1751.70943023019,0.976124,0.972464176812727,1.68667077745401,-9.74755893518566,0.485652272853191,0.404842592193969
1752,0.972192,0.971910243459262,1.68667075378931,-9.74872002610316,0.485376350634904,0.404566761150237
1752.34447883126,0.972192,0.971235726455341,1.6866707237999,-9.75012682165689,0.485044943937406,0.404235413606337
1752.74066632871,0.972192,0.970443348561942,1.68667068379829,-9.75178631507213,0.48466097576797,0.40385148587896
1753.08678502926,0.972192,0.969742197052419,1.68667064264695,-9.75327296766193,0.484324435395079,0.403514951313838
1753.42018474783,0.972192,0.969063139108386,1.68667059757617,-9.75473775949929,0.484001383096817,0.403191873354921
1753.76698747766,0.972192,0.968356649383151,1.6866705463156,-9.75629560563987,0.48366839263392,0.402858817931751
1754,0.96826,0.96788367032968,1.68667051057671,-9.75736180379067,0.483446878172521,0.402637241961753
1754.34501446748,0.96826,0.967188521618702,1.68667045830356,-9.75896906511655,0.483123611675599,0.402313916743682
1754.6535875233,0.96826,0.966574705517479,1.68667041472828,-9.76043514442056,0.48284107839623,0.402031335272429
1754.96216057913,0.96826,0.965971162767624,1.68667037626738,-9.7619277535624,0.482565685193191,0.401755899528527
1755.32961064858,0.96826,0.9652696119396,1.68667033922097,-9.76373898482441,0.482248506793654,0.401438680252684
1755.6913816406,0.96826,0.96460120685753,1.6866703135331,-9.76555709771268,0.481950152004178,0.401140298668653
1756,0.964328,0.964051532169118,1.686670300588,-9.76713445267043,0.481707452484338,0.400897587155526
1756.3805165807,0.964328,0.963403355404864,1.68667029579805,-9.76911125707214,0.481424141124214,0.400614252584644
1756.73895147401,0.964328,0.962825710262326,1.68667030189584,-9.77100405829409,0.481175042502285,0.400365134234393
1757.0519438138,0.964328,0.962349350339237,1.68667031497961,-9.77267988086827,0.480971678000107,0.400161754942896
1757.46173939758,0.964328,0.96176699184847,1.68667034192789,-9.77490432452538,0.480724950272966,0.399915012436088
1757.74345229661,0.964328,0.961394237455307,1.68667036613442,-9.77645216756465,0.48056829639392,0.399758352153109
1758,0.960896,0.961074106826368,1.68667039162871,-9.77787410419464,0.480434025637906,0.399624078616875
1758.32507181341,0.960896,0.960693933567935,1.68667042786575,-9.77969172968535,0.480273945118649,0.399463998342642
1758.65014362683,0.960896,0.960340246418342,1.68667046750586,-9.7815259954316,0.480124073098649,0.399314132037868
1758.9947956278,0.960896,0.959990918330861,1.6866705119897,-9.78348770394124,0.479974392853615,0.399164464701578
1759.35938792969,0.960896,0.95964542915083,1.68667056024256,-9.78558069054036,0.479822905596644,0.399012999830382
1759.68978319012,0.960896,0.959348921635462,1.68667060356341,-9.78749231102943,0.479689604204578,0.398879727454244
1760,0.959208,0.959080566103986,1.68667064259388,-9.78929960892978,0.479566022567861,0.398756179609667
1760.36029327099,0.959208,0.958775744186421,1.68667068430607,-9.79141337584047,0.479421179700327,0.398611366223345
1760.69502569239,0.959208,0.958494013878082,1.68667071818635,-9.7933912602893,0.479283369868713,0.398473580099099
1761.05893770281,0.959208,0.958183628166798,1.68667074854691,-9.79555710272511,0.479128018908884,0.398318249358336
1761.38659013622,0.959208,0.957895896455728,1.68667076953042,-9.79752133775839,0.478980687214385,0.398170929418292
1761.74037825307,0.959208,0.957571855269166,1.68667078523881,-9.79965797174685,0.478812262210977,0.398002508428723
1762,0.957516,0.957322850614931,1.68667079231053,-9.80123677088953,0.478682014109953,0.397872257534567
1762.32866454969,0.957516,0.95699157084582,1.68667079629898,-9.80324929957863,0.47850777009012,0.397698011574324
1762.68963623405,0.957516,0.956604577743214,1.686670795092,-9.80547852781876,0.478303731537873,0.397493966423731
1762.99271839114,0.957516,0.956259423252289,1.68667079032322,-9.80736644685657,0.478122534278138,0.397312759319018
1763.29580054823,0.957516,0.955895014492905,1.68667078287463,-9.80927000758783,0.477932058530937,0.397122269150355
1763.68666441571,0.957516,0.955396316565582,1.68667077056335,-9.81174932336633,0.477672931814571,0.396863116045641
1764,0.955468,0.954973605755915,1.68667075961065,-9.81375783065494,0.477455673950136,0.396645831980507
1764.31096113153,0.955468,0.954534974017946,1.68667074884148,-9.81577047619196,0.47723239401036,0.39642253908515
1764.64351421857,0.955468,0.954046549603503,1.6866707383803,-9.81794508237346,0.476985927641782,0.396176066667134
1764.97606730561,0.955468,0.953540490386253,1.68667072961762,-9.82014348052613,0.476733458540918,0.395923601204253
1765.30251135364,0.955468,0.953029211797853,1.68667072286005,-9.82232533296419,0.476481092565438,0.395671249999031
1765.63582661377,0.955468,0.952495151658541,1.68667071761751,-9.82457805780856,0.476219446348127,0.395409632312561
1766,0.952152,0.951901013934608,1.68667071301433,-9.82706871468156,0.475930772019698,0.395121005298339
1766.34454142409,0.952152,0.951331496516619,1.68667070847992,-9.8294537482152,0.47565605530055,0.39484633185897
1766.71711518238,0.952152,0.95071008791743,1.68667070168135,-9.83206448286287,0.475357270531221,0.394547600046178
1767.07176213977,0.952152,0.950115035000126,1.68667069179132,-9.83458037271395,0.475072283904882,0.394262670189992
1767.37110822658,0.952152,0.949611027397747,1.68667067973808,-9.83672741470222,0.474831565041278,0.394022004359003
1767.70124365243,0.952152,0.949053979209969,1.68667066142707,-9.83912025151634,0.47456545051946,0.393755954025096
1768,0.948836,0.948549139090919,1.68667063943126,-9.84130826377761,0.474324462650521,0.393515026348267
1768.31779694827,0.948836,0.948011557388719,1.68667060949569,-9.84365934030398,0.474068284400201,0.393258886888578
1768.64800278485,0.948836,0.94745247903282,1.68667057068688,-9.84612802070311,0.473801794697559,0.392992419126713
1769.00233265363,0.948836,0.946852144256295,1.6866705204948,-9.84880632544669,0.473515903367494,0.392706526367991
1769.30291198411,0.948836,0.946342838867422,1.68667047184002,-9.85110210078691,0.47327431051021,0.392464908408416
1769.6034913146,0.948836,0.945834033622709,1.68667041900007,-9.85341964974777,0.473033771002267,0.392224318371762
1770,0.94552,0.9451651501336,1.68667034617097,-9.85651002649535,0.472719434400703,0.391909877178602
1770.30176432518,0.94552,0.944659690123055,1.68667029158675,-9.85888710389859,0.472484419152606,0.391674806929511
1770.60352865036,0.94552,0.9441595806167,1.68667024061035,-9.86128565158063,0.472254216415049,0.39144455580757
1771.01396751893,0.94552,0.943492563634327,1.68667018070062,-9.86458182504647,0.471951095823327,0.391141383518916
1771.36535542411,0.94552,0.94293858689108,1.68667014041384,-9.86743394176617,0.471703968882798,0.390894229081607
1771.66126325973,0.94552,0.942488015286801,1.68667011525684,-9.86985656328375,0.471506114684063,0.39069636679577
1772,0.942204,0.941993947032644,1.68667009638622,-9.8726522093085,0.471292365614986,0.390482626706916
1772.2981403055,0.942204,0.941581232137396,1.68667008797735,-9.87513163057982,0.471117097297948,0.390307367693082
1772.59628061099,0.942204,0.941191661755379,1.68667008630024,-9.8776276728007,0.470954515781124,0.390144804649031
1772.92750881841,0.942204,0.940788248989019,1.68667009095377,-9.88041894224348,0.470788738683387,0.389979060613387
1773.25873702583,0.942204,0.940417512720521,1.68667010069046,-9.88322793143239,0.470639121597457,0.38982949185474
1773.60845698678,0.942204,0.940062542789358,1.68667011412888,-9.88621125510053,0.470498459753853,0.389688900108965
1773.9600035274,0.942204,0.939743282949132,1.68667012805631,-9.88922646575691,0.470373099974627,0.389563633339195
1774,0.939436,0.939709288537508,1.68667012952458,-9.88957047029689,0.470359788533435,0.389550331012654
1774.19998236299,0.939436,0.939546198149371,1.68667013613628,-9.89129323338758,0.470296032634723,0.389486623184686
1774.53055528112,0.939436,0.939300471756994,1.68667014314468,-9.89415036712745,0.470199993327726,0.389390665019343
1774.86292136036,0.939436,0.939080364233323,1.68667014312789,-9.89703368677175,0.470112759796802,0.389303514487438
1775.21454940006,0.939436,0.938872294710244,1.68667013308184,-9.90009455282224,0.470028071522134,0.389218914494795
1775.53506912425,0.939436,0.938700343163245,1.68667011329982,-9.90289311490507,0.469956107815159,0.389147030551291
1775.85558884843,0.939436,0.938540997099601,1.68667008222469,-9.90569913234486,0.469887007238131,0.389078007827758
1776,0.938608,0.938472268764977,1.68667006431937,-9.9069657042668,0.469856337201325,0.389047369992561
1776.50452212436,0.938608,0.93824160847096,1.68666998212469,-9.91140146472442,0.469750534548193,0.388941641229508
1776.86222042626,0.938608,0.938082791529976,1.68666990584184,-9.91455624832673,0.469676098353701,0.388867225919071
1777.21991872815,0.938608,0.937925109406319,1.68666981637847,-9.91771909233102,0.469601306654093,0.388792422682829
1777.53138233722,0.938608,0.937788064129161,1.68666972992661,-9.92047965278446,0.469537252421383,0.388728327269662
1777.84797744365,0.938608,0.937649506239546,1.68666963667445,-9.92329186885031,0.469474408089395,0.388665406704044
1778,0.937776,0.937583673668847,1.68666959094786,-9.9246444128449,0.469445299451277,0.38863625703766
1778.32617813231,0.937776,0.937445599747387,1.68666949326267,-9.92755104746585,0.469386570828936,0.388577488883574
1778.69392505542,0.937776,0.93729917453628,1.68666938764509,-9.93083530472064,0.469330029386613,0.388520927592384
1779.00118860028,0.937776,0.937189130486294,1.68666930565777,-9.93358467497599,0.469293033655291,0.38848393991821
1779.35321272878,0.937776,0.937083115345591,1.68666922021942,-9.93673951924027,0.469264890344459,0.388455839275818
1779.68790406406,0.937776,0.937008573018729,1.68666914739455,-9.93974275944766,0.469255966603981,0.388446995456038
1780,0.936948,0.93696769848404,1.68666908565603,-9.94254521415347,0.469265329763899,0.388456463991662
1780.31198022863,0.936948,0.936959250526711,1.68666902771824,-9.94534708881427,0.46929309021076,0.38848428418407
1780.62396045727,0.936948,0.936987298256452,1.6866689712758,-9.94814785198213,0.469341260958934,0.38853249890082
1780.95120095471,0.936948,0.937059708733337,1.68666891194466,-9.95108251699845,0.469415070023826,0.388606333937245
1781.33367723904,0.936948,0.937204405585527,1.68666884124965,-9.95450563675302,0.469531938752619,0.388723201888885
1781.64478661921,0.936948,0.937372493628567,1.68666878271341,-9.95728215416607,0.469652475970638,0.388843709341831
1782,0.936972,0.937621825356653,1.68666871593202,-9.96044082274913,0.469818744212142,0.389009912113978
1782.35097446623,0.936972,0.937929655985671,1.68666865231252,-9.96354684008448,0.470012269283193,0.389203392806045
1782.66292103898,0.936972,0.93825507479636,1.68666859993392,-9.96629251112213,0.470208976081382,0.38940006092005
1783.00455049339,0.936972,0.938667440200549,1.68666854902475,-9.96928063264219,0.470451177963387,0.389642222372461
1783.34306087879,0.936972,0.939133419455785,1.68666850677391,-9.97221936060497,0.47071766319471,0.389908670870114
1783.65783929618,0.936972,0.939617470262002,1.68666847578849,-9.97492991843871,0.470989112362393,0.39018009021346
1784,0.939908,0.940198456316513,1.68666845182062,-9.97784947038023,0.471310333604385,0.390501285651797
1784.32259025784,0.939908,0.940797986168497,1.68666843867849,-9.98057404148613,0.471637201881176,0.390828139416201
1784.64467402731,0.939908,0.941446301575802,1.68666843448239,-9.9832648974318,0.471986588602749,0.391177522615921
1784.94390624954,0.939908,0.942092781695088,1.68666843801246,-9.98573651329387,0.472332005063721,0.391522947570761
1785.24313847178,0.939908,0.942781283302108,1.68666844783413,-9.98817900364101,0.472696501411526,0.391887465717882
1785.60178615818,0.939908,0.943660671192234,1.6866684662409,-9.99106563943914,0.473156921493551,0.39234793236433
1785.93489304367,0.939908,0.944528413552657,1.68666848766248,-9.99370444836057,0.473606514974234,0.39279759219869
1786,0.943676,0.944703521475569,1.68666849211717,-9.99421526187627,0.473696679578281,0.392887767529947
1786.32553478165,0.943676,0.945604595937712,1.68666851456141,-9.99674416906379,0.474157385771427,0.39334851257064
1786.67941817076,0.943676,0.946628837394445,1.68666853735782,-9.99944417526522,0.474674615266037,0.393865772333223
1787.02825736022,0.943676,0.947678222788227,1.68666855618448,-10.0020536515128,0.475198789626524,0.394389961396939
1787.34586876471,0.943676,0.9486624601224,1.68666856919453,-10.0043831457566,0.475685349180522,0.394876518434234
1787.70603305581,0.943676,0.949805157259903,1.68666857892118,-10.0069698880079,0.476244515655568,0.395435660042514
1788,0.950252,0.950754009625979,1.68666858333269,-10.0090372053431,0.476705525993051,0.395896634243802
1788.32051412612,0.950252,0.951800681779223,1.68666858556565,-10.0112455475769,0.477211083246488,0.39640217121103
1788.62823467834,0.950252,0.952813975492956,1.68666858630134,-10.0133205037246,0.477697657211314,0.396888729595031
1788.93595523056,0.950252,0.953832609482332,1.68666858655526,-10.0153508826875,0.47818496193385,0.397376023354314
1789.28193472664,0.950252,0.954981417028564,1.68666858705159,-10.0175802731172,0.478733096040034,0.39792415176789
1789.6400890709,0.950252,0.956171978838682,1.68666858834263,-10.019828429227,0.479299278660403,0.398490337370556
1789.96086148964,0.950252,0.957237717704183,1.68666859030816,-10.0217904029452,0.47980519907112,0.398996269555183
1790,0.956828,0.957367656667611,1.68666859059442,-10.022026459681,0.479866872759486,0.399057943670722
1790.19569255178,0.956828,0.958016925339451,1.68666859213792,-10.0231958883345,0.480174990156703,0.399366064348186
1790.65856724775,0.956828,0.959549137794264,1.68666859618019,-10.0258900493126,0.480901255834626,0.400092337133424
1791.033302979,0.956828,0.960785281108184,1.68666859939707,-10.0279973592137,0.481486751075716,0.400677837215182
1791.35469208176,0.956828,0.961842121021858,1.68666860183,-10.0297522323501,0.481987757425889,0.401178846837294
1791.67608118451,0.956828,0.962895863743959,1.68666860380106,-10.0314588122808,0.482486966304041,0.401678057958987
1792,0.963404,0.963954832385098,1.68666860522769,-10.0331301057511,0.482988535289361,0.402179628072119
1792.30490834089,0.963404,0.964948916453299,1.68666860602553,-10.0346587590074,0.483459863674152,0.402650957401375
1792.60981668179,0.963404,0.965940406991639,1.68666860630264,-10.0361443103858,0.483929864486954,0.403120958485849
1792.94419603347,0.963404,0.967024794957917,1.68666860604737,-10.0377240245345,0.484443541900967,0.403634635271291
1793.29695774669,0.963404,0.968165517021324,1.68666860522643,-10.0393347103261,0.484984401355912,0.404175492814889
1793.61055040162,0.963404,0.969176806658452,1.68666860412371,-10.0407185110852,0.48546401640671,0.404655104905254
1794,0.969932,0.97042921739289,1.68666860245304,-10.0423742660338,0.486057624412725,0.405248707649203
1794.32290348435,0.969932,0.971464843244481,1.68666860100166,-10.0436945055201,0.486549065279085,0.405740145711757
1794.6348970298,0.969932,0.972463287050827,1.68666859969956,-10.0449249486833,0.487023139988831,0.406214218310443
1795.02090111104,0.969932,0.973695953684215,1.68666859837996,-10.046385926965,0.487608173966043,0.406799250693263
1795.33779412178,0.969932,0.974706077742546,1.68666859761472,-10.0475347167352,0.488088198533265,0.407279274982119
1795.65058641333,0.969932,0.975701806924937,1.68666859716491,-10.0486239501753,0.488561767711396,0.407752844983466
1796,0.97628,0.976812901117587,1.68666859699751,-10.0497882550652,0.489089917749419,0.408280997199773
1796.31504480026,0.97628,0.977813892873821,1.68666859708634,-10.050790635536,0.489566132788436,0.408757213281034
1796.63980421485,0.97628,0.97884519162192,1.68666859733544,-10.0517769048176,0.490057246918779,0.409248328371898
1796.9482752731,0.97628,0.979824426474377,1.68666859765696,-10.0526695085919,0.490523269113582,0.409714351344623
1797.25674633134,0.97628,0.980803479063386,1.68666859801129,-10.0535190680957,0.490989266700639,0.410180349547285
1797.6346708949,0.97628,0.982002887265534,1.68666859843521,-10.0545012523355,0.491560766883923,0.410751850211057
1797.95855351234,0.97628,0.983030819412179,1.68666859875576,-10.055291574051,0.492050262375358,0.411241345821209
1798,0.982632,0.983162367576651,1.68666859879287,-10.0553892845374,0.492112875759221,0.411303958421924
1798.20723243828,0.982632,0.983820136084054,1.68666859896481,-10.0558661819489,0.492426007772364,0.411617085556727
1798.55735774201,0.982632,0.984931576825274,1.68666859925717,-10.0566277816581,0.492955601782803,0.41214666572865
1798.87257641766,0.982632,0.985932358880863,1.6866685997197,-10.0572660041163,0.493432461904337,0.412623506550195
1799.22385008378,0.982632,0.987047809913019,1.68666860091286,-10.057924244873,0.493963588256834,0.41315460259749
1799.56919405681,0.982632,0.988144700918553,1.68666860347387,-10.0585169349431,0.494486426792928,0.413677401014774
1799.88563970142,0.982632,0.989150146818897,1.68666860782368,-10.0590126149218,0.494965896442211,0.414156823711035
1799.99999999999,0.982632,0.989513615721496,1.68666861003955,-10.0591805875736,0.495139149359579,0.414330057032903
1800,0.988984,0.989513615721542,1.68666861003955,-10.0591805875736,0.495139148379704,0.414330056288737
1800.00000000001,0.988984,0.989513615721588,1.68666861003955,-10.0591805875736,0.495139148379726,0.41433005628876
1800.11436029859,0.988984,0.989877158724596,1.68666861267029,-10.0593426331363,0.495312424301555,0.41450331184758
1800.22872059717,0.988984,0.990240787473345,1.68666861576546,-10.059498750956,0.495485782111966,0.414676647952921
1800.45744119433,0.988984,0.990968355325584,1.68666862355757,-10.059793198716,0.495832930871755,0.415023749081712
1800.7815306481,0.988984,0.992000203515709,1.68666863899586,-10.0601697759444,0.496325830429538,0.41551657084295
1801.14625023219,0.988984,0.993163110141905,1.6866686640788,-10.060536481241,0.496881294877372,0.416071931952478
1801.46906429989,0.988984,0.994194331387316,1.68666869473038,-10.0608105408115,0.497374121952504,0.416564652250936
1801.84989356713,0.988984,0.9954137349765,1.68666874337961,-10.0610727383229,0.497957676916436,0.417148060939357
1802,0.995336,0.995895328983407,1.68666876685337,-10.0611578665133,0.49818810123836,0.417378428228521
1802.33091719351,0.995336,0.996959111495378,1.68666882837502,-10.0613090648492,0.498696733047819,0.417886984107428
1802.68072569164,0.995336,0.998086832074907,1.68666890896095,-10.0614142315913,0.499235909113697,0.418426118562316
1803.00271574702,0.995336,0.999127551882178,1.6866689969731,-10.0614612572363,0.499732738539869,0.41892295176057
1803.32249834982,0.995336,1.0001628993839,1.68666909580556,-10.0614606517698,0.500225039718146,0.419415303751203
1803.64228095263,0.995336,1.0011984951155,1.68666920300966,-10.0614129132595,0.500715299746921,0.419905668996625
1804,1.001684,1.00235418440445,1.68666932745792,-10.0613038022632,0.501258699489002,0.420449247148215
1804.38831348233,1.001684,1.00359953996013,1.6866694590544,-10.0611192143288,0.501837506707,0.421028175547669
1804.70723296144,1.001684,1.00460900895165,1.68666955765541,-10.0609167721696,0.502301040843714,0.421491788053437
1805.04152966312,1.001684,1.0056471769902,1.68666964715474,-10.0606562889613,0.502771757340305,0.421962560324113
1805.35333262871,1.001684,1.0065904424194,1.68666971539106,-10.0603698887819,0.503192915827019,0.422383740798209
1805.6651355943,1.001684,1.00750303526456,1.68666976795561,-10.0600429145216,0.503594401190768,0.422785213094194
1806,1.008036,1.00844195647921,1.68666980745548,-10.0596483939353,0.504001334559195,0.423192091610384
1806.3498205965,1.008036,1.00936996279309,1.68666983230544,-10.0591906991048,0.504396247168179,0.423586948335828
1806.67751648785,1.008036,1.01018449897291,1.68666984360429,-10.0587222884598,0.504736763960071,0.42392739218466
1807.0006203961,1.008036,1.01093159238942,1.68666984683086,-10.0582254836664,0.505044426309074,0.424234960063528
1807.32372430435,1.008036,1.01162042975402,1.6866698458517,-10.0576965954327,0.505323600725055,0.424514014531525
1807.66174631604,1.008036,1.01227754969243,1.68666984463648,-10.0571118665902,0.505586119915609,0.424776377470709
1808,1.013356,1.01287081876854,1.68666984808252,-10.0564975954583,0.505821389690812,0.425011465940447
1808.3274057674,1.013356,1.01338652100746,1.68666986077277,-10.0558780122934,0.506025086430882,0.425215053554155
1808.69082459327,1.013356,1.01389715387698,1.68666989039023,-10.0551644825052,0.506227113548135,0.42541700517116
1809.07030703315,1.013356,1.01436960382967,1.68666994140477,-10.0543936028288,0.506416544185882,0.425606419923683
1809.38889677608,1.013356,1.01472574781409,1.68666999979911,-10.0537281623537,0.506561303160336,0.425751225406794
1809.75427662222,1.013356,1.01509676742533,1.68667008122333,-10.0529464613593,0.506713709622441,0.425903765097629
1810,1.015012,1.0153274012809,1.68667014176021,-10.0524105145273,0.506809251404966,0.42599943654971
1810.31841648212,1.015012,1.01560673111579,1.68667022227243,-10.0517046832721,0.506924841786354,0.426115129357389
1810.63512693907,1.015012,1.01586425612451,1.68667029941859,-10.0509908311267,0.507029571059118,0.426219946883409
1810.95183739603,1.015012,1.0161016242142,1.68667036909009,-10.0502661670942,0.507123616911942,0.426314063522749
1811.30196655993,1.015012,1.01633902727643,1.68667043348592,-10.0494536475467,0.507213682256756,0.426404181462399
1811.67834981405,1.015012,1.01656142897388,1.68667048504235,-10.0485684690445,0.507290960502977,0.426481478703721
1812,1.016664,1.01672083494413,1.68667051387528,-10.0478038905839,0.507339472884829,0.42652997428912
1812.35188909746,1.016664,1.01685857280998,1.68667053032274,-10.0469606523704,0.507372417301618,0.426562904183883
1812.72301117367,1.016664,1.01695767695701,1.68667053294112,-10.0460658740822,0.507381807634322,0.426572260685461
1813.04906446743,1.016664,1.01700219737395,1.68667052525344,-10.0452772195876,0.507368165092219,0.426558569768358
1813.39660268807,1.016664,1.01700321609495,1.68667050978127,-10.044436243113,0.507331162336883,0.426521493001829
1813.7641104947,1.016664,1.01695069131206,1.68667048913072,-10.0435491291704,0.507266699373719,0.426456922728164
1814,1.017524,1.01688803837137,1.68667047570289,-10.0429821966824,0.507212760990106,0.42640290194834
1814.33671762481,1.017524,1.01676086730049,1.68667045944788,-10.042177950849,0.507120821139612,0.426310859803082
1814.66742178975,1.017524,1.01659590096041,1.6866704501213,-10.0413954946302,0.50701517966231,0.426205117303266
1815.01213608883,1.017524,1.01638680784597,1.68667045070954,-10.0405895231901,0.506891988090007,0.426081821353921
1815.32677769813,1.017524,1.01616821689436,1.68667046274338,-10.0398637928578,0.506771355047612,0.425961095429104
1815.64141930743,1.017524,1.01592857419827,1.68667048738999,-10.039148541534,0.506644928216278,0.425834579692968
1816,1.015704,1.01563646565838,1.68667053221656,-10.0383471261211,0.506496078108373,0.425685637804209
1816.3610499504,1.015704,1.01532874279578,1.6866705961061,-10.0375557219883,0.50634425036009,0.425533755015228
1816.68331204184,1.015704,1.01504737957484,1.68667066870936,-10.0368628966314,0.506208004948439,0.425397490799346
1817.07870503132,1.015704,1.01469817648246,1.6866707757243,-10.0360306001689,0.506040084088597,0.425229594096986
1817.43610178093,1.015704,1.01438119024793,1.68667088579027,-10.0352952683386,0.505887970204268,0.425077555249434
1817.74114682366,1.015704,1.01410988894504,1.68667098586325,-10.0346804729483,0.505756257319809,0.424945953099349
1818,1.013884,1.01387827227763,1.68667107206139,-10.0341681149641,0.505641539777708,0.424831356904966
1818.34894089766,1.013884,1.0135612392275,1.68667118473747,-10.0334912634966,0.50548095527954,0.424670882797921
1818.69788179532,1.013884,1.01323353403801,1.68667128725841,-10.0328307745091,0.505309918143672,0.4244999410222
1819.02458417287,1.013884,1.01291063303446,1.68667136946651,-10.0322279521,0.50513590698658,0.424326000937261
1819.35128655043,1.013884,1.01256520185554,1.68667143543479,-10.0316412304663,0.504945489941952,0.424135632403103
1819.69534290983,1.013884,1.01216912394241,1.68667148573008,-10.0310422239347,0.504723803920088,0.423913967095693
1820,1.012064,1.01178417561401,1.68667151371267,-10.0305294972496,0.504506118171099,0.423696273269204
1820.33518175951,1.012064,1.01131689000495,1.68667152769277,-10.0299865726439,0.504241397878823,0.423431555813904
1820.72892116198,1.012064,1.01070151914108,1.68667152432706,-10.0293803064746,0.503894867654562,0.423085017334376
1821.06195910326,1.012064,1.01011970171475,1.68667150742866,-10.0288970711108,0.503569911452013,0.422760042153588
1821.40519366296,1.012064,1.00945794055604,1.68667147933246,-10.0284304829249,0.503204807155154,0.422394904538507
1821.76127177057,1.012064,1.00870343054095,1.68667144187991,-10.0279834454072,0.502795256393999,0.421985302005832
1822,1.009276,1.00815920086546,1.68667141378784,-10.0277065138756,0.502503856626325,0.42169386003942
1822.36609458373,1.009276,1.00726733698031,1.68667136900153,-10.0273199402901,0.502033462455531,0.421223422598327
1822.66976412933,1.009276,1.00647879191443,1.68667133260258,-10.0270363836754,0.501625122813762,0.420815053845462
1822.97343367493,1.009276,1.00565100298234,1.68667129865837,-10.0267882888811,0.501202922854736,0.420392832564306
1823.34891988465,1.009276,1.00458144138278,1.68667126179399,-10.0265327300403,0.500665778249213,0.419855674984026
1823.70612417089,1.009276,1.00352642047785,1.68667123299977,-10.0263441048363,0.50014470844959,0.419334609774248
1824,1.003104,1.00263807835442,1.6866712140565,-10.0262298168143,0.499711302125149,0.4189012190254
1824.40791885713,1.003104,1.00138475223581,1.68667119419639,-10.0261334895005,0.499106207519015,0.41829613046844
1824.75499184317,1.003104,1.00030795226913,1.68667118228317,-10.0261091955065,0.498591960944733,0.417781887581044
1825.05117527163,1.003104,0.999386508830637,1.68667117514554,-10.0261305806171,0.498154973898367,0.417344902515607
1825.40984027377,1.003104,0.998272470056744,1.68667116963737,-10.0262083645477,0.497629247574741,0.41681917698849
1825.76850527591,1.003104,0.997164773374382,1.68667116700794,-10.0263427529496,0.497109478418227,0.416299406643039
1826,0.996932,0.996454913953531,1.68667116661232,-10.0264593423368,0.496777496555797,0.415967423322606
1826.33113041106,0.996932,0.995448140984099,1.68667116758239,-10.0266664559673,0.496307187414854,0.415497115128441
1826.66226082211,0.996932,0.994452784708749,1.68667117010515,-10.0269206044237,0.495842941516034,0.415032871674573
1827.00523034534,0.996932,0.993434733655431,1.68667117402515,-10.0272328378973,0.495368733579832,0.414558668134911
1827.34615787686,0.996932,0.992435978090233,1.68667117887129,-10.0275919886104,0.494902951371062,0.414092892480597
1827.68747272371,0.996932,0.991448990326142,1.68667118426599,-10.027999648384,0.494442122281001,0.413632072454868
1828,0.99092,0.990555926434128,1.68667118930928,-10.0284146397023,0.494024848872224,0.413214809169577
1828.32781757819,0.99092,0.989629194374852,1.68667119430584,-10.0288923046141,0.493590682071019,0.412780649277506
1828.67832470731,0.99092,0.988648352419886,1.68667119891294,-10.0294505470402,0.493129872008122,0.41231984457363
1828.97811238433,0.99092,0.987816475554959,1.68667120202603,-10.0299666468137,0.492738460098395,0.411928435191027
1829.27790006134,0.99092,0.98698996453198,1.68667120426977,-10.0305181106168,0.492348561091807,0.411538536422382
1829.6455173271,0.99092,0.985982224277744,1.68667120582193,-10.0312423402717,0.491871671381612,0.411061643274365
1830,0.98548,0.985014910038483,1.68667120620325,-10.0319905480394,0.491413294688844,0.410603259408781
1830.31177082632,0.98548,0.984166576003411,1.68667120586312,-10.0326889173445,0.491010568490753,0.410200529710829
1830.72472209352,0.98548,0.983045035487453,1.68667120484623,-10.0336718809681,0.490476969757058,0.409666927179282
1831.00437790655,0.98548,0.982286235662234,1.68667120399339,-10.0343750289913,0.490115933759887,0.40930588928425
1831.28403371958,0.98548,0.981527645567633,1.68667120312906,-10.0351084170075,0.489754822403499,0.408944776693476
1831.61042710478,0.98548,0.98064223941124,1.68667120220209,-10.0360026057834,0.489332769387929,0.408522723232226
1831.93682048998,0.98548,0.979756565205514,1.68667120142673,-10.036937995896,0.48891065048141,0.408100605148381
1832,0.98004,0.979585082192852,1.68667120129645,-10.0371238194297,0.488828969527372,0.408018924287541
1832.31589755011,0.98004,0.978727416693874,1.68667120073785,-10.0380761043263,0.488420406372277,0.407610361229611
1832.6285664765,0.98004,0.977878084885675,1.68667120032461,-10.0390566862389,0.488015451082034,0.407205406067075
1832.94123540288,0.98004,0.977028334061824,1.686671200033,-10.0400751296838,0.487610431293364,0.406800386446508
1833.29352130599,0.98004,0.976070474207548,1.68667119982821,-10.0412680007766,0.487154299874636,0.406344255276994
1833.65334921261,0.98004,0.975091731673729,1.68667119972876,-10.0425360584207,0.486687924958324,0.405877880693955
1834,0.9746,0.974148591117506,1.68667119971197,-10.0438051527129,0.486238627679268,0.405428584517126
1834.36528896156,0.9746,0.973154605936729,1.68667119973981,-10.0451929081814,0.485765519815645,0.404955486023903
1834.72057907445,0.9746,0.97218778119899,1.68667119966102,-10.046592308608,0.485304937248685,0.404494919134863
1835.05616998751,0.9746,0.971274553376616,1.68667119916899,-10.0479590773039,0.484869943172699,0.404059946773849
1835.38922693301,0.9746,0.970368191108699,1.68667119780084,-10.0493587150919,0.484438450226094,0.403628482985004
1835.73904406449,0.9746,0.969416094762134,1.6866711947203,-10.0508751069539,0.483984633740995,0.403174706404585
1836,0.96916,0.968705665067424,1.68667119078419,-10.0520372221649,0.483645837121624,0.402835946348714
1836.32891598436,0.96916,0.967809802464061,1.68667118304278,-10.0535396483215,0.483218746531749,0.402408909903642
1836.65694699779,0.96916,0.966915608879685,1.68667117125453,-10.0550798873853,0.482791979454307,0.401982207304334
1837.00826207735,0.96916,0.965956725374667,1.68667115279305,-10.0567758653747,0.482333758827333,0.401524068564402
1837.31662025655,0.96916,0.965113692839673,1.68667113038239,-10.058304097378,0.481930973891792,0.401121367516449
1837.62497843576,0.96916,0.964269032079968,1.68667110093187,-10.0598694417194,0.48152712594426,0.400717615720624
1838,0.96372,0.963239169647133,1.68667105376346,-10.0618233225321,0.481034137242591,0.400224755693471
1838.35757573998,0.96372,0.962254222303349,1.68667099510352,-10.0637377032118,0.480563024415457,0.399753713794491
1838.67604900141,0.96372,0.961374395554186,1.68667093051398,-10.0654850929153,0.480142478169628,0.399333199900754
1839.07086479852,0.96372,0.960280601695156,1.68667083476245,-10.0677068946237,0.479620347521243,0.39881106048973
1839.43622534277,0.96372,0.959266542552653,1.68667073316269,-10.0698178103455,0.4791386718975,0.398329319190432
1839.73475692979,0.96372,0.958438219618683,1.68667064395455,-10.071581745,0.478747362155045,0.397937907559874
1840,0.95828,0.957704131168175,1.68667056291827,-10.0731784215695,0.478402627149345,0.397593052022642
1840.32695838457,0.95828,0.95680464183473,1.68667046522693,-10.0751844881842,0.477984106241281,0.39717443402315
1840.65391676915,0.95828,0.955915549068403,1.68667037495078,-10.0772319304361,0.477575411207912,0.396765654728824
1841.05904886154,0.95828,0.954836787439512,1.68667027949593,-10.0798251805997,0.4770864989377,0.3962766619509
1841.39427612572,0.95828,0.953971249056485,1.68667021766848,-10.0820167659636,0.476701089705924,0.395891211996703
1841.69218731917,0.95828,0.953228686602695,1.68667017704317,-10.08399794558,0.476375843225715,0.395565953906745
1842,0.95284,0.952493034730967,1.68667014926274,-10.0860767607245,0.476058399444358,0.39524852257108
1842.35259378246,0.95284,0.951695948821873,1.68667013392567,-10.0884956966754,0.475720700577551,0.394910829153513
1842.70759229195,0.95284,0.950948585775526,1.68667013398849,-10.0909692074243,0.475410731000256,0.394600877137012
1843.03790355339,0.95284,0.950307192196629,1.68667014561473,-10.0933024132822,0.475149573162414,0.394339748734216
1843.40227583731,0.95284,0.949663205664702,1.68667016834274,-10.0959085783178,0.474892375489286,0.394082600814908
1843.73486640901,0.95284,0.949134711758274,1.68667019516272,-10.0983142240199,0.474685228062612,0.393875517116025
1844,0.948296,0.948753538092493,1.68667021861283,-10.100248454618,0.474537218165032,0.393727567975383
1844.42983759127,0.948296,0.948207601805341,1.68667025609658,-10.1034118905094,0.474326392868569,0.393516810744615
1844.68409489959,0.948296,0.947923312403186,1.68667027582998,-10.105297487608,0.474216645115524,0.393407095986674
1844.9383522079,0.948296,0.947664580488254,1.68667029255492,-10.1071926029682,0.474115753498969,0.393306230604596
1845.29215908628,0.948296,0.947341407230208,1.68667030961833,-10.1098440343849,0.473987006118062,0.393177506132641
1845.64116412203,0.948296,0.947057003044507,1.68667031858698,-10.1124742192876,0.47387051307776,0.393061016896413
1845.9528266272,0.948296,0.946825087376638,1.68667031998838,-10.1148342196135,0.473772292650795,0.392962780862414
1846,0.946968,0.946791425440542,1.68667031969001,-10.1151923022196,0.473757717539549,0.392948206404732
1846.23586686399,0.946968,0.946627668541223,1.68667031637877,-10.1169860228309,0.473685626763973,0.392876121764762
1846.64191066005,0.946968,0.946359066155502,1.68667030439421,-10.1200863929757,0.473563845135902,0.392754361305593
1846.99175625562,0.946968,0.946135554758434,1.68667028853794,-10.1227698926183,0.473459430978214,0.392649977787979
1847.29994066005,0.946968,0.945941050544183,1.68667027066326,-10.1251430222129,0.473366203367507,0.392556788184213
1847.60812506449,0.946968,0.945746413407237,1.68667024908948,-10.1275247465413,0.473271761559698,0.392462396122552
1847.93427207684,0.946968,0.945538458238986,1.68667022186271,-10.1300547137662,0.473170230849005,0.39236093249311
1848,0.94564,0.945496180543966,1.68667021577117,-10.1305657565821,0.473149486272779,0.392340198708898
1848.32863961581,0.94564,0.945282522672791,1.68667018189536,-10.133126989055,0.473044294265386,0.392235043027482
1848.6525233972,0.94564,0.94506793397418,1.68667014257921,-10.1356611092578,0.472938996156753,0.392129764378175
1848.99263012525,0.94564,0.944838344222111,1.68667009502908,-10.1383329825549,0.472827386799352,0.39201815459438
1849.37679964855,0.94564,0.94457471406567,1.68667003470958,-10.1413645338014,0.472700345622817,0.391891082371427
1849.69384214858,0.94564,0.944355162992121,1.68666998132976,-10.1438772825883,0.472596441517205,0.39178712401764
1850,0.944312,0.944143218600874,1.68666992874303,-10.14631312911,0.472498404052238,0.391689012052474
1850.39632218617,0.944312,0.943872453886452,1.68666986306288,-10.1494798211959,0.472376146879564,0.39156669182415
1850.71626484518,0.944312,0.943660350526304,1.68666981512972,-10.1520470340321,0.472283702456682,0.391474204272978
1851.05278954072,0.944312,0.943447446632634,1.68666977195733,-10.1547572470381,0.472194834270586,0.391385300720686
1851.40443680155,0.944312,0.94324052795231,1.68666973636307,-10.1575994173128,0.472112395508852,0.391302838956243
1851.72517369105,0.944312,0.943069572344876,1.68666971305533,-10.1602000073273,0.472048511460502,0.391238949356956
1852,0.942984,0.942939234330799,1.68666970000919,-10.1624339129422,0.472003700065929,0.391194144708183
1852.34778358366,0.942984,0.942798801773848,1.68666969198604,-10.1652671299283,0.471960537368062,0.391150985223162
1852.68413722487,0.942984,0.942691880407153,1.68666969212866,-10.1680126275696,0.471934005944738,0.391124463011289
1852.99027808105,0.942984,0.942621216593092,1.68666969790072,-10.1705149107256,0.471923815626775,0.391114287305643
1853.29641893723,0.942984,0.942577139792056,1.68666970792894,-10.1730192496502,0.47192650689653,0.391117000091306
1853.65277388727,0.942984,0.942559980237699,1.68666972338476,-10.1759353969637,0.471945073869312,0.391135602108278
1854,0.94218,0.942578265999655,1.6866697405086,-10.1787762746848,0.471978784386283,0.391169356012168
1854.31820272887,0.94218,0.942624065484437,1.68666975625718,-10.1813778004095,0.472021602404721,0.391212200433611
1854.70374091301,0.94218,0.942713642158582,1.68666977335427,-10.1845257035305,0.472085995485023,0.391276617036546
1855.03536795126,0.94218,0.942816917108753,1.68666978507416,-10.1872285068921,0.472150929709292,0.391341562209578
1855.3505280996,0.94218,0.942933911364767,1.6866697930533,-10.1897919311826,0.472218726956496,0.391409360110797
1855.74674249742,0.94218,0.943101683441514,1.68666979856947,-10.1930063992128,0.472309447191023,0.391500064880498
1856,0.943172,0.943218157970293,1.68666979971871,-10.195055822513,0.472370042989704,0.391560642388468
1856.31404482992,0.943172,0.943369801003873,1.68666979918755,-10.1975911095764,0.472446902993286,0.391637490966388
1856.62570467907,0.943172,0.94352582941281,1.6866697972401,-10.2001002666033,0.472523749175923,0.391714327456141
1856.93736452822,0.943172,0.943685310437547,1.68666979452593,-10.2026024045417,0.472600928932001,0.391791499532229
1857.30172721476,0.943172,0.943873971690985,1.68666979105522,-10.2055186387039,0.472691367674865,0.391881932430052
1857.63659642057,0.943172,0.94404788192941,1.68666978804972,-10.2081901766857,0.472773573773222,0.391964136782966
1857.95706866127,0.943172,0.944213776931971,1.68666978558901,-10.2107391216234,0.472851469430812,0.392042034683378
1858,0.944164,0.944235925086881,1.68666978529598,-10.2110800132426,0.472861883096847,0.392052448272293
1858.21465669363,0.944164,0.94434632841748,1.68666978396096,-10.212782451417,0.472913841870701,0.392104406946093
1858.60521521807,0.944164,0.944545580745524,1.68666978206319,-10.2158713637129,0.473007353023785,0.39219791814119
1858.97565100665,0.944164,0.944732551403924,1.68666978084299,-10.2187909570172,0.473094930135441,0.392285495632698
1859.28946371992,0.944164,0.944889540119918,1.68666978019679,-10.2212566102547,0.473169070506025,0.392359636649047
1859.60327643319,0.944164,0.94504548029793,1.68666977985163,-10.2237152730001,0.473242798165722,0.39243336531061
1859.94121755266,0.944164,0.945212557996839,1.68666977974914,-10.2263551987374,0.473321712524779,0.392512281214279
1860,0.945152,0.945241555183889,1.68666977975405,-10.2268135750055,0.473335462358189,0.392526031265771
1860.2939122367,0.945152,0.945386352765322,1.68666977985316,-10.2291018195086,0.473404436539574,0.392595006326895
1860.62101220854,0.945152,0.945547289278079,1.68666978006322,-10.2316413169531,0.47348116297611,0.392671733559219
1860.98328090216,0.945152,0.945725490527618,1.68666978035022,-10.2344450886687,0.473565864913517,0.392756436101225
1861.33381402682,0.945152,0.945898042552823,1.68666978062925,-10.2371492755184,0.47364834643631,0.392838917869418
1861.65232840613,0.945152,0.946055023417786,1.68666978085564,-10.2395989697086,0.473723396144134,0.392913967450344
1862,0.946144,0.946226625899831,1.68666978106098,-10.2422647609738,0.473805065199559,0.39299563599752
1862.34772927602,0.946144,0.946398529029878,1.68666978122753,-10.2449224862313,0.47388722090191,0.393077791541301
1862.6676245486,0.946144,0.946556897916581,1.68666978135698,-10.2473599427471,0.473962930386899,0.393153500945177
1863.05593497544,0.946144,0.946749384328891,1.68666978149392,-10.2503089732406,0.474054456233052,0.393245026792442
1863.38620393319,0.946144,0.946913263777219,1.68666978159766,-10.2528088253018,0.474132680945755,0.393323251607526
1863.70297803204,0.946144,0.947070541507677,1.68666978168679,-10.2551992837166,0.47420777024745,0.393398341109868
1864,0.947136,0.947218058121482,1.68666978175889,-10.2574342302716,0.474277816621987,0.39346838775099
1864.3419296044,0.947136,0.947387892288559,1.68666978182247,-10.2599993580882,0.47435864846405,0.393549219770219
1864.67886693077,0.947136,0.947555227643301,1.68666978185859,-10.2625189444609,0.47443852434852,0.3936290957854
1864.99378025504,0.947136,0.947711585636668,1.68666978186508,-10.2648665678224,0.474512773197104,0.393703344707241
1865.30869357932,0.947136,0.947867891866769,1.68666978184425,-10.2672071778684,0.474587050591548,0.393777622117723
1865.66613426005,0.947136,0.948045234311692,1.68666978178918,-10.2698553846159,0.474671688702729,0.393862260164217
1866,0.948128,0.948210807514542,1.68666978171198,-10.2723207659503,0.474750366446884,0.393940936999477
1866.3219559326,0.948128,0.948370408817512,1.68666978162724,-10.2746907420866,0.474826183879279,0.394016746065179
1866.71210380298,0.948128,0.94856373899607,1.68666978165849,-10.2775528884746,0.474918500904666,0.394109045240989
1867.04420015711,0.948128,0.948728268950682,1.68666978213466,-10.2799806902815,0.474996794010114,0.39418731542366
1867.36415836365,0.948128,0.948886817578925,1.68666978345934,-10.2823123873428,0.475072306883941,0.39426279847874
1867.75025208549,0.948128,0.949078330180076,1.68666978705935,-10.2851164179363,0.475164175095819,0.394354619178312
1868,0.94912,0.949202447567114,1.68666979114253,-10.2869245988296,0.475223661855248,0.394414067934735
1868.32249739457,0.94912,0.949363199743034,1.68666979927845,-10.2892529259962,0.475300769253016,0.394491119000227
1868.63429442026,0.94912,0.949519399657187,1.68666981114093,-10.2914969452237,0.475376342253906,0.394566627871424
1868.94609144596,0.94912,0.949676692043204,1.68666982799988,-10.293733973394,0.475452697482363,0.394642908558558
1869.31306390049,0.94912,0.949863680237762,1.68666985580714,-10.2963578186127,0.475543405408663,0.394733514138997
1869.65308067525,0.94912,0.950039175410219,1.68666989094393,-10.2987801110545,0.475629155137328,0.394819153612749
1870,0.950108,0.950220856815568,1.68666993795363,-10.3012427014826,0.475718127926128,0.394908003616178
1870.40393798193,0.950108,0.950436119465954,1.68667000941175,-10.3040985472001,0.475822978228281,0.395012774230182
1870.74263219777,0.950108,0.95061977463277,1.68667008433855,-10.3064834516161,0.475912337107539,0.39510210454472
1871.05142461107,0.950108,0.950789413546582,1.68667016409842,-10.3086500098965,0.475993917428586,0.395183695457961
1871.41566078215,0.950108,0.950991106127062,1.68667026995223,-10.3111959485095,0.476088609082068,0.395278452603422
1871.76832302475,0.950108,0.951185865355525,1.68667038051275,-10.3136511114728,0.476177447865626,0.395367418643453
1872,0.9511,0.951311871834804,1.68667045467092,-10.3152587977948,0.476232703160685,0.395422784664122
1872.36918778262,0.9511,0.95150555817205,1.68667056958149,-10.3178125136737,0.476312476488887,0.395502671590913
1872.6860743498,0.9511,0.951659995063733,1.6866706598262,-10.3199969420703,0.476370469188062,0.395560747730043
1873.01322290242,0.9511,0.951801890193697,1.68667074057241,-10.3222456383386,0.476416958075873,0.395607304760017
1873.32534936226,0.9511,0.951914663679284,1.68667080325294,-10.3243859306515,0.476445059942787,0.395635450152002
1873.6374758221,0.9511,0.951999357243144,1.68667085054609,-10.32652243161,0.476454990600785,0.395645398536387
1874,0.952092,0.952054847925293,1.68667088593839,-10.3290010986452,0.476441085013203,0.395631478777484
1874.33440949272,0.952092,0.952058350586859,1.68667090123132,-10.331287064087,0.476400830497257,0.39559121376314
1874.65480405601,0.952092,0.952013492331748,1.68667090229172,-10.3334790630058,0.476336224625325,0.39552658438305
1874.97467069205,0.952092,0.951917772445892,1.68667089234939,-10.3356715539473,0.476245992963934,0.395436313729318
1875.29453732808,0.952092,0.951768551485052,1.68667087394929,-10.3378705245543,0.476129385720248,0.395319649496135
1875.62805615004,0.952092,0.951554651345732,1.68667084881926,-10.3401728974672,0.475980448533434,0.395170630895517
1876,0.952116,0.951246401458968,1.68667081795182,-10.3427553848209,0.475784399727325,0.394974465992542
1876.31860152446,0.952116,0.950926377005503,1.68667079306144,-10.3449826465344,0.475593486224708,0.394783472638691
1876.65948914717,0.952116,0.950531479834982,1.68667077184776,-10.3473837456157,0.475369073638249,0.394558981512768
1876.97352560565,0.952116,0.950125248887984,1.6866707598653,-10.3496142077218,0.475147875981116,0.394337720062614
1877.28756206413,0.952116,0.949684543307899,1.68667075691973,-10.3518640175171,0.474915688799991,0.394105479747591
1877.66973081663,0.952116,0.949111082598368,1.68667076700711,-10.3546298788461,0.474622135531335,0.393811880088397
1878,0.948784,0.948590966356475,1.6866707882273,-10.3570461280682,0.474362702030763,0.393552424929267
1878.31654837104,0.948784,0.948077720834451,1.6866708190146,-10.3593854190067,0.474111149477625,0.393300857308304
1878.72398898985,0.948784,0.947403896545461,1.68667087208488,-10.3624309065637,0.473785003114037,0.392974710902399
1879.05237920006,0.948784,0.946854995329868,1.68667092400174,-10.3649141635423,0.473522089043834,0.392711815754036
1879.36047991164,0.948784,0.94633807160311,1.68667097820355,-10.3672673867522,0.47327545570294,0.392465218231174
1879.77020503772,0.948784,0.945649870855752,1.6866710549445,-10.3704319740192,0.472946434092095,0.392136275671132
1880,0.945452,0.94526364263793,1.6866710984252,-10.3722244535505,0.472761206146565,0.391951104608372
1880.30324174165,0.945452,0.944752946621849,1.6866711539674,-10.3746092793753,0.472514984406123,0.391704934813542
1880.61519451362,0.945452,0.94422465544865,1.68667120660312,-10.3770858102305,0.472257564550072,0.391447561593419
1880.92714728559,0.945452,0.943690735875408,1.68667125263946,-10.3795861224023,0.471994588490574,0.391184623217976
1881.31153964541,0.945452,0.943020212411767,1.68667129821741,-10.3827003392776,0.471660795370089,0.390850860729923
1881.63287055494,0.945452,0.942444404218096,1.68667132594051,-10.3853325563395,0.471370604520327,0.390560678750666
1881.94992436766,0.945452,0.941858438153194,1.68667134395217,-10.3879563616106,0.471072772696524,0.39026283740999
1882,0.94212,0.941764026781305,1.68667134598064,-10.3883732453348,0.471024648493585,0.39021471271501
1882.25037816172,0.94212,0.941283520468725,1.68667135301131,-10.3904680501501,0.470779269340009,0.389969330546076
1882.60710047079,0.94212,0.940572406246686,1.68667135490766,-10.3934833037786,0.470414765944051,0.389604817430866
1882.95487670642,0.94212,0.939846137154586,1.68667134903668,-10.3964591461892,0.470041807596642,0.389231842304694
1883.26656240041,0.94212,0.939165663438938,1.68667133870988,-10.3991579482328,0.469693253787956,0.388883266244966
1883.5782480944,0.94212,0.93845631919284,1.68667132496617,-10.4018880859825,0.469331046750245,0.38852102911433
1883.93439242755,0.94212,0.93761040447791,1.68667130689059,-10.4050476223723,0.468901090195611,0.388091027260245
1884,0.938252,0.937450531352558,1.68667130345079,-10.4056344506437,0.46882020534936,0.388010135213213
1884.32803786224,0.938252,0.93663307145702,1.68667128654558,-10.4085915830802,0.468408748600445,0.387598650673783
1884.64786888754,0.938252,0.935808794861648,1.6866712715863,-10.4115125217025,0.467997065214255,0.387186946707602
1884.99773306687,0.938252,0.934879805695378,1.68667125819046,-10.4147517751708,0.467536721161457,0.386726589301125
1885.35941426783,0.938252,0.933894164467374,1.68667124841135,-10.418150079568,0.467053062501083,0.386242929192405
1885.67591940146,0.938252,0.93301475283565,1.68667124342099,-10.4211661739043,0.466624864506979,0.385814742362313
1886,0.93254,0.932101874753447,1.68667124145246,-10.4242959528736,0.466182864707867,0.385372765418765
1886.36095122374,0.93254,0.931074572745787,1.68667124210587,-10.4278317915226,0.465688647362845,0.384878561263408
1886.68110446959,0.93254,0.930157212397886,1.6866712442665,-10.4310123867106,0.465249339630109,0.384439263369138
1887.06979279779,0.93254,0.929039036173898,1.68667124785492,-10.4349302263319,0.464715293374625,0.383905226090452
1887.39967767065,0.93254,0.928088356243684,1.68667125107792,-10.4383039784034,0.46426273546694,0.383452672641865
1887.71355075094,0.93254,0.927183734573283,1.68667125391398,-10.4415554504138,0.463832796950694,0.383022735087138
1888,0.926824,0.926358783961344,1.68667125614157,-10.4445581068008,0.463440731009931,0.382630667418963
1888.34415177854,0.926824,0.925369010300454,1.68667125830274,-10.4482100980394,0.462970716499826,0.382160653279825
1888.68285896343,0.926824,0.924396626499983,1.68667125989994,-10.4518516437979,0.462509218264148,0.381699155126769
1888.99860563857,0.926824,0.923491731245696,1.68667126094907,-10.45528853972,0.462079254059757,0.381269190680129
1889.3143523137,0.926824,0.922588205332912,1.68667126161612,-10.4587661072475,0.461649778872623,0.380839714875257
1889.67114053733,0.926824,0.921568567162444,1.68667126197538,-10.4627445845845,0.461165171541187,0.38035510630545
1890,0.921112,0.920629632774532,1.68667126201069,-10.4664575151208,0.460718344787431,0.379908277928898
1890.32139574534,0.921112,0.919712503995895,1.68667126185169,-10.4701286810796,0.46028164943584,0.379471581481893
1890.71482854204,0.921112,0.918590109989161,1.68667126150707,-10.474679880318,0.45974744082875,0.378937371715692
1891.04135957054,0.921112,0.917658596958711,1.68667126117158,-10.4785049498368,0.459303661012399,0.378493591131847
1891.36213027586,0.921112,0.916743399617993,1.68667126085008,-10.482304753743,0.458867548296478,0.378057477877909
1891.74923189292,0.921112,0.91563869169087,1.68667126051963,-10.4869460312382,0.45834152811182,0.377531457395932
1892,0.9154,0.914922870835358,1.6866712603543,-10.4899852242285,0.45800048105474,0.377190409262483
1892.32474242776,0.9154,0.913995674471155,1.68667126021321,-10.4939589697953,0.457558588409607,0.37674850472968
1892.63429906647,0.9154,0.913111630323196,1.68667126026777,-10.4977868525898,0.457137665046979,0.3763275625399
1892.94385570518,0.9154,0.912227436956056,1.68667126080633,-10.5016537374225,0.456716745476351,0.375906615763485
1893.31168526942,0.9154,0.911176734894072,1.68667126276269,-10.506299252134,0.456216374104504,0.375406199605564
1893.64757548602,0.9154,0.910217410809943,1.68667126674249,-10.5105894932955,0.455760091248332,0.37494986238854
1893.96499682553,0.9154,0.909311221395862,1.68667127350738,-10.5146860169544,0.455329439099454,0.374519145496181
1894,0.909684,0.90921132903442,1.68667127448315,-10.5151402625549,0.455281960968336,0.374471661798893
1894.17501587234,0.909684,0.908712012234704,1.68667128017591,-10.5174189582651,0.455044642561204,0.374234312824403
1894.58698126855,0.909684,0.90753796475331,1.68667129985412,-10.5228318206032,0.454487196560487,0.37367679606518
1894.93315089544,0.909684,0.906553367951965,1.68667132444256,-10.5274333903867,0.454020423202056,0.373209965628987
1895.27932052233,0.909684,0.905571087838918,1.68667135734723,-10.53208342304,0.453554554009707,0.372744042867792
1895.59481073419,0.909684,0.904678177524561,1.68667139501089,-10.5363634604267,0.453131157369909,0.372320601668774
1895.93169903481,0.909684,0.903727223923438,1.6866714434314,-10.5409780235211,0.452680281878484,0.371869684483465
1896,0.903972,0.903534729276967,1.68667145426839,-10.5419191420658,0.452588913717666,0.371778315805766
1896.33550658621,0.903972,0.902590429587382,1.68667151224116,-10.546569256847,0.452139889458306,0.371329339611108
1896.65744443105,0.903972,0.901685702736345,1.68667157399618,-10.5510737319955,0.451708576914618,0.370898135810581
1896.98883926812,0.903972,0.900754482529168,1.68667164050013,-10.5557539267706,0.451262973477334,0.370452718539068
1897.36677128729,0.903972,0.899689835256464,1.68667171308089,-10.5611452095013,0.450749663253874,0.369939726785773
1897.6836411735,0.903972,0.898791724207239,1.6866717635299,-10.5657099304314,0.450312909929905,0.369503340217264
1898,0.89826,0.897886019632381,1.68667179563706,-10.5703082114835,0.449868309050377,0.369059174282527
1898.36493198749,0.89826,0.896823466597676,1.68667179738658,-10.575664109976,0.449340391227596,0.368531507462458
1898.67505430924,0.89826,0.895898885935759,1.68667176076078,-10.580260039483,0.448876104285105,0.368067311460109
1899.06532300208,0.89826,0.894697355590211,1.68667166113652,-10.5861035706641,0.448268246481713,0.367459373884344
1899.40354167472,0.89826,0.893614204527626,1.68667153072273,-10.5912236506946,0.447717930711467,0.366908780401153
1899.69940550165,0.89826,0.892630815748388,1.68667139156713,-10.5957467688787,0.44721930805542,0.366409728510975
1900,0.892544,0.891596245112234,1.68667123825586,-10.6003859763701,0.446698722705248,0.365888553302901
1900.35299361923,0.892544,0.890338191631112,1.68667106384295,-10.605892043844,0.446072936466628,0.365262328050651
1900.69259520678,0.892544,0.889091328077955,1.68667092358445,-10.6112501928409,0.445462874838669,0.364651924509471
1900.9883337074,0.892544,0.88798543241119,1.68667083628684,-10.6159659576461,0.444931691965193,0.364120524729132
1901.28407220803,0.892544,0.886870810414482,1.68667078849762,-10.6207283824767,0.444405720842845,0.363594428322821
1901.63951626293,0.892544,0.885534529570992,1.68667078719105,-10.6265139317658,0.443787421275423,0.362976123880299
1902,0.885468,0.884201238072269,1.68667084619011,-10.6324493625263,0.443184135244368,0.36237300228823
1902.31209676154,0.885468,0.883078971043799,1.68667093892525,-10.63764187106,0.44268615328808,0.36187511169027
1902.67948052957,0.885468,0.881810713087648,1.68667108492374,-10.6438157507386,0.442132703683112,0.361321805130754
1903.01303141726,0.885468,0.880719005556654,1.68667124020595,-10.6494759969339,0.441663285144674,0.360852554191579
1903.32585833693,0.885468,0.879752469131093,1.6866713954304,-10.6548294365818,0.441250868451611,0.360440331135384
1903.72277587123,0.885468,0.878608179250561,1.68667159148963,-10.66168052608,0.440761495994268,0.359951260549695
1904,0.87632,0.877860691222241,1.68667171899772,-10.6665021581542,0.440437592450077,0.359627593777839
1904.30991929722,0.87632,0.877068399657557,1.68667184399772,-10.6719260389042,0.440086478442394,0.359276653403758
1904.60678860396,0.87632,0.876342223221104,1.6866719402122,-10.6771534377008,0.439753555287104,0.358943848000871
1904.9036579107,0.87632,0.875635174484027,1.68667200951053,-10.6824112157485,0.439417032023339,0.358607384921297
1905.26025597257,0.87632,0.874790911248736,1.68667205520552,-10.688766676271,0.43899874788567,0.358189081508655
1905.58958873493,0.87632,0.873995381440701,1.68667206256474,-10.6946753824771,0.438589982869529,0.357780192898393
1905.90506563979,0.87632,0.873201492131548,1.68667204294582,-10.7003720841201,0.438172969110423,0.357362948437705
1906,0.874716,0.872954363475977,1.68667203299185,-10.7020936291512,0.438042237568038,0.35723214824382
1906.37132803028,0.874716,0.87194374510671,1.68667198250645,-10.7088611673004,0.437505906882625,0.356695655963351
1906.71390315193,0.874716,0.870942691050284,1.68667192837973,-10.7151550185587,0.436975898719751,0.356165530069884
1907.0463014085,0.874716,0.869905172848263,1.68667187724488,-10.7213112486801,0.436431603050111,0.355621156277808
1907.37104186828,0.874716,0.868829829911884,1.68667183386091,-10.7273754628239,0.43587435237466,0.355063871299349
1907.71215945475,0.874716,0.867639128428378,1.6866717984849,-10.733801389883,0.435265056518764,0.354454593323094
1908,0.867352,0.866590804047042,1.68667177745422,-10.7392702259598,0.434735152438056,0.353924744285618
1908.33577483817,0.867352,0.865324576670184,1.68667176200078,-10.7457056437637,0.434102881301656,0.353292496019298
1908.65939003871,0.867352,0.864067536128224,1.68667175440621,-10.7519666136832,0.433482106531721,0.352671741716198
1908.99360453414,0.867352,0.862739630591903,1.68667175215185,-10.7584944957136,0.432832836026893,0.352022490370681
1909.29194541469,0.867352,0.861535207245339,1.68667175355535,-10.7643757101765,0.432249291449384,0.35143896081227
1909.59028629525,0.867352,0.860318295516519,1.68667175710317,-10.7703084739557,0.43166371097551,0.350853392954881
1909.95293569268,0.867352,0.858828942294454,1.68667176308059,-10.7775900073371,0.430951030344355,0.350140723699733
1910,0.859236,0.85863518255991,1.68667176393028,-10.7785406442237,0.430858601166683,0.350048296059739
1910.23532153662,0.859236,0.857665637590095,1.68667176828134,-10.78331331826,0.430396977302537,0.349586679384973
1910.56193752434,0.859236,0.85631964420623,1.68667177428003,-10.7899914225805,0.429757729618844,0.348947439974754
1910.86899531396,0.859236,0.855055875222765,1.68667177947511,-10.7963266674972,0.429158227093644,0.348347943022188
1911.17605310358,0.859236,0.853794913991963,1.68667178393691,-10.8027170929978,0.428560519432875,0.347750238327946
1911.5261180575,0.859236,0.852361416405528,1.68667178791377,-10.8100697257271,0.427881256114454,0.347070974555709
1911.88493489289,0.859236,0.850896573713637,1.68667179070648,-10.8176802150774,0.427186483977506,0.346376196862887
1912,0.851116,0.850427712587941,1.68667179134601,-10.8201365788661,0.426963969381682,0.346153680101342
1912.33803451656,0.851116,0.849052459008791,1.68667179263159,-10.8273972141775,0.42631115653325,0.345500864308046
1912.66483434933,0.851116,0.847725465213127,1.68667179322018,-10.8344794379401,0.425680819098114,0.344870524422816
1912.98314850356,0.851116,0.846434733297542,1.68667179336838,-10.8414371171964,0.425066961536049,0.344256664930366
1913.30146265779,0.851116,0.845145205612527,1.68667179324907,-10.8484533158004,0.424453379332275,0.343643081339703
1913.6402599819,0.851116,0.843773425142278,1.68667179295847,-10.8559852487171,0.42380043797688,0.342990139225944
1914,0.843,0.842317065057101,1.68667179257165,-10.8640552616194,0.423106603900407,0.342296305884848
1914.32543213119,0.843,0.840999373150882,1.68667179220014,-10.8714199863935,0.422478721954483,0.341668431317328
1914.67067708077,0.843,0.839600948763771,1.68667179171663,-10.8792999185558,0.421812455143735,0.341002178305941
1915.0613503864,0.843,0.838017695322165,1.68667179072201,-10.8882997243739,0.421057722926256,0.34024747035166
1915.38405412046,0.843,0.836709168587344,1.686671789071,-10.8958002476276,0.420434016717983,0.339623792182445
1915.71589369162,0.843,0.835362870661534,1.68667178596239,-10.9035759009008,0.419792412759706,0.338982225683487
1916,0.834884,0.834209602211187,1.68667178157866,-10.9102836782738,0.419242476891668,0.338432329442004
1916.33048118551,0.834884,0.832867256368991,1.68667177365098,-10.9181451538812,0.418602234178739,0.337792140580244
1916.72736277465,0.834884,0.831253764611919,1.68667175865691,-10.9276697816054,0.417832690008028,0.337022674665739
1917.06184976796,0.834884,0.829892398290457,1.68667173994331,-10.9357679513316,0.417182871382095,0.336372934760792
1917.38419616806,0.834884,0.828578813560313,1.68667171528766,-10.9436336604134,0.416555653779038,0.335745805204423
1917.74755648889,0.834884,0.827095831145188,1.68667167800379,-10.9525726166828,0.415847604068275,0.335037870434266
1918,0.826768,0.826063944049396,1.68667164512816,-10.9588281951529,0.415354665116284,0.33454501585314
1918.32741867229,0.826768,0.824723482177978,1.68667159264618,-10.9669970421447,0.414714267934271,0.333904683027573
1918.6405485682,0.826768,0.823439233224576,1.68667153124326,-10.9748679948655,0.414101263017759,0.333291711941903
1918.95367846411,0.826768,0.822152923289643,1.6866714590263,-10.9827963202003,0.413487862083025,0.332678312626377
1919.30807018822,0.826768,0.820695367185076,1.68667136580957,-10.9918386582924,0.412793985309751,0.331984391888104
1919.66334837312,0.826768,0.819233971490513,1.68667126342238,-11.0009774627291,0.412100984491734,0.331291289792301
1920,0.818648,0.817851646700324,1.68667116277287,-11.0097052350235,0.411448755124179,0.330638915322809
1920.36401617331,0.818648,0.816364043406731,1.68667105663034,-11.0192166511671,0.410751254545516,0.32994132310776
1920.72728542458,0.818648,0.814893075214035,1.68667096017249,-11.0287847752996,0.410067612735397,0.329257616265614
1921.0408565016,0.818648,0.813640137125174,1.68667088821584,-11.0371043406178,0.409490336555493,0.328680310748557
1921.39606790613,0.818648,0.812246741532089,1.68667082159141,-11.046595125611,0.408854028599894,0.328044006555601
1921.7728932785,0.818648,0.810807178036757,1.68667076860516,-11.0567387150697,0.408203681409759,0.32739371551372
1922,0.810532,0.809962484623431,1.68667074473668,-11.0628885321815,0.407825210504797,0.327015304013607
1922.35278402224,0.810532,0.808689428743649,1.68667071725961,-11.0724941805159,0.407258817319627,0.326449003462703
1922.68262002612,0.810532,0.807546407433539,1.68667069877195,-11.0815309190784,0.406754510935713,0.325944810124909
1923.00061852629,0.810532,0.806490830502687,1.68667068377193,-11.0902923489213,0.406291848299736,0.325482284050823
1923.3056602131,0.810532,0.805522848591715,1.68667066834177,-11.0987400236057,0.405869259626909,0.32505985493144
1923.61070189992,0.810532,0.804599128872258,1.686670648103,-11.1072281129064,0.405467040893554,0.324657826822361
1923.95444008284,0.810532,0.803610557043525,1.68667061448087,-11.1168390632935,0.405036669865589,0.324227711830225
1924,0.803308,0.803483578888563,1.6866706088541,-11.1181164562197,0.40498129652118,0.324172363225264
1924.22779958582,0.803308,0.802862342215414,1.68667057562024,-11.1245154330844,0.404709812578506,0.323900992009728
1924.55615615551,0.803308,0.802004730453353,1.6866705105389,-11.133773268898,0.404333095044872,0.323524397075419
1924.86372345348,0.803308,0.801238041241503,1.68667042913626,-11.1424800644111,0.403994145755223,0.323185511831447
1925.17129075144,0.803308,0.800502305558798,1.68667032766547,-11.1512193897071,0.403666534661419,0.322857906318094
1925.52207983952,0.803308,0.799695654162187,1.68667018964686,-11.1612249959511,0.4033050891876,0.322496383062325
1925.88132022399,0.803308,0.798900554879552,1.68667002932485,-11.1715122391473,0.402948550142699,0.322139655224972
1926,0.799232,0.798644220376886,1.68666997363793,-11.1749195231113,0.402833944112618,0.322024980958333
1926.33839444982,0.799232,0.797930388567443,1.68666981254047,-11.1846579700691,0.402516401413171,0.321707346233009
1926.67097200821,0.799232,0.797255062334912,1.68666965735922,-11.1942614308253,0.40222021699321,0.32141110987528
1927.06859734392,0.799232,0.796487584934917,1.68666948419526,-11.2057833488225,0.401891789068009,0.321082682261964
1927.38986911556,0.799232,0.795905829977293,1.68666935768825,-11.2151228253609,0.40165044635252,0.320841400334075
1927.73794689966,0.799232,0.79532228908004,1.6866692348001,-11.2252695664542,0.401417562681306,0.320608656036618
1928,0.795152,0.79492021914667,1.68666915069388,-11.2329262287798,0.401264382936128,0.320455624112833
1928.33282331333,0.795152,0.794462076530263,1.68666905076227,-11.2426701505745,0.401099598427844,0.320290953975979
1928.67459322466,0.795152,0.794059578239954,1.68666895166665,-11.2526957316528,0.400967624628017,0.320159078696663
1928.98455104693,0.795152,0.793759685948135,1.68666886169818,-11.2618024381659,0.400882931615434,0.320074454858608
1929.29450886921,0.795152,0.793526212796775,1.6866687696872,-11.2709197682011,0.400832676597107,0.320024246049343
1929.65777649353,0.795152,0.79334180909309,1.68666865805411,-11.2816146020813,0.400818640137305,0.320010229024213
1930,0.792416,0.793259690494706,1.6866685492858,-11.2916948199192,0.400850714942693,0.320042290127464
1930.31752149405,0.792416,0.793264837997705,1.68666844650319,-11.3010478084032,0.40091954029881,0.320111143235196
1930.70768266562,0.792416,0.793379118373205,1.68666831979195,-11.312535624594,0.401054683571388,0.320246341839819
1931.052702579,0.792416,0.793578731642119,1.68666820835008,-11.3226849376557,0.401220229925206,0.320411960452456
1931.35816233748,0.792416,0.793831508365858,1.6866681101771,-11.331659414993,0.401401859931017,0.320593675993096
1931.75669053704,0.792416,0.79426653206576,1.68666798166972,-11.3433473121069,0.401687116821629,0.320879080094385
1932,0.79442,0.794589593981953,1.68666790190461,-11.3504687530933,0.401888137346177,0.321080205217187
1932.29840261684,0.79442,0.795044344169721,1.686667801164,-11.3591853317002,0.402162154451133,0.321354309763159
1932.60532857402,0.79442,0.795578708480687,1.68666769270233,-11.3681281971678,0.402475229029035,0.321667456232251
1932.9122545312,0.79442,0.796180269210659,1.68666757841409,-11.3770451402275,0.402820359438783,0.322012636778226
1933.26470234122,0.79442,0.79695389074743,1.68666743986385,-11.3872488207586,0.403256703049633,0.322449006151529
1933.60585359345,0.79442,0.797787416159005,1.68666729934604,-11.3970849830295,0.403719750380826,0.322912040280275
1933.92701544182,0.79442,0.798648864587095,1.68666716332116,-11.4063047268088,0.404192901391342,0.323385138868189
1934,0.79766,0.798855091953131,1.68666713218812,-11.4083941439377,0.404305557603503,0.32349778734187
1934.3649227909,0.79766,0.799944893451028,1.6866669772833,-11.4188069741072,0.404897486838587,0.324089719598068
1934.72914663407,0.79766,0.801131179229698,1.68666682678666,-11.4291391649415,0.405536105522373,0.324728371373357
1935.05532082844,0.79766,0.802278430972266,1.68666669746542,-11.4383362692083,0.406149624899227,0.325341951417741
1935.37437207766,0.79766,0.803479478291096,1.6866665763824,-11.4472778323708,0.406788507695646,0.32598092732069
1935.75506988682,0.79766,0.805016348947958,1.6866664377566,-11.4578712345241,0.407601309298146,0.326793891550108
1936,0.805352,0.806065752711218,1.68666635049267,-11.4646403945146,0.408153948945829,0.32734665769236
1936.31091303658,0.805352,0.807467301743076,1.68666623945195,-11.4731777977688,0.40888968664686,0.328082489269474
1936.65117586909,0.805352,0.809091491863928,1.68666611481696,-11.4824463290222,0.409738858872878,0.328931730652943
1936.97959056047,0.805352,0.810750048547666,1.68666598982008,-11.4913137785896,0.410602726801575,0.329795625737126
1937.28775724355,0.805352,0.812388758514007,1.68666586824307,-11.4995607222048,0.411453751590274,0.330646634429043
1937.59592392664,0.805352,0.814108304318151,1.68666574369997,-11.5077325938907,0.412344007124892,0.331536827250022
1937.94252773996,0.805352,0.816140083589148,1.68666560306943,-11.516829565734,0.413392481743008,0.332585167213537
1938,0.814588,0.816487067829925,1.68666558001306,-11.5183280085256,0.413571231780553,0.332763898664841
1938.28736130021,0.814588,0.818265315835957,1.68666546748679,-11.525776237148,0.414486057938576,0.333678644897521
1938.61277881503,0.814588,0.82036676316606,1.68666534865163,-11.5341195460317,0.41556431364198,0.3347568132233
1938.99008004485,0.814588,0.82292076313277,1.68666522733406,-11.5436661558362,0.416870837194447,0.336063242838552
1939.33663911496,0.814588,0.825378651192428,1.68666513531579,-11.5523092514242,0.418125125011218,0.337317455088447
1939.6537838891,0.814588,0.827722542933033,1.686665069557,-11.5601086403192,0.419318541182256,0.338510814660875
1940,0.829088,0.830385253123687,1.68666501907443,-11.5684978245252,0.420671277917291,0.339863507704606
1940.35938728498,0.829088,0.833264958434746,1.68666499027761,-11.5770623783784,0.422131423121301,0.341323634316913
1940.67562780329,0.829088,0.835897183928612,1.68666498387039,-11.5844727946198,0.423463162424209,0.342655384416583
1941.06416993375,0.829088,0.839257622550232,1.68666499751845,-11.5934097049982,0.425158351329273,0.344350628765086
1941.40889672392,0.829088,0.842355103079711,1.68666502565846,-11.601178228562,0.42671561444891,0.345907987300914
1941.71135416649,0.829088,0.845160776122031,1.68666505885272,-11.6078655295344,0.428120568149877,0.347313066509714
1942,0.845144,0.847912242238601,1.68666509410963,-11.6141320317729,0.429492060954579,0.348684710372824
1942.3861532095,0.845144,0.851698922545368,1.68666513960804,-11.6223342629902,0.431369069353426,0.350561866181536
1942.70560418177,0.845144,0.854914233521894,1.68666516988577,-11.6289590484878,0.432952655339832,0.352145560760284
1943.02482396115,0.845144,0.858192091965883,1.68666518920144,-11.6354305223316,0.434557036531429,0.353750034370747
1943.34404374052,0.845144,0.861524459980321,1.6866651948211,-11.6417510033449,0.436178741337773,0.355371811217568
1943.65609517573,0.845144,0.86482444855515,1.68666518555399,-11.6477816206119,0.437776321270652,0.35696943727539
1944,0.866812,0.868498236180238,1.6866651579954,-11.6542565982022,0.439545973366059,0.358739109975093
1944.32215677384,0.866812,0.871964739405816,1.68666511651506,-11.6601579729821,0.441209013252992,0.360402165973631
1944.64745058723,0.866812,0.875481123138252,1.68666506098514,-11.6659548516133,0.442891129199876,0.362084280627658
1944.97136041674,0.866812,0.87899212273946,1.68666499428193,-11.6715648214122,0.444566778527506,0.363759907979335
1945.29942168361,0.866812,0.882552978493353,1.68666491787678,-11.6770813694497,0.446263941589528,0.365457024299705
1945.65467364899,0.866812,0.886410939933075,1.68666482891387,-11.6828673532511,0.448102356845052,0.367295356871313
1945.96510071993,0.866812,0.889782630974699,1.68666474957135,-11.6877633285972,0.449709775120076,0.368902671789699
1946,0.88848,0.890161729512251,1.68666474072542,-11.6883044195295,0.44989059057587,0.369083481206005
1946.17449640034,0.88848,0.892057487450338,1.68666469712164,-11.6909815726011,0.450795230633894,0.369988084515483
1946.50593504727,0.88848,0.895660672127408,1.68666461889614,-11.6959365950024,0.452517357396713,0.371710153661639
1946.81697698272,0.88848,0.899047780527165,1.68666455345954,-11.7004315596488,0.454139956098244,0.373332715944574
1947.19525149542,0.88848,0.90318033256483,1.68666448697466,-11.7056950793549,0.456124555814133,0.375317300108433
1947.51877394346,0.88848,0.906732202127321,1.68666444249726,-11.7100191549069,0.457835109331263,0.377027870859581
1947.83024441463,0.88848,0.910172321797739,1.68666441016651,-11.7140265056343,0.45949577698232,0.378688587003864
1948,0.910152,0.912057422278346,1.68666439644266,-11.71614589835,0.460406989305946,0.379599836619894
1948.35151953822,0.910152,0.915987368240459,1.68666437503898,-11.720388540499,0.462308945714393,0.381501866620585
1948.73318865697,0.910152,0.920299493981998,1.68666435903392,-11.7247701194197,0.464398894411205,0.383591919692662
1949.04080390511,0.910152,0.923812312914878,1.68666434832266,-11.7281293069614,0.466102329098389,0.385295459684627
1949.37831633328,0.910152,0.927706888886607,1.68666433519611,-11.7316361662568,0.467990521870604,0.38718379254419
1949.75814736881,0.910152,0.932141024762583,1.68666431381665,-11.7353565373034,0.470139175887777,0.389332638583058
1950,0.93252,0.934992215816067,1.68666429386456,-11.737599362986,0.47151917962995,0.390712775290945
1950.33841672187,0.93252,0.939016333467982,1.68666425402937,-11.7405714537506,0.473463828791766,0.392657537200397
1950.66959335347,0.93252,0.942990249946503,1.68666419866558,-11.7432907154649,0.475380925408297,0.394574699526258
1950.97790305704,0.93252,0.946718070455204,1.68666413146951,-11.7456526276177,0.477176377618541,0.396370165225527
1951.34207589607,0.93252,0.951151670535996,1.68666403370375,-11.7482303419223,0.479308095573863,0.398501828620619
1951.66221367373,0.93252,0.95507249727527,1.6866639343664,-11.7503054402291,0.481191556682238,0.400385167818652
1952,0.957352,0.959230355681842,1.68666382140112,-11.7523001789292,0.483188925467566,0.402382342577091
1952.33389817214,0.957352,0.963360548519511,1.68666370884281,-11.7540743951617,0.485173838972963,0.404367189420069
1952.6622304492,0.957352,0.967442746146855,1.68666360402164,-11.7556264833109,0.487138241992749,0.406331586273627
1952.97841431371,0.957352,0.971396273137615,1.68666351219409,-11.7569396303689,0.489044185370984,0.40823759021928
1953.29540622119,0.957352,0.975385742668854,1.68666342999476,-11.7580761750881,0.490970563684204,0.410164106390774
1953.62936726964,0.957352,0.979621498416617,1.68666335218697,-11.7590771726988,0.493019253412759,0.412213038814784
1954,0.982188,0.984367707863899,1.68666327025599,-11.7599500404071,0.495318710293587,0.414512883077207
1954.30191942192,0.982188,0.98827329318715,1.68666319953612,-11.7604741493315,0.497212653843305,0.4164070981456
1954.63440449004,0.982188,0.992618265015536,1.68666310875376,-11.7608550866263,0.499320582819753,0.418515333546438
1955.00006221307,0.982188,0.99745246110984,1.68666298399822,-11.761033947421,0.501666782493546,0.420861876508289
1955.29840534777,0.982188,1.0014410142655,1.68666285681811,-11.7609914936972,0.503602256915663,0.422797633335638
1955.64180696299,0.982188,1.00608160745045,1.68666267668936,-11.7607306956819,0.505853059694313,0.425048760286438
1956,1.008072,1.01097836389519,1.68666244562516,-11.7602143387933,0.5082273277394,0.427423316837148
1956.29531551044,1.008072,1.01505808104278,1.68666221974163,-11.7595989710205,0.510205045426567,0.429400877420156
1956.63866827241,1.008072,1.01984896867519,1.68666192044319,-11.7586657267452,0.512527927645461,0.431723219421325
1956.97135660698,1.008072,1.0245402308086,1.68666160750974,-11.7575357981949,0.514806311313402,0.43400065426981
1957.26848308362,1.008072,1.02877352161192,1.68666133049457,-11.7563368115284,0.51686854108879,0.436061629789896
1957.61858285368,1.008072,1.03382178532191,1.68666104519358,-11.7546912948642,0.519339797323224,0.438530845852358
1957.9415777536,1.008072,1.03854987007345,1.68666086869814,-11.7529465165606,0.521672429953327,0.440860985795904
1958,1.037552,1.03941373009586,1.68666084999207,-11.7526073855021,0.522100857756268,0.441289075041485
1958.29211123202,1.037552,1.04378089606244,1.68666083729157,-11.750801948202,0.524277107576142,0.443464099450822
1958.58629912659,1.037552,1.04827551310953,1.68666098568775,-11.7487956686002,0.526534696719132,0.445720936392685
1958.92399048193,1.037552,1.0535842493212,1.68666137914652,-11.7462537118553,0.529220306003099,0.448406393286515
1959.22353174035,1.037552,1.05845328735637,1.68666192588595,-11.7437783090324,0.531694200397716,0.450880902192125
1959.51189867572,1.037552,1.06330179180954,1.68666260576144,-11.7411925093383,0.534157889781436,0.453345958159741
1959.8427249709,1.037552,1.06907181961234,1.68666351950094,-11.7379723470647,0.537076210068127,0.456266924502786
1960,1.067032,1.07189304887193,1.68666398077643,-11.7363436985096,0.538493326590864,0.457685504915507
1960.27398526496,1.067032,1.0769216359424,1.68666478164313,-11.7333520853686,0.540999387276642,0.460193173173392
1960.59233260641,1.067032,1.08292332846905,1.68666564097949,-11.7296244194069,0.54394854559043,0.463143928527856
1960.91185830461,1.067032,1.08907520788415,1.68666635674314,-11.7256055557395,0.546918330338976,0.466114950468153
1961.20831654133,1.067032,1.09484617192148,1.68666684455546,-11.7216254206989,0.549652661674362,0.468850026567754
1961.47770448266,1.067032,1.10009612403431,1.68666712044482,-11.7177984857701,0.552095006121478,0.47129264506686
1961.77077654088,1.067032,1.10576155470719,1.68666723396019,-11.7134094529258,0.554681275506482,0.473878700882978
1962,1.103288,1.110123630751,1.68666719307935,-11.7098152176149,0.556638196938641,0.475834042261477
1962.26473619373,1.103288,1.1150486039833,1.68666702473534,-11.7054919169644,0.558813929233126,0.478000336152068
1962.5217839474,1.103288,1.11968077753698,1.68666681079426,-11.7011227593526,0.560826993396448,0.479999030532627
1962.80897756721,1.103288,1.12464404928605,1.68666671992444,-11.6960493799944,0.562949993181208,0.482099145888688
1963.12088237308,1.103288,1.12974221769631,1.68666722105394,-11.6903217183873,0.56509952507645,0.484214624559282
1963.39109116821,1.103288,1.13388971330949,1.68666865946475,-11.6851872342039,0.566831380810856,0.485908290908131
1963.69367674535,1.103288,1.13822526552959,1.68667209795572,-11.6792600451518,0.568636318967709,0.487659761033899
1964,1.150276,1.14228622459862,1.68667849217293,-11.673081975585,0.570339219199138,0.489299539033708
1964.18146263569,1.150276,1.1445455603099,1.68668412943,-11.6693431790134,0.571295261114452,0.490229143744717
1964.36292527138,1.150276,1.14670661257778,1.68669143278516,-11.6655485992624,0.57222317775596,0.491133688571664
1964.59644124325,1.150276,1.14936189111874,1.68670356386731,-11.6605867414417,0.573388003075493,0.49227358322757
1964.88153195185,1.150276,1.15245222546668,1.68672284609108,-11.6544134663148,0.574785910390659,0.493650128485252
1965.16593029323,1.150276,1.15542558710216,1.68674707793878,-11.6481326677496,0.576180227283057,0.495034736779474
1965.49604613129,1.150276,1.15882189228676,1.68678114464202,-11.6406913673998,0.577833708621939,0.496694007841641
1965.76087482991,1.150276,1.16156327424281,1.68681248957694,-11.6346041501841,0.579205746963194,0.498086013545123
1966,1.156544,1.16408904166936,1.68684318229966,-11.629016042449,0.58047903475137,0.499409560448188
1966.13481617973,1.156544,1.16554378216817,1.68686119423625,-11.6258262765239,0.58119635389468,0.500220086999897
1966.26963235945,1.156544,1.16702478298053,1.68687945256575,-11.6226074938374,0.581921849374941,0.50106603891138
1966.43677966834,1.156544,1.16890069132982,1.68690187926348,-11.6185754759521,0.582832683203211,0.502166595498619
1966.62268699358,1.156544,1.17104148647024,1.68692539638139,-11.6140355422246,0.583856091162614,0.503457377049019
1966.82518220458,1.156544,1.17343896746506,1.68694719793949,-11.6090218107128,0.584972472459014,0.504937999499288
1967.02767741557,1.156544,1.17590190438271,1.686962042485,-11.6039338811599,0.58607893037828,0.506491182805056
1967.2280316644,1.156544,1.17839649163885,1.68696619792666,-11.5988243840613,0.587156414685907,0.508098549990836
1967.42188870405,1.156544,1.18085517908421,1.68695616590585,-11.5938072928541,0.588176842135873,0.50972141153644
1967.6157457437,1.156544,1.18334570960682,1.68692774267761,-11.5887164575137,0.589165458332802,0.511407304666613
1967.83160095683,1.156544,1.18613771026095,1.68686817975557,-11.5829594786969,0.590209031247445,0.513347148321556
1968,1.184496,1.18831429652101,1.68679638248334,-11.5784026340029,0.590993229424772,0.514843561688722
1968.10435628286,1.184496,1.18965596453071,1.68673876523286,-11.5755498264846,0.591506518554633,0.515670483254498
1968.20871256571,1.184496,1.19098798923305,1.68666994675398,-11.5726750705915,0.592009163185617,0.516464673167472
1968.33455850435,1.184496,1.19257627593056,1.6865708965884,-11.5691795986318,0.592596530957946,0.517371967443294
1968.47524079662,1.184496,1.19432071730625,1.68643803406741,-11.565235742507,0.593226465220534,0.518315168971397
1968.64985278202,1.184496,1.19642639783035,1.68623891052302,-11.5602894094911,0.593972677062583,0.519378826182062
1968.83417481736,1.184496,1.19855883806455,1.68598625297062,-11.5550095706084,0.594726011831892,0.520372598818107
1968.98614913496,1.184496,1.20023272783915,1.68574489404106,-11.5506139468878,0.595322066127442,0.521086402750174
1969.15937982958,1.184496,1.20203271372411,1.68543403679261,-11.5455600624387,0.595965814686427,0.521767149816881
1969.31409480207,1.184496,1.20353133860066,1.68512557316951,-11.5410102334463,0.596498729742459,0.522238015092333
1969.46880977455,1.184496,1.20491743452744,1.68479001135889,-11.5364295093067,0.596987555719954,0.52256762417124
1969.63086732952,1.184496,1.2062402899406,1.68441230571601,-11.5316020025633,0.59745760663501,0.522758599848192
1969.79910736763,1.184496,1.20746705629388,1.6839958015442,-11.5265630031032,0.597914561452333,0.52279489415222
1969.96734740575,1.184496,1.20854031989397,1.6835595192935,-11.5215009718323,0.598355788752953,0.522671885192372
1970,1.212448,1.20873071038137,1.68347304907114,-11.5205162532448,0.598403914007587,0.522698781029592
1970.10084375453,1.212448,1.20928212348214,1.68320322804964,-11.5174710424008,0.59856858431433,0.522712626090334
1970.20168750907,1.212448,1.2097788676195,1.68293029211635,-11.5144203208657,0.598712981206698,0.522716986945198
1970.32355166834,1.212448,1.21030792980632,1.68259815450306,-11.5107273008246,0.598863662461331,0.522714029889984
1970.46396060275,1.212448,1.21082457901265,1.68221491663492,-11.5064649385556,0.599005916108545,0.522702327129891
1970.65552092482,1.212448,1.21137945435325,1.68169605466431,-11.5006395734162,0.599140997624609,0.522671570828842
1970.82723129255,1.212448,1.21174359045804,1.68123951660511,-11.4954102456001,0.599199957091189,0.522630320404834
1970.98047168035,1.212448,1.21197521201583,1.6808420768369,-11.4907391691273,0.599207743947246,0.522591779286947
1971.17798892843,1.212448,1.21216393461534,1.68034716501541,-11.4847148366815,0.599174885478697,0.52256582590162
1971.35404978285,1.212448,1.21224791984473,1.67992489381054,-11.479343184664,0.599124068860669,0.522591164885073
1971.50797906031,1.212448,1.21227184021935,1.67957144082592,-11.4746461656742,0.599069096520811,0.522662353801721
1971.70012816292,1.212448,1.21225632308702,1.67915137928085,-11.4687823105611,0.598980300504788,0.522816597635963
1971.88117897282,1.212448,1.21221400023283,1.67877668352475,-11.4632562407694,0.598865301343684,0.523025687858325
1972,1.238888,1.212179643208,1.67854128281247,-11.4596288283067,0.598792270053316,0.523159298653051
1972.11190102727,1.238888,1.2121466249089,1.67832659100041,-11.4562119874846,0.598753945860731,0.52323538273267
1972.22380205455,1.238888,1.21211565535379,1.67811811678128,-11.4527944698114,0.598719942861095,0.523309801697465
1972.36966134794,1.238888,1.2120817944698,1.67785484655531,-11.4483388381729,0.598683130302412,0.523404781438379
1972.55370927213,1.238888,1.21205435165911,1.67753482072544,-11.4427149628922,0.598651956442912,0.52352338825126
1972.78995327497,1.238888,1.21204994066788,1.67714121539686,-11.4354931388813,0.59864077773222,0.523674923986236
1972.98649253242,1.238888,1.21207436015213,1.67682638079331,-11.4294820586369,0.598652837556483,0.523794486823215
1973.18650493128,1.238888,1.2121239200655,1.67651619908021,-11.4233615160881,0.598677285704086,0.523899715070127
1973.38651733013,1.238888,1.21219473751059,1.6762152925069,-11.417237460468,0.598709405326068,0.523981041670679
1973.59874060247,1.238888,1.21228738699619,1.67590548368397,-11.4107356965462,0.598753471566224,0.524039559381798
1973.83621062994,1.238888,1.21240394242369,1.67557016154516,-11.4034560780923,0.598819929903055,0.524071623986875
1974,1.258736,1.21248735892668,1.67534610267906,-11.3984326687678,0.598868951724788,0.524083918426809
1974.12902611763,1.258736,1.21255264510654,1.67517403134407,-11.3944741529051,0.598892429247949,0.524113937604963
1974.25805223527,1.258736,1.21261633480284,1.67500610804928,-11.3905145357331,0.598912715094042,0.524143946055453
1974.4403085446,1.258736,1.21270192933597,1.6747763323517,-11.3849195458543,0.598936908752688,0.524187999998861
1974.64562316165,1.258736,1.21279033272719,1.67452833303712,-11.3786142548041,0.598958504294842,0.524241790595597
1974.88250581317,1.258736,1.21288009832758,1.67425688099622,-11.3713364126756,0.598974134012529,0.524309574124175
1975.11595437449,1.258736,1.21295528274569,1.6740048318843,-11.364160984327,0.598977123459502,0.524382211060567
1975.34940293582,1.258736,1.2130180355822,1.67376781472152,-11.3569826552701,0.598968509640499,0.524464139880288
1975.59195382534,1.258736,1.2130718257144,1.67353668105155,-11.3495215127704,0.598950730486247,0.524565728905973
1975.83450471486,1.258736,1.21311635971931,1.67331966804567,-11.34205737812,0.598924687267568,0.524688299577156
1976,1.27194,1.21314273610144,1.67317880270973,-11.3369626985968,0.598904299593445,0.524776882580776
1976.14956381616,1.27194,1.2131644937909,1.6730558694642,-11.3323571257117,0.59889239085374,0.524841674400937
1976.29912763232,1.27194,1.21318475048894,1.6729365374397,-11.3277502961297,0.598878986408309,0.524903085168786
1976.48826904058,1.27194,1.21320878617761,1.67279001468967,-11.32192268207,0.598860315975549,0.524976067747241
1976.72667784278,1.27194,1.21323736610556,1.67261099537395,-11.3145745418753,0.598838458941395,0.525064479941667
1976.96128795199,1.27194,1.21326429836296,1.67243955538786,-11.3073408884661,0.598822796134713,0.52515083853279
1977.17834737069,1.27194,1.21328852043412,1.67228397633003,-11.3006461300571,0.598811412202441,0.525227321548968
1977.44212725341,1.27194,1.21331724165839,1.67209758622886,-11.292507509853,0.598796109283707,0.52530918333293
1977.65456063547,1.27194,1.21333979354271,1.67194885445483,-11.2859509782385,0.598783361382751,0.525366018207647
1977.87466746771,1.27194,1.21336252984432,1.67179552301619,-11.2791558005081,0.598774289402962,0.525419856614855
1978,1.278568,1.21337515202068,1.67170843829385,-11.2752857495799,0.598771194662998,0.525450004691939
1978.26697945639,1.278568,1.21340118915819,1.67152330211248,-11.2670401132019,0.598764882631112,0.525514870157566
1978.48099146339,1.278568,1.21342122280705,1.67137519807228,-11.2604286543179,0.598759237913827,0.525560182957985
1978.72802277757,1.278568,1.2134434992703,1.67120461003724,-11.2527953531362,0.598752294931773,0.525604526134275
1978.96128208873,1.278568,1.21346384705331,1.67104404145888,-11.2455860461023,0.598749296788927,0.525641756539933
1979.19454139989,1.278568,1.21348373196802,1.67088422962912,-11.2383753631618,0.598751538098663,0.525675427481206
1979.45080031331,1.278568,1.21350533519873,1.67070997766976,-11.2304521880091,0.598757077686508,0.525704317098943
1979.70187303784,1.278568,1.21352659520577,1.67054119835873,-11.2226879367899,0.598763513817754,0.525721139836563
1979.94403367495,1.278568,1.21354752972177,1.67038095128016,-11.2151981535527,0.598773665543299,0.525728455079509
1980,1.285196,1.2135524631061,1.67034435617764,-11.2134670369069,0.59877592624709,0.525731285282838
1980.18491939421,1.285196,1.21356909843734,1.67022483779013,-11.2077468927699,0.598784345273094,0.525742547781714
1980.36983878843,1.285196,1.21358635193024,1.6701077603412,-11.2020262350411,0.598794811986464,0.525754315341434
1980.65323243359,1.285196,1.21361427577352,1.66993389841967,-11.1932581176179,0.598811454239718,0.525770100840152
1980.91244178155,1.285196,1.21364166446891,1.6697816509792,-11.1852370936249,0.598825868801736,0.525780919389821
1981.18209882743,1.285196,1.21367224935045,1.66963102548853,-11.1768916445096,0.598843416161448,0.525792158470601
1981.4336852826,1.285196,1.21370278827498,1.66949830462207,-11.1691044135077,0.598863570788625,0.525804363792915
1981.70123604358,1.285196,1.21373732577044,1.66936604662795,-11.1608218559907,0.59888556476436,0.525816084425076
1981.95968446227,1.285196,1.21377247875487,1.66924746594043,-11.1528198589953,0.598905113701812,0.525824328552308
1982,1.291824,1.21377809681742,1.66922980726555,-11.151571516274,0.598907932727512,0.5258258763314
1982.20157768864,1.291824,1.21380661040146,1.66914498214383,-11.1453293870129,0.598922546675012,0.525834402815027
1982.43082196539,1.291824,1.21383960224754,1.66905563319645,-11.1382296779925,0.598940315624748,0.525846877786398
1982.67935939732,1.291824,1.21387546341993,1.66896740102732,-11.1305313870655,0.598958655404682,0.525862093717088
1982.98223539396,1.291824,1.21391824017779,1.66887196383915,-11.1211484138777,0.598975389492666,0.525879842302529
1983.22589622108,1.291824,1.21395103566998,1.66880461466987,-11.1135986865625,0.598985274164887,0.525895383724481
1983.5136266502,1.291824,1.21398690645873,1.66873545921787,-11.1046821734864,0.598995432068569,0.525919066409198
1983.76069637459,1.291824,1.21401456001447,1.66868451650584,-11.0970245655404,0.599000910191768,0.525943181593669
1984,1.297124,1.21403814084412,1.66864201544011,-11.0896066403411,0.599001955685097,0.52596606834383
1984.1936152565,1.297124,1.21405477329549,1.66861210266225,-11.0836042627043,0.59900463210465,0.525975753503235
1984.387230513,1.297124,1.21406921874957,1.66858580728277,-11.0776013485273,0.599007341568351,0.525982701376333
1984.73209643955,1.297124,1.21408987337577,1.66854697472274,-11.0669079558549,0.599013740978848,0.525989134808045
1985.05685511299,1.297124,1.21410424072429,1.66851872517364,-11.0568371246184,0.599021068979686,0.525986677292677
1985.35470544974,1.297124,1.2141141805338,1.66849917992402,-11.0476002446635,0.599029035997114,0.525976205850324
1985.6673852708,1.297124,1.21412251736587,1.66848479041916,-11.0379032886347,0.59904118255358,0.525958035328804
1986,1.297756,1.21413039073706,1.6684762381309,-11.0275881689538,0.599058772966202,0.525930227881824
1986.25939870673,1.297756,1.21413661170662,1.66847452788319,-11.0195438405058,0.599073703837811,0.525903868199732
1986.51879741347,1.297756,1.21414337082545,1.66847741410717,-11.0114998123768,0.599091320281641,0.525872763249767
1986.81331077927,1.297756,1.2141520204061,1.66848667383579,-11.0023673588964,0.599115595019276,0.525831942394245
1987.11884064437,1.297756,1.21416225890165,1.66850362520216,-10.9928939640966,0.599144524445303,0.525781378083502
1987.45674832473,1.297756,1.21417506120741,1.66853207426532,-10.9824176286101,0.599180503147962,0.525713910226505
1987.79793866723,1.297756,1.21418932299889,1.66857246740632,-10.971840862857,0.599223182890432,0.525633993542924
1988,1.298384,1.2141982415248,1.66860256758498,-10.9655778037662,0.59925042063144,0.525582389633183
1988.18971963757,1.298384,1.21420682812014,1.66863542039482,-10.959697865727,0.599273010919071,0.525538252655364
1988.37943927514,1.298384,1.21421553420387,1.66867302240379,-10.9538185113069,0.599295567171243,0.525494646558815
1988.63408093889,1.298384,1.21422725605645,1.6687313775348,-10.9459281687967,0.599326233784581,0.525437951686308
1988.91410800942,1.298384,1.21423996311752,1.66880644735598,-10.9372524272203,0.599359039830615,0.525377506519148
1989.19945128498,1.298384,1.21425242924569,1.66889501579428,-10.9284132252869,0.599389529981293,0.525317226418863
1989.48479456054,1.298384,1.21426411101571,1.66899585147541,-10.9195752801792,0.599417659750215,0.525260263951917
1989.81696207235,1.298384,1.21427632860595,1.66912841122185,-10.9092886083354,0.599448199597631,0.52520092023702
1990,1.297876,1.21428226902771,1.66920817971328,-10.9036209057163,0.599464209583603,0.525168795201183
1990.18209518436,1.297876,1.21428752662464,1.66929204446643,-10.8979828511304,0.599483094781025,0.525128245238519
1990.36419036873,1.297876,1.21429206253139,1.66938020739937,-10.8923452887812,0.599501669324655,0.525083813020986
1990.60816565034,1.297876,1.21429688909999,1.66950478164672,-10.8847928456484,0.599526893398472,0.525018669626775
1990.87645552584,1.297876,1.21430037135552,1.66964997605812,-10.8764891102056,0.599557230508858,0.524941190677979
1991.14474540134,1.297876,1.21430175258279,1.6698035207317,-10.8681870299852,0.599590245096365,0.524856807064409
1991.4120848586,1.297876,1.21430086215354,1.66996473104271,-10.8599161978033,0.599623718416611,0.524762942855586
1991.67942431586,1.297876,1.2142975521508,1.67013419711502,-10.8516474592251,0.599658084053956,0.524658744293269
1992,1.293396,1.21429020499632,1.67034861134746,-10.8417353376769,0.599702420869972,0.52452444695852
1992.18896717464,1.293396,1.2142840767727,1.67048096582969,-10.8358943287433,0.599725003231911,0.524450769048775
1992.37793434928,1.293396,1.214276578197,1.67061792016385,-10.8300547174307,0.599746586223667,0.524377798498109
1992.65564822248,1.293396,1.21426302786231,1.67082772085349,-10.8214751642,0.599775926497371,0.524272058377292
1993.12066727342,1.293396,1.21423353099682,1.67120180630915,-10.8071160993397,0.599817407773264,0.524100923996403
1993.38523178292,1.293396,1.2142129767429,1.67142700537995,-10.7989507313664,0.599836828174628,0.524009091599617
1993.64979629241,1.293396,1.2141897691744,1.67166061130924,-10.7907882449202,0.599852795683415,0.523922504953445
1994,1.287776,1.21415517640614,1.671981559637,-10.7799879386719,0.599868411269067,0.523815175193976
1994.18789727462,1.287776,1.21413492164354,1.6721586042097,-10.7741951932567,0.599878452633387,0.523753011300725
1994.37579454925,1.287776,1.21411358346443,1.6723385648685,-10.7684038701102,0.5998878740714,0.523689798687905
1994.63451155061,1.287776,1.21408259894245,1.67259049169491,-10.7604321425532,0.599899830478195,0.523601000007286
1994.94507935101,1.287776,1.21404329026013,1.67289817549632,-10.7508665296884,0.599914282231726,0.523493244791615
1995.27363463392,1.287776,1.21399969786627,1.67322858753925,-10.7407514946414,0.599930554675863,0.523378502815576
1995.61742712299,1.287776,1.21395248011104,1.67357830922092,-10.730172499508,0.599946938013466,0.523255519024556
1995.91526360729,1.287776,1.21391070655337,1.67388359773176,-10.721011976921,0.599961315226804,0.523146895640103
1996,1.278048,1.21389872581555,1.67397074089223,-10.7184064990936,0.599965621948091,0.523116034516174
1996.27618049182,1.278048,1.21385949896074,1.67425539831646,-10.709916812314,0.599980099997042,0.523015836627923
1996.55236098363,1.278048,1.21382013099643,1.67454070890776,-10.70143067672,0.599994673999401,0.522914516977877
1996.90714784338,1.278048,1.21376954473931,1.67490762988455,-10.6905344591263,0.600013204987655,0.522781997998176
1997.25733164208,1.278048,1.21371972948457,1.67526973638168,-10.6797854639942,0.600033280616097,0.522650062493407
1997.55593823432,1.278048,1.21367738237992,1.67557819462313,-10.6706242660087,0.600051460914923,0.522535848886885
1997.87735729267,1.278048,1.21363193225731,1.67590975621722,-10.6607679625585,0.600071121730065,0.522409614684134
1998,1.268324,1.21361462139583,1.67603613700289,-10.65700845066,0.60007869579679,0.522361173493364
1998.24057332335,1.268324,1.21358070658662,1.67628385127651,-10.6496360171731,0.60009336543834,0.522267887992891
1998.4811466467,1.268324,1.21354683842104,1.67653134698303,-10.6422664222412,0.60010859544122,0.522175224818767
1998.80769732559,1.268324,1.21350092564635,1.6768670134415,-10.6322675520188,0.600128719065568,0.522049009150594
1999.13938277421,1.268324,1.21345434541656,1.67720770675037,-10.6221167681272,0.600148363240457,0.521920170027166
1999.43592011447,1.268324,1.21341273682849,1.67751214442143,-10.6130462003793,0.600166699771869,0.521805917730922
1999.73245745473,1.268324,1.21337115383862,1.6778164836261,-10.6039799171034,0.600185206260836,0.521692014576397
2000,1.258596,1.21333365286862,1.67809100963601,-10.5958037721882,0.600200610667351,0.521589578690356
2000.21816595788,1.258596,1.21330308037801,1.67831484254614,-10.5891391525541,0.600210390302899,0.521511659269941
2000.43633191576,1.258596,1.21327251079895,1.67853862367187,-10.5824768121045,0.60021962789342,0.521438015118996
2000.69901808634,1.258596,1.21323569941693,1.67880786792215,-10.5744578469709,0.60022939466341,0.521355078219166
2000.98230155844,1.258596,1.21319598099693,1.67909765326412,-10.5658135428118,0.600236110160817,0.521271502218811
2001.26558503054,1.258596,1.21315621180882,1.67938631330358,-10.5571726512823,0.600238717193429,0.521195062605851
2001.54444190151,1.258596,1.21311696970012,1.67966865265312,-10.5486699795185,0.600238725023187,0.521129513585613
2001.82329877248,1.258596,1.21307757011982,1.67994831428694,-10.5401702793479,0.600235293301904,0.521074017057356
2002,1.248872,1.21305248407569,1.68012366715364,-10.5347857645315,0.600230018662138,0.52104412133035
2002.29384578354,1.248872,1.21301047429469,1.68041111573,-10.52583384686,0.60021436459685,0.521007701446471
2002.56296531517,1.248872,1.21297157223221,1.68066859950628,-10.5176374824314,0.600194834957387,0.520990096208004
2002.81324452486,1.248872,1.21293494026929,1.68090175475131,-10.5100166050674,0.600171574098911,0.520988332049034
2003.09748819514,1.248872,1.21289276305142,1.6811573830659,-10.5013631175074,0.600136773874782,0.521003092621499
2003.38173186542,1.248872,1.21285003233622,1.68140104530772,-10.4927109230236,0.600092865227018,0.521037894413053
2003.65803414692,1.248872,1.21280816997722,1.68162397588416,-10.4843012825157,0.600042910494675,0.521094882483684
2003.93433642842,1.248872,1.212766379926,1.68183051914175,-10.4758919419619,0.599985001562689,0.521176463530957
2004,1.239144,1.21275652205894,1.68187688230496,-10.4738934316804,0.599977148174255,0.521185403192334
2004.12973630652,1.239144,1.21273719892578,1.68196513194333,-10.4699447673304,0.599970447378461,0.521184932473156
2004.25947261303,1.239144,1.21271815649003,1.68204871798955,-10.4659960628468,0.599966909796303,0.521172240739261
2004.42494507719,1.239144,1.21269443125044,1.68214831871243,-10.4609597535108,0.599966325493624,0.521135838566682
2004.61275464768,1.239144,1.21266850741796,1.68225177728096,-10.4552439925264,0.599973681843462,0.521066810810658
2004.81718083918,1.239144,1.21264180358424,1.68235319018769,-10.4490235078841,0.5999980860553,0.520960581763199
2005.02160703069,1.239144,1.21261692125219,1.68244395432926,-10.4428045906002,0.600044116676036,0.520821412707706
2005.22654216639,1.239144,1.2125939014881,1.68252595871304,-10.4365722555163,0.600109901010826,0.520641258576265
2005.46718362871,1.239144,1.21256914856596,1.68261400088205,-10.4292574124173,0.600206412331572,0.520364082125205
2005.66172084204,1.239144,1.21255048661752,1.68268189116757,-10.4233474409902,0.600300385913755,0.520082511685628
2005.87119288362,1.239144,1.21253090605407,1.68275568597593,-10.4169881729371,0.600423804219851,0.519721353030238
2006,1.22942,1.2125186028451,1.68280339204038,-10.4130805079458,0.600495637859804,0.519502583477508
2006.11345322443,1.22942,1.21250723105961,1.68284805341168,-10.4096405783988,0.600531023642901,0.519362551667524
2006.22690644887,1.22942,1.21249502530715,1.68289604926361,-10.4062024876786,0.600563429507442,0.519233673821668
2006.36696894131,1.22942,1.21247825977815,1.68296096772955,-10.4019605084747,0.600600007125641,0.519092216377219
2006.52709674781,1.22942,1.21245585093379,1.6830442061557,-10.3971140182512,0.600634179411584,0.518953912725404
2006.75503471961,1.22942,1.21241548546045,1.68318167016279,-10.3902205341787,0.600654516779673,0.518792194239257
2006.94080971516,1.22942,1.21237260390683,1.68331160685608,-10.384606446562,0.600635509665952,0.518686253121431
2007.1166235612,1.22942,1.21232133159188,1.68344983875288,-10.3792967554966,0.600587385502865,0.518612365185043
2007.29411743116,1.22942,1.21225667571234,1.6836041721819,-10.3739396147529,0.600513896087693,0.518574036045432
2007.47161130112,1.22942,1.2121766292446,1.68377245051576,-10.3685856822533,0.600417421249499,0.518579830949345
2007.65011607211,1.22942,1.21207805178709,1.68395419670948,-10.3632042541923,0.600291784111073,0.518630735124343
2007.83171618656,1.22942,1.21195645937587,1.68414968991805,-10.3577322638297,0.600123886259395,0.518724791246946
2008,1.219692,1.21182218185129,1.68433779107164,-10.3526637613598,0.599943000331772,0.518814221795327
2008.11513732852,1.219692,1.21171715959831,1.6844688175356,-10.349197178463,0.599836180375234,0.518814669323349
2008.23027465704,1.219692,1.21160063733337,1.68460061244282,-10.3457317411552,0.599721139264081,0.518802408206283
2008.37398025101,1.219692,1.21143801740083,1.68476480426242,-10.3414084013804,0.599565587559407,0.518768092816723
2008.54585901344,1.219692,1.2112167491012,1.68495862829433,-10.3362410149777,0.599364873331499,0.518700757115044
2008.73102801176,1.219692,1.21094346524343,1.68516166184119,-10.3306794413199,0.599136857605832,0.518600200842784
2008.91619701008,1.219692,1.210631641697,1.68535613211739,-10.3251246301307,0.598900160557832,0.518471627530825
2009.10747343999,1.219692,1.21026686375131,1.68554571493958,-10.3193949368773,0.598643377451026,0.518303300488263
2009.2889855776,1.219692,1.20987894186768,1.68571330203165,-10.3139667309343,0.598382507111075,0.518101599453055
2009.47049771521,1.219692,1.20944917893252,1.68586769406125,-10.3085485515205,0.598103500239347,0.517854604477411
2009.66948916549,1.219692,1.20892919730686,1.68602091854917,-10.302621797387,0.597782948677334,0.517534176724737
2009.89606860772,1.219692,1.2082748999797,1.68617452000464,-10.2958925380721,0.597411333422489,0.517112659997137
2010,1.209968,1.20795290905552,1.68623761682014,-10.2928133801173,0.597233962868776,0.516911705979494
2010.13408770294,1.209968,1.20751767952404,1.68631239951925,-10.2888483021062,0.596989424042426,0.516661637507528
2010.26817540588,1.209968,1.20706080592547,1.68637998761557,-10.2848920615371,0.596737465941951,0.516402719706106
2010.47314579124,1.209968,1.20632272912064,1.68647007917572,-10.2788623544064,0.596338211075276,0.51598958022455
2010.72484348976,1.209968,1.20535624982424,1.68656028434544,-10.2714893390127,0.595827727600984,0.515455663568164
2010.97654118827,1.209968,1.2043320531058,1.68662996269573,-10.26415285385,0.59530339486494,0.514899489465176
2011.22999353291,1.209968,1.20325282585389,1.68668161954738,-10.2568040021001,0.59476988184349,0.514323898483399
2011.47259438545,1.209968,1.20218512922031,1.68671582972794,-10.249807553621,0.594257034959165,0.513759915904163
2011.74516609353,1.209968,1.20095764744641,1.68673918590396,-10.2419919990431,0.59368081293406,0.513111791006906
2012,1.20024,1.19979499630796,1.68674927476522,-10.2347291844362,0.593146808042892,0.512500557262478
2012.16569416285,1.20024,1.19903624720112,1.68675103743783,-10.23002999872,0.59279942783527,0.51211650349688
2012.3313883257,1.20024,1.19827827070868,1.68674986512496,-10.2253490449765,0.592456450332928,0.511739433388166
2012.54903658024,1.20024,1.19728748151121,1.68674495035267,-10.2192278805904,0.592012224962486,0.51125485412917
2012.78197076626,1.20024,1.19623768181927,1.68673679524985,-10.2127110268634,0.591542512912204,0.510748319257364
2013.01490495227,1.20024,1.19520306889877,1.68672696920529,-10.2062290050413,0.591078808011574,0.510255381224039
2013.2872051409,1.20024,1.19401739815472,1.68671482651127,-10.1986948512619,0.590548907689452,0.509702460896294
2013.52907736402,1.20024,1.19298873258987,1.68670445887038,-10.1920408378452,0.59009086958152,0.509235600091907
2013.78473697292,1.20024,1.19192849975147,1.68669464138739,-10.1850454636205,0.589615608651702,0.508764681546763
2014,1.19118,1.19105803825638,1.68668755566785,-10.1791847597718,0.589221230895099,0.508381931729689
2014.18805333326,1.19118,1.19031423359348,1.68668227921512,-10.1740862374515,0.58888680950563,0.508048073503921
2014.37610666653,1.19118,1.18958557318227,1.6866778071667,-10.1690072363608,0.588558946195652,0.507720970561085
2014.74705389797,1.19118,1.18819004355587,1.6866711375074,-10.1590443591911,0.587929011245177,0.50709324921163
2015.00072039725,1.19118,1.18726464026277,1.68666804251965,-10.1522728794634,0.587507233306517,0.50667364586057
2015.25438689652,1.19118,1.18635945939245,1.68666597576654,-10.1455342355345,0.587090924756634,0.506260152666439
2015.54001462625,1.19118,1.18536047663017,1.68666469663577,-10.1379851010762,0.586628474056141,0.505801754488054
2015.82564235599,1.19118,1.18437843335245,1.68666431903121,-10.1304761083219,0.586170492068163,0.505348890174586
2016,1.184432,1.18378532567359,1.68666443597952,-10.1259118154967,0.585891669506267,0.505073427740168
2016.29083921833,1.184432,1.18280366674069,1.68666505139673,-10.1183308435835,0.585427276507336,0.504613040320665
2016.56184162078,1.184432,1.18189465682636,1.68666592891368,-10.1113033788431,0.584995317601989,0.504184300190676
2016.89325105335,1.184432,1.18078652516112,1.68666717535075,-10.1027570871594,0.584467212013951,0.503659309023736
2017.24420770993,1.184432,1.17961315597123,1.68666848061316,-10.0937637476287,0.583904797860792,0.503098988647126
2017.5280431697,1.184432,1.17866188403997,1.68666940547007,-10.0865334103608,0.58344758818899,0.502642377934565
2017.82872797375,1.184432,1.17765023658763,1.68667019296306,-10.0789159986092,0.582961949306275,0.502156107280258
2018,1.177684,1.17707176983483,1.6866705447553,-10.0745965236995,0.582684159553086,0.50187758621079
2018.30803927392,1.177684,1.17602680282059,1.68667101129419,-10.0668634695708,0.582181115732895,0.501374286633186
2018.60584808075,1.177684,1.17501071081593,1.68667128467228,-10.059431075611,0.581692463868066,0.500885354249257
2018.90365688758,1.177684,1.17398912245648,1.6866714120243,-10.0520420085828,0.581203223519148,0.500395793318599
2019.20112082518,1.177684,1.172964139999,1.68667142070867,-10.0447049005093,0.580713893741573,0.499906096502368
2019.53217132635,1.177684,1.17182015690654,1.68667132307416,-10.0365904795929,0.580170195353944,0.49936192681716
2019.89137844353,1.177684,1.17057920728829,1.68667112822992,-10.0278468255888,0.579586766917754,0.498777902963949
2020,1.17094,1.17020496827712,1.68667105731189,-10.0252152509755,0.579412335516456,0.498603294439732
2020.33251901417,1.17094,1.169065805703,1.68667082265672,-10.0171949430558,0.578885193548524,0.498075728885334
2020.65377264732,1.17094,1.16798041533287,1.68667059097251,-10.0094967984722,0.578389688881406,0.497579889876474
2020.94153878246,1.17094,1.16702768573231,1.68667039610968,-10.0026423779426,0.577962235210917,0.497152214323803
2021.2293049176,1.17094,1.16610010058901,1.6866702241931,-9.99582589999841,0.577552891179703,0.496742737159971
2021.6043553195,1.17094,1.16493986525514,1.68667004516305,-9.98699666166323,0.577050263466804,0.496240096633058
2021.91511417193,1.17094,1.16402967142368,1.68666993874767,-9.9797256521313,0.576665359827054,0.495855346873213
2022,1.164192,1.16379021276148,1.68666991607432,-9.97774624879553,0.576565683521083,0.495755713990798
2022.38849702127,1.164192,1.16274995617222,1.68666984284336,-9.9687218524562,0.57614004820784,0.495330199321289
2022.69847548896,1.164192,1.1619909281403,1.68666981414428,-9.96155964958096,0.575837367432928,0.495027636783729
2023.00845395665,1.164192,1.16129982080727,1.68666980473277,-9.95442828877768,0.575569718176323,0.494760128269018
2023.32504615621,1.164192,1.16066710910675,1.68666980823824,-9.94717341332778,0.575332106354646,0.49452268628925
2023.61884308953,1.164192,1.16014722058834,1.68666981732997,-9.94046388800883,0.575141823044028,0.494332586725715
2023.91264002286,1.164192,1.15969158250951,1.68666982636131,-9.93377379158219,0.574979562953285,0.494170537938331
2024,1.158796,1.1595682186963,1.68666982821863,-9.93178787284684,0.574936531496416,0.494127564106518
2024.38770928404,1.158796,1.15908460202834,1.6866698269456,-9.92299057086068,0.574771440502564,0.493962660256482
2024.74347931047,1.158796,1.15872555154087,1.68666980619296,-9.91493812377251,0.57465113715465,0.493842474931433
2025.04318636962,1.158796,1.15847810819244,1.68666977070792,-9.90816679683759,0.574569655142663,0.493761043101677
2025.38393283473,1.158796,1.15824864626029,1.68666970937996,-9.90047929651186,0.574495478555953,0.493686857780089
2025.75015204729,1.158796,1.158052655766,1.68666962055733,-9.89222764782195,0.574432072597362,0.49362334972264
2026,1.158208,1.15794358090591,1.68666954911013,-9.88660315592357,0.574397542811919,0.493588705383256
2026.36813334307,1.158208,1.15781304813459,1.68666943437296,-9.87832186751074,0.574359394556274,0.49355049806505
2026.67850482639,1.158208,1.15772775116118,1.6866693346002,-9.87134431973407,0.574337960405052,0.493529044939645
2026.9976162745,1.158208,1.15766245728584,1.6866692333868,-9.86417333009043,0.57432671679772,0.493517817395968
2027.30443118059,1.158208,1.15762159883987,1.68666913963087,-9.85728059150877,0.574328598929996,0.493519755203649
2027.61124608668,1.158208,1.15760385386337,1.68666905008769,-9.85038869017235,0.574343779933232,0.493535038036508
2028,1.15762,1.15761838047777,1.68666894138768,-9.84165563595111,0.574383264758199,0.493574714823435
2028.31526182595,1.15762,1.15766431352585,1.6866688541976,-9.83457145517792,0.574435232647276,0.493626769981557
2028.63235313255,1.15762,1.15774502548758,1.68666876431943,-9.82744264845842,0.574507232260393,0.493698829165005
2028.93014982629,1.15762,1.15785543328614,1.68666867639975,-9.82074288030593,0.574593293571068,0.493784915975812
2029.22794652003,1.15762,1.15800229424096,1.68666858468744,-9.81403697232108,0.57469925510826,0.493890868612685
2029.58952168849,1.15762,1.1582336735227,1.68666846921853,-9.80588424890632,0.574857277125736,0.494048825995855
2029.91670203561,1.15762,1.15849703445654,1.68666836331074,-9.79849448536577,0.575028403530905,0.494219834992406
2030,1.157912,1.15857271424198,1.68666833657349,-9.79661087951161,0.575076383293384,0.494267785609872
2030.36277145101,1.157912,1.1589451105836,1.68666822389507,-9.78839552007794,0.575307957549646,0.494499269239166
2030.72725531853,1.157912,1.15939252281231,1.68666812114084,-9.7801188160955,0.575579092964992,0.494770321701839
2031.07661903728,1.157912,1.15989394927973,1.68666803677964,-9.77216053206894,0.575875181373921,0.49506634184479
2031.39884084765,1.157912,1.16042216755925,1.68666797374029,-9.76479570354211,0.576181563902652,0.495372674660526
2031.73144156321,1.157912,1.16103602415902,1.68666792495014,-9.75716543157989,0.576532920132501,0.495723996762255
2032,1.16122,1.16158406862376,1.68666789793593,-9.75098114734596,0.576842294814489,0.496033357751105
2032.32857499811,1.16122,1.16231992378446,1.68666787954739,-9.74338373251511,0.577252622349518,0.496443673910709
2032.63726568456,1.16122,1.1630781569591,1.6866678760124,-9.73621207730975,0.577671309138636,0.4968623646007
2032.94595637101,1.16122,1.16390222594819,1.68666788437391,-9.7290045227321,0.5781214066664,0.49731248289945
2033.32527236345,1.16122,1.16500545369417,1.68666790821279,-9.72009452464259,0.578715685916541,0.497906815019588
2033.65707838568,1.16122,1.16605159496383,1.68666793817358,-9.71224834175425,0.579272278550642,0.498463482829129
2034,1.165748,1.16720977185118,1.68666797421087,-9.70408430687504,0.579880348256811,0.499071656048703
2034.31551685004,1.165748,1.16834065142995,1.6866680081666,-9.69652025350499,0.580465353797299,0.499656722691958
2034.63103370009,1.165748,1.16952875230223,1.68666803953683,-9.68890330507863,0.581072274612217,0.500263690653061
2034.96354816047,1.165748,1.17083562861976,1.68666806716441,-9.6808162452981,0.581731729262429,0.50092317634908
2035.34904041418,1.165748,1.17240991219718,1.68666809004888,-9.67136094482689,0.582514695525154,0.501706149155633
2035.67165261141,1.165748,1.17376654396969,1.68666810107477,-9.66338011643536,0.583181632752999,0.502373062451314
2036,1.17452,1.17517507529892,1.68666810530494,-9.65519247816806,0.583868474460958,0.50305959544403
2036.27532399419,1.17452,1.17637214915385,1.68666810578299,-9.64827575879287,0.584448273218012,0.503637110842
2036.55064798838,1.17452,1.17757964704798,1.68666812050859,-9.64131181487254,0.585030132997719,0.504215323909831
2036.93824327276,1.17452,1.17929107490276,1.68666825665259,-9.63142757271228,0.585852505887038,0.505029914050819
2037.26760075202,1.17452,1.18075133626294,1.68666862909558,-9.62295413652261,0.586552583050239,0.505720587721795
2037.5949123992,1.17452,1.18220484074869,1.68666943908931,-9.61446552820715,0.587248377727923,0.50640413017062
2037.92041580343,1.17452,1.18365089391405,1.68667093083304,-9.60595678992418,0.587941817204569,0.507082143442337
2038,1.183292,1.1840044443143,1.68667143333782,-9.60386627402237,0.588111467061892,0.507248082899947
2038.27410484883,1.183292,1.18522214439171,1.68667368338261,-9.5966355205438,0.588695496189816,0.507820741601632
2038.54820969766,1.183292,1.18644017348527,1.68667687728515,-9.58935735674649,0.589280122722928,0.508394242603013
2038.91250748807,1.183292,1.18806084646677,1.68668283731294,-9.57961088839287,0.590059744555162,0.509159696719303
2039.24747585059,1.183292,1.18955492792737,1.6866902393277,-9.57057493244652,0.59078033585676,0.509868175552379
2039.59077456441,1.183292,1.19109250707433,1.68669985417517,-9.56124020491333,0.591522846491464,0.51059953054565
2039.89614198161,1.183292,1.19246758191507,1.68671015457641,-9.55287354629505,0.592187764220303,0.511255906977392
2040,1.192064,1.19293713619916,1.68671402684071,-9.55001432072857,0.592412867573431,0.51148467979617
2040.16060388722,1.192064,1.19366531047018,1.68672036953625,-9.54557915853015,0.592755921190001,0.511852234592054
2040.32120777445,1.192064,1.19439611927575,1.68672708580719,-9.54112722694882,0.593097528177457,0.51222950875636
2040.53847071422,1.192064,1.19538906481502,1.68673650106098,-9.53507775336328,0.593556926938788,0.512756445807278
2040.79196172107,1.192064,1.19655366267932,1.68674719483872,-9.52797984390627,0.594085441245608,0.513394522777123
2041.09438849732,1.192064,1.19795017125638,1.68675756419943,-9.51945488796009,0.594698679710555,0.514186799654738
2041.34698782247,1.192064,1.19911977920699,1.68676188651528,-9.51228647256637,0.595193467136502,0.514876040616193
2041.62892057882,1.192064,1.2004234694539,1.68675870086106,-9.50423341204658,0.595722657711672,0.515675996261209
2041.88655017015,1.192064,1.20160639770593,1.68674483582117,-9.49682599414589,0.596175726906531,0.516431088153728
2042,1.200836,1.20212254073393,1.68673438947696,-9.49354931529635,0.596370006968895,0.516756317116231
2042.13288120619,1.200836,1.2027217230946,1.68671810064463,-9.48969998964332,0.596603093751457,0.517108919797765
2042.26576241237,1.200836,1.20331356113206,1.68669690378879,-9.48583848596239,0.596829384027386,0.517448264563388
2042.4362468703,1.200836,1.20405924201586,1.68666174828295,-9.48086677104438,0.597107643979892,0.517860985825702
2042.63308431072,1.200836,1.20489616210672,1.6866090407497,-9.47510289741228,0.597412137632613,0.518304019012879
2042.83938216192,1.200836,1.20573885397934,1.68653892249693,-9.46903603919122,0.597714403912243,0.518729592490854
2043.04568001311,1.200836,1.20653884266933,1.68645299598201,-9.46294411129213,0.597999411025972,0.519112404914684
2043.26868900648,1.200836,1.2073472436669,1.68634219593776,-9.45633242140126,0.598282646451812,0.519468814094791
2043.50197805663,1.200836,1.20812149899465,1.68620688394183,-9.44938924148152,0.598545501498121,0.519767248663163
2043.70628273428,1.200836,1.20873354911127,1.68607307173324,-9.44328869863888,0.598749543228404,0.519963809278279
2043.91501510499,1.200836,1.20929112555699,1.68592304965431,-9.43703917490619,0.598939603611151,0.52010474496147
2044,1.20962,1.20949799114445,1.68585853843216,-9.43449041138813,0.599005918569815,0.5201584427234
2044.13345522966,1.20962,1.20979914468981,1.68575373232809,-9.43048352252733,0.59909163465503,0.520250106813469
2044.26691045932,1.20962,1.21007154185973,1.68564516982126,-9.4264716393526,0.599166164460458,0.52033349264327
2044.44361967834,1.20962,1.21038897511926,1.68549658356045,-9.42115260540249,0.599248557016334,0.520432507755655
2044.66631822052,1.20962,1.21072209195484,1.68530313173716,-9.41443960135418,0.599325377837306,0.520539122991214
2044.90986235959,1.20962,1.21100791151886,1.6850858880829,-9.40708799384011,0.599375488910356,0.520634635624403
2045.12585737558,1.20962,1.21120078448959,1.68488998044713,-9.40056085649775,0.599396306041227,0.520708481806736
2045.34012402992,1.20962,1.21134411467536,1.68469390090463,-9.39408077952427,0.599402761332896,0.520780962848623
2045.55439068425,1.20962,1.21144799161973,1.68449699544016,-9.38759660155532,0.599398638889318,0.520857855138783
2045.82138284627,1.20962,1.21153476108864,1.68425138279419,-9.37951216150837,0.59937718925455,0.520960981003191
2046,1.218448,1.21157330155564,1.68408717807218,-9.37410123248613,0.599354880273105,0.52103079032032
2046.16721339976,1.218448,1.21159934674172,1.68393355330367,-9.3690342120856,0.599338032133505,0.521084674396306
2046.33442679953,1.218448,1.21161849027875,1.68377996551884,-9.36396587566902,0.599321204334297,0.521138228689108
2046.60345692702,1.218448,1.21164035357394,1.68353280456499,-9.35580897147597,0.599296018771605,0.521225436336153
2046.94591693762,1.218448,1.21166165084539,1.68321784804314,-9.34542168277515,0.599267261813589,0.521337962912064
2047.2871378299,1.218448,1.21168385472268,1.68290342976566,-9.33506762648661,0.599241203139108,0.521450263226362
2047.56256861594,1.218448,1.21170562588539,1.68264910777279,-9.32670672583565,0.59922385671409,0.521542497959612
2047.87311436347,1.218448,1.2117352919895,1.6823617917976,-9.3172763340366,0.599208365686886,0.521647914769974
2048,1.22728,1.21174892651657,1.68224423864804,-9.31342204747013,0.599202423275158,0.521691067752834
2048.28904977047,1.22728,1.2117828762976,1.68197616859664,-9.30463932038037,0.599188091744585,0.521790612445517
2048.60998240575,1.22728,1.21182450874771,1.68167819065937,-9.29488362235466,0.59917383960093,0.521902952384078
2048.87367433251,1.22728,1.21186106887434,1.68143318928719,-9.28686450830434,0.59916352592592,0.521996806023486
2049.18173131871,1.22728,1.21190559527573,1.68114686940231,-9.27749218170643,0.599150602195034,0.522105795558253
2049.47922806852,1.22728,1.21194963003103,1.6808703429018,-9.26843697264269,0.599137123101672,0.522210327433011
2049.75427167677,1.22728,1.21199059932158,1.68061472284238,-9.26006156162464,0.599125330888618,0.522307933543043
2050,1.236108,1.21202701247638,1.6803864077121,-9.25257587407549,0.599114845746,0.522395416808241
2050.27893556589,1.236108,1.21206781153894,1.68012732966679,-9.24407518064847,0.599101608690586,0.522493355184663
2050.55787113178,1.236108,1.21210785320258,1.67986836338603,-9.23557090084096,0.599087440214286,0.522590540355245
2050.84356836494,1.236108,1.21214802186095,1.67960324402548,-9.22685680695767,0.599073558146657,0.522690931943396
2051.1292655981,1.236108,1.2121873974964,1.67933825176743,-9.21813901677744,0.599059682480439,0.522791593245683
2051.42107102837,1.236108,1.21222694896142,1.67906771815396,-9.20923102105591,0.599044214995878,0.522893428756326
2051.71287645864,1.236108,1.21226603412812,1.67879729443327,-9.20031920207768,0.59902855282085,0.522995439998743
2052,1.24494,1.21230425004951,1.67853129331119,-9.19154666220827,0.599014098912737,0.523097073763455
2052.31284228814,1.24494,1.2123458278729,1.6782415239855,-9.18198411655709,0.598998313580923,0.523207272967228
2052.61127630912,1.24494,1.21238557307577,1.6779651215243,-9.17285787434336,0.598982398730343,0.523311404141094
2052.92593765364,1.24494,1.21242764932336,1.67767368162017,-9.16323107991412,0.598966474928244,0.523421879142534
2053.23840973926,1.24494,1.2124696313357,1.67738423951425,-9.15366687409236,0.59895147078955,0.523532181721245
2053.52402466002,1.24494,1.21250816526446,1.67711963827619,-9.14492085947108,0.598936973276837,0.523632001729168
2053.80963958079,1.24494,1.21254682094861,1.67685499903562,-9.13617117248633,0.598922337594299,0.523731440217196
2054,1.253768,1.21257263389991,1.67667859940043,-9.13033753768869,0.598913129677208,0.523798176274354
2054.32190261805,1.253768,1.21261634130442,1.67638027810896,-9.12046906174351,0.598897795310518,0.523911558338999
2054.69849768294,1.253768,1.21266752557219,1.67603124553736,-9.1089179533784,0.598878651509277,0.524043063785087
2055.01793321232,1.253768,1.2127109605018,1.67573518069621,-9.09911507186003,0.598862635918374,0.524154897420224
2055.31426684971,1.253768,1.21275126152904,1.67546052802951,-9.09001704905038,0.598848509648405,0.524259438803995
2055.64623830246,1.253768,1.21279641555592,1.67515285008199,-9.079820160504,0.598831868392944,0.524375823646961
2056,1.262596,1.21284454192526,1.674824983912,-9.06894848730801,0.598813743360847,0.524499601859797
2056.28838534724,1.262596,1.21288378103773,1.67455771212953,-9.06008177737237,0.598799742644661,0.524601608901505
2056.57677069449,1.262596,1.21292302328803,1.67429043746418,-9.05121130780648,0.598785434449608,0.524703570446228
2056.92501271012,1.262596,1.21297040527726,1.67396766712908,-9.04049467624056,0.598767144903254,0.52482608150286
2057.27109755054,1.262596,1.21301746949781,1.6736468440019,-9.02983900847414,0.598749572785717,0.524948930184995
2057.5766519847,1.262596,1.2130589789216,1.67336351567476,-9.02042673192423,0.598734136358488,0.525057932787253
2057.89567729959,1.262596,1.21310224484952,1.67306757733774,-9.01059496323635,0.598716911294847,0.525171153564165
2058,1.271428,1.21311637043767,1.6729707696585,-9.00737892866678,0.598711245696179,0.525208150737784
2058.32051132981,1.271428,1.21315967531892,1.67267321206341,-8.99749520635512,0.59869457606821,0.52532206743653
2058.67774948342,1.271428,1.21320772533798,1.67234127283951,-8.98647344254477,0.598676084375234,0.525448906408293
2059.03280374366,1.271428,1.21325517815368,1.67201102083562,-8.97551332869499,0.598656658770219,0.525573616876545
2059.32836561438,1.271428,1.2132943907529,1.67173582855752,-8.9663853613153,0.598640891467623,0.525677537546888
2059.77335478313,1.271428,1.21335283041245,1.67132103434649,-8.95263519931776,0.598617433728727,0.525833636286473
2060,1.280256,1.21338228324961,1.671109562583,-8.94562846467492,0.598604982090419,0.525911662181296
2060.25684690802,1.280256,1.21341538448284,1.67086976430347,-8.93768530736133,0.598592329630538,0.525996940763922
2060.53355087673,1.280256,1.21345070442493,1.67061131299229,-8.92912485956208,0.598580033225023,0.526086519022968
2060.93613872931,1.280256,1.21350147123905,1.67023537305022,-8.91666411289919,0.598563709982441,0.526210713869287
2061.26442378166,1.280256,1.21354238595635,1.66992935684177,-8.90649822082136,0.598552181308895,0.526306006513835
2061.58181063685,1.280256,1.21358165463963,1.669634529217,-8.89666575586208,0.598543872127449,0.52639338157997
2061.87907239804,1.280256,1.21361834675755,1.66935990212707,-8.88745325193984,0.598538339024763,0.526469870314244
2062,1.289084,1.21363330029925,1.66924874858169,-8.88370461429082,0.598536132551009,0.526500302381265
2062.2127011238,1.289084,1.2136597188125,1.6690542348488,-8.8771097942183,0.598531087854445,0.526556351798516
2062.42540224761,1.289084,1.21368638887663,1.66886120623478,-8.8705133354282,0.598526888611086,0.526613361415328
2062.69272247255,1.289084,1.21372046455292,1.66862105398844,-8.86222063931533,0.598522707634738,0.526686493076588
2063.03409096404,1.289084,1.21376526241331,1.66831886017247,-8.85162695693797,0.598516963337553,0.526780584631464
2063.3327984,1.289084,1.21380597443336,1.66805895045046,-8.84235352807176,0.598511620333244,0.52686416903962
2063.61388626111,1.289084,1.21384576072058,1.66781843981698,-8.8336239482951,0.598507740595176,0.526945837091166
2063.89497412223,1.289084,1.21388700650264,1.66758195424074,-8.82489121502618,0.598503898901456,0.52702988146127
2064,1.297916,1.21390276861765,1.66749462412448,-8.82162747850894,0.598502256081655,0.527061218304976
2064.25040951136,1.297916,1.21394100058154,1.66728862797125,-8.8138440152427,0.598498342245955,0.527134683158071
2064.50081902271,1.297916,1.21397989600877,1.66708568223922,-8.80605794267301,0.598494250817014,0.527208423571379
2064.89214389821,1.297916,1.21404102598678,1.66677434790563,-8.79388510842991,0.59848781792531,0.527324970224239
2065.20777605149,1.297916,1.21408954189284,1.66652806298445,-8.78406216089371,0.598480293934586,0.52741828394587
2065.49822636711,1.297916,1.21413262986864,1.66630490509452,-8.77501927358675,0.598471021765927,0.527503493107732
2065.80900919602,1.297916,1.2141762494866,1.66606943940143,-8.76533959109198,0.598459721822206,0.527595484994851
2066,1.306264,1.21420148325619,1.66592624675357,-8.75938906973113,0.598452453299107,0.527650857462443
2066.19820441804,1.306264,1.21422625925623,1.66577871953062,-8.75321230115529,0.598446794180783,0.527701154772124
2066.39640883608,1.306264,1.21424953832489,1.66563218612802,-8.74703407196648,0.598440901307489,0.527746877208516
2066.65877280824,1.306264,1.2142780505828,1.66543967358764,-8.73885384623584,0.598433847054244,0.527800795313972
2066.93490967036,1.306264,1.21430536763914,1.66523889748859,-8.73024188385774,0.59842952494971,0.527850605253301
2067.21104653247,1.306264,1.21433023777239,1.66504026108655,-8.72162778450789,0.59842844261662,0.527892146823179
2067.48585227981,1.306264,1.2143530185854,1.66484516480835,-8.71305330821389,0.59842951042861,0.527922899375461
2067.76065802714,1.306264,1.21437441245756,1.66465330915557,-8.70447720388848,0.598434147304377,0.52794312522475
2068,1.312936,1.21439243697622,1.66448952626932,-8.69700674196043,0.59844194100238,0.527955063375983
2068.19184299918,1.312936,1.21440681934123,1.66436096281349,-8.69101819849796,0.598446640322185,0.527969153230803
2068.38368599836,1.312936,1.21442142771844,1.66423521786899,-8.68502910494464,0.598452286217549,0.527983286330242
2068.66234101036,1.312936,1.21444358698968,1.6640582784444,-8.67632886052177,0.598461902711637,0.528003884224897
2069.02592162776,1.312936,1.21447529450439,1.66383889912187,-8.66497521736495,0.598476413789478,0.528031008614224
2069.38950224517,1.312936,1.21451140506276,1.66363397922264,-8.65361938948871,0.598493895641979,0.528060244984998
2069.7236863201,1.312936,1.21454915429493,1.66345937077633,-8.64317961383352,0.598512168463346,0.528089728837923
2070,1.319608,1.21458367263406,1.66332535736027,-8.63454602296093,0.598527897495758,0.528114573299831
2070.21174299896,1.319608,1.21461189933612,1.66322911353506,-8.62792890820705,0.598542159395291,0.528129716141142
2070.42348599793,1.319608,1.21464129823094,1.66313850314592,-8.62131085569783,0.598557019084097,0.528142894750508
2070.74781710416,1.319608,1.21468753704139,1.66301069694608,-8.6111720744363,0.598580327061228,0.528158646609506
2071.15372244891,1.319608,1.21474477821578,1.66286959504969,-8.59848041147579,0.598609675157365,0.528170019478066
2071.47868621017,1.319608,1.21478764144507,1.66277184035497,-8.58831760099406,0.59863234183282,0.528171447950167
2071.80364997144,1.319608,1.21482599207481,1.66268770038641,-8.57815334446512,0.598653788841833,0.528165550786662
2072,1.325108,1.21484648371046,1.66264349234208,-8.57201133472376,0.598666192042047,0.528159123335913
2072.23465853022,1.325108,1.21486815772616,1.6625972370364,-8.5646705904442,0.598679599004433,0.52815099882978
2072.46931706045,1.325108,1.21488688224012,1.66255814832209,-8.55732950627706,0.598692456335303,0.528141596265408
2072.81748007652,1.325108,1.21491002197817,1.66251327577094,-8.54643710122696,0.598710641730535,0.528125983812391
2073.26792991572,1.325108,1.21493442927846,1.66247804315657,-8.53234416731512,0.598733337926344,0.528104979153918
2073.5495085928,1.325108,1.21494833504495,1.6624686697445,-8.52353445318155,0.598747895291211,0.52809313857927
2073.83108726989,1.325108,1.214962377513,1.6624685998139,-8.5147246358026,0.598762476284039,0.52808273462559
2074,1.326592,1.21497115108655,1.66247283728775,-8.5094397612755,0.598771255229435,0.528076578097866
2074.22667589166,1.326592,1.21498347159843,1.66248333492134,-8.50234752956164,0.59878423670072,0.528066044228773
2074.45335178332,1.326592,1.21499635482876,1.6624990924897,-8.49525520365538,0.598797333879561,0.528054461657738
2074.79451965268,1.326592,1.21501621048297,1.66253213749149,-8.48458046814962,0.598816886258656,0.528034774790373
2075.30036661066,1.326592,1.21504376027603,1.66260010932457,-8.46875302684427,0.598844203813967,0.527999540283982
2075.53632931864,1.326592,1.21505444520358,1.66263892875334,-8.46137008646965,0.598855449148738,0.527979909206765
2075.77229202663,1.326592,1.21506300428103,1.6626819298818,-8.45398731660805,0.598865632133664,0.52795817608043
2076,1.327168,1.21506887549001,1.66272717377319,-8.44686307260904,0.598875057673924,0.527934772913545
2076.22621810629,1.327168,1.21507219530675,1.66277557052438,-8.43978578011289,0.598885694743511,0.527905662978118
2076.45243621258,1.327168,1.21507302104586,1.66282725087594,-8.43270893782431,0.598896399369519,0.52787200203889
2076.74481366491,1.327168,1.21507072097023,1.66289877034402,-8.42356329305634,0.598911017248532,0.527821810840901
2077.11931523565,1.327168,1.21506341787258,1.66299814350219,-8.41185064817574,0.59893374870758,0.527747878732205
2077.45205577821,1.327168,1.21505449865493,1.66309403271174,-8.40144620677488,0.598958546271566,0.527672376568223
2077.81784876263,1.327168,1.21504425918765,1.66320841091268,-8.39001090128951,0.598991271898374,0.527577209050546
2078,1.324584,1.2150396879089,1.66326921189914,-8.3843176948924,0.599009211176175,0.527528143165779
2078.17535516284,1.324584,1.2150359404035,1.66333038295209,-8.37883766352072,0.599023183436981,0.527489654275946
2078.35071032569,1.324584,1.21503302658688,1.66339429420845,-8.37335835354134,0.599037424222642,0.527454817139146
2078.58922386612,1.324584,1.21503066909886,1.66348578997489,-8.36590659415296,0.599056793030285,0.527413617833483
2078.89571877522,1.324584,1.21503070983429,1.66361117331234,-8.35633243974378,0.599078765456172,0.527369905079452
2079.18211095644,1.324584,1.21503398717355,1.66373602466734,-8.34738747851161,0.599094933692568,0.527339160883501
2079.52146947209,1.324584,1.21504154939461,1.66389267812299,-8.3367893538734,0.599110111219546,0.527320054355526
2079.7953250344,1.324584,1.21504980581005,1.66402484871258,-8.3282374152501,0.599117241381752,0.52731901163314
2080,1.322,1.21505658070315,1.66412617044755,-8.32184594219783,0.59911906493011,0.52732233356361
2080.17351329481,1.322,1.21506225045265,1.66421323243247,-8.31642755367823,0.599123655415145,0.527316139620784
2080.34702658962,1.322,1.21506739737181,1.66430093050988,-8.31100915765692,0.599127023370173,0.527307562823589
2080.58610914752,1.322,1.21507274123429,1.66442213001938,-8.30354326255925,0.599129711644094,0.527291556824818
2080.91478279595,1.322,1.21507454891364,1.66458803503716,-8.2932801004275,0.599131228562436,0.527262241655737
2081.20933202686,1.322,1.21506828663844,1.66473472393193,-8.28408328965279,0.59912997911427,0.527227146147884
2081.48299992022,1.322,1.21505402330917,1.66486848349462,-8.27553950498741,0.599125010829163,0.527184311017674
2081.75666781358,1.322,1.21503063843174,1.6649993172469,-8.26699716343036,0.599117734593319,0.527131819807065
2082,1.318004,1.21500204495655,1.66511300598546,-8.2594033161686,0.599111471734092,0.52707880488087
2082.29187748561,1.318004,1.21495892130487,1.66524611013124,-8.25029686076251,0.599103750449404,0.52700988186005
2082.5587463395,1.318004,1.2149129348253,1.66536491013043,-8.24197324459969,0.599097923208629,0.526940120330032
2082.98561307593,1.318004,1.21483308854154,1.66555019582317,-8.22866504323411,0.599096864703021,0.526818204324913
2083.23309586476,1.318004,1.21478749607084,1.66565575629416,-8.22095282722511,0.599104240128965,0.526743438927325
2083.4805786536,1.318004,1.21474550780029,1.66576071243422,-8.21324313597958,0.599117986656046,0.526664959837652
2083.82615043761,1.318004,1.21469703007059,1.66590771315342,-8.20248185662392,0.599148520665648,0.526547847085789
2084,1.311,1.21467838336225,1.66598254242999,-8.19706985782783,0.599168690290335,0.526487487819568
2084.19088575005,1.311,1.21466286799687,1.66606592654713,-8.19112881990927,0.599191555743378,0.526427156233719
2084.38177150011,1.311,1.21465263298513,1.666151048032,-8.18518905202822,0.599217567071535,0.526368482707162
2084.64285726319,1.311,1.21464681245276,1.66627108694681,-8.17706672549615,0.599256787519892,0.526289573188307
2084.9268485149,1.311,1.21464991202218,1.66640749048104,-8.1682339502648,0.599301516491913,0.526202997823205
2085.21083976661,1.311,1.21466062141916,1.66655111702633,-8.15940318222012,0.59934760048793,0.526115153765712
2085.49283642676,1.311,1.21467608025361,1.66670188906104,-8.15063630500757,0.599394923069344,0.526027268934984
2085.77483308691,1.311,1.21469353232888,1.66686163200534,-8.14187122033284,0.59944181170078,0.525937179544587
2086,1.309648,1.21470714648034,1.66699608999632,-8.13487382181457,0.599477847717552,0.525861646349089
2086.23124631992,1.309648,1.21471958494913,1.66714088729511,-8.12768876328079,0.599515599464101,0.525776715590655
2086.46249263984,1.309648,1.21472962435326,1.66729275219343,-8.12050512288272,0.59955337632536,0.525686997353536
2086.91707596962,1.309648,1.21474057683186,1.6676129287689,-8.10638827745604,0.599627758141978,0.525496253955862
2087.17937666316,1.309648,1.2147412210003,1.66781137660549,-8.09824591455276,0.599670188043212,0.525376668198517
2087.44167735671,1.309648,1.21473783563449,1.66802034278283,-8.09010625128164,0.599712936301521,0.525250567984225
2087.77695775894,1.309648,1.21472812598966,1.66830339512961,-8.07970623486131,0.599769042646342,0.525080614418438
2088,1.303648,1.21471865093032,1.66850197875241,-8.07279063344363,0.599806054210422,0.524963142797316
2088.2010845759,1.303648,1.21470821875317,1.6686882915667,-8.06655797223475,0.599835659590564,0.524861055047532
2088.4021691518,1.303648,1.21469607475525,1.66888165047332,-8.06032739363093,0.599864270461402,0.524760168645307
2088.65750226943,1.303648,1.21467822962383,1.66913741898163,-8.05241898736428,0.599899280029781,0.524634758978214
2088.95062297847,1.303648,1.21465436486686,1.66944509068236,-8.04334443117676,0.5999355217474,0.524493812031462
2089.26493496311,1.303648,1.21462462543523,1.66979123518205,-8.03361889767819,0.599967895107575,0.52434657871691
2089.56790635406,1.303648,1.21459172477151,1.67013992377023,-8.0242492995396,0.599994161931234,0.524212253735001
2089.85781702414,1.303648,1.2145562437839,1.6704862365988,-8.01528822440591,0.600014507953193,0.524092769767718
2090,1.296148,1.21453741210553,1.67066017525863,-8.01089499983459,0.600023184938971,0.524035002528622
2090.18445209702,1.296148,1.21451161113907,1.67088942100287,-8.00519729997301,0.60003619910593,0.523953811455016
2090.36890419404,1.296148,1.214484324286,1.67112232366128,-7.99950140483571,0.600048014112491,0.523870960745146
2090.62101917757,1.296148,1.21444480163342,1.67144582307764,-7.99171908597922,0.600063251527121,0.52375602794252
2090.89384811039,1.296148,1.21439947332992,1.67180157683766,-7.98330141657304,0.600080533957382,0.523631347636627
2091.1666770432,1.296148,1.21435194684644,1.67216211937918,-7.97488804431629,0.600098339927562,0.5235059045241
2091.43694391188,1.296148,1.21430320123813,1.67252299286936,-7.96655796640575,0.600114856936122,0.523379052434463
2091.70721078055,1.296148,1.21425329500442,1.67288668467692,-7.95823223934643,0.600131102432473,0.523250224298724
2092,1.283332,1.21419844728944,1.67328298295094,-7.94921771134381,0.600150569691077,0.523110498386032
2092.27860337922,1.283332,1.21414592387706,1.67366157286826,-7.94064481576353,0.600169778703704,0.52297753401692
2092.57651724613,1.283332,1.21408973192442,1.67406734020736,-7.93148297589949,0.600189716835094,0.522832887967509
2092.87443111304,1.283332,1.2140337155711,1.67447350466146,-7.92232662416571,0.600210372358052,0.522686635730223
2093.19622443464,1.283332,1.21397351250398,1.67491215293843,-7.91244256579659,0.600235107765626,0.522527937754105
2093.49001377458,1.283332,1.21391882758501,1.6753122351587,-7.90342431363337,0.600258286413048,0.522380245867285
2093.79404498172,1.283332,1.21386246012228,1.67572568270923,-7.89409739114143,0.600282442134634,0.522223541220444
2094,1.270516,1.21382436296481,1.67600539400643,-7.88778255776516,0.600297948413674,0.522119931163228
2094.16710769889,1.270516,1.21379348178357,1.67623214135426,-7.88266083153913,0.60030371570368,0.522051041722306
2094.33421539777,1.270516,1.21376261464887,1.67645868359021,-7.87754084046466,0.600307598285313,0.521989807078395
2094.55695939794,1.270516,1.2137214768844,1.67676015024606,-7.87071875568263,0.600309255908017,0.521920792361908
2094.84221808175,1.270516,1.2136687835009,1.67714467628492,-7.86198585251846,0.600302090582735,0.521852796231633
2095.11635510663,1.270516,1.21361812483901,1.67751121120472,-7.85359702117872,0.600283243467227,0.521810498566993
2095.40522286073,1.270516,1.213564733436,1.677892070818,-7.84476069120496,0.600252452997151,0.521796544621025
2095.67141308198,1.270516,1.21351555231918,1.67823562762167,-7.83662044740036,0.600213840773812,0.521815369763341
2096,1.2577,1.21345493631658,1.67864551805254,-7.82657422341852,0.600153016538756,0.52187027899645
2096.1387325834,1.2577,1.21342940056564,1.67881245357353,-7.82233304923071,0.600139130713117,0.521870604306242
2096.2774651668,1.2577,1.21340391421664,1.67897503868552,-7.81809209918791,0.600126152678669,0.521864692390668
2096.4557915948,1.2577,1.21337124653976,1.67917699390099,-7.81264119017864,0.600110407622047,0.521846362813175
2096.66295308035,1.2577,1.21333346205517,1.67940089613994,-7.806309620618,0.600095976882914,0.521810430410385
2096.87658144818,1.2577,1.21329473228854,1.67961911065611,-7.79978152096529,0.600090287331664,0.521758980519507
2097.090209816,1.2577,1.21325629399509,1.67982423086231,-7.79325482894701,0.600095916338209,0.521691732611552
2097.33615309622,1.2577,1.21321247356563,1.68004450846351,-7.7857429024491,0.600113197387978,0.521587095122181
2097.56990459043,1.2577,1.21317132570001,1.68023914477203,-7.77860576411833,0.600138099844285,0.521453581643522
2097.79150416199,1.2577,1.21313282871973,1.68041196060255,-7.77184235302096,0.600173137686077,0.521295496281814
2098,1.244884,1.21309710991498,1.68056597356065,-7.76548178648143,0.600215772608512,0.521129662278606
2098.14363062007,1.244884,1.21307280656306,1.68066833247029,-7.76110191889805,0.600237492388857,0.52103251003606
2098.28726124015,1.244884,1.21304875900353,1.68076849044501,-7.75672362693523,0.600261088111181,0.520935564996727
2098.47541485513,1.244884,1.21301762602312,1.68089755346243,-7.75099053048944,0.600294079369888,0.520808162699956
2098.72432619777,1.244884,1.21297689522879,1.68106694410996,-7.74341027326619,0.600337077193357,0.520634781470174
2098.96567398125,1.244884,1.21293732376863,1.68123254234355,-7.73606491306582,0.600374568682826,0.5204581810754
2099.20258864643,1.244884,1.21289727992453,1.68139905501313,-7.72885903942119,0.600408786218299,0.520278514651883
2099.45418453282,1.244884,1.21285141198201,1.68158279569167,-7.72121187196846,0.600443651960188,0.520082737489963
2099.68143886617,1.244884,1.21280438407779,1.68175691575018,-7.71430944346521,0.600469388345068,0.519897608607939
2099.90704469382,1.244884,1.21274906568016,1.6819391002905,-7.70746198319004,0.600482966836799,0.519700085722308
2100,1.232068,1.21272280929713,1.68201720284558,-7.70464218714291,0.600481430620098,0.519619313357226
2100.15516726863,1.232068,1.21267316637021,1.68215186001924,-7.69993734589865,0.600466231109197,0.519493109100073
2100.31033453727,1.232068,1.21261463528145,1.68229214597189,-7.69523535405728,0.600440941098537,0.519369590515733
2100.49733942873,1.232068,1.21252933666753,1.68246895973474,-7.68957263505139,0.600396100865657,0.519225068486273
2100.70668327032,1.232068,1.21241005721516,1.68267700047986,-7.6832390725725,0.600321370931562,0.519065616804352
2100.90971340412,1.232068,1.2122649051417,1.68288866523047,-7.67710266932725,0.600215892578382,0.518908114652676
2101.11274353791,1.232068,1.21208497121914,1.6831093782761,-7.67097300424648,0.600073242245714,0.518746360988952
2101.35166223304,1.232068,1.21182083281212,1.68337918962463,-7.66376968200303,0.599858101954592,0.51855550087052
2101.57829569651,1.232068,1.21150991315984,1.68364304572017,-7.65694801364598,0.599606633063605,0.518378812668602
2101.78899727538,1.232068,1.21116139729846,1.68389282863834,-7.65061699968611,0.599325592446496,0.518217163237138
2102,1.219252,1.21074926151779,1.68414453217379,-7.64428891047758,0.598998387318341,0.518040467652082
2102.13449788016,1.219252,1.21045131769344,1.68430436320371,-7.64026214743405,0.598781942262513,0.517883816595195
2102.26899576031,1.219252,1.21012461460266,1.68446271596209,-7.63624134455525,0.598548650805481,0.517709104566147
2102.44034786001,1.219252,1.20966524767342,1.68466108186852,-7.63112833344794,0.598227272021063,0.517460043968337
2102.65547943948,1.219252,1.20901780737123,1.68490267632287,-7.62472595204704,0.5977895105919,0.517108270154405
2102.88774967607,1.219252,1.2082279475721,1.68515147999651,-7.6178375045674,0.597279697024178,0.516683426732487
2103.09009601522,1.219252,1.20746164298354,1.68535599680724,-7.61185921068196,0.596803802058282,0.516273080488686
2103.29669155966,1.219252,1.20660371244372,1.68555148648161,-7.6057794258564,0.596283926518485,0.515810104926235
2103.50328710409,1.219252,1.20566989293477,1.68573234801326,-7.59972619135522,0.595729746894458,0.515300713397563
2103.7286228603,1.219252,1.20456631313817,1.68591197188215,-7.59315690032809,0.595092833993192,0.514696315136234
2103.96363550685,1.219252,1.20332367357583,1.68607907967598,-7.58634535594941,0.594401252432997,0.514017333988287
2104,1.205888,1.20312329225622,1.6861030771506,-7.5852952149598,0.594290111419499,0.513911500988887
2104.18182246574,1.205888,1.20208998937506,1.68621562710649,-7.58006061990054,0.593725091880681,0.513364693004917
2104.37003226838,1.205888,1.20096743791651,1.6863192224388,-7.57467140475938,0.593120659134052,0.512773736547906
2104.64444158797,1.205888,1.19924133279913,1.68644735572613,-7.56687006107337,0.592207267061785,0.511868237299162
2104.89168741197,1.205888,1.19760412296358,1.68654050862627,-7.55990091743943,0.591360439460009,0.511014264469167
2105.13558153214,1.205888,1.19592258411335,1.68661297373919,-7.55308457236934,0.590510994918346,0.510142083346365
2105.37563612387,1.205888,1.1942122520888,1.68666694306507,-7.54643417236421,0.589663833251013,0.509254933466605
2105.64528435363,1.205888,1.19223697272021,1.68670920269618,-7.53903547519065,0.588701372632277,0.508223647925311
2105.88034134889,1.205888,1.19047766247594,1.68673234370209,-7.53264934503502,0.587858883258651,0.507297774580188
2106,1.1906,1.18957128033765,1.68673994840411,-7.52942155053053,0.587427871384793,0.506824095777758
2106.1564218114,1.1906,1.18837743823771,1.68674630050858,-7.52522591431738,0.586857676556209,0.506215582518693
2106.3128436228,1.1906,1.18717512475848,1.68674921450447,-7.52105747306793,0.586286723208781,0.505608686037575
2106.51888911571,1.1906,1.18558127296349,1.68674886542956,-7.51560832939691,0.585533268223211,0.504811942960363
2106.75561293987,1.1906,1.18373990407862,1.68674412115035,-7.50940657419271,0.584663686591818,0.503899103347741
2106.99233676403,1.1906,1.18189174782193,1.68673634590876,-7.50326775203244,0.583789774720256,0.502989910676532
2107.25131372347,1.1906,1.1798663001926,1.6867260181569,-7.49662404561301,0.582832983713705,0.502005107696012
2107.49637267709,1.1906,1.17794961122185,1.68671575229854,-7.49040678468728,0.58192957252043,0.501086933843491
2107.73947223881,1.1906,1.17605073954997,1.68670597756245,-7.48430564063622,0.581032979548065,0.500188636018354
2108,1.175308,1.17402075195259,1.68669654923935,-7.47784011543987,0.58007044215302,0.499236160151497
2108.18903086981,1.175308,1.17255219599918,1.68669053396681,-7.47319599520266,0.579377816470963,0.498541672497084
2108.37806173963,1.175308,1.17108798711439,1.68668522843816,-7.46859131719569,0.578688250163522,0.497850672327361
2108.74731617584,1.175308,1.16824221966581,1.68667688762223,-7.45970975496926,0.577350232793763,0.496511348127007
2109.0039853871,1.175308,1.16627663338208,1.68667261014446,-7.45362391137189,0.576425846003454,0.495587453033347
2109.26065459835,1.175308,1.16432217851989,1.68666949553471,-7.44760955922769,0.575506410391918,0.494669881382457
2109.54361638936,1.175308,1.16218109792046,1.68666728326542,-7.44106146118346,0.574500143678558,0.493667510801232
2109.82657818036,1.175308,1.16005485132506,1.68666617648648,-7.43459911244836,0.573501362720945,0.492674845472156
2110,1.16002,1.15875927282048,1.68666595079114,-7.43068055284397,0.572892511094635,0.492070319915359
2110.29848176959,1.16002,1.15654325455743,1.6866661717389,-7.42401058630506,0.571851827497471,0.491034288943566
2110.54816621019,1.16002,1.15470333998595,1.6866667718843,-7.41850289362569,0.570988641124839,0.490174489886296
2110.95596162981,1.16002,1.15172626115362,1.68666818018987,-7.40964697192633,0.569593837496218,0.488783999449267
2111.21645962238,1.16002,1.14984306021637,1.6866691681903,-7.40407959954493,0.568711320173779,0.487903280122259
2111.47695761494,1.16002,1.147974462762,1.68667011431103,-7.39858158141304,0.567835554727086,0.487028418937295
2111.77226118237,1.16002,1.14587373988564,1.68667106125577,-7.39243220222874,0.566851665150196,0.486044298341531
2112,1.145136,1.1442660967219,1.68667167362198,-7.38774974566527,0.566098491590648,0.485290220232081
2112.35867212641,1.145136,1.1417550283749,1.68667242763349,-7.38048022891006,0.564919220726662,0.484110849417909
2112.60939200815,1.145136,1.14001372638497,1.68667281574496,-7.37547442338122,0.564100160872977,0.483291691006944
2112.8601118899,1.145136,1.1382827066892,1.68667310213814,-7.37053053773467,0.563285228164128,0.482476629553623
2113.15790697778,1.145136,1.13623831110499,1.6866733256497,-7.36473837909582,0.562320855503279,0.481512056696828
2113.51686314457,1.145136,1.13378781813287,1.68667345254249,-7.35787146207656,0.561161546992528,0.480352425251103
2113.84643705344,1.145136,1.13154797655069,1.68667345937018,-7.35167670187515,0.560100228826101,0.479290717799806
2114,1.131672,1.13050677290848,1.6866734344951,-7.34882617204278,0.559606404147941,0.478796698615867
2114.37733774677,1.131672,1.12795279675496,1.68667331915815,-7.34191845623115,0.558392898201517,0.477582841538593
2114.70660119879,1.131672,1.12572741613715,1.68667317813594,-7.3360029287554,0.557333994414045,0.476523676766051
2115.05358135778,1.131672,1.12338372542207,1.68667301208848,-7.32988209067082,0.556219113345228,0.475408579237175
2115.35031277963,1.131672,1.12137989089429,1.68667286949412,-7.32473956651792,0.555265745009248,0.474455084755548
2115.69391455204,1.131672,1.11906007055586,1.68667271514005,-7.31889057164677,0.55416251693614,0.473351793658003
2116,1.118208,1.11699483921971,1.68667259349792,-7.3137757875797,0.553182686993398,0.472371980872856
2116.29554226584,1.118208,1.11500340914984,1.68667249255416,-7.3089225051295,0.552240028789309,0.471429291403713
2116.68015522572,1.118208,1.11241931108879,1.6866723860435,-7.30273169361328,0.551019807975478,0.470209039853389
2116.99795169685,1.118208,1.11029450295036,1.68667231897513,-7.29772271599589,0.550020635446851,0.469209853343649
2117.29857739779,1.118208,1.10829693428513,1.68667227222932,-7.29307237465908,0.549084826820061,0.468274043669079
2117.60579987648,1.118208,1.10627175446653,1.68667224006449,-7.28840767094123,0.54813867255758,0.467327903251397
2117.91302235517,1.118208,1.10426668106814,1.68667222205816,-7.28383076726059,0.547205019290389,0.466394281783373
2118,1.104744,1.10370317050678,1.68667221925567,-7.28255081602416,0.546943273358797,0.466132545076239
2118.371289888,1.104744,1.10132065255958,1.68667221694351,-7.27716461119529,0.545839034853572,0.46502833629548
2118.72747847392,1.104744,1.09907338793737,1.68667222661872,-7.27211424363597,0.544799605703494,0.463988938659159
2119.04095161691,1.104744,1.0971294471679,1.68667224203622,-7.2677625236772,0.543902339760221,0.46309170315605
2119.3611312719,1.104744,1.09517826665922,1.6866722621343,-7.26340599819939,0.543003046279936,0.462192443553754
2119.72412286729,1.104744,1.09300901065245,1.68667228761533,-7.2585728640878,0.542002532265037,0.461191971462996
2120,1.0919,1.09139049708623,1.6866723072537,-7.25497356830924,0.541255157277295,0.460444629490968
2120.33726970474,1.0919,1.0894456829756,1.68667232981667,-7.25065850720971,0.540355911183718,0.459545412767772
2120.65910559454,1.0919,1.08762202318439,1.68667234846123,-7.24662687329997,0.539509736793838,0.458699258896924
2120.9826007819,1.0919,1.08581702968667,1.68667236336783,-7.2426577381505,0.538668765686608,0.457858299259595
2121.29237565384,1.0919,1.08411113303592,1.68667237356805,-7.23893418355142,0.5378713635706,0.45706089772164
2121.60215052577,1.0919,1.08242332752989,1.68667237973988,-7.23528534780046,0.537079317283561,0.456268839912775
2122,1.081212,1.08027595694873,1.68667238238244,-7.23070764096383,0.536066793027635,0.455256282958353
2122.32605523962,1.081212,1.07852824396166,1.68667238121217,-7.22704639018253,0.535240225033733,0.454429699645391
2122.63959378099,1.081212,1.07685443457864,1.68667237836406,-7.22360208506527,0.534446630876324,0.453636093045755
2123.02903709093,1.081212,1.07478093679866,1.68667237372245,-7.21942790842067,0.53346065787688,0.452650108502259
2123.35059975468,1.081212,1.07307102831438,1.68667236975485,-7.21606799883466,0.532646695889805,0.451836141010712
2123.6644308199,1.081212,1.071402550574,1.68667236623472,-7.21286444474292,0.531851839230385,0.451041283250213
2124,1.07052,1.0696177234105,1.6866723631139,-7.20952157935846,0.531000407192939,0.450189855352723
2124.32221087038,1.07052,1.06790250044294,1.68667236078532,-7.20639218091625,0.530182181887861,0.449371638075326
2124.6500463654,1.07052,1.06615553370909,1.68667235894064,-7.20328906690924,0.529349181718053,0.448538651740154
2125.03088503765,1.07052,1.06412375874185,1.68667235703534,-7.19978681132084,0.52837984069495,0.447569335144022
2125.34518281936,1.07052,1.06244519660251,1.68667235513169,-7.19697959676532,0.527579298667262,0.446768821064629
2125.67841449183,1.07052,1.06066399231739,1.6866723520853,-7.19408544352427,0.526730429118306,0.445919989936835
2126,1.059828,1.05894377858564,1.68667234733178,-7.19137267552909,0.525910209795684,0.445099816965967
2126.31721605246,1.059828,1.05724586778111,1.68667233996628,-7.18877403941084,0.525100521470982,0.444290181091217
2126.70004168933,1.059828,1.05519537904857,1.6866723260794,-7.18574021002974,0.524123213848426,0.443312948458086
2127.02274489815,1.059828,1.05346559718094,1.68667230879311,-7.18326978143134,0.523298195479731,0.442488004211157
2127.340463821,1.059828,1.0517611551125,1.68667228551311,-7.18091527874459,0.522484890454375,0.441674782820806
2127.6556352138,1.059828,1.05006880988871,1.68667225504269,-7.17865597578788,0.521677717821778,0.440867704464414
2128,1.049136,1.04821766735507,1.68667221182336,-7.17627437736004,0.520794465514501,0.439984563315295
2128.34631318746,1.049136,1.04635367909285,1.68667215622621,-7.17397100942376,0.519904715521814,0.439094878277638
2128.72754487645,1.049136,1.04429891204148,1.68667207977251,-7.17154189115262,0.518924975840172,0.438115171882962
2129.04659736863,1.049136,1.04257727915174,1.68667200394892,-7.16959482783003,0.518104779234847,0.437294966028143
2129.37213847209,1.049136,1.04081955610168,1.68667191717706,-7.16768884973473,0.517268433731435,0.436458569852585
2129.74648103151,1.049136,1.03879894563262,1.68667180942736,-7.16559786366425,0.516310382677851,0.435500400417014
2130,1.038444,1.03743262726052,1.68667173461056,-7.16424284854339,0.515664924477343,0.434854832219142
2130.32759494193,1.038444,1.03567263240383,1.68667164023527,-7.16256469680537,0.514836468153684,0.434026293361679
2130.6588945885,1.038444,1.03390346495255,1.68667155214013,-7.16095057828198,0.51400863025009,0.433198392567963
2130.98477949082,1.038444,1.03217920693238,1.68667147634717,-7.1594435589377,0.513207100762945,0.432396826512976
2131.29816834816,1.038444,1.03054156110064,1.68667141564272,-7.15806890859885,0.512450193610774,0.431639913147735
2131.61155720551,1.038444,1.02892948877355,1.68667136754476,-7.15676627494954,0.511709824447246,0.430899571804881
2132,1.027752,1.02697466438054,1.68667132442272,-7.15524961400665,0.510818582793316,0.430008416246152
2132.33403017637,1.027752,1.02533838302872,1.68667129928634,-7.15402996317562,0.510076829138168,0.429266745215589
2132.65083554561,1.027752,1.02382918748371,1.68667128235464,-7.15294341916147,0.509395972048743,0.428585989749347
2133.01816037558,1.027752,1.02213532647692,1.68667126662283,-7.15176655006386,0.508635323069933,0.427825491033124
2133.35233020133,1.027752,1.02064883273083,1.6866712512797,-7.15077067665892,0.507969057631236,0.427159396557603
2133.66963506138,1.027752,1.01928599815967,1.68667123128794,-7.14988868960244,0.507358409640423,0.426548944822748
2134,1.017968,1.01791649369673,1.68667119996058,-7.1490339955599,0.506744246471681,0.425935011771112
2134.33144815007,1.017968,1.01659059583632,1.68667115247849,-7.14823946562637,0.506147289197649,0.425338195099847
2134.65730248268,1.017968,1.01532998946689,1.68667108603695,-7.14751781121281,0.505576582696608,0.424767572890088
2134.97791402418,1.017968,1.01412639318837,1.68667099998431,-7.14686359409169,0.505029144693041,0.424220155046697
2135.29852556568,1.017968,1.01295431926547,1.68667089430432,-7.1462632496858,0.504493394090521,0.423684350916856
2135.65459788731,1.017968,1.011684259742,1.68667075797363,-7.14565807061972,0.503910570932953,0.423101366857033
2136,1.011272,1.01048022270201,1.68667061393355,-7.14513151047189,0.503358655757378,0.422549198339028
2136.32625159607,1.011272,1.00936701397017,1.68667047646487,-7.14468758839704,0.502850453292002,0.422040849135996
2136.70994008858,1.011272,1.00808995839613,1.68667032509695,-7.14423027015855,0.502271944816066,0.421462203709007
2137.04624018379,1.011272,1.00700400957344,1.68667020954725,-7.14388534521141,0.501786533263144,0.420976712809036
2137.36750539512,1.011272,1.00600168710077,1.68667011852557,-7.14360290709086,0.501344945042616,0.420535093207005
2137.74671724398,1.011272,1.00487152151357,1.68667003772634,-7.14332614594413,0.500855410643438,0.420045590186497
2138,1.00458,1.00415375341601,1.68666999946416,-7.14317380939778,0.5005503476144,0.419740588898605
2138.32477109834,1.00458,1.00328273624834,1.68666996655122,-7.14301439285348,0.500187023158145,0.419377332445625
2138.63335731716,1.00458,1.00251155310726,1.6866699488736,-7.14289796758152,0.49987176357732,0.419062160886103
2138.94194353598,1.00458,1.00179973001906,1.68666994072358,-7.14281310221215,0.499587176194609,0.418777687694591
2139.31372950899,1.00458,1.00102537838375,1.68666993783127,-7.14274894539658,0.499285822738147,0.418476511495128
2139.65330834429,1.00458,1.00039990825743,1.68666993562574,-7.14272281411578,0.499048460005167,0.418239353635434
2140,0.999144,0.999841689479479,1.68666992692541,-7.14272414501666,0.498841291239444,0.418032428980134
2140.42470921103,0.999144,0.99926353655146,1.68666989689531,-7.14275883005587,0.498631396802981,0.417822722124141
2140.76673057806,0.999144,0.998874930832737,1.68666985054149,-7.1428091099364,0.498491334609027,0.417682753127567
2141.05522079835,0.999144,0.998593943472125,1.68666979395226,-7.14286463312664,0.498390214069342,0.417581661953547
2141.41049223156,0.999144,0.99829822456928,1.68666970258628,-7.1429470831857,0.498283854593452,0.417475264811108
2141.76576366478,0.999144,0.998048891331117,1.6866695906199,-7.14304275583997,0.498193642249327,0.417384918701177
2142,0.998216,0.997905843950558,1.6866695086649,-7.14311205367636,0.498142393402443,0.417333540684885
2142.31215848344,0.998216,0.997738257542022,1.68666939464178,-7.14321104258533,0.498084433519081,0.417275501052566
2142.62431696687,0.998216,0.997595309968503,1.68666928081932,-7.14331654591754,0.498038442635059,0.41722945763679
2142.9783304279,0.998216,0.997463074729366,1.68666915788347,-7.14344263038146,0.498001988944606,0.417192984758943
2143.31405127484,0.998216,0.997369178974664,1.68666905104842,-7.14356701067168,0.497985892675264,0.41717691840631
2143.63577564133,0.998216,0.997311426705732,1.68666895892697,-7.14368904907249,0.497989390549844,0.417180497592634
2144,0.997288,0.997289376917128,1.68666886580682,-7.14382847947424,0.498017855658518,0.41720911463071
2144.32317996174,0.997288,0.99731339269814,1.68666879020151,-7.14395129126449,0.498068104193285,0.417259437651936
2144.65466540155,0.997288,0.997385537492098,1.68666871604921,-7.14407411872616,0.498146030447952,0.417337419932371
2144.95868878784,0.997288,0.997497909226208,1.68666864898142,-7.14418189464392,0.498241943880075,0.417433363190758
2145.26271217413,0.997288,0.997657827570901,1.68666858172281,-7.14428292597947,0.498362978359923,0.417554403292898
2145.61586899452,0.997288,0.997907012322508,1.68666850308507,-7.144388964948,0.49853653937475,0.417727935365986
2146,0.99742,0.998259403415654,1.6866684181294,-7.14448650452799,0.498765489507045,0.417956810829409
2146.31402518748,0.99742,0.998612631515565,1.68666835123231,-7.14454926270524,0.498984469148219,0.418175755782499
2146.67831655917,0.99742,0.999097117086719,1.68666827933283,-7.14459919928225,0.499274620937192,0.418465874537448
2147.04416711335,0.99742,0.999664691878245,1.68666821555994,-7.14462061392363,0.499603621951926,0.418794852795734
2147.34851069102,0.99742,1.00019829279963,1.6866681700433,-7.14461348149488,0.499905965822962,0.419097187948701
2147.748984087,0.99742,1.00098426987435,1.68666812119941,-7.1445653131099,0.500343146267607,0.41953437469546
2148,1.001176,1.00152472211654,1.68666809685802,-7.14451046418199,0.500639002489315,0.419830247667513
2148.29109278642,1.001176,1.00219684980286,1.68666807415601,-7.14442102983009,0.501002961670632,0.420194243874535
2148.60216757353,1.001176,1.00296824876296,1.68666805541595,-7.14429265146905,0.501416821795527,0.420608165604774
2148.91324236063,1.001176,1.00379367553918,1.68666804071321,-7.14412802531885,0.501855265099567,0.421046696654801
2149.26353901781,1.001176,1.00478645808868,1.68666802614722,-7.14389632365499,0.502376860090169,0.421568426355608
2149.6015664551,1.001176,1.00580602265782,1.68666801038757,-7.1436233169591,0.502907361069676,0.422099098471694
2149.92526264301,1.001176,1.00683639222706,1.68666798955163,-7.14331378592743,0.50343799203179,0.422629936250295
2150,1.005868,1.00708145477554,1.68666798345966,-7.14323538151244,0.503563308117116,0.422755293411721
2150.37368678497,1.005868,1.0083444379496,1.68666794278933,-7.14280295716676,0.504204442475415,0.423396565649956
2150.72165835866,1.005868,1.00957207210522,1.68666788628339,-7.14233782404872,0.504821308875986,0.424013505249505
2151.05494451666,1.005868,1.01078818009185,1.68666781354018,-7.14183375375265,0.50542669982732,0.424618905490555
2151.3814788759,1.005868,1.01201218856466,1.68666772545572,-7.1412826990809,0.506031362673288,0.425223508763473
2151.72700691124,1.005868,1.01333714914092,1.68666761763902,-7.14063646886726,0.506683306275317,0.425875302400802
2152,1.013928,1.01440294039518,1.68666752591069,-7.14007909153581,0.507206920782441,0.426398743517216
2152.33526174608,1.013928,1.01573322434586,1.68666741218589,-7.13933701001547,0.507860389019932,0.427052079199416
2152.66276680367,1.013928,1.01705601406235,1.68666730716566,-7.1385497534845,0.508512272498418,0.427703851255114
2152.99976776225,1.013928,1.01844377639709,1.68666721163447,-7.13767406508907,0.509199523532866,0.428391011972145
2153.31351396187,1.013928,1.01976378512175,1.68666713805552,-7.13679767628278,0.509856131189619,0.42904756353272
2153.62726016149,1.013928,1.02111525943375,1.68666708147483,-7.13586092919536,0.510531806293218,0.42972321571581
2154,1.021984,1.02276840058102,1.68666703713156,-7.13466738497443,0.511362813967657,0.430554241721851
2154.34651415633,1.021984,1.02435825803133,1.6866670168653,-7.13347669638494,0.512164768279646,0.431356199620429
2154.66439815668,1.021984,1.02586694760216,1.68666701382842,-7.13231324288015,0.512927501853355,0.432118946144824
2155.05226328855,1.021984,1.02777856296119,1.68666702696202,-7.13079800212547,0.513895189204485,0.433086664555164
2155.39609895534,1.021984,1.02954202914267,1.68666705075633,-7.12936347238235,0.514786454532162,0.433977974069135
2155.70457681672,1.021984,1.03118078267066,1.68666707897177,-7.12800070182895,0.515612409015736,0.434803983692679
2156,1.031092,1.03280026888185,1.68666710960763,-7.12662622574509,0.516425811276029,0.435617449087538
2156.35851771196,1.031092,1.03482916873844,1.68666714808086,-7.12486414841129,0.517438956417654,0.436630635019708
2156.69048858016,1.031092,1.03676549775201,1.68666718198322,-7.1231379096262,0.518399054794098,0.437590752857608
2157.1029915802,1.031092,1.03923935656825,1.68666721893119,-7.12086254031266,0.519616796940095,0.438808488831611
2157.4375671889,1.031092,1.04129207074227,1.68666724375976,-7.11890845951233,0.520619210387203,0.439810867337953
2157.7244729939,1.031092,1.04307873181034,1.68666726163747,-7.1171539903696,0.521486369091824,0.440677970768978
2158,1.043816,1.04481263176879,1.68666727666981,-7.11539981925599,0.522324416132934,0.441515947145906
2158.34326983832,1.043816,1.04699150267043,1.68666729437026,-7.11311852151617,0.523372899137658,0.442564383020963
2158.66387064157,1.043816,1.04903969540887,1.68666731183926,-7.11089119884782,0.524354147396122,0.443545600906886
2158.98447144483,1.043816,1.05109600297194,1.68666733155245,-7.10857007944718,0.525336498379013,0.444527937407726
2159.31625461571,1.043816,1.05322858145237,1.68666735495039,-7.10606898335999,0.526352864397942,0.445544308321424
2159.6289852666,1.043816,1.05523985495756,1.68666737969676,-7.10361920678093,0.527308825100367,0.446500295358068
2159.94171591749,1.043816,1.05724974523723,1.68666740630532,-7.10107990129554,0.528262348412956,0.447453869453112
2160,1.056544,1.05762400205639,1.68666741136991,-7.10059676000912,0.528439775219701,0.447631302563192
2160.29142041253,1.056544,1.05949299521899,1.68666743658781,-7.09813452422033,0.529325109239809,0.448516656263473
2160.6849894474,1.056544,1.06200901016636,1.68666746881473,-7.09468641225691,0.530514414656623,0.449705974210861
2161.01259406077,1.056544,1.06409398332748,1.68666749276314,-7.09170903067352,0.531498404318137,0.450689959318108
2161.36981164019,1.056544,1.0663555615682,1.68666751531347,-7.08835211322029,0.532564800410492,0.451756331625824
2161.72445936423,1.056544,1.06858676159246,1.68666753429733,-7.08490606514892,0.533615180118122,0.452806664643546
2162,1.069272,1.07030954564411,1.68666754739498,-7.0821512689312,0.53442550419492,0.453616935669945
2162.3640634691,1.069272,1.07257032799298,1.68666756410251,-7.07840834911607,0.535488733445282,0.454680085614416
2162.69753041429,1.069272,1.07462486620032,1.68666758083728,-7.07487773384963,0.536454250753685,0.455645512027154
2163.02395930483,1.069272,1.07662054889492,1.68666760078378,-7.07132768142328,0.537391808284547,0.456582961553843
2163.35127482557,1.069272,1.07860617050231,1.68666762672144,-7.06767538587781,0.538325348349771,0.457516372280258
2163.67859034631,1.069272,1.08057655897435,1.68666766123113,-7.06393105343193,0.539252114618278,0.458442985904876
2164,1.0817,1.08249720831161,1.68666770623588,-7.06016537003439,0.540155994109878,0.459346700135586
2164.39094282887,1.0817,1.0848159262603,1.686667779942,-7.05546715193319,0.541249077800028,0.460439668408903
2164.71862460107,1.0817,1.08674635740377,1.68666786009707,-7.05143016049925,0.542160103925298,0.46135064597517
2165.06913836297,1.0817,1.0887998105448,1.68666796445995,-7.04701252231974,0.543129274005408,0.462319823161905
2165.43275626024,1.0817,1.0909186835745,1.68666809046358,-7.04232180728252,0.544129393884732,0.46332002715733
2165.76483417032,1.0817,1.09284366663731,1.68666821669707,-7.03794247118314,0.54503620902889,0.464226999330196
2166,1.093072,1.09420029299528,1.68666830905923,-7.0347863475483,0.545673086678994,0.46486402374315
2166.38369044691,1.093072,1.09639884564268,1.68666845697186,-7.0295400189478,0.54670097654061,0.465892051781763
2166.74254815908,1.093072,1.09843249468121,1.68666858352879,-7.0245255801526,0.547645462780307,0.466836634267699
2167.03783181016,1.093072,1.1000836047577,1.68666867424318,-7.02032250014681,0.548406270518308,0.46759749080334
2167.33311546125,1.093072,1.10170900753437,1.68666875040236,-7.01605106189248,0.549150028817382,0.468341264409748
2167.69989135421,1.093072,1.10368381682126,1.6866688235199,-7.01065222764511,0.55004666051779,0.469237859042433
2168,1.104448,1.10525648683324,1.68666886638652,-7.00615978659355,0.550754401271369,0.469945521500318
2168.31690238126,1.104448,1.10686868522399,1.68666889754509,-7.00134495092826,0.551474457299334,0.470665496799402
2168.65173533928,1.104448,1.10851223521174,1.68666891859488,-6.99618109934488,0.552203818381402,0.471394744737986
2168.9865682973,1.104448,1.11008947854274,1.68666893209687,-6.99094157199554,0.552899178045526,0.472089958461841
2169.32657273575,1.104448,1.11161990554307,1.6866689434618,-6.98554702404639,0.553570413494394,0.472761007554699
2169.73622066421,1.104448,1.11336675315864,1.68666896252725,-6.97895326521974,0.554335351412647,0.473525662917132
2170,1.114632,1.11443618485845,1.68666898291361,-6.97465553533515,0.554803954586631,0.473994061401529
2170.31016152022,1.114632,1.11564069997788,1.68666902014842,-6.96955254425126,0.555333005181848,0.474522963476099
2170.68827413217,1.114632,1.11703785298529,1.68666909062811,-6.96326234468092,0.555951041214772,0.475140889474571
2171.02444410648,1.114632,1.11822200489112,1.68666917890865,-6.95760886996129,0.556479165224862,0.475668995258736
2171.39302523659,1.114632,1.11946703449774,1.68666930218069,-6.95134714243155,0.557038164157399,0.476228078168001
2171.72987249893,1.114632,1.12056379268188,1.68666943433609,-6.94556888800659,0.557533706196327,0.476723809334077
2172,1.120656,1.12141880597624,1.68666954853948,-6.94089794803652,0.55792048010383,0.477110801919656
2172.34849331859,1.120656,1.12249221054449,1.68666969740017,-6.9348244591083,0.558404160575779,0.477594657581109
2172.66799091905,1.120656,1.12344674407276,1.6866698263301,-6.92921070063314,0.558831194795323,0.478021829498805
2173.05254930846,1.120656,1.12455435841284,1.68666996191904,-6.92239804080502,0.559320789041962,0.478511551079262
2173.34019212042,1.120656,1.1253489686377,1.68667004467436,-6.91726406377612,0.55966584895673,0.47885667163231
2173.62783493239,1.120656,1.12610999342208,1.68667010923163,-6.91209889080531,0.559990692798008,0.47918153983885
2174,1.12668,1.12703727816456,1.68667016499641,-6.90537222603938,0.560378077013366,0.479568899391154
2174.35342304903,1.12668,1.12784949166441,1.68667019073691,-6.89894183966236,0.560707074970174,0.479897888377961
2174.67338452786,1.12668,1.12852057455821,1.68667019410989,-6.89308769695697,0.560970118939178,0.480160909518096
2175.03132183196,1.12668,1.12919265907841,1.6866701792297,-6.88650582392113,0.561224398846505,0.480415143933351
2175.38925913606,1.12668,1.12977683047593,1.68667014910657,-6.87989341178626,0.561435078740079,0.48062575348057
2175.69971046489,1.12668,1.13021024912133,1.68667011454808,-6.8741370109145,0.561583439200566,0.480774029619055
2176,1.131372,1.13056485445447,1.68667007720913,-6.86855320103442,0.561699125321066,0.480889617471645
2176.40544089704,1.131372,1.13094666548822,1.68667002681044,-6.86099402260949,0.561815281563579,0.48100568894892
2176.75747994355,1.131372,1.13119519085967,1.68666998821811,-6.85441590314382,0.561884130705575,0.481074486642122
2177.07383463833,1.131372,1.13136095281257,1.6866699605019,-6.84849600802397,0.561926411280541,0.481116743046952
2177.36787515687,1.131372,1.13147354703719,1.68666994182697,-6.84298832796773,0.561952309102332,0.481142640988687
2177.66191567541,1.131372,1.13155328874619,1.68666993020698,-6.8374769407313,0.561968125869502,0.48115848348979
2178,1.131508,1.1316132612952,1.68666992480733,-6.83113690542702,0.56197818822285,0.481168605313381
2178.37938119701,1.131508,1.13165146441233,1.68666992642303,-6.82401999311912,0.561983238487228,0.481173690070071
2178.66070924376,1.131508,1.13166640141241,1.68666993091047,-6.81874152338017,0.561984157700575,0.48117463077679
2178.94203729051,1.131508,1.13167418532386,1.68666993687739,-6.8134626187236,0.561984464663571,0.481174954970147
2179.35364737937,1.131508,1.13167888975916,1.68666994638667,-6.80573867699069,0.561986007433995,0.481176513556654
2179.71141503557,1.131508,1.13168139547941,1.68666995403049,-6.79902484923914,0.561988480294394,0.481178989061189
2180,1.131648,1.13168468373632,1.68666995924279,-6.79360911739771,0.561992044127733,0.481182547728257
2180.47308771627,1.131648,1.13169530226441,1.68666996573098,-6.78473036458765,0.5620018749781,0.481192378764552
2180.70762870924,1.131648,1.13170350010973,1.6866699680626,-6.78032818830481,0.562007747360003,0.481198250808603
2180.94216970221,1.131648,1.131713689623,1.68666996986077,-6.77592567470482,0.56201425341128,0.481204756168391
2181.27076933576,1.131648,1.13173106918437,1.68666997157248,-6.76975694464098,0.56202499134161,0.481215492431467
2181.59936896931,1.131648,1.13175150894757,1.68666997247472,-6.7635873003269,0.562036693400896,0.481227191866212
2181.91660932654,1.131648,1.13177341699739,1.68666997273353,-6.75762994788863,0.56204784461272,0.481238339480877
2182,1.131784,1.13177943762617,1.68666997272264,-6.75606381383083,0.562050831037839,0.481241325021031
2182.33365081216,1.131784,1.1318042624676,1.68666997244354,-6.74979690248619,0.562063313059576,0.48125380445908
2182.65964612866,1.131784,1.13182919896434,1.68666997193895,-6.74367262996478,0.562075571309826,0.481266060623172
2183.05606985668,1.131784,1.13185975876984,1.68666997122101,-6.73622368906882,0.562089514461651,0.481280001971673
2183.38343168994,1.131784,1.13188480782359,1.68666997066432,-6.73007116795935,0.562101275238723,0.481291762009501
2183.71344775181,1.131784,1.13190966996137,1.68666997020697,-6.72386759980965,0.562113005218562,0.481303492080327
2184,1.13192,1.13193085789466,1.68666996991636,-6.71848011180918,0.562122438920904,0.481312926495553
2184.33604148879,1.13192,1.13195520342015,1.68666996969581,-6.71216109578615,0.562133541567297,0.481324029361176
2184.69029789871,1.13192,1.13198031320554,1.68666996957888,-6.70549832882271,0.562145547499694,0.481336035544555
2185.00480691369,1.13192,1.13200219670488,1.68666996955263,-6.69958206144289,0.562155525249599,0.481346013537533
2185.31931592867,1.13192,1.13202378396286,1.6866699695805,-6.6936648229554,0.562165440033368,0.48135592858577
2185.7091161694,1.13192,1.13205027116921,1.68666996966503,-6.68632971731233,0.562178382335418,0.481368871247837
2186,1.132056,1.13206994126181,1.68666996974774,-6.6808550156283,0.562187632594266,0.48137812179165
2186.3178570768,1.132056,1.13209142066186,1.68666996984254,-6.67487171657291,0.56219758164985,0.481388071105678
2186.63255790954,1.132056,1.13211272162405,1.68666996992894,-6.66894688064626,0.562208046013362,0.48139853569253
2186.94725874228,1.132056,1.13213408504904,1.68666996999828,-6.66302108337598,0.562218416045121,0.48140890590641
2187.29934029073,1.132056,1.13215807042754,1.68666997004733,-6.65639026101221,0.562229519213844,0.481420009217652
2187.65934302049,1.132056,1.13218267899312,1.68666997006094,-6.64960902161174,0.562241471847116,0.48143196191386
2188,1.132196,1.13220602250922,1.68666997003867,-6.64319102577621,0.562252794314479,0.481443284356344
2188.36985689356,1.132196,1.1322314019193,1.68666996997907,-6.63622160719047,0.562264492793203,0.481454982797469
2188.71604645262,1.132196,1.13225516585943,1.68666996989575,-6.62969696483186,0.562276003024612,0.48146649294118
2189.05556586004,1.132196,1.13227846092129,1.6866699697951,-6.62329689587672,0.562287265289863,0.481477755062465
2189.40578735754,1.132196,1.13230246400071,1.68666996968007,-6.61669389827573,0.562298287962946,0.481488777517512
2189.73827762329,1.132196,1.13232521806232,1.68666996956938,-6.61042410448418,0.562309238662789,0.481499727935774
2190,1.132332,1.1323431032959,1.68666996948768,-6.60548803057401,0.562317983000287,0.481508472013564
2190.3464826586,1.132332,1.13236674674741,1.68666996939635,-6.59895234462864,0.562328951726977,0.481519440512617
2190.66894081907,1.132332,1.1323887214273,1.68666996933693,-6.59286878725841,0.562339292212131,0.481529780837185
2191.04246291032,1.132332,1.13241415278312,1.68666996930614,-6.58582059524952,0.562351774605165,0.481542263121816
2191.34968625334,1.132332,1.13243506344876,1.68666996931367,-6.58002240578313,0.562361544330147,0.481552032833774
2191.65690959636,1.132332,1.13245597957117,1.68666996935,-6.5742233007671,0.562371308569008,0.48156179714175
2192,1.132468,1.13247935682146,1.68666996942026,-6.56774610129325,0.562382797507321,0.481573285919011
2192.35916905289,1.132468,1.13250386456223,1.68666996952303,-6.56096411836006,0.562394448172578,0.481584932546915
2192.68583992226,1.132468,1.13252619638054,1.68666996968066,-6.55479468530249,0.562404861261931,0.481595339270033
2193.0348054891,1.132468,1.1325501116137,1.68666997004556,-6.548203059636,0.562416642517734,0.481607110435445
2193.38377105594,1.132468,1.13257411680369,1.68666997084037,-6.54161023326746,0.562428202583354,0.481618656506544
2193.70334936216,1.132468,1.13259622212786,1.6866699722234,-6.53557154674549,0.562438607808082,0.481629045014942
2194,1.132604,1.13261689976829,1.68666997435721,-6.52996519728765,0.562448890704157,0.48163930875917
2194.37609977817,1.132604,1.13264344718752,1.68666997874159,-6.52285607606407,0.562462129786164,0.481652519131145
2194.74526356064,1.132604,1.1326700374128,1.68666998553086,-6.51587664052267,0.562475010880244,0.481665366117201
2195.07417225673,1.132604,1.13269434443795,1.68666999428403,-6.50965707380156,0.562487446038845,0.481677765403129
2195.37848642238,1.132604,1.13271749203224,1.68667000519356,-6.50390153815919,0.562499345197843,0.481689626327811
2195.68280058804,1.132604,1.13274139290309,1.6866700193324,-6.49814495895656,0.56251121845602,0.481701456088821
2196,1.132744,1.13276721743019,1.68667003810317,-6.49214350098169,0.562524368676165,0.481714556904098
2196.38295097086,1.132744,1.13279975273332,1.68667006715843,-6.48489640738181,0.562541221622473,0.481731365928273
2196.6635204689,1.132744,1.13282455848187,1.6866700933371,-6.47958564426925,0.562553457355318,0.481743576166462
2196.94408996694,1.132744,1.13285012121938,1.68667012376169,-6.47427386860482,0.56256586836135,0.481755968555215
2197.35564482908,1.132744,1.13288860075268,1.68667017573516,-6.46648040036542,0.562584426983745,0.481774514827317
2197.70612919259,1.132744,1.13292153293421,1.68667022601405,-6.45984163356983,0.56259874531838,0.481788839427913
2198,1.13288,1.13294837601666,1.68667027142902,-6.45427401499109,0.562609206278382,0.481799314754114
2198.36010217059,1.13288,1.13297874714358,1.68667032952255,-6.44745022099865,0.562619689747986,0.48180978039741
2198.72020434117,1.13288,1.1330040145147,1.6866703887982,-6.44062514091874,0.562625107447568,0.481815159360768
2199.02705779793,1.13288,1.1330192979908,1.68667043971953,-6.43480857405353,0.56262463303442,0.481814632445513
2199.3934069359,1.13288,1.13302703454753,1.68667050129173,-6.42786388012972,0.562617317428928,0.481807226641395
2199.67842987156,1.13288,1.13302298251271,1.68667055058297,-6.42246100854358,0.56260490503337,0.481794720284465
2199.96345280722,1.13288,1.13300829465594,1.68667060226209,-6.41705873552618,0.56258569100987,0.481775388645142
2200,1.133016,1.13300556005003,1.68667060913426,-6.41636609493481,0.562582734167004,0.481772423790697
2200.18273596392,1.133016,1.13298876555138,1.68667064457214,-6.41290320094123,0.562566269277056,0.481755914438814
2200.53133308673,1.133016,1.13294123885702,1.68667071815605,-6.40629903954579,0.562526370955148,0.481715954696163
2200.90738059092,1.133016,1.13286482198495,1.68667080759654,-6.39917860038157,0.562468700770707,0.481658259015001
2201.24115346358,1.133016,1.13277278938312,1.68667089555279,-6.39286311342542,0.562404034537319,0.481593612648775
2201.62862256491,1.133016,1.13263438224718,1.68667100547274,-6.38553853419796,0.562311814492304,0.481501475327783
2202,1.132732,1.13246644938101,1.68667111428204,-6.3785269162638,0.562202840369768,0.481392640731678
2202.32131349576,1.132732,1.13229011662339,1.68667120619326,-6.37246901965614,0.562091020746908,0.481280903737368
2202.72703623494,1.132732,1.13202119021924,1.68667131227939,-6.36483337875944,0.561924046928944,0.481114021892334
2203.00225717447,1.132732,1.13180602548031,1.68667137471352,-6.35966396915737,0.5617919097976,0.480981936444352
2203.277478114,1.132732,1.13156167075388,1.68667142768352,-6.3545041239457,0.561643585003886,0.480833652176138
2203.6159072579,1.132732,1.13121766191028,1.6866714785073,-6.34817419387202,0.561438010250683,0.480628108376645
2203.9543364018,1.132732,1.13082158943884,1.68667151298129,-6.34186305448476,0.561204337445728,0.480394441028796
2204,1.131,1.13076393817827,1.68667151639616,-6.34101308563786,0.561170541848609,0.480360646124467
2204.22831799102,1.131,1.1304600404396,1.68667152923927,-6.33676933710977,0.560993462749599,0.480183565753948
2204.56353374965,1.131,1.12996495309868,1.68667153613121,-6.33055850888645,0.56070904386175,0.479899129416734
2204.89874950829,1.131,1.12940924509514,1.68667153059922,-6.32437381948121,0.560394707532838,0.47958475391321
2205.23399339174,1.131,1.1287910496508,1.68667151522544,-6.31821768118888,0.560049983623616,0.479239965289814
2205.56923727519,1.131,1.12810984872273,1.68667149320148,-6.31209359975177,0.559676756464638,0.478866643807902
2205.91498034904,1.131,1.12734234972154,1.68667146754769,-6.30581439734385,0.559263972407324,0.47845372686971
2206,1.128272,1.12714381371391,1.68667146131589,-6.30427636932935,0.559158338011425,0.478348057251545
2206.39032037252,1.128272,1.12618545479428,1.68667143627879,-6.29724784504605,0.558654760437287,0.477844317162377
2206.75012756665,1.128272,1.12523957834778,1.68667142305124,-6.29081847064515,0.558168260873974,0.477357648295522
2207.08167228615,1.128272,1.12432272208849,1.6866714240925,-6.28493868674584,0.557704919249876,0.476894133322973
2207.44753313832,1.128272,1.12327024012754,1.68667144491023,-6.27850204745843,0.557181361881262,0.47637036465008
2207.82621341594,1.128272,1.122147299251,1.68667149335993,-6.27189887072308,0.556632158962323,0.475820920280961
2208,1.122044,1.12162378427051,1.68667152615966,-6.26888896888159,0.556378733277554,0.475567387873464
2208.34610841766,1.122044,1.12057141554522,1.68667161353428,-6.26293336281532,0.555872809369701,0.475061354492791
2208.68421308325,1.122044,1.11953673873198,1.68667172827458,-6.25716573231196,0.555379464638096,0.474567983249983
2209.0327079547,1.122044,1.11846917261623,1.68667187508146,-6.25127299084815,0.554873037213887,0.474061628113716
2209.40911925387,1.122044,1.11731891386707,1.68667205966877,-6.24496760213306,0.554326597152018,0.473515400887482
2209.75072134228,1.122044,1.11627822590788,1.68667224077979,-6.23929864082258,0.553829364900488,0.4730185036981
2210,1.115816,1.11551926649049,1.68667237377559,-6.23519385244163,0.553463521904842,0.47265297187244
2210.38458041945,1.115816,1.11434313569686,1.68667256522893,-6.22891440592651,0.552888073181714,0.472077813192117
2210.71925608377,1.115816,1.11330518899139,1.68667270481605,-6.22350313902492,0.552370401991435,0.47156032836717
2211.0613131688,1.115816,1.11221803178227,1.6866728117855,-6.2180250762614,0.551818846506904,0.471008883055223
2211.40337025382,1.115816,1.1110906272561,1.68667287806051,-6.21260197414509,0.551237128133483,0.470427175291472
2211.72608087267,1.115816,1.10997745625487,1.68667290327424,-6.20753824260343,0.550655584308287,0.46984553173974
2212,1.109588,1.10898638551166,1.686672899074,-6.20328220037313,0.550134747621171,0.469324534137708
2212.35910509649,1.109588,1.10761255916593,1.6866728657189,-6.19776436529155,0.549410342201689,0.468600000990465
2212.768704301,1.109588,1.10593073867508,1.68667280259668,-6.19156174405609,0.54852406071452,0.46771356791774
2213.13425995428,1.109588,1.10431953394086,1.68667273560968,-6.18611383287257,0.547680447302867,0.466869814969778
2213.44864043369,1.109588,1.10284920218722,1.68667267750097,-6.1814990598169,0.546916553390702,0.466105799090639
2213.83745193624,1.109588,1.10092517083047,1.68667261304488,-6.17588712925325,0.545927389555736,0.465116484066162
2214,1.102396,1.1000879798813,1.68667259035333,-6.17357359589981,0.545501467266485,0.464690503035748
2214.31421635596,1.102396,1.09841952845966,1.68667255612492,-6.1691579219247,0.544660523271363,0.463849480722465
2214.69622555578,1.102396,1.09631353381153,1.68667253457182,-6.16389304418711,0.543612959812155,0.462801866153781
2215.03210703027,1.102396,1.09440600755888,1.68667253512878,-6.15936056123685,0.54267723564343,0.461866145933704
2215.3507561635,1.102396,1.09256156131172,1.68667255180687,-6.15514606721721,0.541783012270636,0.460971977133106
2215.69383910216,1.102396,1.09055157402836,1.68667258458312,-6.15070268727779,0.540817109042741,0.460006197802033
2216,1.088972,1.08874705684886,1.68667262285528,-6.14682067856322,0.539955517168186,0.459144775021386
2216.33020064597,1.088972,1.08679775057419,1.68667266780526,-6.1427220873574,0.539028809824004,0.458218254568895
2216.65422654769,1.088972,1.08488670989543,1.6866727089508,-6.13878916845773,0.538121080780078,0.45731074374038
2217.00725896582,1.088972,1.08280875906622,1.68667274239623,-6.13460445993413,0.537132682451817,0.456322626289275
2217.31211830592,1.088972,1.08101707120921,1.68667275507831,-6.13107485354115,0.536278491561162,0.455468717330842
2217.61697764602,1.088972,1.0792254421963,1.68667274664404,-6.12762316997562,0.535421001420413,0.454611548550202
2218,1.078216,1.07696903260772,1.68667269710053,-6.12339720544175,0.534335282684415,0.453526261591394
2218.367181148,1.078216,1.07479288530461,1.68667259923986,-6.11946237829151,0.533283490224082,0.452474568439917
2218.68324715019,1.078216,1.07290339363852,1.686672471863,-6.11616727667852,0.532367066527321,0.451558036049851
2219.05902552978,1.078216,1.07063132256684,1.68667227391109,-6.11236153740278,0.531263400015271,0.450453961765112
2219.3621363561,1.078216,1.06877588132708,1.68667208869383,-6.10938131104737,0.530364282304421,0.449554258233305
2219.66524718242,1.078216,1.06690055928759,1.68667189667415,-6.10648190370007,0.52946015673244,0.448649282698472
2220,1.066168,1.06481079561054,1.68667170139354,-6.10337447509115,0.528461613670971,0.447649538641879
2220.35265143384,1.066168,1.06259920631275,1.68667155120265,-6.10020876524318,0.527419452921913,0.446606621646432
2220.65607598773,1.066168,1.06070216904755,1.68667149495075,-6.09757327461844,0.526539954347476,0.445726673990811
2220.9910498957,1.066168,1.05863315084171,1.68667152901434,-6.0947575165811,0.525596361810654,0.444782850360882
2221.36576094688,1.066168,1.05637599298687,1.68667169298461,-6.09172179032747,0.524586106975974,0.443772734391143
2221.68264830832,1.066168,1.05453471715817,1.68667192736173,-6.08924548091482,0.523775372898347,0.442962507956408
2222,1.053748,1.05276762247348,1.68667223064415,-6.08684563350299,0.523004633358048,0.442192616644328
2222.36093147422,1.053748,1.05086184914169,1.68667262208057,-6.08420902808043,0.522177306411674,0.441365929320782
2222.72186294844,1.053748,1.04906810236017,1.68667301887623,-6.08166591086486,0.52139564753113,0.440584875844518
2223.03931992599,1.053748,1.04757578015059,1.68667334157437,-6.07950227510792,0.520735862367518,0.439925580091047
2223.36703654153,1.053748,1.04610493281239,1.68667362581369,-6.07733725826924,0.520070685614576,0.439260849562566
2223.69475315708,1.053748,1.04468486824737,1.68667384361992,-6.07523953544466,0.519408417621014,0.438598948882976
2224,1.041324,1.04338543436854,1.68667397685482,-6.07334505008793,0.518779686259945,0.437970472726953
2224.43318212732,1.041324,1.04153084407482,1.68667404244253,-6.07075519374633,0.51784192620945,0.437032931828255
2224.68106684145,1.041324,1.04043752710123,1.6866740151082,-6.06932655662282,0.517269332820595,0.436460362222703
2224.92895155557,1.041324,1.0393023752995,1.68667394340333,-6.06793844534227,0.516662776031485,0.435853741378439
2225.34409712937,1.041324,1.03726982331014,1.68667373646643,-6.06570987574944,0.515558639148635,0.434749267316566
2225.68420363279,1.041324,1.03544964008245,1.68667350476855,-6.06398083622729,0.514566343905862,0.433756444615987
2226,1.038516,1.03361566891759,1.68667326120908,-6.06246020980305,0.51357537561919,0.432764804001272
2226.42779407077,1.038516,1.03090270106711,1.68667292950098,-6.0605417288658,0.512136577360009,0.431325457452734
2226.65392947583,1.038516,1.02936814635542,1.68667276976538,-6.05959784506144,0.51134022700647,0.430528886424267
2226.88006488088,1.038516,1.02777217090582,1.68667262858561,-6.05870507163611,0.510525417209062,0.42971391395616
2227.25121600979,1.038516,1.02504267849411,1.68667244704851,-6.05735477184544,0.509161020296582,0.42834939892031
2227.57385174473,1.038516,1.02258907314746,1.6866723451665,-6.05630070903397,0.507963338514932,0.427151793456394
2227.90543681628,1.038516,1.02002354224171,1.68667229329083,-6.05533591047832,0.506736372018366,0.425925112908261
2228,1.0197,1.01928831594963,1.68667228727022,-6.05508293520269,0.506388713769542,0.42557754685692
2228.33261047016,1.0197,1.0167044154659,1.68667229068543,-6.0542713279612,0.505178957451948,0.424368033558894
2228.64451001713,1.0197,1.01430156226581,1.68667231898508,-6.05362027356583,0.504068251825546,0.423257591754528
2228.9860519344,1.0197,1.01171323377865,1.68667236380924,-6.0530277721944,0.502883855203135,0.422073528074085
2229.31441010334,1.0197,1.00928153112245,1.68667240718956,-6.05257441090084,0.50177811725119,0.42096815751901
2229.63079936993,1.0197,1.00699942249809,1.68667243720155,-6.05224273293883,0.500743332166339,0.419933773771071
2230,1.004812,1.00441608463115,1.68667244273367,-6.05198252967876,0.499571532028757,0.418762474180067
2230.31688048893,1.004812,1.00226538888327,1.6866724102099,-6.0518650620638,0.498591644870135,0.417782776901093
2230.62933395698,1.004812,1.00019893960349,1.68667233701532,-6.0518424425537,0.497643965512082,0.416835124743043
2230.94866642987,1.004812,0.998133927124064,1.68667221911525,-6.05191283309991,0.49669052205483,0.415881515184331
2231.26799890275,1.004812,0.996106525422178,1.68667206325267,-6.05207597150495,0.495748123998715,0.414938722081801
2231.62873624562,1.004812,0.993849977675929,1.68667185711132,-6.05237007538647,0.494693911146998,0.413883742251168
2231.95881282484,1.004812,0.991808800985643,1.68667166330184,-6.05273996377261,0.49374069535996,0.412929480506682
2232,0.992912,0.99155549185208,1.68667164018777,-6.0527928201542,0.493622631687959,0.412811340138756
2232.20593587578,0.992912,0.990293657790118,1.6866715325108,-6.05307924885698,0.49303569673897,0.412224016443413
2232.58355254941,0.992912,0.98800366835428,1.68667138692523,-6.05369954049195,0.491977913914272,0.411165700577357
2232.90911153176,0.992912,0.986062720526745,1.68667133448383,-6.05433161089856,0.491092145489167,0.410279698142498
2233.23554830761,0.992912,0.984159883634236,1.68667135974452,-6.05505378689349,0.490235076845567,0.409422649840523
2233.61064710281,0.992912,0.982043953085685,1.6866714827724,-6.05598959937215,0.489294511012192,0.408482484750777
2233.93863904996,0.992912,0.980269431553789,1.68667165850578,-6.05689725474151,0.488514755525107,0.407703470256887
2234,0.981016,0.979946163149352,1.68667169659019,-6.05707601644047,0.488373449725602,0.407562279561459
2234.3068047502,0.981016,0.978373401133918,1.68667190094718,-6.05801077963912,0.487688087267499,0.406877378680318
2234.61127420217,0.981016,0.976885795661394,1.68667211015675,-6.05900363992529,0.487040392727027,0.406230116769461
2234.91574365414,0.981016,0.975469814809351,1.68667230628592,-6.06005844787557,0.48642161878642,0.405611740349105
2235.28475086205,0.981016,0.973842246269631,1.6866725042273,-6.06141585238711,0.485702991461728,0.40489353131679
2235.6256660077,0.981016,0.972411861039948,1.68667263176697,-6.06274334199915,0.485058583561923,0.404249428910532
2235.9405156114,0.981016,0.971137808953065,1.68667269311105,-6.06402964770882,0.484469752171014,0.403660791915514
2236,0.969116,0.970900747712132,1.68667269822941,-6.06427905195149,0.484358378073971,0.40354944846476
2236.29742194299,0.969116,0.969725494767697,1.68667269252346,-6.06555620638957,0.48379702160616,0.402988208411017
2236.67246941019,0.969116,0.968246596006438,1.68667261270284,-6.06723824170448,0.483067689278404,0.402258904024646
2236.99771601094,0.969116,0.966940664852371,1.68667248340254,-6.06876244597045,0.482405306399837,0.401596416707387
2237.40040873838,0.969116,0.965258837202244,1.68667226018652,-6.07073685742266,0.481536493285392,0.400727275587899
2237.72986227132,0.969116,0.963807415425746,1.68667204194721,-6.07242739290962,0.480781510697419,0.399971832819753
2238,0.966356,0.962557789748486,1.68667185249647,-6.07386666694265,0.480134810355722,0.399324650541734
2238.37598844458,0.966356,0.96072712572262,1.68667159651806,-6.07595350945927,0.479200385353883,0.398389819251747
2238.6871932191,0.966356,0.959139345887392,1.68667141001603,-6.07775751101155,0.478406051836119,0.397595236751833
2239.04799831329,0.966356,0.957236130396701,1.68667123873064,-6.07993914239595,0.477475711614839,0.39666473219113
2239.33226976736,0.966356,0.955707896721205,1.68667114392467,-6.08172753327322,0.476746352540157,0.395935357324143
2239.61654122143,0.966356,0.954172069077306,1.68667108578231,-6.08357763999789,0.476027980411208,0.395217088170064
2240,0.951888,0.952117204583742,1.68667106065644,-6.08617049991378,0.475086663382788,0.394276097713475
2240.33630254807,0.951888,0.950356699136487,1.68667107788441,-6.08853473970642,0.474296446145034,0.393486058356554
2240.6520826076,0.951888,0.948756834014528,1.68667111533116,-6.09082913468168,0.473588675087649,0.392778449245593
2241.05474749911,0.951888,0.946808861986432,1.68667117757352,-6.0938550634678,0.472736479570552,0.391926449019017
2241.38218583499,0.951888,0.945309228862237,1.68667122960045,-6.09639453313748,0.472085708115629,0.391275822874417
2241.69018374508,0.951888,0.943970234216283,1.68667127274166,-6.09884435865573,0.471506096908761,0.390696333160666
2242,0.942684,0.942692162515546,1.68667130572115,-6.1013653967783,0.470951518841086,0.39014185891563
2242.34116711795,0.942684,0.941359781610231,1.6866713259785,-6.10420402881846,0.470370074138717,0.389560508747449
2242.66856693042,0.942684,0.940147329611795,1.68667132713516,-6.10698661956529,0.4698357188429,0.389026216180755
2242.98585376687,0.942684,0.939024883895742,1.68667131024614,-6.10973542012634,0.469334250147975,0.388524776185117
2243.30314060331,0.942684,0.937944261911939,1.6866712760768,-6.11253359882955,0.468844721110934,0.388035237979878
2243.65292262202,0.942684,0.936789581707814,1.68667122050613,-6.11567377086861,0.468314527198587,0.387504981941647
2244,0.93638,0.935670193547706,1.68667115080375,-6.11884568672011,0.467793983985982,0.38698432400026
2244.32292379249,0.93638,0.934643884758991,1.68667107798944,-6.12184611919716,0.467312891285332,0.386503160147759
2244.68476690217,0.93638,0.933504867189869,1.68667099357865,-6.12526391853936,0.466777319656907,0.385967513391852
2245.01152100418,0.93638,0.932483439059881,1.68667091956178,-6.12840047479111,0.466296687202933,0.385486819369795
2245.34319236635,0.93638,0.931453149785259,1.68667085032259,-6.13163258719592,0.46581324675646,0.385003324970047
2245.72887626296,0.93638,0.930265412419111,1.68667078088124,-6.13545177743352,0.465259708706208,0.38444973872173
2246,0.93008,0.929439566535178,1.68667074067993,-6.13817519847375,0.464877429404934,0.384067436168137
2246.35020219462,0.93008,0.928388090480791,1.68667070024165,-6.14173947416018,0.4643945495743,0.383584530449827
2246.63895988029,0.93008,0.927537693814856,1.68667067683081,-6.14471713041154,0.464007958181398,0.383197927548072
2246.92771756596,0.93008,0.926705845601982,1.68667066219328,-6.14772900879115,0.463633004651276,0.382822973340257
2247.28875384463,0.93008,0.925696791425694,1.68667065537201,-6.15154158036389,0.463182082477532,0.382372068565507
2247.62822188522,0.93008,0.924784127783525,1.68667065906796,-6.15517219128406,0.462778222316654,0.381968246736689
2247.94320514496,0.93008,0.923971836509205,1.68667066935215,-6.15857902723459,0.462421123969412,0.381611206336549
2248,0.923776,0.923829068972878,1.68667067173923,-6.15919709537987,0.462358475908863,0.381548566346279
2248.28397427519,0.923776,0.923132484376618,1.68667068529903,-6.16230423360326,0.462053129213933,0.381243252477291
2248.65787334024,0.923776,0.922258930654201,1.68667070520585,-6.16643655406786,0.461670650148945,0.380860809348659
2248.98887935823,0.923776,0.921525385859854,1.68667072253223,-6.17013210650259,0.461348702373712,0.380538884715199
2249.30744540972,0.923776,0.92085208313591,1.68667073743653,-6.17372023907285,0.461051270799499,0.380241465865422
2249.6260114612,0.923776,0.920207584844029,1.68667074973099,-6.17733791176877,0.460764665250957,0.379954861726202
2249.95824046314,0.923776,0.919562156213988,1.68667075938521,-6.18114095914422,0.460475335948308,0.379665519524293
2250,0.919692,0.919482743376487,1.68667076037172,-6.18162110806402,0.46043951872803,0.379629703091476
2250.20879768432,0.919692,0.919090814091329,1.68667076459838,-6.18402882738366,0.460261969592576,0.379452157848729
2250.55763510603,0.919692,0.918452850219992,1.68667076923482,-6.18807686547702,0.459970471515746,0.379160672816653
2250.87045786392,0.919692,0.917895293195509,1.68667077097031,-6.19173346708866,0.459713463282132,0.378903684154718
2251.1832806218,0.919692,0.917348134821515,1.68667077037564,-6.19541459563268,0.45945877035475,0.378649019300807
2251.52007171749,0.919692,0.916767286321323,1.68667076683338,-6.19940478178799,0.459185814818366,0.378376104769007
2251.84081459966,0.919692,0.916219101542465,1.68667076013266,-6.20323062207875,0.458926536850999,0.378116877588686
2252,0.916264,0.915948048132977,1.6866707553756,-6.20513868787337,0.458797747709507,0.377988114987868
2252.3479708501,0.916264,0.915356301503551,1.68667074102452,-6.20933103471769,0.45851513921517,0.377705543721627
2252.67405495182,0.916264,0.914801127548744,1.68667072203634,-6.21328638367239,0.458248928006386,0.377439357171846
2253.06216757161,0.916264,0.914137629507893,1.68667069210278,-6.21802790224569,0.457930384937386,0.377120827531582
2253.40846741591,0.916264,0.913542090795882,1.68667065903673,-6.22228972926476,0.457644031363662,0.376834468264307
2253.7289284405,0.916264,0.912987766085105,1.68667062397181,-6.2262598697853,0.457377906682834,0.376568320656615
2254,0.912832,0.912516669829981,1.68667059190516,-6.22963796733987,0.457152589889729,0.376342972588592
2254.38774982026,0.912832,0.911840298902264,1.68667054431507,-6.23450180708297,0.456830238621463,0.376020590774327
2254.72912271408,0.912832,0.911244024050263,1.68667050289713,-6.23881482865563,0.456547734696632,0.375738059704001
2255.05021411643,0.912832,0.91068443838382,1.68667046602256,-6.24289798786533,0.456284779854604,0.375475079655835
2255.37130551879,0.912832,0.910128209901487,1.68667043241964,-6.24700656341691,0.45602520180888,0.375215477328277
2255.70429931272,0.912832,0.90955741179137,1.686670402072,-6.25129401862822,0.455760906414035,0.374951158479835
2256,0.909404,0.909057926511375,1.68667037961931,-6.25512368253466,0.455531946704079,0.374722180378793
2256.33203578943,0.909404,0.908507951680838,1.68667035994359,-6.25944852748982,0.455282107979534,0.374472326831591
2256.71133458192,0.909404,0.907897290767301,1.68667034491809,-6.26442000956843,0.455007300315754,0.374197510373645
2257.061493615,0.909404,0.907353489649284,1.68667033796305,-6.26903797075073,0.454765476741305,0.373955688300719
2257.38570582486,0.909404,0.906869486520892,1.68667033695864,-6.27333711426237,0.454552115123546,0.373742338094593
2257.74504952021,0.909404,0.906357013289186,1.68667034100388,-6.27812722268676,0.45432756349322,0.373517812519358
2258,0.905972,0.906009476167949,1.68667034639609,-6.2815410732662,0.454176169098428,0.373366443763706
2258.32957684601,0.905972,0.905580277590317,1.68667035528085,-6.28597215028059,0.453989683207073,0.373179978143805
2258.63703719476,0.905972,0.905199925965694,1.68667036438589,-6.29012329430101,0.453824053299253,0.373014364016007
2258.94449754352,0.905972,0.904837993503321,1.68667037334172,-6.29429043807655,0.45366603507636,0.372856357817834
2259.29942143725,0.905972,0.904441289481064,1.68667038261574,-6.29911980119954,0.453492079449343,0.372682410328704
2259.66243791077,0.905972,0.904056298941849,1.68667039027364,-6.30407922326182,0.453321434311461,0.372511765723745
2260,0.90382,0.903714392932176,1.68667039549653,-6.30870817077231,0.45316835931685,0.372358684044977
2260.36836048972,0.90382,0.903355841749739,1.6866703992462,-6.31377768242682,0.453006304048076,0.372196626490934
2260.73671316665,0.90382,0.903009323535135,1.68667040130894,-6.31886545161507,0.452847467548872,0.372037787460597
2261.05762043905,0.90382,0.902714891192367,1.6866704020078,-6.3233124695192,0.452711167673392,0.371901485126771
2261.40648983881,0.90382,0.902400481851406,1.6866704018779,-6.32816207079766,0.452564518352369,0.371754832818054
2261.80081760258,0.90382,0.902049780445231,1.6866704009415,-6.33366223733487,0.452399119835913,0.371589430477446
2262,0.902036,0.901873783091738,1.68667040025975,-6.33644794240415,0.452315691563104,0.371506003111903
2262.33890799097,0.902036,0.901575205930831,1.68667039890212,-6.34119927972267,0.452173898112716,0.371364240688645
2262.67170541682,0.902036,0.901282335601279,1.68667039709604,-6.34587898050048,0.452034076240849,0.371224473247776
2263.00065425898,0.902036,0.900992521885297,1.68667039394267,-6.3505182348311,0.451895093910567,0.371085571707441
2263.3139084545,0.902036,0.900715758267845,1.68667038820865,-6.35494881800872,0.45176227344874,0.370952856693624
2263.62716265001,0.902036,0.90043779575368,1.68667037779933,-6.35939181099973,0.451628313311193,0.370819033497307
2264,0.900256,0.90010468396614,1.68667035571925,-6.36469617185384,0.451466619288502,0.370657538489565
2264.35081986548,0.900256,0.899787989467392,1.68667032085379,-6.3697036169486,0.451312341339487,0.37050338401193
2264.67690379847,0.900256,0.899489675246048,1.68667027277219,-6.37437236915021,0.451166248167258,0.370357373665696
2265.02113352743,0.900256,0.899169481026146,1.68667020396636,-6.37931619270938,0.451008753473125,0.370199925403932
2265.37391631505,0.900256,0.898834845128611,1.68667011449965,-6.38439943042419,0.45084474102533,0.370035907826395
2265.70379300317,0.900256,0.898515883064267,1.68667001560888,-6.38916806193587,0.45068946524832,0.369880569876456
2266,0.898472,0.898225174488715,1.68666991736346,-6.39346287153481,0.450549407259765,0.369740411707026
2266.35036342596,0.898472,0.897878148203257,1.6866697950074,-6.3985588126249,0.450385572162652,0.369576496509009
2266.68259612855,0.898472,0.897549422265861,1.68666967860263,-6.40340693604499,0.450234594418558,0.369425441438799
2266.99767500726,0.898472,0.897242377457014,1.68666957251422,-6.40801881200951,0.450097810390072,0.369288584126398
2267.31275388598,0.898472,0.896944992151274,1.6866694742992,-6.41264397008499,0.449970713158973,0.369161415159694
2267.65529854051,0.898472,0.896639322988968,1.68666937989765,-6.4176865915299,0.449847254828145,0.369037882653975
2268,0.896688,0.896358223766096,1.68666930079306,-6.42277475885799,0.449742047207093,0.368932611440106
2268.32132513446,0.896688,0.896127772757325,1.68666924320783,-6.42752888004415,0.449665145596903,0.368855702728146
2268.68007957962,0.896688,0.895915508505078,1.68666919788026,-6.43284722693886,0.449607480692542,0.368798082174615
2269.05062129873,0.896688,0.895755888224316,1.68666917024158,-6.43834899956214,0.449582013996839,0.368772730678101
2269.36852561458,0.896688,0.895674071302242,1.68666915859672,-6.44307361084227,0.449590011633399,0.368780893481325
2269.72772158816,0.896688,0.895648613685855,1.68666915272552,-6.44841354251082,0.449633041157917,0.368824195587131
2270,0.894904,0.895678784517099,1.68666914813633,-6.45246031575976,0.449688603552168,0.368880013495191
2270.31837469944,0.894904,0.895768424022117,1.68666913556437,-6.45718870265776,0.449777525663341,0.368969128289621
2270.64396283974,0.894904,0.895918583562161,1.68666910766215,-6.46201782000127,0.449893031212727,0.369084785600445
2270.96955098003,0.894904,0.896123619762856,1.68666905952203,-6.46683793354135,0.450029932196581,0.369221782264222
2271.30069824492,0.894904,0.896382633479789,1.68666898741545,-6.47172873032347,0.450188025483996,0.369379903420834
2271.71254413792,0.894904,0.896766066708721,1.68666886617303,-6.47779185589574,0.45040788467692,0.369599679306868
2272,0.896796,0.8970681604738,1.68666876431548,-6.48200913435607,0.450574553324889,0.369766214865172
2272.30778897534,0.896796,0.89741893736969,1.68666864506286,-6.48651003583293,0.450764152246743,0.369955724953793
2272.71041542999,0.896796,0.897916776322582,1.68666848300664,-6.4923729328328,0.45103062928966,0.370222082428634
2273.03535478213,0.896796,0.898349873149503,1.68666835471183,-6.49708244098203,0.451261757373414,0.370453112836251
2273.35672569061,0.896796,0.898806829786118,1.68666823570624,-6.5017193239396,0.451506181107269,0.370697440782551
2273.72429292458,0.896796,0.899367812887783,1.68666811469469,-6.50699540934577,0.451808827883875,0.370999981704004
2274,0.899828,0.899818942664497,1.68666803742664,-6.51093238376036,0.452054250920663,0.371245334530345
2274.3212444447,0.899828,0.900382332541583,1.68666796432501,-6.51549567585532,0.452362725620494,0.371553777957386
2274.65638710011,0.899828,0.901019905875633,1.68666790866509,-6.52022676151892,0.452714285050617,0.371905352140812
2274.98833790454,0.899828,0.90170893336898,1.6866678736405,-6.52488031417457,0.453095463518682,0.372286602263202
2275.29254447283,0.899828,0.902396744481157,1.68666785687203,-6.52911399871178,0.453475167624158,0.372666430646876
2275.59675104113,0.899828,0.903143299216661,1.68666785113894,-6.533315550878,0.453885319807113,0.373076771948941
2275.94800665024,0.899828,0.904082697230498,1.68666785165316,-6.53812350824794,0.454396707445991,0.373588470629343
2276,0.90286,0.904228954108067,1.68666785183158,-6.53883099799619,0.454475722086881,0.373667512179003
2276.2599667488,0.90286,0.904988133430016,1.68666785087715,-6.54235137669562,0.454883124746865,0.374074999155682
2276.58382424359,0.90286,0.905997671937925,1.68666784151251,-6.54669526637843,0.455418058329866,0.374609948446433
2276.91260580977,0.90286,0.907091278397451,1.68666781947343,-6.5510549559146,0.45598979706193,0.375181584346247
2277.24138737596,0.90286,0.908248639586331,1.68666778554118,-6.55536101939629,0.45658696033003,0.375778504410049
2277.57487277625,0.90286,0.909481366461027,1.68666774438424,-6.55967109079856,0.457216133451864,0.376407264083894
2277.90175878175,0.90286,0.910741365116378,1.68666770728311,-6.56383708596162,0.457854809783406,0.37704534738945
2278,0.910308,0.911129324301903,1.68666769877543,-6.56507740110235,0.458050850992807,0.37724123355861
2278.33900485574,0.910308,0.912499376059285,1.68666768732947,-6.56931463841541,0.45874106496354,0.377931267076548
2278.69617202375,0.910308,0.913994140677471,1.68666771538105,-6.57370518434752,0.459492012956902,0.378682301683892
2279.05740042135,0.910308,0.915559040324067,1.68666778837899,-6.57806605568882,0.46027613536702,0.379466857156407
2279.36888015056,0.910308,0.916950966703471,1.68666787904927,-6.58176000037816,0.460970106801154,0.380161530040091
2279.70596451954,0.910308,0.91849986990421,1.68666798689185,-6.58568637968399,0.461736554263738,0.38092913371981
2280,0.919132,0.919883468912058,1.68666806589769,-6.58904946262991,0.462414054786959,0.381607919961093
2280.30746679479,0.919132,0.921356067023603,1.68666810344071,-6.59250340083187,0.463126021351629,0.382320693284597
2280.64278165332,0.919132,0.922980447595168,1.68666805918535,-6.59619621131001,0.463898982282845,0.38309428013508
2281.00947257335,0.919132,0.92476034775924,1.68666788343052,-6.60014598045982,0.464731778084482,0.383927388670948
2281.34325089875,0.919132,0.926365712802803,1.68666760068874,-6.60366132129186,0.465471489572349,0.384666976079069
2281.68820152952,0.919132,0.92799378719303,1.68666719580951,-6.60721560990324,0.466213739719836,0.385408609275506
2282,0.927952,0.92942863835478,1.68666675399132,-6.61036100337061,0.466866322797531,0.386060227813779
2282.34608809416,0.927952,0.930976312520767,1.68666621945028,-6.61377939392739,0.467573978123332,0.386767163107944
2282.73145969698,0.927952,0.932649943235186,1.68666562587059,-6.61749778755073,0.468352263047075,0.387544674291178
2283.01478552895,0.927952,0.933857835289608,1.68666522193489,-6.62017344734304,0.468928609079896,0.388120483883294
2283.29811136092,0.927952,0.935060198022472,1.68666486572671,-6.62280010683046,0.469518436470521,0.388709815141216
2283.63894657965,0.927952,0.936522110128208,1.68666452005744,-6.62589430078191,0.47026040054608,0.389451254577682
2284,0.940368,0.938125133962329,1.68666427038302,-6.62909141461106,0.471107251643843,0.390297664605052
2284.34029454725,0.940368,0.939728906128561,1.6866641546759,-6.63202442093925,0.471984970558555,0.391175117598562
2284.7156508539,0.940368,0.941656198714714,1.68666416324309,-6.63516160970947,0.473067036794765,0.392257096651538
2285.0079507163,0.940368,0.943308913329638,1.68666426328823,-6.63752651238426,0.474007099033032,0.393197272029322
2285.3002505787,0.940368,0.945122783827624,1.6866644351759,-6.63981600496223,0.475040881166377,0.394231354172414
2285.65470675029,0.940368,0.947568238770958,1.68666471999544,-6.64248060337142,0.476423977980604,0.39561510573634
2286,0.943716,0.950230507766983,1.68666504808039,-6.64494585543602,0.477903820943291,0.397095871981051
2286.34625092044,0.943716,0.953181870486358,1.68666538856427,-6.64727515149944,0.479507564031584,0.398700194115066
2286.68289084621,0.943716,0.956306212623955,1.68666569517644,-6.64939049400707,0.481161848626163,0.400354911339312
2287.01744282253,0.943716,0.959629313405956,1.68666595090012,-6.65133636442964,0.482876431325698,0.402069764487059
2287.36138011301,0.943716,0.963229001915569,1.68666614706249,-6.65316532792313,0.484688095827386,0.403881503469705
2287.67699137873,0.943716,0.966652524551602,1.68666626245248,-6.65468470959824,0.486372884409565,0.405566142021505
2288,0.969164,0.970231967044274,1.68666632000211,-6.65607829009708,0.488101738795996,0.407294635839393
2288.35024280969,0.969164,0.974153039664654,1.68666632646655,-6.65740252248264,0.489964641825215,0.409157343207981
2288.64649456814,0.969164,0.977470175451358,1.68666629973521,-6.65837045516203,0.491520178054742,0.41071272961078
2289.04199649213,0.969164,0.98186017444377,1.6866662357486,-6.65944667837876,0.493556550296534,0.412748930533177
2289.32008190958,0.969164,0.984901385130029,1.68666618068044,-6.66005735492046,0.494956711463147,0.414148995773651
2289.59816732702,0.969164,0.98789383541087,1.68666612330839,-6.66054945724371,0.496328713449377,0.415520926700244
2290,0.99136,0.992119887860398,1.68666604411258,-6.66105529393024,0.498261469728497,0.417453627680727
2290.34338454672,0.99136,0.995634929936504,1.68666598494345,-6.66129980877075,0.499870308670379,0.419062414724864
2290.63873551303,0.99136,0.998589144510797,1.6866659425484,-6.66137503827903,0.501226485729732,0.420418560272202
2291.00596142243,0.99136,1.00218106999402,1.68666590231325,-6.66129818788416,0.502883007010802,0.422075063528753
2291.36680320302,0.99136,1.00563570956347,1.68666587668193,-6.66104238550795,0.504487072699334,0.423679139526194
2291.66355731959,0.99136,1.00843242436469,1.68666586536587,-6.66070034108589,0.505794045029621,0.424986145382161
2292,1.009864,1.01156708492505,1.68666586162783,-6.66017061056398,0.507266769230289,0.426458933424896
2292.30541076274,1.009864,1.01438932315184,1.68666586448161,-6.65956027717772,0.508599458164299,0.427791656041953
2292.61082152548,1.009864,1.0171974058826,1.68666587105658,-6.65882747536802,0.509930804110213,0.429123030652623
2292.94130276284,1.009864,1.02022715295056,1.68666588028061,-6.65789702593275,0.511371270209953,0.430563520826635
2293.29232382243,1.009864,1.0234415801398,1.68666589056266,-6.65675249767272,0.512902994086754,0.432095260583434
2293.64385236604,1.009864,1.02666188622802,1.6866658999261,-6.65544503531423,0.514440280026008,0.433632550215156
2293.95725528869,1.009864,1.0295366602217,1.68666590682816,-6.65414314634869,0.51581339775645,0.435005658873254
2294,1.028368,1.02992910777424,1.68666590765169,-6.65395562065044,0.516000854984913,0.435193116138865
2294.21372355657,1.028368,1.03189278995893,1.68666591135943,-6.6529820885188,0.516938890136259,0.436131150597704
2294.54344347019,1.028368,1.03492716405723,1.68666591583707,-6.65136268919296,0.51838859295216,0.437580852148831
2294.85786801242,1.028368,1.03782626154143,1.68666591886401,-6.64968538976314,0.519773190716159,0.43896544841602
2295.27993303386,1.028368,1.04172526547406,1.68666592132676,-6.64722934376907,0.521633625413153,0.440825880526789
2295.62054090157,1.028368,1.04487660148423,1.68666592223572,-6.64507613676489,0.523136569102605,0.442328821536698
2295.92772738535,1.028368,1.04772121352927,1.68666592242607,-6.64300294067988,0.524492425464139,0.443684674944027
2296,1.046872,1.04839070589309,1.68666592240233,-6.64249707324185,0.524811370158326,0.444003617949939
2296.36136307323,1.046872,1.05173893860932,1.68666592201176,-6.63986428531133,0.526405923019211,0.445598154962679
2296.66938416308,1.046872,1.05459334810663,1.68666592157076,-6.63748400226607,0.52776529780066,0.446957508728786
2296.97740525292,1.046872,1.05744762736823,1.68666592147724,-6.63497842569129,0.529124376710539,0.448316558704928
2297.36480624071,1.046872,1.06103688436084,1.68666592277786,-6.63164926235268,0.530832898810647,0.450025031581969
2297.71569741679,1.046872,1.06428719412631,1.68666592651914,-6.62846284748611,0.532380707864336,0.451572781998981
2298,1.065376,1.06692033814544,1.68666593233651,-6.62576192338915,0.533634917907512,0.452826937025363
2298.39340161843,1.065376,1.07056387713229,1.68666594620228,-6.62184855782939,0.535370345826564,0.454562315524157
2298.7362374374,1.065376,1.07373965097542,1.68666596506678,-6.61827158062785,0.536883858390474,0.456075798371032
2299.03839342769,1.065376,1.07653954989679,1.68666598737735,-6.61499034434591,0.538218593783908,0.457410520256537
2299.4530942393,1.065376,1.08038445088979,1.68666602638952,-6.61029052499716,0.540050951341353,0.459242882741028
2299.79430120395,1.065376,1.08355001898125,1.68666606470927,-6.60625313325309,0.541559667878495,0.460751627613881
2300,1.08388,1.08545922386632,1.68666608981218,-6.60374477206006,0.542469339396545,0.461661324696479
2300.39542838202,1.08388,1.08913047064372,1.68666614025014,-6.59876554236493,0.54421677830912,0.463408795859283
2300.72456878765,1.08388,1.09218609531826,1.68666618235159,-6.5944632828408,0.545669764875548,0.464861810039106
2301.02828582861,1.08388,1.09500401820357,1.68666621967525,-6.59036629728892,0.547008549813105,0.466200620663922
2301.3570670099,1.08388,1.09805072464685,1.68666625704552,-6.58579391436571,0.548453615620969,0.46764571397271
2301.69825230008,1.08388,1.10120573116363,1.68666629122772,-6.58089842000502,0.549947638141172,0.469139763985865
2302,1.10238,1.10398807740568,1.68666631671463,-6.57644133795379,0.551263614968765,0.470455763105326
2302.31196687059,1.10238,1.106854387999,1.68666633779271,-6.57170796095266,0.552616983261655,0.471809148051377
2302.66612436185,1.10238,1.11009263886135,1.68666635482681,-6.5661806883709,0.554143146584923,0.473335322623906
2302.96701442195,1.10238,1.11282824519228,1.68666636351854,-6.56135700727539,0.555431064229345,0.474623241959986
2303.26790448205,1.10238,1.11554748783867,1.68666636716823,-6.55641668194018,0.556709891823306,0.475902062561253
2303.67218666298,1.10238,1.11917258269564,1.68666636508723,-6.54959642169511,0.5584125942638,0.477604739296007
2304,1.120884,1.12208628683207,1.68666635877599,-6.54391394807628,0.559781119079712,0.478973227751479
2304.30186082905,1.120884,1.12474835419629,1.68666635063589,-6.53856176462634,0.561031763427028,0.48022382977452
2304.63503250336,1.120884,1.12766348406018,1.68666634073502,-6.53252233371361,0.56240160206877,0.481593607851899
2304.96820417767,1.120884,1.13055553467037,1.68666633185685,-6.52634537059759,0.56376236313819,0.482954292004749
2305.28175900543,1.120884,1.13325791261957,1.68666632646153,-6.52040737806626,0.565036035345179,0.484227875122762
2305.63872933889,1.120884,1.13631429778039,1.68666632650417,-6.51350092880671,0.566478523081862,0.485670239483354
2306,1.138044,1.13938925026553,1.68666633652606,-6.50635364103016,0.567932999036637,0.487124513437939
2306.32722118464,1.138044,1.14216208386938,1.68666635786174,-6.49974375543056,0.569247951975867,0.488438746304047
2306.68585427931,1.138044,1.14519172782627,1.68666640594564,-6.49235110656096,0.570687084010855,0.489876610264931
2307.01212575483,1.138044,1.14794292899461,1.68666649452396,-6.48549116298919,0.571996376555825,0.491184247890343
2307.34974469538,1.138044,1.15078782330877,1.68666666685699,-6.47825800715407,0.573352560398665,0.492538143740349
2307.68965600577,1.138044,1.15365235448622,1.68666697251406,-6.47083742975233,0.57471854683719,0.493901156230536
2308,1.15478,1.15626916038035,1.68666742088782,-6.46394112626027,0.575966283554665,0.495145112742601
2308.36137775595,1.15478,1.15931803964842,1.6866682321093,-6.45576497338893,0.577420897828927,0.496589823401628
2308.6670346914,1.15478,1.16189705177925,1.68666928704189,-6.44872708506462,0.57864995344496,0.497806701161377
2308.91161776023,1.15478,1.16395953308188,1.68667050602544,-6.44301474904201,0.579631766900748,0.498775933262768
2309.217946023,1.15478,1.16653902164512,1.68667272302043,-6.43575935707547,0.580859023575706,0.499983460792771
2309.5488353271,1.15478,1.16931756063262,1.68667634549832,-6.42779647599763,0.582179699270016,0.501277294868667
2309.93122346257,1.15478,1.17251344408019,1.68668279692147,-6.41843241102707,0.583696522899095,0.502755038169634
2310,1.171512,1.17308610076878,1.68668428386184,-6.41672986389992,0.583966787111987,0.503021529017104
2310.17661316546,1.171512,1.17455316733819,1.68668864190909,-6.41233236780753,0.584655847968215,0.503709966152876
2310.35322633093,1.171512,1.1760148134326,1.6866938264322,-6.40789827373282,0.585340353446017,0.50440046595503
2310.58447997467,1.171512,1.17791960726777,1.68670185755549,-6.40203717327152,0.586228779371796,0.505307763225611
2310.86974240938,1.171512,1.18025345968045,1.686713417696,-6.39472127831945,0.587308434183394,0.506429917668299
2311.14485861051,1.171512,1.18248553140874,1.68672558701451,-6.38757607704895,0.588329460386438,0.507514594402629
2311.4482142322,1.171512,1.18492194707465,1.68673877194162,-6.37959623046626,0.589431511577103,0.508716015770407
2311.7112356733,1.171512,1.18700979578229,1.68674841475807,-6.37259207146026,0.590363660465203,0.509762092515808
2312,1.188248,1.18927062204303,1.6867548820946,-6.36481190597509,0.591355035528606,0.510910501108239
2312.26715329965,1.188248,1.19132727638421,1.68675463959053,-6.35753058944814,0.592239955218431,0.511965817972254
2312.49958242633,1.188248,1.19308395815403,1.68674751118235,-6.35113138841856,0.592980937050247,0.512879509699618
2312.83254020238,1.188248,1.19553662899219,1.68672219621755,-6.34186212323546,0.593988163109101,0.514177446507822
2313.14400453384,1.188248,1.19774887515126,1.6866776196987,-6.33308471154924,0.594860872220739,0.515372544119415
2313.42131168611,1.188248,1.19963823271206,1.68661646963139,-6.32518599216091,0.595572789329036,0.516416339293645
2313.70266731681,1.188248,1.20146437455905,1.68652936000626,-6.31709421191646,0.596225688398298,0.517452744345263
2314,1.20208,1.20327912028752,1.68640475721679,-6.3084616033142,0.596836900438605,0.518502754668629
2314.12427539714,1.20208,1.20399843700739,1.68634141734235,-6.30482977207787,0.597084573012069,0.518888111983104
2314.24855079428,1.20208,1.20469268823288,1.68627084700867,-6.3011846193977,0.597319363052963,0.519249722262659
2314.41268519408,1.20208,1.20556889875997,1.68616605210547,-6.29635083970921,0.597607940103381,0.519687554152767
2314.59687856658,1.20208,1.20649352769486,1.68603223225827,-6.29090143192735,0.597903589714422,0.520123386948404
2314.80066508621,1.20208,1.20743946965247,1.68586392000655,-6.28484412493975,0.598201126751386,0.520538436099585
2315.00445160585,1.20208,1.20829968729091,1.68567460006408,-6.2787600175199,0.598471840881303,0.520882514306793
2315.20467336962,1.20208,1.20905740205239,1.68546901225198,-6.27275911770258,0.598710297749513,0.5211451279942
2315.39904469177,1.20208,1.20970736839365,1.68525226272033,-6.26691430785258,0.598912415867259,0.521320413726534
2315.59341601393,1.20208,1.21027159369815,1.6850205020444,-6.26105336022951,0.599086882252004,0.5214135790398
2315.81398272319,1.20208,1.21080808682729,1.68474241373854,-6.25438671555751,0.599261052440207,0.521423038854576
2316,1.215016,1.21117655835885,1.68449849328887,-6.24875429696103,0.599385156839323,0.521379982987706
2316.12192670776,1.215016,1.21137791703865,1.68433551313945,-6.24505873888818,0.599431432374578,0.521378861815035
2316.24385341551,1.215016,1.21154893631876,1.68417112971761,-6.2413608479617,0.599467692263299,0.521374313110351
2316.39582460742,1.215016,1.21172201617402,1.68396551485209,-6.23674913131582,0.599500945752336,0.521366824754961
2316.57542704345,1.215016,1.21187383744485,1.68372328200466,-6.23129607889759,0.599522931085577,0.52135671401121
2316.76478355614,1.215016,1.21197909737436,1.68347088123322,-6.22554455149222,0.599523257903512,0.52134429898437
2316.95414006882,1.215016,1.21203659724548,1.68322342722182,-6.21979159378751,0.599500557026603,0.521333179658696
2317.15135976186,1.215016,1.21205553424397,1.68297253233669,-6.2137991255901,0.59945963864644,0.521333317364046
2317.33700300331,1.215016,1.2120444189712,1.68274374183044,-6.20815844820065,0.599413808299314,0.521356260092853
2317.52264624476,1.215016,1.2120139381573,1.68252263890558,-6.20251807385913,0.599364845225932,0.521408456845032
2317.73311274045,1.215016,1.21196604796866,1.68228137576781,-6.19612374918131,0.599302199980434,0.521503832300451
2317.95360094691,1.215016,1.21191147615094,1.68203878290061,-6.18942474796829,0.59922159922611,0.521643492054539
2318,1.227948,1.21190035299593,1.6819889420492,-6.18801493748025,0.59921037119766,0.521663579585502
2318.13318380728,1.227948,1.21187035029515,1.68184795128882,-6.18396796289935,0.599180173828312,0.521722027564528
2318.26636761456,1.227948,1.2118443091226,1.68170970724809,-6.17992056827845,0.599152699897364,0.521781399465349
2318.44829646902,1.227948,1.21181705607963,1.68152459510188,-6.17439105615282,0.599120447681886,0.521864589897006
2318.70209342807,1.227948,1.21179777856723,1.68127198342629,-6.16667540017632,0.599088154233375,0.521986432102943
2318.94317999577,1.227948,1.21180062688221,1.68103633316493,-6.15934372838285,0.599070501714668,0.522106656545694
2319.21528031169,1.227948,1.21182673675495,1.68077347098347,-6.15106536729338,0.599058928502634,0.522239097541884
2319.45542944951,1.227948,1.21186626825392,1.68054288715708,-6.14375553604877,0.599052027728345,0.522347538374518
2319.71290674038,1.227948,1.21192061076903,1.68029611384242,-6.13591437315684,0.599049739103546,0.522454856327924
2319.96134808549,1.227948,1.21197944581803,1.68005783656654,-6.12834455744584,0.599053920290961,0.522549131199436
2320,1.237824,1.21198883821324,1.68002073077796,-6.12716652691615,0.599053634218548,0.522565094743694
2320.19325957255,1.237824,1.21203577231759,1.67983504302519,-6.12127502773823,0.599051994844074,0.522640466474691
2320.40286726913,1.237824,1.21208527607431,1.67963336243835,-6.11488265922552,0.599047753426218,0.522717108169964
2320.77880144746,1.237824,1.21216609186258,1.67927107903331,-6.1034117311098,0.599037015613474,0.522843658995283
2321.09915810307,1.237824,1.21222435241144,1.6789621673255,-6.0936309801123,0.599027666005599,0.522942298411596
2321.36021981107,1.237824,1.21226436218868,1.67871071822345,-6.08565705557671,0.599018392143912,0.523014033620288
2321.642367955,1.237824,1.21230096184468,1.67843975618146,-6.07703590050233,0.599007603925455,0.523082892216173
2321.90560755891,1.237824,1.21233024221065,1.67818824879261,-6.06898988174499,0.599000191129501,0.523141599131917
2322,1.246728,1.21233989546043,1.67809848598875,-6.06610417451314,0.598998034580269,0.523162282918695
2322.22709021924,1.246728,1.21236189684531,1.67788370823321,-6.0591605491596,0.598992709181598,0.523212491682531
2322.45418043848,1.246728,1.21238293770386,1.67767094197608,-6.05221532366816,0.598988036883479,0.523260383027565
2322.78716135861,1.246728,1.21241387866342,1.67736349218373,-6.04202879782455,0.598983645530229,0.523327470554278
2323.0658593406,1.246728,1.21244140573514,1.67711114195784,-6.03350041096375,0.598984358617866,0.523382689749542
2323.3445573226,1.246728,1.212471640519,1.6768641124299,-6.02496973962287,0.59898874130457,0.523436543376928
2323.63644784808,1.246728,1.21250711147273,1.67661186462313,-6.01603273882176,0.59899598027621,0.523490018485822
2323.92833837357,1.246728,1.21254701186097,1.67636701165119,-6.00709311944859,0.59900681497339,0.523541211726779
2324,1.255632,1.21255750515465,1.67630811527521,-6.00489796170049,0.599009704285522,0.523554477593147
2324.21398193296,1.255632,1.21259042795267,1.67613527679115,-5.99834223970533,0.599018360625342,0.523596627456511
2324.42796386592,1.255632,1.21262556884468,1.67596716077751,-5.99178500778225,0.599027569367452,0.523640310533601
2324.78831088518,1.255632,1.21268884527196,1.67569521235848,-5.98073898511441,0.599042048662439,0.523716114595207
2325.12408703245,1.255632,1.21275083312477,1.67545473345764,-5.97044192413578,0.599053565465523,0.523789975819672
2325.49211210312,1.255632,1.21281972012531,1.67520543687474,-5.95915107413007,0.599063642023684,0.523876301505288
2325.7941224414,1.255632,1.21287518201479,1.67501161475437,-5.94988165599442,0.599067538680073,0.523950702601368
2326,1.264536,1.21291170452326,1.67488472132599,-5.94356076298178,0.599068009816268,0.524002390847064
2326.21064873634,1.264536,1.21294759048307,1.67475896775097,-5.9370917005039,0.599069405319484,0.524051586461033
2326.42129747269,1.264536,1.2129817220231,1.67463703408686,-5.93062097242707,0.599069787898237,0.524099789763697
2326.71530114059,1.264536,1.21302613049031,1.67447265997736,-5.92158705182716,0.599068108133045,0.524165044201284
2327.03478769928,1.264536,1.21306995026321,1.67430085976035,-5.91176674142983,0.599064103017832,0.52423425356437
2327.37792638146,1.264536,1.21311197975577,1.67412314212587,-5.90121573539206,0.599058224742862,0.524307854950304
2327.72106506364,1.264536,1.21314923476458,1.67395130360973,-5.89066110561806,0.599049836035129,0.524380116969909
2328,1.27006,1.21317645713972,1.67381515738759,-5.88207878292371,0.599041520374994,0.524437949087916
2328.26366367959,1.27006,1.21320006154659,1.67368880938453,-5.87396432919349,0.599034249244903,0.52449075513
2328.52732735917,1.27006,1.21322195571294,1.67356427331713,-5.86584800082651,0.599026841509544,0.52454224897253
2328.85183340187,1.27006,1.21324705665608,1.67341290499569,-5.85585628813503,0.599017215463168,0.524603244225966
2329.18171338673,1.27006,1.2132710605785,1.67326060002313,-5.84569642736189,0.599008038170154,0.52466337153485
2329.57503634793,1.27006,1.2132984587596,1.67308040053541,-5.83357921335397,0.598998647838696,0.524732694479908
2329.87327410475,1.27006,1.21331880278089,1.67294445265007,-5.8243889191774,0.598991971627305,0.524782340176453
2330,1.274484,1.21332741048871,1.67288682514328,-5.82048321115419,0.598989176505515,0.524803101487866
2330.24627706895,1.274484,1.21334415191367,1.67277504540935,-5.81289190849144,0.598983508974084,0.524844849537351
2330.4925541379,1.274484,1.21336097068951,1.67266353215755,-5.80529927258084,0.598978468179898,0.52488709312596
2330.8103865498,1.274484,1.21338284903298,1.67251998908888,-5.79549861834464,0.59897187696778,0.524941320222225
2331.1826389879,1.274484,1.21340872312365,1.67235236621259,-5.78401700801101,0.598963496791297,0.525003858419989
2331.54346456493,1.274484,1.21343397774106,1.67219037289493,-5.77288492447958,0.598956271616775,0.525065024581103
2331.84927085689,1.274484,1.21345541571615,1.67205343884189,-5.76344801993961,0.598950205755454,0.525116627938751
2332,1.278904,1.213465964868,1.67198606389873,-5.75879588894241,0.598946960380624,0.525141557649941
2332.32620891555,1.278904,1.2134887018545,1.67184051848118,-5.74872600878434,0.598940285367973,0.525194344203243
2332.65241783109,1.278904,1.21351125973267,1.67169535843922,-5.73865382792308,0.598934643277064,0.525246698720083
2332.96738753347,1.278904,1.2135328467229,1.67155561774388,-5.72892650679598,0.598929404686007,0.525295883499989
2333.28235723585,1.278904,1.21355426393727,1.67141637282499,-5.71919708551548,0.598924109980731,0.525343270407446
2333.62420630847,1.278904,1.21357739743413,1.67126594368342,-5.70863504717989,0.598919638607997,0.525393764652668
2334,1.283152,1.21360288150566,1.67110164561551,-5.69702148948621,0.598915614043252,0.525448349437043
2334.23900925275,1.283152,1.21361925741344,1.67099786975667,-5.68963364129698,0.598910816470114,0.525486857827924
2334.4780185055,1.283152,1.21363588759076,1.6708947263451,-5.6822446183793,0.598905852276604,0.525528258977258
2334.75614356763,1.283152,1.21365571069864,1.67077549042661,-5.67364477377309,0.598899887059732,0.525580623455706
2335.09427800502,1.283152,1.21368072097266,1.67063149645617,-5.66318697988843,0.598890367965527,0.525649288515977
2335.40847561863,1.283152,1.2137050294043,1.67049828267838,-5.6534669661842,0.598879044620864,0.525718836396969
2335.69576076225,1.283152,1.21372820018321,1.67037650129085,-5.64457724437661,0.598867594496198,0.525789244139826
2336,1.28734,1.21375361341201,1.67024691641405,-5.63516033906635,0.598853321051482,0.525870019968451
2336.22507690787,1.28734,1.21377282238691,1.67015017176607,-5.62819188061871,0.598841864496107,0.525930031287258
2336.45015381573,1.28734,1.21379215787204,1.6700522716539,-5.6212218341651,0.598828885819218,0.525991640240269
2336.80741411963,1.28734,1.21382245863672,1.66989358635618,-5.6101550958551,0.598806164561785,0.526094161526562
2337.13623447489,1.28734,1.21384900908717,1.66974283083253,-5.59996564919116,0.598782025670065,0.526193273567169
2337.43119683696,1.28734,1.21387090044977,1.66960275594141,-5.59082231698867,0.598756023947051,0.526284825879798
2337.72615919902,1.28734,1.21389028457649,1.6694571994083,-5.58167607753565,0.598726485652336,0.526379891536149
2338,1.291528,1.21390556461163,1.66931639176587,-5.57318218257984,0.598697876612022,0.526469283060765
2338.17425182887,1.291528,1.21391378412915,1.66922361743225,-5.5677760020025,0.598684053230832,0.526515174908571
2338.34850365775,1.291528,1.21392078735582,1.6691281979783,-5.56236885969841,0.59867047547557,0.526555333143658
2338.57343531118,1.291528,1.21392803072259,1.66900101526108,-5.55538780547847,0.598653649071295,0.526598013004438
2338.84704209961,1.291528,1.21393424125144,1.66884031008056,-5.54689441200799,0.598637739391054,0.526637579016604
2339.1180613584,1.291528,1.21393792563727,1.66867512309291,-5.53847993337898,0.598629778691404,0.526663721425206
2339.38432388206,1.291528,1.21393973200136,1.66850794111782,-5.53021208497393,0.598628220680453,0.526672675053128
2339.65132905521,1.291528,1.21394055639498,1.66833676468448,-5.5219204692007,0.598632679599529,0.526661852848158
2339.92071541027,1.291528,1.21394148158507,1.66816227754224,-5.51355462468955,0.598647544255718,0.526631932700735
2340,1.295716,1.21394196643067,1.66811089811544,-5.51109243505098,0.598650926595409,0.526626579924904
2340.14794591739,1.295716,1.21394335071135,1.6680153436382,-5.50649800909767,0.598652951038574,0.526627849880772
2340.29589183477,1.295716,1.21394560025307,1.66792053981686,-5.50190361649819,0.598655637801621,0.526634147098873
2340.49557286781,1.295716,1.21395053923333,1.66779437468962,-5.49570255655651,0.598660282045105,0.526651356314425
2340.74104513332,1.295716,1.21396061874273,1.66764298234317,-5.48807907763926,0.598664980849186,0.526685167277159
2341.01080801942,1.295716,1.21397825475806,1.66748224458601,-5.47970025191603,0.598665692515158,0.526737829387736
2341.25153904105,1.295716,1.21400093530427,1.66734419889054,-5.47222186986501,0.598663735099025,0.526802479554102
2341.52559236726,1.295716,1.2140356171427,1.66719314531622,-5.46370627091408,0.598660577061257,0.526901744000536
2341.76488628572,1.295716,1.21407381390373,1.66706600349308,-5.45626834701226,0.598653842933689,0.5270106109113
2342,1.302056,1.2141180928912,1.66694447421194,-5.44895758921229,0.598641808992399,0.527130592314221
2342.16213951978,1.302056,1.21415197837286,1.66686198415851,-5.44391409132001,0.598638489999176,0.527203410874684
2342.32427903957,1.302056,1.21418797470118,1.66678005046379,-5.438869007635,0.598634108266323,0.527275785353295
2342.54692025037,1.302056,1.2142395394751,1.66666766144513,-5.43193874721908,0.598626076693518,0.527374056913003
2342.86030379091,1.302056,1.21431248553212,1.66650788522293,-5.4221787808269,0.598611225661738,0.527510284852383
2343.1438512722,1.302056,1.21437398594398,1.66635980400862,-5.41334298433027,0.598592285944161,0.527629020764116
2343.41091101691,1.302056,1.21442365265804,1.66621573801654,-5.40501683041899,0.59856645269803,0.527733173470713
2343.67797076161,1.302056,1.21446190127914,1.66606601223896,-5.39668705361707,0.598532988377868,0.527829418134458
2344,1.309076,1.21448962923912,1.66587656469878,-5.38663863078743,0.598486648998104,0.527936443249255
2344.21398808269,1.309076,1.21449628631036,1.66574467459783,-5.37995937662583,0.598455561964267,0.527995974816988
2344.42797616538,1.309076,1.21449406709522,1.66560767944243,-5.37327876745979,0.598422869927976,0.528046913934742
2344.67139671298,1.309076,1.21448229023852,1.66544551038463,-5.36567801485861,0.598385703444919,0.528095114392173
2345.00252929151,1.309076,1.21445497668467,1.66521429238926,-5.35533699020784,0.598342386393744,0.528148487797196
2345.26762751631,1.309076,1.21442854732385,1.66502096817888,-5.34705736396829,0.598316901856942,0.52818165179541
2345.52460979462,1.309076,1.2144034836062,1.66482748771996,-5.3390307366557,0.598299851372532,0.528203114639264
2345.78159207293,1.309076,1.21438275802167,1.66462917971477,-5.33100377104758,0.598292227791164,0.528213630232614
2346,1.310764,1.21437094138945,1.66445792475227,-5.32418150524927,0.598293565481529,0.528218794977152
2346.16793598306,1.310764,1.21436646055629,1.66432525198126,-5.31893568155876,0.598293409912074,0.52823423980483
2346.33587196611,1.310764,1.214366436455,1.66419226872763,-5.31368967829875,0.598296234467022,0.528252927507396
2346.56311490358,1.310764,1.21437380072351,1.66401265318498,-5.30659055511722,0.598303752135726,0.528282585188943
2346.82872946768,1.310764,1.2143930388526,1.66380445485046,-5.29829163291,0.598314877471937,0.528321074821644
2347.09434403177,1.310764,1.21442279456766,1.66359949847416,-5.28999119598665,0.598327108320348,0.528362980428668
2347.42133224888,1.310764,1.21447139936124,1.66335337649499,-5.2797703131108,0.598345261392926,0.528422099484469
2347.68561441413,1.310764,1.2145178327333,1.66316053750697,-5.2715070927662,0.598360850843762,0.528475523882522
2348,1.320944,1.21457808507796,1.6629391678723,-5.26167415052687,0.598375704329431,0.52854190560601
2348.26122150003,1.320944,1.21462992147037,1.66276229057153,-5.25350124469591,0.598385679011372,0.528597737963249
2348.55919682622,1.320944,1.2146887590931,1.66256852854033,-5.24417529953265,0.598395173309194,0.528665944741626
2348.84987484628,1.320944,1.21474413121237,1.66238763395533,-5.23507448468905,0.598400468197333,0.528736495071445
2349.1658748632,1.320944,1.21480055325349,1.66219964423937,-5.22517717220095,0.598398799144445,0.528816524210711
2349.43971352555,1.320944,1.21484541945228,1.66204340865584,-5.21659731271185,0.598392135485927,0.528891327736525
2349.73925242947,1.320944,1.21488963894601,1.66187864280221,-5.20720898913949,0.598379969527296,0.528981468539992
2350,1.327588,1.21492374401486,1.66173943937953,-5.19903370100226,0.598364848215696,0.529063003154003
2350.17231141798,1.327588,1.21494398392189,1.66164907719862,-5.19362974657205,0.598358194389264,0.529105482622205
2350.34462283597,1.327588,1.21496238258145,1.66155965751481,-5.18822471524537,0.598351016788248,0.529143492179643
2350.5779056944,1.327588,1.21498437140324,1.66143966630749,-5.18090558480823,0.598341283022501,0.529187990969425
2350.91199840853,1.327588,1.21501015373278,1.66126919153563,-5.17042091758935,0.598331087416557,0.529239725092123
2351.18364195909,1.327588,1.21502643430218,1.66113137664972,-5.16189412230741,0.598326682904732,0.529270054638567
2351.44323375505,1.327588,1.21503844735386,1.6610003463092,-5.15374431083034,0.59832429563623,0.529285928780635
2351.70282555101,1.327588,1.21504748264442,1.66087029030831,-5.14559354871214,0.598325095754304,0.529288617312345
2352,1.33206,1.21505499165025,1.66072339265382,-5.13626204619374,0.598332431132821,0.529279457704173
2352.18727228025,1.33206,1.21505868301,1.66063248064933,-5.13038135694966,0.598335740954187,0.529277229869706
2352.37454456049,1.33206,1.21506199589416,1.66054331614778,-5.12450057745417,0.598340305797163,0.529273832204979
2352.64855284934,1.33206,1.2150669874606,1.66041679255882,-5.11589596844014,0.59834929565311,0.529266710348567
2353.1066896728,1.33206,1.21507890791611,1.660218488568,-5.10150897402358,0.598371182524098,0.529249549869981
2353.37562009623,1.33206,1.21508987283893,1.66011145198912,-5.09306353111823,0.598389246596933,0.529237514664623
2353.64455051966,1.33206,1.21510488188013,1.66001246701966,-5.08461791974049,0.598411270037052,0.529224081397283
2354,1.336536,1.21513177413175,1.65989539358482,-5.07345483440622,0.598444973008698,0.529203354255663
2354.2462392374,1.336536,1.21515515038506,1.65982430849248,-5.06572122281584,0.598469946313223,0.529189708095166
2354.4924784748,1.336536,1.21518197601982,1.65976200438808,-5.0579872742812,0.598496735798818,0.529176201082856
2354.788722013,1.336536,1.21521777586305,1.65969925436037,-5.04868224164642,0.5985298885412,0.529159187547246
2355.10241533343,1.336536,1.21525811589708,1.65964788606242,-5.03882840665159,0.598563927298585,0.529138871603101
2355.41610865385,1.336536,1.215298758264,1.659612407951,-5.02897388212657,0.598596547031773,0.529116824481163
2355.76651427582,1.336536,1.21534180999246,1.65959173716525,-5.01796536333145,0.598630794841794,0.529090968321931
2356,1.341012,1.2153678797123,1.65958900655216,-5.01062973068301,0.598651666234851,0.529071527615649
2356.21380947318,1.341012,1.215389365335,1.65959412577974,-5.00391213166335,0.598671527223112,0.529047176154873
2356.42761894636,1.341012,1.21540834356954,1.6596063980233,-4.99719449320685,0.598690860568957,0.529019171217847
2356.74193597977,1.341012,1.21543161995098,1.65963718198222,-4.98731920767196,0.598719228974061,0.528972194020887
2357.18153276818,1.341012,1.21545568435444,1.65970513727385,-4.97350882509534,0.598759972784546,0.528895824052752
2357.46361172247,1.341012,1.21546682204742,1.6597637505487,-4.96464797697102,0.59878651632989,0.528839816809085
2357.74569067677,1.341012,1.21547543965862,1.65983393199319,-4.95578812988747,0.598814083496165,0.528778878221188
2358,1.34052,1.21548161632975,1.65990704146588,-4.94780152280201,0.598840071378634,0.528720794452259
2358.23649519639,1.34052,1.2154863660809,1.65998335867172,-4.94037534071724,0.598863349498777,0.528667345822971
2358.47299039277,1.34052,1.21549035856869,1.66006765610234,-4.93295015399746,0.598886532068019,0.528612945171998
2358.82011907511,1.34052,1.21549499646609,1.66020565865846,-4.92205333007986,0.598920246203641,0.528531821503414
2359.23001832449,1.34052,1.21549846193035,1.66038993490793,-4.90918911152484,0.598958862881582,0.528434545198084
2359.54903396343,1.34052,1.21549930758857,1.66054871912769,-4.89917957436213,0.598987409160481,0.52835814712303
2359.86804960236,1.34052,1.21549815190535,1.66072027708198,-4.88917223857125,0.599014395572671,0.5282818559603
2360,1.338388,1.21549701203254,1.66079479707276,-4.88503369386225,0.599025526007676,0.528249519438824
2360.21307980656,1.338388,1.21549429294924,1.66091932679663,-4.87835141691599,0.599044895662019,0.528192940737424
2360.42615961312,1.338388,1.21549045472336,1.66104882272391,-4.87167023042834,0.599064136121123,0.528133400907957
2360.71261037921,1.338388,1.21548351314329,1.66123036585169,-4.86269032073776,0.599090129883214,0.52804879149012
2361.09582313473,1.338388,1.21547110155404,1.66148595198269,-4.85068065381077,0.599126995233746,0.527928680523365
2361.42147542384,1.338388,1.21545789170495,1.66171410637377,-4.84047843084194,0.599159810558528,0.527819313988259
2361.76653348104,1.338388,1.21544141476323,1.6619665463692,-4.8296720900431,0.599195373410648,0.527694602572344
2362,1.332732,1.21542890023027,1.66214354085676,-4.82236292992553,0.599220430026524,0.52760639680548
2362.22323237172,1.332732,1.21541593302314,1.66231747940933,-4.8153761040759,0.599243403024524,0.527523339348314
2362.44646474344,1.332732,1.21540198624537,1.66249605335876,-4.80839122002646,0.599266321137254,0.527439357403567
2362.79117448671,1.332732,1.21537847901214,1.66278094493766,-4.79760924806721,0.599300697981977,0.527307261563269
2363.17381520602,1.332732,1.21534946915145,1.66311013395352,-4.78564659928284,0.599337564242308,0.527157920345253
2363.47173576443,1.332732,1.21532468784428,1.66337574049408,-4.7763369227185,0.599365938998895,0.527040775265702
2363.76965632284,1.332732,1.21529798825872,1.66364930115918,-4.76703112937055,0.599393352563675,0.526922642442643
2364,1.32598,1.21527608799309,1.66386610911167,-4.75983886715144,0.599413355825857,0.526831487592543
2364.20754103781,1.32598,1.21525549973319,1.66406528308459,-4.75336065211504,0.599429216611457,0.526753422275801
2364.41508207563,1.32598,1.21523420630497,1.66426794014143,-4.74688438413042,0.599444329749097,0.526678392264318
2364.70274764037,1.32598,1.2152037652073,1.66455421837348,-4.73791101175854,0.599463454967376,0.526579737382141
2365.0100451609,1.32598,1.21517043379711,1.66486620085065,-4.72832917683261,0.59947992994729,0.526481002903571
2365.31734268143,1.32598,1.21513666664632,1.66518345431301,-4.71875125882381,0.599492445879929,0.526391014668544
2365.6214566949,1.32598,1.21510310922511,1.66550124766769,-4.70927624276068,0.599501534351999,0.526313034345074
2365.92557070836,1.32598,1.21506949731382,1.66582123470726,-4.69980462842807,0.599505508395458,0.526246201520498
2366,1.316756,1.21506124718579,1.66589967565469,-4.69748701858693,0.599506494085917,0.526229542162004
2366.1857990038,1.316756,1.21504055031352,1.6660953856524,-4.69170233453019,0.599509916856372,0.526185236039228
2366.3715980076,1.316756,1.2150195994285,1.66629059007008,-4.68591879135479,0.599512406890164,0.526140544209286
2366.63795769111,1.316756,1.21498877996066,1.66656872318186,-4.67762956899971,0.599514565609496,0.526075836256086
2367.01239520762,1.316756,1.21494286962449,1.66695440759757,-4.66598102396238,0.599516189205782,0.525984427250546
2367.33148700435,1.316756,1.21490026951606,1.6672764526259,-4.65605814237797,0.599515496875831,0.525904601978953
2367.6693383324,1.316756,1.21485074761287,1.66760926192224,-4.64555594995534,0.599511802539372,0.525816315513223
2368,1.306732,1.21479749936889,1.66792576194099,-4.6352815290166,0.599507032475072,0.525728571712379
2368.21447794605,1.306732,1.21476056973823,1.66812580383773,-4.62861955964846,0.599501072497298,0.525676937164193
2368.4289558921,1.306732,1.21472208978174,1.66832151946597,-4.62195945159902,0.599494027777955,0.525627833339095
2368.75645667588,1.306732,1.21466136346858,1.66861164009446,-4.61179322427315,0.599481376713905,0.525558240658855
2369.29580280507,1.306732,1.21456093584127,1.66906486851434,-4.59505986914126,0.599457643023902,0.525461113043434
2369.50896719082,1.306732,1.21452277953709,1.66923499649565,-4.58844925224683,0.599448019798622,0.525429903944503
2369.72213157657,1.306732,1.21448623268485,1.66939971440013,-4.58184011174959,0.599438083785426,0.525402812469943
2370,1.296708,1.2144415532786,1.66960594674205,-4.57322685994994,0.599424506300037,0.525373009950142
2370.24503698112,1.296708,1.21440516558902,1.66977947606249,-4.56563303389847,0.59941339141602,0.525349195733715
2370.49007396224,1.296708,1.21437147596808,1.66994484422836,-4.55804067738279,0.599402050600454,0.525328557209691
2370.83699788484,1.296708,1.21432752961261,1.67016444662495,-4.54729367002996,0.599384843132605,0.525303792315953
2371.24558444868,1.296708,1.21427907003085,1.67040039695009,-4.53463954857385,0.599361946503145,0.525279967083969
2371.55906844134,1.296708,1.21424222567426,1.67056427131077,-4.52493287249065,0.599341819012779,0.525264553952152
2371.87255243399,1.296708,1.21420407615881,1.67071293690363,-4.51522792034914,0.599319178422942,0.525250932089263
2372,1.290276,1.21418794869073,1.67076898596527,-4.5112828404792,0.599309716734562,0.525245175369695
2372.21916226472,1.290276,1.21415923294159,1.67085940697191,-4.50449944072552,0.599294387156956,0.525232310377176
2372.43832452943,1.290276,1.21412928187405,1.6709423046823,-4.49771691108895,0.599279071964507,0.525217523986825
2372.7422157676,1.290276,1.21408604494347,1.67104497617515,-4.48831375311737,0.599258657468675,0.525193627898208
2373.12133716696,1.290276,1.21403063893321,1.67115376403877,-4.47658543786271,0.599237227071453,0.525158831561239
2373.48308476668,1.290276,1.21397842368982,1.67123890079166,-4.46539746628214,0.599222502994468,0.52511922555957
2373.85622943196,1.290276,1.21392794155184,1.67130963364864,-4.45386003722062,0.59921459124134,0.525069942217151
2374,1.285012,1.21390998296462,1.67133279670704,-4.44941556573919,0.599212827339096,0.525051335371387
2374.16645491852,1.285012,1.21389050943383,1.67135711184202,-4.44427041417572,0.59920820263818,0.525037853251671
2374.33290983703,1.285012,1.21387263098765,1.67137899420254,-4.43912583559944,0.599204239098056,0.525028052838347
2374.57119479098,1.285012,1.21385012516513,1.67140653771434,-4.43176208223246,0.599199596660859,0.525020764712068
2374.86025968587,1.285012,1.21382814526185,1.67143466003959,-4.42283009811241,0.599193341590975,0.525021273818933
2375.15649564765,1.285012,1.21381201101138,1.67145810635757,-4.41367726909979,0.59918465722002,0.525032268850397
2375.45706624374,1.285012,1.21380227923523,1.67147669621806,-4.40439083553136,0.599175093505684,0.525057576746132
2375.7371352419,1.285012,1.21379890640768,1.67148929511783,-4.39573766451561,0.599164940667119,0.525095112166134
2376,1.283908,1.21380016131649,1.67149669298112,-4.38761548844397,0.599152218780607,0.525139512092458
2376.20032220625,1.283908,1.21380349181314,1.67149915024955,-4.38142522629286,0.599143314092764,0.525171896883665
2376.4006444125,1.283908,1.21380837334686,1.6714985634671,-4.37523437831981,0.599133276313962,0.525206309098019
2376.71209589876,1.283908,1.21381778117775,1.6714909726026,-4.36560785049014,0.599115731660205,0.525264391652593
2377.06008548784,1.283908,1.21382855028872,1.67147178559271,-4.35484993774887,0.599092059577296,0.525335019241121
2377.34773255017,1.283908,1.21383561879094,1.67144644829123,-4.3459557422627,0.599067232215335,0.525396308475944
2377.63537961251,1.283908,1.21383945397369,1.67141170624346,-4.33705996486807,0.599037794173549,0.525460694201807
2378,1.28416,1.21383803625566,1.67135295451436,-4.32578148733576,0.598995618415784,0.525547103538201
2378.20509732539,1.28416,1.2138338111735,1.67131215043614,-4.31943631995498,0.5989720575234,0.525591444309279
2378.41019465079,1.28416,1.21382718192269,1.6712654556044,-4.31309042536187,0.598947231450249,0.525633545101542
2378.67200894781,1.28416,1.21381563838148,1.67119702299377,-4.30498871193477,0.598914944053802,0.525684627627692
2378.95190262094,1.28416,1.21380036493527,1.67111272306857,-4.29632652222549,0.598882356608993,0.525737639476497
2379.23179629407,1.28416,1.21378334252728,1.67101689474971,-4.28766337867253,0.598852395032698,0.525788442878116
2379.50728968878,1.28416,1.21376630387911,1.67091152116133,-4.27913554267643,0.598824657601831,0.525834204311414
2379.7827830835,1.28416,1.21375039694024,1.67079560739922,-4.27060688583226,0.598800089353348,0.525875832387572
2380,1.284416,1.21373949360332,1.67069719403811,-4.26388179602826,0.598783920652078,0.525907651432177
2380.2115170513,1.284416,1.21373080116327,1.67059583101121,-4.25733270960342,0.598768430048753,0.525942961275565
2380.42303410261,1.284416,1.213724356615,1.6704894277096,-4.2507831065008,0.598754545071201,0.525979000829232
2380.77571550419,1.284416,1.21371917585272,1.67030194537924,-4.23986102901957,0.598734229711059,0.526039451474328
2381.13058564591,1.284416,1.21372130332862,1.67010231484657,-4.22886924327334,0.59871820486712,0.526100771040525
2381.47349753659,1.284416,1.21373020577665,1.66990082746959,-4.21824576664289,0.598707585641343,0.526160278960189
2381.78703410218,1.284416,1.21374380910208,1.66971078850673,-4.20853033740756,0.598700869865886,0.526212989298747
2382,1.289188,1.21375575766265,1.6695792816383,-4.20193008756248,0.598697311011591,0.526248866925873
2382.20188842851,1.289188,1.21376893210483,1.6694532672881,-4.19567224796342,0.598692393989814,0.526288785823415
2382.40377685702,1.289188,1.21378376858824,1.66932629257028,-4.18941346850613,0.598687956753266,0.526332105198895
2382.67045784184,1.289188,1.21380570303393,1.66915757034529,-4.18114446021115,0.598681972559935,0.526394248122345
2382.95861702441,1.289188,1.21383209954723,1.66897448787811,-4.17220723249662,0.598673346746471,0.526466586403659
2383.24677620698,1.289188,1.2138609518926,1.66879095865654,-4.16326747001693,0.598662450931368,0.526545425299371
2383.52913173562,1.289188,1.21389124095938,1.66861079921431,-4.15450511130618,0.598650585171636,0.526631221649463
2383.81148726426,1.289188,1.21392312331505,1.66843017861706,-4.14573989793571,0.59863615185449,0.5267253972195
2384,1.295384,1.21394506802611,1.66830915501478,-4.13988615176421,0.598624718272743,0.526791086939458
2384.20433736381,1.295384,1.21396923711938,1.66817735864901,-4.13353939212656,0.598613405221673,0.526859365398116
2384.40867472761,1.295384,1.21399358200154,1.66804468884736,-4.12719091905069,0.598601281185853,0.526928288623021
2384.72128867431,1.295384,1.21403060991931,1.66783949424133,-4.11747510818447,0.598581475848909,0.527035383122947
2385.14661564736,1.295384,1.21407914654529,1.66755471184075,-4.10424973954298,0.598551412728397,0.527183814230697
2385.41949226961,1.295384,1.21410832624395,1.66736781336545,-4.09576078976365,0.598529270831963,0.527279840955941
2385.69236889187,1.295384,1.21413547973406,1.66717708500804,-4.08726877719383,0.598505243892282,0.527376901187821
2386,1.301576,1.21416336700376,1.66695692841487,-4.07769156610244,0.598476706064102,0.527487609872825
2386.23590508697,1.301576,1.21418277043707,1.6667840666104,-4.07034475635232,0.598454960337066,0.527569993120593
2386.47181017393,1.301576,1.21420059405967,1.6666074569212,-4.06299574490087,0.598432478612332,0.527650791813775
2386.76972928089,1.301576,1.21422124898492,1.66637882924067,-4.05371179003511,0.598404175416177,0.527751184445764
2387.08427651168,1.301576,1.21424154574813,1.66613050616666,-4.04390605671385,0.598376017091921,0.527856040540165
2387.39882374247,1.301576,1.2142612542067,1.6658750637438,-4.03409667618986,0.598349366055227,0.527958525609577
2387.74144976866,1.301576,1.21428324551446,1.66558896290612,-4.02340753675893,0.598322232774414,0.528066423038318
2388,1.307772,1.21430091745614,1.66536795582171,-4.01533857874099,0.598304081180118,0.528146585360961
2388.22893913622,1.307772,1.21431771746972,1.66516888197347,-4.00819173881499,0.59828799752221,0.528220594508815
2388.45787827244,1.307772,1.21433581329171,1.66496690896551,-4.00104298270073,0.598272732246587,0.528295308678735
2388.81742593453,1.307772,1.21436712507413,1.66464448301204,-3.98981191805996,0.598249928331431,0.528413402935334
2389.2376520978,1.307772,1.21440833613851,1.66426070416326,-3.97667910255281,0.598225616455433,0.528552786920807
2389.52728860135,1.307772,1.21443951060821,1.66399258155146,-3.9676233337028,0.59821047869487,0.528649643673416
2389.81692510489,1.307772,1.21447272660904,1.66372206648782,-3.9585641131154,0.598196035543061,0.528746360257909
2390,1.316152,1.21449466283648,1.66355005432293,-3.95283610795883,0.59818715641472,0.528807584699735
2390.2747571061,1.316152,1.21452877886396,1.66329070248638,-3.94423691411429,0.598173890396792,0.528901129452022
2390.54951421221,1.316152,1.21456412431779,1.66303022772724,-3.93563448329731,0.59816115616523,0.528995902004291
2390.88728463394,1.316152,1.21460893234794,1.66270893028042,-3.92505462908415,0.598145277078459,0.529113321858289
2391.29790113562,1.316152,1.21466489198364,1.66231736206756,-3.91218621637878,0.598125374588303,0.529257528596119
2391.57156784856,1.316152,1.21470280462788,1.66205609385727,-3.90360550091348,0.598112218937255,0.52935526987188
2391.8452345615,1.316152,1.21474102294534,1.66179474705811,-3.89502137423283,0.598098604593539,0.52945399652531
2392,1.325228,1.21476272079336,1.66164694738182,-3.89016530965206,0.598083595686096,0.529523560952235
2392.12393535243,1.325228,1.2147801230107,1.66152859363674,-3.88627578535327,0.598054562576814,0.529614069894131
2392.24787070486,1.325228,1.21479754205778,1.66141019410993,-3.88238544994435,0.598020863504351,0.52972058215012
2392.4137455351,1.325228,1.21482089349637,1.66125139797203,-3.87717714431653,0.597969583649828,0.529891385183124
2392.59730279982,1.325228,1.21484687533084,1.66107453151469,-3.87141120851284,0.597902988763174,0.530119784980717
2392.85571612148,1.325228,1.21488423499479,1.66082104045617,-3.86328837737829,0.597782482540152,0.530510176650042
2393.0631609942,1.325228,1.21491582547828,1.66061065059047,-3.85676187691871,0.597658133374014,0.530884388813808
2393.27183916588,1.325228,1.21495050641212,1.6603890786479,-3.85019033256339,0.597511718805306,0.531326355751491
2393.50045338544,1.325228,1.2149943116939,1.6601298119655,-3.84298247569182,0.597333392622725,0.531901173067617
2393.69512010687,1.325228,1.21503917155142,1.65989056898928,-3.83683657494183,0.597167041538389,0.532472823375477
2393.90314547056,1.325228,1.21509852246866,1.65961044537844,-3.83025875377088,0.596970232515004,0.533170612965891
2394,1.334304,1.2151314670041,1.65946963352403,-3.82719208505644,0.596901820353249,0.533468078832679
2394.10113262766,1.334304,1.21517030222078,1.65931450928768,-3.8239869178079,0.596872881859626,0.533704930664357
2394.20226525532,1.334304,1.21521437657499,1.65915037020159,-3.82077860326696,0.596853935467007,0.533922128277797
2394.32509081985,1.334304,1.21527606208599,1.65893801165951,-3.81687790338767,0.596842699914307,0.534155241489003
2394.46158722569,1.334304,1.21535677393474,1.65868433872497,-3.81253776360749,0.596847183861234,0.534372825466012
2394.62720908322,1.334304,1.21547472624195,1.65835062111532,-3.8072644137803,0.596886817157967,0.534581769488327
2394.77670728394,1.334304,1.21560282257178,1.65802475658278,-3.80249813517534,0.596967719839082,0.53472452670855
2394.92620548465,1.334304,1.21575398270029,1.65767599402366,-3.79772618881409,0.597099848479553,0.534825125264044
2395.08194188478,1.334304,1.21593830804478,1.657289581691,-3.79274926884001,0.597291714292863,0.534877162785191
2395.24769732442,1.334304,1.21616677497362,1.65685475551788,-3.78744571982882,0.597548415572904,0.53485583572893
2395.41345276406,1.334304,1.21643009396803,1.65639909815973,-3.78213574787833,0.597850695924034,0.534736560950475
2395.56423706519,1.334304,1.21670043984001,1.65597030548945,-3.77730023211345,0.598165055427557,0.534533574538899
2395.75250233792,1.334304,1.21707852124668,1.6554223605458,-3.77125685486938,0.598621014996584,0.534151173798814
2395.92975071089,1.334304,1.21747316739226,1.65490181174472,-3.7655624410532,0.599127371066668,0.533658489095967
2396,1.343376,1.21763901942508,1.6546963312009,-3.76330461071955,0.599336135809914,0.533451122400601
2396.11960040456,1.343376,1.21793223188107,1.65435012802538,-3.75945970518587,0.599698299702012,0.533082069345428
2396.23920080912,1.343376,1.21823707710482,1.65401137044322,-3.755613914351,0.600080018841824,0.532661979318919
2396.40677342737,1.343376,1.21867814635254,1.65355584090462,-3.75022475816393,0.60063853354692,0.531972739789156
2396.57649862393,1.343376,1.21913194427431,1.65312634930966,-3.74476664259944,0.601218949447352,0.531133810516637
2396.74622382048,1.343376,1.21957944664247,1.65273962873301,-3.73931068918664,0.601802667029548,0.530132867389102
2396.9427932142,1.343376,1.22006756568911,1.65235996709374,-3.7329979135185,0.602473780279451,0.528750172745709
2397.14163583216,1.343376,1.220496565703,1.65206821539061,-3.72662379369109,0.603135485416753,0.527081576211614
2397.31019034728,1.343376,1.22077884837529,1.65190821890095,-3.72123453019375,0.603664115095338,0.525424343426647
2397.52240450104,1.343376,1.22097901474786,1.65184120149587,-3.71447527623349,0.604246630516843,0.522964243442053
2397.71618554721,1.343376,1.22095453802254,1.65193151122174,-3.70833770190804,0.604652485969647,0.520293029808103
2397.88901249054,1.343376,1.2207128224664,1.6521514745916,-3.70290093501181,0.604879531927081,0.51752187543885
2398,1.352452,1.2204235320858,1.65236943889654,-3.69943251728707,0.604840672710407,0.515735993246645
2398.08046225996,1.352452,1.22013805228438,1.65256779108497,-3.69693114442375,0.604634501997649,0.514608046299482
2398.16092451992,1.352452,1.21978201511431,1.65280172435891,-3.69444176573405,0.604358541850233,0.513480727209788
2398.25416882062,1.352452,1.21927271225386,1.65311897325065,-3.69157298534701,0.603954038899509,0.512182405081222
2398.35485824325,1.352452,1.21859478944309,1.6535189021462,-3.68849586785155,0.603413657640303,0.510795011353798
2398.46641977764,1.352452,1.21767280832469,1.65403322448132,-3.68511343319614,0.602678212183944,0.509273216324741
2398.60522982739,1.352452,1.21624813495052,1.65477925976107,-3.68094744394733,0.601528275704047,0.507383595644521
2398.74579550391,1.352452,1.21445855571509,1.65565486844472,-3.67678097599672,0.600047334925538,0.505443647807704
2398.85964077442,1.352452,1.2127293638054,1.65645151666585,-3.67344846692784,0.59858417127263,0.503838324982386
2398.97450024059,1.352452,1.21071171249738,1.65733252946272,-3.67012771825314,0.596858027106974,0.502190906723325
2399.1080787905,1.352452,1.20799833023341,1.65845078118586,-3.66632290069296,0.594541285035137,0.50026431068895
2399.22599424651,1.352452,1.20525758354068,1.65951683517991,-3.66301985908155,0.592236009595155,0.498587069507488
2399.34390970252,1.352452,1.20217865214882,1.66065125729684,-3.65977333884791,0.589702117168384,0.496963659290816
2399.45724844237,1.352452,1.19889048604342,1.66180005277222,-3.65670980013004,0.587057100147247,0.495475193923637
2399.57982564485,1.352452,1.19496375062108,1.66309907802165,-3.65346322740366,0.583960189161561,0.493957132204537
2399.71222993972,1.352452,1.19028479522187,1.66455739407637,-3.65003848613859,0.580322649460863,0.492429987777735
2399.84463423459,1.352452,1.18515225421319,1.6660595037338,-3.64670337904368,0.576365214573352,0.49102833298513
2399.95951311834,1.352452,1.18033734762664,1.66738633178654,-3.64388565793122,0.572671723283548,0.489933485896619
2400,1.361528,1.17856209627874,1.66785698253512,-3.64290995893002,0.57150052554843,0.489209150429238


==> simulation/simex2_weight_Qe100_Qh10_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.499190648909664,0.418540028665772,0.2410739
-178,0.499148962794203,0.418635643585565,0.2268405
-176,0.499086719098675,0.418691764087593,0.3075945
-174,0.499053020173026,0.418761195118204,0.2550925
-172,0.499028002992347,0.418827686428094,0.2125565
-170,0.498996449708981,0.418878472520539,0.2209139
-168,0.498973719761496,0.418930265054546,0.199736
-166,0.498951733751325,0.418975697987416,0.2209951
-164,0.498930411196351,0.419015179542489,0.1986505
-162,0.498914339228085,0.419053780634074,0.1954368
-160,0.498899924145104,0.419088440980807,0.2255501
-158,0.498887176329125,0.419119726074563,0.1925057
-156,0.498876313444341,0.419148386504096,0.2065589
-154,0.498865906858285,0.419173476127928,0.2014418
-152,0.498856354299139,0.419195816839616,0.2250476
-150,0.498847843636358,0.419215967474667,0.2012288
-148,0.49884016458022,0.419234045031106,0.2690093
-146,0.498833475645673,0.41925050022795,0.2318033
-144,0.498827606507981,0.419265425783057,0.1901208
-142,0.498822320090193,0.419278822119295,0.1950487
-140,0.49881754677319,0.419290833903003,0.2152476
-138,0.498813192232547,0.419301559744132,0.2070808
-136,0.498809231060216,0.419311147622213,0.2431923
-134,0.498805681355992,0.41931977130781,0.2114017
-132,0.498802516926099,0.419327544348977,0.1917938
-130,0.498799701591865,0.419334556046901,0.1955876
-128,0.498797189025274,0.419340872785673,0.1885901
-126,0.498794926982094,0.419346543544691,0.1958086
-124,0.498792881657942,0.419351625549052,0.1953695
-122,0.498791032881312,0.4193561803824,0.2091784
-120,0.498789367096097,0.419360267721541,0.1934614
-118,0.49878787355038,0.419363943510254,0.1914371
-116,0.498786537993855,0.41936725208388,0.1886581
-114,0.498785343979273,0.419370225845632,0.1899097
-112,0.498784273702334,0.419372896705775,0.1856859
-110,0.498783310145653,0.419375295014646,0.1883938
-108,0.498782442338957,0.41937744521455,0.1898448
-106,0.498781664234408,0.419379367466713,0.1949767
-104,0.498780959498675,0.419381105762322,0.1935802
-102,0.498780346490669,0.419382626296443,0.1875197
-100,0.49877977591934,0.419384033576477,0.1882405
-98,0.498779271317045,0.4193852903858,0.1901057
-96,0.498778810394576,0.419386428899171,0.1891961
-94,0.498778399773918,0.419387446374274,0.1919456
-92,0.498778029734474,0.419388363638489,0.1914309
-90,0.498777697218633,0.4193891869862,0.1854359
-88,0.498777399087677,0.419389926139315,0.190268
-86,0.498777149988336,0.419390546801487,0.1913951
-84,0.498776912520462,0.419391128976544,0.1895772
-82,0.498776698729696,0.419391660182409,0.1999162
-80,0.498776503432406,0.419392139411841,0.2191249
-78,0.49877632712612,0.419392573760442,0.1903056
-76,0.498776169009332,0.419392967930735,0.1893836
-74,0.498776025967402,0.419393324174606,0.1958047
-72,0.498775897021805,0.419393646127484,0.1897975
-70,0.498775782520772,0.419393932054092,0.1909968
-68,0.498775679722669,0.419394186794201,0.1923045
-66,0.498775587613289,0.419394414802854,0.1916606
-64,0.498775505116886,0.419394618576166,0.1917972
-62,0.498775431326678,0.419394800615148,0.1939099
-60,0.498775365567094,0.419394963338376,0.1908356
-58,0.498775306925731,0.419395108619556,0.1946463
-56,0.498775254603862,0.419395238254264,0.1891912
-54,0.498775207916842,0.419395353856532,0.1886377
-52,0.498775166235454,0.419395456841275,0.1939749
-50,0.498775129058422,0.419395548562473,0.1916433
-48,0.498775095934486,0.419395630254224,0.1922261
-46,0.498775066400175,0.419395703111295,0.2009504
-44,0.498775032035912,0.419395786574053,0.1964336
-42,0.498775012313863,0.419395838978114,0.1907169
-40,0.498774991723631,0.419395886966698,0.1879644
-38,0.498774965186749,0.419395953565378,0.1879674
-36,0.498774967635681,0.419395952941017,0.1879801
-34,0.498774948353926,0.419395989747272,0.1906272
-32,0.498774929637693,0.419396041630092,0.1942329
-30,0.498774932156508,0.419396032995705,0.191821
-28,0.498774932497559,0.419396026934207,0.1876882
-26,0.498774935218985,0.419396025889402,0.1910232
-24,0.498774934596869,0.419396021649164,0.1912768
-22,0.498774935359577,0.419396020032182,0.1882042
-20,0.498774935423885,0.419396017309286,0.1887661
-18,0.498774936682169,0.419396015874355,0.1903626
-16,0.498774937796079,0.419396013493366,0.190337
-14,0.49877493925197,0.419396011320027,0.1931316
-12,0.498774940306269,0.41939600862092,0.19084
-10,0.498772593448222,0.419393658382674,0.1919482
-8,0.498779242872238,0.419400390490002,0.1940215
-6,0.498773530573059,0.419394750561559,0.1863518
-4,0.498792885013003,0.419414167313445,0.1899849
-2,0.499262576283108,0.419883912810869,0.1910459
0,0.499286842525493,0.419908227140892,0.1887185
2,0.49880986798538,0.419431295869341,0.1885619
4,0.497657561885963,0.418279028941751,0.1887251
6,0.495115700213215,0.415737202717767,0.1888008
8,0.491918458673851,0.412539993155369,0.1933606
10,0.487941239830946,0.408562803067158,0.1934178
12,0.483209493709687,0.403831082756376,0.2010481
14,0.478170512433545,0.398792124637892,0.1912273
16,0.472674299151042,0.393295932140874,0.1901388
18,0.466934768146446,0.387556419803842,0.2104662
20,0.461090928096859,0.381712596527265,0.1927278
22,0.455084206873765,0.375705890377777,0.1940511
24,0.449056142208674,0.369677839258935,0.1970367
26,0.443647145104158,0.364268854326871,0.1963768
28,0.438567392843601,0.359189113003221,0.1946824
30,0.434074753797658,0.354696483783493,0.1972098
32,0.43029063202287,0.350912370836905,0.1935511
34,0.426958983542669,0.34758073028835,0.1958466
36,0.424223137384998,0.344844891256956,0.1931308
38,0.421721024154035,0.342342784428768,0.2174511
40,0.419934317418581,0.340556083446077,0.195976
42,0.418617781875546,0.339239553071782,0.1926748
44,0.41784283141711,0.33846460725734,0.1927775
46,0.417981657916636,0.338603437929376,0.1946405
48,0.418704971237336,0.339326754998963,0.1978861
50,0.420164339574438,0.340786126704338,0.1995433
52,0.421902904455961,0.342524694612165,0.1934324
54,0.423887634221578,0.344509427096838,0.1959015
56,0.426060804892112,0.346682600210376,0.1965366
58,0.428323780945912,0.348945578459152,0.1897086
60,0.431047207687769,0.351669007173139,0.1949176
62,0.434023807589798,0.354645608847074,0.1929108
64,0.437369919426723,0.357991722276011,0.1910846
66,0.440816573689862,0.361438377969529,0.2120636
68,0.443369399520405,0.363991205085231,0.1942007
70,0.446258051955261,0.366879858674765,0.198906
72,0.448792901096171,0.369414708853119,0.1954775
74,0.45171684006769,0.372338648756751,0.1943933
76,0.454745131536267,0.375366941062799,0.1897213
78,0.457444680617151,0.378066490896124,0.1951151
80,0.460146903797366,0.380768714752376,0.1899764
82,0.462756151903793,0.383377963466195,0.1905523
84,0.465353429774544,0.38597524188266,0.188779
86,0.467842638915568,0.388464451513981,0.1894015
88,0.470185361690899,0.390807174729817,0.1971336
90,0.472374002912418,0.392995816347102,0.1951297
92,0.474490926401129,0.395112740191381,0.1892243
94,0.476575178641736,0.397196992751434,0.1916867
96,0.479007250911216,0.399629065307904,0.1890333
98,0.481629932098322,0.40225174675284,0.1902882
100,0.484547990739599,0.405169805625746,0.1913047
102,0.487613368034654,0.408235183128891,0.1960966
104,0.490736154684105,0.411357969965283,0.1962605
106,0.493955350077521,0.414577165526641,0.1871327
108,0.497207968089576,0.417829783689568,0.186627
110,0.500501435767534,0.421123251503063,0.1945465
112,0.504088382000304,0.424710197857597,0.1891121
114,0.507817078797511,0.428438894764197,0.2011784
116,0.511748708947278,0.43237052501225,0.1903888
118,0.515808694375824,0.436430510529107,0.1916812
120,0.519976487353041,0.440598303585681,0.1890323
122,0.524233627007248,0.444855443311204,0.1890207
124,0.52858572801241,0.449207544380471,0.1908559
126,0.532960153415133,0.453581969840822,0.1901362
128,0.536767954692805,0.457389771170303,0.1873833
130,0.540327239006339,0.460949055530416,0.1897482
132,0.54351219326969,0.464134009835645,0.1869423
134,0.546382849977077,0.467004666580682,0.1896907
136,0.548977644106119,0.469599460743573,0.1869142
138,0.551373083946501,0.471994900614382,0.1886046
140,0.553544944944629,0.474166761639859,0.194472
142,0.555568356783973,0.476190173503782,0.1891552
144,0.557550685074844,0.47817250181674,0.1874144
146,0.55991313183551,0.480534948597251,0.1858166
148,0.562421748144537,0.483043564924108,0.1882119
150,0.56516011536853,0.485781932164119,0.1862043
152,0.568158008680054,0.48877982549003,0.2121299
154,0.571782646267511,0.492404463090405,0.1870793
156,0.575711794116918,0.496333610951407,0.1929484
158,0.580005865552009,0.500627682396906,0.1921822
160,0.584044320636442,0.504666137490679,0.1940961
162,0.588289508026881,0.5089113248895,0.1899006
164,0.592975515344137,0.513597332214274,0.1985865
166,0.597518373547705,0.518140190424587,0.2084539
168,0.602377141527362,0.522998958410292,0.2023973
170,0.607489221247059,0.52811103813541,0.1935717
172,0.613026737777508,0.53364855467072,0.2336369
174,0.618764886953009,0.539386703850566,0.1950015
176,0.624741249498595,0.545363066400036,0.1932347
178,0.631012549338267,0.551634366243172,0.1937761
180,0.637368971727555,0.557990788635543,0.1964069
182,0.64291500278738,0.563536819698106,0.1918406
184,0.648224801967559,0.568846618880707,0.187895
186,0.653412800459381,0.57403461737466,0.2308455
188,0.65783575955095,0.578457576468089,0.1918098
190,0.66182787121762,0.582449688136369,0.1903921
192,0.665708845906025,0.586330662826146,0.1897302
194,0.669402663700553,0.590024480621821,0.1865865
196,0.672853028049414,0.593474844971614,0.1841399
198,0.676199147247532,0.596820964170457,0.184908
200,0.679464092864559,0.60008590978801,0.1865641
202,0.681508371960984,0.60213018888474,0.1936529
204,0.683083049057011,0.603704865980868,0.1837119
206,0.684626579559517,0.605248396483296,0.1884564
208,0.685787359676172,0.606409176599702,0.1865194
210,0.686475525046412,0.607097341969593,0.1852513
212,0.686921655886343,0.607543472808998,0.1981148
214,0.687272871140349,0.607894688062282,0.1850638
216,0.687523962262604,0.608145779183699,0.18586
218,0.687688673027782,0.608310489947951,0.1918357
220,0.687810941772024,0.608432758691214,0.1919523
222,0.68789964518318,0.608521462101381,0.2051141
224,0.687942904242408,0.608564721159653,0.2051954
226,0.687958382637023,0.608580199553392,0.2239719
228,0.687962532362532,0.608584349278114,0.1968622
230,0.687972766930678,0.608594583845539,0.1898208
232,0.687945310442257,0.608567127356374,0.2113286
234,0.687204169116146,0.607825986029412,0.2047412
236,0.686243807786192,0.606865624698401,0.2216023
238,0.685289934494046,0.605911751404867,0.2085482
240,0.683613514302502,0.604235331216201,0.2094129
242,0.681486320568086,0.602108137484291,0.2066647
244,0.679220654095074,0.599842471013411,0.2174934
246,0.676717819595093,0.597339636515264,0.2060808
248,0.673925987577461,0.594547804499248,0.2181136
250,0.670970942975041,0.591592759898281,0.2101025
252,0.667950437645446,0.588572254570002,0.2013521
254,0.664861307820979,0.585483124746729,0.1963158
256,0.661702606393057,0.582324423319886,0.2057031
258,0.658525550842354,0.579147367770152,0.2141762
260,0.655340113772331,0.575961930701,0.2110812
262,0.652138851497742,0.57276066842719,0.2112538
264,0.648930151182156,0.569551968112303,0.2315322
266,0.645723855312068,0.566345672242844,0.2151132
268,0.642519667036649,0.563141483967988,0.2074728
270,0.639314168660554,0.559935985592399,0.211573
272,0.636108481007995,0.556730297940294,0.2106698
274,0.632904531655542,0.553526348588249,0.2354185
276,0.62970337405577,0.550325190988843,0.1912862
278,0.626502447711584,0.547124264644985,0.1890254
280,0.623271574480139,0.543893391413836,0.1950852
282,0.620032561649656,0.540654378583617,0.1977481
284,0.616784490449016,0.537406307383214,0.2146525
286,0.61352373484008,0.534145551774491,0.2172318
288,0.610247888380219,0.530869705314821,0.2246215
290,0.606992465950219,0.527614282884991,0.1879281
292,0.60420224474796,0.524824061682886,0.2091233
294,0.601564226157607,0.52218604309267,0.2190704
296,0.599112223380336,0.519734040315522,0.2064073
298,0.596957256417729,0.517579073353025,0.2247371
300,0.594906927702362,0.515528744637758,0.2025916
302,0.592902560505479,0.513524377440963,0.2080518
304,0.591284826745935,0.511906643681497,0.2815491
306,0.589832101390527,0.51045391832616,0.2273323
308,0.588530768941681,0.509152585877378,0.2239818
310,0.587436222404709,0.508058039340462,0.1997725
312,0.586421759053364,0.507043575989167,0.1967235
314,0.585446175816687,0.506067992752535,0.1999282
316,0.584524365612354,0.505146182548241,0.2283794
318,0.583654931338366,0.504276748274288,0.2125465
320,0.583155151239168,0.503776968175121,0.2070465
322,0.582803740802517,0.503425557738498,0.1999903
324,0.58264074554554,0.503262562481545,0.207736
326,0.582700427457219,0.503322244393246,0.1921185
328,0.582828466182387,0.503450283118432,0.2069446
330,0.582999531130495,0.503621348066557,0.2049837
332,0.583234587855489,0.503856404791564,0.2240037
334,0.583404592081143,0.504026409017231,0.2040378
336,0.583547768453136,0.504169585389235,0.2181413
338,0.583660486467373,0.50428230340348,0.2083086
340,0.583726454067449,0.504348271003563,0.2230949
342,0.583778701499477,0.504400518435598,0.1875799
344,0.583821683309578,0.504443500245705,0.2124224
346,0.583859190464482,0.504481007400613,0.2103352
348,0.583879843964441,0.504501660900576,0.2270887
350,0.583923588775478,0.504545405711617,0.2226631
352,0.584517378918663,0.505139195854807,0.2454305
354,0.585313142619123,0.505934959555274,0.2032728
356,0.586372109792905,0.506993926729066,0.2204424
358,0.587768170027092,0.508389986963269,0.2011499
360,0.58948565636001,0.510107473296213,0.1992446
362,0.5913437127114,0.511965529647642,0.2013925
364,0.593394285405765,0.514016102342062,0.2218909
366,0.595636421490498,0.516258238426863,0.1997442
368,0.597915007788342,0.518536824724795,0.1896587
370,0.599723818422298,0.520345635358863,0.1970672
372,0.60140652996578,0.522028346902487,0.2132305
374,0.602911582950135,0.523533399887023,0.2092915
376,0.604122912982438,0.524744729919559,0.2061907
378,0.605227101363692,0.525848918301109,0.1920779
380,0.606307584026854,0.526929400964646,0.2014877
382,0.607308454916856,0.527930271855082,0.2151889
384,0.608258667425062,0.528880484363762,0.2186046
386,0.609185632092837,0.52980744903204,0.2048072
388,0.609730821358179,0.530352638297861,0.1892104
390,0.610139302088614,0.530761119028709,0.213019
392,0.610388201796609,0.531010018737032,0.1922947
394,0.609868121028401,0.53048993796903,0.2092197
396,0.609069279596006,0.529691096536718,0.2363242
398,0.608033880176831,0.528655697117521,0.2041884
400,0.606232793899755,0.526854610840343,0.2031289
402,0.604116279456943,0.524738096397368,0.2215656
404,0.601807162274654,0.522428979214868,0.2036175
406,0.599171405015713,0.519793221955683,0.1921598
408,0.59635653412979,0.516978351069493,0.2304208
410,0.593499894222276,0.514121711161715,0.2007926
412,0.590555252679755,0.511177069618939,0.2099846
414,0.587559616787709,0.508181433726651,0.2035347
416,0.585021437047198,0.505643253985914,0.2006205
418,0.582630120871274,0.503251937809781,0.188725
420,0.580456888803012,0.501078705741322,0.1990408
422,0.578753905929942,0.499375722868067,0.2051545
424,0.577201522331909,0.497823339269854,0.1943191
426,0.575790759382892,0.496412576320661,0.2150344
428,0.574576324914609,0.495198141852201,0.2228273
430,0.573326368248896,0.493948185186314,0.2205113
432,0.572073003352051,0.492694820289311,0.2122635
434,0.5708096609372,0.491431477874331,0.2084169
436,0.569547557093766,0.49016937403084,0.2169101
438,0.568774723560112,0.489396540497262,0.242751
440,0.568239328239408,0.488861145176848,0.2550312
442,0.568939917642411,0.489561734580532,0.2291064
444,0.570309844962422,0.490931661901916,0.2161898
446,0.572298426514527,0.492920243456439,0.1930489
448,0.575273050043765,0.495894866989545,0.2034481
450,0.57863590444386,0.499257721388453,0.1977335
452,0.582346659330173,0.502968476273728,0.2089747
454,0.58646112495593,0.507082941898659,0.2181383
456,0.590736461486836,0.511358278428916,0.2309574
458,0.595092512784622,0.515714329726174,0.2008018
460,0.59956242307406,0.520184240015171,0.2172623
462,0.604097708748107,0.524719525688877,0.204897
464,0.608621219044197,0.529243035984796,0.2141926
466,0.613158258444362,0.533780075385133,0.2123041
468,0.617705701599961,0.538327518541615,0.2058298
470,0.622244195087235,0.54286601203117,0.1865855
472,0.626769446924459,0.54739126387281,0.2263725
474,0.631304897237331,0.551926714184218,0.2177767
476,0.635814919552427,0.556436736498024,0.1989013
478,0.639740895255066,0.560362712199619,0.2034713
480,0.643460982519288,0.564082799463013,0.2093678
482,0.647062755045824,0.567684571988885,0.1977714
484,0.650362594352564,0.570984411295029,0.2140321
486,0.653448841289538,0.574070658231447,0.2017963
488,0.656487293568219,0.577109110509608,0.2141022
490,0.659483194976362,0.580105011917275,0.2163141
492,0.662421274961958,0.58304309190244,0.1848924
494,0.665286254069483,0.585908071009579,0.1916856
496,0.667410097590985,0.588031914530746,0.2129197
498,0.669298666135574,0.589920483075015,0.2067409
500,0.671095500545932,0.591717317482998,0.2029018
502,0.671663274175425,0.592285091110373,0.1903881
504,0.671425538910822,0.590136930580718,0.1968547
506,0.67107814080797,0.583376967576946,0.1985271
508,0.670361591598733,0.570319305696053,0.2169847
510,0.669760766962328,0.550949797233687,0.1990245
512,0.669652871395181,0.52579787555085,0.2208669
514,0.67187620132314,0.491909885033781,0.1861498
516,0.677456854955584,0.447371994939294,0.1899575
518,0.684848041892247,0.397452467581237,0.1930365
520,0.693160521270422,0.347072243208546,0.2027244
522,0.702819531159993,0.299783768751097,0.2089002
524,0.71193128130552,0.25657319658437,0.1918032
526,0.719933051031166,0.218018165992208,0.1879589
528,0.726387187259635,0.185045817878466,0.1956071
530,0.731664656219246,0.1582281612313,0.2059548
532,0.735022561757695,0.137244279969542,0.2283196
534,0.736217273522724,0.121572120010625,0.20927
536,0.735913559773088,0.111597685296683,0.1860756
538,0.734065242642994,0.106630520893509,0.1996698
540,0.730575152780546,0.105919269041672,0.2058655
542,0.726450787970234,0.109599045595188,0.1984785
544,0.721408246988993,0.116349884576879,0.1887005
546,0.716029728031442,0.125776509969324,0.1862091
548,0.710564408779862,0.136777684422617,0.1861808
550,0.707091068853433,0.150092595473297,0.1876672
552,0.704463940999499,0.163608444604728,0.1947516
554,0.702571642630137,0.176542081986563,0.191872
556,0.700249255083589,0.187332610910136,0.1967871
558,0.700893142814206,0.198999296787546,0.1888239
560,0.702679280391941,0.208643750572483,0.198141
562,0.705433825936411,0.2155382927191,0.1963898
564,0.710446281767161,0.220916110949562,0.2166189
566,0.719216210542634,0.226026019551304,0.2362879
568,0.726626456705678,0.225556939953521,0.1907948
570,0.73417528625457,0.221986021942464,0.1885568
572,0.743272492003558,0.217318923923423,0.2186658
574,0.751867586164036,0.209793324887265,0.2400535
576,0.759809982653666,0.199873928624186,0.1940293
578,0.767894844771085,0.189028540453111,0.1998904
580,0.776140388720844,0.177737484894318,0.1841853
582,0.783648309591898,0.165516028881663,0.2412899
584,0.79068277834582,0.153125829990649,0.2193781
586,0.797427655382946,0.141115148262843,0.2014598
588,0.80395988815294,0.129497587696045,0.2209788
590,0.81001535600104,0.118330024262585,0.2047551
592,0.81569392357839,0.107925223767842,0.2308298
594,0.820952876260671,0.0984680928979966,0.1923384
596,0.825410254333552,0.0897148483684906,0.1981161
598,0.829216728091307,0.0819750216514878,0.2176778
600,0.832574441117309,0.0754993699081148,0.1992601
602,0.835455116054156,0.0702419609789894,0.2530948
604,0.83787597082712,0.0661508182941246,0.2042418
606,0.839865009992871,0.0631527809669127,0.2486254
608,0.841423717343168,0.0611129103053199,0.2351803
610,0.84260140929805,0.0599370816506776,0.189131
612,0.843466251917055,0.0595375899516441,0.1976271
614,0.84405294475009,0.0597839559302599,0.2074533
616,0.844415544015223,0.0605662970334787,0.2231653
618,0.844603523330532,0.0617829617799355,0.2136999
620,0.844566976915156,0.0632393247275774,0.1896266
622,0.844366445859024,0.0648711593600726,0.2325851
624,0.844083566601239,0.0666414958572064,0.2027701
626,0.843753629682788,0.0684763019770566,0.2174236
628,0.843400895355757,0.0703019166279303,0.1909923
630,0.843041615605165,0.0720506803385271,0.2011092
632,0.842687847043692,0.0736652002595248,0.2051357
634,0.842351677706481,0.0751053622802399,0.191407
636,0.842045716690119,0.0763471054159339,0.1956393
638,0.841777109155257,0.0773753743817543,0.1915268
640,0.841552309710581,0.0781876239994413,0.2211203
642,0.841375361530882,0.0787902675255445,0.2091391
644,0.84124530610837,0.0791933820470243,0.19686
646,0.841162568046513,0.0794159042545416,0.194518
648,0.841124177738773,0.0794783727811458,0.2103925
650,0.841125198267445,0.0794029082900485,0.2020831
652,0.841160416397853,0.0792132765991261,0.2076604
654,0.84122463910599,0.0789339592109837,0.2023316
656,0.841311740078445,0.0785879242024195,0.2038169
658,0.841414952466794,0.0781958978114698,0.1855873
660,0.841530801247382,0.0777797996608455,0.2304779
662,0.841653613830312,0.077356273957789,0.182217
664,0.841778481395699,0.0769398052318337,0.2058688
666,0.841901464180872,0.0765425436553098,0.2011968
668,0.842019277122482,0.0761740836605956,0.2102284
670,0.842129066234097,0.0758413858981454,0.2085707
672,0.842227975014168,0.0755483373059164,0.2011798
674,0.842316468373379,0.0752995282873723,0.2008229
676,0.842393257259049,0.0750951109279542,0.196409
678,0.842457810725268,0.0749340699705911,0.2037371
680,0.842510188702861,0.0748141703521209,0.195961
682,0.842550943855206,0.0747323756299749,0.2022834
684,0.842580712768352,0.0746848183073134,0.2247177
686,0.842599558693934,0.0746662499868248,0.1906685
688,0.842610324329314,0.0746741777895376,0.1992872
690,0.842614247823116,0.0747030447328314,0.195496
692,0.842611820205729,0.0747477956142074,0.1928802
694,0.842604708436686,0.0748041076981216,0.1984854
696,0.842593699945618,0.074867746504885,0.2096869
698,0.842578729536823,0.0749347915962352,0.1841616
700,0.842563274420084,0.075003604400491,0.1930341
702,0.842546876517928,0.0750713335079806,0.2077433
704,0.842530899683325,0.0751352369521279,0.1933985
706,0.842515162640293,0.0751938680120997,0.2084703
708,0.842500779726258,0.075245935219012,0.2233778
710,0.842487844806007,0.0752900594938886,0.192969
712,0.842475309765352,0.0753255252030939,0.2009644
714,0.842465569403788,0.0753546021508312,0.2061207
716,0.842457993801427,0.0753766612177039,0.206946
718,0.842452254780719,0.0753916718116605,0.1976397
720,0.842448324837542,0.0754002123408799,0.2273584
722,0.842446106380922,0.0754030975695663,0.2009599
724,0.842445325319448,0.0754008402220537,0.2101841
726,0.842444558485595,0.0753936681232175,0.20296
728,0.842445809829207,0.0753844534604302,0.1930564
730,0.842448121025786,0.0753732136973957,0.1988166
732,0.842451129115039,0.0753604626226672,0.2229022
734,0.842454569841474,0.0753468297775443,0.2185231
736,0.842458303469631,0.0753329099259156,0.2056993
738,0.842461963523751,0.0753191352610968,0.2471188
740,0.842464557891868,0.0753050331689202,0.2161672
742,0.842471752627953,0.0752967808617815,0.2103828
744,0.842452875773318,0.0752634474685101,0.1932888
746,0.842490420373116,0.075298196000844,0.2088348
748,0.842479494850844,0.0754055443011567,0.2123339
750,0.841592817530851,0.0749083874714117,0.1827631
752,0.840031636305478,0.0743763760380315,0.1973095
754,0.837157003439646,0.0734855650653415,0.2128814
756,0.833553632317438,0.0732121086501583,0.1979691
758,0.829802010023738,0.0743851503443226,0.2046353
760,0.825304391099052,0.0765348150159367,0.201873
762,0.820089482859283,0.079761247020126,0.1952861
764,0.814171889969933,0.0840358629316388,0.2119999
766,0.807422987514501,0.0889694452818589,0.1869531
768,0.799841971635198,0.0943772408144496,0.1974914
770,0.79202148009527,0.100791861815799,0.2175115
772,0.783658425935516,0.107701834507045,0.2303281
774,0.774673962185482,0.114909244217442,0.2364028
776,0.765638341198442,0.122910972272237,0.2131273
778,0.756685493775687,0.131704569722715,0.2042809
780,0.747730813789219,0.141068503171261,0.195505
782,0.738761698005385,0.150874060758657,0.2016747
784,0.729523680613557,0.160776203639282,0.1964919
786,0.720198774115369,0.1708773978646,0.2112596
788,0.710860862859891,0.181122743023311,0.2104004
790,0.702090580343709,0.191905391773505,0.2081677
792,0.693477310300466,0.202535835357021,0.205487
794,0.685401431586764,0.212695430553375,0.1874277
796,0.678334728910851,0.222726499520151,0.2005378
798,0.671780521629042,0.232318181313536,0.2206814
800,0.665645396198256,0.241538698519338,0.2105233
802,0.659999435674688,0.250608302539485,0.2171132
804,0.654079979577336,0.258928364367062,0.2091704
806,0.648172862132597,0.266955789891725,0.2171834
808,0.642168221881892,0.274737263947417,0.1908063
810,0.635140984439372,0.281522581597711,0.2045495
812,0.627744643888186,0.288316494757832,0.2008434
814,0.619999124766097,0.295542162780778,0.1927496
816,0.611104088859128,0.302743203572179,0.187783
818,0.598222390092312,0.307473497106276,0.2241692
820,0.58476083791579,0.313125795981929,0.2129339
822,0.568895883812267,0.317779450687426,0.2081779
824,0.557583710531055,0.324864499649457,0.2339229
826,0.544055362553585,0.327591464007541,0.2161074
828,0.533920179904501,0.331846763821289,0.2064897
830,0.522717262346146,0.333427916971962,0.2129605
832,0.511502988027322,0.333609428844069,0.2020187
834,0.504251062018912,0.336541488043865,0.1945725
836,0.493913405204935,0.335318541234409,0.2066522
838,0.485720142847626,0.335288739876403,0.2432609
840,0.476081289360719,0.332963260261275,0.1935889
842,0.466518102878265,0.329952545192245,0.206716
844,0.457702120003228,0.327007967514331,0.2047728
846,0.448424995607255,0.322992945778748,0.2170207
848,0.43958826583642,0.318873395987841,0.2949335
850,0.431286241699541,0.314801176299509,0.2361115
852,0.423280650854746,0.310589315938525,0.2155894
854,0.415902482228348,0.306614494905129,0.242462
856,0.408697659137843,0.302463351814644,0.2350451
858,0.401820685669833,0.298326718383415,0.1959235
860,0.395191829431916,0.294157319434042,0.2072925
862,0.388728755043575,0.289901850483568,0.1944505
864,0.382338443259871,0.285493277414935,0.2282295
866,0.375987103058935,0.280921078281402,0.226708
868,0.36964208654767,0.276173447946134,0.2123413
870,0.363362775661373,0.271328442076246,0.2112944
872,0.357698762398389,0.266952387022451,0.2174621
874,0.352474916674518,0.262885152826661,0.2240476
876,0.34786124553245,0.259310195528894,0.229695
878,0.343929178664472,0.256311005930233,0.2136207
880,0.340649558894847,0.253869245564011,0.2256318
882,0.338954586755884,0.252926820999602,0.2459955
884,0.33824237722201,0.252890556357772,0.2026128
886,0.339089885922901,0.254345222963261,0.1962248
888,0.340617359753767,0.256418082448626,0.2358393
890,0.342967596933962,0.259258229571879,0.2028067
892,0.345671444133588,0.262402163425776,0.2211805
894,0.348678298157789,0.265804355460327,0.21509
896,0.35190223538838,0.269383438345185,0.2385626
898,0.355236398824689,0.273036646249793,0.2088939
900,0.358691012274672,0.276777876748402,0.2112262
902,0.362205693204196,0.280550046442533,0.218088
904,0.365762519784474,0.284338196361685,0.2065462
906,0.368918301498021,0.287701796966816,0.2232105
908,0.371786639988632,0.29075683985591,0.1958531
910,0.374274004650753,0.29341194103631,0.2271258
912,0.376630822861028,0.295919455996393,0.2110354
914,0.378853025597315,0.298277047616842,0.2199748
916,0.380985886268252,0.300531545008162,0.1950779
918,0.382868022822463,0.302522963579602,0.2183462
920,0.384567906128234,0.304321029541491,0.2254933
922,0.386026481230471,0.305867815636991,0.2167318
924,0.386708786557313,0.306629373345053,0.2128507
926,0.386808038896897,0.306799829526911,0.22829
928,0.385653187999467,0.305708951507343,0.2091782
930,0.383841082791963,0.303954322646398,0.2315774
932,0.38082397477055,0.300988854354228,0.2135373
934,0.37716080910676,0.297372084605213,0.1955404
936,0.372841368262022,0.293094328433747,0.2174069
938,0.36816608597339,0.288456498044239,0.1955897
940,0.363268866571194,0.283592927628905,0.2081482
942,0.358165077918196,0.278519371247211,0.2123124
944,0.352989520693689,0.273370976547385,0.2099705
946,0.348011804328793,0.268417664687784,0.215034
948,0.34320465897235,0.263632445883565,0.2364903
950,0.338639731448516,0.259087218580982,0.2257058
952,0.334134115665393,0.25459930275578,0.2033551
954,0.32973011291892,0.250211202813086,0.2163297
956,0.325562327068573,0.246057705095131,0.2246853
958,0.321556090466444,0.242064305905661,0.2381806
960,0.317792220120899,0.238311969555718,0.2211394
962,0.314961856822156,0.235491969180183,0.2524427
964,0.312898857472687,0.233438280587359,0.1979283
966,0.311694995479928,0.232242784016505,0.2361234
968,0.31078533092518,0.231340635532955,0.2149314
970,0.310249183296147,0.23081124086218,0.231028
972,0.309860107964984,0.230428232857625,0.1968056
974,0.309609074003746,0.230182650205371,0.2189697
976,0.309445391552355,0.230023865590976,0.204137
978,0.30932948955532,0.229912364153919,0.218026
980,0.309264925513228,0.229851753884059,0.1938086
982,0.309220316186566,0.229810696904756,0.2221393
984,0.309202729427145,0.229796301824832,0.2134866
986,0.309196341287922,0.229792781316063,0.2185426
988,0.309201931811913,0.229800948322266,0.2240807
990,0.309213951223744,0.229815282628403,0.2182965
992,0.309230059073228,0.22983347034327,0.2069037
994,0.309249147363121,0.229854427330025,0.2098298
996,0.309269114024519,0.229876072961447,0.2101735
998,0.309290731493798,0.229899198909797,0.2209824
1000,0.309311989201379,0.229921811949371,0.2258679
1002,0.309333834420114,0.229944874895414,0.2219832
1004,0.309355252308984,0.229967386879224,0.1987481
1006,0.309377172688257,0.229990290270045,0.196802
1008,0.309399066520227,0.230013067245253,0.1952958
1010,0.309421291328302,0.230036085391116,0.1987951
1012,0.309443681731934,0.230059188200611,0.2265187
1014,0.309466228608776,0.230082374399939,0.2274483
1016,0.309488912741346,0.230105632380616,0.2115501
1018,0.309511626821666,0.230128861247661,0.2097979
1020,0.30953444576873,0.230152144439941,0.2197916
1022,0.309557226213719,0.230175342089286,0.220013
1024,0.309580035853492,0.230198526553262,0.2264531
1026,0.309602762870936,0.230221589570195,0.2424341
1028,0.309625570194167,0.230244700259972,0.1889461
1030,0.309648313443227,0.23026771610417,0.2003536
1032,0.309671112913788,0.230290760499653,0.2115026
1034,0.309693864757974,0.23031373240764,0.2346065
1036,0.309716662404115,0.230336727775597,0.2097649
1038,0.309739448642564,0.230359691672201,0.2073288
1040,0.309760319651872,0.230380722313677,0.2193691
1042,0.309785438006804,0.23040598399179,0.2265297
1044,0.309805863300162,0.230426538246172,0.2006712
1046,0.309843545037225,0.23046433559587,0.2040653
1048,0.310270306205967,0.230891200979818,0.2055895
1050,0.310999208409352,0.231620196821861,0.2039647
1052,0.312095192819836,0.232716265356773,0.237629
1054,0.313305973084949,0.233927121199773,0.3112194
1056,0.314676164825682,0.235297380842653,0.2888516
1058,0.316102981475899,0.236724258500825,0.1917906
1060,0.317589009213904,0.238210341053495,0.2169213
1062,0.319101318964805,0.239722700054614,0.2036557
1064,0.320400214457666,0.241021639797884,0.2341914
1066,0.321542382132527,0.24216384723066,0.1925813
1068,0.322474051748222,0.243095552567713,0.2276838
1070,0.323349136688721,0.24397066960279,0.1937751
1072,0.324134927036894,0.244756488786999,0.2141492
1074,0.324890761747096,0.245512349405566,0.2098903
1076,0.325609519716966,0.246231130653395,0.205436
1078,0.326126374661788,0.246748006512842,0.2196622
1080,0.326504857571918,0.247126508214207,0.2110498
1082,0.326696864435416,0.247318531961126,0.2136181
1084,0.326855481657931,0.247477164352941,0.2108656
1086,0.327485711237393,0.248107407561612,0.2205073
1088,0.32851310809428,0.249134816663979,0.2343823
1090,0.330025689556961,0.250647409128896,0.2104407
1092,0.331714610731188,0.25233634018834,0.2031337
1094,0.334237602816854,0.254859341155612,0.2151798
1096,0.337307385170239,0.257929131488888,0.2240974
1098,0.341037399283743,0.261659152772114,0.1970964
1100,0.34498213719281,0.265603897122992,0.2169145
1102,0.348584846479101,0.269206612197084,0.2518658
1104,0.351879460589698,0.272501231507873,0.2287629
1106,0.354695144540789,0.275316920131206,0.2381457
1108,0.35727503380893,0.277896813597241,0.2222017
1110,0.35957621644564,0.280198000005657,0.2106862
1112,0.361687567216394,0.282309354165198,0.2036257
1114,0.363711516880065,0.284333306873612,0.2029263
1116,0.36564041358035,0.286262206309524,0.2095685
1118,0.367532774259097,0.288154569446164,0.2247351
1120,0.36938195816121,0.290003755556636,0.247272
1122,0.371340237990886,0.291962037370464,0.2367454
1124,0.373354603274271,0.293976404436554,0.3133172
1126,0.374988046276111,0.295609849040097,0.2897125
1128,0.376328050922998,0.296949855126054,0.2681331
1130,0.377228182391547,0.297849987887536,0.2818556
1132,0.377325397863549,0.297947204521159,0.3046372
1134,0.376773750106156,0.297395557807387,0.3031806
1136,0.375010005143631,0.29563181378184,0.2984516
1138,0.372622494260369,0.293244303740202,0.2693866
1140,0.369111827486759,0.289733637722484,0.2576412
1142,0.365013849089035,0.285635660003523,0.2804859
1144,0.360303595701262,0.280925407225087,0.2469891
1146,0.355273562198887,0.275895374269497,0.2172593
1148,0.350031732761391,0.270653545322358,0.2188722
1150,0.344703494381694,0.265325307382006,0.2447828
1152,0.3393623714472,0.259984184840616,0.2097885
1154,0.334024966750855,0.254646780495253,0.2029469
1156,0.328674140504612,0.249295954561134,0.205767
1158,0.323345129254423,0.243966943604078,0.2045741
1160,0.318744710447384,0.239366525060259,0.1989739
1162,0.315310495996793,0.235932310845839,0.2102055
1164,0.31302554239769,0.233647357458678,0.217995
1166,0.311538868345663,0.232160683596957,0.2483715
1168,0.310519906651189,0.231141722073444,0.2115229
1170,0.30986434811626,0.230486163692129,0.219419
1172,0.309405221018116,0.230027036732009,0.2083068
1174,0.309104880027568,0.229726695865447,0.2160367
1176,0.308895758294095,0.229517574243308,0.2072745
1178,0.308750991494671,0.229372807543792,0.1921955
1180,0.308667077252362,0.229288893391254,0.2207245
1182,0.308587823931109,0.229209640150414,0.2239864
1184,0.308629399213445,0.229251215504431,0.2096032
1186,0.309865828920205,0.230487645273915,0.2309927
1188,0.312236424637739,0.232858241043813,0.2135146
1190,0.318608634844887,0.239230451298752,0.2123189
1192,0.325713497225636,0.246335313723219,0.207514
1194,0.33456008396043,0.255181900492809,0.2099095
1196,0.342692938372752,0.263314754938406,0.2117178
1198,0.35153670786344,0.272158524460706,0.2207969
1200,0.360251763785415,0.280873580412455,0.2129952
1202,0.36905023361484,0.289672050269714,0.2242672
1204,0.377996949999512,0.298618766680247,0.2439926
1206,0.386871486319048,0.307493303023601,0.2083331
1208,0.395420435968814,0.316042252695233,0.2301762
1210,0.403662810677231,0.324284627423708,0.2218632
1212,0.411503631869122,0.332125448633835,0.230678
1214,0.418586493797058,0.339208310578171,0.2129413
1216,0.425074426645833,0.345696243441683,0.2236101
1218,0.43032009552011,0.350941912329135,0.2024318
1220,0.434871180691608,0.355492997512387,0.2184406
1222,0.437947386416362,0.358569203247619,0.2229981
1224,0.440144713728735,0.360766530569246,0.2112496
1226,0.440851775983623,0.36147359283224,0.2053358
1228,0.440672814957298,0.361294631812976,0.2088682
1230,0.439659398586314,0.360281215448103,0.2106047
1232,0.437580162594964,0.358201979462027,0.2065655
1234,0.434897806845855,0.355519623717437,0.2273932
1236,0.431460533736815,0.352082350612219,0.2144287
1238,0.427693321396193,0.348315138274777,0.1950156
1240,0.423813428512351,0.344435245393624,0.2213355
1242,0.419794599756471,0.340416416640025,0.2184177
1244,0.415806515962268,0.336428332847723,0.2263809
1246,0.411776968441889,0.33239878532889,0.2128459
1248,0.408054273974087,0.328676090862309,0.2246643
1250,0.404540793521402,0.325162610410551,0.2401243
1252,0.401295935294823,0.321917752184769,0.2188428
1254,0.398166569719329,0.318788386610009,0.2174069
1256,0.395117955699507,0.31573977259085,0.1935324
1258,0.392158746898564,0.312780563790494,0.2282391
1260,0.389583785077306,0.310205601969751,0.1997251
1262,0.387290878032879,0.307912694925777,0.192744
1264,0.385342853479103,0.3059646703724,0.2086352
1266,0.383522515902467,0.304144332796324,0.2023891
1268,0.381830762376546,0.302452579271172,0.2044767
1270,0.380214914161111,0.30083673105666,0.2355525
1272,0.378656499001055,0.299278315897767,0.2129856
1274,0.377696720332473,0.298318537230576,0.2055152
1276,0.377136815508807,0.297758632408456,0.2138106
1278,0.377123795536251,0.297745612437553,0.2052327
1280,0.377734398530653,0.298356215433674,0.2063366
1282,0.378835151367987,0.299456968272765,0.2041714
1284,0.380457742252862,0.301079559159386,0.192854
1286,0.382269445663595,0.302891262571834,0.2080096
1288,0.384293278666849,0.304915095576762,0.1932852
1290,0.38642491625965,0.307046733171193,0.2143095
1292,0.388479500305984,0.309101317219104,0.2137147
1294,0.390503483454357,0.311125300368997,0.2190956
1296,0.392426357128963,0.313048174044992,0.2013243
1298,0.394328187193788,0.31495000411106,0.199515
1300,0.396211962738627,0.316833779657018,0.2079012
1302,0.398044262892921,0.318666079812327,0.2192948
1304,0.399174018671925,0.319795835592245,0.1933143
1306,0.399812703470331,0.320434520391473,0.2073613
1308,0.399813217443928,0.320435034365808,0.2345937
1310,0.399566872577321,0.320188689499866,0.2180179
1312,0.39902687289952,0.319648689822663,0.2321551
1314,0.398273344506927,0.31889516143055,0.1984292
1316,0.397374109858695,0.317995926782763,0.2259986
1318,0.3963900877278,0.317011904652058,0.2308744
1320,0.395281021954355,0.315902838878502,0.1986854
1322,0.393645407419565,0.314267224343333,0.2170926
1324,0.392355668970128,0.31297748589321,0.240456
1326,0.388936180494317,0.309557997416349,0.2167564
1328,0.385407259661622,0.306029076581909,0.2147692
1330,0.380489920115781,0.30111173703333,0.2118545
1332,0.375753350963906,0.296375167877357,0.2262218
1334,0.370690259662273,0.291312076569898,0.2198257
1336,0.364801801277239,0.285423618177,0.2242487
1338,0.358539820058394,0.279161636962558,0.2457242
1340,0.351500789496701,0.272122606404683,0.2373649
1342,0.344327869333266,0.264949686244385,0.2048493
1344,0.336854326792119,0.257476143705834,0.233847
1346,0.329298120139119,0.249919937055068,0.2142336
1348,0.32286125678373,0.243483073701677,0.2256453
1350,0.318018073478339,0.23863989039811,0.2179442
1352,0.31486588483616,0.235487701757599,0.2147956
1354,0.312761250037831,0.233383066960786,0.2289828
1356,0.311341509935812,0.231963326860136,0.2171799
1358,0.31040781399493,0.23102963091264,0.2240871
1360,0.30974907440621,0.230370891318973,0.3288741
1362,0.309311856406343,0.229933673321925,0.2360516
1364,0.308996641216739,0.229618458134816,0.2097907
1366,0.308783511511787,0.229405328431302,0.2905687
1368,0.308633734472131,0.229255551393423,0.2195654
1370,0.308532388432455,0.229154205355281,0.230529
1372,0.308466502340934,0.229088319265213,0.2061889
1374,0.308417632268394,0.229039449193974,0.2287504
1376,0.308390540639987,0.229012357566757,0.2029087
1378,0.3083703099745,0.228992126902263,0.1995585
1380,0.308362326330602,0.228984143260838,0.2231246
1382,0.308354692597145,0.228976509538984,0.2110809
1384,0.308351560007393,0.22897337695099,0.2371119
1386,0.308348032613666,0.228969849556122,0.2335654
1388,0.308345434991998,0.228967252366074,0.2094008
1390,0.308470134362792,0.232529114890212,0.2399432
1392,0.308246262781658,0.241692321288155,0.2238744
1394,0.307887089277697,0.258128639507896,0.2110914
1396,0.306811362065385,0.281865675959743,0.2082497
1398,0.305136180000525,0.312992929296472,0.2148836
1400,0.299399474810422,0.35722549532093,0.2266173
1402,0.290308680644897,0.411721209635554,0.2091609
1404,0.278190670755912,0.471426889527889,0.2004075
1406,0.264902178590285,0.531832296005768,0.226374
1408,0.250594838495807,0.589174819255792,0.2505742
1410,0.236629687781008,0.6411348394323,0.2339979
1412,0.222466064082707,0.685997303481804,0.2648337
1414,0.208686479510774,0.723442052288418,0.2227996
1416,0.195045250097025,0.753811566400403,0.2172174
1418,0.182024887832989,0.778620555976025,0.2202882
1420,0.17012482981324,0.798931986602726,0.20228
1422,0.160088978411048,0.814950977807863,0.2237957
1424,0.152502129564135,0.826102756922355,0.2072206
1426,0.147381092523189,0.831783039699001,0.2028059
1428,0.144307926443001,0.83245954204402,0.2057844
1430,0.142818664989664,0.830245431166177,0.2143869
1432,0.141673025866887,0.827801910968879,0.2055381
1434,0.140962522154308,0.826318413016348,0.1896099
1436,0.14094650443558,0.824718255923172,0.2081938
1438,0.142362894033285,0.821351676439843,0.2331251
1440,0.145210897862424,0.814914766373805,0.2278635
1442,0.148919132807123,0.805895323626151,0.2238438
1444,0.15257553939397,0.796372784224592,0.2334414
1446,0.155448339860089,0.788656763909451,0.2000943
1448,0.157631698674053,0.783579720857539,0.2260027
1450,0.159873146042935,0.779824693532407,0.2122764
1452,0.16285301324673,0.775356428509788,0.1989951
1454,0.166604712305076,0.769043193601606,0.2096816
1456,0.170561776801437,0.76136514549973,0.2003481
1458,0.173952824383378,0.754060598246031,0.2165796
1460,0.176318791214023,0.748833128758964,0.2196798
1462,0.177873529020763,0.746009881876126,0.2507354
1464,0.179259485928376,0.744341260216979,0.2371202
1466,0.180989073928931,0.742129961110331,0.210631
1468,0.183461254894853,0.738693003172175,0.214648
1470,0.186829893369468,0.734634406302063,0.2056425
1472,0.191062370955062,0.731056790160184,0.1990323
1474,0.194050004353338,0.7268004559961,0.2087106
1476,0.201037921015097,0.726758742369662,0.2157846
1478,0.20825518476918,0.724503215863763,0.2025825
1480,0.218903888496582,0.722715206253557,0.2070081
1482,0.230130916280776,0.716557902366591,0.2069622
1484,0.243356177119387,0.708416453797144,0.2260746
1486,0.258435746838028,0.698710232697391,0.2031277
1488,0.27455708182654,0.687017134762711,0.2152761
1490,0.292793888300054,0.674460440822045,0.2080791
1492,0.312379263791215,0.659414033011882,0.2230191
1494,0.333702708164873,0.642071683290748,0.2230506
1496,0.356353671820417,0.62739335654457,0.2271771
1498,0.378875139826869,0.616308745838129,0.2074866
1500,0.401848184885494,0.608816432801131,0.2600022
1502,0.424646270060986,0.603866650747205,0.233847
1504,0.447027075417876,0.600981744626607,0.1967065
1506,0.468832102740119,0.599860683826327,0.2090625
1508,0.489593781426521,0.599893552537576,0.2074007
1510,0.505484996740644,0.597077586151511,0.1987915
1512,0.526533540222823,0.601245578398177,0.2086276
1514,0.542922883995058,0.602393110198311,0.2164966
1516,0.559420968111753,0.605123065394493,0.2174659
1518,0.577980929933616,0.611247751915056,0.2042778
1520,0.592075409796939,0.614117164653943,0.198814
1522,0.604809751260126,0.616725855764641,0.2196449
1524,0.616873645713117,0.619661085607619,0.2123716
1526,0.626954176170759,0.621514958245611,0.2086488
1528,0.632729411362554,0.619878232989609,0.1920388
1530,0.640326324721943,0.620798436111406,0.2135202
1532,0.646507430788249,0.620966246775074,0.2128066
1534,0.650862414748539,0.61990651819463,0.2136826
1536,0.65510631201494,0.619275726771731,0.1890011
1538,0.6594006079644,0.619182392670142,0.2152095
1540,0.663203650384224,0.619036925953123,0.2115506
1542,0.666490025408873,0.618770536464828,0.1886289
1544,0.669115081759575,0.618199356511003,0.2023251
1546,0.6715539926821,0.617763137449486,0.1952148
1548,0.6738227875865,0.617445939270498,0.2039079
1550,0.675746820956024,0.617044278761915,0.2012673
1552,0.677394519113889,0.616600578963908,0.1945489
1554,0.678923456368696,0.616248973162071,0.2146838
1556,0.680330136952406,0.615964839712888,0.2243998
1558,0.681402137478641,0.6155167208203,0.2135426
1560,0.682279911307961,0.615027924416727,0.1968273
1562,0.682136941399237,0.613656493533569,0.2007877
1564,0.68158846389412,0.612003763524415,0.1896045
1566,0.680218751056675,0.609641494200437,0.2123893
1568,0.678267873951416,0.60679849592202,0.2073622
1570,0.675937093956655,0.603665897531022,0.1917247
1572,0.673037754583811,0.600045926469159,0.2156486
1574,0.669865012242223,0.596225538654588,0.2103361
1576,0.667836711244727,0.593615202412574,0.2011063
1578,0.662083984407656,0.587339416904135,0.1966388
1580,0.656820963757534,0.581606348712776,0.1998618
1582,0.65217743387437,0.576540418356269,0.2179284
1584,0.646270067593397,0.57025347574991,0.2186846
1586,0.639540073677379,0.563182393599738,0.2063183
1588,0.633022633501883,0.556358455192659,0.2056163
1590,0.626579188999799,0.549639598308067,0.1969076
1592,0.619837944684254,0.542650877595791,0.1936076
1594,0.61296785517109,0.535558416411821,0.225307
1596,0.606183734853551,0.528574484375267,0.2294179
1598,0.599842121176065,0.522053331741379,0.2216631
1600,0.593535738356441,0.515585627121671,0.1957934
1602,0.587478065757086,0.509383002464235,0.2115308
1604,0.582521974046001,0.504296668175395,0.2140316
1606,0.577843623006371,0.499501292007235,0.198569
1608,0.573612872380235,0.495165392885112,0.2056999
1610,0.569934924796652,0.491392968535016,0.2159558
1612,0.566411117507349,0.487784273461907,0.1963873
1614,0.562953772390729,0.484250656585172,0.2463581
1616,0.559012993921574,0.480241348089025,0.2325699
1618,0.554920929444724,0.476087709700572,0.200318
1620,0.550461249981176,0.4715727065109,0.2425086
1622,0.545677874528084,0.46673962319887,0.2023469
1624,0.540640857752024,0.461657944465372,0.1939324
1626,0.535327225713753,0.456304184233941,0.214236
1628,0.529917176907633,0.450858080826286,0.2112619
1630,0.526001876692931,0.44691038612407,0.2093532
1632,0.519209438298762,0.440088841837695,0.2084021
1634,0.514083531217727,0.434936783644145,0.2075763
1636,0.507920419454232,0.428750175610568,0.219875
1638,0.501584155723122,0.422392800955659,0.2167455
1640,0.496238798669496,0.417028476181076,0.207223
1642,0.491972147077798,0.412744782505135,0.2304763
1644,0.485965418707976,0.406722742205101,0.208378
1646,0.482055397705558,0.402798963786194,0.2052156
1648,0.477306499160497,0.398037704526803,0.2126425
1650,0.47329533900867,0.394015438570576,0.2003203
1652,0.470013138895129,0.390723260163833,0.2059833
1654,0.466817980815395,0.38751913683597,0.2200141
1656,0.46421870738499,0.384911808356373,0.2047285
1658,0.462003711685671,0.382689575401176,0.2139537
1660,0.459877653682771,0.380557014910842,0.2245073
1662,0.457978520915752,0.378652039828508,0.22907
1664,0.456379332778141,0.37704760252434,0.2306386
1666,0.454941894054619,0.37560544756389,0.2136791
1668,0.453762401061067,0.374421717157426,0.2174981
1670,0.452677489213524,0.373332998108249,0.2128685
1672,0.451653354558342,0.37230544278527,0.1996541
1674,0.450727635358632,0.371376650208428,0.2046901
1676,0.450480246097025,0.371126499601282,0.1998793
1678,0.450588938832536,0.371232711343422,0.2084561
1680,0.451298390113687,0.371939933520186,0.2039404
1682,0.453026461074193,0.373666001691815,0.2046947
1684,0.455251031294779,0.375888772461917,0.2026482
1686,0.458416634367772,0.379052758778463,0.2107036
1688,0.462388862549367,0.383023534349215,0.2300423
1690,0.465191999385633,0.385825366055031,0.2237771
1692,0.472508698338392,0.393140892384369,0.2072336
1694,0.478366148251298,0.398997288728177,0.2262947
1696,0.478306906745145,0.398937100619327,0.2198525
1698,0.481481699892081,0.402111043270244,0.2238892
1700,0.479546322070098,0.400174901301442,0.2136737
1702,0.480790203928543,0.401418096595468,0.2300575
1704,0.482160081383134,0.402787357191258,0.2157141
1706,0.482373937747216,0.403000659325094,0.1983636
1708,0.483740299436232,0.404366523053868,0.2294317
1710,0.48468094473748,0.405306720951898,0.2105414
1712,0.485263786221536,0.405889160456791,0.2192938
1714,0.485483397421235,0.406108410489519,0.2203651
1716,0.485268268223977,0.405892956793898,0.2180128
1718,0.484590614437199,0.405215011454473,0.219307
1720,0.48386247374042,0.404486608805845,0.2087553
1722,0.482955570452656,0.403579470161714,0.2186293
1724,0.481922930875581,0.402546619123562,0.2242491
1726,0.480907607042216,0.401531105298365,0.233584
1728,0.479966143442275,0.400589470996112,0.2031958
1730,0.479048410236453,0.399671584419063,0.2159956
1732,0.478486501103138,0.399109537486031,0.2165499
1734,0.478697969725796,0.399320882299608,0.2188441
1736,0.47922197945984,0.399844780794757,0.2002254
1738,0.480359546437271,0.400982247827243,0.2019637
1740,0.481618777262289,0.402241388854608,0.2327614
1742,0.483022856754564,0.403645387666282,0.2110643
1744,0.484433497731283,0.405055956153803,0.2198272
1746,0.485402541497211,0.406024934790249,0.1960049
1748,0.48605832351391,0.40668065828995,0.1968835
1750,0.485759998988617,0.406382281188751,0.2333037
1752,0.485160156716283,0.405782391678412,0.2298513
1754,0.484016390226936,0.404638582747009,0.2274356
1756,0.482767581104685,0.403389735491733,0.1992981
1758,0.481723974756257,0.402346094881846,0.2055741
1760,0.480624817414329,0.401246906756954,0.1913565
1762,0.479647495603936,0.400269557288919,0.2157424
1764,0.478431023198927,0.399053060034257,0.2024341
1766,0.477131314924938,0.397753329433513,0.1961967
1768,0.475712567604223,0.396334562052792,0.229859
1770,0.474245681557665,0.394867657982834,0.2106367
1772,0.472871484132292,0.393493444363903,0.2035016
1774,0.471823518050754,0.392445463732906,0.2184642
1776,0.470904106907243,0.391526039517107,0.2118108
1778,0.470245782114096,0.390867702978864,0.2073922
1780,0.469812153850465,0.390434064162597,0.2326111
1782,0.469982565595401,0.390604466426343,0.2145629
1784,0.470610131289101,0.391232023601532,0.1928429
1786,0.472187880531551,0.392809765190456,0.2229766
1788,0.474088190825907,0.394710068608432,0.2143404
1790,0.476507724142485,0.397129595746864,0.2051174
1792,0.479117815547988,0.399739681601549,0.1929838
1794,0.481818845380667,0.402440706447036,0.1974314
1796,0.484670653484876,0.405292510070449,0.2219745
1798,0.48755032874304,0.408172181302791,0.2052709
1800,0.490483026963901,0.411104875906605,0.2047241
1802,0.493453285882926,0.414075131575854,0.1981999
1804,0.496434516983679,0.417056359756809,0.2153036
1806,0.49920894362995,0.419830783779748,0.1895821
1808,0.501294389564569,0.421916227357382,0.2420916
1810,0.503154939898196,0.423776775573331,0.2027944
1812,0.504335738669734,0.424957572442198,0.2091285
1814,0.504866187820707,0.425488019883669,0.1975568
1816,0.505140235726978,0.425762066253992,0.2220663
1818,0.504879057571849,0.425500886718852,0.2528336
1820,0.504258371777839,0.424880199684931,0.3035543
1822,0.502891964807905,0.423513791600942,0.2065033
1824,0.501150012967812,0.421771838759869,0.2411739
1826,0.498920245758979,0.419542070651649,0.1893359
1828,0.496619851555561,0.417241675640122,0.2049135
1830,0.494225512544058,0.414847335902518,0.2072034
1832,0.491757462491678,0.412379285197713,0.2121482
1834,0.489261765612416,0.409883587732217,0.2244207
1836,0.486724704183568,0.407346525776602,0.2154942
1838,0.484169832354345,0.404791653474034,0.2147768
1840,0.481603232537996,0.40222505323233,0.2244574
1842,0.479217931717209,0.399839752029311,0.2130782
1844,0.47742993661162,0.398051756580286,0.2150578
1846,0.47585951419875,0.396481333858836,0.2672708
1848,0.47475087086888,0.3953726902517,0.2773515
1850,0.473734852000832,0.394356671134518,0.2223276
1852,0.472932259614231,0.393554078524069,0.1996216
1854,0.472592421853693,0.393214240562431,0.2043367
1856,0.472400601356719,0.393022419884796,0.213127
1858,0.472519632735483,0.393141451101262,0.2103289
1860,0.472726017408403,0.393347835628382,0.2204689
1862,0.473001758219831,0.393623576308831,0.2180558
1864,0.473367068054526,0.393988886025864,0.2093293
1866,0.473748961140793,0.394370779006433,0.209461
1868,0.474164015816541,0.394785833587233,0.1946959
1870,0.474598781505966,0.395220599191371,0.2123294
1872,0.475041863068392,0.395663680677189,0.2222311
1874,0.475294126763199,0.395915944303175,0.2087543
1876,0.474924066333727,0.395545883811831,0.2092797
1878,0.474316420551448,0.394938237973925,0.2427089
1880,0.473233979707103,0.393855797079565,0.2252213
1882,0.471938809098628,0.392560626426109,0.2826877
1884,0.47018793313005,0.390809750417039,0.2143274
1886,0.468171974378072,0.388793791628594,0.2498239
1888,0.465870744470006,0.386492561687673,0.243542
1890,0.463459102485422,0.384080919673467,0.2360939
1892,0.460948113727603,0.381569930888924,0.2091248
1894,0.458356021781558,0.378977838918753,0.2106165
1896,0.455725743899257,0.376347561014635,0.2132257
1898,0.453075582418173,0.373697399513791,0.2013226
1900,0.450107542828109,0.370729359905729,0.2284369
1902,0.446807142039029,0.367428959100091,0.2125084
1904,0.444486801713413,0.365108618759569,0.214145
1906,0.441138655501487,0.361760472533875,0.2362013
1908,0.43840857411463,0.359030391134705,0.202027
1910,0.434818362486739,0.35544017949581,0.2103152
1912,0.431256520417806,0.351878337417016,0.2166827
1914,0.427685173504587,0.348306990494938,0.2066938
1916,0.423868441634519,0.344490258616892,0.2012377
1918,0.420156885229687,0.34077870220485,0.2003991
1920,0.416343543402161,0.336965360370785,0.2387967
1922,0.412696433156453,0.33331825011908,0.2287503
1924,0.409637934857718,0.330259751814679,0.2227001
1926,0.406804567076633,0.327426384028177,0.2157516
1928,0.404698977626763,0.325320794572971,0.218334
1930,0.403492627558995,0.32411444449954,0.2275878
1932,0.403121055823668,0.323742872757921,0.2109653
1934,0.404284534746088,0.324906351672708,0.2197438
1936,0.406258450477875,0.326880267396851,0.2194329
1938,0.410124069489988,0.330745886404586,0.2222422
1940,0.414957219908131,0.33557903682089,0.2300115
1942,0.421849453341979,0.342471270254895,0.2264696
1944,0.429523568599537,0.35014538551363,0.2139952
1946,0.438293645928132,0.358915462843809,0.2094501
1948,0.44758844246763,0.368210259384992,0.2254143
1950,0.457691428412821,0.378313245331871,0.1995157
1952,0.468282420544464,0.388904237465141,0.2158623
1954,0.479546076076586,0.400167892998797,0.2282104
1956,0.491744852815927,0.412366669739557,0.2395065
1958,0.504265054605051,0.424886871529989,0.2181966
1960,0.5189431411414,0.4395649580675,0.2092538
1962,0.535491640649227,0.456113457576343,0.1908148
1964,0.545779070721735,0.466400887649757,0.212272
1966,0.561133069581999,0.481754886510838,0.1907659
1968,0.57307332269194,0.493695139621493,0.2124684
1970,0.584745818894954,0.505367635825149,0.2462854
1972,0.596772971282612,0.517394788213428,0.2062713
1974,0.606548523073316,0.527170340004749,0.2080032
1976,0.613782211893093,0.534404028825114,0.2021576
1978,0.620386291047348,0.541008107979933,0.2164521
1980,0.625957423317859,0.546579240250988,0.1977625
1982,0.630133397452207,0.550755214385842,0.2439704
1984,0.632897824291571,0.553519641225614,0.2331003
1986,0.635455339920105,0.556077156854497,0.2432609
1988,0.637066367771516,0.557688184706195,0.2313563
1990,0.637090688325739,0.557712505260627,0.2280835
1992,0.63654213920283,0.557163956137869,0.2012832
1994,0.63471681305712,0.555338629992266,0.235341
1996,0.632250079663645,0.552871896598878,0.1985112
1998,0.629109021188407,0.549730838123719,0.1889038
2000,0.625398829318205,0.546020646253556,0.1908136
2002,0.621402255749724,0.54202407268513,0.2285651
2004,0.617235774442766,0.537857591378236,0.2379326
2006,0.61289396690712,0.533515783842657,0.2133075
2008,0.608435144956204,0.529056961891809,0.2149251
2010,0.603914594098468,0.524536411034137,0.222374
2012,0.59951236624218,0.520134183177911,0.2096997
2014,0.595538928182178,0.516160745117966,0.2001084
2016,0.591590407672409,0.512212224608251,0.2008822
2018,0.587924792993105,0.508546609928996,0.1899143
2020,0.584466029802948,0.505087846738886,0.206582
2022,0.581348913498622,0.501970730434603,0.2452806
2024,0.579250196739728,0.499872013675748,0.233742
2026,0.577365336456143,0.497987153392198,0.2009669
2028,0.576329105865887,0.496950922801974,0.2092773
2030,0.576301645939394,0.496923462875509,0.2089454
2032,0.576726045359151,0.497347862295292,0.1974948
2034,0.578538094999592,0.499159911935754,0.20437
2036,0.580889706158558,0.50151152309474,0.192343
2038,0.583835092705032,0.50445690964123,0.2179891
2040,0.587250577775206,0.507872394711418,0.2020446
2042,0.59085687237257,0.511478689308794,0.1951726
2044,0.594627312324755,0.515249129260989,0.1989249
2046,0.598554605665012,0.519176422601254,0.2323532
2048,0.602560243926966,0.523182060863215,0.2151053
2050,0.606607633261203,0.527229450197457,0.2015802
2052,0.610695651083639,0.531317468019896,0.1911271
2054,0.614813001783762,0.535434818720022,0.215992
2056,0.618945042554665,0.539566859490927,0.1882955
2058,0.623085394460311,0.543707211396575,0.215667
2060,0.62723015962922,0.547851976565485,0.1990387
2062,0.631382805339194,0.55200462227546,0.2117651
2064,0.635414605564581,0.556036422500847,0.2119225
2066,0.639078863824043,0.55970068076031,0.2279464
2068,0.642734915671141,0.563356732607409,0.2088742
2070,0.645955192615841,0.566577009552111,0.1911172
2072,0.648116884149758,0.56873870108603,0.2264293
2074,0.649956935358273,0.570578752294549,0.2021522
2076,0.65081257545725,0.57143439239353,0.2279342
2078,0.651206911014098,0.571828727950382,0.2315731
2080,0.650765104990686,0.571386921926975,0.1830678
2082,0.649344407599538,0.569966224535832,0.2062951
2084,0.648873415448432,0.569495232384733,0.2027453
2086,0.646899650749497,0.567521467685804,0.1933278
2088,0.644326094884452,0.564947911820765,0.2011868
2090,0.640752144045835,0.561373960982154,0.2213095
2092,0.636899070286503,0.557520887219029,0.2134622
2094,0.632280271724583,0.552902088654878,0.2283525
2096,0.626955380401067,0.547577197326887,0.2222485
2098,0.621409322146769,0.542031139073951,0.1935707
2100,0.615755273175675,0.536377090104032,0.2037324
2102,0.609755623516974,0.530377440446254,0.2033281
2104,0.603227914640478,0.523849731570474,0.189613
2106,0.596645498454018,0.517267315384604,0.1910512
2108,0.589787776583537,0.510409593514645,0.1906875
2110,0.582776359053802,0.503398175985374,0.2050481
2112,0.576015010601563,0.496636827533547,0.1973668
2114,0.569251096317453,0.489872913249791,0.1934651
2116,0.562595661074998,0.483217478007627,0.2168946
2118,0.556184931028476,0.476806747961325,0.2099477
2120,0.550198731133189,0.470820548066182,0.2453149
2122,0.544331747351854,0.464953564284908,0.2006882
2124,0.538810519880086,0.459432336813118,0.2145364
2126,0.533431764218093,0.454053581151046,0.2136614
2128,0.52808920229315,0.448711019225965,0.2163982
2130,0.522850162857327,0.443471979789958,0.1967332
2132,0.5178569576282,0.438478774560664,0.1906738
2134,0.513473247200948,0.434095064133257,0.199627
2136,0.509298132797143,0.42991994972932,0.1878076
2138,0.505861053771655,0.426482870703767,0.2060983
2140,0.503418914319328,0.424040731251436,0.2058841
2142,0.501318924718201,0.421940741650386,0.1926918
2144,0.50024678324004,0.420868600172355,0.2007803
2146,0.500065868768826,0.420687685701283,0.1971928
2148,0.500462620035323,0.421084436967951,0.2063947
2150,0.502262435312949,0.422884252245767,0.1976421
2152,0.504454578787322,0.425076395720347,0.2316156
2154,0.507505051923892,0.428126868857142,0.18793
2156,0.511605167117176,0.432226984050657,0.188802
2158,0.51604890491213,0.43667072184584,0.1991926
2160,0.521206598388885,0.441828415322817,0.2161444
2162,0.526565551348471,0.447187368282614,0.1977491
2164,0.531834369567488,0.452456186501828,0.2009545
2166,0.537274243723362,0.457896060657882,0.1878604
2168,0.542387882391947,0.463009699326628,0.2392012
2170,0.546669319967624,0.467291136902448,0.2251819
2172,0.55081089385833,0.471432710793281,0.2081405
2174,0.554081621691316,0.47470343862638,0.2254828
2176,0.556186458362497,0.476808275297661,0.2252062
2178,0.55806001395615,0.478681830891404,0.1992868
2180,0.5591672833934,0.479789100328732,0.2308953
2182,0.559857808557506,0.480479625492907,0.2089768
2184,0.560482746297279,0.481104563232742,0.2288906
2186,0.560893260636949,0.481515077572465,0.2006074
2188,0.561149168816625,0.481770985752186,0.1989078
2190,0.561380223782699,0.4820020407183,0.2109715
2192,0.561555987245028,0.482177804180663,0.2044904
2194,0.56168252270584,0.482304339641501,0.2248308
2196,0.561798156589061,0.482419973524739,0.1942778
2198,0.561901762013667,0.482523578949348,0.2141448
2200,0.561884630632525,0.482506447568193,0.2224354
2202,0.561582108399054,0.482203925334693,0.2126345
2204,0.560991030991909,0.481612847927507,0.2243267
2206,0.559518334457299,0.480140151392887,0.2016669
2208,0.557789138071508,0.478410955007106,0.2260395
2210,0.5555995275562,0.476221344491781,0.2198366
2212,0.55283981320691,0.473461630142438,0.216327
2214,0.548829943020738,0.46945175995617,0.219801
2216,0.545004855906913,0.465626672842199,0.2084224
2218,0.540070347589347,0.460692164524475,0.2086094
2220,0.534868963382361,0.455490780317217,0.2205955
2222,0.529756941100762,0.450378758035216,0.1962724
2224,0.525875991876974,0.446497808810919,0.231743
2226,0.519121187277213,0.439743004210671,0.2053596
2228,0.514077831150857,0.434699648083704,0.2004879
2230,0.507912131135829,0.428533948067898,0.1942921
2232,0.501587010325269,0.422208827256982,0.2218
2234,0.496262557940535,0.41688437487144,0.2011341
2236,0.491992269205504,0.41261408613579,0.222712
2238,0.485991016647054,0.406612833577234,0.1968337
2240,0.482084184214523,0.40270600114454,0.1978835
2242,0.477331556016812,0.397953372946601,0.2032823
2244,0.473320302961622,0.393942119891163,0.2079391
2246,0.470035918451833,0.390657735381119,0.1969208
2248,0.466838211194993,0.387460028124021,0.2012541
2250,0.464237868231751,0.384859685160514,0.1964949
2252,0.462021072599806,0.382642889528299,0.1958123
2254,0.459893625222907,0.380515442151144,0.2189109
2256,0.45799324101253,0.378615057940526,0.1940374
2258,0.456392544888724,0.377014361816492,0.2245635
2260,0.454953830219545,0.375575647147095,0.2042074
2262,0.453773087036259,0.374394903963597,0.2043047
2264,0.452687036450287,0.373308853377349,0.2134046
2266,0.451661955100586,0.372283772027231,0.2185449
2268,0.450735374650992,0.371357191576997,0.1901708
2270,0.450487238947477,0.371109055872639,0.2046473
2272,0.45059525680946,0.371217073733939,0.2310453
2274,0.451304077999824,0.371925894923917,0.208838
2276,0.45303157801467,0.37365339493865,0.1978143
2278,0.45525561889288,0.375877435816944,0.2426196
2280,0.458420745270618,0.379042562194958,0.2259785
2282,0.462350746628221,0.382972563552816,0.2218102
2284,0.465251376765277,0.385873193690461,0.2049436
2286,0.472438077609011,0.393059894534663,0.2057649
2288,0.478698156202204,0.3993199731285,0.2209145
2290,0.487133716158864,0.407755533085898,0.2138937
2292,0.495537636527924,0.416159453455724,0.1979361
2294,0.503529916668274,0.424151733596824,0.2312386
2296,0.512243660670813,0.432865477600077,0.2021627
2298,0.520822011225688,0.44144382815562,0.2001001
2300,0.529383443992273,0.450005260922824,0.2123687
2302,0.538153869661156,0.458775686592274,0.2055547
2304,0.546610207087482,0.46723202401912,0.1949
2306,0.554934512923166,0.475556329855276,0.2232082
2308,0.563159400829616,0.483781217762154,0.2112658
2310,0.571216662420114,0.491838479342699,0.2146334
2312,0.578642776498684,0.499264593415459,0.2040567
2314,0.585854126808983,0.506475943721224,0.2135743
2316,0.592704476982328,0.513326293891106,0.2192105
2318,0.598588461162505,0.519210278068805,0.2116387
2320,0.604147559258888,0.524769376163564,0.1942052
2322,0.609391904906523,0.530013721810315,0.2026112
2324,0.614152720314856,0.534774537218415,0.1989628
2326,0.617997051634711,0.538618868538656,0.1868979
2328,0.621558765808567,0.54218058271341,0.2100794
2330,0.624784158061503,0.54540597496765,0.1866659
2332,0.627476995621491,0.548098812529247,0.1930221
2334,0.629932805532185,0.550554622441761,0.1833011
2336,0.632316591193272,0.552938408104792,0.2209094
2338,0.634569838290393,0.555191655203924,0.2228882
2340,0.637233583141377,0.55785540005692,0.1974814
2342,0.639878958285642,0.560500775202866,0.1900439
2344,0.641539844720656,0.562161661639656,0.1994678
2346,0.645302528885291,0.565924345805947,0.1951377
2348,0.64808132526956,0.568703142191537,0.2051051
2350,0.650243663062502,0.570865479985254,0.1990005
2352,0.652931356585879,0.573553173508438,0.200861
2354,0.655577228960593,0.576199045882817,0.2034119
2356,0.656696485452239,0.577318302374406,0.2021536
2358,0.657312526847231,0.577934343767391,0.2022594
2360,0.657095361166517,0.577717178081514,0.1904597
2362,0.656121602001751,0.576743418911956,0.2189698
2364,0.653969470029449,0.574591286942785,0.1887612
2366,0.651110294351192,0.571732111260072,0.1917382
2368,0.647871964814811,0.568493781724508,0.1855407
2370,0.644923441044672,0.565545257956354,0.2001467
2372,0.641811596778202,0.56243341369221,0.1990196
2374,0.639612663658771,0.560234480575068,0.21516
2376,0.637979843060171,0.558601659978577,0.1860945
2378,0.63676302027811,0.557384837198417,0.2218245
2380,0.63702888494888,0.557650701870896,0.2244554
2382,0.637897962613047,0.558519779536597,0.218741
2384,0.639119496781978,0.559741313706897,0.2204332
2386,0.641005575272183,0.561627392198318,0.2033004
2388,0.64381624780319,0.564438064730404,0.2165476
2390,0.646889241831841,0.567511058760006,0.206866
2392,0.650568477907816,0.571190294836783,0.2033267
2394,0.652981213597868,0.573603030527524,0.1949283
2396,0.658534478668919,0.579156295599178,0.1966916
2398,0.658614549753264,0.579236366684073,0.2092965
2400,0.578548488840913,0.499170305772226,0.1994704


==> simulation/simex2_weight_Qe10_Qh100_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.498951365185269,0.418206619170697,0.2925283
-178,0.498872747158876,0.418175655666744,0.2248977
-176,0.498634039787377,0.417966258717018,0.2802395
-174,0.498542727638638,0.417889093898812,0.2765092
-172,0.49850220047104,0.417853536552268,0.2331455
-170,0.498421432509871,0.417774060814291,0.2441716
-168,0.498389817218661,0.417743393509043,0.2800378
-166,0.498363808202883,0.417719109018751,0.2383859
-164,0.498331815600079,0.417689370870368,0.2281972
-162,0.498318992945153,0.41767866955964,0.2328815
-160,0.498308450586526,0.417669642356997,0.2489299
-158,0.498299114191881,0.417661114492546,0.2871905
-156,0.498295452898275,0.417657729643827,0.2344063
-154,0.498291223681975,0.417653508383052,0.2148831
-152,0.49828730722356,0.417649542004236,0.2123624
-150,0.498284961093291,0.417647192006423,0.2113991
-148,0.498282785208852,0.417645071861613,0.2085208
-146,0.498281413537959,0.417643784050517,0.2313702
-144,0.49828081933477,0.4176432658831,0.2160373
-142,0.498280332167058,0.417642827361238,0.2277729
-140,0.49827998739339,0.417642502839858,0.2120365
-138,0.498279678082126,0.417642195192325,0.2030665
-136,0.498279317758687,0.417641829658669,0.2184389
-134,0.498279043987742,0.41764155160489,0.2266398
-132,0.498278873717073,0.41764138079284,0.2299412
-130,0.498278782986056,0.417641292462135,0.2213293
-128,0.498278760924427,0.417641273709925,0.2073292
-126,0.498278755123998,0.417641269669721,0.2181071
-124,0.498278732774088,0.417641247517102,0.2150271
-122,0.498278696694238,0.417641212316101,0.1989667
-120,0.498278654941212,0.417641171066933,0.218995
-118,0.498278621873848,0.417641138226039,0.2271587
-116,0.498278608627173,0.417641125088306,0.2322108
-114,0.498278605354842,0.417641121943737,0.2001095
-112,0.498278610353919,0.417641127028237,0.2161071
-110,0.49827860734167,0.417641123776661,0.1980528
-108,0.498278605159517,0.417641121586577,0.2401006
-106,0.498278596980669,0.417641113307045,0.2377392
-104,0.498278595932795,0.417641112168575,0.2217389
-102,0.498278592463006,0.417641108829283,0.2117525
-100,0.498278603798345,0.417641119675301,0.221892
-98,0.498278597185351,0.417641113374418,0.2113446
-96,0.498278603163529,0.417641119620692,0.2078854
-94,0.498278595830288,0.417641112118124,0.2139454
-92,0.498278596739319,0.417641113030755,0.2257004
-90,0.498278594520222,0.417641110779768,0.2038738
-88,0.498278596186655,0.417641112310278,0.1950676
-86,0.498278596621149,0.417641112623503,0.2208084
-84,0.498278599935837,0.417641115752769,0.2090443
-82,0.498278602595212,0.41764111815228,0.2099123
-80,0.498278607143197,0.417641122413538,0.2137535
-78,0.498278603120189,0.417641118819665,0.2114858
-76,0.498278607472471,0.417641122995103,0.2161415
-74,0.498278600025997,0.417641115969052,0.2123432
-72,0.498278600395825,0.417641116710494,0.2094736
-70,0.498278597807445,0.417641113988325,0.2097816
-68,0.498278598381736,0.417641114346874,0.1956318
-66,0.498278600004712,0.417641115841004,0.2199125
-64,0.498278602825611,0.41764111844034,0.2200164
-62,0.498278606185124,0.417641121533949,0.2286007
-60,0.498278602938169,0.417641118667754,0.2362597
-58,0.498278606683409,0.417641122281272,0.1909976
-56,0.498278599851035,0.417641115864645,0.2181518
-54,0.498278600473303,0.417641116797916,0.2035333
-52,0.498278598125873,0.417641114211171,0.2007096
-50,0.498278599129344,0.417641115015552,0.2604009
-48,0.498278600833905,0.4176411165763,0.2632057
-46,0.498278604108569,0.417641119604052,0.2562738
-44,0.498278602095233,0.417641117829313,0.3441446
-42,0.498278601367342,0.417641117462413,0.335906
-40,0.498278600648694,0.417641116435889,0.2811991
-38,0.498278600472506,0.417641116126651,0.2743933
-36,0.498278598495823,0.41764111451949,0.2362513
-34,0.498278600341834,0.417641116148948,0.2036843
-32,0.49827859881481,0.417641114382077,0.2247186
-30,0.498278602509984,0.417641117889937,0.2704277
-28,0.498278604649134,0.417641119670038,0.2206895
-26,0.498278603138204,0.417641118488229,0.2345832
-24,0.498278602262158,0.417641118043939,0.2125214
-22,0.498278601741373,0.41764111708199,0.276907
-20,0.498278602550331,0.417641117602745,0.2276427
-18,0.498278607108538,0.417641121755305,0.1921237
-16,0.49827860293079,0.417641118114217,0.2046507
-14,0.498278607512307,0.417641122504193,0.2256551
-12,0.498278600212205,0.417641115774207,0.2346403
-10,0.498268509723895,0.417631025773542,0.2238231
-8,0.498304799868785,0.417667316376868,0.204954
-6,0.498284562021448,0.417647078796678,0.2158926
-4,0.49836829419472,0.417730811097321,0.209713
-2,0.498683042926695,0.418045559879857,0.2002167
0,0.498599451794874,0.417961968770744,0.207404
2,0.498099613279239,0.417462130275705,0.2344177
4,0.496868284508514,0.416230801529902,0.2224069
6,0.494548350649421,0.413910867696487,0.2181743
8,0.491565386236178,0.410927903304331,0.1984121
10,0.48782897677854,0.407191493860437,0.1942767
12,0.483439968672701,0.402802485761469,0.2446647
14,0.478656325917868,0.398018843008971,0.2064669
16,0.473440641433931,0.39280315852538,0.2576747
18,0.467942481976476,0.387304999068013,0.2180964
20,0.462316608847388,0.381679125939449,0.2234739
22,0.456493027021554,0.375855544114506,0.2038398
24,0.45072056997142,0.370083087065298,0.2167088
26,0.445392745363657,0.364755262458218,0.2119718
28,0.440372981076416,0.359735498171321,0.2125259
30,0.435896802114131,0.355259319209084,0.2107214
32,0.431982484367834,0.351345001462647,0.215173
34,0.428567993115488,0.347930510210081,0.1990344
36,0.425628277159417,0.344990794253777,0.210248
38,0.423043047744119,0.342405564838233,0.195906
40,0.421093308457733,0.340455825551566,0.2120904
42,0.419607713121071,0.338970230214971,0.2116209
44,0.418732693897525,0.338095210991131,0.1965856
46,0.418618897006051,0.337981414098926,0.2154053
48,0.41913304617395,0.33849556326564,0.1929277
50,0.420274744115117,0.339637261205162,0.1934782
52,0.421743724590984,0.341106241683644,0.1932131
54,0.423513208741317,0.342875725836178,0.2119733
56,0.42547964082509,0.344842157921413,0.20705
58,0.427655573740589,0.347018090837649,0.1985341
60,0.430233892759297,0.3495964098566,0.2408106
62,0.433028152554725,0.352390669652047,0.1905797
64,0.436229945614273,0.355592462711575,0.2014999
66,0.439334036392141,0.358696553489465,0.2125233
68,0.442005137592715,0.361367654690103,0.2340574
70,0.444783272744002,0.364145789841459,0.2232572
72,0.447406159558997,0.366768676656493,0.2175828
74,0.45029921525503,0.36966173235252,0.2232593
76,0.453217113107102,0.372579630204539,0.198
78,0.455943563134334,0.375306080231683,0.1967988
80,0.458628427927426,0.377990945024656,0.2266589
82,0.461257282498164,0.380619799595262,0.2024186
84,0.463845962978014,0.383208480074973,0.1974841
86,0.46633673169709,0.385699248793915,0.1951856
88,0.468687223580749,0.388049740677465,0.2435522
90,0.470931918013006,0.390294435109042,0.209636
92,0.473090103124177,0.392452620219639,0.2065686
94,0.475283242365455,0.394645759460478,0.2307699
96,0.477717354790169,0.397079871884875,0.2330068
98,0.480341776665778,0.399704293760253,0.2168506
100,0.483202525088934,0.402565042183238,0.1918173
102,0.486193348746449,0.405555865840616,0.2012595
104,0.489257395036945,0.408619912131001,0.2027165
106,0.492423720329097,0.411786237423068,0.2089956
108,0.495624997964456,0.414987515058378,0.2056119
110,0.498924395107907,0.418286912201821,0.2304236
112,0.502447655896931,0.421810172990886,0.1966799
114,0.50612996274723,0.425492479841276,0.2149569
116,0.509989221916716,0.429351739010899,0.2070303
118,0.513977534067055,0.433340051161415,0.2014555
120,0.518087866329947,0.437450383424518,0.2068221
122,0.522256163135548,0.441618680230355,0.1988299
124,0.526539691482919,0.445902208578395,0.2230676
126,0.530746164595542,0.450108681691556,0.2056856
128,0.534559335541143,0.453921852637545,0.2077407
130,0.538111360287509,0.457473877384174,0.2190469
132,0.541345419815513,0.460707936912365,0.2337966
134,0.544289530893982,0.463652047990975,0.2139255
136,0.546979837123911,0.46634235422102,0.2078548
138,0.549453551246311,0.468816068343517,0.2029807
140,0.551746020526308,0.471108537623602,0.2152746
142,0.553873132843733,0.473235649941106,0.2089111
144,0.556014012672418,0.475376529769857,0.1995913
146,0.558394149281708,0.477756666379202,0.2055461
148,0.560948374910182,0.48031089200772,0.2264864
150,0.563677152777252,0.483039669874824,0.2103501
152,0.566720604648046,0.486083121745644,0.2335429
154,0.57020800562561,0.489570522723229,0.217299
156,0.574042463231089,0.493404980328725,0.2320205
158,0.578136913148947,0.497499430246595,0.225086
160,0.582103187151479,0.501465704249136,0.1940106
162,0.586329027954965,0.505691545052626,0.2145078
164,0.59082805141171,0.510190568509376,0.2107558
166,0.595361842855453,0.514724359953122,0.2222555
168,0.600144872025881,0.519507389123552,0.1998618
170,0.605197834349217,0.524560351446891,0.2188963
172,0.610605055020128,0.529967572117125,0.1866472
174,0.616245316480124,0.535607833576958,0.1894735
176,0.622077250837401,0.541439767934299,0.2016906
178,0.628195062528752,0.54755757962581,0.1950042
180,0.634279082416432,0.553641599513657,0.2249613
182,0.639787734687696,0.559150251785053,0.2336361
184,0.64511253634395,0.564475053441395,0.2031531
186,0.650200365944414,0.569562883041917,0.2081984
188,0.654691167664713,0.574053684762246,0.2112648
190,0.658829239847016,0.578191756944563,0.2017456
192,0.662801447870298,0.582163964967855,0.1907644
194,0.666591375194984,0.585953892292547,0.1958754
196,0.670093074786793,0.58945559188436,0.2031361
198,0.673525398404545,0.59288791550212,0.2100887
200,0.67667652240897,0.596039039506555,0.1908078
202,0.678906360490551,0.598268877588145,0.2162149
204,0.680736498678728,0.60009901577633,0.1881194
206,0.682396685703144,0.601759202800751,0.184719
208,0.683669873063323,0.603032390160936,0.2141761
210,0.684537325775523,0.603899842873143,0.1960378
212,0.685172803185987,0.604535320283614,0.2168499
214,0.685680884949624,0.605043402047258,0.2289603
216,0.686067073487818,0.605429590585459,0.2550892
218,0.686348965508116,0.605711482605765,0.1978209
220,0.686564733657825,0.60592725075548,0.2157716
222,0.686729908805285,0.606092425902944,0.2048592
224,0.686842019184113,0.606204536281774,0.2163542
226,0.686928822707035,0.606291339804696,0.2026636
228,0.686947063560189,0.60630958065785,0.2047488
230,0.686983883810844,0.606346400908502,0.2008652
232,0.686886925243734,0.606249442341388,0.1813921
234,0.686231611156385,0.605594128254029,0.2090431
236,0.6854088797296,0.604771396827229,0.2301654
238,0.684436333723468,0.603798850821078,0.195707
240,0.682882487368212,0.602245004465796,0.2029551
242,0.680949968525156,0.600312485622711,0.1953555
244,0.67882708008479,0.598189597182312,0.2028114
246,0.676457477310947,0.595819994408432,0.1991248
248,0.673825386344534,0.593187903441979,0.2062462
250,0.671022930673499,0.5903854477709,0.2323542
252,0.668123984663325,0.587486501760678,0.2054319
254,0.665135649700972,0.584498166798276,0.2015064
256,0.662069157172113,0.581431674269364,0.2081141
258,0.658962240092937,0.578324757190133,0.1911242
260,0.655827554682882,0.575190071780017,0.1961196
262,0.652667314484151,0.57202983158123,0.1978085
264,0.649490375081368,0.568852892178415,0.1988336
266,0.646305395112499,0.565667912209535,0.2116903
268,0.643115123433782,0.562477640530819,0.211985
270,0.639919644311508,0.55928216140855,0.2053361
272,0.636721369802491,0.556083886899539,0.1884982
274,0.633519829649746,0.5528823467468,0.1969225
276,0.630320196722527,0.549682713819602,0.2084068
278,0.627114832410351,0.546477349507442,0.2088063
280,0.623886955174078,0.543249472271178,0.2206051
282,0.620650788118908,0.540013305216014,0.1861643
284,0.617395637862175,0.536758154959286,0.2117246
286,0.614160096825458,0.533522613922574,0.2026266
288,0.610891707337102,0.530254224434224,0.2163224
290,0.607718281864943,0.527080798962071,0.2109239
292,0.604885267984083,0.524247785081216,0.1931386
294,0.602206112480073,0.521568629577209,0.2170615
296,0.599713206342573,0.519075723439712,0.2246058
298,0.597479879208542,0.516842396305685,0.2076923
300,0.595343385593409,0.514705902690555,0.2377325
302,0.593331836486224,0.512694353583375,0.2021713
304,0.591625718944659,0.510988236041813,0.2173521
306,0.590089564034658,0.509452081131815,0.2082956
308,0.588720631968494,0.508083149065652,0.2089443
310,0.587530565966628,0.506893083063786,0.2048281
312,0.586425425899757,0.505787942996916,0.1915169
314,0.585404103434986,0.504766620532144,0.2109918
316,0.584427217082114,0.503789734179273,0.1998171
318,0.583570909149503,0.502933426246664,0.245973
320,0.583002756526669,0.502365273623831,0.2361277
322,0.582591459905317,0.501953977002477,0.1912499
324,0.582369159049908,0.501731676147067,0.1945035
326,0.582335899036798,0.501698416133955,0.2108549
328,0.582380217253129,0.501742734350284,0.206489
330,0.582491678184623,0.501854195281774,0.2291871
332,0.582651227884017,0.502013744981165,0.2092569
334,0.582780932905236,0.502143450002382,0.198945
336,0.582897258032247,0.502259775129391,0.2940725
338,0.582989815576673,0.502352332673816,0.209138
340,0.58305234731709,0.502414864414232,0.1994676
342,0.583104382375454,0.502466899472593,0.2198444
344,0.583137729672234,0.502500246769372,0.2275474
346,0.58320076442722,0.502563281524356,0.220564
348,0.583227082524838,0.502589599621972,0.1947206
350,0.583369111925465,0.502731629022598,0.2047498
352,0.583908646478847,0.503271163575978,0.2089847
354,0.584666985476314,0.504029502573443,0.2073964
356,0.585673328244574,0.5050358453417,0.1893248
358,0.586990573842457,0.506353090939579,0.1908583
360,0.588585489751273,0.507948006848392,0.2061975
362,0.590356319569981,0.5097188366671,0.2135152
364,0.592287390027424,0.511649907124543,0.2316584
366,0.594412764284839,0.513775281381959,0.2054318
368,0.596511838063554,0.515874355160675,0.1981964
370,0.598298401376757,0.517660918473881,0.1999663
372,0.5999650239738,0.519327541070926,0.2169466
374,0.601457055799318,0.520819572896447,0.194591
376,0.602725945984354,0.522088463081487,0.2332838
378,0.603894780560852,0.523257297657988,0.2131171
380,0.605020895335253,0.524383412432393,0.2092994
382,0.606049053018295,0.525411570115443,0.1977751
384,0.607042207751718,0.526404724848872,0.2140438
386,0.607948811710845,0.527311328808007,0.2334721
388,0.608530252847534,0.527892769944702,0.1965799
390,0.608995646360355,0.528358163457527,0.210419
392,0.609204226480012,0.528566743577185,0.190663
394,0.608801924937419,0.528164442034588,0.1966966
396,0.608138861161363,0.527501378258523,0.2132908
398,0.607136610818274,0.52649912791542,0.195144
400,0.605527488078002,0.524890005175127,0.1874154
402,0.603604486276484,0.522967003373584,0.2044636
404,0.601435413057528,0.520797930154602,0.2308384
406,0.598970843870684,0.518333360967734,0.2115519
408,0.596314126954545,0.515676644051572,0.196001
410,0.593598000377273,0.512960517474277,0.1872548
412,0.590757538924555,0.510120056021536,0.2151328
414,0.587933567060728,0.507296084157686,0.2128105
416,0.585427900499774,0.50479041759671,0.2063366
418,0.583050526198464,0.50241304329538,0.2153327
420,0.580908466421083,0.50027098351798,0.2104265
422,0.579122953259054,0.498485470355933,0.220091
424,0.577489762989568,0.496852280086428,0.2291273
426,0.576016461156902,0.495378978253742,0.2288855
428,0.574692044782126,0.494054561878942,0.1877128
430,0.573364577266746,0.49272709436354,0.1992133
432,0.572086280860528,0.491448797957306,0.2323285
434,0.57076669456923,0.490129211665994,0.2130272
436,0.569614331858157,0.48897684895491,0.2098408
438,0.568786178214776,0.48814869531152,0.2008271
440,0.568361517481255,0.487724034577988,0.2111809
442,0.568927704900397,0.488290221997119,0.1880698
444,0.570102464444944,0.489464981541654,0.2083556
446,0.57195068133542,0.491313198432118,0.2244973
448,0.574605563557215,0.4939680806539,0.2132773
450,0.577687537778385,0.497050054875059,0.2031146
452,0.581161965590478,0.50052448268752,0.2290947
454,0.585010469565139,0.504372986662462,0.209334
456,0.589061601921511,0.508424119019009,0.2068971
458,0.593246407488368,0.512608924585953,0.2141525
460,0.597564909478398,0.516927426576012,0.217986
462,0.601965496824793,0.521328013922414,0.2270944
464,0.606393747615195,0.52575626471282,0.1887401
466,0.610853971984475,0.53021648908211,0.1903848
468,0.615335253877123,0.534697770974772,0.2058527
470,0.619833142244309,0.539195659341971,0.1979001
472,0.624295424297913,0.543657941395582,0.1929175
474,0.628792794462712,0.548155311560384,0.2081802
476,0.633178452605836,0.552540969703509,0.2051567
478,0.637138748417716,0.556501265515389,0.2216171
480,0.640912171456113,0.560274688553787,0.1973001
482,0.644525984475912,0.563888501573588,0.2176528
484,0.64788373276061,0.567246249858286,0.1914868
486,0.65106190322524,0.570424420322917,0.2045219
488,0.654181412155113,0.573543929252791,0.2003724
490,0.657192762295252,0.576555279392931,0.2088924
492,0.660168948643619,0.579531465741298,0.2295761
494,0.662977477984692,0.582339995082369,0.1928514
496,0.665171264281072,0.584533781378747,0.1974309
498,0.667183619396819,0.586546136494487,0.1902413
500,0.668902031901433,0.588264548999079,0.1947987
502,0.669629809852603,0.588992326950173,0.1996618
504,0.669879160957554,0.589241678054752,0.2076273
506,0.669775861826675,0.589138378921152,0.2106795
508,0.668872103748057,0.588234620842979,0.1955835
510,0.661608950727733,0.580427664371535,0.2120999
512,0.646483598212876,0.56360793314164,0.1973026
514,0.629744367779217,0.544263866870021,0.2209018
516,0.608445768764079,0.519930234010996,0.2186337
518,0.579811734851994,0.488198014335939,0.232817
520,0.552325086892519,0.458128141208107,0.2053361
522,0.529132905025438,0.43324065341838,0.1993016
524,0.510480311311343,0.413807319743284,0.2524795
526,0.498532680563585,0.40187747345044,0.2235472
528,0.491475791626455,0.395379901446931,0.2394836
530,0.48816956644009,0.392928447188528,0.2084493
532,0.487677546037945,0.393403781016254,0.2161384
534,0.488590138076374,0.395263418378483,0.2112248
536,0.489987833721312,0.397470247335874,0.2054105
538,0.491800414894503,0.399990842109548,0.2045695
540,0.4939339891713,0.402805574270689,0.219926
542,0.496242302246214,0.405747107534766,0.2173778
544,0.498533165420382,0.408554522423206,0.2073444
546,0.500215097191782,0.410558483406337,0.208554
548,0.501255133937644,0.411687184128875,0.2035119
550,0.502202116706955,0.412500111908834,0.2062878
552,0.502986932807017,0.41295920911876,0.2117588
554,0.503135427337495,0.412633016492298,0.2000339
556,0.502112469857242,0.411017683293723,0.2073285
558,0.500916282620298,0.409105617388338,0.192706
560,0.499162516880504,0.406494573336346,0.1927073
562,0.497572708824618,0.403955188043886,0.2008002
564,0.496861001382664,0.402275244205316,0.2021268
566,0.497151393687413,0.401644627525103,0.1913215
568,0.497306875426292,0.401001820612853,0.2070307
570,0.498254180490342,0.401323176722265,0.1907958
572,0.498972130019348,0.401562385800924,0.2210671
574,0.499733561862758,0.401964779042177,0.2198108
576,0.50088917348115,0.402858086708694,0.2092853
578,0.502011849116498,0.403782487483111,0.2010183
580,0.503292457708805,0.40491107616232,0.2108813
582,0.504495766210656,0.405997754789586,0.2072116
584,0.505524765108437,0.406932328686771,0.2146234
586,0.506351569543186,0.40767296639061,0.2337948
588,0.50701784467742,0.408252535292293,0.2230515
590,0.507540859827967,0.40868655544888,0.2534261
592,0.507979369562018,0.409036464114344,0.2092376
594,0.508324956450225,0.409298205924702,0.1930227
596,0.508510356873037,0.409409133687296,0.2061386
598,0.508607277633884,0.409442865470761,0.2187333
600,0.508592068278018,0.409373319282097,0.217655
602,0.508530426565041,0.409264254366361,0.2081057
604,0.508463662694986,0.409155885866956,0.2074462
606,0.508385907557084,0.409041295686257,0.1953695
608,0.508321374032536,0.408944351213057,0.2043396
610,0.508273366062994,0.408868030821329,0.2120942
612,0.508242694682369,0.40881300208374,0.2092983
614,0.508235882699357,0.408786142274934,0.2228695
616,0.508263560870611,0.408798547899833,0.2249092
618,0.508315587373791,0.408840320538261,0.2263044
620,0.508367753941289,0.408887175025899,0.2234632
622,0.508427066949726,0.408945327994804,0.3120839
624,0.50847644006766,0.40899590751621,0.3325244
626,0.508522042795515,0.409043678721611,0.2907378
628,0.508565157302726,0.409089002803419,0.2011943
630,0.508599011307847,0.409124546339964,0.2085112
632,0.508625836673932,0.409152344935317,0.2160614
634,0.508644816376911,0.4091715762163,0.2195686
636,0.508655448267676,0.409181831671247,0.1935611
638,0.508659529315787,0.409185076788387,0.2161305
640,0.508658333335203,0.409182768561512,0.18798
642,0.508653093557889,0.40917630218578,0.2049308
644,0.508645290428316,0.409167192212416,0.237605
646,0.508636806394133,0.409157496560054,0.2116188
648,0.508627949921226,0.409147580497762,0.2242347
650,0.508620297085495,0.409139099285585,0.207483
652,0.508613944846828,0.409132180346825,0.2057715
654,0.508609372595153,0.409127296591956,0.2300904
656,0.508606514467387,0.409124363375411,0.2163637
658,0.508604795017541,0.409122730651079,0.223295
660,0.508604849683901,0.409122984326126,0.2166525
662,0.508605547236233,0.409123669912566,0.2015428
664,0.508606905216435,0.409125109946854,0.2072583
666,0.50860908615842,0.409127729733089,0.1983519
668,0.50861098229847,0.409130044196341,0.1946141
670,0.508613068053912,0.40913247491951,0.2029059
672,0.508614554433146,0.409134222446049,0.1919117
674,0.508615821800396,0.409135643708955,0.2170705
676,0.50861660551891,0.409136502805617,0.2021089
678,0.508617170849257,0.409137089364924,0.2099482
680,0.508617475892605,0.409137406899206,0.1918077
682,0.508617534410951,0.40913745703443,0.2437949
684,0.508617271247066,0.409137188489593,0.1872134
686,0.508616754290244,0.409136664549202,0.2251468
688,0.508616536793689,0.409136430414041,0.1955597
690,0.508615767154471,0.409135616708513,0.1986387
692,0.50861546328654,0.409135278630008,0.208209
694,0.508615185888398,0.409134993023272,0.2007828
696,0.508615028506736,0.40913485945914,0.2022021
698,0.508614405497202,0.409134250078323,0.1946321
700,0.508614725938366,0.409134580041668,0.2278253
702,0.508613970657754,0.409133837670273,0.2119579
704,0.508614265837843,0.409134159360033,0.2017585
706,0.508614018605245,0.40913391208965,0.2100129
708,0.508614345516573,0.409134243420806,0.2143825
710,0.508614217362995,0.409134105501374,0.2267383
712,0.508614355335682,0.409134335012321,0.1965143
714,0.508614406368733,0.409134473282329,0.2035969
716,0.508614401509077,0.409134399856807,0.2021637
718,0.508614610304061,0.409134558081256,0.2396481
720,0.508614715434164,0.409134765430325,0.1978298
722,0.508614852036053,0.409134829352962,0.2125568
724,0.508615102682118,0.409135205957902,0.2032212
726,0.508614802708077,0.409135005611204,0.2250228
728,0.508615026188546,0.409135268666628,0.2155594
730,0.508614747749845,0.409135021643912,0.206793
732,0.50861498851774,0.409135228435777,0.213374
734,0.508614870318463,0.40913508567181,0.1970754
736,0.508615170078525,0.40913537806562,0.2117005
738,0.508614958344291,0.40913513492107,0.2266148
740,0.508614765587018,0.409135035623804,0.2044019
742,0.508654742330202,0.40917822916113,0.2193278
744,0.508742558573552,0.409283411227363,0.223538
746,0.509085890090585,0.409675630312562,0.2229979
748,0.509607075311873,0.410300528871953,0.2184491
750,0.510262331496224,0.411137305151735,0.2213151
752,0.51109559923969,0.412241669193844,0.2062392
754,0.511675418133979,0.413181823964494,0.2133615
756,0.51236046768223,0.414309084703381,0.1993191
758,0.512962594850348,0.415415572095903,0.2025104
760,0.513386234439762,0.416388672286902,0.2254598
762,0.513770691119676,0.41735153564214,0.2106627
764,0.513926956226891,0.418090234568603,0.2112657
766,0.513807200586192,0.418535960396026,0.2359769
768,0.513519639199367,0.41878318913398,0.2023111
770,0.513189978437472,0.418947367849579,0.1989431
772,0.512722316264701,0.418931519760571,0.1983472
774,0.512267968377034,0.41889689926495,0.2205307
776,0.511818823808668,0.418845863897959,0.2167684
778,0.511339774501264,0.418755391311905,0.200252
780,0.510993052576065,0.418801748863209,0.214379
782,0.510673073250097,0.418885404249332,0.2009872
784,0.510279414425095,0.418900990019007,0.2061794
786,0.509744091810126,0.418767898036989,0.1975883
788,0.509064909877542,0.418467209409862,0.2148532
790,0.508510821057338,0.418252949457578,0.2103097
792,0.507907087046564,0.417944160339569,0.2170985
794,0.507399727093816,0.417693733429634,0.214623
796,0.507026897829791,0.417550410120052,0.2153565
798,0.506695303942334,0.417437657974588,0.2274257
800,0.506657413940854,0.41763047532127,0.2113951
802,0.506814090514932,0.41804920605511,0.2048391
804,0.506954658033378,0.418504218451039,0.2008264
806,0.507423036079136,0.419355885203121,0.1923379
808,0.50796791619188,0.420354780508746,0.2187584
810,0.508622992544777,0.421554226659464,0.2015129
812,0.509653108898939,0.423267403950204,0.1924592
814,0.511704699301669,0.426183163581578,0.1987316
816,0.51350218397148,0.429015511563103,0.1916935
818,0.514240548419254,0.430887699608252,0.1965345
820,0.513115283238828,0.430870205132308,0.1906815
822,0.508809705965462,0.427247978948268,0.1905296
824,0.50623283072477,0.42503483788347,0.232267
826,0.500383337008205,0.419358102371821,0.1941174
828,0.495837507378635,0.414899426094958,0.1972027
830,0.489636791970731,0.408761839596233,0.2473627
832,0.483568795730305,0.402755059448184,0.225045
834,0.47874705278418,0.397991707614308,0.1965115
836,0.472215319797599,0.391507862359416,0.1996847
838,0.466215852295629,0.385540991374649,0.2024982
840,0.45906942163193,0.378412531421941,0.2140193
842,0.451831419703552,0.371182209940651,0.2332984
844,0.444739362416947,0.364092610434021,0.2369622
846,0.437272909622235,0.356627127030915,0.2047537
848,0.429988013356271,0.349343493091898,0.1912693
850,0.422958563750058,0.342315863818818,0.1941074
852,0.416143007037299,0.335502243135526,0.2349355
854,0.409669385505349,0.329030185289352,0.241437
856,0.403328076595419,0.322689846550223,0.205795
858,0.397178109941199,0.31654031461032,0.2070275
860,0.391191081353013,0.310553388365945,0.2193713
862,0.38529232960994,0.30465461283356,0.2294218
864,0.379408008738761,0.298770272316936,0.2216107
866,0.373556351432349,0.292918643579748,0.2021014
868,0.367665236266262,0.287027593132365,0.2222714
870,0.361898868146306,0.28126129547842,0.3019143
872,0.356593000555599,0.275955480895893,0.2176806
874,0.35166134958416,0.271023858020233,0.2230734
876,0.34733016068293,0.266692677223089,0.2069117
878,0.343534463851305,0.262896978206292,0.2387736
880,0.340550781755312,0.259913291945766,0.2290929
882,0.338782532847985,0.258145041180571,0.2248747
884,0.338089412822724,0.257451922226692,0.2165544
886,0.338627096130227,0.257989608221301,0.2125823
888,0.339937290633779,0.259299805443461,0.2218914
890,0.341970419974646,0.26133293659152,0.1988003
892,0.344432259394464,0.263794776749608,0.2148206
894,0.34723256119908,0.266595078557911,0.2034217
896,0.350283087052029,0.269645604131007,0.1989821
898,0.35350738865196,0.27286990548995,0.1970327
900,0.35684587533505,0.276208392095328,0.2049814
902,0.36029202405466,0.279654540877398,0.2193482
904,0.363715332926559,0.283077849869927,0.2337131
906,0.3668665090949,0.286229026145005,0.2128608
908,0.369745859076199,0.289108376185892,0.2107303
910,0.372345353905534,0.291707871029697,0.2041681
912,0.374790021581061,0.294152538694044,0.2371391
914,0.377111132657045,0.296473649753208,0.2117688
916,0.3793124351428,0.298674952228242,0.1950138
918,0.381257786007193,0.300620303090659,0.2048524
920,0.383045660943031,0.302408178030377,0.2033768
922,0.384457790672745,0.303820307765577,0.193648
924,0.385279362883178,0.304641879980139,0.2116745
926,0.385377980518264,0.304740497617034,0.2166324
928,0.384508766414593,0.303871283513348,0.1979267
930,0.382856192355001,0.30221870945293,0.1993787
932,0.380212039346724,0.299574556443856,0.2148908
934,0.376880101661767,0.296242618758518,0.2247029
936,0.37293430429909,0.292296821395867,0.2266862
938,0.368590295961152,0.28795281305817,0.2144057
940,0.363980105380213,0.283342622477492,0.2130151
942,0.359131213516753,0.278493730614204,0.21947
944,0.354205981934272,0.273568499031788,0.2351132
946,0.349379038384341,0.268741555481851,0.227689
948,0.344680765543321,0.2640432826408,0.2008379
950,0.340147408748209,0.259509925845667,0.2193175
952,0.335668646541549,0.255031163639008,0.2219772
954,0.331285655747539,0.250648172845016,0.200022
956,0.32713779282737,0.246500309924871,0.2366787
958,0.323129657657043,0.242492174754567,0.2091932
960,0.31947973987997,0.238842256977509,0.2179114
962,0.31656944664986,0.235931963747409,0.2113855
964,0.31440121993803,0.233763737035583,0.2060144
966,0.312915206451755,0.232277723549313,0.2088838
968,0.311795378627818,0.23115789572538,0.2124459
970,0.311019380205452,0.230381897303019,0.2342551
972,0.310445561510745,0.229808078608316,0.2245453
974,0.310033358947037,0.229395876044613,0.216847
976,0.309737920451286,0.229100437548866,0.2033537
978,0.309521208184188,0.228883725281772,0.1953142
980,0.309371280098115,0.228733797195702,0.2239308
982,0.309264285414158,0.228626802511748,0.215915
984,0.309194296927467,0.228556814025058,0.2064494
986,0.30914942121171,0.228511938309303,0.2455451
988,0.309124141687019,0.228486658784614,0.2318387
990,0.309113046389662,0.228475563487259,0.2248437
992,0.309111790674178,0.228474307771777,0.217068
994,0.309117715802866,0.228480232900467,0.2029059
996,0.309128416075538,0.228490933173141,0.1915096
998,0.309142795964029,0.228505313061632,0.199644
1000,0.309159258520737,0.228521775618341,0.1963579
1002,0.309177347021048,0.228539864118653,0.2035424
1004,0.309196359692568,0.228558876790175,0.2143465
1006,0.309216342109463,0.228578859207071,0.2618698
1008,0.30923693192834,0.228599449025948,0.2178407
1010,0.309258131442776,0.228620648540385,0.2213041
1012,0.309279778670867,0.228642295768477,0.2144519
1014,0.309301789851348,0.228664306948959,0.2137408
1016,0.309324068510976,0.228686585608587,0.2017078
1018,0.309346502359197,0.228709019456808,0.21283
1020,0.309369096789673,0.228731613887284,0.2270894
1022,0.30939176551807,0.228754282615681,0.2328337
1024,0.309414501836641,0.228777018934251,0.2339159
1026,0.309437241998922,0.228799759096532,0.2011897
1028,0.309459996258758,0.228822513356368,0.2271011
1030,0.309482750119934,0.228845267217544,0.2293702
1032,0.30950550781927,0.228868024916879,0.2035178
1034,0.309528272660823,0.228890789758431,0.2221187
1036,0.309551044330838,0.228913561428445,0.2223654
1038,0.309573826746786,0.228936343844392,0.227674
1040,0.309588290439873,0.228950807537478,0.2039554
1042,0.309627321227401,0.228989838325004,0.2033866
1044,0.309653774196911,0.229016291294513,0.2076156
1046,0.309768110075533,0.229130627173133,0.2375985
1048,0.310176044963899,0.229538562061496,0.21707
1050,0.310879299270359,0.230241816367953,0.2234827
1052,0.311863923518922,0.231226440616513,0.2023722
1054,0.312994788039806,0.232357305137393,0.2055164
1056,0.314271592778201,0.233634109875785,0.2494332
1058,0.3156151277084,0.23497764480598,0.2007529
1060,0.317031297627849,0.236393814725425,0.2206628
1062,0.318442435648626,0.237804952746196,0.2016564
1064,0.319710075163039,0.239072592260603,0.2105778
1066,0.320830007168242,0.2401925242658,0.2621242
1068,0.321799587829747,0.241162104927298,0.2153909
1070,0.322701275413637,0.242063792511181,0.211889
1072,0.323518947174545,0.24288146427208,0.2206083
1074,0.324301601965645,0.243664119063168,0.1916859
1076,0.325011805732146,0.244374322829657,0.2312415
1078,0.325551860309539,0.244914377407036,0.2078717
1080,0.32597861034809,0.245341127445572,0.2465498
1082,0.326244514678202,0.245607031775669,0.1906616
1084,0.326559359956511,0.24592187705396,0.203792
1086,0.327204910003184,0.246567427100611,0.2016787
1088,0.328260281489132,0.247622798586531,0.2090127
1090,0.329661854595468,0.249024371692834,0.2008783
1092,0.331387493797625,0.250750010894951,0.2317918
1094,0.333776077573434,0.253138594670707,0.2071602
1096,0.336694392309414,0.25605690940662,0.2161053
1098,0.340163605740946,0.259526122838044,0.214433
1100,0.34379412163913,0.263156638736074,0.2111484
1102,0.347223483574747,0.266586000671487,0.2072171
1104,0.350385367020942,0.269747884117424,0.2029975
1106,0.353204262919991,0.272566780016152,0.2421271
1108,0.35579897182197,0.275161488917737,0.2063724
1110,0.358156269183531,0.277518786278608,0.220926
1112,0.360343738980444,0.279706256074963,0.2111709
1114,0.362426493039475,0.281789010132926,0.1996704
1116,0.364425766281,0.283788283372681,0.1935489
1118,0.366376577461862,0.285739094550858,0.2190656
1120,0.368278444661765,0.287640961753654,0.2020449
1122,0.370259275630998,0.289621792725426,0.216658
1124,0.372212154733044,0.291574671829194,0.2050764
1126,0.373836817308088,0.293199334405111,0.2212762
1128,0.37519506261861,0.294557579715903,0.2268138
1130,0.376053029196644,0.295415546293915,0.226333
1132,0.376276616561169,0.295639133658351,0.213064
1134,0.375742645304536,0.295105162401647,0.2013624
1136,0.374263926635993,0.293626443733033,0.1974831
1138,0.372038686205168,0.291401203302069,0.1991443
1140,0.36888732813927,0.288249845235194,0.2447657
1142,0.365096788180722,0.284459305275315,0.1928334
1144,0.360741589483054,0.280104106575882,0.200244
1146,0.356021125461805,0.275383642552281,0.2244514
1148,0.351054417886203,0.270416934979075,0.233095
1150,0.345950314187775,0.265312831282781,0.2241116
1152,0.340766004256969,0.260128521353424,0.2024623
1154,0.335569190724978,0.254931707822161,0.2147049
1156,0.330348037975156,0.249710555072555,0.2071556
1158,0.325241531424212,0.244604048521581,0.2133892
1160,0.320788253090843,0.240150770188155,0.198728
1162,0.317322941605095,0.236685458702401,0.221197
1164,0.314832747839228,0.23419526493663,0.212195
1166,0.313051487707547,0.232414004805036,0.208072
1168,0.311753237568573,0.231115754666131,0.1979319
1170,0.310825596587046,0.230188113684639,0.2165894
1172,0.31014360000509,0.229506117102687,0.2245061
1174,0.309650750533323,0.229013267630912,0.2138075
1176,0.30928917764804,0.228651694745632,0.2282406
1178,0.308999995619309,0.22836251271692,0.2275073
1180,0.308862010093396,0.228224527191024,0.2098623
1182,0.308677210770446,0.228039727868086,0.2264485
1184,0.309035803393733,0.22839832049138,0.2127974
1186,0.310145808744249,0.229508325841899,0.1931307
1188,0.312938691942134,0.232301209039784,0.2058296
1190,0.318415322127571,0.237777839225217,0.1989419
1192,0.325136683374094,0.244499200471736,0.2194724
1194,0.332963983138769,0.252326500236406,0.2150412
1196,0.340775363276259,0.260137880373887,0.2153654
1198,0.34909860672677,0.268461123824384,0.2345364
1200,0.357527145206962,0.276889662304398,0.2206469
1202,0.366075750029549,0.285438267126951,0.2132641
1204,0.374786763882056,0.294149280979502,0.2343205
1206,0.383457036583311,0.302819553680815,0.2107228
1208,0.391859618830534,0.31122213592809,0.2086569
1210,0.400035161408621,0.319397678506202,0.2338881
1212,0.407758080104661,0.327120597202249,0.2315774
1214,0.414916729873933,0.334279246971523,0.2222082
1216,0.421344253489389,0.340706770586981,0.2328909
1218,0.426835293530487,0.346197810628083,0.2088991
1220,0.43143708853771,0.350799605635309,0.2143121
1222,0.434858981577044,0.354221498674645,0.2089408
1224,0.437279381563986,0.356641898661587,0.2305824
1226,0.438404652675323,0.35776716977292,0.2105622
1228,0.438646526801609,0.358009043899202,0.2162835
1230,0.437973608067173,0.357336125164755,0.1968018
1232,0.436359223051285,0.35572174014885,0.2301127
1234,0.434052235411452,0.353414752508994,0.2212497
1236,0.431047565554259,0.350410082651774,0.2172815
1238,0.427671754660958,0.347034271758443,0.2122406
1240,0.42407460453992,0.343437121637373,0.2300364
1242,0.42033001049683,0.339692527594247,0.2522171
1244,0.416514356176032,0.335876873273406,0.2096147
1246,0.412689495743794,0.332052012841106,0.2218578
1248,0.409054511754928,0.328417028851825,0.2144842
1250,0.405599638967279,0.324962156063918,0.2733581
1252,0.402334909272879,0.321697426369861,0.204061
1254,0.399194796005261,0.318557313099878,0.2172167
1256,0.396123404169431,0.315485921264908,0.2144413
1258,0.393199806628961,0.312562323724961,0.2307932
1260,0.390579872499522,0.309942389596257,0.2030981
1262,0.388240742361267,0.307603259458472,0.2349379
1264,0.386182754395824,0.305545271493251,0.2268079
1266,0.384260888645311,0.303623405742797,0.2397546
1268,0.382502616346766,0.30186513344424,0.2104452
1270,0.380814296190103,0.300176813287562,0.214262
1272,0.37929802474659,0.298660541844056,0.2204423
1274,0.378271228423955,0.297633745521447,0.2229983
1276,0.377644425330858,0.297006942428382,0.1961981
1278,0.377541272302151,0.296903789399702,0.2165505
1280,0.377983044665998,0.297345561763566,0.2247091
1282,0.378919941930554,0.298282459028131,0.2229657
1284,0.380306464971868,0.299668982069448,0.2197168
1286,0.381926173414762,0.301288690512341,0.2095647
1288,0.383769144360478,0.303131661458054,0.2040896
1290,0.38572208448249,0.305084601580065,0.2119025
1292,0.387666939925058,0.30702945702263,0.2133879
1294,0.389596190487294,0.308958707584864,0.2239651
1296,0.391490021289037,0.310852538386608,0.2127142
1298,0.393331742309017,0.312694259406536,0.2244785
1300,0.395186381492217,0.314548898589677,0.2306354
1302,0.396870974136141,0.316233491233547,0.2152128
1304,0.398033554446921,0.317396071544308,0.2290118
1306,0.398707423451398,0.318069940548793,0.2067724
1308,0.398879219695119,0.318241736792538,0.2192697
1310,0.398769832160483,0.318132349257927,0.2172407
1312,0.398377796451774,0.317740313549245,0.2378408
1314,0.397778213554809,0.3171407306523,0.1955544
1316,0.39696715762345,0.316329674720992,0.2198421
1318,0.396160232546614,0.315522749644149,0.2062522
1320,0.394945823284379,0.314308340381912,0.2071072
1322,0.393594521812662,0.312957038910199,0.2155211
1324,0.39192019512977,0.311282712227315,0.2122963
1326,0.388931590183869,0.308294107281425,0.2141062
1328,0.385437285349366,0.304799802446938,0.2004145
1330,0.380978653486133,0.300341170583718,0.2146511
1332,0.376462273272831,0.295824790370437,0.1997242
1334,0.371501107418579,0.290863624516203,0.2161832
1336,0.365884200545739,0.285246717643375,0.2206953
1338,0.3597755748471,0.279138091944746,0.2308057
1340,0.353044468063201,0.272406985160854,0.223392
1342,0.34611684906923,0.265479366166885,0.2019206
1344,0.338922842356616,0.258285359454277,0.2241376
1346,0.331797043187508,0.251159560285174,0.2165523
1348,0.325612444472868,0.244974961570539,0.249795
1350,0.320791436590559,0.240153953688231,0.2288559
1352,0.317358805179843,0.236721322277517,0.2048953
1354,0.314878377877723,0.234240894975399,0.1913874
1356,0.313077208371938,0.232439725469616,0.2251898
1358,0.311779989238075,0.231142506335754,0.2381206
1360,0.31081947849299,0.23018199559067,0.2075222
1362,0.310120760659467,0.229483277757147,0.2205
1364,0.309599698208314,0.228962215305995,0.2240978
1366,0.309216944376639,0.228579461474318,0.2094489
1368,0.308933733632065,0.228296250730091,0.2273197
1370,0.308726809394788,0.228089326492759,0.1978365
1372,0.308575997079485,0.227938514177349,0.209423
1374,0.308464455516733,0.227826972614509,0.1956172
1376,0.30838582522192,0.227748342319645,0.2204196
1378,0.30832905231024,0.227691569407948,0.2147501
1380,0.308290620424077,0.227653137521781,0.2433346
1382,0.308262213450083,0.227624730552997,0.2541399
1384,0.30824247427108,0.227604991374013,0.2329571
1386,0.308227504811811,0.227590021912929,0.215362
1388,0.308216306645584,0.227578823745594,0.305985
1390,0.308207703883125,0.227570220989282,0.2271284
1392,0.318220323331234,0.238937502389362,0.2233222
1394,0.336227816382354,0.259794274360046,0.1980963
1396,0.365173373443446,0.292669838699613,0.1972664
1398,0.396330367045365,0.328059430442192,0.1934489
1400,0.429726633141077,0.365422977643393,0.1905045
1402,0.459070931004953,0.397915934092616,0.189821
1404,0.482984552303559,0.423937267543028,0.1943047
1406,0.500649931279854,0.442751745280723,0.1891104
1408,0.512255642610594,0.454782478813708,0.1904465
1410,0.519754850272208,0.462301617807722,0.1868766
1412,0.523376137339162,0.465700294747786,0.1900015
1414,0.523136639126437,0.464974307042991,0.1897446
1416,0.520225687068859,0.46135791225664,0.2060162
1418,0.514873833741066,0.455160999685038,0.2111473
1420,0.508324666843314,0.447734557530248,0.223435
1422,0.501736553420809,0.440341614826936,0.2214631
1424,0.495629119517602,0.433572153419395,0.2110498
1426,0.490546394173385,0.428005569767215,0.19375
1428,0.486700904738379,0.423857961649273,0.193758
1430,0.484071684483569,0.421089117470675,0.194089
1432,0.482631214596565,0.419642134021838,0.2049057
1434,0.482218483000646,0.419322473517153,0.2057847
1436,0.482627738374884,0.419890955511774,0.2160177
1438,0.483641562039661,0.421099522818719,0.236761
1440,0.485012481545908,0.422673852141668,0.195765
1442,0.486519502967074,0.42437135771261,0.1898762
1444,0.487979510008811,0.425993535856247,0.1908611
1446,0.489255586090206,0.427394477699448,0.1895291
1448,0.490269379209874,0.428492849691704,0.1937632
1450,0.490989587624154,0.429259205875893,0.2043829
1452,0.491421972480307,0.429704504995576,0.190736
1454,0.491598920952135,0.429868229471546,0.1882415
1456,0.491566923134082,0.429804620068647,0.1918314
1458,0.491379594395002,0.429574804334747,0.1936136
1460,0.491059313441785,0.429205224006469,0.1973601
1462,0.490600256100378,0.428683594783801,0.1923583
1464,0.48983798168129,0.427822045640438,0.1929881
1466,0.48882341383921,0.426646503297932,0.2098637
1468,0.487320674545103,0.424893075672159,0.1899858
1470,0.486236721930175,0.423418960018347,0.2035889
1472,0.484169319967238,0.420779434128632,0.1993418
1474,0.481662737906325,0.417525023008725,0.1916326
1476,0.480882052831979,0.415826995576607,0.2040143
1478,0.478929383759699,0.412799203727153,0.216326
1480,0.4782969301518,0.411004589060372,0.1973679
1482,0.477204026961566,0.408667050203601,0.2031656
1484,0.475924250044333,0.406057616287057,0.1951028
1486,0.475391603149057,0.404123899837125,0.1969253
1488,0.474726376818873,0.401987581259817,0.1871478
1490,0.474585364942629,0.400324243437689,0.1911144
1492,0.474722997672048,0.398905951585165,0.2092961
1494,0.475068810993641,0.397680535791855,0.2042792
1496,0.477966537991359,0.399282731868388,0.1946713
1498,0.4840611386542,0.404596243626859,0.2060304
1500,0.492629406074067,0.412742238434269,0.1941061
1502,0.503949203747293,0.423842980306156,0.2041985
1504,0.515756436751918,0.435521039328671,0.1959728
1506,0.529033935666431,0.448699229925667,0.1966917
1508,0.54118653105039,0.460763443582919,0.200548
1510,0.55221570149812,0.471716975307243,0.2140857
1512,0.566482137245331,0.485926455895569,0.1969727
1514,0.57820990688932,0.497617719022718,0.2041994
1516,0.590901802184008,0.510290077963074,0.1901135
1518,0.604475385248842,0.52385497256147,0.1912961
1520,0.615442446628927,0.5348184255534,0.1942467
1522,0.625234102797294,0.544607824888324,0.1871439
1524,0.634750660245244,0.554121952716266,0.1869613
1526,0.642140721857352,0.5615093497263,0.1858407
1528,0.647094448241617,0.566460661574877,0.1864657
1530,0.652887794462215,0.572252246894285,0.1851944
1532,0.657517585936774,0.576881023100578,0.18659
1534,0.660963075123282,0.580326077973611,0.1840886
1536,0.664271342307502,0.583634232265908,0.1887091
1538,0.667476276541308,0.586839156799377,0.1859482
1540,0.67035247513186,0.58971533026778,0.1919609
1542,0.672810193424035,0.592172979699753,0.2047537
1544,0.674790476107908,0.594153170976899,0.1897984
1546,0.676602907881854,0.595965519873349,0.2245734
1548,0.678259166861266,0.597621723151389,0.1971121
1550,0.679669287176189,0.599031816777712,0.2010055
1552,0.680866465475257,0.600228988509971,0.2326282
1554,0.681997412176882,0.601359937462473,0.1956336
1556,0.682935406833738,0.602297935021959,0.2162398
1558,0.683693720218477,0.603056248526843,0.1898982
1560,0.684108799456536,0.603471325241117,0.1934258
1562,0.683804824036231,0.603167346302017,0.2316724
1564,0.683052871114139,0.602415390396711,0.1922998
1566,0.681615854550736,0.600978372087063,0.2066456
1568,0.679634643998937,0.598997160943419,0.2193361
1570,0.677440908178483,0.596803425210345,0.2153885
1572,0.674380841019889,0.593743358332916,0.2051602
1574,0.671577356723636,0.590939874219321,0.1992101
1576,0.668797827394898,0.588160344896655,0.2076831
1578,0.663598979993917,0.582961497380475,0.2173771
1580,0.658642858785048,0.578005376026812,0.1955476
1582,0.653830500695836,0.573193017828958,0.2258317
1584,0.648051288538619,0.567413805620378,0.2067945
1586,0.64163930946043,0.561001826535737,0.2062285
1588,0.635249383102774,0.554611900192918,0.2059288
1590,0.628820972431697,0.54818348953795,0.2190851
1592,0.622186221579302,0.541548738693333,0.2272567
1594,0.615390500934222,0.534753018047232,0.1895087
1596,0.608677039273557,0.52803955638083,0.2153536
1598,0.60232213024294,0.521684647344154,0.217358
1600,0.595988808994556,0.515351326091893,0.2037709
1602,0.590020204019289,0.509382721115321,0.1967684
1604,0.584861323135035,0.504223840231465,0.19765
1606,0.580032025722721,0.499394542820117,0.2015937
1608,0.575655267731156,0.495017784829298,0.2105569
1610,0.57169369453619,0.491056211634594,0.2083438
1612,0.567967758654593,0.487330275752872,0.2116542
1614,0.564237143202479,0.483599660300479,0.2163444
1616,0.560209151560497,0.479571668658256,0.2144845
1618,0.556021581874519,0.475384098972135,0.1882709
1620,0.551551536976576,0.47091405407417,0.210689
1622,0.546754325991852,0.466116843089489,0.2098288
1624,0.541923574287326,0.461286091385015,0.2261284
1626,0.536480863522643,0.455843380620348,0.2199138
1628,0.531580583371829,0.450943100469489,0.2041426
1630,0.5269135646,0.446276081697485,0.2094193
1632,0.520780262096067,0.440142779193435,0.2056812
1634,0.515423511197312,0.434786028294711,0.2095208
1636,0.509515843402929,0.428878360500332,0.226018
1638,0.503307443262182,0.422669960359559,0.1922933
1640,0.498227712929535,0.417590230026891,0.194549
1642,0.49338181682994,0.41274433392728,0.2241601
1644,0.487911759869017,0.407274276966345,0.2094361
1646,0.483601969610531,0.402964486707853,0.2000231
1648,0.478972473807183,0.398334990904497,0.1940003
1650,0.474931437371461,0.39429395446877,0.2301143
1652,0.471456430075329,0.390818947172634,0.2042828
1654,0.468205631200762,0.387568148298065,0.2098575
1656,0.46543969191652,0.384802209013823,0.2071233
1658,0.463043383685016,0.382405900782452,0.1974991
1660,0.460788205992766,0.380150723090304,0.2209633
1662,0.458784836720578,0.378147353818179,0.200125
1664,0.457054258594558,0.376416775692189,0.2471785
1666,0.455519170075265,0.374881687172906,0.2033674
1668,0.454198715052326,0.373561232149869,0.1969116
1670,0.453036960197173,0.372399477294646,0.2424357
1672,0.451931468105616,0.371293985203053,0.2245147
1674,0.451041923495711,0.370404440593227,0.1997991
1676,0.450715737352264,0.370078254449756,0.2229429
1678,0.450749901863715,0.370112418961199,0.207162
1680,0.451419920645458,0.370782437742934,0.2104456
1682,0.45297030186423,0.372332818961692,0.2048632
1684,0.454878614331652,0.374241131429101,0.1969797
1686,0.458063947869704,0.37742646496715,0.1991928
1688,0.461439739290677,0.380802256388132,0.1995382
1690,0.4645534282165,0.383915945313952,0.2031359
1692,0.471106922367374,0.390469439464789,0.207198
1694,0.475317762565281,0.39468027966267,0.2005184
1696,0.476796609492044,0.396159126589422,0.2092271
1698,0.478893630629856,0.398256147727232,0.2355097
1700,0.478354256155769,0.397716773253145,0.2047935
1702,0.47966190790108,0.399024424998458,0.2304715
1704,0.480840949072297,0.400203466169671,0.2156014
1706,0.481508618742466,0.400871135839838,0.2246085
1708,0.482706413430879,0.402068930528256,0.2209853
1710,0.4836639608047,0.403026477902061,0.196614
1712,0.484260361097261,0.403622878194617,0.2085781
1714,0.484518162822078,0.403880679919431,0.2130091
1716,0.484382812606479,0.40374532970383,0.2179416
1718,0.483872480681631,0.40323499777898,0.2228913
1720,0.483249231455906,0.402611748553255,0.2156218
1722,0.482463245245328,0.401825762342677,0.2170759
1724,0.481543896814868,0.400906413912218,0.1907485
1726,0.480624874727019,0.399987391824372,0.195282
1728,0.479770539857169,0.399133056954544,0.2350158
1730,0.478937100597921,0.398299617695303,0.2157724
1732,0.478496339566257,0.397858856663649,0.1916648
1734,0.478605043270015,0.397967560367469,0.2112447
1736,0.47908949487683,0.398452011974265,0.2164959
1738,0.480041839435581,0.39940435653311,0.2027764
1740,0.481141847242439,0.40050436434004,0.204622
1742,0.482410930355691,0.401773447453336,0.1952696
1744,0.483595216258581,0.402957733356209,0.21511
1746,0.484516625594523,0.403879142692054,0.1972748
1748,0.485024400159159,0.404386917256624,0.2265048
1750,0.484860133225097,0.404222650322529,0.2096492
1752,0.484351281210907,0.403713798308328,0.2138637
1754,0.483397983114905,0.402760500212328,0.1963124
1756,0.48236641193683,0.401728929034253,0.2139004
1758,0.4813889714238,0.400751488521229,0.2086997
1760,0.480396125297156,0.399758642394586,0.2079768
1762,0.479408979664033,0.398771496761449,0.2025532
1764,0.478248011666721,0.397610528764121,0.2310865
1766,0.476987119640075,0.396349636737463,0.1910484
1768,0.475638447370834,0.395000964468217,0.2031368
1770,0.474237628507603,0.393600145604989,0.1998364
1772,0.47295104783214,0.392313564929534,0.2137114
1774,0.471884677747629,0.391247194845032,0.1912501
1776,0.47099196688386,0.390354483981267,0.2203063
1778,0.470292663981759,0.389655181079166,0.1997976
1780,0.469915620042761,0.389278137140172,0.2170289
1782,0.469993197272537,0.389355714370047,0.1963393
1784,0.470616921343692,0.389979438441181,0.1948799
1786,0.471957006162547,0.39131952326,0.1997592
1788,0.473693730942716,0.39305624804016,0.223682
1790,0.47587786724055,0.395240384337993,0.2012448
1792,0.478277254436918,0.397639771534388,0.225175
1794,0.480826791716632,0.400189308814122,0.1999128
1796,0.483524364079137,0.402886881176639,0.193529
1798,0.486296922544266,0.405659439641777,0.2074631
1800,0.489141461765829,0.408503978863348,0.1975445
1802,0.492003987760814,0.411366504858337,0.2012127
1804,0.494902026185377,0.414264543282921,0.2059432
1806,0.497530274030051,0.416892791127611,0.2079287
1808,0.499662512348001,0.419025029445566,0.1983582
1810,0.501511973053538,0.420874490151099,0.2197986
1812,0.502751606147546,0.422114123245086,0.2302561
1814,0.503479439289834,0.422841956387356,0.2105498
1816,0.50383535234557,0.423197869443077,0.1991135
1818,0.503758055145679,0.423120572243169,0.2375136
1820,0.503219024702703,0.42258154180019,0.2172902
1822,0.502083505480019,0.421446022577504,0.2150229
1824,0.500519621614203,0.419882138711686,0.2219775
1826,0.498548688263246,0.417911205360707,0.2000658
1828,0.496437494093928,0.415800011191376,0.229623
1830,0.494197144766646,0.41355966186409,0.2509616
1832,0.491859609271581,0.411222126369009,0.2288819
1834,0.489457249723709,0.408819766821104,0.2070355
1836,0.486998149175278,0.406360666272652,0.212967
1838,0.484532590810072,0.403895107907438,0.1948937
1840,0.482038997700533,0.401401514797892,0.2183638
1842,0.479782103584737,0.3991446206821,0.1972448
1844,0.477933819429512,0.397296336526881,0.2009127
1846,0.476350380185607,0.395712897282992,0.1912368
1848,0.475131406756416,0.394493923853817,0.199
1850,0.47403470531086,0.393397222408274,0.2148553
1852,0.47320519399989,0.392567711097315,0.2126934
1854,0.472727006857389,0.392089523954822,0.1974504
1856,0.472455445265733,0.391817962363178,0.1862221
1858,0.472439397113138,0.391801914210668,0.1907772
1860,0.472536978402039,0.391899495499636,0.1985873
1862,0.472729991715651,0.392092508813291,0.1903687
1864,0.473010644061836,0.392373161159499,0.1981996
1866,0.473336606858107,0.392699123955778,0.2009057
1868,0.473704389429746,0.39306690652742,0.2126814
1870,0.474070931987605,0.393433449085279,0.2401642
1872,0.474456585403831,0.393819102501506,0.2017962
1874,0.474592780083099,0.393955297180753,0.1956569
1876,0.474296371453682,0.393658888551327,0.2038727
1878,0.473697841585475,0.393060358683118,0.1984892
1880,0.472738492856245,0.392101009953897,0.2043155
1882,0.471500308977333,0.390862826074991,0.1931803
1884,0.469886459717741,0.389248976815403,0.1936932
1886,0.467991510139469,0.387354027237131,0.1938023
1888,0.46584138027637,0.385203897374031,0.1918209
1890,0.463555098893412,0.382917615991073,0.2115313
1892,0.461154643442419,0.380517160540079,0.218365
1894,0.458653764885216,0.378016281982876,0.2073949
1896,0.456059747408806,0.375422264506468,0.2192389
1898,0.453505884497214,0.372868401594879,0.2102885
1900,0.450493547272229,0.369856064369896,0.2494936
1902,0.447553987750752,0.366916504848422,0.2160631
1904,0.44492549623496,0.364288013332629,0.2178701
1906,0.441838175273586,0.361200692371255,0.2241114
1908,0.43893242275631,0.358294939853979,0.1999775
1910,0.435485261064961,0.354847778162633,0.2211936
1912,0.432010911401159,0.351373428498834,0.2046164
1914,0.428460405594735,0.347822922692412,0.1953393
1916,0.424754849396935,0.344117366494613,0.2212128
1918,0.421094668400046,0.340457185497724,0.210086
1920,0.417360979488413,0.336723496586091,0.1962585
1922,0.413841196562493,0.333203713660172,0.194993
1924,0.410762341223936,0.330124858321616,0.2130002
1926,0.407962632228504,0.327325149326186,0.2091912
1928,0.405881238505663,0.325243755603345,0.2130574
1930,0.404524640875121,0.323887157972804,0.2075796
1932,0.404160314604168,0.323522831701852,0.2105562
1934,0.404950211531965,0.32431272862965,0.2260505
1936,0.406862858236306,0.326225375333993,0.2823525
1938,0.410216240733795,0.329578757831485,0.2124985
1940,0.414831196463049,0.334193713560742,0.2117902
1942,0.421050607024601,0.340413124122294,0.2221986
1944,0.428264210892047,0.347626727989741,0.2161244
1946,0.436437888262283,0.35580040535998,0.2638837
1948,0.445304655665509,0.364667172763208,0.2213681
1950,0.454963847510059,0.37432636460776,0.2360803
1952,0.465158837125217,0.38452135422292,0.217017
1954,0.476152122038918,0.395514639136621,0.2283589
1956,0.48812488019575,0.407487397293448,0.1995903
1958,0.50014682040405,0.419509337501744,0.2184086
1960,0.514901722182783,0.434264239280474,0.2254483
1962,0.529307478346879,0.448669995444566,0.2072211
1964,0.54114710559333,0.460509622691326,0.1959848
1966,0.555236927428024,0.474599444526144,0.1967545
1968,0.567234012199664,0.486596529297761,0.2023832
1970,0.579151647191185,0.498514164289192,0.2022508
1972,0.590809251353132,0.510171768451037,0.1929462
1974,0.600489065742263,0.519851582840088,0.1984979
1976,0.608306587758932,0.527669104856711,0.1977798
1978,0.615223869281104,0.534586386378865,0.1858795
1980,0.621108327022658,0.540470844120416,0.1893659
1982,0.625677373617625,0.545039890715385,0.2139425
1984,0.629058140985071,0.548420658082837,0.1917618
1986,0.631975364536675,0.551337881634455,0.1965245
1988,0.633782490932526,0.553145008030333,0.1919485
1990,0.634378321265269,0.553740838363165,0.2164501
1992,0.634162766838068,0.553525283936079,0.2006278
1994,0.632831010752834,0.552193527850995,0.2022089
1996,0.63079909876388,0.55016161586188,0.2058163
1998,0.628082474908443,0.547444992006299,0.1997521
2000,0.624801175123454,0.54416369222121,0.1982126
2002,0.621171552849624,0.540534069947331,0.2021345
2004,0.617293876937403,0.536656394035095,0.1936884
2006,0.613198824248323,0.532561341346016,0.1985217
2008,0.60896875584281,0.528331272940507,0.2077165
2010,0.604625278438872,0.523987795536569,0.1997301
2012,0.600409526320646,0.519772043418339,0.201829
2014,0.596448364162372,0.51581088126006,0.196404
2016,0.592549584924383,0.511912102022067,0.1989118
2018,0.588922949182257,0.508285466279939,0.199501
2020,0.585437986757217,0.504800503854898,0.2066643
2022,0.582416007235605,0.501778524333286,0.1987911
2024,0.580146762942038,0.499509280039718,0.1995131
2026,0.578191095762645,0.497553612860325,0.1970712
2028,0.577098286153036,0.496460803250717,0.1945948
2030,0.576770913194794,0.496133430292475,0.1943366
2032,0.577120940740047,0.496483457837728,0.1975093
2034,0.57855854316366,0.49792106026134,0.1969102
2036,0.580591747064298,0.499954264161977,0.189385
2038,0.583220971653925,0.502583488751604,0.1940063
2040,0.586298748877021,0.505661265974699,0.1999006
2042,0.589632402037645,0.508994919135618,0.1965931
2044,0.593181559630522,0.512544076728634,0.2582146
2046,0.596911163358563,0.516273680456695,0.2034956
2048,0.600755461639525,0.520117978737603,0.2003107
2050,0.604677563651395,0.524040080749395,0.2186511
2052,0.608662730673806,0.528025247771699,0.2070299
2054,0.612694965239765,0.532057482337584,0.2364948
2056,0.616760501139268,0.536123018237044,0.2275477
2058,0.620846862497154,0.540209379594908,0.20559
2060,0.62492937825751,0.544291895355252,0.2203342
2062,0.629033969822587,0.548396486920319,0.2013214
2064,0.632990569664302,0.552353086762026,0.2123398
2066,0.636658396151231,0.556020913248949,0.2263214
2068,0.640286569011349,0.559649086109061,0.1940455
2070,0.643373646625913,0.562736163723624,0.1970269
2072,0.645730475938345,0.565092993036059,0.1993511
2074,0.647603384918342,0.566965902016061,0.2080402
2076,0.648627756049898,0.567990273147626,0.2599967
2078,0.649279478427766,0.568641995525503,0.1924343
2080,0.648940781140042,0.568303298237786,0.1950132
2082,0.648128102982446,0.567490620080196,0.2333076
2084,0.647487494951551,0.566850012049294,0.2215171
2086,0.645808959589892,0.565171476687752,0.2150925
2088,0.643421937808966,0.562784454906773,0.2062283
2090,0.640211660746211,0.559574177843964,0.2235097
2092,0.636580891161542,0.555943408259256,0.2052012
2094,0.632244083379238,0.551606600476932,0.2179447
2096,0.627288689080655,0.546651206178341,0.2058011
2098,0.622025941440728,0.541388458538411,0.1914933
2100,0.616580656157641,0.535943173255324,0.2131476
2102,0.610736090692937,0.530098607790619,0.2184937
2104,0.604458380577742,0.52382089767542,0.2228935
2106,0.598038985421255,0.51740150251893,0.1962959
2108,0.591342770296216,0.510705287393889,0.2118153
2110,0.584540510822441,0.503903027920114,0.1910943
2112,0.577850969658389,0.497213486756062,0.2225794
2114,0.57118451596121,0.490547033058883,0.2206992
2116,0.564588391209988,0.48395090830766,0.1979531
2118,0.558240199642167,0.477602716739837,0.1949711
2120,0.552194868188994,0.47155738528666,0.2110964
2122,0.546311032844171,0.465673549941831,0.2042533
2124,0.54070191712544,0.460064434223093,0.2077786
2126,0.535230799463005,0.454593316560648,0.2147482
2128,0.529858372752216,0.449220889849859,0.1930814
2130,0.524576030440667,0.443938547538308,0.2154345
2132,0.519612475934546,0.438974993032185,0.2063507
2134,0.515141013557204,0.434503530654839,0.2256262
2136,0.510931546642681,0.430294063740314,0.2020707
2138,0.507467819896226,0.426830336993856,0.2304511
2140,0.504791394640155,0.424153911737784,0.197214
2142,0.502579747113398,0.421942264211029,0.2080943
2144,0.501343910817161,0.420706427914794,0.1928403
2146,0.50084301137682,0.420205528474457,0.1986101
2148,0.501116804915322,0.420479322012964,0.224794
2150,0.50250513537683,0.421867652474469,0.2026328
2152,0.504420548176769,0.42378306527441,0.2034866
2154,0.507226838456031,0.426589355553676,0.2044399
2156,0.510888299390872,0.430250816488524,0.2155113
2158,0.51504404294244,0.434406560040098,0.1990814
2160,0.519827801770001,0.439190318867663,0.2079349
2162,0.524835884851916,0.444198401949583,0.1948481
2164,0.529871091774067,0.449233608871737,0.1930803
2166,0.535067221930938,0.454429739028609,0.2076806
2168,0.539926311290138,0.45928882838781,0.2110199
2170,0.544207933397873,0.463570450495545,0.1986022
2172,0.548266150097603,0.467628667195276,0.1964702
2174,0.551493633280621,0.470856150378293,0.206004
2176,0.553876208222099,0.473238725319772,0.1989213
2178,0.555867520569576,0.475230037667249,0.209956
2180,0.557209853313609,0.476572370411282,0.1956067
2182,0.558180535114662,0.477543052212336,0.2140092
2184,0.558984311335994,0.478346828433667,0.2016337
2186,0.55956459594501,0.478927113042683,0.2085211
2188,0.55998463066369,0.479347147761362,0.2025832
2190,0.560328616218012,0.479691133315684,0.2321172
2192,0.560597471370571,0.479959988468243,0.2211611
2194,0.560804683591454,0.480167200689126,0.195276
2196,0.560967896642617,0.480330413740289,0.1946422
2198,0.56110556327244,0.480468080370112,0.1934247
2200,0.561054846601865,0.480417363699537,0.2133062
2202,0.560799784634829,0.4801623017325,0.2144998
2204,0.560150648274867,0.479513165372537,0.216176
2206,0.558867151339837,0.478229668437508,0.207806
2208,0.557181632571845,0.476544149669516,0.2287883
2210,0.555168994168816,0.47453151126649,0.2129712
2212,0.55239016311763,0.47175268021531,0.2156686
2214,0.548811237045629,0.468173754143312,0.1953121
2216,0.544993917044561,0.464356434142243,0.2110617
2218,0.540533147923637,0.459895665021313,0.2141023
2220,0.535419666779524,0.454782183877194,0.1900208
2222,0.530880492676393,0.450243009774059,0.2161431
2224,0.526380937826824,0.44574345492449,0.1952888
2226,0.520382737642275,0.439745254739904,0.1929713
2228,0.515154218972281,0.434516736069906,0.2142627
2230,0.509308962580303,0.428671479677925,0.2124275
2232,0.503154079878828,0.422516596976453,0.1950573
2234,0.498121110848158,0.417483627945788,0.1932531
2236,0.493301022265305,0.412663539362942,0.1905551
2238,0.4878544511138,0.407216968211451,0.1899913
2240,0.483561991150719,0.402924508248384,0.1901849
2242,0.478942357083074,0.398304874180746,0.1872753
2244,0.474910000048056,0.394272517145727,0.1897402
2246,0.471440587707667,0.390803104805334,0.190801
2248,0.468193576891198,0.387556093988859,0.1982374
2250,0.465431105797202,0.384793622894857,0.1921653
2252,0.46303711171959,0.382399628817238,0.1947574
2254,0.460783737260633,0.380146254358276,0.1932486
2256,0.4587817598553,0.378144276952939,0.1920339
2258,0.457052019656226,0.376414536753861,0.1870195
2260,0.455517543432338,0.374880060529971,0.193259
2262,0.454197495615578,0.373560012713155,0.1919245
2264,0.45303601441658,0.372398531514097,0.1923035
2266,0.451930764128,0.37129328122548,0.1925673
2268,0.451041408016892,0.370403925114359,0.1919212
2270,0.450715375663559,0.370077892761015,0.1906717
2272,0.450749660718972,0.370112177816421,0.1911119
2274,0.451419756767736,0.370782273865209,0.1916993
2276,0.452970186583237,0.372332703680753,0.1917488
2278,0.45487852659121,0.374241043688766,0.1946858
2280,0.458063875703058,0.377426392800643,0.193544
2282,0.461259974241011,0.380622491338621,0.1917228
2284,0.464930077475331,0.38429259457295,0.1922903
2286,0.47107223078495,0.39043474788258,0.1888029
2288,0.477341890046149,0.396704407143785,0.1871887
2290,0.485119906614132,0.404482423711769,0.194202
2292,0.492977071954889,0.412339589052531,0.2025698
2294,0.500841306346742,0.420203823444391,0.2054453
2296,0.509191186004013,0.428553703101669,0.1958473
2298,0.517539640688816,0.436902157786477,0.2253731
2300,0.52598052940478,0.445343046502445,0.2175734
2302,0.534524489640905,0.453887006738574,0.208402
2304,0.542906806138864,0.462269323236534,0.2477778
2306,0.551156424740563,0.4705189418376,0.2054675
2308,0.559335020363593,0.478697537460414,0.2003324
2310,0.567297985493241,0.486660502590119,0.2068784
2312,0.574759476422854,0.494121993519883,0.2021204
2314,0.582007591366141,0.501370108463317,0.2174579
2316,0.588804666911422,0.508167184008703,0.2054297
2318,0.594885508069517,0.514248025166868,0.1928014
2320,0.600570227941993,0.519932745039388,0.2038399
2322,0.605928529708777,0.525291046806208,0.1933769
2324,0.610750755636866,0.530113272734328,0.1936382
2326,0.614846945568295,0.53420946266579,0.2091804
2328,0.61860242180083,0.537964938898357,0.2095437
2330,0.621967403332556,0.541329920430114,0.2156843
2332,0.624868800438539,0.544231317536129,0.2086049
2334,0.627557123767198,0.546919640864824,0.2106167
2336,0.630108842478722,0.549471359576385,0.1974937
2338,0.632475234444672,0.551837751542377,0.244369
2340,0.635321260255127,0.554683777352865,0.2103451
2342,0.637752872180739,0.557115389278486,0.190745
2344,0.639954812554422,0.559317329652171,0.1966911
2346,0.643334517788495,0.562697034886247,0.1861131
2348,0.646043839206882,0.56540635630464,0.2019645
2350,0.648353959124278,0.567716476222048,0.223982
2352,0.65102467119812,0.570387188295927,0.184861
2354,0.653362027410492,0.57272454450838,0.2127087
2356,0.65465852635075,0.574021043448758,0.2230751
2358,0.655355681659394,0.574718198757556,0.2267973
2360,0.65531185253605,0.57467436963444,0.2097904
2362,0.654469782017514,0.573832299116237,0.1877094
2364,0.652687173370685,0.572049690469641,0.1883307
2366,0.650180686113957,0.569543203213265,0.2044228
2368,0.64742039751114,0.566782914611138,0.191154
2370,0.644693543920312,0.564056061021464,0.1882035
2372,0.641940463951646,0.561302981051651,0.1900488
2374,0.639904769167449,0.559267286266439,0.1965247
2376,0.638260614559012,0.557623131657309,0.1882465
2378,0.637176821746933,0.556539338844875,0.1890632
2380,0.637213699442717,0.556576216540541,0.2219925
2382,0.637841562343123,0.557204079440944,0.2171584
2384,0.638877716986591,0.558240234084425,0.2015798
2386,0.640585157425846,0.559947674525136,0.1897907
2388,0.643048270540574,0.562410787640186,0.1983445
2390,0.64583264784872,0.565195164948049,0.1934513
2392,0.65067632846525,0.570038845564045,0.1949206
2394,0.647378580916307,0.566741098014662,0.1999195
2396,0.657741525520298,0.577104042618391,0.1916225
2398,0.64281588482999,0.562178401927916,0.2021561
2400,0.592225553195337,0.511588070293167,0.1942035


==> simulation/simex2_weight_Qe5000_Qh500_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.499222244632117,0.418496320054069,0.1990153
-178,0.499187270201093,0.418535459057982,0.2284038
-176,0.499139714478152,0.418556265095411,0.2188045
-174,0.499105398332869,0.418586697172835,0.2025897
-172,0.499077773784048,0.418621480632019,0.185543
-170,0.499047740995022,0.418651961193279,0.1948784
-168,0.499021489468428,0.418684325415315,0.2207079
-166,0.498997006619746,0.418716439770728,0.1854139
-164,0.498972981519403,0.41874692103674,0.1887106
-162,0.498951517199435,0.418777883921821,0.1896476
-160,0.498931989461952,0.418808773599959,0.192424
-158,0.498913822200618,0.418839104934264,0.1968222
-156,0.498897100377325,0.418869052010742,0.1947546
-154,0.498881310928847,0.41889818049642,0.1850737
-152,0.498866239716444,0.418926345096475,0.1848568
-150,0.498851977128506,0.418953698650294,0.1960809
-148,0.498838494763342,0.418980271840161,0.2032872
-146,0.49882579263696,0.419006121955051,0.194472
-144,0.498813848537154,0.419031282631941,0.2005839
-142,0.498802554005932,0.419055699680333,0.2009868
-140,0.498791812736353,0.419079329235347,0.2049521
-138,0.498781560895942,0.419102157949231,0.201905
-136,0.498771757802632,0.419124193665445,0.2092534
-134,0.498762390879953,0.419145470449384,0.1883386
-132,0.498753453298681,0.41916602632891,0.2026901
-130,0.49874492749172,0.419185886901061,0.1930933
-128,0.498736786555821,0.419205066809975,0.2181752
-126,0.498728999294938,0.419223574853662,0.2106876
-124,0.498721536657806,0.419241420477975,0.2120901
-122,0.498714377571539,0.419258619663701,0.193206
-120,0.498707508297426,0.419275194334778,0.2142824
-118,0.498700918260118,0.419291168239072,0.2103879
-116,0.498694597389418,0.419306564340474,0.2165993
-114,0.498688533387445,0.41932140213474,0.2368639
-112,0.498682712792867,0.419335698760511,0.234079
-110,0.498677122259854,0.419349470323199,0.2010457
-108,0.498671750054319,0.419362733434388,0.2112149
-106,0.498666586406741,0.419375505606145,0.2083457
-104,0.498661622997831,0.419387804776619,0.205377
-102,0.498656852141212,0.419399648531156,0.2233573
-100,0.498652265971727,0.419411053327521,0.2338639
-98,0.498647856998256,0.41942203508461,0.197923
-96,0.498643617574515,0.419432608687284,0.2111736
-94,0.498639540308992,0.419442788429308,0.226233
-92,0.498635618611686,0.419452588591978,0.2197211
-90,0.498631845894812,0.419462022675164,0.2192972
-88,0.498628216689356,0.419471104543665,0.1955556
-86,0.49862472529162,0.419479847101624,0.2357691
-84,0.498621366481463,0.419488263038353,0.220998
-82,0.498618135012456,0.419496364344472,0.2072074
-80,0.498615025825801,0.419504162551131,0.2140649
-78,0.498612034078629,0.419511668779673,0.2114138
-76,0.498609155436378,0.419518894070004,0.1998695
-74,0.49860638526625,0.419525848563074,0.2161162
-72,0.498603719693181,0.419532542596588,0.2080525
-70,0.49860115469681,0.419538985922768,0.2128513
-68,0.498598686346935,0.419545187697904,0.1903928
-66,0.498596311037639,0.419551157050061,0.2132061
-64,0.49859402508239,0.419556902597713,0.2206455
-62,0.49859182521083,0.419562432782093,0.2243956
-60,0.498589708045204,0.419567755522237,0.2048684
-58,0.498587670668634,0.4195728785236,0.1921458
-56,0.49858570984491,0.419577809189772,0.2188811
-54,0.498583822647544,0.419582555141199,0.213088
-52,0.498582006515441,0.419587123163156,0.2210528
-50,0.498580258704216,0.419591519439137,0.2150085
-48,0.498578576601228,0.419595751182591,0.2097214
-46,0.498576957585024,0.419599823685938,0.2094544
-44,0.498575399412669,0.419603743510824,0.2243437
-42,0.498573899619381,0.419607516294948,0.2100412
-40,0.498572456106798,0.419611147460511,0.2010993
-38,0.498571067609244,0.41961464034341,0.2322392
-36,0.49856973174473,0.419618002610716,0.2139824
-34,0.498568446682959,0.419621239010342,0.2119509
-32,0.498567212611134,0.419624348124139,0.1888299
-30,0.498566023560815,0.419627342584511,0.205606
-28,0.498564877033486,0.419630227094057,0.1852652
-26,0.498563774740958,0.419632998712533,0.1960682
-24,0.498562713839125,0.419635665436143,0.1833774
-22,0.498561692889158,0.419638233416698,0.1933445
-20,0.498560710442597,0.419640706120686,0.1917795
-18,0.498559765045985,0.419643086164821,0.1840586
-16,0.498558855414602,0.419645376351982,0.1856785
-14,0.498557980272838,0.41964757938046,0.1823578
-12,0.498557138500134,0.419649697977782,0.1839967
-10,0.49856437310511,0.419659740766997,0.2014755
-8,0.498647168832806,0.419745297243746,0.1901447
-6,0.4985947001662,0.419695484085959,0.1979422
-4,0.498615153543823,0.419718491810471,0.2074445
-2,0.498544848025747,0.419650643984451,0.1820131
0,0.498106908871609,0.419215070090599,0.1861052
2,0.49740710756352,0.418517545370394,0.1834843
4,0.496099474648861,0.417212103753457,0.1864989
6,0.494192141559354,0.415306879820066,0.1825854
8,0.491797048774763,0.412913817066459,0.1894084
10,0.48882320096715,0.409941923092765,0.2094119
12,0.485397639766623,0.406518242374602,0.20685
14,0.481569709729137,0.402692122222683,0.1895893
16,0.477359545311567,0.398483699750199,0.1852727
18,0.472866433213919,0.393992264212618,0.1850549
20,0.468240836808617,0.389368281439139,0.2023165
22,0.463386788751047,0.384515786447599,0.2435966
24,0.45859962651528,0.379730118984903,0.1961154
26,0.453974607651373,0.375106538788528,0.1863623
28,0.449489706521392,0.37062302232608,0.1860685
30,0.445339964702245,0.36647461320122,0.186258
32,0.441456027730355,0.362591958901196,0.1885204
34,0.437974738682156,0.359111904380083,0.184883
36,0.434774582820169,0.355912936707553,0.189164
38,0.431965651335322,0.353105148813834,0.1901183
40,0.429648984802348,0.35078958294765,0.1902828
42,0.427716830433753,0.348858487932658,0.1900587
44,0.426353573079927,0.347496250169925,0.2054026
46,0.425476671340192,0.346620329751246,0.2815696
48,0.425125680380868,0.346270283279398,0.1977185
50,0.425228077537084,0.346373589472049,0.1941071
52,0.425682571488835,0.34682895833984,0.1875931
54,0.426523021545021,0.347670250472375,0.1901129
56,0.427626907369044,0.348774946765682,0.1939792
58,0.429076298955724,0.350225118400946,0.2054198
60,0.430825189200912,0.351974759415852,0.2070451
62,0.432714271165162,0.353864563969926,0.2184648
64,0.435032316880971,0.35618330515339,0.2312649
66,0.437207687082517,0.358359344718447,0.2051569
68,0.439524120444579,0.360676422319686,0.2287587
70,0.441844542779657,0.362997464712642,0.2228124
72,0.444207806055562,0.365361324772765,0.2920964
74,0.446740042682893,0.367894135784223,0.281916
76,0.449266090234048,0.370420736160195,0.2866698
78,0.451783536115594,0.37293871411647,0.2715289
80,0.454278223704097,0.375433913808463,0.2500957
82,0.456766005746493,0.377922188732723,0.2839676
84,0.459218404617878,0.380375061985825,0.2126714
86,0.461627343038129,0.382784456982042,0.2034129
88,0.463968485208126,0.385126038590589,0.2256774
90,0.466318646707851,0.387476623034694,0.2160091
92,0.468623409631376,0.389781793027533,0.2083965
94,0.471023159140812,0.392181934327082,0.200665
96,0.473519529390009,0.394678681660691,0.1898399
98,0.476142053288499,0.397301568489866,0.2188775
100,0.478891609769266,0.400051474278846,0.1864752
102,0.481723366699592,0.402883567406228,0.2388495
104,0.484637652508382,0.40579817679304,0.2078526
106,0.487668161463361,0.408828997180657,0.2052
108,0.490749792520682,0.411910927981107,0.2128998
110,0.493972262879704,0.415133686832508,0.1986454
112,0.497325604793747,0.418487306410476,0.2234032
114,0.500822104390041,0.421984073248682,0.2048839
116,0.504448660517898,0.425610886587624,0.2063759
118,0.508192107308896,0.429354580935384,0.2135028
120,0.512028960757147,0.433191672648445,0.2246215
122,0.515855215063197,0.437018156276124,0.2330434
124,0.519776797806805,0.440939959733859,0.1974432
126,0.52356263914906,0.444726013505819,0.2058581
128,0.527202511682343,0.448366090495336,0.215304
130,0.530658127396637,0.451821902991676,0.2105517
132,0.533933476113269,0.455097441104214,0.1968959
134,0.537013213273315,0.45817736055126,0.2060726
136,0.539926033271652,0.461090355994523,0.1850352
138,0.542681679272847,0.463846170855385,0.2005808
140,0.54536095645632,0.466525610560441,0.2069308
142,0.547906137113507,0.469070947639024,0.2044979
144,0.550499718509644,0.471664679585339,0.2321701
146,0.553164306956459,0.474329412931487,0.227586
148,0.555991833986169,0.477157079421789,0.2162363
150,0.558900636680676,0.480066016342285,0.2183353
152,0.562062631667542,0.48322814051702,0.2120941
154,0.565364067064303,0.486529700252632,0.1941419
156,0.568965475153455,0.490131228013622,0.2287249
158,0.572696142970221,0.493862011010388,0.1941973
160,0.576447253863005,0.497613232759935,0.2086497
162,0.580477709073695,0.501643794666421,0.2245634
164,0.584620233713053,0.505786421996789,0.2090127
166,0.588972890011915,0.510139177132191,0.2003363
168,0.593494735050437,0.514661117297461,0.1999943
170,0.598274465570907,0.519440939374133,0.2159175
172,0.603289048549745,0.524455610472644,0.2090074
174,0.608486348865608,0.529652995600642,0.2141135
176,0.613751564314344,0.534918292678121,0.2208114
178,0.619238919085934,0.54040572601455,0.2212984
180,0.624605195948651,0.545772078493203,0.2734915
182,0.629726623468293,0.550893578790564,0.25336
184,0.63478671445115,0.555953739819457,0.210268
186,0.639612534481145,0.560779627266335,0.228167
188,0.644146633094837,0.565313790766443,0.2194744
190,0.648490429251735,0.569657649374268,0.2181381
192,0.652673021148037,0.573840301377425,0.2334042
194,0.656665899174818,0.577833237254972,0.2166665
196,0.660304847471558,0.581472241231071,0.1797976
198,0.663895927403869,0.585063374752836,0.1941922
200,0.667089885436596,0.588257384363556,0.2185948
202,0.669795489884475,0.590963038453467,0.1832254
204,0.672216558505941,0.593384154853669,0.2092124
206,0.674369704295087,0.595537346628193,0.1906854
208,0.676200799294714,0.597368485887153,0.2062656
210,0.677743714123175,0.59891144331369,0.2027813
212,0.679076591082296,0.600244361271982,0.1939163
214,0.680238863827023,0.601406673476992,0.1996183
216,0.68124098620317,0.602408833832292,0.219795
218,0.682100385172985,0.603268269355727,0.2120432
220,0.682843101082607,0.604011020446943,0.2127168
222,0.683487363010178,0.604655316235577,0.1933349
224,0.684040728944792,0.605208714760292,0.2150453
226,0.68450356838348,0.605671585565821,0.2098443
228,0.684777437163765,0.605945484535605,0.2244545
230,0.685042460650533,0.606210537078719,0.2147717
232,0.685079264596426,0.606247368990338,0.1918869
234,0.684746936361652,0.605915067671606,0.2048018
236,0.684296878685772,0.605465035901483,0.1812752
238,0.683587166999347,0.604755349148451,0.2227967
240,0.682525193309547,0.603693399456177,0.2204836
242,0.681203347039525,0.602371576282943,0.2174949
244,0.679667668099193,0.600835919572467,0.2237696
246,0.677905131298127,0.599073404166868,0.2037521
248,0.675925186333883,0.597093479795019,0.2087995
250,0.673767945503244,0.594936258783845,0.2044824
252,0.671467173595288,0.592635505951438,0.1983632
254,0.669031050063427,0.590199400779131,0.2149329
256,0.666477396845252,0.587645765231389,0.2032465
258,0.663826320488047,0.584994705881364,0.1865375
260,0.66109045629712,0.582258858059257,0.1951568
262,0.658280068205001,0.579448485721561,0.2008607
264,0.655405563343053,0.576573996022698,0.193612
266,0.652476761015842,0.57364520828943,0.2241136
268,0.649501552506398,0.57067001382615,0.1809074
270,0.646486095218115,0.567654570056813,0.211728
272,0.643435506547466,0.564603994397679,0.1964873
274,0.640350044574918,0.561518544948264,0.1981301
276,0.637242313621569,0.558410826047995,0.2035404
278,0.634105149897252,0.55527367392435,0.1920715
280,0.630939089529761,0.552107624722103,0.2278379
282,0.627752559430028,0.54892110536853,0.1837665
284,0.624554362685983,0.545722918967292,0.1996685
286,0.621423927892006,0.542592494127907,0.2104829
288,0.618252180968552,0.539420756785402,0.2030874
290,0.615215004446128,0.53638358948431,0.2102317
292,0.612338101354559,0.533506695267952,0.195783
294,0.609561674370884,0.53073027682636,0.2340174
296,0.606926444769313,0.528095055446248,0.1854146
298,0.604487588432678,0.525656207022481,0.2059721
300,0.602129507655724,0.523298133861388,0.1870878
302,0.599946379425176,0.521115012960842,0.2395447
304,0.597951666323394,0.519120306913933,0.2183821
306,0.596099215357133,0.517267862737741,0.1954131
308,0.594398605079254,0.515567258995068,0.2137879
310,0.592837439309578,0.514006099515301,0.2192131
312,0.591387157291164,0.512555823550707,0.22884
314,0.590091486034038,0.511260158120172,0.2227691
316,0.588861919430784,0.510030597124809,0.202444
318,0.587818006693261,0.508986689784685,0.208771
320,0.586958910374129,0.508127598660364,0.207176
322,0.586241377896964,0.507410071183024,0.2034428
324,0.5856874700876,0.506856168185817,0.2079608
326,0.585275202414744,0.506443905144495,0.197217
328,0.58494829949971,0.506117006687151,0.2152373
330,0.584717215106358,0.505885926584171,0.2331128
332,0.584539086937295,0.505707802544443,0.1812183
334,0.58439516314856,0.505563882730048,0.1943823
336,0.584282679677829,0.505451403084482,0.1981304
338,0.584186729157664,0.505355456245905,0.1910356
340,0.5841049639027,0.505273694534341,0.2019087
342,0.584038746802388,0.505207480844429,0.2029678
344,0.583995013026552,0.505163750350983,0.2420561
346,0.584061121450723,0.505229861934341,0.2336728
348,0.584111845395482,0.505280588919706,0.1934311
350,0.584351298160552,0.505520044611255,0.2109621
352,0.584794019755358,0.505962769022695,0.1964272
354,0.585424963999759,0.506593715978007,0.2122638
356,0.586237015421658,0.507405770009064,0.2083023
358,0.587285359096047,0.508454116194677,0.2101786
360,0.588525070808316,0.50969383032391,0.2007192
362,0.589915186790836,0.511083948632675,0.2123081
364,0.591383400779851,0.512552164860619,0.2419808
366,0.593016376080985,0.514185142316644,0.1918254
368,0.594594015509759,0.515762783819426,0.1921048
370,0.596088069972633,0.517256840278459,0.1992651
372,0.597541587576019,0.518710359803079,0.2137959
374,0.598904012454481,0.520072786530661,0.2336086
376,0.600175389727766,0.521344165583658,0.2188941
378,0.601395517438343,0.522564295007147,0.2081504
380,0.602565472492408,0.523734251709829,0.2180128
382,0.603621936899261,0.524790717703418,0.2288484
384,0.604656536157335,0.52582531848867,0.2151454
386,0.605540499155638,0.526709282956828,0.1975939
388,0.606172838705376,0.527341623921249,0.2146559
390,0.606722789834833,0.527891576412288,0.2071655
392,0.606969487929773,0.528138275817704,0.2265409
394,0.606832753037818,0.528001542187037,0.2079476
396,0.606501098566834,0.527669888929996,0.2022764
398,0.605814654043612,0.526983445575151,0.1813043
400,0.604763817882041,0.525932610538103,0.2024067
402,0.603453080057162,0.524621873795537,0.194507
404,0.60188732191778,0.523056116697843,0.192526
406,0.600076539767814,0.521245335550465,0.2052488
408,0.598083406115011,0.519252202862618,0.2091954
410,0.596021580282417,0.517190377958759,0.2089007
412,0.593793694001857,0.514962492572074,0.1979813
414,0.591600794062162,0.512769593492702,0.2237013
416,0.589510400303583,0.510679200562154,0.1976539
418,0.587445225076061,0.508614026131581,0.1803399
420,0.58552512053263,0.506693922355186,0.1894279
422,0.583750297801483,0.504919100362284,0.2219639
424,0.582048570373331,0.503217373644665,0.2329283
426,0.580456212096937,0.501625016052135,0.2100529
428,0.578930501940254,0.500099306553647,0.2249625
430,0.577447777167809,0.498616582414691,0.2000112
432,0.576091985526999,0.497260791383592,0.2213719
434,0.574752206063365,0.495921012506783,0.1857467
436,0.573775674571856,0.494944481580071,0.2047371
438,0.572958839362016,0.494127646913829,0.2116225
440,0.572620966196386,0.493789774271392,0.2144745
442,0.572879657798636,0.494048466377197,0.2216972
444,0.573547986348613,0.494716795411827,0.1911137
446,0.574786855234302,0.495955664763978,0.2178127
448,0.576537960569739,0.497706770548367,0.2235147
450,0.578675901972544,0.499844712383273,0.2126623
452,0.581196820387931,0.502365631214541,0.2087622
454,0.58405298164048,0.50522179286736,0.2084965
456,0.587167314870639,0.508336126482765,0.2014052
458,0.590497860506645,0.511666672489556,0.1863512
460,0.594026893992544,0.515195706332322,0.2156552
462,0.597707897777538,0.518876710460787,0.1947987
464,0.601512029020908,0.522680842034734,0.2199297
466,0.605423762699611,0.526592576031606,0.1927392
468,0.609422992302714,0.530591805940935,0.2172827
470,0.613484173159278,0.534652987092229,0.2037387
472,0.617505326878251,0.538674141094869,0.1905318
474,0.621605591220782,0.542774405710418,0.19108
476,0.625578804137799,0.546747618890206,0.2155309
478,0.62938435177644,0.550553166781752,0.2068349
480,0.633095449726935,0.554264264975659,0.1893522
482,0.636682853940824,0.557851669423821,0.1856519
484,0.640129630865434,0.56129844657391,0.2069024
486,0.643473196677757,0.564642012603248,0.1956379
488,0.646731626920876,0.567900443055235,0.2118023
490,0.649796579500695,0.57096539583608,0.2198851
492,0.652836886794996,0.574005703323859,0.1845783
494,0.655615782019738,0.576784598734813,0.2050281
496,0.657944077655669,0.579112894549963,0.1957905
498,0.66015705620111,0.581325873267888,0.1945341
500,0.661945199654724,0.583114016887702,0.2052544
502,0.663110616685124,0.584279434078054,0.2210322
504,0.66397184634144,0.585140663888309,0.2056682
506,0.664387607917937,0.585556425612965,0.19646
508,0.664215943061211,0.585239501531876,0.1789804
510,0.662743360354349,0.581176071214942,0.17941
512,0.660593619867399,0.572549153351303,0.1995205
514,0.657726712803942,0.558592849027681,0.2106835
516,0.653933038581189,0.538914858994552,0.1886458
518,0.649754945201477,0.509566418010566,0.2032
520,0.654833611735148,0.47129167337087,0.2244879
522,0.659929684762841,0.425440016078023,0.2152365
524,0.6675116681441,0.378211040120791,0.1814746
526,0.677652788458338,0.334480678097331,0.2203173
528,0.689121020826076,0.294813583680898,0.1953025
530,0.700377801357805,0.258689807570949,0.1905319
532,0.71050533783948,0.226059535054868,0.1826983
534,0.719147632978303,0.197111607088341,0.1922834
536,0.727425455167862,0.171653223765145,0.2207383
538,0.734419064153318,0.148588300135835,0.1851058
540,0.739857181812562,0.128108204343263,0.2024558
542,0.744056772871049,0.111107353628364,0.1820535
544,0.747802355455622,0.0987706784157494,0.2068146
546,0.750371395550844,0.0903733496012357,0.2039347
548,0.752109195433941,0.0861181995887313,0.2118332
550,0.75314989704898,0.0858701824278787,0.1948756
552,0.754446518341013,0.0901381259797711,0.2173596
554,0.754640425668883,0.0968545349951331,0.1987794
556,0.754581565502859,0.106263936398193,0.2254835
558,0.754615646165564,0.117867906623211,0.2015076
560,0.755200997695572,0.130552207784214,0.1954518
562,0.755327563315987,0.142055327031336,0.1937656
564,0.756646774844818,0.153230235379853,0.2140346
566,0.758560042780781,0.162694568542593,0.1906095
568,0.760352531295103,0.169374625173962,0.1950193
570,0.762731754444291,0.173972105005549,0.185951
572,0.765666572017283,0.176476726183917,0.2000701
574,0.768893007255267,0.176738145568769,0.19608
576,0.772366541304928,0.174958497590955,0.257811
578,0.776305722494854,0.171664478453477,0.1844256
580,0.780518929565804,0.166959993359597,0.2118027
582,0.784886964157133,0.161062546925878,0.2212995
584,0.789472536719432,0.154379638057381,0.2071643
586,0.794253083912393,0.147185415532283,0.2091968
588,0.799129171788295,0.139633220783396,0.2255722
590,0.803988047538771,0.13184949287562,0.2274023
592,0.808861134179189,0.124086672871803,0.2153331
594,0.813613909169268,0.116392241439912,0.1914332
596,0.818160233665487,0.108854892237068,0.1915894
598,0.822512896788724,0.101643505879719,0.1929289
600,0.826655508173041,0.0948595927479574,0.1769463
602,0.830552889091671,0.0885557137513586,0.2052494
604,0.834187984218642,0.0827804084529022,0.2201511
606,0.837546466078933,0.0775614545599673,0.2125503
608,0.840618031397453,0.0729104844258385,0.2352268
610,0.843407101425622,0.068837916161582,0.2246666
612,0.845923216231677,0.0653420988731573,0.212001
614,0.848160171805192,0.0623923644456148,0.194406
616,0.850149903121908,0.0599854309657424,0.2179695
618,0.851890821059453,0.0580719606267154,0.1924783
620,0.853387424017285,0.0566024973088163,0.186959
622,0.854668583370637,0.0555455141027414,0.2062733
624,0.855761863880015,0.0548603713860665,0.2051471
626,0.85669049994733,0.054496838175587,0.2385599
628,0.857476603618133,0.0544013738012997,0.186426
630,0.858141751837743,0.0545197026158589,0.1890049
632,0.858706002970061,0.05479806983568,0.1858135
634,0.859189299316285,0.0551867903426035,0.1935505
636,0.859610004682276,0.0556400016275819,0.1978804
638,0.859984524769785,0.0561165065248697,0.183108
640,0.860328720928495,0.0565819492017863,0.1877154
642,0.860655097100527,0.0570062621247003,0.1793505
644,0.860975116701512,0.0573662066839129,0.2222728
646,0.861298302035284,0.0576442207326601,0.2073482
648,0.861631872372728,0.0578276608769172,0.183844
650,0.861981276481841,0.0579088621154409,0.196048
652,0.862350256945086,0.0578845860090361,0.2160523
654,0.862741687608817,0.05775600920017,0.1981512
656,0.863155991342332,0.0575264038718848,0.2293441
658,0.863593620426521,0.057202876521518,0.2221513
660,0.864053882442396,0.0567942446124727,0.2282711
662,0.864535183824115,0.0563105788555015,0.2037841
664,0.865035513965935,0.0557629854473451,0.1914564
666,0.86555229760121,0.0551628142049541,0.2083265
668,0.866083479120567,0.0545220950725568,0.2064261
670,0.866625788134077,0.0538513246693419,0.214036
672,0.867177023584639,0.0531613755800269,0.2195812
674,0.867734942605273,0.0524619244363591,0.2219458
676,0.868297321084848,0.0517613052014542,0.2034266
678,0.868862265080264,0.0510666557976097,0.1888085
680,0.869428021057476,0.0503836516499609,0.2138967
682,0.869993896892313,0.049717311105272,0.198637
684,0.870558377689193,0.0490701672698571,0.2077093
686,0.87112135458494,0.0484446184395747,0.2033582
688,0.871682871840538,0.0478416582444054,0.1936571
690,0.872243093911783,0.0472610424322461,0.2112369
692,0.872802356244482,0.0467015575743759,0.1740046
694,0.873361992734702,0.046161930403484,0.1815038
696,0.873922391042663,0.0456391102942571,0.2244284
698,0.874485220554438,0.0451307268312859,0.1995835
700,0.875052142697934,0.0446338412544202,0.1961492
702,0.87562477368146,0.0441451247608172,0.1943608
704,0.876204950317521,0.0436612724431841,0.2217619
706,0.876794426254526,0.0431788395977203,0.2003362
708,0.877395793431312,0.0426951749714306,0.1891337
710,0.878010573562277,0.042206629705922,0.2071258
712,0.87864142629738,0.0417108342210116,0.2150947
714,0.879290938297785,0.0412054001717512,0.1890228
716,0.879961631610732,0.0406879779015947,0.2103793
718,0.880656246251064,0.0401565042584102,0.2006659
720,0.881377489515623,0.0396089521175153,0.2116636
722,0.882129009424073,0.0390441427654697,0.213389
724,0.882913513393855,0.038459844876804,0.1780117
726,0.883735011961358,0.0378549547895708,0.2193422
728,0.88459767051044,0.037228131031984,0.2211265
730,0.885505817722566,0.0365777514566525,0.2159268
732,0.886464231183038,0.0359020945174454,0.1918766
734,0.887477955044521,0.0351990426278304,0.20771
736,0.888553157394604,0.0344667978647598,0.2318683
738,0.889695204587691,0.0337018897530005,0.2153872
740,0.890910817712662,0.0329012168303184,0.2200449
742,0.892204557289077,0.0320584512474494,0.1899972
744,0.893395516284346,0.0310158593917234,0.2062951
746,0.894632352840328,0.0299472729675707,0.2085483
748,0.895416468150772,0.0284345031085004,0.2099701
750,0.895674346140457,0.026546888285544,0.1788343
752,0.895017380782107,0.024084325437603,0.2083384
754,0.893002879064359,0.020905532560334,0.1771799
756,0.889746884355357,0.017494226773188,0.2436989
758,0.885263222571081,0.0142683433267556,0.1885393
760,0.879779628646073,0.0118950253746495,0.1912134
762,0.873832377579904,0.0112983440379919,0.2076483
764,0.868072627958698,0.0133490431655914,0.19434
766,0.862614197852306,0.0181650040206165,0.2020008
768,0.857623478657566,0.0256290073864717,0.1985476
770,0.853207297519169,0.0352298021686086,0.1829027
772,0.848876838782122,0.045959424581005,0.2271225
774,0.844350617865903,0.0570388797406015,0.1957681
776,0.839415247584915,0.0677992504639081,0.2219095
778,0.833863338640067,0.0776736555690075,0.1944164
780,0.827789319056564,0.0865338645109935,0.2001273
782,0.821164438195243,0.0942413253139153,0.1800044
784,0.814158677760816,0.100965764542163,0.1924213
786,0.806716555774881,0.106733648121633,0.1995917
788,0.799168907360605,0.112027924247433,0.1939543
790,0.791676764256761,0.117153073281414,0.2255132
792,0.784052095690283,0.122049982645512,0.1985883
794,0.776414304598127,0.126995122094864,0.2034018
796,0.768873718890902,0.132243359923373,0.2073845
798,0.761300245550977,0.137777360656172,0.1923441
800,0.753850329827153,0.143851371856039,0.2271821
802,0.746286662341342,0.150274632675722,0.1922467
804,0.73836413831974,0.156857685267264,0.1989788
806,0.730375835892316,0.163969688334729,0.217614
808,0.721971166005068,0.171274487028584,0.2215809
810,0.712881183745757,0.178555073221946,0.1945205
812,0.702629292110881,0.185485519529053,0.223837
814,0.692720796702564,0.192581430562564,0.2023247
816,0.681256206085114,0.197369005923275,0.1886749
818,0.669938771343547,0.201614158841644,0.1878455
820,0.65647678089408,0.203075768373621,0.2034048
822,0.644932360380728,0.205856032485387,0.2082626
824,0.63268469453757,0.207366650391763,0.2078832
826,0.620616661204186,0.20851793475302,0.2098432
828,0.609936223768462,0.210541934441366,0.2037335
830,0.598162639373706,0.210979751409733,0.2220714
832,0.587973154726392,0.212528909069678,0.2188037
834,0.577444702615114,0.213285441308595,0.2034686
836,0.567127650915277,0.21381786526119,0.2503456
838,0.557030874930428,0.214152381350054,0.2032761
840,0.54668046681864,0.213831658673431,0.2126399
842,0.536491582928357,0.213286731974335,0.2062707
844,0.526533336693434,0.212601931487514,0.2080027
846,0.51657671042793,0.211562825801292,0.2352791
848,0.506900942459778,0.210462637259453,0.1980932
850,0.497469216605606,0.209277958129691,0.2450925
852,0.488303248516568,0.208043362461042,0.1984398
854,0.479414772704323,0.206782917515102,0.2181846
856,0.470753532888036,0.205458197404609,0.2218754
858,0.462298958463258,0.204059981736678,0.2004979
860,0.454059571272694,0.202607683462108,0.2090154
862,0.445971410207611,0.201047793502128,0.2061647
864,0.438028771326903,0.199384639893749,0.2037591
866,0.43030587280342,0.197702070821273,0.2156391
868,0.42268962952882,0.195896246421807,0.2145291
870,0.415389001020575,0.194185003061798,0.2130033
872,0.408477383613319,0.192650261115866,0.2160702
874,0.401955605618661,0.19130103497732,0.2307324
876,0.396110167704528,0.190431687593117,0.1917166
878,0.390718111799111,0.189826812866893,0.2078896
880,0.386229227156226,0.189943454603019,0.2159803
882,0.382494918095274,0.190639986537803,0.2037819
884,0.379704454524136,0.192112374597847,0.2124683
886,0.377726731355229,0.194235947524756,0.2338774
888,0.376475881115742,0.196931020194648,0.2233461
890,0.375868740924416,0.200120370830272,0.2021415
892,0.375778520656448,0.203682918951582,0.2249867
894,0.376152123356571,0.207571055147187,0.2012637
896,0.376913038865881,0.211713543653176,0.226729
898,0.378002419953488,0.216056607051208,0.2101796
900,0.379302226293379,0.220487078443605,0.2348051
902,0.380840717493707,0.225037902331786,0.2070386
904,0.382445198830533,0.229540887865629,0.2327045
906,0.384079416638365,0.233964111432476,0.2323321
908,0.385664511944368,0.238232877187084,0.2101207
910,0.387218059292426,0.242368762483159,0.2323777
912,0.388722394163055,0.246357951625306,0.2346382
914,0.390204042388092,0.250230671353436,0.2121155
916,0.391600355115659,0.253927831626026,0.1955506
918,0.392788666397389,0.257330188787052,0.2120187
920,0.39385472714735,0.260526784875201,0.2218999
922,0.394491442752792,0.26321369036676,0.1867002
924,0.394801927697987,0.265497063722162,0.1929059
926,0.394446134222858,0.267039784767878,0.2153761
928,0.393566227891276,0.267986834796646,0.2244213
930,0.392022474098366,0.268201187423966,0.2127522
932,0.389875541318021,0.267746116010051,0.2023882
934,0.387179965187407,0.266678661750929,0.2259716
936,0.384001717824993,0.265067206843038,0.216074
938,0.380448273414758,0.263021543760399,0.1939883
940,0.376614418594569,0.260638689188923,0.2580662
942,0.372510534331296,0.257931169306651,0.2032546
944,0.368277662226844,0.255042089359893,0.1887372
946,0.363952480882926,0.252010113168824,0.2062392
948,0.359611161034161,0.248913321277457,0.2136233
950,0.355280535481885,0.245780383785458,0.2049355
952,0.350930086757335,0.242582550795412,0.1925108
954,0.346648839734758,0.239410547700755,0.2151386
956,0.342585798996855,0.236415015121254,0.2224299
958,0.338637643072257,0.233494205609992,0.1961451
960,0.335060037775488,0.230905299366419,0.2179057
962,0.33186409683319,0.228660867143127,0.2172345
964,0.32916521292256,0.226877703476071,0.2103015
966,0.326846939981388,0.225440711101153,0.2180525
968,0.324852129109721,0.224294038880686,0.2301257
970,0.323144782117839,0.223402937297659,0.2076428
972,0.321664466447221,0.222708175247537,0.2323223
974,0.320388970267368,0.222188696933708,0.2314716
976,0.319281328463581,0.221808649584294,0.2144802
978,0.31831978349298,0.221547345970494,0.2110146
980,0.31748359533199,0.221385075952285,0.2167366
982,0.316754237831786,0.221304304370697,0.2059054
984,0.316117926549445,0.221292200356395,0.2158355
986,0.315560893228553,0.221335913231206,0.2233938
988,0.315072507454948,0.221425695530052,0.2074822
990,0.314642973224791,0.221552600882805,0.2061905
992,0.314264128189512,0.221709284522727,0.208477
994,0.313928697701528,0.221889258547251,0.2120304
996,0.313630969275151,0.22208756754744,0.214327
998,0.313365535472894,0.222299532618121,0.2068485
1000,0.313128234424314,0.222521692957657,0.1988185
1002,0.312915156155065,0.222750813236684,0.2223227
1004,0.312723347622331,0.222984589633356,0.2306036
1006,0.312550105948668,0.223220944029151,0.2072574
1008,0.312393186447742,0.223458232959686,0.2221826
1010,0.312250663804408,0.223695109684681,0.2036924
1012,0.312120845283609,0.223930438252912,0.1948704
1014,0.31200229872369,0.22416332231895,0.1935081
1016,0.311893758598394,0.224393011997285,0.2302501
1018,0.311794141191006,0.224618919798485,0.2328183
1020,0.311702502906702,0.224840579674583,0.2127783
1022,0.311618026394287,0.225057633846088,0.2044843
1024,0.311540006221623,0.225269819155801,0.2015719
1026,0.311467829591152,0.225476948437029,0.2134512
1028,0.311400966278792,0.225678901080482,0.2128538
1030,0.311338953702044,0.225875608706499,0.1998059
1032,0.311281387096505,0.2260670459228,0.2227754
1034,0.311227912046464,0.226253223414222,0.2069316
1036,0.311178214303006,0.226434178299022,0.2252549
1038,0.311132015865581,0.226609970727987,0.2074134
1040,0.31109569581965,0.226787305220208,0.1954437
1042,0.311135672963836,0.227032913769356,0.2127084
1044,0.311192521871068,0.227287672366122,0.1941559
1046,0.311386434752972,0.227672063306106,0.2224501
1048,0.311728957567788,0.2281979117247,0.215131
1050,0.312273394410479,0.228918790397972,0.2177595
1052,0.312968859636897,0.229784072262028,0.2031616
1054,0.313795573733439,0.230774226663048,0.2207946
1056,0.314733062488724,0.231869018894827,0.2085045
1058,0.315717872877751,0.233005226435152,0.217979
1060,0.316776141695334,0.234209207917996,0.2021471
1062,0.317820771259353,0.23539407916288,0.1926179
1064,0.318836465905273,0.236544749983117,0.2050399
1066,0.319782963760438,0.237621156262031,0.2108842
1068,0.320682668480312,0.238645891979715,0.2179126
1070,0.321539345198807,0.239622905442943,0.2171338
1072,0.322326505792832,0.24052588481874,0.2083492
1074,0.323081465366609,0.241392314877595,0.2067813
1076,0.323750354952083,0.242168489942985,0.2035226
1078,0.324343236097311,0.242864628719531,0.2076631
1080,0.324932952647427,0.243553726304663,0.2086194
1082,0.325459484040848,0.244175907706832,0.2304994
1084,0.326106596497917,0.244915079247817,0.2050924
1086,0.326908963144433,0.245806048891873,0.2368951
1088,0.328059539033076,0.247041901464988,0.220834
1090,0.329400527616233,0.248464965318153,0.2106179
1092,0.331102765209865,0.250246196974481,0.2105541
1094,0.333156817523428,0.25237627783545,0.1992054
1096,0.335513345045889,0.254805979736631,0.2467854
1098,0.338181179326138,0.257544241391436,0.2195105
1100,0.34091473911964,0.260345584694929,0.1975086
1102,0.34364574406139,0.263141828548054,0.2586724
1104,0.346267789115653,0.26582666345294,0.2778972
1106,0.348784504945071,0.268403812022098,0.2282076
1108,0.351205143275804,0.270882614478388,0.2181468
1110,0.35351075722888,0.273244209116118,0.2100976
1112,0.3557377887151,0.275525119820824,0.2120194
1114,0.357895170892072,0.277734358646474,0.2135045
1116,0.360017199341055,0.279906297107967,0.2288666
1118,0.362086532020308,0.28202366624579,0.2279325
1120,0.364068131001527,0.284051498469575,0.2202048
1122,0.366047736115918,0.286075601307265,0.2164067
1124,0.36788082048178,0.287951513031913,0.2441175
1126,0.369436093221447,0.289548005474112,0.208455
1128,0.37075154162482,0.290903126277425,0.2250219
1130,0.371564938347993,0.29175470618545,0.2068962
1132,0.371979761033691,0.292206278747382,0.2151454
1134,0.371692621600228,0.291954509688887,0.2211761
1136,0.370853261660597,0.29114919241003,0.2248478
1138,0.369344698826366,0.289673394365052,0.2145858
1140,0.367234605068954,0.287594835496676,0.2205791
1142,0.364577953581941,0.284968535168689,0.1980592
1144,0.361459413200572,0.281879206653095,0.1947356
1146,0.357958919687677,0.278406828481132,0.2187832
1148,0.354151879076569,0.274626847848815,0.2434523
1150,0.350097774929217,0.270598787935424,0.2654213
1152,0.34586286042004,0.266388940045314,0.2276276
1154,0.341603946615803,0.26215415194368,0.2787019
1156,0.337342855134239,0.257916280568922,0.2466694
1158,0.333228995740402,0.253824769680739,0.2823559
1160,0.329493892791954,0.25011117635521,0.2269975
1162,0.326263403709837,0.24690138950338,0.2174998
1164,0.323551702899676,0.244209613838793,0.2172205
1166,0.321248412048888,0.241925500218986,0.2199745
1168,0.319302271387472,0.239997816949001,0.2246102
1170,0.317652971033238,0.23836628116773,0.2154006
1172,0.316252289656033,0.236982697551716,0.2223421
1174,0.315064428607387,0.235811292482885,0.2277384
1176,0.314054878812759,0.234817580977448,0.2084785
1178,0.313219199957315,0.233997145906956,0.2022059
1180,0.312746582298051,0.233539199844382,0.1888585
1182,0.31248037677877,0.233287115211774,0.2129867
1184,0.313251726289637,0.234072055571259,0.2192622
1186,0.314316798395381,0.235150208383523,0.2037872
1188,0.31702040236946,0.237866402071108,0.2226102
1190,0.320696278140698,0.241554394993084,0.1980007
1192,0.325598872406933,0.246468651585693,0.2127306
1194,0.331047356846517,0.251928360599813,0.223531
1196,0.337033786803496,0.257925593811142,0.2244734
1198,0.34351938746601,0.26442159222266,0.2223619
1200,0.350333805250626,0.27124601747211,0.214983
1202,0.357422591838183,0.278344435890139,0.2247515
1204,0.364763234399561,0.285694348747511,0.2050902
1206,0.372181244812179,0.293121281492251,0.2143331
1208,0.379532198391644,0.300480822501165,0.2100839
1210,0.386819232703476,0.307776121910688,0.1952772
1212,0.393760526573724,0.314725370645903,0.2465381
1214,0.40044559780458,0.321418098153874,0.2202449
1216,0.406476483689763,0.327456352936072,0.2080799
1218,0.412022758443832,0.333009719994105,0.2137885
1220,0.416729390354995,0.337723177998316,0.221655
1222,0.42075140402962,0.341751761547495,0.2289374
1224,0.423899503747481,0.344906184538753,0.2206299
1226,0.426149247262658,0.347162013982506,0.2198709
1228,0.427667439013484,0.348686063225969,0.1985749
1230,0.428344874099311,0.349369135942968,0.2256922
1232,0.428319848509326,0.349349536375308,0.2220634
1234,0.427625568042064,0.348660478264369,0.2331751
1236,0.426330675368495,0.34737061192582,0.2428194
1238,0.424605069053777,0.345649843282562,0.2209091
1240,0.422500387916847,0.343549818235096,0.2118256
1242,0.420158461291087,0.341212372932553,0.2020005
1244,0.417571833276885,0.338630058035233,0.2078918
1246,0.414877680695521,0.335940056678093,0.2206212
1248,0.412116848079913,0.333183219470741,0.2241984
1250,0.409346190471346,0.330416407303056,0.2049439
1252,0.406577394370252,0.32765131230453,0.2136167
1254,0.403857936359662,0.324935416475965,0.1984721
1256,0.401139299884854,0.322220208477048,0.2350359
1258,0.398538816996259,0.319623025376895,0.214375
1260,0.396058949072638,0.317146333384568,0.2074238
1262,0.393742286285194,0.314832727320265,0.2029711
1264,0.391563715585367,0.312657098609917,0.2147616
1266,0.389496471585792,0.310592686172698,0.1981992
1268,0.38763175276277,0.308730692629801,0.2092545
1270,0.3858553199362,0.306956882790432,0.2076794
1272,0.384346086486339,0.305450173874418,0.1927583
1274,0.383175291786706,0.304281808950728,0.2262052
1276,0.382323832529746,0.303432688268545,0.1925692
1278,0.381886136173405,0.30299724270905,0.2273276
1280,0.38180556825786,0.302918841107164,0.2263139
1282,0.382120104119911,0.303235461970759,0.2163455
1284,0.38274980387056,0.303867168462884,0.232272
1286,0.383610459658202,0.304729755669421,0.2073743
1288,0.384701302303294,0.305822457238055,0.2490797
1290,0.38592675175786,0.307049695841915,0.2160136
1292,0.387262950127473,0.308387616205545,0.2044624
1294,0.388668131485235,0.309794454922715,0.2222683
1296,0.390120825599284,0.311248744187612,0.2195595
1298,0.391500668194711,0.312630122060319,0.2154206
1300,0.392909580641414,0.314040512158081,0.2119175
1302,0.394113499926367,0.315245853630862,0.2216351
1304,0.395098391437995,0.316232113948891,0.2082053
1306,0.395767028353842,0.316902068293376,0.2378966
1308,0.396180873887534,0.317317181806398,0.2100805
1310,0.396377339796738,0.317514868101693,0.2325816
1312,0.396362828530007,0.317501531414221,0.2088397
1314,0.396160698666624,0.317300532042612,0.2205059
1316,0.395715741116701,0.316856662551794,0.2120449
1318,0.395254247483212,0.316396216137442,0.222266
1320,0.394100004242785,0.315242980809103,0.1978479
1322,0.39306812985468,0.314212076501418,0.2118407
1324,0.391235519864729,0.312380400180223,0.2169887
1326,0.389011660981799,0.310157439921088,0.1908249
1328,0.386140488486715,0.307287132320242,0.2167992
1330,0.38270791564057,0.303855391904808,0.2066396
1332,0.379007591429399,0.300155868879333,0.2216509
1334,0.374747731984431,0.295896780547818,0.2108299
1336,0.370057802336795,0.291207593070146,0.2221352
1338,0.364864319375297,0.286014824421509,0.2184489
1340,0.359269932573318,0.280421125120897,0.2240381
1342,0.353585067743549,0.274736921987363,0.2130932
1344,0.347777772617454,0.26893026372096,0.1969144
1346,0.342165063271926,0.263318167330814,0.2217199
1348,0.337054434624601,0.2582081286318,0.1992664
1350,0.332646239891754,0.25380050170376,0.2083561
1352,0.328948519965095,0.25010332826955,0.1916377
1354,0.325802759416545,0.246958093701047,0.2286421
1356,0.323146669520781,0.244302510042854,0.2231717
1358,0.320891309651791,0.242047637409987,0.225432
1360,0.318973894337285,0.24013069104337,0.2142112
1362,0.317345467071336,0.238502715123518,0.2135881
1364,0.315958197434211,0.237115879891378,0.2244406
1366,0.314779370050449,0.235937470607369,0.2088983
1368,0.313775423459869,0.234933926423324,0.2131751
1370,0.312924086477283,0.234082976743125,0.2182933
1372,0.312199121555074,0.233358384585825,0.2163929
1374,0.311584685630024,0.2327443074341,0.1998345
1376,0.311062452438267,0.232222419549248,0.2081248
1378,0.310730487422213,0.232461021286199,0.2106237
1380,0.311012183660931,0.236482833471911,0.232119
1382,0.312043114329738,0.246128595760654,0.2147342
1384,0.314174732259278,0.262743187369133,0.2218317
1386,0.317164858255987,0.286476849034489,0.2102344
1388,0.319528478917178,0.322413217340772,0.1992814
1390,0.314225965343829,0.37148931789811,0.2045215
1392,0.306143864830372,0.426821916704463,0.2377707
1394,0.293064182370387,0.482311946000299,0.2164957
1396,0.278908293559857,0.537077981032959,0.2366575
1398,0.26211092143735,0.58724510677022,0.2382485
1400,0.244052794601767,0.632455747175204,0.2350897
1402,0.22462198729539,0.671779826531656,0.2288148
1404,0.204339144939252,0.705775898123645,0.2274054
1406,0.18509626652415,0.736564576981136,0.2298254
1408,0.166622451327143,0.766467853001608,0.2257532
1410,0.149453749837276,0.796080191601074,0.220444
1412,0.133872597014226,0.82331930795506,0.2137414
1414,0.120335348712123,0.846712342221297,0.2139336
1416,0.108901698886466,0.865843389510903,0.2384139
1418,0.0991245066233422,0.881266706126893,0.2153621
1420,0.090505318059947,0.894311707248609,0.2272828
1422,0.0826483073330113,0.905803200987422,0.2115549
1424,0.0757668101746455,0.915117874498083,0.1948865
1426,0.0706619923130068,0.920014377340376,0.2085009
1428,0.0681097267337367,0.918249939920196,0.2203027
1430,0.0681242681352746,0.90977841564234,0.2101532
1432,0.0697292266469339,0.897408271189427,0.2156274
1434,0.0714426451509159,0.885502547724748,0.2115923
1436,0.0722625577747716,0.87708264615836,0.205259
1438,0.0728292790011626,0.871061095119623,0.2211383
1440,0.0752218059705616,0.86328523170001,0.2113622
1442,0.0796641834731186,0.850256223887509,0.2146008
1444,0.0852386460233686,0.832240213768008,0.2228448
1446,0.090756106510282,0.813895117906175,0.2051588
1448,0.0940919022644054,0.801603079704873,0.2338649
1450,0.0951429592490861,0.798197667223179,0.2169947
1452,0.0958484082217758,0.799987678492414,0.1980934
1454,0.0979873535099012,0.800968681433094,0.214195
1456,0.10155875724448,0.79717569378974,0.2083915
1458,0.104899622951679,0.788759845595987,0.1874247
1460,0.107133470284706,0.780886062332562,0.2149787
1462,0.106843702577669,0.779671823765326,0.2033917
1464,0.104028602964924,0.78684350468987,0.2045467
1466,0.101223096351351,0.797500295851521,0.2059319
1468,0.0998092105862785,0.804588472842861,0.2105459
1470,0.101970763422557,0.806743308473073,0.2112299
1472,0.105206148735942,0.804374941570645,0.1929694
1474,0.109409869888926,0.805489553250297,0.2083229
1476,0.112303236207727,0.813364914363086,0.1990873
1478,0.114536826664015,0.82838410346733,0.228337
1480,0.118021081292537,0.843621293098012,0.2301417
1482,0.125267884795629,0.851323685835026,0.2132147
1484,0.137357895195604,0.849455769383649,0.2204721
1486,0.15269393808077,0.840841561476049,0.2128482
1488,0.169340643601168,0.831859290794447,0.2059216
1490,0.185535926420415,0.827026057604461,0.2218028
1492,0.201221021693755,0.82695302322259,0.2490477
1494,0.218184033530637,0.826858654228245,0.2138029
1496,0.237977662436677,0.821980254817385,0.2422193
1498,0.259988686651739,0.813513796200084,0.2360724
1500,0.282379756135435,0.805385848715473,0.2590457
1502,0.303690828239617,0.801310635352909,0.2170492
1504,0.322672700256979,0.801373929306702,0.240097
1506,0.342070314146593,0.805142240127816,0.2473207
1508,0.359446027950494,0.805857307966507,0.2257738
1510,0.378880610692539,0.805929308036642,0.2255658
1512,0.39842228558579,0.804623935966994,0.2312442
1514,0.416976897571337,0.803021645185991,0.2304845
1516,0.435690383461288,0.803689086707054,0.2051277
1518,0.452612953413478,0.804675797896866,0.2274096
1520,0.468347307878025,0.805610930502828,0.1986135
1522,0.483036968132337,0.805678206172722,0.2029542
1524,0.497472110790277,0.805342363556184,0.2178822
1526,0.509834021442203,0.803026247768078,0.2080296
1528,0.521608699420374,0.800619088489055,0.2133453
1530,0.532523402472483,0.798086338463467,0.2230449
1532,0.542171672326918,0.795011094822687,0.198983
1534,0.551123917884694,0.791809543301899,0.1985279
1536,0.55959356097641,0.788544334709948,0.1967633
1538,0.56739688150572,0.784962944125726,0.2189019
1540,0.574676064103703,0.781213177703533,0.2024751
1542,0.581386313444477,0.777282365983765,0.2105526
1544,0.587578394536035,0.773240073755224,0.2104175
1546,0.593335569815432,0.769162844364074,0.2101625
1548,0.598668360626143,0.765037796690686,0.2228078
1550,0.603600250232547,0.760862508704569,0.2175755
1552,0.608161492726065,0.756647450017099,0.1965653
1554,0.612448805914464,0.752476653233318,0.1842156
1556,0.616260307241304,0.748139401917216,0.214286
1558,0.619819018010083,0.743850305721515,0.2044237
1560,0.622749593247589,0.73922442011227,0.2089577
1562,0.625194808919843,0.73439384853072,0.2344422
1564,0.627085352066414,0.729278368173487,0.2194802
1566,0.628388955765245,0.723835265617194,0.2124435
1568,0.629205839359772,0.718155031207184,0.2086074
1570,0.629754131395666,0.71244669419704,0.2161161
1572,0.629065525236635,0.70573328024811,0.2012445
1574,0.628957318309253,0.699823703386576,0.2256504
1576,0.627832941386193,0.693113241973532,0.2097742
1578,0.625776362007406,0.685677951716818,0.199456
1580,0.623527020988736,0.678249628363376,0.2188918
1582,0.620857128539453,0.670593118382077,0.2117566
1584,0.617557202222081,0.6624918541866,0.2259972
1586,0.613813878587277,0.654125652479569,0.2193801
1588,0.60980524949055,0.645666035132346,0.2110809
1590,0.605529321064306,0.637104675301024,0.2134772
1592,0.601039919607835,0.628489293813456,0.2146932
1594,0.596275814704957,0.619752774887926,0.2079456
1596,0.591485844805547,0.611138284983186,0.1853651
1598,0.586826256478346,0.602796605202685,0.2243858
1600,0.582052198256657,0.594477618041873,0.2125361
1602,0.577554183283536,0.586566762879473,0.2240611
1604,0.573346623165718,0.579073562843267,0.2212684
1606,0.569316372841467,0.571880162974897,0.2145743
1608,0.565522040390038,0.56504063363706,0.2353249
1610,0.561835236493087,0.558422213837373,0.2595943
1612,0.5583309322721,0.552095663150586,0.1892178
1614,0.554725847281457,0.545773643993545,0.1940197
1616,0.551024888105424,0.53945715468883,0.2739592
1618,0.547195598568962,0.533109974325577,0.2297768
1620,0.543220603974183,0.526711101827928,0.2086096
1622,0.539072319314997,0.520229459180948,0.213233
1624,0.535049325086136,0.513960262425596,0.2173381
1626,0.530148294367324,0.506896944097342,0.2238112
1628,0.526230459102617,0.500897615022325,0.1872445
1630,0.521412862981531,0.494076312871993,0.2207694
1632,0.516557924105616,0.487292560654786,0.2014309
1634,0.511784929703788,0.480662857402869,0.1975179
1636,0.506902095966331,0.473992734119373,0.2083743
1638,0.501566100894238,0.466936282878122,0.2178958
1640,0.497305020883769,0.461019089791193,0.2319267
1642,0.492433164930827,0.454553065724369,0.2302362
1644,0.487950257000776,0.448535625302093,0.221891
1646,0.48373320253079,0.442841450164486,0.2136116
1648,0.479574836207416,0.437261233615316,0.2290688
1650,0.475784704948667,0.432102460586269,0.2154236
1652,0.472317586831111,0.427317923654077,0.1959134
1654,0.469067594448065,0.422799823593061,0.2319582
1656,0.466145440652815,0.418657032413395,0.2242053
1658,0.463511117290417,0.414847769485181,0.2236657
1660,0.461048174331271,0.411253878158116,0.1998626
1662,0.458849671755448,0.407966775222637,0.1854515
1664,0.456859504853183,0.404928773874705,0.1885004
1666,0.455072836614557,0.402133513854138,0.1921481
1668,0.453486378684362,0.39957624022978,0.2861861
1670,0.45215930649997,0.397314716446263,0.2191346
1672,0.450948533799088,0.395204496816456,0.2137823
1674,0.450092969732886,0.39348318169287,0.3300669
1676,0.449674246188274,0.392231142918204,0.220322
1678,0.449583195020372,0.391337999255161,0.247723
1680,0.450094073117667,0.391076839714067,0.2060131
1682,0.451158396471043,0.391398055947578,0.3162734
1684,0.452478136763841,0.392002537228218,0.2276575
1686,0.455313550829118,0.394149498351795,0.2037578
1688,0.457469112511401,0.39564241000225,0.1903581
1690,0.459839378390654,0.397374863033479,0.1979487
1692,0.464151161079492,0.401072740377414,0.2316216
1694,0.465896182687063,0.402226869169724,0.1964401
1696,0.468504326209447,0.40426627085109,0.2097549
1698,0.469845030704099,0.405059555100079,0.2136024
1700,0.470977489799381,0.405665117146734,0.2170527
1702,0.472641653785836,0.406822138711883,0.2182986
1704,0.473931066146624,0.407623423428106,0.2086999
1706,0.475199685916359,0.408422218130075,0.2150455
1708,0.476434853194921,0.409205177339104,0.2218348
1710,0.477512226016035,0.409847299140695,0.3166511
1712,0.478297152717705,0.410213296600337,0.3073589
1714,0.47888141338995,0.410394338292103,0.3240472
1716,0.479160694170908,0.410285521709407,0.3805673
1718,0.479221582205918,0.409972867371675,0.345371
1720,0.479138589081894,0.409530341437674,0.303711
1722,0.478908420826723,0.408954124914877,0.3367164
1724,0.478556666997178,0.408269301985273,0.3378815
1726,0.478208408137416,0.40760046673142,0.3634802
1728,0.477914556714604,0.406998063366525,0.4107102
1730,0.477622124158841,0.406408652596216,0.3505019
1732,0.47763544116987,0.406136131280957,0.3800634
1734,0.477834363313191,0.406059937340884,0.3465845
1736,0.478310037598315,0.406270815832422,0.4024079
1738,0.478981047686381,0.406686963495974,0.3818277
1740,0.479721874816437,0.407182489139589,0.3747419
1742,0.480559687666694,0.407784202959162,0.4164418
1744,0.481221512168543,0.408218785831202,0.3728371
1746,0.481827730161065,0.408606287465321,0.4028094
1748,0.482074021878787,0.408642068408738,0.3734873
1750,0.4820879559651,0.40845338959446,0.3780353
1752,0.481871358613311,0.408041781034423,0.4355347
1754,0.481409208233017,0.407391936054633,0.4032718
1756,0.480896993680284,0.406699069110278,0.369793
1758,0.48026726881227,0.405895469940471,0.3803361
1760,0.479608118731344,0.405068969427868,0.4038365
1762,0.478835331914525,0.404135111357572,0.3741214
1764,0.477960104765254,0.403104856612401,0.215053
1766,0.477001353271749,0.401996894487928,0.2038221
1768,0.476007558635593,0.400859487990595,0.2278509
1770,0.474958956232682,0.399672662480567,0.1863297
1772,0.474005639644326,0.398586309396577,0.2148072
1774,0.473137843732987,0.397590469036878,0.2059939
1776,0.472453008956954,0.396782394590102,0.2034556
1778,0.471900080675239,0.396110851166992,0.2260488
1780,0.471702520187662,0.395799126577492,0.2048693
1782,0.471732395307482,0.39571912165021,0.2071709
1784,0.472238785792819,0.396119755420286,0.2287415
1786,0.473095551069024,0.396874732617036,0.1865776
1788,0.474299313768362,0.397980526977833,0.2088803
1790,0.475814784320798,0.39940170562159,0.2791853
1792,0.477544211369413,0.401040379254953,0.1990323
1794,0.479478306695672,0.40288712689616,0.190195
1796,0.481580368113802,0.404905118575543,0.2750241
1798,0.483816256606876,0.407060092285002,0.2818955
1800,0.486131294524632,0.409297251996199,0.2236231
1802,0.488443591584929,0.411534593489108,0.1926593
1804,0.490818007425284,0.413836866737113,0.2260744
1806,0.492937232084517,0.415886656228454,0.194045
1808,0.494850410814527,0.417733005623797,0.2213643
1810,0.496543457070916,0.419361730598426,0.2095307
1812,0.497837134153241,0.420593500339619,0.197596
1814,0.498842412010065,0.421539194214173,0.2043696
1816,0.499447815673076,0.42208725007016,0.1989065
1818,0.499771552148776,0.422355791001184,0.2112052
1820,0.499646573482407,0.422177688287671,0.2099017
1822,0.499181694913085,0.421661679434011,0.2115919
1824,0.498332226548156,0.420762999729196,0.2196857
1826,0.497199131022545,0.419582539796833,0.198472
1828,0.49585374310516,0.418191565096292,0.2257681
1830,0.494319332527998,0.416613278650482,0.2216174
1832,0.49262748981459,0.414879206776767,0.209027
1834,0.490804555491878,0.413015628204965,0.2156766
1836,0.488904400132888,0.411076354029668,0.2169251
1838,0.486998952068103,0.409133255334646,0.1979578
1840,0.485028546119212,0.407126611842885,0.1995366
1842,0.48324651937264,0.405309707609546,0.2064518
1844,0.481573294051931,0.403602913816798,0.1849559
1846,0.480101733401439,0.402099044582864,0.2210594
1848,0.478831994206442,0.400798209410287,0.2114426
1850,0.477663081541932,0.39959936786557,0.2012346
1852,0.476739800295416,0.398647281035423,0.2084014
1854,0.475991943639412,0.397871699935185,0.2062213
1856,0.475436986882088,0.397290059297808,0.2164178
1858,0.475050783008425,0.396878173055666,0.1976142
1860,0.474784848282584,0.396587519885804,0.2082894
1862,0.474634999735247,0.39641388064229,0.1922472
1864,0.474581304881511,0.396337288023283,0.203062
1866,0.474601705388736,0.396335650273671,0.2154893
1868,0.474650500219664,0.39636323696721,0.2020047
1870,0.474661244199977,0.396353566474376,0.197921
1872,0.474698025633249,0.396370758556974,0.195226
1874,0.474508046689816,0.396161873344081,0.2114048
1876,0.474154093186299,0.395789712938922,0.2066954
1878,0.473533789179997,0.395151887033788,0.2029161
1880,0.472727261034472,0.394328495728131,0.2185757
1882,0.471662894493337,0.393247899363205,0.223675
1884,0.470379113393998,0.39194849758673,0.2486139
1886,0.468865070703778,0.390419420361865,0.2127536
1888,0.467165091966871,0.388704971252452,0.2131445
1890,0.465318105464617,0.386844057432289,0.2005143
1892,0.463330305558835,0.384842852934905,0.2237343
1894,0.461181589001899,0.382681234918815,0.1929073
1896,0.458912815266139,0.380400043976592,0.2074675
1898,0.456718740255073,0.378194017831297,0.2006991
1900,0.453988065756417,0.375451840771587,0.195646
1902,0.451604410788557,0.373057114975946,0.2130093
1904,0.448861863714457,0.37030391260196,0.2106307
1906,0.446143715638842,0.367575509158605,0.2061367
1908,0.443261912460543,0.3646838355347,0.1974372
1910,0.440149528192888,0.361561951296776,0.2121902
1912,0.436984329289911,0.358387608994022,0.2069272
1914,0.433693217897489,0.355087697389152,0.1987478
1916,0.430348297463422,0.351734307049011,0.2152463
1918,0.427035665008085,0.348413522596458,0.2090311
1920,0.423679888306277,0.3450498998741,0.2088664
1922,0.42057214949571,0.341934609535319,0.2020015
1924,0.417726963786917,0.339082155737362,0.2192389
1926,0.415176366834611,0.336524563496512,0.2352183
1928,0.413253323535443,0.334594787470273,0.2300646
1930,0.411791296095936,0.333126280010319,0.193065
1932,0.411294469223718,0.332623216339301,0.2218971
1934,0.411478161692506,0.332800906101959,0.2017037
1936,0.412837274094595,0.334154241104239,0.2058467
1938,0.415026784306992,0.336338190766581,0.210168
1940,0.418431107906413,0.339737162526525,0.2394256
1942,0.422810272322384,0.344111175979912,0.199907
1944,0.42819958694874,0.349495532980912,0.2366649
1946,0.434380353852109,0.355671528339472,0.2140345
1948,0.441405830793836,0.362692412832624,0.2021997
1950,0.449226381481892,0.370508543446165,0.2091636
1952,0.457735096086734,0.379013003880686,0.1975346
1954,0.467299206349074,0.388573019649864,0.1911761
1956,0.477631620954719,0.398901493446196,0.2452861
1958,0.487675136773104,0.408941216370753,0.2188391
1960,0.50049151317117,0.421753942238616,0.1946905
1962,0.511333572583151,0.432592488140545,0.2234358
1964,0.523388381086095,0.444643915010666,0.1968457
1966,0.535008098423704,0.456260377642796,0.210583
1968,0.546103696971704,0.467352843648559,0.1969127
1970,0.557186097856411,0.478432229568986,0.2109716
1972,0.567689984463685,0.488933214376752,0.2116159
1974,0.577016658212686,0.498257095243474,0.2258266
1976,0.58549077287108,0.506728521848705,0.2290548
1978,0.59306075548734,0.514295917306243,0.2129292
1980,0.59985177369034,0.521084445457971,0.2109604
1982,0.60559814427832,0.52682841945728,0.202247
1984,0.610497684802006,0.531725653346849,0.203878
1986,0.61470210123854,0.535927849727447,0.2228381
1988,0.61777215234905,0.538995764110553,0.2086382
1990,0.620107173971471,0.541328729206429,0.2068552
1992,0.621499686971463,0.542719262870455,0.2180857
1994,0.622053427208936,0.543271098065246,0.2121362
1996,0.621898089083217,0.543113926401584,0.2256036
1998,0.62108102460333,0.542295097204612,0.2115194
2000,0.619694921302434,0.540907295424344,0.2063726
2002,0.617843104146309,0.539053843540374,0.2067431
2004,0.615590854603892,0.536800020628766,0.2041833
2006,0.613016759606526,0.534224411317806,0.207946
2008,0.610207522658293,0.531413716894963,0.2171379
2010,0.607132697784959,0.528337489252586,0.2073945
2012,0.604042133385996,0.525245574736809,0.2126906
2014,0.600894285278079,0.522096427188035,0.2409622
2016,0.597762362891624,0.518963254134593,0.2157714
2018,0.59478915741361,0.515988844932761,0.2002855
2020,0.591808143570096,0.513006672546615,0.1955506
2022,0.589272754574066,0.510470168493288,0.2326477
2024,0.587086353308958,0.508282694024021,0.2274503
2026,0.585205082079901,0.506400389873012,0.190941
2028,0.58403223145709,0.505226545098483,0.2077841
2030,0.583247195667924,0.504440552472615,0.2013282
2032,0.583155667273832,0.504348103156238,0.2066583
2034,0.583661876641966,0.504853426168476,0.216293
2036,0.584680498609202,0.505871195048774,0.1870614
2038,0.58619513175383,0.507385007126689,0.2157722
2040,0.588108315910802,0.509297401035312,0.2358742
2042,0.590345045262431,0.511533369800203,0.2025348
2044,0.5928705729344,0.514058165433713,0.2217878
2046,0.595644394977851,0.516831282915439,0.1932224
2048,0.598623371787353,0.519809581608623,0.1995403
2050,0.601775077495694,0.522960634653441,0.2064828
2052,0.605074662961942,0.526259591953599,0.2210722
2054,0.608499800459571,0.529684124863075,0.2066696
2056,0.612028109068088,0.533211851576388,0.2057484
2058,0.615620681297086,0.536803863751363,0.2015698
2060,0.619237523173279,0.540420166594916,0.1915791
2062,0.622918704250757,0.544100828872109,0.1996588
2064,0.626444846431364,0.547626471725373,0.1806468
2066,0.629793095872532,0.550974240581235,0.2075022
2068,0.633080522759337,0.554261204921295,0.1894332
2070,0.63584733381251,0.557027570789216,0.2196127
2072,0.638330994499575,0.559510803000867,0.2002476
2074,0.640274499159674,0.561453895268193,0.2207808
2076,0.641720012879497,0.562899012074229,0.2003273
2078,0.642980015269131,0.564158632448067,0.2068046
2080,0.643247744048363,0.564425993550303,0.2202777
2082,0.643486684293388,0.564664579918932,0.2110412
2084,0.643122381470277,0.564299936502026,0.204081
2086,0.64229413124275,0.563471358464749,0.2083542
2088,0.640747035905969,0.56192394762242,0.1960607
2090,0.638658218703821,0.559834826757092,0.2313326
2092,0.636083475980525,0.557259791768486,0.2170547
2094,0.63295140440611,0.554127438898817,0.2450652
2096,0.629311293747298,0.550487057503051,0.2260446
2098,0.625254717411199,0.546430220591998,0.206193
2100,0.620897876947016,0.542073129333433,0.2073413
2102,0.616077386768108,0.537252397773606,0.2272193
2104,0.610916781615999,0.532091560300712,0.2126331
2106,0.605506615456578,0.526681170540569,0.2315691
2108,0.599786572573979,0.52096091245001,0.1893965
2110,0.593935856929461,0.515109989675274,0.1979681
2112,0.587996549217364,0.509170482607507,0.1906543
2114,0.582020455209975,0.503194196727181,0.1980787
2116,0.575985797334117,0.497159354180259,0.2014404
2118,0.570086374650932,0.491259753757561,0.227142
2120,0.564248279349885,0.485421487388383,0.2324453
2122,0.558494677525298,0.479667720916637,0.2367414
2124,0.552863696874482,0.474036581798627,0.220637
2126,0.547344099714165,0.468516832119117,0.1998278
2128,0.541968452102029,0.463141037712534,0.2192073
2130,0.536670638217883,0.457843082543811,0.216743
2132,0.53174403889306,0.452916347237471,0.1872166
2134,0.527149592263001,0.448321769729907,0.224023
2136,0.522811398043069,0.443983449544903,0.1957005
2138,0.519134730313958,0.440306660578769,0.1971997
2140,0.515947652894587,0.437119466472959,0.1954923
2142,0.513261287692883,0.434432988964594,0.1945637
2144,0.511396691341805,0.432568284522241,0.2084739
2146,0.51001547072101,0.431186959867332,0.2043151
2148,0.509469312546591,0.430640701563679,0.2048504
2150,0.509669073761143,0.430840366407307,0.193459
2152,0.510439382364724,0.431610582257209,0.2051668
2154,0.512024021652506,0.433195132272785,0.2038603
2156,0.51418388080135,0.435354905500218,0.202897
2158,0.516899028012799,0.438069970015282,0.2029468
2160,0.520137507291573,0.441308369701647,0.21751
2162,0.523626614531748,0.444797400336883,0.2094001
2164,0.527293214450748,0.448463926526279,0.198699
2166,0.531181422209552,0.45235206332289,0.2315823
2168,0.534845445577093,0.456016018391776,0.2062251
2170,0.538333943580551,0.459504450660141,0.2067269
2172,0.541691892865321,0.46286233667716,0.1999563
2174,0.544514883050754,0.465685265969569,0.2165341
2176,0.547032138455712,0.4682024627671,0.2088043
2178,0.549205016535684,0.47037528443945,0.2108489
2180,0.551004283062779,0.472174496676161,0.2223035
2182,0.552561430034698,0.473731591395464,0.179603
2184,0.553910592219607,0.475080703289037,0.2243545
2186,0.555052691476118,0.476222754141878,0.2331238
2188,0.556032788743393,0.477202804822294,0.2107706
2190,0.556880257129822,0.478050228370484,0.2242054
2192,0.557606499558205,0.478776427643613,0.2021563
2194,0.558212871460113,0.479382758010082,0.2162037
2196,0.558691099684886,0.479860946258431,0.2107655
2198,0.559048062493281,0.480217870590902,0.2079207
2200,0.559116185411615,0.480285956477489,0.1968101
2202,0.559051198596603,0.480220934020708,0.1851308
2204,0.558554123135411,0.479723824255541,0.2114665
2206,0.557683584257709,0.478853252361449,0.214179
2208,0.5563254551348,0.477495091461406,0.214469
2210,0.554794631435536,0.47596423717775,0.2130605
2212,0.552436753626153,0.473606329931949,0.1948295
2214,0.54980993197722,0.470979479951481,0.2036012
2216,0.546727854129146,0.467897374835286,0.1901312
2218,0.543425607666542,0.464595102128058,0.2166712
2220,0.539125204267076,0.46029467346905,0.2401768
2222,0.535664854889987,0.456834299780525,0.2214838
2224,0.531137025346762,0.452306446838384,0.2148737
2226,0.526479990382507,0.447649389353482,0.222091
2228,0.521813865141008,0.442983242436639,0.2327136
2230,0.516954256643027,0.438123613076891,0.202705
2232,0.511583596034819,0.432752932389953,0.1897731
2234,0.507240969075162,0.428410286105214,0.2127337
2236,0.502242053004792,0.42341135143512,0.1967582
2238,0.497600355863769,0.418769636392507,0.1936068
2240,0.493201093174947,0.414370356474025,0.1954346
2242,0.488838107786281,0.410007354502406,0.2274322
2244,0.484827441714817,0.405996672470425,0.2051291
2246,0.481131070579733,0.402300285973896,0.2028425
2248,0.47764300408924,0.398812204698544,0.2020705
2250,0.474477116806668,0.395646303186056,0.2223399
2252,0.471597377249093,0.392766549932682,0.2000282
2254,0.468887430504956,0.39005659000681,0.2239969
2256,0.466442697762163,0.387611844577055,0.2056626
2258,0.464208728946411,0.38537786355054,0.1932598
2260,0.462180916282591,0.383350039134286,0.2011269
2262,0.460357418763248,0.38152653030363,0.2008947
2264,0.458798057638377,0.379967158292014,0.2351899
2266,0.457359353965841,0.378528444141361,0.2099601
2268,0.456281779649601,0.377450859740297,0.1924631
2270,0.455646934966293,0.376816005350697,0.2723667
2272,0.455344629450366,0.376513690492798,0.2090162
2274,0.455651230347822,0.37682028239893,0.2215611
2276,0.45651736561131,0.37768640900858,0.2864767
2278,0.457643477301807,0.378812512370059,0.2213264
2280,0.46029419321267,0.381463220264529,0.1971882
2282,0.46241033099911,0.38357935033547,0.2266765
2284,0.466171187041543,0.387340198952002,0.1946147
2286,0.470449963492076,0.391618968255362,0.2043766
2288,0.475545515886108,0.396714513770487,0.2012008
2290,0.481453731044291,0.402622722307961,0.2102603
2292,0.487594639089241,0.408763623980707,0.2156685
2294,0.494169757548797,0.415338736307238,0.2116136
2296,0.501114048057736,0.422283020913353,0.2111835
2298,0.508235997820604,0.429404964994955,0.203814
2300,0.515622846154759,0.43679180786109,0.199952
2302,0.523133486057433,0.444302442500983,0.2190786
2304,0.530708411248246,0.45187736262655,0.1940395
2306,0.538242102192879,0.45941104869606,0.2012118
2308,0.545821419565034,0.466990361376077,0.2013684
2310,0.553224036708608,0.47439297400363,0.2092966
2312,0.560365910120866,0.481534843069374,0.2050132
2314,0.567389471252796,0.488558400017934,0.3251724
2316,0.57402680386352,0.495195728602308,0.3684493
2318,0.580315224362008,0.501484145225573,0.3472729
2320,0.586217976227581,0.507386893361378,0.3618965
2322,0.591854442939863,0.513023356483886,0.4714841
2324,0.597009770962562,0.518178681051551,0.4408131
2326,0.601739968764077,0.522908875527714,0.3800464
2328,0.606141851344653,0.527310754907753,0.3694678
2330,0.610170858448928,0.531339758931621,0.4201457
2332,0.613877201967088,0.535046099484996,0.3649782
2334,0.617421976259405,0.538590870923809,0.3870298
2336,0.620707223105708,0.541876115023711,0.4341174
2338,0.623770470704839,0.544939359979527,0.4519797
2340,0.627271126111183,0.548440012841769,0.3919185
2342,0.629973907389279,0.551142791671255,0.2743674
2344,0.633056668277137,0.554225550202408,0.2046276
2346,0.636239965396102,0.557408845053126,0.1825348
2348,0.639059157766134,0.560228035240047,0.185029
2350,0.641609996372918,0.562778871745662,0.1881692
2352,0.644236440961673,0.565405314312113,0.2053076
2354,0.646289385034752,0.567458256438793,0.2281254
2356,0.647876035401289,0.569044904931988,0.1870181
2358,0.64886058319554,0.57002945092321,0.2021392
2360,0.649341304327908,0.570510170320224,0.1991791
2362,0.64919132027654,0.570360184598636,0.1967435
2364,0.648540109741574,0.569708972456141,0.1918809
2366,0.64733254664831,0.568501407815685,0.2022837
2368,0.646060964457228,0.567229824135482,0.1890593
2370,0.644556579094721,0.565725437339747,0.1851106
2372,0.643115233844257,0.56428409070985,0.1868294
2374,0.642051527392518,0.563220382930453,0.2013095
2376,0.641052079903803,0.562220934163912,0.2040448
2378,0.640506720326957,0.561675573357202,0.1959047
2380,0.640486454202996,0.561655306049537,0.1973014
2382,0.640883421286071,0.562052271993338,0.2010886
2384,0.641584769016074,0.562753618626828,0.1983352
2386,0.642793411841828,0.563962260397225,0.1973221
2388,0.644458650572788,0.565627498112439,0.2041271
2390,0.646432364641568,0.567601211203597,0.2051523
2392,0.647281178512782,0.568450024133884,0.2379468
2394,0.635268229581616,0.556437074297106,0.2343892
2396,0.64832006522959,0.569488909073459,0.2133555
2398,0.623523360598192,0.544692203603155,0.2139596
2400,0.607463562735712,0.528632404933256,0.1988829


==> simulation/simex2_weight_Qe500_Qh5000_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.498459262712334,0.417782074190083,0.2377954
-178,0.498361720038765,0.417783024029792,0.2832668
-176,0.497788110246389,0.417269651592728,0.2500233
-174,0.497648934363693,0.417159125250651,0.2506321
-172,0.497606012022273,0.417125821934189,0.239333
-170,0.497432643690842,0.416954582074707,0.2614265
-168,0.497410063893124,0.41693361337062,0.2469473
-166,0.497372732125943,0.416899678414746,0.2320356
-164,0.49731650089355,0.416848050416835,0.2139898
-162,0.497313915483298,0.416849829800494,0.237234
-160,0.497300522113491,0.416839538636819,0.2736044
-158,0.497289855281284,0.41683049206994,0.2916836
-156,0.497292065989366,0.416833212818374,0.2819948
-154,0.497286395601273,0.416827503920931,0.2617089
-152,0.497282540184768,0.416823507682715,0.2919921
-150,0.497281419301636,0.416822359914149,0.2330654
-148,0.497278658018037,0.416819708313318,0.2231559
-146,0.497278162433973,0.416819386526899,0.2027858
-144,0.497278516305901,0.416819898414623,0.1977838
-142,0.497278326765696,0.416819808230322,0.2447928
-140,0.497278484916852,0.416820005182779,0.2130448
-138,0.497278307209002,0.416819827374048,0.2030541
-136,0.497277878070701,0.416819384472315,0.2150284
-134,0.497277680649761,0.416819176391122,0.2224429
-132,0.497277562510991,0.416819056407886,0.220049
-130,0.497277571090876,0.41681907003564,0.1849463
-128,0.497277682985061,0.416819188349064,0.2184404
-126,0.497277742704075,0.416819254104954,0.2044386
-124,0.497277747289,0.416819261799847,0.2310792
-122,0.497277710015448,0.416819220236221,0.2064655
-120,0.497277659611282,0.416819170606944,0.227324
-118,0.497277622247291,0.416819133995239,0.209845
-116,0.497277623965723,0.416819136503754,0.2179818
-114,0.497277638806866,0.416819150790392,0.2403978
-112,0.497277657440914,0.416819170115482,0.2164095
-110,0.497277670791122,0.416819184221202,0.2192487
-108,0.497277658145437,0.416819171142279,0.191949
-106,0.497277654278072,0.41681916690643,0.2427603
-104,0.497277642513277,0.416819155453174,0.2138312
-102,0.497277643067858,0.416819156427128,0.2095067
-100,0.497277647841439,0.416819161023038,0.226537
-98,0.497277649812082,0.41681916270256,0.2039138
-96,0.497277652051463,0.416819164730722,0.1898007
-94,0.497277647435637,0.416819159874105,0.2167758
-92,0.497277650582647,0.416819163564271,0.1887376
-90,0.497277647183905,0.416819160666933,0.2264539
-88,0.497277651022291,0.416819164432549,0.2199284
-86,0.497277650067767,0.416819163406847,0.2049191
-84,0.497277651700919,0.416819164987969,0.2096263
-82,0.497277650921973,0.416819163992818,0.1954609
-80,0.497277650736565,0.416819163590466,0.2234885
-78,0.497277651650681,0.416819164879254,0.2200462
-76,0.497277649164578,0.416819162022054,0.2052767
-74,0.497277650337426,0.416819162871758,0.2200573
-72,0.497277649847864,0.416819162760826,0.1906604
-70,0.497277648592765,0.416819160729147,0.2016237
-68,0.497277649474775,0.416819161429432,0.214024
-66,0.497277645571281,0.41681915707413,0.1979387
-64,0.497277644240493,0.416819155113042,0.204298
-62,0.497277645210406,0.416819156676003,0.2295291
-60,0.49727764587793,0.416819158119439,0.2298802
-58,0.497277646726393,0.416819158231937,0.2081451
-56,0.497277646181971,0.416819157191019,0.2335208
-54,0.497277642116334,0.416819152419952,0.2502198
-52,0.497277646152431,0.416819157344045,0.2620868
-50,0.497277641003872,0.416819151828888,0.2781872
-48,0.497277648751056,0.416819160598371,0.2291333
-46,0.497277647008415,0.416819159724928,0.2982143
-44,0.497277650734664,0.416819161764876,0.2153924
-42,0.49727764964729,0.416819160391691,0.2114504
-40,0.497277648470329,0.416819158830605,0.2168966
-38,0.497277645898258,0.416819155515756,0.2083942
-36,0.497277643151092,0.416819151796485,0.2189454
-34,0.497277645905972,0.416819155745735,0.2128727
-32,0.497277641154789,0.416819150160251,0.1950338
-30,0.497277648856252,0.416819159426958,0.2307187
-28,0.497277645591594,0.416819156978109,0.198952
-26,0.497277649956105,0.416819158997464,0.198675
-24,0.49727765049729,0.416819160655971,0.2320888
-22,0.497277648991202,0.41681915823274,0.2140311
-20,0.497277650457983,0.41681915924328,0.2165882
-18,0.497277646836563,0.41681915464072,0.210429
-16,0.497277646102773,0.41681915249188,0.2268547
-14,0.497277641096092,0.416819146077399,0.2115661
-12,0.497277646374358,0.416819153820768,0.2174111
-10,0.49727712539458,0.416818635356758,0.2062504
-8,0.497278590574795,0.416820102696626,0.205175
-6,0.497277275561739,0.416818788919606,0.2181116
-4,0.497281592672207,0.416823106559868,0.2170837
-2,0.497770832472483,0.417312346507197,0.2313468
0,0.497807529125221,0.417349043186323,0.1911993
2,0.497330783756556,0.416872297863074,0.2309079
4,0.496193473305387,0.415734987506952,0.2040112
6,0.493625155701479,0.413166670020483,0.2247826
8,0.490412717409358,0.409954231831105,0.2122165
10,0.486417903711556,0.405959418200444,0.2166575
12,0.481660206272742,0.401201720792683,0.2172441
14,0.476613488717992,0.39615500324482,0.2468558
16,0.471103727735804,0.39064524225948,0.2475391
18,0.465362655250217,0.384904169770512,0.2248228
20,0.459518764752055,0.379060279272597,0.2342686
22,0.45352029352928,0.373061808053252,0.2192083
24,0.447486032298393,0.367027546826837,0.2110815
26,0.44209566812603,0.361637182658124,0.2083963
28,0.437034232003522,0.35657574653766,0.2337599
30,0.4325616848492,0.352103199383956,0.1998765
32,0.428814988285801,0.348356502820377,0.2084485
34,0.425507987780219,0.345049502314425,0.213325
36,0.422816623227185,0.342358137761176,0.1862208
38,0.420331744235571,0.339873258769577,0.2212642
40,0.41857608372183,0.338117598255997,0.2089828
42,0.417288088430959,0.336829602965314,0.2131556
44,0.416525755053925,0.336067269588416,0.2180152
46,0.41669847209468,0.336239986629233,0.22481
48,0.4174413692096,0.336982883744158,0.2227634
50,0.418937110702547,0.338478625237085,0.218207
52,0.420699163978076,0.340240678512597,0.2165738
54,0.422700529332186,0.342242043866701,0.1915074
56,0.424890218777947,0.344431733312467,0.2131419
58,0.427148576870887,0.346690091405418,0.2295782
60,0.429877185996875,0.349418700531416,0.2170942
62,0.43286239818645,0.352403912720998,0.2117542
64,0.436205370894266,0.355746885428816,0.2070735
66,0.439690299090465,0.359231813625017,0.1957067
68,0.442203407138121,0.361744921672673,0.2047099
70,0.44509950243237,0.364641016966923,0.2105713
72,0.447603229747393,0.367144744281948,0.2206396
74,0.450521317227375,0.370062831761931,0.205267
76,0.453551781207437,0.373093295741994,0.213433
78,0.456233426952452,0.37577494148701,0.2151017
80,0.458928924278077,0.378470438812636,0.2203577
82,0.461520832769925,0.381062347304485,0.207466
84,0.464110210996194,0.383651725530755,0.2046337
86,0.466589021250117,0.386130535784679,0.1997992
88,0.468921060242179,0.38846257477674,0.1966087
90,0.471093370015765,0.390634884550326,0.2167901
92,0.473199042029864,0.392740556564426,0.2230441
94,0.475258880436495,0.394800394971057,0.2043092
96,0.477683918312958,0.397225432847519,0.2115317
98,0.480296071322811,0.399837585857371,0.2177642
100,0.483212303829675,0.402753818364234,0.2266933
102,0.486275744026903,0.405817258561461,0.1940817
104,0.489393747393179,0.408935261927736,0.2138179
106,0.49260720010115,0.412148714635705,0.2145445
108,0.495854116925876,0.41539563146043,0.2063741
110,0.499131515819949,0.418673030354501,0.1977443
112,0.502713433695375,0.422254948229926,0.2051136
114,0.506432100601509,0.425973615136057,0.200155
116,0.510358548411355,0.4299000629459,0.2132888
118,0.514411091938718,0.433952606473261,0.2136097
120,0.518567804707964,0.438109319242503,0.1990202
122,0.52281947163935,0.442360986173886,0.2386059
124,0.527158457319026,0.446699971853558,0.2012262
126,0.531539277455361,0.45108079198989,0.2190407
128,0.535327182662387,0.454868697196912,0.2221636
130,0.538872649322483,0.458414163857006,0.2179122
132,0.542033863660789,0.461575378195309,0.2087138
134,0.544882590727073,0.46442410526159,0.2167199
136,0.547455187257849,0.466996701792364,0.2230276
138,0.549831250893673,0.469372765428185,0.2187852
140,0.551978084392641,0.47151959892715,0.2176202
142,0.553984203104863,0.473525717639369,0.213358
144,0.555937176593099,0.475478691127603,0.1942064
146,0.558291643312492,0.477833157846993,0.2112816
148,0.560785646896474,0.480327161430972,0.2267589
150,0.563521793639863,0.483063308174357,0.2317728
152,0.56650053331217,0.486042047846661,0.2102214
154,0.570131322231316,0.489672836765802,0.2060304
156,0.574055069411364,0.493596583945846,0.1973969
158,0.578365906253197,0.497907420787675,0.2078187
160,0.582399592394475,0.501941106928949,0.1872934
162,0.586625006828027,0.506166521362497,0.214377
164,0.591317840692563,0.510859355227029,0.2102987
166,0.595840673208057,0.515382187742518,0.2112772
168,0.600697856481857,0.520239371016313,0.1999805
170,0.605796378491122,0.525337893025574,0.1999883
172,0.611325989347637,0.530867503882083,0.1955763
174,0.617053295423411,0.536594809957851,0.2245516
176,0.623030126378786,0.542571640913221,0.1877292
178,0.62929551773069,0.548837032265119,0.1995403
180,0.635665833805552,0.555207348339975,0.1936791
182,0.641195109133293,0.560736623667709,0.191914
184,0.646484995391076,0.566026509925484,0.1828592
186,0.651668149021649,0.571209663556047,0.2180286
188,0.656057618691503,0.57559913322589,0.2052052
190,0.660013728022673,0.57955524255705,0.2125919
192,0.663871499425608,0.583413013959975,0.1988868
194,0.66753517788673,0.587076692421086,0.2117571
196,0.670963059275061,0.590504573809406,0.1944264
198,0.674279978619327,0.593821493153661,0.223016
200,0.677556383270278,0.597097897804601,0.2116464
202,0.679572753937153,0.599114268471464,0.2007951
204,0.681117245217809,0.600658759752109,0.2345024
206,0.682645151457325,0.602186665991614,0.1975602
208,0.683774377441411,0.60331589197569,0.1961086
210,0.684417686051962,0.60395920058623,0.2117514
212,0.684828551113827,0.604370065648084,0.1997591
214,0.685158873635787,0.604700388170034,0.1927956
216,0.685392591348755,0.604934105882992,0.206013
218,0.685538875796661,0.605080390330888,0.196278
220,0.685645046084902,0.605186560619118,0.204252
222,0.685722165009043,0.60526367954325,0.204981
224,0.685756923157147,0.605298437691344,0.2251926
226,0.685762473055506,0.605303987589692,0.1848731
228,0.68576535082755,0.605306865361726,0.204619
230,0.685768818442054,0.60531033297622,0.2062133
232,0.685753820752934,0.60529533528709,0.1843886
234,0.685006649663648,0.604548164197794,0.2149549
236,0.684034733627715,0.603576248161852,0.187118
238,0.683091720915642,0.60263323544977,0.2139933
240,0.68139705243593,0.600938566970049,0.2141836
242,0.679242056029618,0.598783570563728,0.2023386
244,0.676960272404809,0.596501786938909,0.2086624
246,0.674442238732636,0.593983753266728,0.1947591
248,0.671632217501834,0.591173732035917,0.2161599
250,0.668665124587951,0.588206639122026,0.2318023
252,0.665641471535091,0.585182986069157,0.1906415
254,0.662553426761428,0.582094941295486,0.1940756
256,0.65939695399057,0.578938468524621,0.2068221
258,0.656225858685551,0.575767373219594,0.2073201
260,0.653049720117305,0.572591234651339,0.1995523
262,0.649859511100922,0.569401025634947,0.2128904
264,0.646663352395612,0.56620486692963,0.2209082
266,0.643470677729021,0.563012192263031,0.2011403
268,0.640280498807407,0.559822013341409,0.2283277
270,0.637089278123151,0.556630792657148,0.201373
272,0.633898146039503,0.553439660573492,0.2077983
274,0.630709251314176,0.550250765848158,0.2165463
276,0.627522667818781,0.547064182352757,0.2122191
278,0.62433718525834,0.543878699792309,0.2002233
280,0.621120599438471,0.540662113972434,0.2154081
282,0.617895816564459,0.537437331098416,0.2074638
284,0.614663762361169,0.53420527689512,0.2179842
286,0.611413469163583,0.530954983697527,0.2185038
288,0.608153851717122,0.52769536625106,0.2130031
290,0.604899697866879,0.524441212400811,0.206852
292,0.60212834549648,0.521669860030406,0.2280103
294,0.599507217745964,0.519048732279884,0.213263
296,0.597074680959259,0.516616195493174,0.2055276
298,0.594942512922715,0.514484027456627,0.2165404
300,0.592912542190707,0.512454056724615,0.2493041
302,0.590914944093904,0.510456458627807,0.2003916
304,0.589317502019601,0.508859016553499,0.2031447
306,0.587881054156177,0.50742256869007,0.2013601
308,0.586594109544343,0.506135624078232,0.2034042
310,0.585518022770972,0.505059537304857,0.1860148
312,0.584518489581065,0.504060004114946,0.2262658
314,0.583550973708068,0.503092488241945,0.2170744
316,0.582642174164631,0.502183688698505,0.2211795
318,0.581771653436103,0.501313167969974,0.2123002
320,0.581282532799463,0.500824047333329,0.2258741
322,0.580939836444659,0.500481350978521,0.2111134
324,0.58078638647324,0.500327901007099,0.2102241
326,0.580858649217041,0.500400163750898,0.2391242
328,0.58099520150774,0.500536716041593,0.2563294
330,0.581171795243895,0.500713309777745,0.2536649
332,0.581416145163033,0.50095765969688,0.263638
334,0.58158898271235,0.501130497246193,0.2521643
336,0.581733766501221,0.50127528103506,0.2265905
338,0.58184763000207,0.501389144535905,0.2041619
340,0.581912363586057,0.501453878119888,0.1978454
342,0.581963824163978,0.501505338697807,0.2248152
344,0.582008447356708,0.501549961890533,0.2076578
346,0.582041584211321,0.501583098745142,0.204886
348,0.582064598881097,0.501606113414914,0.2177565
350,0.58209250247986,0.501634017013675,0.2058829
352,0.582693056558602,0.502234571092414,0.214173
354,0.583490406941395,0.503031921475204,0.2021531
356,0.584556292546631,0.504097807080438,0.2120846
358,0.585958895391815,0.50550040992562,0.2037071
360,0.587684195289227,0.507225709823029,0.2215881
362,0.589544503835133,0.509086018368932,0.2122311
364,0.591604653825825,0.511146168359621,0.2308159
366,0.593850009648903,0.513391524182697,0.2111625
368,0.59614323512953,0.515684749663321,0.228386
370,0.597945514463204,0.517487028996992,0.1934546
372,0.599623282569995,0.51916479710378,0.1963513
374,0.601119881574698,0.520661396108481,0.2099748
376,0.602314073519193,0.521855588052973,0.2151769
378,0.603406167148252,0.522947681682029,0.2458556
380,0.604476388043652,0.524017902577426,0.2301429
382,0.605468063838246,0.525009578372018,0.2043118
384,0.606406604982305,0.525948119516073,0.1959229
386,0.607334709093699,0.526876223627464,0.2137045
388,0.607872789722821,0.527414304256581,0.1976268
390,0.608269138044746,0.527810652578501,0.2163557
392,0.608523161891236,0.528064676424986,0.2086757
394,0.607986491884159,0.527528006417904,0.2154945
396,0.607171794211478,0.526713308745217,0.2272871
398,0.606136550263614,0.525678064797347,0.236711
400,0.604311999303434,0.523853513837162,0.2066537
402,0.602180378472945,0.521721893006666,0.2155182
404,0.599863273782754,0.519404788316469,0.1890382
406,0.59721267378639,0.5167541883201,0.200898
408,0.594391506504045,0.513933021037749,0.1939519
410,0.591531943611366,0.511073458145064,0.2347002
412,0.588589510255798,0.508131024789489,0.235048
414,0.585583328545145,0.505124843078831,0.2193525
416,0.583056017271154,0.502597531804834,0.2781689
418,0.580675882176719,0.500217396710394,0.2418816
420,0.578510644216627,0.498052158750298,0.2637768
422,0.576830256945929,0.496371771479596,0.2730482
424,0.57529440064667,0.494835915180333,0.2464536
426,0.573898198500676,0.493439713034334,0.1989444
428,0.572705892026189,0.492247406559842,0.1957111
430,0.571470127424007,0.491011641957655,0.2041556
432,0.570223739237127,0.489765253770771,0.200503
434,0.568977426287087,0.488518940820728,0.1982846
436,0.567701196947592,0.48724271148123,0.2141838
438,0.566945850964997,0.486487365498631,0.2146254
440,0.566393841728574,0.485935356262494,0.1938947
442,0.56711441108326,0.486655925617397,0.1975928
444,0.56850835810998,0.48804987264425,0.2255864
446,0.570508028882714,0.490049543417048,0.1935126
448,0.573516936891631,0.493058451425986,0.2039895
450,0.57689931306404,0.496440827598399,0.2056121
452,0.5806250744162,0.500166588950563,0.202968
454,0.584758736709586,0.504300251243957,0.2073631
456,0.589041657443578,0.508583171977959,0.2260083
458,0.593399039566191,0.51294055410058,0.2021153
460,0.597869595537387,0.517411110071783,0.2033445
462,0.602401845981436,0.521943360515836,0.2015558
464,0.606916695953921,0.526458210488323,0.2011495
466,0.61144453949901,0.53098605403341,0.2075921
468,0.6159816125302,0.535523127064598,0.2197614
470,0.620505113088649,0.540046627623048,0.1911756
472,0.625020613789914,0.544562128324315,0.2135985
474,0.629540199357665,0.549081713892068,0.1940851
476,0.63405182451549,0.553593339049894,0.2026098
478,0.637957845099779,0.557499359634183,0.1924994
480,0.641658394684229,0.561199909218632,0.2073935
482,0.645243739508028,0.56478525404243,0.2171141
484,0.648517945477403,0.568059460011805,0.2164536
486,0.651578801578746,0.571120316113148,0.2311929
488,0.654596467032012,0.574137981566414,0.2283267
490,0.657580541214694,0.577122055749097,0.2219299
492,0.660498210910494,0.580039725444896,0.2639527
494,0.663362510616733,0.582904025151136,0.2019604
496,0.665472230481471,0.585013745015874,0.2380083
498,0.667337337834054,0.586878852368457,0.2495977
500,0.669141905243913,0.588683419778316,0.2177126
502,0.669679832836988,0.589221347371391,0.229068
504,0.669619068648813,0.589160583183215,0.2906586
506,0.669431670862873,0.588973185397274,0.2183752
508,0.668243136420894,0.587784650955294,0.1940358
510,0.666408635897263,0.585950150431662,0.2009771
512,0.664353353721626,0.583894868256015,0.2148407
514,0.654408164853869,0.573373097496573,0.1951736
516,0.637328993924517,0.554733737225443,0.2161972
518,0.619869959452293,0.535002199529297,0.2098952
520,0.597221677727659,0.50975650531198,0.2160404
522,0.567823100492113,0.477722027258616,0.1872299
524,0.543839420487203,0.451678072871422,0.1998684
526,0.523416969654803,0.42997411450184,0.2377965
528,0.508480351100783,0.414529106104703,0.2348045
530,0.500097138197902,0.406264982400026,0.2625719
532,0.495067085630224,0.401721320412453,0.2315627
534,0.493183432153024,0.400505130980081,0.2400623
536,0.493316962342957,0.401341411624523,0.2132842
538,0.494031318239153,0.40269893822682,0.2315833
540,0.495121255747107,0.40433567852499,0.2122677
542,0.496196448378296,0.405828149496114,0.1901836
544,0.496417099160289,0.406303907253061,0.208907
546,0.495835295940033,0.405759866392797,0.1882577
548,0.494983026122244,0.404815051324126,0.2158197
550,0.494943585639982,0.404598551226172,0.192146
552,0.495534837337721,0.404943901332079,0.2392468
554,0.496861562619152,0.405961629990737,0.2083678
556,0.496289762145983,0.404999068691072,0.2101468
558,0.496677251519419,0.404890828852383,0.2107405
560,0.4957477650647,0.40329530010251,0.217555
562,0.495617492935103,0.402371441832113,0.1917532
564,0.495855887278546,0.401756366889631,0.2142786
566,0.497887610700812,0.402938286929483,0.2218711
568,0.498813033359556,0.403088283172078,0.2043845
570,0.500664255174197,0.404307474695605,0.2157653
572,0.501770611593976,0.40489869718633,0.2154869
574,0.502327013270585,0.405033434743792,0.1979167
576,0.503395663494975,0.405765988075061,0.1943795
578,0.504024628210093,0.40611528911098,0.2103307
580,0.504899871299866,0.406759184113572,0.2392542
582,0.505624260894604,0.407296101360844,0.2209018
584,0.506168379917013,0.407688092615683,0.2263846
586,0.506562251437133,0.407953200334808,0.1974775
588,0.506848127853416,0.408123843144674,0.2063604
590,0.507123806457122,0.408295410798189,0.2159256
592,0.507407735966752,0.408486965481656,0.2143956
594,0.507746800067594,0.40874722761053,0.2186154
596,0.507943651475971,0.408880550473353,0.2239584
598,0.508124847438857,0.409013599485666,0.1971301
600,0.508194036692165,0.409044555003747,0.2037332
602,0.508224032359644,0.409042383434038,0.1943114
604,0.50826481385305,0.409054880899242,0.2054189
606,0.508275646388143,0.409039319049913,0.2180888
608,0.50828962593902,0.409028301527559,0.2276351
610,0.508302554874488,0.409017360641202,0.2084243
612,0.508305842855335,0.408997821099402,0.2025035
614,0.508321932974318,0.408993146241131,0.2168231
616,0.508352706303535,0.40900609627742,0.2011764
618,0.508409890627811,0.409049233547277,0.2014614
620,0.508444253169218,0.409073841435646,0.2056582
622,0.508484745091289,0.409108871590552,0.2222645
624,0.508505215556681,0.409126539176628,0.2174476
626,0.508519648470775,0.40913965576147,0.2121931
628,0.508537974365372,0.409157498342295,0.2112352
630,0.508548051004816,0.409167342014256,0.2014118
632,0.508558161113548,0.409177313241466,0.1972784
634,0.508565995658416,0.409185023124805,0.2096028
636,0.508570253709492,0.409189128543891,0.2442467
638,0.508573413945831,0.409192143294584,0.2432815
640,0.50857472592848,0.409193291625653,0.2874554
642,0.508574621559304,0.40919301771524,0.2660336
644,0.508573412033749,0.409191858803246,0.2500242
646,0.508572295007747,0.409190506941107,0.2169557
648,0.50857030700341,0.409188255662787,0.200246
650,0.50856885051845,0.409186537686085,0.2314664
652,0.508567490008059,0.409184992535966,0.2105305
654,0.50856629533064,0.409183678193841,0.2091151
656,0.508565724337492,0.409183051992206,0.2029212
658,0.50856462820121,0.40918195315518,0.2218591
660,0.508564461694657,0.409181797095721,0.2201933
662,0.508564108594121,0.409181457163381,0.2063431
664,0.508564194144344,0.409181570630378,0.2141797
666,0.508564580393869,0.40918197290248,0.2264334
668,0.508564916964193,0.409182375129628,0.2124533
670,0.508565488348864,0.409183021321255,0.205046
672,0.508565228924438,0.409182823045584,0.2080688
674,0.508565880965508,0.409183388220676,0.2224327
676,0.508565524053143,0.409183093723434,0.2320394
678,0.508566057623038,0.409183571836453,0.205574
680,0.508566046764152,0.409183652908064,0.2128623
682,0.508566296603105,0.409183839013424,0.226251
684,0.508566558679103,0.409184214487562,0.2152295
686,0.508565808976469,0.409183400878625,0.2124738
688,0.50856633616688,0.409184056206391,0.2225528
690,0.508565474449,0.409183160462107,0.1972793
692,0.508566075189394,0.409183881450461,0.2286237
694,0.508565982130995,0.409183871437088,0.2099541
696,0.508566322270606,0.409184150481469,0.2334899
698,0.50856587988822,0.409183803140064,0.2307626
700,0.508566304265044,0.409184180099714,0.2030597
702,0.508565715388214,0.409183535096686,0.1979716
704,0.508565973177575,0.409183875594751,0.2147446
706,0.508565797907436,0.409183588961107,0.2315014
708,0.50856590845466,0.409183815072272,0.2088089
710,0.508566059336214,0.409183940767222,0.206193
712,0.508565532570206,0.409183537637342,0.2277737
714,0.508565861155669,0.409183931083496,0.1960337
716,0.50856530355431,0.409183239016198,0.2356111
718,0.508565595258396,0.409183654585221,0.1979073
720,0.508565514259791,0.409183667940495,0.2158293
722,0.508565758657127,0.409183833229704,0.2063192
724,0.508566009540154,0.409184177385817,0.215949
726,0.508565488116136,0.40918374850044,0.1874812
728,0.50856584642345,0.409184194980676,0.1916568
730,0.508565354313823,0.409183778112507,0.2052817
732,0.508565777975139,0.409184167989442,0.2133891
734,0.508565688237411,0.409184030881312,0.2046219
736,0.508566052085301,0.409184364783747,0.2157362
738,0.508566043041735,0.409184350139017,0.2101525
740,0.508565614995588,0.409183873255582,0.1951671
742,0.508577668066704,0.409197188405538,0.2182041
744,0.508683745127035,0.409316744374737,0.2327769
746,0.508989546873649,0.40966326257261,0.1954303
748,0.509686294569741,0.410452272072169,0.2110141
750,0.510323863271511,0.411256597535368,0.2290808
752,0.511364919535594,0.412552926694812,0.2009289
754,0.511879696637392,0.413409698708027,0.2161658
756,0.512519504908424,0.414474698868462,0.2269737
758,0.513094270668927,0.41553786173053,0.2228553
760,0.513320287732253,0.416298270789288,0.2119209
762,0.513628808069415,0.41717637085585,0.2195988
764,0.513599945486876,0.417726382920621,0.2121699
766,0.513314965363004,0.41800896369234,0.2050603
768,0.512814327316922,0.418051454539111,0.2001343
770,0.512392215100495,0.418137071345662,0.2232892
772,0.511843375032184,0.418056895439195,0.2058097
774,0.511385762498571,0.418038644107052,0.2107403
776,0.511001967898289,0.418073257999553,0.1962927
778,0.51059635536278,0.418074928680162,0.1877898
780,0.510366287512965,0.418254457074714,0.211661
782,0.510249457849395,0.418556776345603,0.2251327
784,0.509922152956171,0.418652254969,0.2031639
786,0.509489976215106,0.418634801818331,0.215761
788,0.508704496966339,0.418239017535987,0.209154
790,0.508155057834677,0.41804031319045,0.2044747
792,0.507507308728681,0.417696317345088,0.2235787
794,0.506957738706892,0.417411682110959,0.2198717
796,0.506612665693437,0.417302275077559,0.1904618
798,0.506294683595462,0.417205910062895,0.2221764
800,0.506315481207551,0.417457837812817,0.1932123
802,0.506634362400261,0.418034444598517,0.1994157
804,0.50682715214204,0.418531642508807,0.1986975
806,0.507383536445254,0.419458547166346,0.2106585
808,0.508089103502805,0.420601598882758,0.217152
810,0.508511558435496,0.421534943293362,0.2148154
812,0.509601822451382,0.423256276271894,0.2129131
814,0.511404467096317,0.425863880603402,0.1997106
816,0.514607320742756,0.430112260533909,0.2105413
818,0.51507142059299,0.431785669675898,0.22726
820,0.513791621338217,0.431550529841998,0.1835629
822,0.50811282005652,0.426626842782387,0.2194716
824,0.505702028107608,0.424631235756437,0.2029969
826,0.498616081078907,0.417468577889546,0.2215906
828,0.494118404255509,0.413139276639285,0.2107195
830,0.487499600247101,0.406668303449081,0.2083281
832,0.480133210250023,0.399430425564192,0.2025829
834,0.476473480455131,0.395869930048693,0.2244656
836,0.468919585632606,0.388381354124045,0.2073905
838,0.463383703458571,0.382881255192166,0.2052995
840,0.455873580582259,0.37538715403323,0.1994061
842,0.44830067901658,0.367820507778466,0.2110749
844,0.441262737221659,0.360785952700611,0.2137905
846,0.433519796428751,0.35304663271097,0.2078383
848,0.426112460753994,0.345643523821663,0.2055675
850,0.419056539230304,0.33859164019402,0.2269211
852,0.412180088103494,0.331718255028409,0.2250134
854,0.405830910586256,0.325370902377618,0.2211889
856,0.39952641160479,0.319067199765373,0.2041145
858,0.393479024680832,0.313020008716773,0.2089488
860,0.38758500152376,0.307125971815555,0.198657
862,0.381791390773731,0.301332366345964,0.2270641
864,0.376003714155454,0.29554477999559,0.1995411
866,0.370187783432414,0.289728993277345,0.2135395
868,0.364331158016409,0.283872508633792,0.2306082
870,0.358472003797851,0.278013453425861,0.2121053
872,0.35320470218199,0.272746200806476,0.2091967
874,0.348341506537359,0.26788301726471,0.2206242
876,0.344046514494481,0.263588020079703,0.2030491
878,0.34042243934781,0.259963937824697,0.2039934
880,0.337383156930703,0.256924653367808,0.2287531
882,0.335957873108286,0.255499372853292,0.202513
884,0.33545724741953,0.254998752930927,0.2207482
886,0.33654573285779,0.256087243628932,0.1933834
888,0.338262973851752,0.257804487839012,0.2177363
890,0.340804541159407,0.26034605627582,0.2195499
892,0.343662872951163,0.263204387894589,0.2239282
894,0.34680777210446,0.266349286462984,0.2228578
896,0.350149564285297,0.269691078220688,0.198258
898,0.353580490264329,0.273122004116609,0.2194383
900,0.357124076723244,0.276665590745982,0.2164893
902,0.360708032878017,0.28024954715278,0.2088651
904,0.364340794029401,0.283882308505066,0.2005395
906,0.36754458253308,0.287086097108147,0.219361
908,0.370458302521918,0.289999817110405,0.2164409
910,0.372969815002546,0.29251132956151,0.2248121
912,0.375353738194479,0.294895252719596,0.20825
914,0.377595106079165,0.297136620585983,0.2244698
916,0.379749516396124,0.2992910309023,0.200634
918,0.381650506271321,0.301192020787106,0.2116031
920,0.383358904617947,0.302900419144937,0.2137075
922,0.384849438940132,0.304390953474633,0.2157969
924,0.385528261489571,0.30506977602673,0.2262168
926,0.38565543062829,0.305196945164721,0.2126161
928,0.384479021173252,0.304020535707737,0.236194
930,0.382678431023459,0.302219945556359,0.2035229
932,0.379636572539465,0.29917808707173,0.2399283
934,0.375965392111049,0.295506906643483,0.2203119
936,0.371629106547288,0.291170621080248,0.2190389
938,0.36694728959761,0.286488804131063,0.2334901
940,0.362048715958071,0.281590230491796,0.2003048
942,0.356948808063733,0.27649032259751,0.2137122
944,0.351775142789152,0.271316657322856,0.2095081
946,0.346812045751702,0.266353560285311,0.2083253
948,0.342021765850948,0.2615632803845,0.1951539
950,0.337482969905532,0.257024484439078,0.2434794
952,0.333001282599519,0.252542797133092,0.2386189
954,0.328621032374618,0.248162546908227,0.2758803
956,0.324474376898652,0.244015891432292,0.2486354
958,0.320495109837366,0.240036624371025,0.2668684
960,0.316733298459117,0.236274812992784,0.2846044
962,0.313933519512248,0.233475034045921,0.2362775
964,0.311893842685245,0.231435357218926,0.2100944
966,0.310739219072688,0.230280733606379,0.2270608
968,0.309859025943392,0.229400540477096,0.2268125
970,0.309358674638798,0.228900189172515,0.2119742
972,0.308992508044667,0.228534022578397,0.1958304
974,0.308762776655457,0.228304291189199,0.2086123
976,0.308614604670567,0.228156119204318,0.2194147
978,0.30851053451833,0.228052049052093,0.2168029
980,0.308455782268725,0.227997296802498,0.2266569
982,0.308417780101815,0.227959294635599,0.2172213
984,0.308406081431093,0.227947595964888,0.2281822
986,0.308403521361615,0.227945035895422,0.224969
988,0.308412472860117,0.227953987393936,0.2209522
990,0.308426774800145,0.227968289333976,0.2193948
992,0.308444723548462,0.227986238082305,0.2119989
994,0.308465182081383,0.228006696615239,0.2069872
996,0.308486128219519,0.228027642753388,0.2031508
998,0.308508585242844,0.228050099776725,0.211779
1000,0.308530396132294,0.228071910666186,0.2347805
1002,0.308552759459837,0.22809427399374,0.2164762
1004,0.308574503346198,0.228116017880113,0.2009913
1006,0.308596738586375,0.228138253120301,0.2201549
1008,0.308618842846941,0.228160357380879,0.2069303
1010,0.308641257850861,0.228182772384811,0.2213916
1012,0.308663805927708,0.228205320461671,0.2370679
1014,0.308686482908107,0.228227997442082,0.2202604
1016,0.308709290818362,0.22825080535235,0.2010028
1018,0.308732088838555,0.228273603372555,0.213008
1020,0.308754946681461,0.228296461215472,0.2633723
1022,0.3087777775185,0.228319292052523,0.2152847
1024,0.308800608517237,0.228342123051272,0.2168136
1026,0.308823402821541,0.228364917355588,0.2209485
1028,0.308846169644828,0.228387684178888,0.2115942
1030,0.308868923582463,0.228410438116535,0.2194379
1032,0.308891663677096,0.228433178211181,0.2131796
1034,0.30891440725193,0.228455921786028,0.2011475
1036,0.308937151638332,0.228478666172441,0.2074402
1038,0.308959904542226,0.228501419076348,0.2175765
1040,0.308982234524276,0.228523749058411,0.2145041
1042,0.3090054945833,0.228547009117448,0.2088409
1044,0.309027667028728,0.228569181562889,0.2189217
1046,0.309053622154596,0.228595136688769,0.2452523
1048,0.309483849368318,0.229025363902503,0.2100881
1050,0.310212274762508,0.229753789296705,0.2357216
1052,0.311321052252492,0.230862566786702,0.2233647
1054,0.312535791261563,0.232077305795786,0.2373956
1056,0.313912754712922,0.233454269247158,0.2937379
1058,0.31534290791542,0.234884422449668,0.2203865
1060,0.316829717920966,0.236371232455225,0.2200528
1062,0.318348686096523,0.237890200630795,0.2278105
1064,0.3196435886461,0.239185103180384,0.2285578
1066,0.320783596708907,0.240325111243204,0.2299073
1068,0.321703873668473,0.241245388202783,0.2230297
1070,0.322571847350719,0.24211336188504,0.2363871
1072,0.323349219047672,0.242890733582006,0.2215544
1074,0.324097777967236,0.243639292501582,0.228306
1076,0.324815491916639,0.244357006450998,0.1991989
1078,0.325327342914614,0.244868857448985,0.2185006
1080,0.325698871883835,0.245240386418219,0.2131136
1082,0.325883279505911,0.245424794040308,0.2007203
1084,0.326019759559981,0.24556127409439,0.2190705
1086,0.326650466907547,0.246191981441969,0.2367114
1088,0.327669937108598,0.247211451643031,0.2170246
1090,0.329199384482352,0.248740899016797,0.2158507
1092,0.330872772936053,0.25041428747051,0.1934325
1094,0.333407754450061,0.252949268984528,0.2027299
1096,0.336481758958734,0.25602327349321,0.2135755
1098,0.340230186224474,0.259771700758959,0.1947532
1100,0.344198649459073,0.263740163993566,0.2160102
1102,0.347804347880708,0.26734586241521,0.2211131
1104,0.351100073592838,0.270641588127348,0.2111048
1106,0.353897720544074,0.273439235078593,0.229614
1108,0.356463674951218,0.276005189485745,0.2063357
1110,0.358745120044386,0.278286634578921,0.2016409
1112,0.360837048590403,0.280378563124946,0.2233222
1114,0.362845097044719,0.282386611579269,0.2317514
1116,0.364756832323227,0.284298346857785,0.2114964
1118,0.366634952607928,0.286176467142492,0.2188897
1120,0.368469749891665,0.288011264426237,0.20683
1122,0.370416049111956,0.289957563646534,0.2015831
1124,0.37243187857364,0.291973393108226,0.2057545
1126,0.374058395198182,0.293599909732775,0.2199961
1128,0.375386715295175,0.294928229829776,0.1999143
1130,0.376289681362774,0.295831195897381,0.2143158
1132,0.376362865499868,0.295904380034484,0.192643
1134,0.375815025344027,0.295356539878651,0.1904121
1136,0.374012414447582,0.293553928982215,0.2164868
1138,0.371619545783429,0.291161060318071,0.2087352
1140,0.368071641012614,0.287613155547267,0.2250483
1142,0.363956115205937,0.2834976297406,0.2133687
1144,0.359219534046563,0.278761048581238,0.2108008
1146,0.354175675832416,0.273717190367103,0.2067156
1148,0.348923812316015,0.268465326850715,0.2253264
1150,0.343593402693671,0.263134917228384,0.2258979
1152,0.338260208145387,0.257801722680114,0.2248637
1154,0.332931773728009,0.252473288262749,0.2043561
1156,0.327594710419859,0.247136224954613,0.2246882
1158,0.322262699057884,0.241804213592652,0.2248446
1160,0.317666771170632,0.237208285705414,0.2247501
1162,0.31425534307133,0.233796857606126,0.228635
1164,0.312011378268267,0.231552892803077,0.2116385
1166,0.310571846705574,0.230113361240397,0.221088
1168,0.3095926715858,0.229134186120636,0.2114421
1170,0.308973623509783,0.228515138044633,0.2491963
1172,0.308541585910713,0.228083100445577,0.2217388
1174,0.308264130582811,0.227805645117689,0.2112295
1176,0.308071469255854,0.227612983790745,0.2048222
1178,0.307944671110263,0.227486185645168,0.2231192
1180,0.307864618943104,0.227406133478023,0.2016483
1182,0.307809602864707,0.22735111739964,0.2264954
1184,0.30779872317769,0.227340237712637,0.2061613
1186,0.309072133031606,0.228613647566566,0.2189462
1188,0.31134853283315,0.230890047367903,0.2159877
1190,0.317846801599664,0.237388316134259,0.2381306
1192,0.324946526574409,0.244488041108905,0.208767
1194,0.333914970270396,0.253456484804847,0.208365
1196,0.342026478773078,0.261567993307513,0.2118159
1198,0.350908954979871,0.270450469514303,0.2190648
1200,0.359607741467811,0.279149256002241,0.1943681
1202,0.368398648446408,0.287940162980833,0.2146608
1204,0.377330387524497,0.296871902058916,0.2308503
1206,0.386188129763929,0.305729644298341,0.2074196
1208,0.394716193604148,0.314257708138556,0.2121748
1210,0.402922809532531,0.322464324066936,0.2187279
1212,0.410745400384897,0.330286914919301,0.2031725
1214,0.417777851867861,0.337319366402265,0.2176963
1216,0.424249474735994,0.343790989270398,0.2176167
1218,0.429428384087559,0.348969898621963,0.1911167
1220,0.43396038835975,0.353501902894154,0.204927
1222,0.436968210502523,0.356509725036927,0.2025104
1224,0.439133308055663,0.358674822590067,0.2342009
1226,0.439779406696834,0.359320921231237,0.2320701
1228,0.439547033320802,0.359088547855205,0.2186667
1230,0.438499257652437,0.358040772186841,0.1870577
1232,0.436369573561603,0.355911088096007,0.1889967
1234,0.433657914225477,0.353199428759881,0.2043249
1236,0.430182232608267,0.34972374714267,0.2137204
1238,0.42638718432142,0.345928698855824,0.223795
1240,0.422494557389421,0.342036071923824,0.1882913
1242,0.418462271869655,0.338003786404059,0.21822
1244,0.414478229350959,0.334019743885363,0.2357753
1246,0.41044146661104,0.329982981145444,0.1919082
1248,0.406730018254803,0.326271532789207,0.2034766
1250,0.40322650391717,0.322768018451574,0.2089585
1252,0.400002792361753,0.319544306896156,0.2190609
1254,0.396889626498985,0.316431141033388,0.2089031
1256,0.393860269638688,0.313401784173092,0.2031393
1258,0.39090780242537,0.310449316959774,0.220094
1260,0.388351504409415,0.307893018943818,0.2027833
1262,0.386073411380352,0.305614925914756,0.2061598
1264,0.384149212533218,0.303690727067622,0.2241984
1266,0.382349200022602,0.301890714557006,0.2032851
1268,0.380672350218169,0.300213864752573,0.2270033
1270,0.379074844858493,0.298616359392897,0.2100022
1272,0.377513938669098,0.297055453203502,0.1984662
1274,0.37656930724128,0.296110821775684,0.197598
1276,0.376020577256874,0.295562091791277,0.2379707
1278,0.376019592809428,0.295561107343832,0.2375771
1280,0.376650026831385,0.296191541365788,0.2016209
1282,0.377765761137468,0.297307275671872,0.1898705
1284,0.379412694407784,0.298954208942187,0.2291936
1286,0.381238348278047,0.300779862812451,0.2394651
1288,0.383274795188083,0.302816309722487,0.234099
1290,0.385418145085527,0.30495965961993,0.250272
1292,0.387474651749147,0.307016166283551,0.2685911
1294,0.389500317475827,0.309041832010231,0.221343
1296,0.391414089309855,0.310955603844259,0.2715375
1298,0.393314374159139,0.312855888693542,0.204797
1300,0.395187446899627,0.314728961434031,0.2163841
1302,0.397033459302662,0.316574973837065,0.2120877
1304,0.398148607139039,0.317690121673442,0.2229651
1306,0.398780592069923,0.318322106604326,0.2048627
1308,0.398753996024714,0.318295510559118,0.213599
1310,0.398492336718099,0.318033851252503,0.2163602
1312,0.397934978488846,0.317476493023249,0.2044424
1314,0.397164941659104,0.316706456193507,0.2023703
1316,0.396261465763724,0.315802980298127,0.194718
1318,0.395252275600105,0.314793790134507,0.2069179
1320,0.394174174316944,0.313715688851347,0.1963821
1322,0.392487142976867,0.312028657511272,0.2103338
1324,0.391277665380791,0.310819179915196,0.1989283
1326,0.387793812192205,0.30733532672661,0.2067685
1328,0.384291429399392,0.303832943933796,0.2027152
1330,0.379319110956104,0.298860625490508,0.2015807
1332,0.374581423517755,0.294122938052159,0.2148517
1334,0.369527513112959,0.289069027647363,0.2049158
1336,0.363627561520474,0.283169076054879,0.2499832
1338,0.357378531381558,0.276920045915962,0.2176168
1340,0.350326743812987,0.269868258347392,0.2330226
1342,0.343160744421774,0.262702258956179,0.2155592
1344,0.335689298711795,0.255230813246199,0.1906658
1346,0.328114135678098,0.247655650212503,0.209665
1348,0.321678265813366,0.241219780347771,0.2110801
1350,0.316858384841825,0.236399899376229,0.2202452
1352,0.313765090846588,0.233306605380992,0.2155247
1354,0.311721017160485,0.231262531694889,0.2011739
1356,0.310357754513957,0.229899269048362,0.2049169
1358,0.309472646595122,0.229014161129527,0.2032336
1360,0.308851700946744,0.228393215481149,0.2361422
1362,0.30844566724221,0.227987181776616,0.2308315
1364,0.308153078962815,0.227694593497221,0.2140639
1366,0.307958223115507,0.227499737649914,0.1900849
1368,0.307821633906452,0.227363148440859,0.2056677
1370,0.307730453395876,0.227271967930283,0.2012152
1372,0.307672323280691,0.227213837815099,0.2446383
1374,0.307628671129357,0.227170185663766,0.2106574
1376,0.307605937636468,0.227147452170878,0.1952574
1378,0.307588300489817,0.227129815024229,0.2080853
1380,0.307582740627059,0.227124255161473,0.2024082
1382,0.307576376451855,0.22711789098627,0.2286227
1384,0.30757444986113,0.227115964395548,0.2112038
1386,0.30757155251617,0.227113067050595,0.2355399
1388,0.311327527261265,0.231274822769337,0.2133333
1390,0.325880732977387,0.247571459063363,0.2086792
1392,0.349272989979641,0.273955904717372,0.2186748
1394,0.380662262282373,0.309074634774325,0.2080241
1396,0.412410705139877,0.344614536386615,0.1961082
1398,0.444156008655184,0.379773605704827,0.229449
1400,0.469239339538842,0.407407071234446,0.2173891
1402,0.488720290192897,0.42851607560573,0.1927069
1404,0.501354411337994,0.441988844425481,0.2273314
1406,0.508870433323849,0.449803811173946,0.2510255
1408,0.512601861424735,0.453521406560281,0.2239808
1410,0.513200674793543,0.453944962730258,0.2301501
1412,0.512286491771325,0.452818684869374,0.2012477
1414,0.510202782109822,0.450514465850476,0.2074659
1416,0.506764919165829,0.446765863103259,0.2583872
1418,0.503176269248692,0.442789256455029,0.2301905
1420,0.499099668745944,0.438289365316416,0.2220869
1422,0.495356698003096,0.434147235033593,0.2027001
1424,0.492267828192656,0.430729416748158,0.2211778
1426,0.489708747216837,0.427930088989951,0.2177554
1428,0.487898776858088,0.425970306377806,0.2411302
1430,0.486742862810375,0.424742761378474,0.2508121
1432,0.486157236629855,0.424146038378752,0.2127394
1434,0.486102955888668,0.424124284792728,0.2152233
1436,0.486417487682065,0.42449901257429,0.2003056
1438,0.486981306754093,0.42513733118711,0.2054558
1440,0.487670187040053,0.425904123301788,0.1937413
1442,0.488363453993661,0.42667011678888,0.2113518
1444,0.488992466737849,0.427360916449491,0.2110606
1446,0.489508996446493,0.427925120468501,0.2018121
1448,0.489893532775709,0.428342348358261,0.2117028
1450,0.490149833554382,0.428617317308003,0.2249226
1452,0.490288683596844,0.428762885586714,0.2170483
1454,0.49032966817826,0.428801307267245,0.2012576
1456,0.490295303005706,0.428757921884735,0.2131921
1458,0.49020822528163,0.428658027159377,0.1856702
1460,0.490082462888834,0.428517174925822,0.1885928
1462,0.489845876430704,0.428255631733767,0.2347673
1464,0.489319101710355,0.427671035771597,0.2153099
1466,0.488237096213733,0.426462730575773,0.2193146
1468,0.48709070670222,0.425112465503636,0.2199216
1470,0.485541025995639,0.423220509227703,0.1996918
1472,0.484253683924511,0.421410180518833,0.2045893
1474,0.48036060619387,0.41681067168749,0.2011258
1476,0.480767263008814,0.416354606939245,0.2068193
1478,0.478293680044805,0.412842329861066,0.1840586
1480,0.478235348817088,0.411662246936685,0.2171169
1482,0.477576254102387,0.409797098922399,0.2330026
1484,0.476065003850442,0.406984032075041,0.2162009
1486,0.476062347976742,0.405606332690394,0.1925593
1488,0.475326082068312,0.403413010687472,0.2069894
1490,0.475564522416995,0.402146301766304,0.2091531
1492,0.475880458139191,0.400905886751428,0.2156492
1494,0.476217044875388,0.399638252549921,0.2000986
1496,0.47733667959522,0.399204624758037,0.1909687
1498,0.484202852666437,0.405105919731176,0.2051812
1500,0.492249387793499,0.412626051158011,0.1986621
1502,0.504664475248598,0.424778715192203,0.1972506
1504,0.517913295417059,0.43788810269001,0.2175275
1506,0.531137615459036,0.451013182633455,0.2237407
1508,0.545290105475469,0.465075513196926,0.2070005
1510,0.554612866313283,0.474316264723398,0.2277049
1512,0.570542576670438,0.490180372197614,0.2098778
1514,0.58227792189469,0.501871509727326,0.2003553
1516,0.594298972935488,0.51386811739093,0.2153712
1518,0.609330809716142,0.528889236974972,0.1999512
1520,0.620069070425437,0.539623749205292,0.228209
1522,0.6296370993783,0.549190092322379,0.2038803
1524,0.638908308969021,0.558459352634957,0.211308
1526,0.646720806455836,0.566269284196107,0.2153827
1528,0.650103888167835,0.569649739270958,0.1782965
1530,0.655733220897915,0.575276992135724,0.2091353
1532,0.660207894228057,0.579750392459847,0.2052243
1534,0.662944347753816,0.582486282800997,0.2062344
1536,0.6657047698124,0.585246574575282,0.2750651
1538,0.668703285518748,0.588245119924468,0.1960464
1540,0.671354922690393,0.590896777685147,0.2026748
1542,0.673617233693692,0.593159045460617,0.1786168
1544,0.675295225518122,0.594836948279592,0.1902807
1546,0.676880344788721,0.596421973391184,0.1987011
1548,0.678389287855555,0.597930847146899,0.2346452
1550,0.679630567833739,0.599172091477604,0.1803537
1552,0.680666637718692,0.600208152027565,0.2093249
1554,0.681637843716197,0.601179361758419,0.1837606
1556,0.682556607520275,0.602098131354538,0.1934795
1558,0.683167897251611,0.602709423468524,0.2015108
1560,0.683671352467457,0.603212877074345,0.2218496
1562,0.683151752948179,0.602693273856105,0.2162995
1564,0.682280732591494,0.601822249867949,0.2109
1566,0.680603397764093,0.600144912704953,0.1986477
1568,0.67837262169433,0.597914135751464,0.2111049
1570,0.675755869148062,0.595297383283734,0.2328172
1572,0.672657085568975,0.592198600124888,0.2031351
1574,0.669197663165171,0.588739178055903,0.2086813
1576,0.667114897752208,0.586656412740379,0.2022386
1578,0.661126195686805,0.580667710580364,0.1938745
1580,0.655706815398661,0.575248330123972,0.2103766
1582,0.650972679148194,0.570514193730302,0.2120968
1584,0.644916394834711,0.564457909341215,0.2116194
1586,0.63805257246387,0.557594086956432,0.2081884
1588,0.631468457155656,0.551009971667436,0.219246
1590,0.624968298904602,0.544509813441046,0.2092323
1592,0.61815463575891,0.537696150310057,0.2229528
1594,0.611242300203022,0.53078381475623,0.1888005
1596,0.60442311514125,0.523964629688549,0.2024755
1598,0.598054467631599,0.517595982171158,0.2628035
1600,0.591733488343096,0.511275002877127,0.1965732
1602,0.585647594175311,0.505189108707168,0.1924982
1604,0.580705841129413,0.500247355661599,0.2152698
1606,0.576028279134925,0.495569793668449,0.2112464
1608,0.571806070820084,0.49134758535479,0.204131
1610,0.568156315102327,0.487697829637571,0.2112881
1612,0.564637187371915,0.484178701907106,0.2247569
1614,0.561208058055382,0.480749572590231,0.2039305
1616,0.557270072816143,0.476811587350645,0.1899723
1618,0.553183920561006,0.472725435095306,0.1928103
1620,0.548718611593511,0.468260126127767,0.2143264
1622,0.54394282506434,0.463484339598646,0.192749
1624,0.538876330380824,0.458417844915204,0.2058962
1626,0.53360442921286,0.453145943747288,0.2228722
1628,0.528101620890423,0.447643135424867,0.2250394
1630,0.524333765600715,0.44387528013515,0.2072069
1632,0.517442631530665,0.436984146065082,0.1988829
1634,0.512385246701967,0.43192676123637,0.1880664
1636,0.506184238359984,0.425725752894381,0.2151784
1638,0.499869435525518,0.419410950059915,0.2077336
1640,0.494490145645338,0.414031660179738,0.2070925
1642,0.490336557642488,0.409878072176892,0.2013482
1644,0.484259240448303,0.403800754982709,0.183485
1646,0.480438951392319,0.399980465926726,0.2057387
1648,0.475668374074478,0.395209888608883,0.2115099
1650,0.471688880681642,0.391230395216045,0.1930896
1652,0.468442046738062,0.387983561272464,0.1970464
1654,0.465256241785028,0.384797756319431,0.21282
1656,0.462695023850494,0.382236538384898,0.1922938
1658,0.460505321977135,0.380046836511539,0.2031077
1660,0.458402075944475,0.37794359047888,0.2087659
1662,0.456521540415261,0.376063054949666,0.1836272
1664,0.45494083621918,0.374482350753584,0.2017431
1666,0.453518564881668,0.373060079416072,0.2144636
1668,0.4523608241604,0.371902338694803,0.223197
1670,0.451285444991967,0.370826959526371,0.1903708
1672,0.450277841031834,0.369819355566238,0.2156175
1674,0.449345810790902,0.368887325325305,0.189315
1676,0.449110785875422,0.368652300409825,0.1928383
1678,0.449230632955032,0.368772147489436,0.1895123
1680,0.4499402170843,0.369481731618704,0.2023569
1682,0.451683673286163,0.371225187820567,0.2345912
1684,0.453949237822392,0.373490752356798,0.2207885
1686,0.457080518024102,0.376622032558507,0.2047081
1688,0.461140939595644,0.38068245413005,0.2187454
1690,0.463853425337317,0.383394939871721,0.1880822
1692,0.471222320904805,0.390763835439206,0.2143434
1694,0.477331337782585,0.396872852316985,0.2068329
1696,0.476987088752441,0.39652860328684,0.1904886
1698,0.480350269807421,0.399891784341821,0.2176386
1700,0.478160178708918,0.39770169324332,0.1889196
1702,0.479443100005004,0.398984614539408,0.2094309
1704,0.48082107264876,0.400362587183166,0.2101182
1706,0.480959092367385,0.40050060690179,0.2319497
1708,0.48237372244358,0.401915236977984,0.1955844
1710,0.483287216569459,0.402828731103863,0.2251552
1712,0.483876505413818,0.403418019948222,0.2177236
1714,0.484093290098151,0.403634804632554,0.2005043
1716,0.483860799035693,0.403402313570096,0.216964
1718,0.483166471759088,0.402707986293491,0.2070986
1720,0.482429368218053,0.401970882752456,0.1961744
1722,0.481509261965129,0.401050776499533,0.2347932
1724,0.480471046226542,0.400012560760946,0.2114671
1726,0.479449764077431,0.398991278611835,0.203123
1728,0.47850383549877,0.398045350033173,0.1893053
1730,0.477584686868998,0.397126201403402,0.1932085
1732,0.477007172631775,0.396548687166179,0.2092858
1734,0.477237495107755,0.396779009642159,0.211805
1736,0.477763578650226,0.39730509318463,0.1828829
1738,0.478924813004899,0.398466327539303,0.2070576
1740,0.480197071306732,0.399738585841137,0.2074623
1742,0.481609669565383,0.401151184099788,0.2024659
1744,0.483045342552109,0.402586857086513,0.1996701
1746,0.484006904930261,0.403548419464664,0.1909309
1748,0.484682573278282,0.404224087812685,0.2211605
1750,0.484358970416446,0.403900484950849,0.2146053
1752,0.483750535968359,0.403292050502762,0.2063143
1754,0.482584205347689,0.402125719882093,0.2017155
1756,0.48131071521727,0.400852229751674,0.1976002
1758,0.480266902648606,0.39980841718301,0.2080504
1760,0.479156930750736,0.398698445285141,0.2003751
1762,0.478190905682907,0.397732420217312,0.1961754
1764,0.476971341151507,0.396512855685911,0.1900036
1766,0.47567422179672,0.395215736331124,0.1841635
1768,0.474253035919956,0.39379455045436,0.2287515
1770,0.472785666825242,0.392327181359646,0.1928407
1772,0.471405247398371,0.390946761932775,0.2271765
1774,0.470367984009176,0.38990949854358,0.1859954
1776,0.469449696578181,0.388991211112586,0.2271673
1778,0.468805482379398,0.388346996913803,0.2138089
1780,0.468363690161983,0.387905204696388,0.2274298
1782,0.46855237685769,0.388093891392095,0.1938575
1784,0.469174019897497,0.388715534431902,0.2011438
1786,0.470782040634487,0.390323555168892,0.215508
1788,0.472692774956165,0.39223428949057,0.2099502
1790,0.475134534915041,0.394676049449446,0.2147014
1792,0.477758980488088,0.397300495022493,0.207099
1794,0.480465439150214,0.400006953684619,0.2040831
1796,0.48332410304274,0.402865617577145,0.2202087
1798,0.486201614197145,0.40574312873155,0.2068058
1800,0.489130566198838,0.408672080733243,0.2240846
1802,0.492099918661863,0.411641433196269,0.2059363
1804,0.495073885353552,0.414615399887957,0.2128173
1806,0.49785766197703,0.417399176511435,0.2192722
1808,0.499921558819902,0.419463073354306,0.2143979
1810,0.501773834922753,0.421315349457157,0.1935353
1812,0.502939946527694,0.422481461062097,0.199239
1814,0.503438419589542,0.422979934123945,0.1980944
1816,0.50370178301251,0.423243297546913,0.2031508
1818,0.503411601854161,0.422953116388565,0.2170359
1820,0.502789844895823,0.422331359430227,0.202546
1822,0.50139650135335,0.420938015887755,0.2338273
1824,0.499641253962842,0.419182768497246,0.2128138
1826,0.497386678436156,0.416928192970561,0.191071
1828,0.495075033317762,0.414616547852167,0.1902486
1830,0.492673167351662,0.412214681886067,0.2010833
1832,0.490201330868425,0.40974284540283,0.1801673
1834,0.487707671855658,0.407249186390063,0.1787567
1836,0.485174130630377,0.404715645164781,0.1974317
1838,0.482621182963717,0.402162697498121,0.1912786
1840,0.480060539673785,0.399602054208189,0.2254179
1842,0.477666597546472,0.397208112080876,0.1887538
1844,0.475899877334516,0.39544139186892,0.2067638
1846,0.474337565831087,0.393879080365492,0.2352091
1848,0.473252314024297,0.392793828558702,0.1970825
1850,0.472251503148949,0.391793017683354,0.1820881
1852,0.471453943125035,0.390995457659439,0.2092025
1854,0.471135942051145,0.390677456585549,0.1999994
1856,0.470952227000788,0.390493741535193,0.2250934
1858,0.471089518947863,0.390631033482267,0.2006402
1860,0.471306743900516,0.39084825843492,0.2052078
1862,0.471590367932302,0.391131882466706,0.2261732
1864,0.471964206644521,0.391505721178925,0.2063996
1866,0.472349071811848,0.391890586346252,0.2073531
1868,0.472766554176378,0.392308068710783,0.2000682
1870,0.473206363914125,0.39274787844853,0.2084574
1872,0.473650676724777,0.393192191259182,0.2044079
1874,0.473919126101473,0.393460640635878,0.2225115
1876,0.473534724279837,0.393076238814242,0.2322363
1878,0.472928810686543,0.392470325220948,0.2128295
1880,0.471829152095317,0.391370666629721,0.2015797
1882,0.470534762402599,0.390076276937004,0.2077361
1884,0.468770854448182,0.388312368982586,0.2120228
1886,0.466748428648551,0.386289943182956,0.2103888
1888,0.464437345159648,0.383978859694053,0.2072368
1890,0.462020980680993,0.381562495215399,0.2184887
1892,0.459507291176073,0.379048805710478,0.2056637
1894,0.456915322705756,0.376456837240161,0.2151502
1896,0.454294171398113,0.373835685932518,0.2249759
1898,0.451639998532746,0.371181513067152,0.2388847
1900,0.448702332072333,0.368243846606738,0.2137534
1902,0.44535004539978,0.364891559934185,0.2131756
1904,0.443100009409598,0.362641523944002,0.2179947
1906,0.439715520889358,0.359257035423762,0.2010092
1908,0.437034986836644,0.356576501371048,0.2010041
1910,0.433429632293378,0.352971146827782,0.2227881
1912,0.429876002222324,0.349417516756728,0.2181549
1914,0.426317463581509,0.345858978115914,0.2148368
1916,0.422500046933756,0.342041561468161,0.236588
1918,0.41880233684286,0.338343851377266,0.2062086
1920,0.414995070377892,0.334536584912297,0.2121822
1922,0.411347184557191,0.330888699091596,0.2252166
1924,0.408310207931979,0.327851722466385,0.2145967
1926,0.405487384681431,0.325028899215837,0.2162551
1928,0.403389649507774,0.32293116404218,0.2222527
1930,0.40221675903517,0.321758273569576,0.2023274
1932,0.401842072631385,0.321383587165792,0.1897612
1934,0.403065323138921,0.322606837673328,0.2128097
1936,0.405027950184338,0.324569464718744,0.2286817
1938,0.408961688439767,0.328503202974173,0.2041051
1940,0.413787966864573,0.33332948139898,0.2198354
1942,0.420751472151428,0.340292986685835,0.2216971
1944,0.428442680728913,0.34798419526332,0.2148957
1946,0.43725746399419,0.356798978528597,0.2092691
1948,0.446559745581351,0.366101260115758,0.2059647
1950,0.456675354000357,0.376216868534764,0.2482658
1952,0.467272475312604,0.386813989847012,0.2081647
1954,0.478517572623947,0.398059087158356,0.2050401
1956,0.490688120014934,0.410229634549343,0.2084231
1958,0.503233714135145,0.422775228669554,0.2057866
1960,0.517778862787132,0.437320377321541,0.2000142
1962,0.534633041537608,0.454174556072018,0.1994886
1964,0.544578865699243,0.464120380233653,0.2240853
1966,0.560094526667095,0.479636041201506,0.2159344
1968,0.571920544446724,0.491462058981135,0.2320397
1970,0.583514389053163,0.503055903587574,0.1965042
1972,0.595574347076455,0.515115861610867,0.2151077
1974,0.605307178645282,0.524848693179695,0.2042901
1976,0.612416569179212,0.531958083713625,0.1985525
1978,0.618968674116139,0.538510188650552,0.1930935
1980,0.624466112185086,0.544007626719498,0.2260765
1982,0.62856825701831,0.548109771552722,0.1915981
1984,0.631247862385639,0.550789376920049,0.2214745
1986,0.633755299958925,0.553296814493335,0.1909265
1988,0.635330185074222,0.554871699608631,0.2122663
1990,0.635266736953614,0.554808251488022,0.2096983
1992,0.634694487221535,0.554236001755943,0.2187214
1994,0.632810355370803,0.552351869905211,0.190731
1996,0.630288269726301,0.549829784260707,0.1938444
1998,0.627099698399466,0.546641212933872,0.2130438
2000,0.623350424412056,0.542891938946461,0.2090053
2002,0.619327628551841,0.538869143086246,0.2153728
2004,0.615145325952773,0.534686840487179,0.183937
2006,0.610794069972679,0.530335584507085,0.2371022
2008,0.606330196016882,0.525871710551287,0.1936129
2010,0.601813713778694,0.521355228313099,0.2092416
2012,0.597407492537447,0.516949007071852,0.20865
2014,0.593456503864457,0.512998018398861,0.2374586
2016,0.589523851302477,0.509065365836881,0.1938458
2018,0.585876416591248,0.505417931125652,0.2048656
2020,0.582444009673583,0.501985524207987,0.2063533
2022,0.579322516383647,0.498864030918051,0.1829519
2024,0.577263599325098,0.496805113859502,0.1947988
2026,0.575401244547448,0.494942759081853,0.2111477
2028,0.574380045229772,0.493921559764177,0.1929453
2030,0.574400387359931,0.493941901894335,0.1950561
2032,0.574823559892618,0.494365074427023,0.182579
2034,0.576686410360472,0.496227924894876,0.2279325
2036,0.579069300959823,0.498610815494227,0.2027254
2038,0.582043178567972,0.501584693102376,0.1820684
2040,0.585489001877149,0.505030516411553,0.2232333
2042,0.589111388390611,0.508652902925014,0.1823174
2044,0.592891538142191,0.512433052676594,0.1883757
2046,0.59682656305608,0.516368077590484,0.2114381
2048,0.600833518608326,0.52037503314273,0.2251144
2050,0.60487765506078,0.524419169595183,0.2025819
2052,0.608960681474723,0.528502196009126,0.2014148
2054,0.613070715330166,0.532612229864569,0.2234843
2056,0.617192951993097,0.5367344665275,0.2053254
2058,0.621322429650405,0.540863944184809,0.195088
2060,0.625458304058257,0.544999818592661,0.2084475
2062,0.629598557165891,0.549140071700294,0.1858446
2064,0.633625256371514,0.553166770905917,0.1982808
2066,0.637273160646527,0.55681467518093,0.2039204
2068,0.640915309181043,0.560456823715445,0.1936325
2070,0.644143706217703,0.563685220752104,0.2692589
2072,0.646263525804846,0.565805040339247,0.2011591
2074,0.648098870561425,0.567640385095827,0.19229
2076,0.648923879974207,0.568465394508609,0.2404204
2078,0.64926923410488,0.568810748639281,0.2243568
2080,0.648821041538137,0.568362556072539,0.1887999
2082,0.647303215535037,0.56684473006944,0.2078194
2084,0.646866435847586,0.566407950381989,0.212114
2086,0.644842314660449,0.564383829194852,0.1902029
2088,0.642265201184752,0.561806715719156,0.2299384
2090,0.638664153359956,0.55820566789436,0.2023341
2092,0.634792353090883,0.554333867625286,0.2040164
2094,0.63013893478601,0.549680449320413,0.2154867
2096,0.624782788569672,0.544324303104075,0.2464938
2098,0.619231325457386,0.538772839991788,0.2012374
2100,0.613575499167539,0.533117013701941,0.2030634
2102,0.607583269967079,0.527124784501482,0.2266877
2104,0.601054934447891,0.520596448982294,0.2722692
2106,0.594486395079831,0.514027909614233,0.232777
2108,0.587637918982512,0.507179433516915,0.2109372
2110,0.580630218633761,0.500171733168164,0.2051231
2112,0.573897713758242,0.493439228292645,0.2253656
2114,0.567152947665355,0.486694462199758,0.2178439
2116,0.560524233235269,0.480065747769672,0.2053942
2118,0.554134501002312,0.473676015536715,0.2187645
2120,0.54818526940909,0.467726783943493,0.2078306
2122,0.542346828494421,0.461888343028824,0.1888731
2124,0.536864852290468,0.456406366824871,0.195611
2126,0.531521113947933,0.451062628482336,0.2188011
2128,0.526204457277821,0.445745971812224,0.2140309
2130,0.520996890615345,0.440538405149748,0.1859482
2132,0.516016937875444,0.435558452409848,0.2001538
2134,0.51166660538094,0.431208119915343,0.2327969
2136,0.507516407081058,0.427057921615461,0.189389
2138,0.504095357419167,0.42363687195357,0.2163271
2140,0.501698981525247,0.42124049605965,0.2097427
2142,0.499622939933801,0.419164454468205,0.1940108
2144,0.498577489555557,0.41811900408996,0.2299705
2146,0.498442409938019,0.417983924472422,0.2227573
2148,0.498846725897998,0.418388240432401,0.1866051
2150,0.500700363961018,0.420241878495422,0.1976663
2152,0.502914403809153,0.422455918343556,0.2069806
2154,0.505980338407075,0.425521852941478,0.2256668
2156,0.510121723676457,0.42966323821086,0.2230628
2158,0.51457599574825,0.434117510282653,0.2003068
2160,0.519760840919358,0.439302355453761,0.2012721
2162,0.52513731726531,0.444678831799714,0.2188776
2164,0.530406506982229,0.449948021516632,0.1917985
2166,0.535849747579692,0.455391262114096,0.2162628
2168,0.540972134084941,0.460513648619344,0.1922815
2170,0.545225788679745,0.464767303214148,0.1885607
2172,0.549356634143124,0.468898148677527,0.1845799
2174,0.552616712824959,0.472158227359361,0.2080658
2176,0.554669158058875,0.474210672593278,0.1983203
2178,0.556522484156054,0.476063998690457,0.2155108
2180,0.557587139257558,0.477128653791961,0.1953063
2182,0.558239021284484,0.477780535818888,0.2296587
2184,0.558843846493077,0.47838536102748,0.2055291
2186,0.559229958646002,0.478771473180406,0.2049116
2188,0.559466095292562,0.479007609826965,0.1855563
2190,0.559686461698224,0.479227976232628,0.202959
2192,0.559850717737567,0.479392232271971,0.2105682
2194,0.559967996951409,0.479509511485813,0.2082287
2196,0.560079577180674,0.479621091715078,0.1995477
2198,0.560177710730871,0.479719225265275,0.2253494
2200,0.560167593671738,0.479709108206142,0.2059067
2202,0.559856807545292,0.479398322079695,0.2044692
2204,0.559280467809603,0.478821982344007,0.2340327
2206,0.557781687519948,0.477323202054351,0.2495461
2208,0.55605619021122,0.475597704745624,0.2046845
2210,0.553841685561943,0.473383200096346,0.2305496
2212,0.551107742088244,0.470649256622648,0.219879
2214,0.547047613307097,0.4665891278415,0.239014
2216,0.543248140270906,0.46278965480531,0.2063501
2218,0.538256344682201,0.457797859216604,0.2068173
2220,0.533089828237361,0.452631342771765,0.2230591
2222,0.52789290291719,0.447434417451593,0.2330154
2224,0.52414951726557,0.443691031799973,0.2047473
2226,0.517299639815886,0.436841154350289,0.2100507
2228,0.512329650808895,0.431871165343298,0.1881046
2230,0.50612467537375,0.425666189908154,0.2286839
2232,0.499826214959804,0.419367729494208,0.1950704
2234,0.494471283555211,0.414012798089614,0.1954408
2236,0.490316137717112,0.409857652251515,0.2179368
2238,0.484248844691736,0.403790359226139,0.2052182
2240,0.48043456866362,0.399976083198024,0.1951723
2242,0.475663095862701,0.395204610397105,0.1846692
2244,0.471686754809653,0.391228269344057,0.2294573
2246,0.468440005918066,0.38798152045247,0.205145
2248,0.465254089179627,0.384795603714031,0.1933637
2250,0.462694038366896,0.3822355529013,0.2012613
2252,0.460504404810367,0.38004591934477,0.2086935
2254,0.458401656289351,0.377943170823754,0.1866101
2256,0.456521496778904,0.376063011313307,0.2028445
2258,0.454940754688526,0.374482269222929,0.2048785
2260,0.453518572491215,0.373060087025618,0.2246992
2262,0.452360763925451,0.371902278459854,0.2074121
2264,0.451285329505431,0.370826844039834,0.1932012
2266,0.45027775298318,0.369819267517584,0.2065893
2268,0.449345730947821,0.368887245482225,0.2103907
2270,0.449110752887926,0.36865226742233,0.2367552
2272,0.449230636923541,0.368772151457945,0.182006
2274,0.449940232577374,0.369481747111778,0.1930569
2276,0.451683693460527,0.371225207994931,0.2112371
2278,0.453949246251215,0.373490760785619,0.1924909
2280,0.457080514330481,0.376622028864885,0.2228459
2282,0.461131672490794,0.380673187025197,0.1944364
2284,0.463865488371354,0.383407002905758,0.2052919
2286,0.471204591141831,0.390746105676235,0.2223854
2288,0.47740203210875,0.396943546643153,0.2248565
2290,0.485911851942505,0.405453366476908,0.2025927
2292,0.494341870880162,0.413883385414565,0.2163526
2294,0.502303391165282,0.421844905699685,0.2084856
2296,0.511037215655414,0.430578730189817,0.1991422
2298,0.519596000432873,0.439137514967276,0.1994249
2300,0.528131951123107,0.44767346565751,0.1969009
2302,0.536899240772219,0.456440755306622,0.2034165
2304,0.545321399880464,0.464862914414867,0.2172118
2306,0.553621129858792,0.473162644393194,0.2103551
2308,0.561815257759369,0.481356772293772,0.2064133
2310,0.569851287872228,0.489392802406631,0.2123778
2312,0.577241314455222,0.496782828989625,0.2269673
2314,0.584416784054791,0.503958298589195,0.2061015
2316,0.591248079575959,0.510789594110362,0.1973305
2318,0.597078604960532,0.516620119494935,0.2215159
2320,0.602603958113581,0.522145472647985,0.1986931
2322,0.607808054591463,0.527349569125867,0.2196105
2324,0.612542544901482,0.532084059435885,0.1978614
2326,0.616341251338059,0.535882765872462,0.2184892
2328,0.619869120372359,0.539410634906761,0.21245
2330,0.623061421203047,0.542602935737449,0.2068967
2332,0.625712854601751,0.545254369136154,0.206324
2334,0.628132600797273,0.547674115331676,0.2034974
2336,0.630490952912203,0.550032467446606,0.1918136
2338,0.63272286148725,0.552264376021653,0.2041411
2340,0.635342868526868,0.554884383061271,0.2149402
2342,0.638029207782996,0.557570722317399,0.2171458
2344,0.639596169012092,0.559137683546495,0.1985815
2346,0.643413691693652,0.562955206228054,0.198807
2348,0.646180301541906,0.565721816076308,0.2144048
2350,0.648315428137984,0.567856942672387,0.1952341
2352,0.651005877163883,0.570547391698286,0.2231536
2354,0.653687255135177,0.573228769669581,0.2151992
2356,0.654759927145586,0.57430144167999,0.1946385
2358,0.655371719633658,0.574913234168062,0.2029684
2360,0.655133436164069,0.574674950698472,0.2118736
2362,0.654137718179577,0.57367923271398,0.1961534
2364,0.651928817972307,0.57147033250671,0.2169981
2366,0.649033517116933,0.568575031651336,0.2207189
2368,0.645734887326333,0.565276401860736,0.2141405
2370,0.642766123779787,0.56230763831419,0.2026184
2372,0.639612016333512,0.559153530867915,0.1946948
2374,0.637409893523254,0.556951408057657,0.2195755
2376,0.635803528239356,0.55534504277376,0.1894752
2378,0.634578143404471,0.554119657938874,0.2530373
2380,0.634886284983929,0.554427799518353,0.2064288
2382,0.635788290967616,0.555329805502055,0.2026421
2384,0.637038312548686,0.556579827083135,0.1953168
2386,0.638950367011207,0.55849188154566,0.2029197
2388,0.641800278996196,0.561341793530648,0.1895942
2390,0.644894359367595,0.564435873902047,0.1900961
2392,0.648265110062532,0.567806624596982,0.2036736
2394,0.651670250717527,0.571211765251979,0.2202869
2396,0.655971721160101,0.575513235694555,0.2095949
2398,0.659092936434015,0.578634450968481,0.2139739
2400,0.574587529055077,0.494129043589565,0.2033732


==> simulation/simex2_with_const_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.498763526081461,0.418624475660183,0.2364609
-178,0.498477843630663,0.41888666681764,0.2276712
-176,0.498083675441643,0.418905258409497,0.30992
-174,0.497843639038657,0.418962201710272,0.2191272
-172,0.497687352550122,0.419019433305363,0.1922509
-170,0.497514290640773,0.419005932750387,0.2943974
-168,0.497382772602446,0.418999991966696,0.2366123
-166,0.497269540661715,0.418989083855111,0.2873811
-164,0.497160033443344,0.41896349462516,0.232403
-162,0.49707530992086,0.418946631687612,0.2213965
-160,0.497008484851774,0.418933524403931,0.2262919
-158,0.496953276249139,0.418920084943186,0.1967086
-156,0.496910014958402,0.418909024822044,0.2201841
-154,0.496872953452006,0.418896826643471,0.1945293
-152,0.496839676372567,0.418882905186884,0.2203972
-150,0.496810974804036,0.418869413437753,0.2822728
-148,0.496786520146062,0.418856983554406,0.2075056
-146,0.49676636399778,0.418846345268125,0.2124866
-144,0.496750312383564,0.418837807329258,0.1975053
-142,0.496737285364999,0.418830687360427,0.186727
-140,0.496726346906202,0.418824376943351,0.1909686
-138,0.496716895196013,0.418818545681872,0.230118
-136,0.496708589271076,0.418813073242794,0.1959278
-134,0.496701403395834,0.418808106977746,0.1935556
-132,0.496695369346412,0.41880381750608,0.1871894
-130,0.496690422526306,0.418800242294087,0.1977458
-128,0.49668639265113,0.418797290934793,0.183976
-126,0.496683060758959,0.418794806608765,0.1853705
-124,0.496680224462041,0.418792635814153,0.184595
-122,0.496677759772141,0.418790693203882,0.1897456
-120,0.496675623020352,0.418788963909522,0.1839229
-118,0.496673787470179,0.418787449917591,0.1851106
-116,0.496672268931407,0.418786180459063,0.18548
-114,0.496671000004326,0.418785109732553,0.2021675
-112,0.49666995999148,0.418784226053023,0.2116701
-110,0.496669081588846,0.418783470560027,0.1842582
-108,0.496668327264221,0.418782812914734,0.1958102
-106,0.496667677914786,0.418782239243209,0.1993625
-104,0.496667115792366,0.418781736593942,0.1867914
-102,0.496666640893396,0.418781308082865,0.1883378
-100,0.496666243489243,0.418780947113414,0.1833139
-98,0.496665914970429,0.418780647076495,0.1877177
-96,0.496665640101685,0.418780394614555,0.1911227
-94,0.496665406565502,0.418780178877068,0.1823394
-92,0.496665207020151,0.418779993280411,0.1977699
-90,0.496665032491737,0.418779829944752,0.1844224
-88,0.496664884625462,0.418779690875545,0.1823494
-86,0.496664758177605,0.418779571382906,0.1920939
-84,0.496664652122498,0.418779470841411,0.1936054
-82,0.496664563697806,0.418779386748567,0.2114781
-80,0.496664488893573,0.418779315339587,0.1888777
-78,0.496664425517662,0.418779254625623,0.1892998
-76,0.496664371384085,0.418779202578406,0.1880999
-74,0.49666432713977,0.418779159830191,0.1875821
-72,0.496664288919338,0.418779122791038,0.1889967
-70,0.496664258009074,0.418779092817547,0.1853667
-68,0.496664231912731,0.418779067453229,0.1859673
-66,0.496664205632524,0.41877904197067,0.1876977
-64,0.496664199422224,0.418779035673438,0.1886023
-62,0.496664176172649,0.418779012899225,0.1964561
-60,0.496664164155411,0.418779001445743,0.1902806
-58,0.496664149171716,0.418778986816341,0.1875329
-56,0.496664134267923,0.418778972217741,0.1898242
-54,0.496664124679325,0.418778962919298,0.1892958
-52,0.496664116413658,0.418778954813864,0.1852683
-50,0.496664107822506,0.418778946368265,0.1838598
-48,0.496664110807957,0.418778949216784,0.1825572
-46,0.496664102466749,0.418778940995261,0.1846097
-44,0.496664101905515,0.418778940545244,0.1847026
-42,0.496664097263199,0.418778935885709,0.1977053
-40,0.496664091345593,0.418778930092357,0.2002275
-38,0.496664095320839,0.418778933953591,0.1863025
-36,0.496664095544857,0.418778934076906,0.1885741
-34,0.496664092736024,0.418778931387869,0.1860332
-32,0.496664095951679,0.418778934551943,0.1928928
-30,0.496664092869829,0.418778931400849,0.2111397
-28,0.496664092373627,0.418778930981085,0.1857903
-26,0.496664089195334,0.418778927922669,0.1856415
-24,0.4966640857528,0.418778924553804,0.1883408
-22,0.496664082317958,0.41877892118786,0.1858281
-20,0.496664083303887,0.418778922109596,0.1873661
-18,0.496664084719292,0.418778923451885,0.1971284
-16,0.496664090026605,0.418778928687589,0.1891585
-14,0.496664085800906,0.418778924570214,0.2146378
-12,0.496664085088118,0.418778923968107,0.1938913
-10,0.496672054770505,0.41878689361596,0.1824058
-8,0.496755437331632,0.418870276286531,0.184144
-6,0.496704012106155,0.418818851149395,0.1868176
-4,0.496725142867858,0.418839981978375,0.1865974
-2,0.496655443240516,0.418770282400758,0.1859288
0,0.496219919818212,0.418334759015297,0.185058
2,0.495522328313686,0.417637167538828,0.19051
4,0.494217667367107,0.416332506614346,0.186854
6,0.492316047146931,0.414430886411961,0.1845251
8,0.489927088753186,0.412041928032593,0.1971696
10,0.486961033664239,0.409075872955157,0.1889835
12,0.483545727450465,0.405660566750467,0.1846801
14,0.479728720351968,0.401843559659058,0.2002874
16,0.47553104189498,0.397645881207571,0.21583
18,0.471051907097017,0.393166746413886,0.2133156
20,0.466440643724944,0.38855548304516,0.2136682
22,0.461602067249153,0.383716906572005,0.2146971
24,0.456830437429955,0.378945276754895,0.1886192
26,0.452220495890611,0.374335335217206,0.1920683
28,0.447751331348355,0.369866170676262,0.2113051
30,0.443616085203681,0.365730924532628,0.1947687
32,0.439745714881066,0.361860554210837,0.1957749
34,0.436277775270371,0.358392614600795,0.1930909
36,0.433089591976236,0.355204431307183,0.202843
38,0.43029138580502,0.352406225136387,0.193945
40,0.427984217436306,0.350099056768012,0.1972628
42,0.426060540216269,0.34817537954825,0.1917057
44,0.424703769320634,0.346818608652843,0.1958531
46,0.423831773922642,0.345946613255039,0.1981079
48,0.423484641300256,0.34559948063281,0.2004587
50,0.423588889275459,0.345703728608145,0.1899657
52,0.424044044283757,0.346158883616558,0.2116867
54,0.424883995169368,0.346998834502267,0.1995215
56,0.425986150573421,0.348100989906406,0.1996205
58,0.427432687012208,0.34954752634527,0.1878785
60,0.429177635570527,0.351292474903657,0.211413
62,0.431062188769193,0.353177028102385,0.1972266
64,0.433374184503744,0.355489023836992,0.1977464
66,0.435543717728778,0.357658557062078,0.1978591
68,0.437853870540364,0.359968709873711,0.193469
70,0.440166781350757,0.362281620684149,0.1950517
72,0.442523615211141,0.364638454544575,0.1885204
74,0.445048375967521,0.367163215300994,0.2215236
76,0.447566437628674,0.369681276962184,0.207157
78,0.450076504698177,0.372191344031721,0.2019213
80,0.452563125785935,0.374677965119511,0.1992833
82,0.455042958047128,0.377157797380735,0.1946729
84,0.457487820438858,0.379602659772493,0.1855564
86,0.459888960040505,0.382003799374167,0.1815641
88,0.462222304331488,0.384337143665175,0.1874127
90,0.464564812283487,0.386679651617197,0.1823233
92,0.466862005119787,0.388976844453519,0.1850411
94,0.469253905275491,0.391368744609242,0.1834134
96,0.471742155292926,0.393856994626695,0.1836881
98,0.474356631056584,0.396471470390369,0.1834658
100,0.477097616666111,0.39921245599991,0.1835989
102,0.479920426762317,0.402035266096128,0.1822048
104,0.482825652869809,0.404940492203631,0.1849978
106,0.485846615637183,0.407961454971013,0.1848893
108,0.488918500471424,0.411033339805261,0.1831769
110,0.492130846735839,0.414245686069681,0.1862692
112,0.49547351882036,0.417588358154204,0.1867272
114,0.498959272517339,0.421074111851183,0.1829749
116,0.502574687788453,0.424689527122295,0.1816926
118,0.506306462476421,0.428421301810259,0.1811287
120,0.510131499223408,0.432246338557238,0.190292
122,0.513945935909476,0.436060775243298,0.1820194
124,0.517855149692241,0.439969989026052,0.1844302
126,0.521628868921285,0.443743708255084,0.181716
128,0.525257372828608,0.447372212162392,0.1884232
130,0.52870125933725,0.450816098671017,0.1863343
132,0.531965184561678,0.454080023895426,0.1862349
134,0.535034650571233,0.457149489904962,0.1815929
136,0.5379375604032,0.460052399736906,0.1841543
138,0.540683308991694,0.462798148325376,0.1831914
140,0.54335313553942,0.465467974873077,0.1847061
142,0.545889613181086,0.468004452514715,0.1840618
144,0.548474365169588,0.470589204503188,0.186595
146,0.551129593542789,0.473244432876357,0.1816505
148,0.55394810924427,0.476062948577805,0.1916678
150,0.556848264969168,0.478963104302668,0.1926907
152,0.560000613674376,0.482115453007839,0.1941476
154,0.563291635826139,0.485406475159562,0.1865665
156,0.566882672097829,0.488997511431212,0.2065009
158,0.570602964958731,0.492717804292069,0.2084199
160,0.574343741569559,0.496458580902852,0.1803498
162,0.578362139850331,0.500476979183576,0.2055961
164,0.582491674348012,0.504606513681207,0.1822904
166,0.586832797515683,0.508947636848825,0.2087014
168,0.591343156635893,0.513457995968979,0.2112532
170,0.596109596829536,0.518224436162564,0.2111526
172,0.601110137459581,0.523224976792548,0.2027693
174,0.606294424922468,0.528409264255371,0.2059064
176,0.611547541644267,0.533662380977104,0.2057191
178,0.617021582394601,0.539136421727368,0.2083587
180,0.622374308044635,0.544489147377329,0.1876843
182,0.627484577693495,0.549599417026113,0.1845415
184,0.632533473389715,0.554648312722255,0.1814562
186,0.637346268313711,0.559461107646168,0.1808394
188,0.641868464275038,0.563983303607409,0.1794692
190,0.64620226249681,0.568317101829093,0.1968331
192,0.65037453758023,0.572489376912421,0.2071944
194,0.654356753808247,0.576471593140343,0.1859907
196,0.657986961756495,0.580101801088494,0.1758695
198,0.661570045107664,0.583684884439564,0.1866619
200,0.664755904805454,0.586870744137252,0.2049674
202,0.667455260846512,0.589570100178205,0.1800241
204,0.66987062025614,0.591985459587726,0.1836477
206,0.672015169238214,0.594130008569691,0.1910471
208,0.673835444125342,0.595950283456708,0.1830975
210,0.675368253931224,0.597483093262478,0.1844723
212,0.676692603058105,0.598807442389244,0.1897517
214,0.677846985816901,0.599961825147925,0.1824623
216,0.67884114277363,0.600955982104536,0.1884643
218,0.67969245421878,0.601807293549567,0.1988744
220,0.680427244495579,0.602542083826246,0.2093822
222,0.681064123117437,0.603178962447983,0.2200385
224,0.681610768574,0.603725607904423,0.2008564
226,0.68206740444117,0.604182243771469,0.1856319
228,0.682336005881293,0.604450845211468,0.1849039
230,0.682595990187088,0.604710829517139,0.2007874
232,0.68262805955824,0.604742898888165,0.1870709
234,0.682292704563575,0.604407543893375,0.200575
236,0.681839672088778,0.603954511418453,0.2014372
238,0.68112483587794,0.603239675207489,0.2116064
240,0.680056615833404,0.602171455162829,0.2612387
242,0.678728699967275,0.600843539296576,0.2130571
244,0.677186829933064,0.599301669262242,0.199526
246,0.675418190700375,0.59753303002943,0.1909601
248,0.673433248778258,0.595548088107191,0.1958191
250,0.671272644547624,0.593387483876437,0.1786469
252,0.668970056080574,0.591084895409267,0.1865322
254,0.66653359287256,0.588648432201134,0.1856999
256,0.663981043558567,0.586095882887024,0.2203034
258,0.661332415509975,0.583447254838317,0.2290141
260,0.658600371256377,0.580715210584604,0.2225096
262,0.655795257234179,0.577910096562293,0.1828874
264,0.652927334785342,0.575042174113345,0.2141716
266,0.650006136013349,0.572120975341242,0.2295827
268,0.647039406880718,0.569154246208503,0.1890926
270,0.644033298083893,0.566148137411572,0.1925604
272,0.640992866196264,0.563107705523838,0.1938376
274,0.637918230279303,0.560033069606774,0.1862271
276,0.634821807233689,0.556936646561059,0.1960707
278,0.631696376476661,0.553811215803932,0.18422
280,0.628542492514726,0.550657331841899,0.2069289
282,0.625368432556511,0.54748327188359,0.1844672
284,0.622182779407397,0.544297618734383,0.1893471
286,0.619064715444185,0.541179554771081,0.2094434
288,0.615905879755532,0.538020719082338,0.1840027
290,0.612881735929731,0.534996575256449,0.2078593
292,0.610016901003318,0.532131740329949,0.1995083
294,0.60725275579817,0.529367595124715,0.210598
296,0.604630560619222,0.526745399945684,0.1798963
298,0.602203606998811,0.52431844632519,0.1938442
300,0.599856379631531,0.52197121895783,0.2085431
302,0.597683962621458,0.519798801947678,0.2073797
304,0.595699227317115,0.517814066643257,0.2109691
306,0.59385624270165,0.515971082027715,0.1963578
308,0.592164977561991,0.514279816887979,0.2116918
310,0.590612283412673,0.512727122738586,0.2085266
312,0.589169470783654,0.511284310109492,0.1886777
314,0.587880705122755,0.509995544448519,0.2084569
316,0.586657903671126,0.508772742996817,0.2089087
318,0.585620056222161,0.507734895547779,0.2188849
320,0.584765862974267,0.506880702299813,0.1925583
322,0.584053162032507,0.506168001357979,0.1924794
324,0.583504043975553,0.505618883300953,0.2220613
326,0.583095438780558,0.505210278105887,0.1989472
328,0.582771458116302,0.504886297441559,0.21317
330,0.582543126275355,0.50465796560054,0.1970274
332,0.58236737873444,0.504482218059553,0.1926156
334,0.582225453004176,0.504340292329216,0.1926852
336,0.58211461750097,0.504229456825939,0.2040178
338,0.582020010392796,0.504134849717693,0.1882041
340,0.581939469761971,0.504054309086795,0.2072091
342,0.581874349483308,0.50398918880806,0.1885148
344,0.581831429817529,0.503946269142207,0.1951328
346,0.581897877808179,0.504012717132784,0.1947816
348,0.581949163074482,0.504064002399013,0.2041052
350,0.582188852491117,0.504303691815571,0.2982499
352,0.582630571888678,0.504745411213055,0.2254118
354,0.583260663857401,0.5053755031817,0.2163378
356,0.584072345009709,0.506187184333928,0.208731
358,0.585118978597586,0.507233817921724,0.2052465
360,0.586355703030288,0.508470542354341,0.2164837
362,0.587743152153376,0.509857991477344,0.2125745
364,0.589208923886246,0.511323763210128,0.1994696
366,0.590838162060417,0.51295300138421,0.1864032
368,0.592411676712828,0.514526516036529,0.1859235
370,0.593902563692629,0.516017403016238,0.1973763
372,0.595352248534898,0.517467087858413,0.1973789
374,0.596709775282003,0.518824614605422,0.2109835
376,0.597976999397358,0.520091838720679,0.1943778
378,0.599193684909898,0.521308524233121,0.2129343
380,0.600359857856186,0.522474697179307,0.1966389
382,0.601412617952366,0.523527457275385,0.2028489
384,0.602443670573655,0.524558509896569,0.2183649
386,0.603324353960176,0.525439193282984,0.2185436
388,0.603954443756744,0.526069283079446,0.2048503
390,0.60450175269599,0.526616592018584,0.2042993
392,0.604745518992978,0.526860358315464,0.2122035
394,0.604607834854059,0.526722674176436,0.2184775
396,0.60427550177014,0.52639034109241,0.1997029
398,0.603587625918505,0.525702465240667,0.1904307
400,0.602537108809434,0.524651948131489,0.1857278
402,0.601228078258862,0.523342917580812,0.1981452
404,0.599663762046828,0.521778601368671,0.1871431
406,0.597855281581782,0.519970120903519,0.1833642
408,0.595866013451914,0.517980852773548,0.2482949
410,0.59380838509035,0.51592322441188,0.2480005
412,0.591585362976839,0.513700202298265,0.2502012
414,0.589398043034205,0.511512882355528,0.2401732
416,0.587312885613192,0.509427724934413,0.2299419
418,0.585253770279357,0.507368609600476,0.2227171
420,0.58334057404575,0.505455413366767,0.2132804
422,0.581571699609964,0.503686538930878,0.2000991
424,0.579875669440286,0.501990508761099,0.2006046
426,0.578289506069922,0.500404345390634,0.2052923
428,0.576769612111692,0.498884451432304,0.2103908
430,0.575292260893398,0.49740710021391,0.1877549
432,0.573941526078906,0.496056365399319,0.1869561
434,0.572606803392633,0.494721642712947,0.2051952
436,0.571634395422429,0.493749234742642,0.1933379
438,0.57082115250736,0.49293599182747,0.2038494
440,0.570486597512852,0.492601436832858,0.188158
442,0.570746587955629,0.492861427275526,0.185539
444,0.571415759323219,0.493530598643002,0.1868022
446,0.572655020361778,0.494769859681442,0.1871442
448,0.574403638819071,0.496518478138611,0.1867496
450,0.57653780745013,0.498652646769543,0.18633
452,0.579054844120123,0.501169683439401,0.190597
454,0.581905503468971,0.504020342788107,0.1844358
456,0.585012910941074,0.507127750260063,0.2001427
458,0.588336204316472,0.510451043635304,0.1888355
460,0.591857366777537,0.513972206096203,0.190846
462,0.595529632482909,0.517644471801399,0.1872447
464,0.599324626179229,0.521439465497531,0.1868955
466,0.603226947063488,0.525341786381591,0.1838035
468,0.607216372822303,0.529331212140196,0.1884789
470,0.61126759418845,0.53338243350612,0.1844201
472,0.615279099348405,0.537393938665838,0.1827637
474,0.619369344861242,0.541484184178424,0.1839968
476,0.623332470196604,0.545447309513521,0.183264
478,0.62712906216453,0.549243901481167,0.1787321
480,0.630831103172489,0.552945942488832,0.1843665
482,0.634408235148269,0.556523074464302,0.1843477
484,0.637845033718019,0.559959873033723,0.1859389
486,0.641179867527759,0.563294706843115,0.1864462
488,0.644429988695167,0.566544828014413,0.1854816
490,0.647486929502937,0.569601768825385,0.1815602
492,0.650519142582912,0.572633981907771,0.1802977
494,0.653290428218268,0.575405267544856,0.1822374
496,0.65561337432486,0.577728213652684,0.1829659
498,0.657820709699616,0.57993554902836,0.183597
500,0.659601126640598,0.581715965970066,0.1922322
502,0.660760062745616,0.582874902075674,0.1888137
504,0.661615671450265,0.583730510780808,0.1823716
506,0.662023762002601,0.584138601333537,0.1849027
508,0.66189360384053,0.584008443171778,0.1815755
510,0.661245353268145,0.583360192599633,0.1823685
512,0.660301867718147,0.582416707049814,0.1827332
514,0.658853357134869,0.580968196466611,0.1812643
516,0.656273615349583,0.577038653339741,0.1824596
518,0.652102073078,0.567610147924444,0.1786417
520,0.646792226438692,0.552170112252791,0.1832496
522,0.639895602029193,0.530177191258553,0.1858619
524,0.630967340122711,0.501765429034155,0.1830563
526,0.620456694327437,0.469736008043426,0.1860529
528,0.608584070775702,0.435789474149364,0.1880688
530,0.599222490406639,0.399619726746111,0.1894085
532,0.591765578204823,0.365057571721896,0.1954333
534,0.585525912231523,0.33588520129712,0.1855671
536,0.580257274497339,0.313821895458523,0.1855144
538,0.575441179982367,0.297478312945629,0.1965606
540,0.570776846121993,0.287042607742441,0.1911198
542,0.566408379134279,0.281518155206891,0.1872639
544,0.562272833988709,0.280775933153021,0.1841324
546,0.557990966276505,0.283114519445912,0.1856549
548,0.553801968652783,0.288629995457059,0.1887963
550,0.549659100922071,0.295834081069626,0.1878135
552,0.546783017292642,0.304227527708959,0.1863369
554,0.544346892568167,0.312159472233925,0.1839995
556,0.543703911378233,0.319368102606184,0.1831936
558,0.544291435861385,0.325615190946532,0.1877312
560,0.546146795873386,0.330941317326789,0.1944556
562,0.548450779952427,0.334616466491731,0.1922518
564,0.551911658349983,0.337368361775788,0.1951151
566,0.555371828588462,0.338434505560274,0.1939393
568,0.558716942164944,0.338454553608509,0.1891874
570,0.562065318876358,0.338051148287609,0.1855661
572,0.564873522803004,0.336958015549643,0.1829622
574,0.567361525407684,0.33558329458179,0.186283
576,0.569589233320788,0.334120285404275,0.1883131
578,0.571560741757899,0.332646583041555,0.1882855
580,0.57323435298088,0.331170810623775,0.1912422
582,0.574701564638618,0.329827816234033,0.1988584
584,0.575970715711931,0.32864661994064,0.1873227
586,0.577056962529872,0.327640953154587,0.1822817
588,0.578048918971452,0.326896578941621,0.1849447
590,0.578950080751158,0.326412314421267,0.1840791
592,0.579825548950783,0.3262379467183,0.1846805
594,0.580620725765719,0.326296240686227,0.1904825
596,0.581355439746539,0.326580607072159,0.1834076
598,0.582045668001337,0.327071375934983,0.1830667
600,0.58268351204055,0.327715322833877,0.1837951
602,0.583294063987897,0.328488549477743,0.183375
604,0.583888149651638,0.329352169030886,0.1845856
606,0.584458008070337,0.330249323456873,0.1837992
608,0.58500270958176,0.331133199607863,0.1838905
610,0.585519065952254,0.33195973614265,0.185931
612,0.586000605966973,0.332689896603919,0.1853552
614,0.586431735026686,0.333284410760021,0.1847983
616,0.586820447771014,0.333734972401587,0.1860093
618,0.587141274210363,0.334007367732214,0.186071
620,0.587391033211764,0.334097639487957,0.1858159
622,0.587572092709919,0.334013511282597,0.1834057
624,0.587681443504453,0.333762088383687,0.1874057
626,0.58772750105401,0.333366787180563,0.1903405
628,0.587718773107594,0.332855317952231,0.1828489
630,0.587661825121062,0.332256251942455,0.1838524
632,0.587565449916685,0.331602035671726,0.184046
634,0.587440131360903,0.330927262817795,0.1817926
636,0.587295831824091,0.330265145284415,0.1847374
638,0.587142344855086,0.329646620958684,0.1926043
640,0.586989785923307,0.329099862717893,0.1853897
642,0.586846265418734,0.328647189495888,0.1835989
644,0.586719821005978,0.328306431525689,0.1839277
646,0.586616602970599,0.328088780639236,0.1858018
648,0.586541303843685,0.327999164791573,0.1877278
650,0.586497080885008,0.328036365644433,0.1890353
652,0.586485020359468,0.328192816580477,0.1883941
654,0.586504999820033,0.328456026346739,0.1812562
656,0.586554444539196,0.32880811508151,0.1891272
658,0.586630447354304,0.329228776496987,0.1865511
660,0.586728279141989,0.32969467736064,0.1877126
662,0.586842468985256,0.330181494815931,0.1839726
664,0.586967129144485,0.330665195445454,0.1838119
666,0.587095776585645,0.331122626911726,0.1840823
668,0.587222497854456,0.331533403004003,0.1829666
670,0.587340866054288,0.331879446768743,0.1866719
672,0.587446141662958,0.332147609270674,0.1853519
674,0.587533772375923,0.33232839502574,0.1841442
676,0.587600350086211,0.33241701555414,0.1828149
678,0.587643775895418,0.332413502182711,0.1840929
680,0.587662880312639,0.332322037340992,0.1862504
682,0.587658124539383,0.332151157919729,0.199816
684,0.587630304825988,0.331912075874566,0.184514
686,0.587582270258754,0.331619742764294,0.1856644
688,0.58751705645191,0.331290310005549,0.1917056
690,0.587438522924873,0.330941153048461,0.1864083
692,0.587351033255248,0.330589856946671,0.1828027
694,0.587259443142117,0.330253564238987,0.1855915
696,0.587167706161665,0.329947066804228,0.1862824
698,0.587080733596447,0.329684212522245,0.1852829
700,0.587002305299626,0.329475445694504,0.1841367
702,0.586935725698596,0.329328266302632,0.1786888
704,0.586883806540802,0.329247256663034,0.1834191
706,0.586848109479805,0.329232915285622,0.1837647
708,0.586830030739742,0.329283449668771,0.1832607
710,0.586828994926047,0.32939295353198,0.1826934
712,0.586844812628641,0.329554097041385,0.1819955
714,0.586875811978807,0.329756701516982,0.1828384
716,0.586919787451008,0.329989179686308,0.1832929
718,0.586974188253183,0.330239255829046,0.1804084
720,0.58703576392326,0.330494030888003,0.1851012
722,0.587101556158506,0.330741423556972,0.18055
724,0.587167691029785,0.330969411383002,0.1807116
726,0.587231469490687,0.33116845940882,0.1843785
728,0.587289779769671,0.331330172855054,0.1843461
730,0.587340014151279,0.33144826272777,0.1872136
732,0.587380327833361,0.331519576581581,0.1854677
734,0.587408913820177,0.331542364044144,0.1890632
736,0.587425157661092,0.331518036076106,0.1870527
738,0.587428726541962,0.33144967904509,0.1847329
740,0.587420030731132,0.331342458308128,0.1937834
742,0.587397978209123,0.331227935633834,0.1878701
744,0.587263702825632,0.331064039902458,0.1839648
746,0.58716278144659,0.331084904687991,0.1869915
748,0.586757232177284,0.331066820399867,0.1823786
750,0.586242338963698,0.331318773230828,0.1862804
752,0.585393297048906,0.33172628904335,0.189677
754,0.584136894616212,0.332318506805005,0.1867475
756,0.582682543781278,0.333374508540425,0.1840187
758,0.580912395789093,0.334808299318037,0.1814731
760,0.578922721580541,0.336725462281686,0.1824936
762,0.576826640260179,0.339201911207394,0.1798623
764,0.574705624392514,0.342234591989117,0.1835459
766,0.572518642640447,0.345677824332474,0.1855072
768,0.570495031903139,0.349638571177702,0.1823684
770,0.568648357556069,0.353990157103419,0.1865339
772,0.566931439822908,0.358549351112102,0.1805752
774,0.565416913240315,0.363267775424364,0.1828925
776,0.564028731625248,0.367967767835358,0.1816993
778,0.562664910880529,0.372467210896933,0.1848251
780,0.561366841265494,0.376748613527132,0.1831833
782,0.559993167256077,0.380603687731392,0.1858539
784,0.558596803848547,0.384018747855548,0.1935726
786,0.557021211256491,0.386782291483081,0.1855201
788,0.5554379825456,0.389013963709476,0.1856301
790,0.553871919267454,0.390695236893086,0.1825326
792,0.552246069734761,0.391736696215307,0.1848358
794,0.550672752712035,0.392274408056453,0.1803363
796,0.549084643677325,0.39230986769541,0.1827623
798,0.547365509094425,0.391833625020261,0.1805511
800,0.545674819872421,0.39113622180262,0.1827558
802,0.543801062314791,0.390177140098726,0.1808304
804,0.541646271950405,0.389054578173521,0.1817329
806,0.539433831790158,0.388177653127354,0.1818141
808,0.536904760123591,0.3874559163314,0.1840163
810,0.5341295811775,0.38727341007729,0.1816736
812,0.530701601403001,0.387545251013299,0.1841586
814,0.527574481776918,0.389504960117478,0.183951
816,0.523304219831067,0.391660252489739,0.1854994
818,0.519714410676745,0.395807302888539,0.1852566
820,0.514299289760901,0.39926707238796,0.1838926
822,0.510522826539867,0.404244674043162,0.1893638
824,0.505882373988196,0.406259526388907,0.1851518
826,0.501708585417253,0.407016541648466,0.1829333
828,0.497669900827092,0.406632683437712,0.1864245
830,0.492093626728071,0.403825907850725,0.1867227
832,0.487755515248271,0.401649661866033,0.1850375
834,0.482416898542967,0.398035963317783,0.1836191
836,0.477017560927555,0.394022469133056,0.1872859
838,0.471380130057356,0.389492116352518,0.1883795
840,0.465175693096039,0.384161947078196,0.1895099
842,0.458933713484182,0.378603034273793,0.1969039
844,0.452579702935614,0.372779619047171,0.1863628
846,0.446004625726439,0.366616735373708,0.1942314
848,0.439501352774394,0.360435051800239,0.1869442
850,0.433013893800354,0.354199870623823,0.1890119
852,0.426634173570872,0.34801884435273,0.1917209
854,0.420364341278214,0.341905702714753,0.1870899
856,0.41416981040718,0.3358346030328,0.1836283
858,0.408055437680119,0.329817244168961,0.1863304
860,0.402027166823173,0.323865065744327,0.1845461
862,0.396036920579222,0.317934437715532,0.1850156
864,0.390087022074088,0.312031253145475,0.1888268
866,0.384255849868319,0.30623671471378,0.1908412
868,0.378444307556404,0.30045393085178,0.1905101
870,0.372859994335196,0.294892210198797,0.2084069
872,0.367585281774565,0.289635250074479,0.184591
874,0.362629618541652,0.284693532857148,0.1918096
876,0.358273430693384,0.280348295978912,0.1957602
878,0.354309939629344,0.276393400672487,0.1840573
880,0.351183252306451,0.273273459103492,0.2020048
882,0.348751386626315,0.270846887463375,0.2145227
884,0.347209393245179,0.269309049516833,0.187587
886,0.346422821987503,0.268525740610746,0.188742
888,0.3463163988207,0.268421878995452,0.2219305
890,0.346804873662904,0.26891236520028,0.2176196
892,0.34776615123575,0.269875222044164,0.193801
894,0.349149303885755,0.271259614592614,0.1967781
896,0.350878153354022,0.272989437443058,0.1902173
898,0.352896889292985,0.27500893750873,0.2130517
900,0.355088512082928,0.277201160159175,0.185113
902,0.35748244780563,0.279595566804371,0.1892917
904,0.359909580461852,0.282023069173622,0.1915554
906,0.362334108026862,0.284447887000997,0.2091624
908,0.364678801930899,0.286792808791783,0.2622286
910,0.366963921059328,0.289078106833701,0.2453501
912,0.369171484723681,0.291285810960425,0.2556887
914,0.371329394407864,0.293443830918041,0.2801871
916,0.373376724930731,0.295491248013241,0.2570947
918,0.375191709716912,0.297306300764858,0.2362998
920,0.376860222714854,0.298974867120851,0.2656726
922,0.378079336261536,0.300194022557974,0.2390905
924,0.378950279170922,0.301064998354943,0.2324567
926,0.37913578170283,0.301250526706449,0.2163629
928,0.378779061320952,0.300893826595154,0.3255809
930,0.377739692748863,0.299854473937155,0.2217824
932,0.376080853117895,0.298195646800044,0.2009358
934,0.373855721268765,0.295970524759605,0.2101098
936,0.371132224996127,0.293247036187598,0.2068908
938,0.368017867903432,0.290132685140547,0.211249
940,0.364607543641636,0.286722365625105,0.1911719
942,0.360913155712405,0.283027981422184,0.1919474
944,0.357074977633122,0.279189806268393,0.1901113
946,0.353130801424118,0.275245632356172,0.1915184
948,0.349157073019136,0.271271905754387,0.1886911
950,0.345180312561517,0.26729514671246,0.1939025
952,0.341171329242008,0.263286164504417,0.1959544
954,0.337218675054239,0.259333511189277,0.2059863
956,0.333471743119061,0.255586579939219,0.191072
958,0.329828276989978,0.251943114348049,0.191116
960,0.326542435926044,0.248657273706455,0.1910612
962,0.32362701032529,0.245741848437308,0.1904703
964,0.321197273076733,0.243312111449127,0.1929534
966,0.319136494633319,0.241251333210165,0.2194859
968,0.31738935789169,0.239504196629082,0.2000435
970,0.315919580813919,0.238034419677389,0.1958821
972,0.314667681146572,0.236782520109059,0.1882478
974,0.313611722968588,0.235726562008846,0.1884599
976,0.312714964079857,0.234829803181207,0.1898061
978,0.311956123612761,0.234070962762107,0.1899856
980,0.311314602334575,0.233429441521636,0.1877138
982,0.310772291613228,0.232887130829932,0.1894376
984,0.310315679602944,0.232430518842954,0.2020495
986,0.309931332782298,0.232046172040639,0.1915212
988,0.309608954213273,0.231723793486038,0.1881284
990,0.309339029474472,0.231453868758593,0.1979865
992,0.30911369375373,0.2312285330468,0.2084716
994,0.308925922478048,0.231040761778176,0.207707
996,0.30877023928814,0.230885078593841,0.2106991
998,0.308641458334225,0.230756297644332,0.1956172
1000,0.308535618849947,0.230650458163546,0.2164417
1002,0.308449006419507,0.230563845735878,0.1884284
1004,0.308378856396174,0.230493695714752,0.2001437
1006,0.308322642776143,0.230437482096485,0.2250909
1008,0.308278308696095,0.230393148017852,0.1941583
1010,0.308244092621226,0.230358931944124,0.208219
1012,0.308218477794241,0.230333317118066,0.2071914
1014,0.308200213951582,0.230315053276162,0.1952847
1016,0.308188163930879,0.230303003256082,0.1907862
1018,0.308181382711914,0.230296222037636,0.1977991
1020,0.308179144667418,0.230293983993567,0.200302
1022,0.308180612170609,0.230295451497125,0.1887095
1024,0.308185307866514,0.230300147193353,0.2027637
1026,0.308192628956809,0.230307468283931,0.1920916
1028,0.308202343220391,0.230317182547767,0.1903111
1030,0.308213984954026,0.23032882428163,0.2125104
1032,0.308227339287607,0.23034217861542,0.2158478
1034,0.308242092831552,0.230356932159557,0.2144172
1036,0.30825806446754,0.230372903795724,0.1895955
1038,0.308275052675189,0.230389892003542,0.1870231
1040,0.308299498991941,0.230414338320455,0.2067327
1042,0.308397749011926,0.230512588340594,0.1981875
1044,0.308510716621895,0.230625555950711,0.2111078
1046,0.308758169089123,0.230873008418084,0.2169258
1048,0.309151940111552,0.231266779440654,0.1953
1050,0.309745130757812,0.231859970087052,0.2093133
1052,0.310486877267039,0.232601716596414,0.1914904
1054,0.311357703666823,0.233472542996331,0.2024996
1056,0.312337163994523,0.234452003324161,0.1871305
1058,0.313362069149765,0.235476908479531,0.2123515
1060,0.314458596708964,0.236573436038859,0.1903643
1062,0.315539906023871,0.237654745353891,0.2454151
1064,0.316590783495957,0.238705622826102,0.2482525
1066,0.317571068689152,0.23968590801942,0.2488206
1068,0.318503371717964,0.240618211048355,0.25935
1070,0.319391355686863,0.241506195017374,0.2214973
1072,0.320208708996391,0.242323548327023,0.2530284
1074,0.320992701368506,0.243107540699258,0.2060799
1076,0.321689664084638,0.243804503415508,0.2114288
1078,0.322309635105448,0.244424474436436,0.2268454
1080,0.322925396790178,0.245040236121283,0.2174408
1082,0.323477169043389,0.24559200837461,0.1898672
1084,0.324148160335136,0.246262999666473,0.1930867
1086,0.324973124091759,0.247087963423209,0.2570372
1088,0.3261447026765,0.248259542008063,0.2319366
1090,0.32750493566927,0.249619775000944,0.2367704
1092,0.329224609509977,0.25133944884176,0.2483683
1094,0.331294300116153,0.253409139448045,0.2243399
1096,0.333664884581738,0.255779723913736,0.2205837
1098,0.336344816541708,0.258459655873812,0.271315
1100,0.339089518911632,0.261204358243839,0.2044276
1102,0.341830631293441,0.263945470625751,0.2212308
1104,0.344462016083958,0.266576855416369,0.20849
1106,0.346987899426352,0.269102738758863,0.2309937
1108,0.349417045520461,0.27153188485307,0.2373156
1110,0.35173081126751,0.273845650600216,0.1994588
1112,0.353965598256017,0.276080437588817,0.1927899
1114,0.356130230507948,0.278245069840842,0.1943109
1116,0.358259129828605,0.280373969161592,0.1946285
1118,0.360334965384149,0.282449804717226,0.1956584
1120,0.362322773381496,0.284437612714663,0.1887469
1122,0.364308216085925,0.286423055419181,0.2026068
1124,0.366147230731523,0.288262070064866,0.1925836
1126,0.367708553468887,0.289823392802317,0.2135847
1128,0.369030149280243,0.29114498861376,0.2105968
1130,0.369850863134023,0.291965702467627,0.1944449
1132,0.370273603472664,0.292388442806355,0.2139238
1134,0.369995627840568,0.292110467174346,0.1928276
1136,0.369167040426171,0.291281879760037,0.1910524
1138,0.367670477386043,0.289785316719997,0.2105577
1140,0.365574222382264,0.287689061716305,0.199195
1142,0.36293261926606,0.28504745860019,0.2286987
1144,0.35983057048007,0.28194540981429,0.2084977
1146,0.356347711490753,0.278462550825063,0.2031945
1148,0.352559121315857,0.274673960650259,0.192361
1150,0.348524309027474,0.270639148361971,0.2184864
1152,0.344309156160125,0.266423995494718,0.2278497
1154,0.340070150314713,0.262184989649404,0.2042481
1156,0.335829035296735,0.257943874631526,0.2113739
1158,0.331734628684848,0.253849468019741,0.1945792
1160,0.328017998917301,0.250132838252296,0.216911
1162,0.324804849146954,0.246919688482052,0.2452821
1164,0.322108761330374,0.244223600665577,0.2016079
1166,0.319819550138744,0.241934389474054,0.2145376
1168,0.317886214952542,0.240001054287958,0.2095971
1170,0.316248508601855,0.238363347937379,0.2112492
1172,0.314858455638353,0.236973294973986,0.1977629
1174,0.313680299665359,0.235795139001102,0.2015348
1176,0.312679639132402,0.234794478468256,0.1886595
1178,0.311851983606855,0.23396682294282,0.1882556
1180,0.31138630314027,0.233501142476345,0.225243
1182,0.311125854515857,0.23324069385204,0.2223445
1184,0.311900549183025,0.234015388519315,0.2052817
1186,0.312967386713096,0.235082226049489,0.1943091
1188,0.315668654838714,0.237783494175204,0.1900923
1190,0.319339135426812,0.241453974763394,0.1899005
1192,0.32423322392493,0.2463480632616,0.2068463
1194,0.329669211086298,0.251784050423051,0.1932676
1196,0.335642325640513,0.257757164977344,0.1920029
1198,0.342112110766649,0.264226950103551,0.1945668
1200,0.348909555752484,0.271024395089452,0.2004226
1202,0.355980193084395,0.278095032421423,0.2010635
1204,0.363301189738274,0.285416029075356,0.2130354
1206,0.37069908292242,0.292813922259551,0.1898829
1208,0.378029231463086,0.300144070800259,0.2172272
1210,0.385295061966525,0.307409901303735,0.2153523
1212,0.39221588012845,0.314330719465694,0.2063264
1214,0.398880823010676,0.320995662347951,0.1950979
1216,0.404892797868445,0.32700763720575,0.2292866
1218,0.410421808578784,0.332536647916118,0.2154336
1220,0.415112878913715,0.337227718251079,0.2090656
1222,0.419121537554011,0.341236376891406,0.2147246
1224,0.422258334156857,0.344373173494288,0.2210438
1226,0.424499528758974,0.346614368096445,0.2102595
1228,0.426011042173626,0.34812588151114,0.2204856
1230,0.426684537282126,0.348799376619689,0.2395083
1232,0.426658065377905,0.34877290471552,0.2204659
1234,0.425963964821223,0.348078804158897,0.2167471
1236,0.424671823100046,0.346786662437783,0.1984279
1238,0.422950569661242,0.345065408999046,0.1936016
1240,0.420851516754884,0.342966356092758,0.1873848
1242,0.418516614374563,0.340631453712509,0.2240535
1244,0.415937829495564,0.338052668833586,0.2287085
1246,0.41325212602982,0.335366965366547,0.1996736
1248,0.410500256577344,0.332615095913007,0.2143854
1250,0.40773896747621,0.329853806811072,0.2166167
1252,0.404979540994209,0.327094380328496,0.2034146
1254,0.402269510377259,0.324384349711135,0.1976657
1256,0.399560442330245,0.321675281663814,0.214038
1258,0.396969194852587,0.319084034185914,0.2163373
1260,0.394498345244811,0.31661318457794,0.1896905
1262,0.392190492352781,0.314305331685749,0.1884231
1264,0.39002012212832,0.312134961461156,0.1876336
1266,0.387960767392113,0.310075606724846,0.1898888
1268,0.386103435502203,0.308218274834854,0.2033509
1270,0.384334019897269,0.306448859229859,0.2061557
1272,0.382831027485043,0.304945866817585,0.204862
1274,0.381665554829572,0.303780394162076,0.1981521
1276,0.380818761213493,0.302933600545968,0.2144658
1278,0.380384165920878,0.302499005253329,0.2105447
1280,0.380305688576215,0.302420527908648,0.1947042
1282,0.380621332606952,0.30273617193937,0.1984831
1284,0.381250778255665,0.303365617588072,0.2126111
1286,0.382110479975878,0.304225319308277,0.2199192
1288,0.383199477689812,0.305314317022204,0.1982627
1290,0.384422454657041,0.306537293989427,0.1900839
1292,0.385755713187778,0.307870552520159,0.1986623
1294,0.387157415919218,0.309272255251596,0.211359
1296,0.388606462340755,0.310721301673131,0.1905721
1298,0.38998256880041,0.312097408132783,0.1927106
1300,0.391387531915448,0.31350237124782,0.1993986
1302,0.392588020325708,0.314702859658078,0.2069365
1304,0.393569928886138,0.315684768218508,0.2156821
1306,0.394235986328473,0.316350825660842,0.1982378
1308,0.39464833739492,0.316763176727289,0.2162567
1310,0.394843845778228,0.316958685110597,0.191005
1312,0.394828965993159,0.316943805325529,0.1968256
1314,0.394627155534435,0.316741994866804,0.2039974
1316,0.394183066576619,0.316297905908988,0.217984
1318,0.393722923743496,0.315837763075863,0.1977681
1320,0.392571656821894,0.31468649615426,0.189774
1322,0.391542615852896,0.313657455185262,0.200033
1324,0.38971495458705,0.311829793919417,0.204585
1326,0.387497881819807,0.309612721152174,0.2134766
1328,0.38463359820184,0.306748437534207,0.1998064
1330,0.381211422948606,0.303326262280973,0.220498
1332,0.377521824997426,0.299636664329794,0.2631329
1334,0.373274317555285,0.295389156887653,0.2625392
1336,0.368598691953905,0.290713531286273,0.2463645
1338,0.363420276963552,0.28553511629592,0.2516087
1340,0.357843014261231,0.279957853593599,0.2370541
1342,0.352175772573777,0.274290611906146,0.2133184
1344,0.346386812781269,0.268501652113638,0.203637
1346,0.340792267618907,0.262907106951277,0.1922397
1348,0.335698671960408,0.257813511292778,0.1911207
1350,0.331306463251599,0.253421302583969,0.1920888
1352,0.327622500042551,0.249737339374921,0.1922133
1354,0.324488762099371,0.246603601431742,0.1900378
1356,0.3218432269337,0.243958066266071,0.1867727
1358,0.319597004825644,0.241711844158016,0.2048863
1360,0.317687698157862,0.239802537490235,0.1960403
1362,0.316066322822807,0.238181162155182,0.1910569
1364,0.314685240733119,0.236800080065495,0.1878619
1366,0.313511800525774,0.235626639858151,0.194064
1368,0.312512517429164,0.234627356761541,0.2023463
1370,0.311665220324056,0.233780059656434,0.1973865
1372,0.310943738690583,0.233058578022963,0.188685
1374,0.310332313820635,0.232447153153016,0.1873496
1376,0.309812688141491,0.231927527473873,0.1879162
1378,0.30937301935939,0.231487858691775,0.1884733
1380,0.308999899323163,0.23111473865555,0.1911184
1382,0.308683454306894,0.230798293639284,0.1877973
1384,0.308414912375568,0.230529751707964,0.1896596
1386,0.308186716997982,0.230301556330384,0.1884963
1388,0.307992883297032,0.230107722629446,0.1889149
1390,0.307828061776289,0.229942901108724,0.1882545
1392,0.30768798415721,0.229802823489869,0.1874377
1394,0.30827157735991,0.23284379348768,0.1905554
1396,0.310239461642533,0.242759304603923,0.189946
1398,0.314435050321263,0.261698778496768,0.1944328
1400,0.321205781869133,0.290062908962624,0.1965315
1402,0.33069808928191,0.327812481245601,0.1879408
1404,0.342459949633865,0.371579938634396,0.1858731
1406,0.355988832452084,0.417215521231877,0.1885322
1408,0.369608235749646,0.462209923437662,0.186458
1410,0.381063763969292,0.505081746442216,0.1835136
1412,0.391220373483012,0.540319770286114,0.1863787
1414,0.397800374782335,0.569753995737648,0.1910717
1416,0.404753392627282,0.587050042577035,0.190999
1418,0.410119915034279,0.598245697225225,0.1868425
1420,0.415717528539379,0.601796706717355,0.1883602
1422,0.420075449174394,0.602410546077171,0.1922462
1424,0.424293514292157,0.598381619707433,0.1909684
1426,0.427328808418408,0.592611842404948,0.1954535
1428,0.42893737334347,0.585707832452846,0.1931901
1430,0.429540933144039,0.577586338593759,0.1958256
1432,0.429396981347979,0.568685381322847,0.1898326
1434,0.428839775190655,0.559844410234893,0.1878688
1436,0.42812967458538,0.552097465478937,0.1914302
1438,0.427253603676136,0.545706645093764,0.1870134
1440,0.426139722419907,0.53964741810884,0.1869417
1442,0.424882166040528,0.533465313878156,0.1892745
1444,0.423294629053779,0.526794431559802,0.1844558
1446,0.421470941032614,0.51981113206643,0.1851475
1448,0.419468536969167,0.512773132708578,0.1914436
1450,0.417321234127049,0.505921039921351,0.1897099
1452,0.415156793684396,0.499556103294711,0.1865865
1454,0.413078204649275,0.493916477685181,0.1870073
1456,0.411186267990008,0.489208211712108,0.1880514
1458,0.409579807008392,0.485610377367387,0.1903413
1460,0.408323412784922,0.483213943941221,0.1905507
1462,0.40753387909855,0.482078196519645,0.1879999
1464,0.407226559693193,0.482051595465593,0.1924363
1466,0.40754003725617,0.483131181928477,0.1954271
1468,0.40812865221555,0.484588949567599,0.2679409
1470,0.41047188087951,0.48750518447984,0.197358
1472,0.412259733620795,0.489199268387203,0.2012494
1474,0.415782438533052,0.491660622829213,0.1952328
1476,0.419636747819363,0.493138020703231,0.2004653
1478,0.424067723807466,0.493662816127233,0.1940777
1480,0.429102749487003,0.49314202742148,0.2044563
1482,0.433872520723436,0.490570265563652,0.1909903
1484,0.438935650533103,0.486456154903118,0.1905692
1486,0.443962606653862,0.48048582233917,0.1852747
1488,0.448935485002752,0.472724513689431,0.1840904
1490,0.453906815483486,0.463382602077621,0.1911442
1492,0.458773021426614,0.452566126383037,0.1867754
1494,0.463890788523023,0.441848443705648,0.1852597
1496,0.470286680257832,0.436050059261777,0.1847125
1498,0.477235214945405,0.433721976190293,0.1885849
1500,0.485758062265272,0.435107615013517,0.1868968
1502,0.495189705804384,0.438925848600739,0.1848802
1504,0.504611213539847,0.443853095315194,0.1857223
1506,0.516276344805883,0.451899463328534,0.1858318
1508,0.525814949791571,0.458539899954633,0.1894092
1510,0.537140658428631,0.467569220626285,0.1885823
1512,0.548604127484805,0.477231317141283,0.1918185
1514,0.559156631535193,0.486378753087037,0.1940647
1516,0.5709097035096,0.497036352253896,0.1892818
1518,0.581921482398203,0.507191236927681,0.1828725
1520,0.592094133274214,0.516690707620757,0.1832042
1522,0.601410709311654,0.525476801583131,0.1921769
1524,0.610728609361146,0.53437633150878,0.1847101
1526,0.617977830467063,0.541295980154306,0.183538
1528,0.624842373307488,0.547901433282154,0.1765606
1530,0.631340073771709,0.55419582875976,0.1886998
1532,0.636894820342326,0.559591196616279,0.1782142
1534,0.641879789806219,0.564451218072166,0.1871087
1536,0.646556442205773,0.569029847047925,0.1807921
1538,0.650776798403379,0.57317323792931,0.1799056
1540,0.654635957042551,0.576971930904103,0.1779239
1542,0.658057755235472,0.580346219457332,0.1803318
1544,0.661108157222068,0.583359300293975,0.1817876
1546,0.663885352422367,0.586107189340477,0.1791442
1548,0.666387336128859,0.588586168453081,0.180115
1550,0.66861454142689,0.590795318727709,0.180662
1552,0.670581602573815,0.59274820918294,0.1809698
1554,0.672381143191899,0.594536626205656,0.1780312
1556,0.673799435040643,0.595946184930985,0.1792614
1558,0.675070789003955,0.597210681796597,0.1777072
1560,0.675813408940555,0.597947917537659,0.1843571
1562,0.676166548155006,0.598296829274459,0.1816091
1564,0.676058765066464,0.598185727169096,0.1858475
1566,0.675456667841842,0.597581024330177,0.1748523
1568,0.674461691514707,0.596584002509253,0.1799646
1570,0.67328949859444,0.595410203798001,0.1767561
1572,0.67091844516544,0.593037889726141,0.1774586
1574,0.669212665868537,0.591331120717826,0.1781623
1576,0.666551160391961,0.588668838218629,0.1811162
1578,0.662984193509848,0.585101261293764,0.1811718
1580,0.659292320767145,0.581408909609136,0.1827449
1582,0.655268224996972,0.577384437829098,0.1851555
1584,0.650659520194016,0.572775437830104,0.1882426
1586,0.645625761344823,0.567741447230986,0.1883397
1588,0.640364610189345,0.562480114135004,0.1834372
1590,0.634888021217347,0.557003382325718,0.1859362
1592,0.629239580129161,0.551354829098617,0.1845034
1594,0.623347178003385,0.54546233893433,0.1820445
1596,0.617468085241548,0.539583177054797,0.1840113
1598,0.611764199777822,0.53387923732792,0.1878533
1600,0.60597685464591,0.528091849595029,0.1871672
1602,0.600499466666107,0.522614428170074,0.1880232
1604,0.595353979403704,0.517468914650591,0.1864743
1606,0.590418778510948,0.51253369314395,0.1846266
1608,0.585749471125461,0.507864369574916,0.1812318
1610,0.581223362416103,0.503338248160165,0.1869284
1612,0.576916612970011,0.499031488739308,0.1812978
1614,0.572537833680772,0.494652701619067,0.1808854
1616,0.56809186166234,0.490206723452663,0.1937174
1618,0.563550252662789,0.485665109626458,0.1890845
1620,0.558892330653535,0.481007183827893,0.1873116
1622,0.554086093888656,0.4762009440881,0.1887998
1624,0.549432988072465,0.471547835936363,0.1877717
1626,0.543922525423788,0.466037371454094,0.1836588
1628,0.539428225201632,0.461543069792421,0.1841365
1630,0.534051196557424,0.456166040018075,0.1849756
1632,0.528655211517069,0.450770054090472,0.180346
1634,0.523371887682783,0.445486729559624,0.1821661
1636,0.517996961746362,0.440111803076346,0.186954
1638,0.512181863446358,0.434296704347014,0.1872282
1640,0.507469570124772,0.429584410688372,0.1858558
1642,0.502159499050924,0.424274339349908,0.1883159
1644,0.497252897523731,0.41936773761497,0.1827998
1646,0.492633521292035,0.414748361220176,0.1806739
1648,0.48808538169849,0.410200221498588,0.1863581
1650,0.483919524170155,0.406034363869729,0.182998
1652,0.480093072022224,0.402207911642877,0.1871743
1654,0.47649585792155,0.398610697480244,0.1812782
1656,0.473238858620877,0.395353698130929,0.1830868
1658,0.4702824849734,0.392397324445264,0.1875738
1660,0.467508611909717,0.389623451351601,0.1861778
1662,0.465010610779354,0.3871254501977,0.1873661
1664,0.462731976131125,0.384846815530992,0.1857382
1666,0.460667186976535,0.382782026361894,0.2012145
1668,0.458812736406573,0.380927575780543,0.1981445
1670,0.457227305243032,0.37934214460806,0.1834691
1672,0.455767160681083,0.377882000039091,0.1827293
1674,0.454671054310136,0.376785893662633,0.1874747
1676,0.454019850223175,0.376134689571346,0.1845556
1678,0.453703855943832,0.375818695288605,0.1868098
1680,0.453997012576126,0.376111851918233,0.1833794
1682,0.454850127579408,0.376964966919422,0.1832434
1684,0.45596469348657,0.37807953282494,0.1821299
1686,0.458600764396655,0.380715603733735,0.1869004
1688,0.460562500576593,0.382677339912659,0.1825716
1690,0.462745531376206,0.384860370711477,0.1853851
1692,0.466874154351076,0.388988993685723,0.1837358
1694,0.468443931598876,0.390558770933032,0.1879314
1696,0.470884978195247,0.392999817529018,0.1891071
1698,0.472060717230341,0.39417555656381,0.1853854
1700,0.47304079890003,0.395155638233261,0.1866387
1702,0.474557051544416,0.396671890877461,0.1880779
1704,0.475701629614913,0.397816468947811,0.1891571
1706,0.476834090718523,0.398948930051306,0.1839656
1708,0.477936369950663,0.400051209283356,0.1892996
1710,0.478885527477816,0.401000366810438,0.1910112
1712,0.47954874899401,0.401663588326577,0.1858335
1714,0.480015627579486,0.402130466912009,0.1847825
1716,0.480182446000253,0.402297285332742,0.1855978
1718,0.480136429945192,0.402251269277655,0.186498
1720,0.479950752288742,0.402065591621185,0.1902866
1722,0.479622153475673,0.401736992808099,0.1820541
1724,0.479176327402928,0.401291166735341,0.1833102
1726,0.478737529423458,0.400852368755862,0.1854784
1728,0.478356648176694,0.400471487509089,0.18279
1730,0.477980734408642,0.400095573741031,0.1851846
1732,0.477913008819023,0.400027848151407,0.1872362
1734,0.47803344778631,0.400148287118691,0.1852072
1736,0.478433506333732,0.400548345666109,0.1838663
1738,0.479030610631473,0.401145449963848,0.1874373
1740,0.479699891539447,0.40181473087182,0.1884476
1742,0.480468712061149,0.402583551393521,0.187878
1744,0.481063983893275,0.403178823225645,0.1838565
1746,0.481606215312632,0.403721054645002,0.1836603
1748,0.48179136218262,0.403906201514989,0.1830213
1750,0.481747215812103,0.403862055144471,0.1801797
1752,0.481474933348187,0.403589772680555,0.1837896
1754,0.480960211558199,0.403075050890567,0.1865733
1756,0.480397901977915,0.402512741310283,0.1852706
1758,0.479720148128026,0.401834987460394,0.1842433
1760,0.479015494288713,0.40113033362108,0.1853883
1762,0.47819914326828,0.400313982600646,0.1857647
1764,0.477282296276307,0.399397135608674,0.1821561
1766,0.476283855139555,0.398398694471922,0.1861052
1768,0.475252192514235,0.397367031846602,0.1980504
1770,0.474167492903695,0.396282332236062,0.1824742
1772,0.473179337739018,0.395294177071385,0.1798685
1774,0.47227799818676,0.394392837519126,0.1878191
1776,0.471560933306775,0.393675772639141,0.1876628
1778,0.470976465477396,0.393091304809762,0.186498
1780,0.470747766631666,0.392862605964032,0.1938981
1782,0.470747241563432,0.392862080895798,0.1833226
1784,0.471223332701171,0.393338172033537,0.1828346
1786,0.472049526771931,0.394164366104298,0.1834037
1788,0.47322322381027,0.395338063142637,0.1857849
1790,0.474708375470569,0.396823214802936,0.1806413
1792,0.476407553591568,0.398522392923935,0.1949173
1794,0.478311880196374,0.400426719528741,0.1912358
1796,0.480384211985624,0.402499051317991,0.1968822
1798,0.482590752330663,0.40470559166303,0.1884233
1800,0.484877038210903,0.40699187754327,0.1922101
1802,0.487161095617543,0.40927593494991,0.2091973
1804,0.489507779763739,0.411622619096105,0.2116694
1806,0.491600711781937,0.413715551114302,0.1941392
1808,0.493488707027141,0.415603546359507,0.1861418
1810,0.495157015098236,0.417271854430602,0.1875497
1812,0.496428278325021,0.418543117657388,0.1874903
1814,0.497412727367724,0.419527566700091,0.2022881
1816,0.497998056193708,0.420112895526075,0.2211633
1818,0.498303827355495,0.420418666687861,0.2585646
1820,0.498163015860777,0.420277855193143,0.2553082
1822,0.497683552106569,0.419798391438936,0.2467213
1824,0.496820854606084,0.418935693938451,0.1855903
1826,0.495676534362531,0.417791373694898,0.1869303
1828,0.494321204051457,0.416436043383824,0.1843575
1830,0.492777931387573,0.41489277071994,0.184104
1832,0.491078534845077,0.413193374177444,0.1834938
1834,0.489249019686302,0.411363859018669,0.1815557
1836,0.48734307285488,0.409457912187247,0.184252
1838,0.485432566337957,0.407547405670324,0.1809443
1840,0.48345786178204,0.405572701114407,0.1845207
1842,0.481671458072472,0.403786297404839,0.1861242
1844,0.479994068275138,0.402108907607505,0.184886
1846,0.478518840753963,0.400633680086329,0.1823455
1848,0.477244775250768,0.399359614583135,0.1909057
1850,0.476071635815846,0.398186475148213,0.2107977
1852,0.475143992318682,0.397258831651049,0.2012624
1854,0.474391276945838,0.396506116278205,0.1904501
1856,0.473831542950021,0.395946382282388,0.1930432
1858,0.473440052796493,0.39555489212886,0.1880865
1860,0.473168598118898,0.395283437451265,0.2004764
1862,0.473013285925944,0.395128125258312,0.2013534
1864,0.472953875909908,0.395068715242275,0.2037859
1866,0.472968545511311,0.395083384843678,0.1957381
1868,0.473011753085498,0.395126592417866,0.1926587
1870,0.473017005916934,0.395131845249302,0.1946204
1872,0.473048368017195,0.395163207349562,0.2057217
1874,0.472853796178972,0.394968635511339,0.1969244
1876,0.472495782319361,0.394610621651728,0.1865392
1878,0.471871693851093,0.39398653318346,0.2015489
1880,0.471062612382003,0.39317745171437,0.1917522
1882,0.469996603464447,0.392111442796814,0.1971468
1884,0.468711746262677,0.390826585595044,0.2131438
1886,0.467197502848988,0.389312342181355,0.1959395
1888,0.465498338330275,0.387613177662643,0.2112578
1890,0.463652780994097,0.385767620326465,0.1914048
1892,0.461667070617753,0.383781909950122,0.1960661
1894,0.459521243117069,0.381636082449438,0.1822443
1896,0.457255719707826,0.379370559040195,0.1862675
1898,0.455065167181373,0.377180006513742,0.1834855
1900,0.452339762541631,0.374454601874,0.1844314
1902,0.449960266666752,0.37207510599912,0.194598
1904,0.447222806206521,0.369337645538889,0.1918268
1906,0.444511752510571,0.36662659184294,0.198684
1908,0.441635175684375,0.363750015016744,0.194522
1910,0.438529977951617,0.360644817283987,0.1875543
1912,0.435372730060454,0.357487569392824,0.188781
1914,0.432089050067886,0.354203889400257,0.1867512
1916,0.42875273944034,0.350867578772712,0.1886591
1918,0.425448571631162,0.347563410963534,0.1912222
1920,0.422101412288317,0.344216251620689,0.1893487
1922,0.419002007365894,0.341116846698266,0.1874641
1924,0.416164607127034,0.338279446459406,0.1837224
1926,0.413621417949744,0.335736257282116,0.1859839
1928,0.411703777924479,0.333818617256851,0.1835294
1930,0.410246212770275,0.332361052102648,0.1864739
1932,0.409751679695698,0.331866519028071,0.1857707
1934,0.409935033500419,0.332049872832792,0.1864888
1936,0.411291391595598,0.333406230927972,0.1885794
1938,0.413475069935759,0.335589909268133,0.1905339
1940,0.4168705338482,0.338985373180576,0.1914906
1942,0.421237490741773,0.343352330074149,0.1849854
1944,0.426612051635069,0.348726890967445,0.1925347
1946,0.432774854196016,0.354889693528393,0.1996304
1948,0.439779647116843,0.36189448644922,0.1880591
1950,0.447577179077781,0.369692018410159,0.1851847
1952,0.456060427677315,0.378175267009693,0.1822982
1954,0.465595555608685,0.387710394941063,0.186273
1956,0.475897498787036,0.398012338119414,0.1891289
1958,0.485910709812994,0.408025549145373,0.1883626
1960,0.498687815300058,0.420802654632437,0.1899252
1962,0.509497211661171,0.43161205099355,0.186966
1964,0.521521704423118,0.443636543755498,0.1836427
1966,0.533097104353877,0.455211943686257,0.1880489
1968,0.544159102241238,0.466273941573618,0.187213
1970,0.555213551627225,0.477328390959604,0.1979131
1972,0.565681733377943,0.487796572710322,0.1840447
1974,0.574978032645175,0.497092871977554,0.1870779
1976,0.583428155510073,0.505542994842451,0.1900544
1978,0.590971887488973,0.513086726821351,0.1871173
1980,0.597737451378133,0.51985229071051,0.1886084
1982,0.603464775337932,0.525579614670308,0.1876341
1984,0.608348469957759,0.530463309290136,0.1856836
1986,0.612535047293743,0.534649886626119,0.1842628
1988,0.615589010181952,0.537703849514327,0.1810247
1990,0.617912150418785,0.540026989751159,0.1849655
1992,0.619293751828982,0.541408591161355,0.1862354
1994,0.619836868272998,0.541951707605371,0.1827203
1996,0.619672138027442,0.541786977359814,0.183713
1998,0.6188473551026,0.540962194434971,0.1828543
2000,0.617455864064496,0.539570703396866,0.1881763
2002,0.61560077168177,0.53771561101414,0.1923339
2004,0.613346778419975,0.535461617752344,0.1864673
2006,0.610772474306146,0.532887313638515,0.1862631
2008,0.607964788080074,0.530079627412442,0.1853428
2010,0.604893606391952,0.527008445724321,0.1878581
2012,0.60180766744607,0.523922506778438,0.1863979
2014,0.598665088143648,0.520779927476015,0.1873672
2016,0.595540185223587,0.517655024555954,0.1834837
2018,0.592574850753589,0.514689690085957,0.1846399
2020,0.589602004636628,0.511716843968995,0.1874678
2022,0.587073870388024,0.509188709720391,0.1855163
2024,0.584893966572653,0.50700880590502,0.1877623
2026,0.583020891836716,0.505135731169083,0.1851852
2028,0.581854884133733,0.503969723466099,0.1848479
2030,0.581074033555344,0.50318887288771,0.1873105
2032,0.580986161091641,0.503101000424007,0.1897469
2034,0.58149481050951,0.503609649841875,0.1832252
2036,0.582514573611446,0.504629412943811,0.1833535
2038,0.584029040934626,0.506143880266991,0.1912787
2040,0.585940060459558,0.508054899791923,0.1917972
2042,0.588173359268278,0.510288198600643,0.1896321
2044,0.590694751163723,0.512809590496089,0.191479
2046,0.593463419800865,0.51557825913323,0.2626094
2048,0.59643629290749,0.518551132239854,0.2019238
2050,0.599581308132304,0.521696147464667,0.1904208
2052,0.602873653989751,0.524988493322114,0.1925954
2054,0.606290971503054,0.528405810835416,0.1905918
2056,0.609811054359534,0.531925893691897,0.1954814
2058,0.613395257211944,0.535510096544307,0.184557
2060,0.61700365230474,0.539118491637103,0.1829135
2062,0.620675967397221,0.542790806729583,0.1880015
2064,0.624193703913787,0.546308543246149,0.1785163
2066,0.627534498838357,0.549649338170718,0.1778327
2068,0.630813513683789,0.55292835301615,0.1801526
2070,0.633572301300153,0.555687140632514,0.1848204
2072,0.636049435790415,0.558164275122777,0.185304
2074,0.637986380408201,0.560101219740563,0.1838434
2076,0.639424585502955,0.561539424835317,0.1800389
2078,0.640675883054829,0.562790722387192,0.1826787
2080,0.640937665040843,0.563052504373205,0.1833118
2082,0.641172059565794,0.563286898898156,0.1835238
2084,0.640801264119165,0.562916103451526,0.1829022
2086,0.639967636302614,0.562082475634976,0.1778118
2088,0.638419428753518,0.560534268085879,0.1825959
2090,0.636330170622763,0.558445009955125,0.1820963
2092,0.633752355712613,0.555867195044975,0.1863591
2094,0.630617697942585,0.552732537274947,0.1969017
2096,0.626979813391479,0.549094652723841,0.193029
2098,0.622928950297847,0.54504378963021,0.1891038
2100,0.6185782682571,0.540693107589463,0.1904975
2102,0.6137658911257,0.535880730458063,0.1891205
2104,0.608616816628023,0.530731655960386,0.1898652
2106,0.603219549962793,0.525334389295156,0.1866475
2108,0.597513752031203,0.519628591363567,0.1871703
2110,0.591679692297887,0.513794531630251,0.1878504
2112,0.585758582028925,0.507873421361289,0.1847719
2114,0.579801831133576,0.50191667046594,0.1834545
2116,0.57378787412462,0.495902713456983,0.1827077
2118,0.56790908556223,0.490023924894592,0.186921
2120,0.562091596404,0.484206435736362,0.1874649
2122,0.556359734579424,0.478474573911787,0.1845166
2124,0.550750220730168,0.472865060062531,0.1877287
2126,0.54525102554314,0.467365864875503,0.1816945
2128,0.539895832121376,0.462010671453739,0.1809797
2130,0.534618572944983,0.456733412277346,0.1860723
2132,0.529710866197059,0.451825705529422,0.1807027
2134,0.525134314378378,0.447249153710741,0.1792369
2136,0.520814505269356,0.442929344601719,0.1836826
2138,0.51715338463183,0.439268223964194,0.1846078
2140,0.513979706725881,0.436094546058245,0.1869715
2142,0.511307067028491,0.433421906360854,0.1842894
2144,0.509452528677754,0.431567368010117,0.1862699
2146,0.508079033024826,0.430193872357189,0.1915551
2148,0.507539636067484,0.429654475399847,0.181686
2150,0.507742663329211,0.429857502661574,0.187891
2152,0.508514708625474,0.430629547957837,0.1811786
2154,0.510098613696911,0.432213453029274,0.1791413
2156,0.512254943493023,0.434369782825387,0.1877472
2158,0.514965785889002,0.437080625221366,0.1935035
2160,0.518197548824236,0.440312388156599,0.1822764
2162,0.521678313546193,0.443793152878556,0.1855421
2164,0.525336258738015,0.447451098070379,0.1864079
2166,0.529214134025924,0.451328973358288,0.1848899
2168,0.532868163032363,0.454983002364726,0.1862792
2170,0.536347345450812,0.458462184783175,0.1834207
2172,0.53969433792829,0.461809177260653,0.1815045
2174,0.542508097899417,0.46462293723178,0.1802691
2176,0.545017946895203,0.467132786227565,0.1825648
2178,0.547182041897479,0.469296881229841,0.1841099
2180,0.548973817682094,0.471088657014457,0.1832096
2182,0.55052552745322,0.472640366785583,0.1819897
2184,0.551869002069835,0.473983841402198,0.1821167
2186,0.553005836970437,0.475120676302799,0.1824202
2188,0.553981821067172,0.476096660399535,0.1930019
2190,0.554825424472706,0.476940263805068,0.1812775
2192,0.555548007285755,0.477662846618886,0.1828958
2194,0.556151395879296,0.478266235213052,0.1825524
2196,0.556627116437048,0.478741955771272,0.1844058
2198,0.55698186817918,0.479096707513737,0.1819699
2200,0.557048707903256,0.479163547238051,0.1921887
2202,0.556982744254849,0.479097583589823,0.1844607
2204,0.556485468218412,0.478600307553527,0.1821623
2206,0.555616308417903,0.477731147753137,0.1831271
2208,0.554260037199246,0.476374876534578,0.1814426
2210,0.552731159068547,0.474845998403962,0.1836227
2212,0.550378798092435,0.47249363742792,0.1835036
2214,0.547758949355066,0.469873788690612,0.1812107
2216,0.544682197582629,0.466797036918225,0.1803866
2218,0.541388216241249,0.46350305557689,0.1835905
2220,0.537101028806742,0.459215868142422,0.1888628
2222,0.53364907661598,0.455763915951695,0.1837324
2224,0.529132316680954,0.451247156016703,0.1829613
2226,0.524493693332579,0.446608532668361,0.1856268
2228,0.51983883200714,0.441953671342954,0.1874519
2230,0.514991870526763,0.437106709862609,0.186727
2232,0.509641727903069,0.431756567238946,0.1868219
2234,0.505312061591035,0.42742690092694,0.1859261
2236,0.500327627552739,0.422442466888671,0.1903651
2238,0.495705924233511,0.417820763569471,0.1806273
2240,0.491319044030965,0.413433883366952,0.1856814
2242,0.486970688700059,0.409085528036074,0.1826419
2244,0.482976934770874,0.405091774106916,0.1965951
2246,0.47929236062618,0.401407199962247,0.1810464
2248,0.475817034165097,0.397931873501189,0.1890527
2250,0.472664093974445,0.394778933310562,0.1820053
2252,0.469794737309729,0.391909576645871,0.1984392
2254,0.467095346976233,0.3892101863124,0.1819541
2256,0.464660427265628,0.386775266601821,0.1838252
2258,0.462434912569667,0.384549751905885,0.1847123
2260,0.460415399061516,0.382530238397759,0.183541
2262,0.458599202123583,0.380714041459851,0.1829115
2264,0.45704614863523,0.379160987971523,0.1838421
2266,0.455613587918495,0.377728427254812,0.1832467
2268,0.454540796244459,0.376655635580799,0.1874082
2270,0.453909352007609,0.37602419134397,0.1862006
2272,0.453610204740731,0.37572504407711,0.1819333
2274,0.453917555120725,0.376032394457119,0.1820049
2276,0.45478269740621,0.376897536742617,0.1877902
2278,0.455907540290656,0.37802237962707,0.186942
2280,0.458552194893456,0.380667034229872,0.185636
2282,0.460663604750967,0.382778444087382,0.1888406
2284,0.464416000475052,0.386530839811457,0.1800226
2286,0.468680987635853,0.390795826972239,0.1834274
2288,0.473766575677626,0.395881415013986,0.1817187
2290,0.479658435757377,0.401773275093705,0.1825576
2292,0.485780427052669,0.407895266388958,0.1829068
2294,0.492338726420997,0.41445356575724,0.1857127
2296,0.499262466976857,0.42137730631305,0.1877734
2298,0.506362899338734,0.428477738674871,0.1828071
2300,0.513728516050215,0.43584335538629,0.1832379
2302,0.521216485827809,0.443331325163815,0.1835146
2304,0.528768771419144,0.45088361075508,0.1839745
2306,0.536280116023926,0.458394955359788,0.1809128
2308,0.543836493220989,0.465951332556775,0.1857059
2310,0.551216766384802,0.473331605719807,0.1843276
2312,0.558337553377945,0.480452392712312,2.6078928
2314,0.565339331186184,0.487454170520071,0.7126798
2316,0.571955539083737,0.494070378417276,0.644372
2318,0.578225395753779,0.500340235087066,0.1989334
2320,0.584110034086209,0.506224873419307,0.2051217
2322,0.589727809360234,0.5118426486938,0.1971094
2324,0.594866428393448,0.516981267727387,0.2034647
2326,0.599582444636951,0.521697283971153,0.1929645
2328,0.603969705131349,0.526084544465723,0.2179863
2330,0.607983670556027,0.530098509890509,0.1995202
2332,0.61167689797871,0.533791737313264,0.1902273
2334,0.615209741744478,0.537324581079082,0.1889648
2336,0.618483430884203,0.540598270218844,0.1894391
2338,0.621535892715484,0.543650732050149,0.187006
2340,0.625023822894183,0.547138662228863,0.2010057
2342,0.627717017655752,0.549831856990436,0.2011529
2344,0.630793014657509,0.552907853992188,0.1848253
2346,0.633964817436636,0.556079656771303,0.198291
2348,0.636773157665079,0.55888799699973,0.1880134
2350,0.639319639692029,0.56143447902666,0.2140344
2352,0.641940115693128,0.564054955027737,0.1870532
2354,0.643983712409327,0.566098551743913,0.1852776
2356,0.645563737712541,0.567678577047103,0.1816664
2358,0.646544345061707,0.568659184396244,0.1849477
2360,0.64701903816047,0.569133877494982,0.1862062
2362,0.646860859493093,0.568975698827578,0.1931966
2364,0.646202060043081,0.568316899377538,0.1926346
2366,0.644988769931904,0.567103609266331,0.2046192
2368,0.643710859997363,0.565825699331757,0.189275
2370,0.642200199382996,0.564315038717353,0.1873113
2372,0.640755385261021,0.562870224595339,0.1927199
2374,0.639689846734174,0.561804686068448,0.196945
2376,0.638690400684408,0.560805240018636,0.1933276
2378,0.638146735496024,0.560261574830202,0.1948018
2380,0.638126700663408,0.560241539997534,0.2073226
2382,0.638523088969482,0.560637928303551,0.192492
2384,0.639226388924818,0.561341228258829,0.1961711
2386,0.640437239610177,0.562552078944127,0.1889287
2388,0.642101525471754,0.564216364805641,0.1971392
2390,0.644073350785488,0.566188190119308,0.1999583
2392,0.644935571943816,0.567050411277567,0.187579
2394,0.632989403012375,0.555104242346063,0.2008508
2396,0.645967464163343,0.568082303496975,0.2008953
2398,0.621170140974806,0.543284980308383,0.1987549
2400,0.605243330606778,0.527358169940305,0.1917027


==> simulation/simex3_offset00.csv <==
time,regd,power,heatflow,pressure,in1,in2
-60,1,0,0,0.6088,-0.000457795956411989,0.00115040302464754
-59.9724761082809,1,4.4141921284526e-12,9.61517135488557e-05,0.605020218568876,-0.000718813187156438,0.00180896992980439
-59.9449522165618,1,1.4125414830902e-10,0.000384585506688617,0.601240542109539,-0.000981784987321415,0.00247392696665839
-59.9147472701345,1,1.2584718377062e-09,0.000922326903575893,0.597092933576181,-0.00127168945385537,0.00320888546153555
-59.883470490037,1,6.00456610009724e-09,0.00172295198083606,0.592798539280009,-0.00157228566199196,0.00397333668613093
-59.8509781413611,1,2.05377048369732e-08,0.00281714842722062,0.58833780634688,-0.00188383936055804,0.00476861123367168
-59.8171742343651,1,5.7080666240043e-08,0.00423902052502548,0.583697768844325,-0.00220591969799653,0.00559445259748621
-59.78187491874,1,1.37984422358099e-07,0.00603186574632706,0.57885343941404,-0.00253863152556908,0.00645222693873602
-59.7447480289347,1,3.02794199576091e-07,0.00825642423187747,0.573759535894501,-0.00288304411618322,0.00734618038211468
-59.7051668226055,1,6.22563698498871e-07,0.0110096911178518,0.568330463821105,-0.00324223227886346,0.00828645772908789
-59.662247592009,1,1.22827128630793e-06,0.0144387855312725,0.562445567098924,-0.0036203134662287,0.0092871966786237
-59.6202348787667,1,2.2073815386064e-06,0.0182407701150142,0.556687196447326,-0.00397686385417912,0.0102441307402126
-59.5783821648989,1,3.72303311454883e-06,0.0224643483972054,0.550953109934561,-0.0043167998349716,0.0111719083135442
-59.5359426640003,1,6.0139559424879e-06,0.0271893342225806,0.545141171959687,-0.00464412904172481,0.01208394223885
-59.4936277504158,1,9.30361040652502e-06,0.0323412665872388,0.539348967035488,-0.00495139116176936,0.0129622445016107
-59.4534837442929,1,1.36244020370383e-05,0.0376332771536891,0.53385648312895,-0.00522384916392304,0.0137652896079939
-59.4134001999798,1,1.940937640365e-05,0.0433076031018192,0.528374833594081,-0.00547618864820534,0.0145368107288918
-59.3727087040512,1,2.7142405645801e-05,0.049464108669292,0.522812723873645,-0.00571112232424161,0.0152885586970415
-59.3310740332431,1,3.74276279979852e-05,0.0561732352242973,0.517124539824338,-0.00592835061984272,0.0160249269357347
-59.2881270950474,1,5.10874641381919e-05,0.0635245900763101,0.511260134904838,-0.00612695684380745,0.0167503668709171
-59.2433465454856,1,6.93085998344622e-05,0.0716513174160411,0.505148700422536,-0.00630564240968803,0.0174712763337348
-59.1958244261027,1,9.39845394765859e-05,0.0807854769991495,0.498666882407006,-0.00646278842859761,0.0181992224740649
-59.1453904340524,1,0.000127391595816439,0.0910467702533878,0.491792173656892,-0.0065923626713035,0.0189341467193483
-59.0942419631286,1,0.000170358187445055,0.102042245779119,0.484824593627433,-0.00668430779704505,0.0196458105769996
-59.0416809179578,1,0.000225866961188334,0.113949954990522,0.477669352875638,-0.00673740922333677,0.0203497365116151
-58.9919430388589,1,0.000290889064096763,0.125777106120566,0.47090290582709,-0.00674942060366605,0.0209991278930161
-58.9461063039874,1,0.000363317287468281,0.137150027431552,0.464671055404218,-0.00672819477459958,0.021591750588875
-58.9020255161438,1,0.000445926484826597,0.148508537405334,0.458681481018229,-0.00667934853801835,0.0221647139877126
-58.8585643239832,1,0.000541451101728586,0.160105003382526,0.452779539752543,-0.00660483609531223,0.0227410728085433
-58.8150003922127,1,0.000652969750218935,0.172118180008458,0.4468671379006,-0.00650501767969576,0.0233394145825022
-58.7706685604633,1,0.000784597594944019,0.184735851748488,0.440854187332929,-0.00637898609865124,0.0239798695608321
-58.7247502425168,1,0.000942493312773226,0.198214453482756,0.434630068532214,-0.00622415775525868,0.0246890310072499
-58.6759197277078,1,0.00113729624252789,0.212994935433028,0.428015857005679,-0.00603466668940077,0.025509635983744
-58.6210601029713,1,0.00139324892218319,0.230136272087727,0.420590980403881,-0.00579461887861881,0.0265352434885605
-58.5648149653498,1,0.00170153746137401,0.248282482900982,0.412985573806191,-0.00552311385917504,0.0277285225539042
-58.5092625437913,1,0.0020573484216073,0.266755582538089,0.405481303035191,-0.00523481350797037,0.0290791146899236
-58.4610303540863,1,0.00241241655227775,0.283223545364325,0.398972390198355,-0.00497259280278818,0.0304161947722159
-58.4158735213925,1,0.00278773376710293,0.298991202704081,0.392884433445578,-0.00472072008305713,0.0318281108492677
-58.371879267737,1,0.00319694424565351,0.314667742007392,0.386959189589512,-0.00447276122070224,0.0333720888391129
-58.328165641883,1,0.00364979322414935,0.330541896391424,0.381078072883491,-0.00422722556587432,0.035090220879245
-58.2840695625397,1,0.00415719521628131,0.346845057805595,0.375152450613433,-0.00398392390549456,0.0370295146934992
-58.2388944383544,1,0.00473400783523166,0.363838065824071,0.369089718019944,-0.00374311691682389,0.0392532146518522
-58.1916864269686,1,0.00540344505647592,0.381897516383079,0.362763508159504,-0.00350510540240209,0.0418589713245536
-58.1407082285395,1,0.00620925886103667,0.401729684642511,0.355943888177511,-0.00326936840081929,0.0450287881122311
-58.083525047651,1,0.0072246658822013,0.424362218430115,0.348310445026488,-0.00303907693920111,0.04906935638139
-58.0265261661605,1,0.00836486414349856,0.447303248955985,0.340720761093917,-0.00285453514719137,0.0536596808426416
-58,1,0.00894235707782226,0.45810192153752,0.337195850056388,-0.00126895470860266,0.0521792823293914
-57.9728437202236,1,0.00956617197152695,0.469233666397113,0.333592242844862,-0.000252661859895489,0.0522932067950291
-57.9456874404472,1,0.0102243241092841,0.480439919690989,0.329993733904717,0.000808400037895392,0.0524043696963244
-57.9170386202238,1,0.0109574097278626,0.492339583366761,0.326202929066037,0.00197573906307272,0.0525232958535221
-57.8868941256778,1,0.0117735481913148,0.504942685064893,0.322220261034396,0.00325653949807875,0.0526555769184598
-57.8551814019808,1,0.0126838713422525,0.518288104127545,0.318037071788598,0.00466135072327807,0.0528088092654188
-57.8217984582961,1,0.0137020140303804,0.532427387625573,0.313640962198549,0.00620284348335082,0.0529928342893309
-57.7865814616418,1,0.0148457355117571,0.547438834107802,0.309011592717959,0.00789771471235766,0.0532205268418993
-57.7492610607604,1,0.0161395171687959,0.563446888775641,0.304115069277728,0.00976959944435724,0.0535091540691369
-57.7093889124615,1,0.0176192623014834,0.580655019965321,0.2988945316507,0.0118542125968952,0.0538829580621506
-57.6661860166503,1,0.0193421038461224,0.59941358905243,0.293250731584432,0.0142100118139108,0.0543786419125323
-57.6181288086316,1,0.021412344629558,0.620404542424472,0.286988935603183,0.0169467365657956,0.0550595934255237
-57.5706125236709,1,0.0236272258421148,0.641273807614219,0.280814960677362,0.0197703914244314,0.0558872644194079
-57.5235136638648,1,0.0259962692958045,0.662057698581037,0.274712989512841,0.0226820770681488,0.0568790980052695
-57.4732195762238,1,0.0287267762114283,0.684343272664279,0.268217567319434,0.0259122260983566,0.0581483377793782
-57.4235613155798,1,0.0316363833519275,0.706423748534609,0.261826207373821,0.02922078860437,0.0596360939441815
-57.3768088815997,1,0.0345789507518012,0.727267175246585,0.255829962610068,0.0324409630913692,0.0612688089635769
-57.3313743242287,1,0.0376356561514546,0.747561234820246,0.250023546671192,0.0356653063045249,0.0630876282809831
-57.2862278473184,1,0.0408731272570534,0.767751778468935,0.244275484172112,0.0389591826111411,0.0651366777209817
-57.2406042097142,1,0.0443551625621205,0.788169161203034,0.238489814007312,0.0423762409691893,0.0674669131947445
-57.1936910181191,1,0.0481641103743241,0.809165114785441,0.232566394728203,0.0459795948973043,0.0701501270210109
-57.1443198023317,1,0.0524316685259717,0.831248684165822,0.226362688001452,0.049866670486243,0.0733046871488901
-57.0895758819234,1,0.0574852107593146,0.855702733749854,0.219522437570473,0.0542862785451637,0.0772190955399528
-57.0209410885011,1,0.0643168539603612,0.886283443223269,0.211008361346085,0.0599825522927116,0.0827777120848348
-56.952064358282,1,0.0717485425278781,0.916847768925271,0.202539487373382,0.065862637637455,0.0891210451363386
-56.8957764442947,1,0.0782655108674665,0.941706428836245,0.195679266117187,0.0707818341619008,0.0948994955149178
-56.8427254561947,1,0.084783648812173,0.965017216155595,0.189267441090213,0.0755053730392092,0.100852434853625
-56.7897327657171,1,0.0916675883388006,0.988170279198379,0.182918429228099,0.0803021140855839,0.107303494596536
-56.7355574411716,1,0.0990986830617736,1.01168600212797,0.176489115403371,0.0852803130671294,0.114432351913345
-56.6790525189082,1,0.107281368212866,1.03602794910971,0.1698537564546,0.0905451090577085,0.122454780241998
-56.6185116574789,1,0.116546537659335,1.06187673298584,0.162829504153491,0.0962585855193639,0.131727415901183
-56.5501044642903,1,0.127645192824805,1.09076609907091,0.155005723375959,0.102791134749794,0.143060916566032
-56.4706088153906,1,0.141393393166522,1.12387097630981,0.146075813679241,0.110462616896955,0.15738644259349
-56.3972059086742,1,0.154907458819347,1.15394948175978,0.137996663088592,0.117598260671121,0.171724400393123
-56.3340859013299,1,0.167160395731375,1.17940715848177,0.1311859215131,0.123754964776855,0.184907835977989
-56.2735701821083,1,0.179456256608207,1.20343641369864,0.12478192285671,0.129659671953509,0.198286863691524
-56.2127584882593,1,0.1923505907689,1.22718817869802,0.118477211452475,0.135580150673663,0.212456142829222
-56.1497799100942,1,0.20626813056567,1.25134589100992,0.112092849843138,0.141681267464509,0.227888710527953
-56.0820690332175,1,0.221862280885759,1.27679238620739,0.105401572515561,0.148185846408719,0.245329074650146
-56,1,0.241620099939649,1.3068633865228,0.097544047994183,0.156992297469293,0.26510276938684
-55.9521510438773,1,0.253561295158035,1.3239871962155,0.0930962513712958,0.162667844642346,0.275750039436348
-55.9043020877547,1,0.26580381501424,1.34079827022027,0.0887494452927026,0.168432057478999,0.286459802314939
-55.8537833385524,1,0.279046788335151,1.35819806649573,0.0842716634467614,0.174607806878162,0.297811847682663
-55.8012909451719,1,0.293140413158307,1.37588716435805,0.0797424342402173,0.181115819583975,0.309628961480952
-55.7467918330898,1,0.308117300299215,1.3938204905487,0.0751754471066568,0.187963959749271,0.32188998357029
-55.6898650972599,1,0.324117686221259,1.41207122560405,0.0705546427894421,0.195210270661142,0.334653154977311
-55.6294411526532,1,0.341476158870676,1.43089269393009,0.0658197043723123,0.203000042577732,0.348109172137419
-55.562963156749,1,0.360988414485558,1.45093088650642,0.0608150999222727,0.21168060327317,0.362749617263705
-55.4805413277853,1,0.385727405551995,1.47478107325616,0.0549119629778109,0.222591204164347,0.380566142298618
-55.4154430932726,1,0.405647154875612,1.49282653032596,0.0504881626137885,0.231312741110475,0.394293071640765
-55.3503448587598,1,0.42585887293675,1.5101628230058,0.0462765093225835,0.240115734352094,0.407640620831794
-55.2893400827923,1,0.445027449547972,1.52575856630371,0.0425230014619265,0.248432915672872,0.419743918778448
-55.2292718666565,1,0.464081800980605,1.54049519010862,0.039010100848106,0.256684515327538,0.431225344457301
-55.1681815327951,1,0.483607623954981,1.55484849287396,0.0356234154445418,0.265141812057569,0.442408285985046
-55.1039737416953,1,0.504249320644969,1.56924280554983,0.0322652860477987,0.274106795947652,0.453571634795056
-55.0325486922208,1,0.527302483528975,1.58442166816589,0.0287704970493133,0.28417768623016,0.465209666434316
-54.9415046921532,1,0.556733671095212,1.60249980934547,0.02467916492374,0.297168910328779,0.478722377218896
-54.8654767969439,1,0.581265198012792,1.61651175419833,0.0215695583905721,0.308144442135853,0.488742972548246
-54.8019771354015,1,0.601665482867087,1.62746492860873,0.0191821393249627,0.317393134861044,0.496141169277199
-54.741074408197,1,0.621113428313726,1.63733574274806,0.0170678933682314,0.326329647732335,0.502340760929732
-54.6799505625339,1,0.640477936526287,1.64662552109106,0.0151147349496834,0.335363147804641,0.507624196602205
-54.6167861936306,1,0.66028768117255,1.65558570880995,0.0132692081053273,0.344768658179205,0.512039979815883
-54.5489103700406,1,0.68130217292501,1.66450250186018,0.0114755490244351,0.354960392803703,0.515538822110752
-54.4688485777187,1,0.705662436425805,1.67409427415849,0.00960203493569636,0.36710178281477,0.517914442750495
-54.3992420979601,1,0.726410397145749,1.68164154282527,0.00817600507016465,0.377769571450188,0.518357318805866
-54.3296356182015,1,0.746707866406498,1.68847582416968,0.00692821024944811,0.38855133110742,0.517219090588295
-54.2660174780516,1,0.764827286811066,1.69411963541904,0.00593455621868859,0.398520854659974,0.514746391118059
-54.2039528733656,1,0.782075401610919,1.69909148409383,0.00509166839391857,0.408376192488777,0.510982076371309
-54.14114522648,1,0.799070561604682,1.70360715961384,0.00435707475771879,0.418510521984163,0.505790094431304
-54.0754846228954,1,0.816315366957229,1.70779821576742,0.00370643842569011,0.429317808417319,0.498856603132162
-54,1,0.835446389803986,1.71198331003746,0.00309262750774771,0.439754648558978,0.494359199325828
-53.9556131439793,1,0.846335636838223,1.7141455004094,0.00279250129068795,0.444869927518956,0.493349009975556
-53.9112262879587,1,0.856950214033635,1.71609814712488,0.00253481742177375,0.449808146763006,0.492241099232038
-53.8624176569856,1,0.868298557530189,1.71801453620005,0.00229859076489691,0.45504304190594,0.490922381260625
-53.8102285162519,1,0.880050898024983,1.71980953608341,0.00209828616541402,0.460426631564266,0.489412602212777
-53.7539432723506,1,0.892275837418283,1.72146732064677,0.00193988560085348,0.466000210512247,0.487689724540818
-53.6924168126416,1,0.905097642040318,1.72296959818831,0.00183140128565665,0.471832535959004,0.485717737269241
-53.623020834827,1,0.918873046175871,1.72430274151418,0.00178502032346664,0.478096472093021,0.483405652820893
-53.5410271283972,1,0.934204103519842,1.72542492581734,0.00182638841625947,0.485064950901304,0.480569517363194
-53.4554482259913,1,0.949110456526763,1.72612293969907,0.0019712310669239,0.491807715081621,0.477483637056063
-53.3839384250493,1,0.960710592139116,1.72637330777583,0.00216469438000191,0.496990986534266,0.47479213797193
-53.3155932596599,1,0.971074594188944,1.72635825633806,0.00240556389797927,0.501534287186648,0.47211437056441
-53.2460502928669,1,0.980902994726436,1.72611346448295,0.00270154675068418,0.505729298300044,0.469284842724245
-53.1720657433294,1,0.990576617542163,1.72562633325383,0.00306687125399786,0.509713896130822,0.466173476782462
-53.0859883567221,1,1.00083667457991,1.724801965073,0.00354897722447416,0.513743062913941,0.46246430414374
-53.0090392161938,1,1.0091258509534,1.72386284458805,0.00402406570527855,0.51682328362347,0.459124931046699
-52.9320900756655,1,1.01660664991749,1.72276192020272,0.00453342865542479,0.519455219328318,0.455833831286705
-52.8625662806173,1,1.02269270918251,1.72164984748461,0.00501746283138849,0.52149152156305,0.452967149260134
-52.7946828448544,1,1.02804004732415,1.72047436496748,0.00550726033270475,0.523207435631666,0.450325804885897
-52.7256469746402,1,1.03289713892768,1.7192043413667,0.00601868310576129,0.524711259686397,0.447853275406463
-52.6527372619849,1,1.03741644877489,1.71779819026072,0.00656937399640414,0.526060346012817,0.445522502300437
-52.5715370181082,1,1.0417463146046,1.71617358527689,0.00719114670554812,0.52727929451635,0.443299681088381
-52.4881244061135,1,1.04546429442635,1.71446152795966,0.00783510510603072,0.528193245625584,0.441432019677942
-52.4047117941188,1,1.04848807361917,1.71272563030133,0.00848105733868043,0.528710336100602,0.439967750980242
-52.3324144801322,1,1.0505833381196,1.71121546755105,0.00904050000523471,0.528791301268181,0.4390075632898
-52.2625388873196,1,1.05217479928286,1.70976088873846,0.00957938631678226,0.528516370430914,0.438347485681394
-52.1916304998983,1,1.05338265672451,1.70829790873655,0.0101231723642329,0.527870068829198,0.43795811714109
-52.1167371383114,1,1.05424443188322,1.7067745301664,0.0106928639192853,0.526789452570018,0.437884078658427
-52.0315745168513,1,1.05474880526684,1.70507749679128,0.0113332333716585,0.525088765406632,0.438282071506849
-52,1,1.05481623696976,1.70445923522988,0.0115683155652253,0.525072353309094,0.437068028967932
-51.939906679532,1,1.05477798527249,1.70330029699755,0.0120116533433532,0.524578206806771,0.435619356774071
-51.879813359064,1,1.05453451113275,1.70216595769341,0.01244834996644,0.52403384292632,0.434157939820599
-51.8092813888548,1,1.05400745004895,1.70086795148316,0.0129503945311505,0.523343920733603,0.432441833354671
-51.7260404407211,1,1.05308087776354,1.69938530887505,0.0135254576467639,0.52247736674764,0.430437652138331
-51.6124950122967,1,1.05134915481091,1.69745453951055,0.0142741342155947,0.521235279107645,0.427780432807336
-51.4881925011267,1,1.04892979601446,1.69546996911302,0.0150397743125012,0.519822330254946,0.425012896266154
-51.3579558654583,1,1.04592193401943,1.69354382596571,0.0157752760352986,0.518282698814922,0.422290575453391
-51.2459238644585,1,1.0430329620709,1.69201769216124,0.0163500527873407,0.51689413893155,0.420093865529289
-51.1519154042389,1,1.04044522213487,1.69083298402426,0.0167896676930403,0.515674967321303,0.418356406623821
-51.0586102050237,1,1.0377675118302,1.68974504815288,0.0171868129286709,0.514417960207516,0.416737975655734
-50.9583552027837,1,1.03480659599501,1.6886744598819,0.0175696797172769,0.51302729608978,0.415138461203078
-50.8316459332904,1,1.03099711136547,1.68746727073759,0.0179885876713702,0.511243313448155,0.413372941412133
-50.714128920908,1,1.02745207191867,1.68649201851424,0.0183130777675881,0.509602303817169,0.412049136196572
-50.6184937385844,1,1.02459337018004,1.68579907554569,0.0185329406033505,0.508299258690232,0.411230573182898
-50.5240445494104,1,1.02181785786746,1.68520123598383,0.0187127602589236,0.507049320651159,0.410669330728916
-50.4220492587384,1,1.01889700451228,1.68464911208562,0.0188676163981862,0.505736987381712,0.410347214425986
-50.2892312696634,1,1.01524778078862,1.68406890801464,0.019013050137405,0.504059986847301,0.410364863545649
-50.1729724644432,1,1.0122265503433,1.68368181468199,0.0190937848633969,0.502586537791498,0.410772981917329
-50.0770794742566,1,1.00987313699113,1.68344083256222,0.0191318009432247,0.501346565813883,0.411380375430346
-50,1,1.00807983309137,1.68329434277253,0.0191459475863426,0.500510955101321,0.411662365952763
-49.9270440602218,1,1.0064674980421,1.68319129821703,0.0191473819469558,0.499862371863777,0.411732890691967
-49.8540881204435,1,1.00494083897264,1.68312002756201,0.0191381043955998,0.499249801712564,0.411819929322233
-49.7694406973064,1,1.00327983735519,1.68307358061815,0.0191149219339376,0.498585163287872,0.41194134033821
-49.6710683960057,1,1.00150139684435,1.68306339462071,0.0190726648951404,0.497880488581652,0.412113564710299
-49.5578437260668,1,0.999658922584971,1.68310245783776,0.0190058009425417,0.497171819380932,0.412362304631859
-49.4446190561279,1,0.998035339809211,1.68318761199477,0.0189219537662047,0.496586372826524,0.412674782156193
-49.3452558834833,1,0.996788776992137,1.6832939355968,0.0188365300261048,0.496179783716021,0.413003714484855
-49.2425806779976,1,0.995671888172234,1.68342920075546,0.0187387650103394,0.495861538521979,0.413390489303696
-49.1228810753589,1,0.994582314996195,1.68361268306351,0.0186154823185792,0.495604872954707,0.413880325913142
-49.0175958238398,1,0.993804820792479,1.6837913668498,0.0185013289771832,0.495459444611126,0.414319797150448
-48.9123105723207,1,0.993187428586962,1.68398139323763,0.0183840710436842,0.495369202796618,0.414742787851301
-48.8126892326688,1,0.992741706031011,1.68416786855168,0.0182719462071421,0.495322775005828,0.415111870110569
-48.7086673275304,1,0.992409896355621,1.68436602241658,0.0181550710458003,0.495310635064391,0.415456386442441
-48.5860486559599,1,0.99217916705003,1.68459989367945,0.0180190839142603,0.495349311209898,0.415807758382215
-48.4807952203144,1,0.992105940066933,1.684797716732,0.017904904074556,0.495438669110739,0.416066675486094
-48.3755417846689,1,0.992135124788901,1.68499038342873,0.0177938190532372,0.495589829619199,0.416290400721193
-48.2748304217368,1,0.992247595135107,1.68516819431738,0.0176909874238877,0.495796803920102,0.416470848476673
-48.1687484811949,1,0.99244361386762,1.68534719057498,0.0175868897559929,0.496078276374308,0.416617238528862
-48.0403149980761,1,0.992770482358715,1.68555116037929,0.0174674014151436,0.496491680303203,0.416711348530887
-48,1,0.992890311332551,1.68561216623231,0.0174314875298997,0.496577168972863,0.416835151056551
-47.8969344780079,1,0.993228010948307,1.68576148049761,0.0173433756197146,0.496806586197236,0.417104568308344
-47.7826013290975,1,0.993646430990901,1.68591594517264,0.017252382374545,0.497044888141881,0.417381548023602
-47.6238865896234,1,0.994282865313994,1.68611098649284,0.0171386744405375,0.49734606516744,0.417725384498809
-47.5024896229709,1,0.994798038553923,1.68624511271884,0.0170618220810769,0.49756314215606,0.417965495583988
-47.3810926563185,1,0.99532597409538,1.68636639032252,0.016993683752264,0.49778102922484,0.418197243310306
-47.2712240591018,1,0.995806956145007,1.68646527708661,0.0169394233182504,0.497984956198862,0.418405136497067
-47.1567686912149,1,0.996304460124526,1.68655755014126,0.0168903037352979,0.498203343766224,0.418618304647601
-47.0183711354005,1,0.996892856945545,1.68665490251433,0.0168409358850685,0.498464054542325,0.418858953316868
-46.8766697992326,1,0.997471712007731,1.68673904953885,0.0168016178062153,0.498707189872064,0.4190646741485
-46.7632173013931,1,0.997912791409338,1.68679559625407,0.0167780558326759,0.498873356041591,0.41918762198988
-46.6492835141042,1,0.998332234848346,1.68684316809421,0.0167610413669036,0.499013027484053,0.419271197399148
-46.5168707636344,1,0.998786799590672,1.68688749833875,0.0167488499728645,0.49914910476484,0.419325057113756
-46.3996064599146,1,0.999157576363621,1.68691756246735,0.01674401777426,0.499258389743995,0.419345284118481
-46.2823421561949,1,0.999497023685596,1.68693964967757,0.0167439850231631,0.499368279517629,0.419349916326478
-46.1694278848681,1,0.999793479140766,1.68695401659003,0.0167478551314647,0.499479668507316,0.419343782770106
-46.0465269893361,1,1.00008187615352,1.6869627338321,0.016755836112092,0.499604868973748,0.419322038570255
-46,1,1.00018173454557,1.68696432986224,0.0167597769949007,0.499642956595685,0.419326373130214
-45.8792795472299,1,1.00041716177222,1.68696459647993,0.0167721232312245,0.499729098980746,0.419327960680047
-45.7412615492952,1,1.00064518399516,1.68695893890279,0.0167896094806278,0.499797072344738,0.419304428054356
-45.621625048584,1,1.00080843217326,1.68694978523822,0.0168071795201839,0.499826775798436,0.419259667301314
-45.4902333865962,1,1.00095251232874,1.68693609793438,0.0168283709123634,0.499834116412975,0.419190890649748
-45.3624054996069,1,1.00105922271853,1.68691995042337,0.0168501487965935,0.499827857853542,0.41911675958986
-45.2345776126176,1,1.00113513929122,1.68690176357559,0.0168723766509403,0.499820583291125,0.419048233276335
-45.1169335368074,1,1.0011798784243,1.68688380383916,0.0168927767720172,0.499818584454966,0.418996187547837
-44.9893103416041,1,1.00120360126345,1.68686355873087,0.0169145441725399,0.499819781428202,0.418950490877404
-44.8534376351013,1,1.00120346482895,1.68684171194767,0.0169371320366687,0.499815635841301,0.41890555052614
-44.7175649285985,1,1.0011804724962,1.68682010168062,0.0169590023418572,0.499794619227355,0.418853914163577
-44.5985577880146,1,1.00114427390626,1.68680173157731,0.0169774336591303,0.49975793588788,0.418799410953158
-44.4711944147318,1,1.00109165837396,1.68678294594426,0.0169961796616125,0.499702844515538,0.418735236218985
-44.333184719719,1,1.00102159536667,1.68676387660869,0.0170150085479631,0.49963531557961,0.418670353983161
-44.1951750247062,1,1.00094125338495,1.68674634499015,0.0170319669785593,0.499572669934022,0.418624292869993
-44.0747231939293,1,1.00086521569842,1.68673238751239,0.0170451136651139,0.499528040898547,0.418606322003994
-44,1,1.00081617712652,1.68672436669198,0.0170525108952965,0.499509273732325,0.418596283470733
-43.8597957672591,1,1.00072199666047,1.68671060241826,0.0170649620818549,0.499486217531753,0.41857553741686
-43.7195915345182,1,1.00062703497065,1.68669844417343,0.0170757628119125,0.49946134867398,0.418553268220181
-43.5989741062286,1,1.00054631333017,1.68668920446011,0.0170838887748596,0.499430749048797,0.418525169094645
-43.4764792544927,1,1.00046646806958,1.68668091651198,0.0170910774307217,0.499390195189483,0.41848743398999
-43.331848191717,1,1.00037626114009,1.68667247393913,0.0170980995032305,0.499337657824083,0.418438625947194
-43.207847264074,1,1.00030333394765,1.68666632521076,0.0171027395588831,0.499298743069537,0.418403288372692
-43.0838463364311,1,1.00023512716867,1.68666111865124,0.0171060534455957,0.499273025327284,0.418381530025176
-42.9606382063535,1,1.0001724723352,1.68665681851134,0.0171081025064149,0.499262000032386,0.418374847078265
-42.8184782527411,1,1.00010689690619,1.68665285996766,0.0171091749718204,0.499260900053447,0.418379301839354
-42.6915969449241,1,1.00005463723743,1.68665016265113,0.0171092620294573,0.499260446751366,0.418384334470181
-42.5647156371072,1,1.00000833867364,1.68664818488178,0.0171087782254907,0.499252427273859,0.418382333100977
-42.4407050873428,1,0.999968788247203,1.68664688342229,0.0171078780039189,0.499235234340109,0.418371567844465
-42.2995467356479,1,0.99993044335039,1.68664608178577,0.0171063465253763,0.499209633318976,0.418353979334129
-42.1699950167901,1,0.999901248344055,1.68664590710647,0.0171043971804254,0.499189642915894,0.418342032200192
-42.0404432979323,1,0.999877482566961,1.68664619537364,0.0171018867041887,0.499180821851606,0.418341950918017
-42,1,0.999871122042973,1.68664636878418,0.0171009949286481,0.499181180305698,0.418344156891812
-41.8452249516716,1,0.999851161781566,1.68664734494702,0.0170972199583167,0.499192830881539,0.418363053617861
-41.6912647491978,1,0.999837722730359,1.68664872078912,0.0170931807964458,0.499211042535353,0.418387969089681
-41.5488349615221,1,0.999830427269073,1.68665026078192,0.0170895199579681,0.499221337616426,0.418403969602994
-41.4231846272789,1,0.999827662609372,1.68665177004501,0.0170864961852106,0.499220356153072,0.418407586377217
-41.2874945452614,1,0.999828106995763,1.68665350184167,0.0170834455318401,0.499211192309113,0.418402888182992
-41.1448870693703,1,0.99983192567201,1.68665537937699,0.01708036173141,0.499201259435525,0.418397039035802
-41.0022795934793,1,0.999838664211479,1.68665726263483,0.0170772736635803,0.49920069211395,0.418399874149711
-40.8751884504321,1,0.999846713203862,1.68665890798618,0.0170744991940999,0.499211361752386,0.418412952577178
-40.7342548573856,1,0.999857447025399,1.6866606613812,0.0170715092653985,0.499231597425509,0.418435115306686
-40.596051005441,1,0.99986938926099,1.68666227970916,0.0170688554730411,0.499251081732429,0.418455668875722
-40.4578471534964,1,0.999882319246208,1.68666377579335,0.0170666392496387,0.499261845111058,0.418466624546629
-40.3288179040153,1,0.999894943059837,1.6866650487943,0.0170650009897786,0.499261759358631,0.418465867577377
-40.1821562152905,1,0.999909567467995,1.6866663417824,0.0170635396914465,0.499254590060349,0.418456863771338
-40.0475090263288,1,0.999922942564077,1.68666738306699,0.0170624047888611,0.499249756926112,0.418449271004637
-40,1,0.999927599615906,1.68666771790445,0.0170620235242204,0.499249541448995,0.418448838014537
-39.8656122071501,1,0.999940478220656,1.68666857759247,0.0170609649932468,0.499255559864757,0.418454313835374
-39.7314221508493,1,0.999952755537277,1.68666931480025,0.017059966801069,0.499269829226782,0.418468046548706
-39.5503743446064,1,0.99996812859297,1.6866701343682,0.0170589108196712,0.499290912341641,0.418488413250064
-39.3987957638429,1,0.999979765365917,1.68667068074131,0.017058467268435,0.499298802139344,0.418495709774627
-39.2672221750173,1,0.999988864550904,1.68667106216863,0.0170584337330166,0.499295440395139,0.418491837927073
-39.1165241059855,1,0.999998088964569,1.68667140369265,0.017058671725406,0.499284826476667,0.418480645590494
-38.9797436396221,1,1.00000533788295,1.68667163463537,0.0170589698186946,0.499276968735926,0.418472268660645
-38.8429631732587,1,1.00001152690096,1.68667179873412,0.0170592181064728,0.499276935228288,0.418471722067663
-38.7078264261407,1,1.00001663020799,1.68667190276079,0.0170593955110015,0.499285209405237,0.418479496025564
-38.5449952756831,1,1.00002151009037,1.68667196145125,0.0170596348744789,0.499299266462053,0.418492960421813
-38.3799106242403,1,1.00002514390323,1.68667195786859,0.0170600913160152,0.499306728665764,0.418499834744743
-38.2448073329744,1,1.00002722361359,1.68667191562704,0.0170606835185107,0.499303195411755,0.418495831625667
-38.0994728177898,1,1.00002865723209,1.68667183788106,0.0170614648925767,0.499292349570801,0.418484493328721
-38,1,1.00002920826349,1.68667176880983,0.0170620052505394,0.499284492786649,0.418476316283943
-37.8589120903297,1,1.000029460259,1.68667165330716,0.0170626698004309,0.499278249466077,0.418469652173396
-37.7227260828243,1,1.0000291875218,1.68667152691165,0.0170631455654802,0.49928044391931,0.418471467398836
-37.5769224867325,1,1.00002841900108,1.68667138052516,0.0170635192405481,0.499289428617856,0.418480078468288
-37.4256097532408,1,1.00002719055016,1.68667122172113,0.0170638953377136,0.499298520165397,0.418488821332423
-37.2742970197491,1,1.00002561238044,1.68667106078405,0.0170643863903695,0.499299994630273,0.418489991021675
-37.1361780724343,1,1.00002393783275,1.68667091567779,0.017064949261359,0.499293231563396,0.418482991850159
-36.9740181059539,1,1.00002176894575,1.68667075139448,0.0170656341236595,0.499280890081047,0.418470429433157
-36.8335690693446,1,1.00001977745102,1.68667061716059,0.017066109753442,0.499273618653706,0.418463020259344
-36.6931200327354,1,1.00001773536656,1.68667049244748,0.0170664005270658,0.499273902937553,0.418463220979734
-36.5484033370041,1,1.00001562712551,1.68667037543075,0.0170665363176557,0.499281043790604,0.418470337078696
-36.3900580274815,1,1.00001336761827,1.68667026196522,0.017066628510588,0.499290045203176,0.418479388679455
-36.231712717959,1,1.00001120596997,1.68667016433526,0.0170668074379726,0.499292458008828,0.418481939181799
-36.0909017323956,1,1.00000939934773,1.68667009073288,0.0170670730401948,0.499286976960458,0.418476659979333
-36,1,1.00000830240713,1.68667004955997,0.01706726872357,0.499281082143802,0.418470867391452
-35.8291269824064,1,1.00000640663189,1.68666998458033,0.0170675726731671,0.499271205651982,0.418461069563753
-35.6762659600017,1,1.00000490921527,1.68666993883175,0.0170676727329918,0.499269521787894,0.418459453372445
-35.5327213105195,1,1.00000368175721,1.68666990526594,0.0170676136639381,0.499275050525165,0.418465043144273
-35.3584510143157,1,1.0000024263524,1.68666987520858,0.0170674717385813,0.499284821942885,0.418474885090513
-35.1853391042292,1,1.00000142851664,1.68666985534001,0.0170674304012716,0.499288617739808,0.418478746681657
-35.0412498920144,1,1.00000077791668,1.68666984524948,0.0170675211287805,0.499284403679378,0.418474583808708
-34.8790870970699,1,1.00000022659652,1.68666983978189,0.0170676821950328,0.499275484654958,0.418465718110447
-34.7306384357151,1,0.999999873952492,1.68666983934251,0.0170677663376332,0.499269821490142,0.418460099402066
-34.5821897743602,1,0.999999649339551,1.68666984247327,0.0170677196962368,0.499270746361671,0.418461064158883
-34.4317715483707,1,0.999999533921733,1.68666984857405,0.017067565930756,0.499277523574307,0.41846787668921
-34.2673237413956,1,0.999999514454183,1.68666985785753,0.0170673965186574,0.499285547998558,0.418475933297217
-34.1028759344204,1,0.999999582648815,1.68666986915177,0.0170673497468892,0.499287487872757,0.418477897994369
-34,1,0.999999659621806,1.6866698769532,0.0170673964219115,0.499284689006282,0.418475114389368
-33.8146496105849,1,0.999999846351272,1.68666989194424,0.0170675458955646,0.499275872834599,0.418466330606385
-33.6626345727844,1,1.00000003087089,1.68666990473396,0.017067615545054,0.499271187857799,0.418461669785083
-33.510619534984,1,1.00000023142489,1.68666991760845,0.0170675700296215,0.499272741797596,0.418463245445692
-33.3552866631804,1,1.00000044347382,1.68666993054559,0.0170674383967849,0.499279398640128,0.418469921692456
-33.1892991415533,1,1.00000066955388,1.68666994382349,0.0170673189231619,0.499286161134095,0.418476701465229
-33.0233116199262,1,1.00000088842616,1.68666995626848,0.0170673244008014,0.499286811669318,0.418477365324631
-32.8715048046011,1,1.00000107825487,1.68666996673469,0.0170674375605464,0.499281702021622,0.418472264046865
-32.6784296626051,1,1.00000130179374,1.68666997858289,0.0170675994586225,0.499273937034797,0.41846450389167
-32.5031126028344,1,1.00000148567852,1.68666998779736,0.0170676311755656,0.499272910795796,0.418463475829916
-32.3504174721651,1,1.00000163080265,1.68666999458354,0.0170675579219032,0.499277719134907,0.418468277298102
-32.1600966100988,1,1.00000179283308,1.68667000144765,0.0170674528701131,0.499285199644488,0.418475741718398
-32,1,1.00000191400664,1.68667000592921,0.0170674616194577,0.49928679971314,0.418477325836927
-31.8454395196889,1,1.00000201894406,1.68667000925129,0.0170675729327533,0.49928289198714,0.418473411523997
-31.6654831467178,1,1.00000212735004,1.68667001204317,0.017067739915866,0.499276020485404,0.41846653275195
-31.4750295247993,1,1.00000222707127,1.68667001393293,0.0170678197215258,0.499273601577565,0.418464106669057
-31.3190083390672,1,1.00000229797785,1.68667001480355,0.017067780590783,0.499277339699138,0.418467839355792
-31.1380867374473,1,1.00000236865549,1.68667001519154,0.0170677028405995,0.499283917611489,0.418474411522551
-30.9448269837396,1,1.00000243100729,1.68667001502135,0.0170677179866514,0.499286200617068,0.41847668912645
-30.7870152966821,1,1.00000247219611,1.68667001453921,0.0170678333450355,0.499282558196806,0.41847304292243
-30.6030747021131,1,1.00000250946667,1.68667001369249,0.0170679979608704,0.499276315896595,0.418466797002429
-30.4098189023902,1,1.00000253645011,1.68667001257629,0.0170680759942949,0.499274456580696,0.418464934899145
-30.250377019061,1,1.00000254954419,1.68667001154775,0.0170680444188873,0.499278133058447,0.418468609943119
-30.0611127890244,1,1.00000255460109,1.68667001026398,0.0170679852815409,0.499284082517068,0.418474558820578
-30,1,1.00000255385624,1.68667000984366,0.0170679825467382,0.499285219886394,0.418475695735975
-29.8361504296845,1,1.0000025462995,1.68667000871903,0.0170680409818194,0.499284807369589,0.418475281668445
-29.6715967291997,1,1.00000253084231,1.68667000761135,0.0170681724266807,0.499280305451478,0.418470778344163
-29.4923699110151,1,1.00000250551162,1.68667000645397,0.0170683056319639,0.499275498106826,0.418465969662809
-29.3131430928305,1,1.00000247190238,1.68667000536967,0.0170683438827576,0.499275495137202,0.41846596558554
-29.1487191730488,1,1.00000243435498,1.68667000445488,0.0170683033429917,0.499279643365138,0.418470113023089
-28.9243047204209,1,1.00000237372717,1.68667000334954,0.0170682664897434,0.499284740283272,0.418475209254767
-28.7420484974528,1,1.0000023173838,1.68667000258472,0.0170683407904139,0.499283390345678,0.418473859132593
-28.5724685831517,1,1.00000226001826,1.68667000198466,0.0170684663618959,0.49927881056697,0.41846927951654
-28.3954454438394,1,1.00000219584301,1.68667000147301,0.0170685651937754,0.499275323680012,0.418465793177409
-28.2184223045271,1,1.00000212813532,1.68667000107447,0.0170685735435974,0.499276472978169,0.418466943445863
-28.0463710950196,1,1.00000205979563,1.6866700007877,0.0170685245034507,0.499280777872649,0.418471249724882
-28,1,1.00000204105718,1.68667000072597,0.0170685121911394,0.499281932105115,0.418472404126231
-27.829267970746,1,1.00000197128307,1.68667000054934,0.0170685061732459,0.499284180386922,0.41847465300714
-27.6593548903601,1,1.00000190121297,1.68667000044277,0.0170685774275214,0.499282228875269,0.418472702055152
-27.4783896406539,1,1.00000182673338,1.6866700003916,0.0170686911803246,0.499277765743234,0.418468239474399
-27.3052508044248,1,1.00000175637497,1.68667000039081,0.017068756242239,0.49927545854994,0.418465932760249
-27.1321119681957,1,1.00000168758586,1.68667000042651,0.0170687426268169,0.49927723937373,0.418467714010465
-26.9500130993115,1,1.00000161759097,1.68667000049324,0.0170686882221434,0.499281420919489,0.418471895941343
-26.7749304578363,1,1.00000155310652,1.68667000057697,0.0170686753351594,0.499283519801567,0.41847399512559
-26.599847816361,1,1.0000014918075,1.68667000067264,0.0170687350954486,0.499281682518873,0.418472158071022
-26.4151691441398,1,1.00000143092918,1.68667000077997,0.0170688314415402,0.499277632674061,0.418468108378086
-26.2388235766977,1,1.00000137658243,1.68667000088361,0.017068880069485,0.499275754915248,0.418466230670513
-26.0624780092557,1,1.00000132594074,1.6866700009848,0.0170688568550046,0.499277642882078,0.418468118587854
-26,1,1.00000130886221,1.6866700010196,0.0170688378573205,0.499278921580789,0.41846939729814
-25.7986889450147,1,1.00000125669767,1.68667000112692,0.0170687894495564,0.499282540084942,0.418473015888619
-25.6015234572761,1,1.00000120934663,1.68667000122376,0.0170688166095544,0.499282195972233,0.41847267184804
-25.4238098956112,1,1.00000116918522,1.68667000130303,0.0170688926266842,0.499278922975572,0.418469398904276
-25.2318719425767,1,1.00000112767486,1.68667000137933,0.0170689536284904,0.499276172254242,0.418466648225388
-25.0399339895422,1,1.00000108719832,1.68667000144542,0.0170689405666125,0.499277229680403,0.418467705676782
-24.856460963263,1,1.00000104861924,1.68667000149882,0.0170688873012993,0.499280555779107,0.41847103178156
-24.6696593887572,1,1.00000100864125,1.6866700015434,0.0170688639526639,0.499282475097848,0.418472951086302
-24.4828578142514,1,1.00000096724901,1.68667000157839,0.0170689058543739,0.499280871911723,0.418471347863638
-24.2912871816178,1,1.00000092274447,1.68667000160487,0.0170689748898695,0.499277546051647,0.418468021940272
-24.1078539701252,1,1.00000087782206,1.68667000162211,0.0170689993176142,0.499276316716911,0.418466792518053
-24,1,1.00000085030498,1.68667000162893,0.0170689839024253,0.499277150222526,0.418467625975092
-23.7834758374343,1,1.00000079273561,1.68667000163639,0.0170689225134935,0.499280581687776,0.418471057382769
-23.5950427812688,1,1.00000074055128,1.68667000163734,0.0170689013594768,0.499281994169684,0.418472469818719
-23.4066097251033,1,1.00000068718927,1.68667000163437,0.0170689381569529,0.499280231364492,0.418470706971958
-23.2059560266886,1,1.00000063013871,1.68667000162805,0.0170689929257967,0.499277212402639,0.418467687971296
-22.976018439367,1,1.00000056614033,1.6866700016182,0.0170689902691945,0.499276945717461,0.418467421249516
-22.7895960443961,1,1.00000051673212,1.68667000160906,0.0170689377468833,0.499279459134464,0.418469934643829
-22.587305091149,1,1.00000046702365,1.68667000159874,0.0170688959359447,0.499281540012027,0.418472015504745
-22.3850141379019,1,1.00000042265222,1.68667000158858,0.0170689136158732,0.499280438941914,0.418470914427256
-22.1901939926806,1,1.00000038599164,1.68667000157936,0.0170689568140513,0.499277752743408,0.418468228231403
-22,1,1.0000003566284,1.6866700015711,0.0170689653386681,0.499276712669752,0.418467188165773
-21.8079275771004,1,1.00000033375286,1.68667000156361,0.0170689227431815,0.499278392381108,0.418468867874613
-21.5964623177417,1,1.00000031637375,1.68667000155637,0.0170688666891172,0.499280925261785,0.418471400753162
-21.3680381536283,1,1.00000030614275,1.68667000154973,0.0170688647780658,0.499280653871728,0.418471129361696
-21.1750250075061,1,1.00000030353634,1.68667000154505,0.0170688998837327,0.499278330691899,0.418468806181509
-20.9690473713447,1,1.00000030568836,1.68667000154099,0.0170689132448912,0.499276946975253,0.418467422465444
-20.7630697351833,1,1.0000003115843,1.68667000153782,0.0170688739674289,0.499278377343598,0.41846885283549
-20.5548707954395,1,1.00000031984111,1.68667000153547,0.017068822303749,0.499280662394112,0.418471137888998
-20.3165564432784,1,1.00000033014736,1.68667000153373,0.0170688177086883,0.4992805190504,0.418470994550478
-20.1195613457341,1,1.0000003378799,1.68667000153296,0.0170688493374196,0.499278400992628,0.418468876498575
-20,1,1.00000034172032,1.68667000153274,0.0170688616023339,0.499277401257141,0.418467876766595
-19.7976850255767,1,1.00000034608221,1.68667000153274,0.0170688450881231,0.499277649448174,0.418468124961505
-19.5963904147793,1,1.00000034711782,1.68667000153308,0.0170687974928672,0.499279669532978,0.418470145049825
-19.3848513202236,1,1.00000034408891,1.6866700015337,0.0170687681877678,0.499280850132708,0.418471325652829
-19.173312225668,1,1.00000033651618,1.6866700015345,0.0170687851778457,0.499279542648345,0.418470018171249
-18.9576426143974,1,1.00000032402685,1.68667000153541,0.0170688102070807,0.499277601242006,0.418468076767169
-18.7156776383058,1,1.0000003044475,1.68667000153646,0.0170687880977641,0.499277960265089,0.418468435791992
-18.5117836350614,1,1.00000028371346,1.68667000153731,0.017068741775211,0.499279826384551,0.41847030191218
-18.2996791115354,1,1.0000002584955,1.68667000153811,0.0170687182077558,0.499280554871749,0.418471030399323
-18.0875745880095,1,1.00000023011227,1.68667000153882,0.017068733701804,0.499279120312305,0.418469595838901
-18,1,1.00000021761603,1.68667000153909,0.0170687427155414,0.499278327489439,0.418468803015718
-17.7804517830773,1,1.00000018469329,1.68667000153967,0.0170687415940498,0.499277470671069,0.418467946197284
-17.5680072332371,1,1.00000015122522,1.68667000154014,0.0170687005017598,0.499278746482464,0.418469222008591
-17.3378050998916,1,1.00000011396906,1.68667000154054,0.0170686550273621,0.499280286027362,0.418470761553361
-17.0986529012531,1,1.00000007506802,1.68667000154086,0.0170686514556878,0.499279544529347,0.418470020055171
-16.8853466658972,1,1.00000004096579,1.68667000154106,0.0170686630914549,0.499277906025114,0.41846838155074
-16.6726268112122,1,1.00000000817922,1.68667000154121,0.0170686451342271,0.499277699725533,0.418468175250917
-16.4599069565271,1,0.999999977208069,1.68667000154129,0.0170685969509579,0.499279124086419,0.41846959961151
-16.1939933589607,1,0.999999941855481,1.68667000154133,0.0170685538138844,0.499280106286627,0.418470581811276
-16,1,0.999999918903416,1.68667000154133,0.0170685538522799,0.499279095480411,0.418469571004709
-15.7559025106284,1,0.999999893955193,1.68667000154128,0.0170685531252746,0.499277677514491,0.418468153038475
-15.5002082474603,1,0.9999998730639,1.68667000154121,0.0170685089051882,0.499278425044466,0.41846890056816
-15.2805671672912,1,0.999999859805728,1.68667000154114,0.0170684592836076,0.499279791078084,0.418470266601567
-15.0093044755963,1,0.999999849807834,1.68667000154104,0.0170684373553184,0.499279447231602,0.418469922754884
-14.790140498776,1,0.999999847059456,1.68667000154097,0.0170684378525378,0.499278090694954,0.418468566218127
-14.5676177419497,1,0.999999849157993,1.68667000154089,0.0170684145474965,0.499277898935787,0.418468374458906
-14.3450949851235,1,0.999999856041164,1.68667000154083,0.0170683658674737,0.499279131237563,0.418469606760694
-14.0708184927265,1,0.999999870626902,1.68667000154077,0.0170683240952567,0.499279851449839,0.418470326973085
-14,1,0.999999875384924,1.68667000154076,0.0170683211810304,0.499279625907662,0.41847010143093
-13.6789002072161,1,0.99999990122553,1.6866700015407,0.0170683177324528,0.499277983242449,0.418468458765753
-13.4016818503413,1,0.999999927784943,1.68667000154067,0.017068277091431,0.499278540891099,0.418469016414434
-13.176243275166,1,0.999999951002182,1.68667000154066,0.0170682333463383,0.499279713096758,0.418470188620118
-12.9491721927139,1,0.999999974715355,1.68667000154065,0.0170682151587383,0.499279613615523,0.418470089138909
-12.7221011102617,1,0.99999999766023,1.68667000154064,0.0170682160227775,0.499278460084586,0.418468935607998
-12.4854955714468,1,1.00000001958093,1.68667000154064,0.0170681999400661,0.499278103142975,0.418468578666414
-12.248890032632,1,1.0000000383438,1.68667000154064,0.0170681591038118,0.499279136619474,0.418469612142939
-12,1,1.00000005357519,1.68667000154064,0.0170681267588801,0.499279793496539,0.418470269020032
-11.7542598075819,1,1.0000000632016,1.68667000154065,0.017068123490624,0.499278913228807,0.418469388752323
-11.5037367609543,1,1.00000006687615,1.68667000154066,0.0170681161351527,0.499278122042924,0.418468597566459
-11.2455040353955,1,1.00000006387237,1.68667000154066,0.0170680789030155,0.499278876253933,0.418469351777484
-11.0012192344151,1,1.0000000547061,1.68667000154067,0.0170680435352808,0.499279683039347,0.418470158562908
-10.7338778872173,1,1.00000003796827,1.68667000154067,0.0170680335204175,0.499279018341207,0.418469493864772
-10.4917180683177,1,1.0000000173156,1.68667000154067,0.0170680263194598,0.499278178916216,0.418468654439779
-10.2145245256043,1,0.999999988215193,1.68667000154068,0.0170679880592236,0.499278738717978,0.418469214241528
-10,1,0.99999996250022,1.68667000154068,0.0170679531718309,0.499279484267714,0.418469961802377
-9.72198721864853,1,0.999999926154467,1.68667000153089,0.0170679327723205,0.499279077332324,0.418469572723705
-9.47958532424755,1,0.999999890087895,1.68667000142054,0.0170679217481009,0.499278164583642,0.418468684372118
-9.23649529770512,1,0.999999838307116,1.68667000098408,0.0170678876943197,0.499278238643702,0.418468792133673
-8.9934052711627,1,0.99999974120096,1.68666999985911,0.0170678378510028,0.499278854730895,0.418469452165198
-8.74594862759946,1,0.99999953715222,1.68666999748973,0.0170677949360257,0.499278418443911,0.418469072222673
-8.49849198403623,1,0.999999129806752,1.68666999321527,0.0170677482254222,0.499276868083946,0.418467591090691
-8.24476250787209,1,0.999998348784785,1.68666998599398,0.0170676522373131,0.499275550310585,0.418466358976432
-8,1,0.9999970439518,1.68666997533384,0.0170674904457784,0.499274574681357,0.418465471686074
-7.68608386227353,1,0.999994150172506,1.6866699546619,0.0170671744440551,0.499271451072874,0.418462397330733
-7.42633362959926,1,0.999990274539953,1.68666993053182,0.0170667651249578,0.499266900047265,0.418457858742497
-7.17100569252472,1,0.999984760042141,1.68666990035269,0.0170661395361057,0.499262183485633,0.418453125481672
-6.91567775545017,1,0.999977270262145,1.68666986421018,0.0170652272074196,0.49925729926658,0.418448191969235
-6.65590988082488,1,0.999967490708401,1.68666982243528,0.0170639605456561,0.499250919841226,0.418441724636303
-6.39614200619959,1,0.999955639887643,1.68666977741826,0.0170622856772259,0.499243434515444,0.418434108659277
-6.13310832431616,1,0.999941971539781,1.68666973108678,0.0170600961572586,0.499236835641665,0.418427328839912
-6,1,0.999934672053291,1.68666970837264,0.0170587896993451,0.499234288753842,0.418424684065912
-5.53641245567677,1,0.999910157319343,1.68666964124437,0.0170533160120349,0.499228961070945,0.41841909692008
-5.20065588901743,1,0.999897578490367,1.68666961199099,0.0170487005936514,0.49923088726299,0.418420845984929
-4.95772805574752,1,0.99989422989741,1.68666960461157,0.0170452478453835,0.499238728448333,0.418428567620642
-4.7148002224776,1,0.999897960960471,1.68666961056896,0.0170419833487662,0.499252386779205,0.418442115863386
-4.4026388332942,1,0.999916450935925,1.68666963950069,0.0170386062398606,0.499278206477944,0.418467811531424
-4.15008891685317,1,0.999945367731315,1.68666968120266,0.0170370503519119,0.499307838204671,0.418497360483367
-4,1,0.999969411392584,1.68666971381651,0.0170368405240201,0.499330037794068,0.418519518992722
-3.72615552039639,1,1.00002797634517,1.68666978810619,0.0170383043758759,0.49937929722426,0.418568718448112
-3.46857121048234,1,1.00010188900249,1.68666987468485,0.0170424811089928,0.49943482126598,0.418624209077292
-3.21098690056829,1,1.00019528278012,1.68666997616899,0.0170500772559724,0.499499206218517,0.418688586386717
-2.94934793795062,1,1.00031071562993,1.68667009269616,0.0170620022808751,0.499574556479241,0.418763958989666
-2.68770897533295,1,1.00044677239486,1.6866702204159,0.0170789098862796,0.499658931649984,0.418848390841991
-2.42329162120916,1,1.00060423143091,1.6866703579097,0.0171018026200211,0.499750436705737,0.418939992400089
-2.15887426708537,1,1.00077971911639,1.68667050034067,0.0171311761041899,0.499846002584858,0.419035698812413
-2,1,1.00089254651249,1.68667058661345,0.0171521570507579,0.499904806039259,0.419094592913161
-1.73175460420595,1,1.00109260867115,1.68667073029619,0.0171935387032806,0.500004696796081,0.419194564499004
-1.44749136166977,1,1.00131229671996,1.68667087581336,0.0172458020688979,0.50010660289917,0.419296527537591
-1.15941742747844,1,1.0015350670543,1.68667101244327,0.0173076109220764,0.500200532922631,0.419390479209327
-0.868428521050472,1,1.00175094236363,1.68667113694111,0.0173787051057173,0.500282541239819,0.419472465705351
-0.590242647974262,1,1.00193959562298,1.68667124240349,0.0174541199377327,0.500344959365743,0.419534814916747
-0.257938812420723,1,1.00212996817735,1.68667135184409,0.0175523577150024,0.500392267071824,0.419581968440305
-6.31088724176809e-30,1,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405738417351,0.419595258129149
0,1.002532,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405713889052,0.419595251223055
3.15544362088405e-30,1.002532,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405713889052,0.419595251223055
0.257938812420723,1.002532,1.00231954544827,1.68667149463898,0.0177170710527569,0.500397644593298,0.41958708084686
0.515877624841447,1.002532,1.00235443166026,1.68667155944114,0.0178020177155382,0.500366297097975,0.419555644840333
0.788003359442169,1.002532,1.00234178248474,1.6866716266478,0.0178911820650355,0.500305785992866,0.419495056380272
1.06012909404289,1.002532,1.00227474690633,1.68667169470624,0.017977837454908,0.500216642152083,0.419405854429699
1.33338571940748,1.002532,1.00214994585211,1.6866717653166,0.018060113270554,0.500098830225491,0.419288006675444
1.60664234477208,1.002532,1.00196563520197,1.68667183892308,0.0181353659702652,0.499952020828319,0.419141187490872
1.88339689022769,1.002532,1.00171715643822,1.68667191655106,0.0182020490123348,0.499772956095719,0.418962143254369
2,1.002512,1.0015937113301,1.68667195004188,0.0182266806378662,0.4996885403997,0.418877740254236
2.30969177086746,1.002512,1.00121188279274,1.68667204038762,0.0182803275409202,0.499439660186661,0.418628880072587
2.60313519256819,1.002512,1.0007782537173,1.68667212646576,0.0183129382497086,0.499171192047879,0.418360441016662
2.8862360191203,1.002512,1.0002946565485,1.68667220832003,0.0183248728302505,0.498881706874934,0.418070994121451
3.16933684567242,1.002512,0.999748222894856,1.68667228741954,0.0183150571577946,0.498563204442001,0.417752540879457
3.45004416291363,1.002512,0.999145685364641,1.68667236155208,0.0182813837478945,0.498220158734556,0.417409555590325
3.73075148015485,1.002512,0.998483928600592,1.68667242980263,0.018221495058078,0.497849833332547,0.417039303077483
4,0.998264,0.997794488299397,1.68667248822803,0.0181372602503498,0.497468355499621,0.416657901452786
4.29839242152808,0.998264,0.996968538254588,1.68667254316152,0.0180107372993001,0.497016252954498,0.416205844799176
4.64724587081679,0.998264,0.99592064793444,1.686672592395,0.0178149890179315,0.496449102767782,0.415638719938282
4.94851659035544,0.998264,0.994944077014547,1.68667262126377,0.0176012417415552,0.495924681541456,0.415114290932952
5.2455958714955,0.998264,0.993915770367556,1.68667263777567,0.0173469689514389,0.495376193372913,0.414565763140219
5.53684029661203,0.998264,0.992844592640558,1.68667264374738,0.0170530903160105,0.494809607589884,0.413999102747225
5.82808472172856,0.998264,0.991711332223808,1.68667264174073,0.0167124852242507,0.49421496469062,0.413404344599762
6,0.992432,0.991013650177663,1.68667263797824,0.0164884875545102,0.493850994968354,0.413040297083486
6.31973540872143,0.992432,0.989660839926923,1.6866726288249,0.0160245462765436,0.493150081794485,0.412339293913314
6.61088438478527,0.992432,0.988369075456051,1.68667262119679,0.0155463021920871,0.492487391834185,0.411676535977837
6.9020333608491,0.992432,0.987023867460999,1.68667261697001,0.0150126046446004,0.491803250424679,0.410992342864148
7.26871141944206,0.992432,0.985260200387328,1.68667261924809,0.0142584225401807,0.49091393703997,0.410102992499685
7.57275035314485,0.992432,0.983745246676204,1.68667262881249,0.0135612709651508,0.490157074032683,0.409346127375287
7.87667562595111,0.992432,0.982189105661338,1.68667264543836,0.0127973375726182,0.489385529560354,0.408574611468516
8,0.982664,0.981547005686859,1.68667265403054,0.0124678649753578,0.489068478769756,0.408257576014541
8.31942581745848,0.982664,0.979858510447834,1.6866726803246,0.0115612622163536,0.488237952641997,0.407427070060917
8.64456647972007,0.982664,0.978106728252813,1.68667271149492,0.0105583283446806,0.487381257131314,0.406570398745835
8.95425516976453,0.982664,0.976411889039235,1.6866727435581,0.00952666822317193,0.486556208126707,0.405745376497562
9.24797395424266,0.982664,0.974784263200287,1.68667277465462,0.00847842753792007,0.485765919778264,0.404955117074817
9.54169273872079,0.982664,0.973139694719735,1.68667280513482,0.00736148967125767,0.484969212124007,0.404158441957762
9.89087361055435,0.982664,0.971165302176881,1.68667283893728,0.0059433568200426,0.484014690463181,0.403203963839839
10,0.971372,0.97054431162392,1.68667284868446,0.00547990124857738,0.483714588604121,0.402903874946018
10.3159859729959,0.971372,0.968736079575025,1.68667287401733,0.00408312583999541,0.482840452844255,0.402029766450889
10.6264397505035,0.971372,0.966945014797789,1.68667289398073,0.00263094040492018,0.48197438312974,0.401163715814374
10.9691979868013,0.971372,0.964950403398242,1.68667290966096,0.0009348952635852,0.481009632749477,0.400198975525016
11.3018984188393,0.971372,0.962996013749617,1.68667291832899,-0.000805318293149629,0.48006308930356,0.399252428487829
11.6129475080712,0.971372,0.961151332606712,1.68667292092115,-0.00251679841157261,0.479168934592464,0.398358256169903
12,0.960084,0.958830807917382,1.68667291788018,-0.00476173623103332,0.478044392067831,0.397233672524937
12.3129844577393,0.960084,0.956933218001512,1.6866729117963,-0.00667151762075816,0.477124729294562,0.396313989302038
12.6247092265587,0.960084,0.955024405013569,1.68667290395473,-0.00865844870501423,0.476200093652364,0.39538933605324
12.9290944766372,0.960084,0.953142835213443,1.68667289565053,-0.0106810802594021,0.475290063112579,0.394479291626932
13.2334797267157,0.960084,0.951244641202474,1.68667288752771,-0.0127859251154613,0.474373140662192,0.39356235928712
13.5827387109172,0.960084,0.949047668793848,1.68667287918569,-0.0153032189388251,0.473313168319637,0.392502381587785
13.9156834070139,0.960084,0.9469363900948,1.68667287266995,-0.017805370460638,0.472296754274097,0.391485969622605
14,0.947552,0.946399350698015,1.68667287126719,-0.0184549827706539,0.472038561659812,0.39122777762254
14.3455881686131,0.947552,0.944189316797655,1.68667286654483,-0.0211852359602389,0.470977016885782,0.390166232308248
14.6864229146832,0.947552,0.94199753275729,1.68667286340778,-0.0239849732501189,0.469925815641737,0.389115031416516
15.0702792126737,0.947552,0.939517637921073,1.68667286148523,-0.0272660020033941,0.468739102519696,0.387928320015774
15.3803901489347,0.947552,0.937507450710774,1.68667286099797,-0.0300159763157709,0.467778518733731,0.386967738862657
15.7042112743611,0.947552,0.935403831249921,1.68667286130712,-0.0329824756603886,0.46677418871554,0.385963412995734
16,0.934544,0.933479569500662,1.68667286213401,-0.0357770874977625,0.465856722462405,0.3850459516066
16.3121735351238,0.934544,0.931447011958317,1.68667286335739,-0.038814520337302,0.464888403863019,0.384077636432686
16.6221419356216,0.934544,0.929427955854603,1.6866728647253,-0.0419199715237182,0.463926630338775,0.383115865733182
16.9321103361193,0.934544,0.927408684489361,1.68667286608027,-0.0451146092424285,0.462965236714691,0.382154474225418
17.2620438331126,0.934544,0.925259587917605,1.68667286737182,-0.0486130015149719,0.461942555024874,0.381131793838778
17.6194471211567,0.934544,0.922932166162963,1.68667286849075,-0.0525166432845622,0.460834705837347,0.380023944722339
17.933639031869,0.934544,0.920886778961861,1.68667286919689,-0.0560462041673506,0.459861121008367,0.379050358577707
18,0.92154,0.920454848201152,1.68667286931342,-0.0568034015458105,0.459655578782244,0.378844819092563
18.331804840655,0.92154,0.918295590831897,1.68667286971626,-0.0606506477207911,0.458628041449421,0.377817314245666
18.7069811157822,0.92154,0.915854789291731,1.68667286938156,-0.0651237374283409,0.457465849615409,0.376655187350245
19.0217567471167,0.92154,0.913807321102322,1.6866728674063,-0.068977359932157,0.456490735794482,0.375680154748414
19.350863928232,0.92154,0.911666679984472,1.68667286196333,-0.0731046600912814,0.455471075902762,0.374660609706995
19.7113225741037,0.92154,0.909321571436836,1.68667284921376,-0.0777403634618854,0.454352852420417,0.373542551934847
20,0.908532,0.907442420601435,1.68667283123734,-0.0815398448998132,0.453456061975953,0.372645917949019
20.3384103151866,0.908532,0.905237372232724,1.68667279778312,-0.0860924397023971,0.452403186904967,0.371593164684647
20.6736937969582,0.908532,0.903049153128719,1.68667274830097,-0.0907080032786564,0.451357152291707,0.370547219374594
20.9914867637459,0.908532,0.900970655931331,1.68667268486691,-0.0951794953609484,0.450362902028515,0.369553018458285
21.3093800920077,0.908532,0.898886341173395,1.68667260536099,-0.0997467890805123,0.449366189997323,0.368556314606232
21.6272734202694,0.908532,0.896796552938553,1.68667251129418,-0.10440870669675,0.448367390289631,0.367557474567278
21.9633919987163,0.908532,0.894581524952587,1.68667239925934,-0.109441042808062,0.447310212182505,0.366500192244218
22,0.895524,0.894340001506859,1.68667238647591,-0.109995545140859,0.447195105721868,0.366385080271824
22.1830400064185,0.895524,0.89313180972006,1.68667232142317,-0.112786957708498,0.446619945375824,0.365809881595713
22.5152318389475,0.895524,0.890938103404074,1.68667220098147,-0.11793343916906,0.445578555822741,0.364768419528168
22.832533718574,0.895524,0.888844824478886,1.68667208717737,-0.12294601257009,0.444588671372663,0.363778462903776
23.1498355982005,0.895524,0.886758298739036,1.68667197870994,-0.128052850808614,0.443606817410406,0.36279653488315
23.5007935761254,0.895524,0.884464990259604,1.68667186912906,-0.13381051197781,0.442534250339783,0.361723885156619
23.8470558760167,0.895524,0.882225317035775,1.68667177536164,-0.139602414735022,0.441493573869903,0.360683128246828
24,0.882516,0.88124559497766,1.68667173926946,-0.142195518544556,0.441040678236571,0.360230201988345
24.3412287688555,0.882516,0.879086088904688,1.6866716717803,-0.148056784280252,0.440047993213745,0.359237489507394
24.66410672344,0.882516,0.877082768313426,1.68667162515287,-0.153697773745593,0.439133845283327,0.358323352618804
24.989119461606,0.882516,0.87511309957176,1.68667159459107,-0.159467151883699,0.438240879513128,0.357430441506441
25.314132199772,0.882516,0.87319719600083,1.68667157839887,-0.165325520147477,0.437377782532856,0.356567450617512
25.6455474650903,0.882516,0.871304582235773,1.6866715729828,-0.171388164746383,0.43652951391066,0.355719351864308
26,0.869512,0.869352965642009,1.68667157348438,-0.177968143975162,0.435657090274087,0.354847173671773
26.3272460783894,0.869512,0.867619161634311,1.68667157256047,-0.184127888223,0.434882707141088,0.35407293981846
26.6716975348756,0.869512,0.865863194906891,1.68667156285016,-0.190696142145954,0.434097289678439,0.353287645703269
26.9878936850399,0.869512,0.864309998836454,1.68667154158723,-0.1967992795957,0.433399844118114,0.35259027570578
27.3040898352041,0.869512,0.862808232713587,1.68667150617224,-0.202970547214038,0.432722442568448,0.351912906061511
27.6719661186983,0.869512,0.861118543597252,1.68667144666637,-0.210233436768118,0.431956330366585,0.351146765151771
28,0.860216,0.859657280765521,1.68667137882868,-0.216782735701016,0.431290036942879,0.350480386466538
28.3214221337697,0.860216,0.8582613542796,1.68667130253056,-0.223264988846013,0.430650909252487,0.349841207183505
28.7067425052218,0.860216,0.856628797038927,1.68667120428853,-0.231118558465401,0.429901501179772,0.349091730908953
29.0472261622422,0.860216,0.855219479618963,1.68667111644752,-0.238131543363496,0.429253430651542,0.348443594532143
29.3678085117536,0.860216,0.853919196509792,1.68667103676971,-0.244796087898773,0.428655812927054,0.347845910381001
29.745302191365,0.860216,0.852420727457483,1.68667095093444,-0.252718541772803,0.427969161042088,0.34715917548068
30,0.852284,0.851430289142924,1.68667089995793,-0.258108622382549,0.427516996641501,0.346706955053194
30.3226117598843,0.852284,0.850201376267286,1.68667084542214,-0.264986524192491,0.426958747304022,0.346148655442522
30.6317687150356,0.852284,0.849053268776856,1.68667080507208,-0.2716293794215,0.426441046478157,0.345630921818834
30.940925670187,0.852284,0.847937472400905,1.68667077708126,-0.278321497804958,0.425941642471942,0.345131503502933
31.2967087974946,0.852284,0.846698019620449,1.68667076001743,-0.286081836756517,0.425391265304407,0.344581137604936
31.6505320358353,0.852284,0.845517583437528,1.68667075777192,-0.293859512996584,0.424871721677355,0.34406164052817
32,0.844356,0.844406651432972,1.68667076734417,-0.301597568254197,0.424385891333052,0.34357589247853
32.3745279300844,0.844356,0.84327902345037,1.68667078627522,-0.309949267099046,0.423894485699752,0.343084569898423
32.7314236803552,0.844356,0.842264819671387,1.68667080788646,-0.317961303677507,0.423453127071757,0.342643304191626
33.0554290624893,0.844356,0.841392926452422,1.68667082667321,-0.325277767080212,0.423072637412758,0.342262911604909
33.3895732933207,0.844356,0.840538871189832,1.68667084165939,-0.332863652677604,0.422697670133131,0.34188805807726
33.7644050248195,0.844356,0.839629492890603,1.6866708489564,-0.341419751634665,0.422295129193093,0.341485662344434
34,0.839264,0.839080862204819,1.68667084638474,-0.346821679690903,0.422049843544853,0.341240472612439
34.3241022893153,0.839264,0.838350411933611,1.68667083145183,-0.354282294162492,0.421719627259602,0.340910350372448
34.6541536440892,0.839264,0.837629963141034,1.68667080070019,-0.361913738343414,0.421389917868236,0.340580711526771
34.990012999168,0.839264,0.836914842093895,1.68667075230554,-0.369713675182901,0.421058677773301,0.340249511168426
35.2946413606789,0.839264,0.836276984431622,1.68667069382094,-0.376817590183884,0.420759879434353,0.339950715335698
35.5992697221898,0.839264,0.835645450254153,1.68667062284298,-0.383949033089763,0.420461945354525,0.33965274623011
35.9592425882252,0.839264,0.834903460118856,1.68667052615836,-0.392411336663471,0.420110834825826,0.339301537855166
36,0.835272,0.83481961255651,1.68667051455653,-0.393371865102284,0.420071129462756,0.339261825857538
36.203787058874,0.835272,0.83440071184249,1.68667045524411,-0.398181801359846,0.419872822030785,0.339063479807736
36.5404660559027,0.835272,0.833709991853181,1.68667035492842,-0.406154931068178,0.41954697951755,0.338737572012114
36.8565419069154,0.835272,0.833064272660506,1.68667026182207,-0.413670146077753,0.419245037291065,0.338435567602559
37.1726177579281,0.835272,0.832423781468277,1.68667017329615,-0.421214161007959,0.418948770686294,0.338139239029786
37.5289879618468,0.835272,0.831712533450087,1.68667008260039,-0.429753943507531,0.418624466450265,0.337814866817674
37.890342044196,0.835272,0.831009687288744,1.68667000377802,-0.438449126980894,0.418310523164783,0.337500858858633
38,0.83128,0.830801233993742,1.68666998288644,-0.441094780118596,0.418218815284165,0.337409136481764
38.3372091586661,0.83128,0.830177959133307,1.68666992828502,-0.44925010814313,0.417948646423023,0.337138960460412
38.6650183144406,0.83128,0.829602903979385,1.68666988941637,-0.457205441550348,0.41770567688245,0.33689602340878
38.9881576236537,0.83128,0.829072019866722,1.68666986389658,-0.465072203652175,0.417487854510061,0.336678278238402
39.3112969328667,0.83128,0.828582357790967,1.68666984873235,-0.472961690659499,0.417292846472732,0.336483399842388
39.6484789656626,0.83128,0.828120165599787,1.68666983986095,-0.481216051184996,0.417114584195033,0.336305337589988
40,0.827292,0.827694853880293,1.68666983181904,-0.489842744744468,0.416956281586259,0.336147307644969
40.326219152677,0.827292,0.82735281765854,1.68666981816265,-0.497865479530831,0.416832999285244,0.336024193167229
40.6649062221377,0.827292,0.827049870014819,1.68666979060843,-0.506209645983697,0.416726797204693,0.335918126190717
41.0619027073712,0.827292,0.826757531331763,1.68666973477908,-0.516006417559892,0.416627624007561,0.335819047888932
41.3881474067439,0.827292,0.826562660922937,1.68666966779919,-0.524067864281083,0.416563393454621,0.335754832513406
41.7082856751489,0.827292,0.82640619487338,1.68666958426035,-0.531985972150399,0.416513443853104,0.335704831709262
42,0.826244,0.826289935866132,1.68666949517924,-0.539206365850456,0.416478555696996,0.335669843533192
42.3365035241416,0.826244,0.826183511385067,1.68666938195021,-0.547540343289984,0.416449915410035,0.335641130496644
42.7260424309748,0.826244,0.826094387036722,1.68666924481687,-0.557192759569149,0.416432317754941,0.335623441573817
43.0685090128057,0.826244,0.826045484901515,1.68666912557981,-0.565681616576836,0.41643229419456,0.335623332174403
43.3902086259922,0.826244,0.826025666816031,1.68666901963159,-0.57365680797763,0.416446841122634,0.335637794544821
43.7453480314708,0.826244,0.826035997816308,1.68666891408038,-0.582460655064142,0.416481653906314,0.335672510824443
44,0.826296,0.826066750044603,1.68666884806747,-0.588772184512094,0.416520947254055,0.335711736447884
44.3267279324274,0.826296,0.82613887585266,1.68666877750914,-0.596867130185684,0.416591230104952,0.335781957507838
44.6357701433382,0.826296,0.826245743853796,1.68666872692763,-0.604519183143169,0.416680503013451,0.335871191655385
44.944812354249,0.826296,0.8263956127304,1.68666869270779,-0.612164762850348,0.4167947089941,0.335985382384773
45.2965230960202,0.826296,0.82662522107189,1.68666867321684,-0.620855407514102,0.416957675451294,0.336148366096728
45.6576942695122,0.826296,0.826933428827893,1.6866686727054,-0.629764701397179,0.417162935681494,0.336353690066296
46,0.826344,0.827298394767206,1.68666868697787,-0.638190938489995,0.417393640011525,0.336584496791237
46.3632506357252,0.826344,0.827766007632146,1.68666871252685,-0.647109957286703,0.4176762447569,0.336867168291308
46.7369701633296,0.826344,0.828332771517193,1.68666874401522,-0.656257179411141,0.418004380441334,0.337195360788146
47.052098323502,0.826344,0.828875257835034,1.68666877096874,-0.66394436912568,0.418308061415995,0.337499077733102
47.3988452298732,0.826344,0.829535364430062,1.6866687982275,-0.672372316719309,0.418667388837465,0.337858428983994
47.7057772388411,0.826344,0.830169595503129,1.6866688187541,-0.679803505047962,0.419003974674716,0.338195019236081
48,0.830184,0.830816375331687,1.68666883461029,-0.686899625856654,0.419340522384809,0.338531557183781
48.3792043059374,0.830184,0.831697803384689,1.68666884953318,-0.696003570154889,0.419790714058655,0.338981748865496
48.7123722115606,0.830184,0.832508862488317,1.68666885797842,-0.70396161932128,0.420197529862115,0.339388562307334
49.02930586842,0.830184,0.833305490388656,1.68666886245613,-0.711495313374138,0.420591619639234,0.339782647274416
49.3551039838361,0.830184,0.834143823567861,1.68666886398608,-0.71920158969043,0.421001870881547,0.340192890450102
49.6809020992523,0.830184,0.834996294546628,1.68666886300729,-0.726868496693636,0.421414870591186,0.340605878381115
50,0.835452,0.835840238783001,1.686668860266,-0.734339099824187,0.42182054555667,0.341011538629237
50.3175427344542,0.835452,0.836685169034152,1.68666885646948,-0.741735071659039,0.422224714271236,0.341415697373849
50.6350854689085,0.835452,0.837532384438541,1.68666885224251,-0.749092766525439,0.422628379813087,0.341819354719895
50.9950784715092,0.835452,0.838493164283508,1.68666884756282,-0.757387714637986,0.423084723309917,0.342275691605734
51.3459419740692,0.835452,0.83942826087706,1.68666884359197,-0.76542494867781,0.423528518680596,0.342719483922949
51.6709624757331,0.835452,0.84029256123814,1.6866688406823,-0.772828561372787,0.423938525130224,0.343129491180197
52,0.840724,0.841165423367199,1.6866688385607,-0.780282976794339,0.424352391272719,0.343543363239608
52.3552154053709,0.840724,0.842105415039208,1.68666883708332,-0.788284607558222,0.424798533370795,0.343989526875793
52.6831257907467,0.840724,0.842971256238955,1.68666883608114,-0.795628992582591,0.425209737891543,0.344400764218875
53.0674997632883,0.840724,0.84398426732001,1.68666883434846,-0.804186577593041,0.425690766460508,0.344881849681848
53.3997097566214,0.840724,0.844858445416297,1.68666883107979,-0.811538149064949,0.426106235475725,0.345297386290437
53.7296097029208,0.840724,0.845725489604673,1.68666882463345,-0.818797684155335,0.426518265179637,0.345709502399996
54,0.845992,0.84643535610991,1.6866688156794,-0.824717322931867,0.42685519644845,0.346046515000685
54.3516215607776,0.845992,0.847357233900588,1.68666879704571,-0.83237449870294,0.427292597851777,0.346483986770075
54.6990896048421,0.845992,0.848266351565837,1.68666876895495,-0.839895935199298,0.427723678227633,0.346915118039543
54.9962396909437,0.845992,0.849041867749464,1.68666873650235,-0.846292536036488,0.428090894517596,0.34728235983977
55.2933897770453,0.845992,0.849815234407161,1.68666869627627,-0.852656381626635,0.428457114550769,0.347648585587415
55.6531605021802,0.845992,0.850748500816909,1.68666863811484,-0.860317622264851,0.428899685809129,0.348091132538329
56,0.851264,0.851645324969448,1.68666857430022,-0.867658289179531,0.429325719389064,0.348517110188764
56.3193001891193,0.851264,0.852469333944734,1.68666851154855,-0.874376942853062,0.429718598215524,0.348909952607314
56.7081793814209,0.851264,0.853473138368534,1.68666843398209,-0.882508953749819,0.430200151630691,0.34939145880858
57.0520846464444,0.851264,0.854364121803211,1.68666836764014,-0.889653927628163,0.430630293545698,0.349821556879523
57.3638926026768,0.851264,0.855177689876085,1.68666831161145,-0.896094004695087,0.431025865028026,0.350217087504504
57.754253704525,0.851264,0.856208787399189,1.68666824955754,-0.904104923698793,0.431531580286271,0.350722751145746
58,0.856532,0.856867847855204,1.68666821619266,-0.90911822040016,0.431857025966295,0.351048165777389
58.308062309222,0.856532,0.857708113878954,1.68666818150911,-0.915369580527592,0.432274398256226,0.351465509980247
58.6201164665334,0.856532,0.858578701758328,1.68666815507453,-0.921663507516103,0.432709779693935,0.351900872697136
58.9321706238449,0.856532,0.859472534870771,1.68666813759119,-0.927917740890331,0.433158987528162,0.35235007381632
59.286684114809,0.856532,0.860520528058572,1.68666812820667,-0.934973313735125,0.43368734330005,0.35287843962011
59.6336912007938,0.856532,0.861583769715803,1.68666812870843,-0.941826618689135,0.434224632397794,0.353415760332707
59.9580865837606,0.856532,0.86261382843405,1.68666813620623,-0.948184324763931,0.434744868853269,0.353936049381289
60,0.861804,0.86274954282882,1.68666813756521,-0.949002227170388,0.434813314217444,0.354004494094845
60.2095670811969,0.861804,0.863437221934341,1.68666814536284,-0.953079333289054,0.43515971151506,0.354350883619919
60.6427014762405,0.861804,0.86490628612289,1.68666816532397,-0.961438873266394,0.435897274746986,0.355088379553099
61.0085229830135,0.861804,0.866195451070211,1.68666818564782,-0.968426569313136,0.436541113247154,0.35573209820332
61.320312410208,0.861804,0.867326905573044,1.68666820669386,-0.97432788198912,0.437103086935418,0.356293916133301
61.6321018374025,0.861804,0.868486107122358,1.68666823364588,-0.980177919195042,0.437676603723027,0.35686722057714
61.9582129864389,0.861804,0.869725725672443,1.68666827210581,-0.986240563095203,0.43828777293033,0.357478099088807
62,0.869104,0.86988644781854,1.68666827805789,-0.98701320540212,0.43836682945665,0.357557134404724
62.2089350678054,0.869104,0.870696138488113,1.68666831218516,-0.990861907548234,0.438764495805294,0.35795470026796
62.5650595565313,0.869104,0.872098442298608,1.6866683898575,-0.997365555813478,0.439451343498718,0.358641443828711
62.8903561581452,0.869104,0.873402050117131,1.68666848446487,-1.003243166856,0.440087880628133,0.359277973103792
63.215652759759,0.869104,0.874725221053904,1.68666860086136,-1.00905962928595,0.440730980386685,0.359921164049531
63.5376645018129,0.869104,0.8760516747678,1.68666873350871,-1.01475636782144,0.441371976506777,0.360562364362556
63.8497849364141,0.869104,0.877349767418263,1.68666887188543,-1.0202196546007,0.441995038330766,0.361185748913036
64,0.87718,0.877977542466838,1.6866689392536,-1.02282836096128,0.442294374139213,0.36148526061954
64.3329490422836,0.87718,0.879371997481016,1.68666908263842,-1.02856263996112,0.442953802924734,0.362144949484343
64.6469660516847,0.87718,0.880684580323166,1.68666920118746,-1.0339105305498,0.443567012267169,0.362758374543983
65.0339731121752,0.87718,0.882285979918458,1.68666931266457,-1.04042165817858,0.444304424346749,0.363496000175829
65.3836982936081,0.87718,0.883704002014853,1.68666937268134,-1.04623107297165,0.444946059318217,0.364137764318898
65.6881302830894,0.87718,0.884905112450731,1.68666939051186,-1.05123208945657,0.445480976096647,0.36467273207097
66,0.885252,0.886094105613501,1.68666937566986,-1.05630304757179,0.446002745102321,0.365194491579509
66.382598652015,0.885252,0.887483281033334,1.68666931557694,-1.06245499447001,0.446601761995352,0.365793498746948
66.7019838029651,0.885252,0.888575564727321,1.68666923534446,-1.06753537214983,0.447065053046011,0.366256743597393
67.0408583801367,0.885252,0.889660863377755,1.68666912671458,-1.07287443412432,0.447519711047665,0.366711307752549
67.3797329573082,0.885252,0.890666745671462,1.68666900116778,-1.07816429839431,0.447936891519165,0.367128340966709
67.6892045949233,0.885252,0.891515727001404,1.68666887881332,-1.08295539150663,0.448287916122259,0.367479177814481
68,0.893328,0.892304297741768,1.68666875586776,-1.08773161623781,0.448616400354763,0.367807431294116
68.3451533377748,0.893328,0.893112347955519,1.68666862859892,-1.0929973564424,0.44895892114651,0.368149785639898
68.6908469639833,0.893328,0.893863075149777,1.68666851995516,-1.09823353190432,0.449287030204582,0.368477772172492
69.0666979621915,0.893328,0.894632648365064,1.68666843049652,-1.10388605689292,0.449638507075754,0.36882917932221
69.3973889593663,0.893328,0.895288532846966,1.68666837937991,-1.10882577660844,0.44995180077873,0.369142479132453
69.7151824015143,0.893328,0.895916688411839,1.68666835431062,-1.11354344358683,0.450263077636871,0.369453833501414
70,0.895576,0.896489635568687,1.68666834964865,-1.1177467825005,0.450554934236447,0.369745811983399
70.341071165311,0.895576,0.897200717851119,1.68666836114136,-1.12274848963075,0.450923990417617,0.370114933890457
70.6550351271287,0.895576,0.897888539869506,1.6866683828398,-1.12732065411736,0.451284225192106,0.370475212364546
70.9689990889463,0.895576,0.898614534496176,1.6866684109079,-1.13186047927437,0.451665530413042,0.370856541891072
71.3145042823295,0.895576,0.899461858221516,1.68666844549894,-1.1368168575021,0.45210943506683,0.371300446489748
71.6176755441849,0.895576,0.900248586714196,1.68666847702066,-1.14112990002348,0.452518622583207,0.371709606604594
71.9208468060402,0.895576,0.901075337073589,1.68666850876539,-1.14540748251421,0.452945173039486,0.372136099756656
72,0.900432,0.901297588147188,1.68666851708397,-1.14651824948974,0.453059239583415,0.372250152965383
72.3957659697988,0.900432,0.902446382519383,1.68666855939791,-1.15203318500323,0.453644315846489,0.372835189876427
72.7813720027992,0.900432,0.903620602320881,1.68666860269358,-1.15734195847778,0.454234176653046,0.373425021771241
73.1091195383796,0.900432,0.904654948971626,1.68666864162549,-1.16180210445518,0.454747872634899,0.3739387021991
73.4281051394371,0.900432,0.905687809645062,1.68666868145063,-1.16609573752034,0.455255643246788,0.374446467194607
73.7377899133506,0.900432,0.906709841169382,1.68666872167227,-1.17021864269861,0.45575304405314,0.374943873036562
74,0.907064,0.907586180549928,1.68666875653172,-1.17367394782544,0.456176286017335,0.375367127527425
74.3377909698572,0.907064,0.908724887406799,1.68666880170561,-1.17807671383907,0.456722431066971,0.375913292946505
74.6835946274886,0.907064,0.909896358807867,1.68666884704415,-1.18252701848291,0.457279714894574,0.376470608123641
75.0125047775704,0.907064,0.911010858423879,1.68666888795697,-1.18670643612095,0.457806129081851,0.376997063177937
75.3361650000345,0.907064,0.912103423715521,1.68666892470895,-1.19076840862662,0.458319266186821,0.377510252189915
75.6598252224986,0.907064,0.913187956891429,1.68666895649703,-1.19478038307146,0.458825399035826,0.378016449738437
76,0.913692,0.914315176966108,1.68666898280516,-1.19894373683172,0.459348045518305,0.378539175214653
76.321301748623,0.913692,0.91536438699992,1.68666899923665,-1.2028266184869,0.459831953780065,0.379023133011342
76.6426034972459,0.913692,0.916395269724907,1.68666900612624,-1.20666224256661,0.460304712490597,0.379495927133926
77.0010295745619,0.913692,0.917520023398236,1.68666900182036,-1.21088644419637,0.460817516093105,0.380008749647675
77.3666288603568,0.913692,0.918636433080291,1.6866689846769,-1.21513735603292,0.461324553305823,0.380515778840956
77.6933622130568,0.913692,0.919605659314432,1.68666895965258,-1.21888831947536,0.461763473683417,0.380954664060464
78,0.92032,0.920489904871779,1.68666892958234,-1.22236850341033,0.462163402379608,0.381354536247324
78.3879049883604,0.92032,0.921573527667849,1.68666888591626,-1.22671710783822,0.462654617989938,0.381845693456011
78.7160816617719,0.92032,0.922461366117086,1.68666884739283,-1.23035047868727,0.463058767838749,0.382249788149961
79.087353844427,0.92032,0.92343717139216,1.68666880567784,-1.23441201080512,0.463505518395453,0.38269646983458
79.442370664803,0.92032,0.924346272443776,1.68666877078677,-1.23824833079085,0.463925771653502,0.383116650832643
79.7625487619811,0.92032,0.925150487481951,1.68666874585838,-1.24166925415027,0.464301105731478,0.383491914509492
80,0.925476,0.925739944780731,1.68666873249729,-1.24418275681822,0.464578377837442,0.383769133876595
80.4122303376861,0.925476,0.926755197789548,1.68666872172571,-1.24849917978008,0.465061120414876,0.38425181301141
80.7628657212118,0.925476,0.927616944872861,1.68666872631632,-1.25212365593758,0.465475707679202,0.384666366140614
81.0779462308514,0.925476,0.928394970020032,1.68666874149913,-1.25534362379502,0.465852827785394,0.385043474940967
81.393026740491,0.925476,0.929180371411966,1.68666876658907,-1.25852829659294,0.466236073134505,0.38542673095179
81.7161536551028,0.925476,0.929996738928579,1.68666880129275,-1.26175718692859,0.466636183859467,0.385826879420868
82,0.930072,0.930724878760655,1.6866688376338,-1.26456209849241,0.466993170663541,0.38618391959461
82.3300248312627,0.930072,0.931585602964811,1.68666888417098,-1.26778575565204,0.467414707288251,0.386605496781609
82.7383420401938,0.930072,0.932671330250758,1.6866689437606,-1.27171728259959,0.467944765542072,0.387135603030381
83.0694923998779,0.930072,0.933566974830601,1.68666899056668,-1.27485882895762,0.468379018993367,0.387569892382124
83.38764981718,0.930072,0.934437588598882,1.68666903212817,-1.27783697974149,0.468798319513632,0.387989223583904
83.760447552392,0.930072,0.9354660810929,1.68666907465031,-1.28127613956594,0.46929010944377,0.388481042922646
84,0.93554,0.936129182141947,1.68666909774624,-1.28345722292836,0.469604605064825,0.388795553135619
84.3220919726666,0.93554,0.937020075998886,1.6866691230578,-1.28635424544381,0.470023994336696,0.389214959138757
84.6369171818134,0.93554,0.937886470373377,1.68666914120642,-1.2891466602702,0.47042898524167,0.389619959958496
84.9517423909603,0.93554,0.93874467632742,1.68666915288731,-1.29190060791557,0.470827152232244,0.390018129028198
85.3237882284075,0.93554,0.939743457353842,1.6866691588579,-1.29510618596606,0.471286752391324,0.390477719358725
85.6622170991065,0.93554,0.94063343041552,1.68666915783163,-1.29797696509085,0.471694044873666,0.390884989052553
86,0.94134,0.941500984585553,1.68666915198179,-1.3008003457744,0.472089480933953,0.39128038977085
86.3960408608266,0.94134,0.942489334315756,1.68666914120898,-1.30405874643956,0.472538532456499,0.391729415412571
86.7314928748573,0.94134,0.943301487883389,1.68666913064992,-1.30677605741662,0.472907932305777,0.392098797298709
87.0461168154731,0.94134,0.944042879162148,1.68666912076966,-1.30929013480552,0.47324576127034,0.392436613611432
87.4121987526983,0.94134,0.944882308957855,1.68666911034335,-1.31217445499016,0.473629169681423,0.392820013648395
87.7531204743467,0.94134,0.945643760176835,1.68666910230695,-1.31482194238524,0.473978964405624,0.393169808075933
88,0.945904,0.946184400977394,1.68666909765693,-1.31671638296086,0.47422849299159,0.393419342218014
88.3682642336376,0.945904,0.946976487756357,1.68666909247311,-1.31950742470395,0.474595417113096,0.3937862890728
88.687685494032,0.945904,0.947651885083072,1.68666908926269,-1.32189503992982,0.474910138413105,0.394101044366275
89.0149953352207,0.945904,0.948335053289704,1.68666908638842,-1.3243100329431,0.47523023911857,0.394421195867227
89.3310724148961,0.945904,0.948988126691202,1.68666908288366,-1.32661211240846,0.475537092249571,0.394728115559071
89.6471494945714,0.945904,0.949636274583858,1.68666907720254,-1.32888493232362,0.475842563380252,0.395033672735508
90,0.95,0.95035553334329,1.68666906607697,-1.33138784504956,0.476182605531999,0.395373830722075
90.3386090617051,0.95,0.951042501577136,1.68666904802432,-1.33375584224713,0.476507365687283,0.395698665621669
90.6598077681378,0.95,0.951691590427471,1.68666902212343,-1.33597154318841,0.476814169189375,0.396005522227287
90.9820671796101,0.95,0.952340353616369,1.68666898647102,-1.33816480672654,0.477121198374473,0.39631258339109
91.3043265910824,0.95,0.952986564803674,1.68666894101566,-1.34032837068744,0.477426943415151,0.396618334839732
91.6377357581023,0.95,0.953652476669793,1.68666888454056,-1.34253564956257,0.47774222352826,0.396933589722574
92,0.954092,0.95437342013139,1.68666881456875,-1.34489818482409,0.478085140616943,0.397276442350356
92.3223839005774,0.954092,0.955013753331221,1.68666874778846,-1.34696934704718,0.47839117826555,0.397582439518912
92.6659877750949,0.954092,0.955696884795879,1.6866686754982,-1.34914435987803,0.478719649249388,0.397910865270264
93.0593323418106,0.954092,0.95648339436548,1.68666859546818,-1.35159288920823,0.47910186537809,0.398293027760937
93.3774382097078,0.954092,0.957126540506502,1.68666853562564,-1.35354044239138,0.479417461913398,0.398608580281168
93.7165025727171,0.954092,0.957823135126956,1.68666847888085,-1.35558366456338,0.479762385094189,0.398953456916949
94,0.958188,0.958417575099956,1.6866684382854,-1.35726566743392,0.480059801659204,0.399250836681926
94.3213782888628,0.958188,0.959108491351322,1.68666840088144,-1.35914262442399,0.480408418071547,0.399599423121827
94.6489313728502,0.958188,0.959835596458211,1.6866683728748,-1.36102206713832,0.480777759218083,0.399968745023018
94.9764844568376,0.958188,0.960590269439597,1.68666835523781,-1.36286638427173,0.481163642118828,0.400354622774664
95.3070969658821,0.958188,0.9613841184791,1.68666834749228,-1.36469084703406,0.481571271418786,0.400762264189536
95.6243200434099,0.958188,0.962179445955421,1.68666834855094,-1.36640487510101,0.481979742483389,0.401170766299064
95.9415431209377,0.958188,0.963010044373586,1.68666835639341,-1.36808154568837,0.482405786344156,0.401596863439571
96,0.962284,0.963167070385659,1.68666835842441,-1.36838631401515,0.482486231005151,0.401677315763536
96.2922843953113,0.962284,0.963970902794797,1.68666837049863,-1.36988994971115,0.482897098072902,0.402088213287116
96.6147288391724,0.962284,0.964893522400803,1.68666838603978,-1.37150854150036,0.483365851064337,0.402556995228646
96.9371732830334,0.962284,0.965852394141892,1.68666840207126,-1.37308336953844,0.483849763944954,0.403040930969644
97.3506436427848,0.962284,0.967131157196242,1.686668421061,-1.37503626497362,0.48449027462171,0.403681459717383
97.684885536053,0.962284,0.968201083963259,1.68666843387353,-1.3765584494636,0.485021315024063,0.404212503277274
98,0.968544,0.969235472278302,1.68666844338021,-1.37794593893484,0.485531082191411,0.404722264030188
98.3829605308203,0.968544,0.970520841900754,1.68666845160287,-1.37956857261608,0.486160474126663,0.405351655325119
98.7213049314497,0.968544,0.971677474543753,1.68666845614357,-1.38094302044666,0.486722704965372,0.405913884375168
99.0426757456653,0.968544,0.972790332025001,1.6866684584116,-1.38219639366973,0.487260687689599,0.406451864071836
99.4362228365989,0.968544,0.974167077009207,1.68666845894753,-1.38366134880824,0.48792334058821,0.407114511125051
99.7715002170001,0.968544,0.97534826791207,1.68666845790077,-1.38484820626041,0.488489099258855,0.407680262619604
100,0.975596,0.976156067751979,1.68666845662317,-1.38562467429973,0.48887496067732,0.408066118311102
100.365256893515,0.975596,0.977449966359017,1.68666845402279,-1.38681117421077,0.489492210563811,0.408683361996825
100.68692000583,0.975596,0.978590567208758,1.68666845152054,-1.38780027059529,0.490035322478613,0.409226469503845
101.026556322706,0.975596,0.979794821438018,1.68666844898328,-1.38878789914161,0.490607886856604,0.409799030574737
101.41119132575,0.975596,0.981157611042331,1.68666844652019,-1.38983605835842,0.491256009355193,0.410447151402412
101.731824020155,0.975596,0.982292449402336,1.68666844492943,-1.39065276356338,0.491795563545316,0.410986706253204
102,0.982652,0.983240737700881,1.68666844394481,-1.3912960550285,0.492246185337646,0.411437329898348
102.328819131018,0.982652,0.984402424893355,1.68666844312709,-1.39203539603666,0.492798653803972,0.411989799151401
102.657638262035,0.982652,0.985563108831977,1.68666844266282,-1.39272033703167,0.493350978128311,0.412542124283058
102.963746492164,0.982652,0.986642897692263,1.68666844248067,-1.39330910076758,0.493864573873703,0.413055720802137
103.269854722294,0.982652,0.987722168780804,1.68666844248114,-1.39385077659677,0.49437818271536,0.413569330439993
103.61988261103,0.982652,0.988955894326455,1.68666844263874,-1.39441248745774,0.494965831178828,0.414156979840113
104,0.989704,0.99029548077356,1.68666844292176,-1.39495277344542,0.49560361773832,0.414794768541793
104.322891745323,0.989704,0.991433427719726,1.68666844318665,-1.39535471518097,0.496145512200469,0.415336675774117
104.67941757213,0.989704,0.992690070857653,1.68666844329221,-1.39573769427934,0.49674431738694,0.415935504615834
105.041713268945,0.989704,0.993967256013369,1.68666844265489,-1.39606144719887,0.497352373915577,0.416543597095699
105.362207705321,0.989704,0.995097184295449,1.68666844073953,-1.39629287644328,0.497890201809799,0.417081468295799
105.722201229089,0.989704,0.996366286035449,1.68666843594804,-1.39649130297443,0.498494391150177,0.41768572096705
106,0.99676,0.99734534322584,1.6866684293965,-1.39659992752581,0.498959908241304,0.418151295052252
106.323219417524,0.99676,0.998483832942639,1.68666841743098,-1.3966775599583,0.499500790268735,0.418692221391683
106.641955097005,0.99676,0.999605424518221,1.68666840001151,-1.39670282091451,0.500033722342999,0.419225186456207
106.960690776486,0.99676,1.00072547018337,1.6866683764385,-1.39667720051736,0.500565538877975,0.419757023030783
107.305836518645,0.99676,1.00193616804442,1.68666834396275,-1.39659216805182,0.50114001036131,0.420331498653546
107.686684421372,0.99676,1.00326928895565,1.68666830060079,-1.39642935441969,0.501773385380428,0.420964852880595
108,1.003816,1.00436401238944,1.68666826035862,-1.39624122731353,0.502294096201378,0.42148552693151
108.341100236637,1.003816,1.00555448947514,1.68666821390377,-1.39598086032902,0.502861126080027,0.422052529165814
108.713712611446,1.003816,1.0068549691027,1.6866681626534,-1.39563026287068,0.503482859700605,0.42267423106158
109.039435327485,1.003816,1.00799376658762,1.68666811945353,-1.39526708090626,0.504029178835215,0.423220521562334
109.388699231948,1.003816,1.0092194612563,1.68666807659997,-1.39481866077229,0.504619090301982,0.423810401949822
109.747427150058,1.003816,1.01048646490916,1.68666803790745,-1.39429417488953,0.505232019024112,0.424423299085019
110,1.010868,1.01138540957045,1.68666801462161,-1.39388573277159,0.505668609867294,0.424859869008463
110.341968700554,1.010868,1.01261428937853,1.68666798900907,-1.39328063126317,0.506267187553651,0.425458426458174
110.672534954496,1.010868,1.01381799598553,1.68666797114973,-1.39263807640125,0.506855959099332,0.426047186135537
111.011917993193,1.010868,1.01507316218293,1.68666795994214,-1.39191854432842,0.507472089592936,0.426663314224892
111.326466269134,1.010868,1.0162565401258,1.6866679556847,-1.39119660872256,0.50805384926389,0.427245082364093
111.641014545075,1.010868,1.01746122578115,1.68666795666904,-1.39042076440742,0.50864684294091,0.427838096702208
112,1.017924,1.01886391544697,1.68666796292928,-1.38946817641035,0.509337713744536,0.428529005710943
112.359940749583,1.017924,1.02030103049148,1.68666797281052,-1.38843971224496,0.510044242019043,0.429235561435278
112.682662938405,1.017924,1.02161543415093,1.68666798303383,-1.38745389921691,0.510689028878534,0.42988037171566
113.067054942407,1.017924,1.02321141664216,1.68666799506576,-1.38619959666057,0.511470028040219,0.430661396560938
113.424377839994,1.017924,1.0247222260908,1.68666800468947,-1.38495411372618,0.512206174055815,0.431397563415137
113.735670054561,1.017924,1.02605738896661,1.68666801101344,-1.38380567878532,0.512854486168052,0.432045890498109
114,1.026388,1.02720324522631,1.68666801450376,-1.38278361260669,0.513409527357019,0.432600941809726
114.406024750816,1.026388,1.02898156024664,1.68666801611098,-1.38112890346654,0.514267636703758,0.433459064561975
114.746797294644,1.026388,1.03048780603642,1.6866680138199,-1.37966018967355,0.514991723116909,0.434183157904072
115.094195140526,1.026388,1.03203302199734,1.6866680081566,-1.37808730118851,0.515732933069082,0.434924369849402
115.441592986408,1.026388,1.03358522663472,1.68666799944633,-1.37643767330107,0.516475350124148,0.435666782715601
115.746982473634,1.026388,1.03495357242528,1.68666798968922,-1.37492393860317,0.517128483238456,0.436319906121652
116,1.035368,1.03608896077535,1.68666798048447,-1.37362465591961,0.51767018620833,0.436861597422795
116.362627959147,1.035368,1.03771771476562,1.68666796625622,-1.37169108209115,0.518446693615892,0.437638093582615
116.769923784339,1.035368,1.03954811937464,1.68666794995913,-1.36941892565192,0.519318563050326,0.438509950832978
117.097947758688,1.035368,1.04102274470334,1.6866679373887,-1.36751174419548,0.520021624171916,0.439213002798307
117.463108503782,1.035368,1.04266503023243,1.68666792464657,-1.3653075146991,0.520804998703287,0.43999636822637
117.78323466477,1.035368,1.04410589159102,1.68666791496288,-1.36330475514239,0.521492469121742,0.440683831985336
118,1.044352,1.04508246044202,1.68666790933076,-1.36191127372204,0.521959014661937,0.44115037383494
118.379356050994,1.044352,1.04679412260378,1.68666790143073,-1.3593998548836,0.522777729377027,0.441969083315569
118.679565634326,1.044352,1.04815176065143,1.68666789700127,-1.35734665851323,0.52342729693549,0.442618648532043
118.979775217657,1.044352,1.04951285786457,1.68666789416313,-1.35523523043047,0.524079122214319,0.443270473434186
119.350522443259,1.044352,1.05119947737707,1.68666789271455,-1.35254708714274,0.524887958803964,0.444079312832611
119.701299142486,1.044352,1.05280193109375,1.68666789316736,-1.34992139318159,0.525656395084221,0.444847755754442
120,1.053332,1.05417211257969,1.68666789465343,-1.34762212803008,0.526313524751473,0.445504891399445
120.41525597767,1.053332,1.05608596582011,1.68666789784821,-1.34432838701779,0.527231993119084,0.446423329280862
120.757926252311,1.053332,1.05767318927364,1.68666790145406,-1.34152474816017,0.527993044506571,0.447184330730182
121.043716168059,1.053332,1.05900225786002,1.68666790568343,-1.33912701222997,0.528630075456544,0.447821300077925
121.463332259612,1.053332,1.06096205321626,1.68666791587096,-1.33550806778393,0.529569880344766,0.448760976518156
121.721293412643,1.053332,1.06217159247645,1.68666792605749,-1.33322494791059,0.530149565619695,0.449340557393295
122,1.062672,1.06348237680298,1.68666794216986,-1.33070809850002,0.530777624212895,0.449968487541173
122.382772975551,1.062672,1.06528941078413,1.68666797635654,-1.32716635546201,0.531644295757613,0.450835044486638
122.707915666997,1.062672,1.06683086713359,1.68666801911084,-1.32408015371226,0.532383697282549,0.451574375737852
123.027933087639,1.062672,1.0683541517762,1.68666807476197,-1.32097260113722,0.53311379414262,0.452304433324005
123.360340770595,1.062672,1.06994294105867,1.68666814668132,-1.31767093048119,0.533875263823089,0.453065899822377
123.694513333191,1.062672,1.07154649792711,1.68666823192396,-1.31427563570173,0.534642813822842,0.45383349230609
124,1.072148,1.07301703293085,1.68666831865907,-1.31110483215904,0.535344430481721,0.454535186149012
124.317379598646,1.072148,1.07454778100533,1.68666841402781,-1.30774273207777,0.536072613709996,0.455263424506735
124.666920514335,1.072148,1.07623395179659,1.68666852046799,-1.30395991682435,0.536871491950261,0.45606236708752
124.968409438295,1.072148,1.07768503813562,1.68666860984384,-1.30062988697656,0.537554806132441,0.45674573922874
125.269898362256,1.072148,1.07912918153676,1.686668694092,-1.29723788718407,0.538230904938574,0.457421897558063
125.659998459242,1.072148,1.08098052239614,1.68666879172922,-1.29275777289795,0.539091868957043,0.458282939508289
126,1.081624,1.08257090211033,1.68666886341839,-1.28877020782132,0.53982463504864,0.459015771122044
126.308518241559,1.081624,1.08398896363055,1.68666891581483,-1.28508632518275,0.540472462563616,0.459663640946872
126.63965506597,1.081624,1.08547791615582,1.68666895752524,-1.28106446790481,0.541147524282911,0.460338731806051
126.970791890381,1.081624,1.08692605478868,1.68666898391654,-1.2769741249762,0.541798175794434,0.460989391654392
127.295238303332,1.081624,1.08829941007707,1.68666899551876,-1.27290206915379,0.542409900620663,0.461601100193153
127.680118650308,1.081624,1.08986346691799,1.68666899305519,-1.2679920633363,0.543102072549573,0.462293215076352
128,1.091096,1.09110573758719,1.68666898031676,-1.26384837759279,0.54364886569089,0.462839930242788
128.312560996329,1.091096,1.09226741701523,1.68666896166481,-1.2597468293695,0.544158496434008,0.463349505436397
128.662408532157,1.091096,1.09350699400905,1.68666893734464,-1.25509702552872,0.544702837293927,0.463893785187497
129.002952385793,1.091096,1.0946546120183,1.68666891363881,-1.25051382772066,0.545208258642198,0.46439914919892
129.349657337425,1.091096,1.09576768830865,1.68666889248792,-1.24579261150856,0.54570053322287,0.464891368960267
129.666285974035,1.091096,1.0967404310116,1.68666887785386,-1.2414345116576,0.546134276478063,0.465325066687874
130,1.097448,1.09772630543587,1.68666886884448,-1.23679514653948,0.546577869467958,0.465768618017717
130.372339279304,1.097448,1.09878638953051,1.68666886784778,-1.23156493890936,0.547059186265321,0.466249898015318
130.674271349016,1.097448,1.09962107620126,1.68666887453987,-1.22728328166406,0.547442353314556,0.46663304480285
131.125598489613,1.097448,1.10083773279115,1.68666889697008,-1.22081729691385,0.548007349806251,0.467198031145371
131.352819042198,1.097448,1.10144003420854,1.6866689134909,-1.21753267446176,0.548289069234445,0.46747975639244
131.580039594784,1.097448,1.10203759638416,1.68666893305749,-1.21422865092475,0.548569992696068,0.467760694191126
131.904125894328,1.097448,1.10288429764099,1.68666896524933,-1.20948276432447,0.548970377107308,0.468161115707598
132,1.102632,1.10313391272306,1.68666897551213,-1.208071310333,0.549088709653637,0.468279459764109
132.324515174105,1.102632,1.1039770168183,1.68666901172957,-1.20326852997162,0.549488495254448,0.468679272927938
132.641925641806,1.102632,1.10479994514259,1.6866690478948,-1.19853322686053,0.549878694000857,0.469069498100399
132.957410775898,1.102632,1.10561661751668,1.68666908292289,-1.19378982803463,0.550266030776512,0.469456860051578
133.272895909991,1.102632,1.10643161610902,1.6866691156835,-1.18900979855366,0.550651405236685,0.469842257922848
133.616770221678,1.102632,1.10731676905982,1.68666914754756,-1.18375806200154,0.551067823700043,0.47025869896174
134,1.107816,1.1082968085245,1.68666917711947,-1.17785452578257,0.551527123465245,0.470718018997115
134.323549849082,1.107816,1.1091164300595,1.68666919657658,-1.1728290499318,0.551909042763534,0.471099951390829
134.668854171465,1.107816,1.10998048283817,1.68666921149818,-1.16742447632291,0.552308915545025,0.47149983231471
135.021758763986,1.107816,1.11084923918054,1.68666922058334,-1.16185768161392,0.552709313818444,0.471900231148008
135.349187772588,1.107816,1.11163986685141,1.68666922381328,-1.15665434253769,0.55307199117717,0.472262900478735
135.708527262086,1.107816,1.11248812200148,1.68666922237627,-1.15090226922145,0.553459009558922,0.472649898707133
136,1.112996,1.11315999097962,1.68666921819339,-1.14620530948546,0.55376526568649,0.472956130615856
136.337752048651,1.112996,1.11391966728381,1.68666921113962,-1.14072841928555,0.55411152525818,0.47330237275934
136.639846942325,1.112996,1.11458198400526,1.68666920383764,-1.13579939638715,0.554413087748658,0.473603922009784
136.941941835998,1.112996,1.115228630963,1.68666919639522,-1.13084243037944,0.554708179722659,0.473899003507779
137.303493749375,1.112996,1.11598327090825,1.68666918811402,-1.12487400816698,0.555054232171886,0.474245047903668
137.658044808223,1.112996,1.11670487815769,1.6866691812619,-1.1189840973357,0.555386101732526,0.474576915390534
138,1.117124,1.11738582365361,1.68666917613514,-1.11326945172756,0.555700773893835,0.474891592973196
138.416089117236,1.117124,1.11819783881964,1.68666917179507,-1.10627182107769,0.556078775955499,0.475269623187986
138.769397160791,1.117124,1.11887589307198,1.68666916914946,-1.10029263958866,0.556395479867872,0.475586369720969
139.06503259565,1.117124,1.11943696801764,1.68666916683921,-1.09526344828822,0.556658686883099,0.47584962779611
139.540176750469,1.117124,1.12032978811309,1.68666916031395,-1.0871313919027,0.557079788863538,0.476270846052609
139.769420217297,1.117124,1.12075757549055,1.68666915456569,-1.08318637308444,0.557281516911896,0.476472647319543
140,1.120864,1.12118633249863,1.68666914605805,-1.07920430047409,0.557483733877961,0.476674944079061
140.315948314823,1.120864,1.1217716538286,1.68666912838428,-1.07372513702211,0.557760508470332,0.476951791798346
140.631896629646,1.120864,1.12235455248291,1.68666910204644,-1.06821971437587,0.558036119483494,0.477227458756373
140.990768678508,1.120864,1.12301354141723,1.68666906029899,-1.06193462292747,0.558346816155377,0.47753819339849
141.308065998274,1.120864,1.12359323476942,1.68666901277001,-1.05634970537904,0.558620681584179,0.477812065093773
141.632783921835,1.120864,1.12418357917383,1.6866689547014,-1.05060714636855,0.558900364666098,0.478091723058043
142,1.1246,1.12484810668163,1.6866688799407,-1.04408018697346,0.559215612343486,0.478406903539038
142.307641223279,1.1246,1.12540330802365,1.68666881279175,-1.03858537430757,0.559480837055832,0.478672088195555
142.645355219309,1.1246,1.12601309992512,1.68666873783085,-1.03252533305137,0.559774965865479,0.478966170709086
142.947739858008,1.1246,1.12656164445255,1.68666867222742,-1.02707416490454,0.560041442649241,0.479232604415921
143.250124496707,1.1246,1.12711524057195,1.68666861020948,-1.02159908260756,0.560312939106345,0.479504056810624
143.570292111852,1.1246,1.12771020547858,1.68666855041912,-1.01577558403269,0.56060853536525,0.479799606074653
143.890459726997,1.1246,1.12831809920441,1.68666849838509,-1.00992431487515,0.56091364700037,0.480104671282999
144,1.128336,1.1285298039495,1.68666848262254,-1.00791588713289,0.56102049732535,0.480211507164448
144.504306226616,1.128336,1.12953546765034,1.68666842501105,-0.998625267870996,0.561533099497494,0.480724064053465
144.873174421669,1.128336,1.13031051256993,1.686668399221,-0.991782043453113,0.561932937864366,0.48112388925877
145.16747387285,1.128336,1.13095773068907,1.68666838843249,-0.98629175359813,0.562267566166414,0.481458522398143
145.461773324031,1.128336,1.1316336916599,1.68666838567303,-0.980773179082198,0.562617892118208,0.481808869409049
145.789818810414,1.128336,1.13242383134007,1.68666839074993,-0.974586930014578,0.56302790537227,0.482218928444077
146,1.132072,1.13295137083399,1.68666839761069,-0.970603188799033,0.563300612505171,0.482491676163522
146.304753140343,1.132072,1.13374642609019,1.68666841095088,-0.96479779148116,0.563709359860135,0.482900480324844
146.644519761045,1.132072,1.13467454444261,1.68666842805276,-0.95828308750178,0.564183960373392,0.483375156855995
146.954957758537,1.132072,1.13555951491955,1.68666844312998,-0.952290063699145,0.564633291185078,0.483824570013967
147.250064620391,1.132072,1.13643130633988,1.6866684546827,-0.94655561897082,0.565071618326636,0.484262987902691
147.545171482244,1.132072,1.13733013104177,1.6866684613832,-0.940783590849974,0.565519868590272,0.484711342050925
147.895786709812,1.132072,1.13842876164096,1.68666846011098,-0.933875647102179,0.566063691157777,0.485255306465044
148,1.13808,1.13876093661409,1.68666845730921,-0.931811679620259,0.566227047962151,0.485418703645697
148.316707528532,1.13808,1.13978378965171,1.68666844059985,-0.925508563095982,0.566726715012611,0.485918461598863
148.627169990493,1.13808,1.14080250530699,1.68666841084008,-0.919284427630979,0.567220592759024,0.486412406460333
148.981767561795,1.13808,1.14197994401401,1.68666835953281,-0.912119915731246,0.56778823159997,0.486980089312733
149.311775380115,1.13808,1.14308418304208,1.68666829550521,-0.905398526290079,0.568317018609512,0.487508879575246
149.624138404991,1.13808,1.14413329810176,1.68666822195427,-0.898988585195325,0.56881746273787,0.488009287035981
150,1.144936,1.14539748702699,1.68666812045518,-0.891213679451396,0.569420847865468,0.488612576267436
150.314918971284,1.144936,1.14645707442803,1.68666802884886,-0.884647236713276,0.569927040667873,0.489118711209419
150.634811553694,1.144936,1.14753433496246,1.68666793420029,-0.877928306800292,0.570443182842219,0.489634792775239
150.942839109818,1.144936,1.14857444370801,1.6866678451455,-0.871411999341356,0.570944975184667,0.490136525791206
151.250866665941,1.144936,1.14962025379924,1.68666776116339,-0.864849710446437,0.571452999984518,0.490644491285454
151.628309444944,1.144936,1.15091513584107,1.6866676688258,-0.856745250727987,0.572086556035518,0.491277976412171
151.952161680419,1.144936,1.1520438724496,1.68666760148349,-0.849735093973257,0.572644423070536,0.491835785939974
152,1.151788,1.15221237043449,1.6866675925874,-0.848695101650061,0.57272816416678,0.491919517523992
152.239191597905,1.151788,1.15306293533835,1.68666755246204,-0.843477612399685,0.573152305432575,0.492343609853512
152.60189734845,1.151788,1.15438276026224,1.68666750628052,-0.835509216457247,0.573814221456794,0.493005448488093
152.918660211083,1.151788,1.155571066496,1.68666748134672,-0.82849276051691,0.574414258556207,0.493605415655165
153.255611998172,1.151788,1.15687808742208,1.6866674713607,-0.820968373144697,0.575077853702176,0.49426893503387
153.619138916276,1.151788,1.15834446247431,1.68666748023969,-0.812777661576509,0.575823570040054,0.49501456937729
153.936784049436,1.151788,1.15967802722413,1.68666750485138,-0.805556353992937,0.576501879341643,0.495692808090307
154,1.15864,1.15994950662573,1.68666751161756,-0.804111839298939,0.57663995388639,0.495830871704607
154.316079752821,1.15864,1.16133788044798,1.68666755460272,-0.796851552241261,0.577345148042369,0.496536028798868
154.698953207683,1.15864,1.16308903776717,1.68666762611965,-0.78797035681164,0.578229989311599,0.497420858235566
155.018537038235,1.15864,1.16460763873094,1.68666770019016,-0.780481829132822,0.57899285475114,0.498183746955625
155.360740477335,1.15864,1.16628784593317,1.68666779091217,-0.772384545822455,0.579831870280752,0.499022826942843
155.704363851847,1.15864,1.1680261833314,1.68666788967552,-0.764169271718777,0.580692305550126,0.499883374643282
156,1.168424,1.16955746698179,1.68666797668511,-0.757031924502326,0.581443810824396,0.500635012938951
156.366083687367,1.168424,1.17149081840415,1.68666808064927,-0.748103145569182,0.582384754076666,0.501576098510851
156.687446794946,1.168424,1.17321299587167,1.68666816274955,-0.740181195789551,0.58321420708091,0.502405682291266
157.015128428451,1.168424,1.17498336980362,1.68666823267149,-0.732021957088274,0.584058232428422,0.503249845296171
157.329047689227,1.168424,1.17668374430568,1.68666828282628,-0.724127955472626,0.584861805802459,0.504053553145302
157.642966950003,1.168424,1.17837930119555,1.68666831350217,-0.716158313514755,0.58565573184453,0.504847614485203
158,1.179312,1.18029074142817,1.68666832178245,-0.707002877852348,0.586541590170704,0.505733620258297
158.343260601139,1.179312,1.18210058851161,1.68666830094201,-0.698110315580392,0.587373284707704,0.50656539916817
158.665953176098,1.179312,1.18376836049367,1.68666825508264,-0.689671389673576,0.588134121859453,0.507326270641397
158.987712161652,1.179312,1.18539210911186,1.68666818532032,-0.681182185362284,0.588869921000602,0.508062051862528
159.309471147206,1.179312,1.18697184643812,1.6866680945939,-0.672620349230902,0.589583391046297,0.508775442638243
159.647519599004,1.179312,1.188581141774,1.6866679819293,-0.663549080717277,0.590310105899679,0.509501997133048
160,1.1902,1.19020392053404,1.68666785362603,-0.654010168690371,0.591044606110921,0.510236250469945
160.326451742444,1.1902,1.19165978174561,1.68666773420466,-0.645104682610092,0.591708329536781,0.510899821656715
160.682926041621,1.1902,1.19320547306827,1.68666761339742,-0.635304389910014,0.59242162335019,0.511612977123841
161.029668504886,1.1902,1.19467583222542,1.68666751324208,-0.62569734221401,0.593109484516268,0.512300739876432
161.361980122392,1.1902,1.19606666331481,1.68666743805161,-0.616422340944228,0.593770198423632,0.512961401643683
161.742884201825,1.1902,1.19765536244068,1.68666737957583,-0.605709916169916,0.594537908862635,0.513729115207071
162,1.198048,1.19873364180847,1.68666735668722,-0.598429646058404,0.595065342736143,0.514256587268188
162.339553594245,1.198048,1.20017565261666,1.68666734484396,-0.58875362031882,0.595777473550793,0.514968739526011
162.663658008606,1.198048,1.2015805685641,1.68666735002478,-0.579451386826779,0.596477848269248,0.515669144093142
162.987762422967,1.198048,1.20302155210832,1.68666736803299,-0.570082649108039,0.597200013535647,0.51639135001828
163.361766057909,1.198048,1.20473725546096,1.68666740047679,-0.559186397219958,0.598061424536922,0.517252823520813
163.718028290537,1.198048,1.20642962662263,1.68666743853496,-0.548719466270498,0.598911319054442,0.518102795340257
164,1.206256,1.20781080365703,1.68666747059248,-0.540372668186982,0.599602863710488,0.518794412335443
164.368689017038,1.206256,1.2096714348094,1.68666751107165,-0.529373017376733,0.600529023883537,0.519720656894528
164.707823762894,1.206256,1.21143391874531,1.68666754324091,-0.519166825745205,0.601400622934746,0.520592333032461
165.04167164252,1.206256,1.21321079983742,1.68666756718574,-0.509035033707491,0.602273062147931,0.521464846193426
165.357129504098,1.206256,1.21492155505956,1.68666758073002,-0.499382593486028,0.603106179694244,0.522298030371856
165.672587365676,1.206256,1.21665640948682,1.68666758400572,-0.489652498703757,0.603945392003571,0.523137304550257
166,1.21766,1.21847527692787,1.68666757554008,-0.479470662328403,0.604820291170419,0.524012260738224
166.365819418012,1.21766,1.22052094831697,1.68666755117805,-0.467993692828982,0.605798012465067,0.524990031852597
166.70145275639,1.21766,1.22240331071646,1.6866675150883,-0.45736986837141,0.60669345137498,0.5258855012768
167.087751576052,1.21766,1.22456935136495,1.68666745832281,-0.44503103536993,0.607721144863427,0.526913207546884
167.435644749853,1.21766,1.2265150444578,1.68666739504239,-0.433817140590036,0.608641946877515,0.527833996336293
167.754950690315,1.21766,1.22829438719238,1.68666732896209,-0.423440098091452,0.609483674466502,0.52867568735269
168,1.228824,1.22965524574396,1.68666727461327,-0.415421557264117,0.610128433490737,0.529320404570311
168.379683261931,1.228824,1.2317563657681,1.68666718748136,-0.402903877101966,0.611125650370012,0.530317573682286
168.765344635097,1.228824,1.23388415022412,1.68666709971831,-0.39007287383628,0.612138726208711,0.531330598469507
169.14523150178,1.228824,1.23597886046663,1.68666701825097,-0.377319573409185,0.613141750170156,0.532333570651234
169.494753797061,1.228824,1.23791084130656,1.68666695068098,-0.365485113557681,0.614071393912123,0.533263166563523
169.799201891261,1.228824,1.23960220588681,1.68666689935836,-0.355097916129005,0.614888926521429,0.534080658356383
170,1.2399,1.24072429263787,1.68666686993747,-0.348206609961486,0.615433695754963,0.534625402509066
170.370251485206,1.2399,1.24281180147293,1.68666682583774,-0.335414670588989,0.616451571850119,0.53564324573842
170.691499179747,1.2399,1.24464756856726,1.68666679876644,-0.324225369416582,0.617349938351791,0.536541595802713
171.012746874287,1.2399,1.24651124704214,1.68666678209773,-0.312950793946979,0.618265101077103,0.537456756030226
171.37551030802,1.2399,1.24865470521009,1.6866667750344,-0.30011486718556,0.619320860759347,0.538512533217472
171.742702499016,1.2399,1.25087125043362,1.68666677889752,-0.28700726984739,0.620413224942529,0.539604941471235
172,1.250976,1.25245443727412,1.68666678680038,-0.27775228980824,0.621193230616129,0.540384991629705
172.388542963481,1.250976,1.25489334618197,1.68666680392051,-0.263664425621265,0.622394072668129,0.54158587416385
172.72724784477,1.250976,1.25706609512108,1.68666682118837,-0.251271501612253,0.623460764536602,0.542652595137581
173.044913124323,1.250976,1.25914151366854,1.68666683737945,-0.239551658754013,0.624476368730944,0.543668219960692
173.45267155521,1.250976,1.26185454084337,1.6866668560951,-0.224368252451164,0.625800007595499,0.544991873421973
173.732346816558,1.250976,1.26374382925217,1.68666686678288,-0.213861998927688,0.626718160221073,0.545910026649636
174,1.26428,1.26557086581059,1.68666687510642,-0.203736241112883,0.627603103745099,0.546794961239904
174.367591578454,1.26428,1.26810598930918,1.68666688360896,-0.189715159320344,0.628827766592369,0.548019584649848
174.703432165219,1.26428,1.27044377295136,1.68666688917536,-0.176788289505502,0.629953794001229,0.549145548865358
175.087119486135,1.26428,1.2731343114339,1.68666689499672,-0.161882068765296,0.631245248855028,0.550436894312437
175.405283010777,1.26428,1.27537746680395,1.68666690179766,-0.149409460811177,0.632320103136572,0.551511623188963
175.828285819272,1.26428,1.27837198912508,1.68666691860232,-0.132668996581288,0.633753162342922,0.552944459423406
176,1.278436,1.279590617243,1.6866669295831,-0.125821745862659,0.634335584933143,0.553526781954651
176.27613147197,1.278436,1.28155325585551,1.68666695443903,-0.114748138123569,0.635273341056565,0.554464428252978
176.607768956611,1.278436,1.28391484455355,1.68666699872371,-0.101346349647872,0.636402397635598,0.555593381798722
176.939406441252,1.278436,1.28628120648184,1.68666706088895,-0.087832738336509,0.637533579857644,0.556724499313651
177.290234393655,1.278436,1.28878987911813,1.68666714664043,-0.0734151713227733,0.638731811838088,0.55792271343083
177.649223531021,1.278436,1.29136260622766,1.68666725393706,-0.0585321587049392,0.639960368641152,0.559151316485882
178,1.292596,1.29388122165721,1.68666737384662,-0.0438623272416036,0.641160954716427,0.56035201172267
178.333809128909,1.292596,1.29628040562418,1.68666749615329,-0.0297851355707017,0.642300851224434,0.561491981212731
178.646884228978,1.292596,1.29852973473935,1.68666761275733,-0.0164787574275129,0.64336643873876,0.562557640802622
179.062630170865,1.292596,1.30150868123108,1.68666776280272,0.00134591983884884,0.644771196118834,0.563962497986453
179.318774785941,1.292596,1.30333500614182,1.68666784904575,0.0124152472393332,0.645627367424781,0.56481873216895
179.574919401017,1.292596,1.30515074373277,1.68666792843005,0.0235507404726421,0.646474961269799,0.565666389115725
179.914570167594,1.292596,1.3075362693695,1.68666802063111,0.038417667987455,0.647583001713366,0.56677451217291
180,1.306756,1.30813141656095,1.68666804117697,0.0421750294325757,0.647858251570534,0.56704977923054
180.356974494581,1.306756,1.31059247822832,1.6866681143799,0.0579527309660535,0.648990735776064,0.568182306370461
180.697220302428,1.306756,1.31289233531736,1.68666816433294,0.0731054437366142,0.650041466203008,0.569233043852118
181.066370922108,1.306756,1.31532657707636,1.68666819702706,0.0896687070762992,0.65114665368196,0.570338193140701
181.428571848667,1.306756,1.31764391078426,1.68666820976511,0.106041394063328,0.652191533569705,0.57138297970833
181.74681497144,1.306756,1.31961592887378,1.6866682086562,0.120523059139697,0.653076827434996,0.572268137653438
182,1.320912,1.32113965081931,1.68666820252115,0.132106449894402,0.653760061726101,0.57295123549723
182.431641253384,1.320912,1.32364349209137,1.68666818949584,0.15197709398128,0.654881868199494,0.574072899216135
182.816919618095,1.320912,1.32578095760665,1.6866681835383,0.169839255160635,0.65584115315278,0.575032090764174
183.187648493665,1.320912,1.32775704483788,1.68666818855045,0.187134352560442,0.656732742731085,0.575923629354187
183.445985844273,1.320912,1.32909157260825,1.68666819976049,0.199246477383521,0.657337348260095,0.576528226737891
183.70432319488,1.320912,1.33039475370465,1.68666821753419,0.211406771881299,0.657929834989635,0.577120731654512
184,1.331256,1.33185196364029,1.68666824530395,0.225382446646053,0.65859575641583,0.577786703036784
184.347805788509,1.331256,1.33352523263002,1.68666828594774,0.241899217994113,0.65936479721056,0.578555776198415
184.676788147333,1.331256,1.33507314136559,1.68666832947875,0.257597181195831,0.660078811384351,0.57926982473846
185.005770506158,1.331256,1.3365922341232,1.68666837526273,0.273366686035766,0.660782105986035,0.579973157465086
185.406673283498,1.331256,1.33841016570865,1.68666843062461,0.292678576648574,0.661626982716657,0.580818085741996
185.779074399124,1.331256,1.34007030921164,1.68666847843443,0.31070940238978,0.662398793717843,0.581589949476474
186,1.340168,1.34104323559641,1.68666850398151,0.32144734735001,0.662850935235458,0.58204212263201
186.419353937855,1.340168,1.34286612293435,1.68666854462188,0.341912994589527,0.663697972523639,0.582889200449105
186.776587355398,1.340168,1.34439339970765,1.686668569659,0.35943176378212,0.664405317446245,0.583596565638121
187.07031617224,1.340168,1.34563015545209,1.68666858313617,0.373893722287541,0.664976187684844,0.584167440227998
187.383619293248,1.340168,1.34692879520245,1.68666859055266,0.389375637879064,0.665574870143336,0.584766112610083
187.71374098246,1.340168,1.34827244495545,1.6866685912902,0.405750350319014,0.666192939688823,0.585384152170615
188,1.34908,1.34941583571072,1.68666858706984,0.419999715668695,0.666717563067875,0.585908735269098
188.335557131878,1.34908,1.35072959952442,1.68666857812256,0.436761362872354,0.667320470332476,0.586511614846475
188.716981077652,1.34908,1.35218821487596,1.68666856520576,0.455888961065725,0.667991013175494,0.587182131407103
189.009339996483,1.34908,1.35328205699894,1.68666855480888,0.470602913547067,0.668494095414766,0.587685198219394
189.301698915315,1.34908,1.35435616118976,1.68666854491728,0.485361751270691,0.668989206575419,0.588180298989819
189.660669698081,1.34908,1.35565022903811,1.6866685343118,0.503543550845598,0.669588439400114,0.588779527378296
190,1.35638,1.35685118408449,1.68666852633658,0.520790610359986,0.670146302697361,0.589337395064252
190.341020925068,1.35638,1.35803939639328,1.68666852040774,0.538181444984666,0.67070004401459,0.589891136161771
190.746273012451,1.35638,1.35943136554093,1.68666851584703,0.558922138142142,0.671352664517762,0.59054375771045
191.027395425934,1.35638,1.36038678241179,1.68666851408467,0.573356810177546,0.671802189730404,0.590993284688266
191.308517839417,1.35638,1.36133576987568,1.68666851330683,0.587829592250542,0.672249550693174,0.59144064843649
191.669504641993,1.35638,1.36254739365555,1.68666851349254,0.606469499544984,0.672823093513682,0.592014196578943
192,1.363072,1.36365207247584,1.68666851453115,0.623589476432205,0.673347744858918,0.592538854364265
192.389596460841,1.363072,1.36495116665702,1.68666851637695,0.643837706510127,0.673965069573085,0.593156184094781
192.715410685604,1.363072,1.36603647600416,1.6866685181054,0.660826386701146,0.674481930953719,0.593673048750306
193.126394072969,1.363072,1.36740545314566,1.68666852017466,0.682327869914842,0.675134883017107,0.594326003418637
193.371686377961,1.363072,1.36822289358372,1.68666852123956,0.695199110647607,0.675524319793533,0.594715440762974
193.616978682953,1.363072,1.36904076712949,1.68666852213277,0.708098943622937,0.675914029380122,0.595105150045574
194,1.369764,1.37031884323483,1.68666852316219,0.728299097188328,0.676523910355655,0.595715024950314
194.366720546684,1.369764,1.37154363212354,1.68666852383517,0.747704996696769,0.677107927475982,0.596298991251472
194.690451575995,1.369764,1.37262567521619,1.68666852481452,0.764889239018667,0.677623473824357,0.596814461301652
195.031260237959,1.369764,1.37376561958337,1.68666852784856,0.783033954213701,0.678167626808872,0.59735849705415
195.327217141742,1.369764,1.37475631903911,1.68666853415451,0.798835711256916,0.678640795633156,0.597831529117415
195.623174045525,1.369764,1.37574798630156,1.68666854632735,0.814679316816171,0.679114326824701,0.598304886941746
196,1.376452,1.37701275184558,1.68666857501625,0.834912765934637,0.679719936633631,0.598910229754633
196.412931734817,1.376452,1.37840318937217,1.6866686314164,0.857163144762146,0.680387827057211,0.599577927436789
196.67663125532,1.376452,1.37929484365234,1.68666868471402,0.87141531587304,0.680816325084595,0.600006335590379
196.940330775824,1.376452,1.38019032338237,1.68666875276267,0.885701154908811,0.6812472171153,0.600437169076428
197.315756462172,1.376452,1.38147300436747,1.68666887501535,0.906098111752246,0.681865173439944,0.601055106071493
197.691182148519,1.376452,1.3827654407457,1.68666902415202,0.926564118742305,0.682485692098906,0.601675694993421
198,1.383144,1.38383513582895,1.68666916240428,0.943451100086653,0.682996494023391,0.602186620895314
198.366849184229,1.383144,1.38511059484587,1.68666933690648,0.963572607893657,0.683601882667068,0.602792111524042
198.641379047925,1.383144,1.38606511184647,1.68666946915861,0.978673928488863,0.68405038489998,0.603240694295065
198.915908911621,1.383144,1.38701585494762,1.68666959863659,0.993812304622098,0.684492191645108,0.603682584502522
199.288087732253,1.383144,1.38829112612172,1.68666976386799,1.0143938599863,0.685077226298819,0.604267735494601
199.666117474138,1.383144,1.38955872822774,1.68666991301676,1.03536662836416,0.685648157306885,0.604838785987728
200,1.389836,1.39064353917534,1.68667002435925,1.05394516119378,0.68612568470711,0.605316414895606
200.314643321512,1.389836,1.39162589917378,1.68667010885127,1.07149847637311,0.686548984481083,0.605739782741877
200.762346910854,1.389836,1.3929382335252,1.68667019191356,1.09654647934615,0.687098398388807,0.606289250877657
200.995023372214,1.389836,1.39357298134426,1.68667021763944,1.10959523570341,0.687355629036785,0.606546485259724
201.227699833574,1.389836,1.39417097669131,1.68667023192394,1.12266366938744,0.687592476576557,0.606783316609936
201.684230776826,1.389836,1.39522677544215,1.68667023015987,1.14835717729514,0.687996748871952,0.607187488973998
202,1.396528,1.39585932018576,1.68667021031428,1.16616454016177,0.688227934335441,0.607418554243719
202.285049679502,1.396528,1.39635916630713,1.68667018374782,1.1822612752494,0.688403191312299,0.607593743444907
202.628707208137,1.396528,1.39687247275455,1.68667014611227,1.20169109909484,0.68857613893889,0.607766620875197
203.02502224207,1.396528,1.39734813927599,1.68667010147627,1.2241244431593,0.688727226118556,0.607917647027176
203.365804818367,1.396528,1.39766509407442,1.68667006633162,1.24343224991396,0.68881998497315,0.608010374985422
203.650515685902,1.396528,1.3978712209896,1.68667004116046,1.25957295601406,0.688876163098864,0.608066546048583
204,1.398312,1.39806019444441,1.68667001655921,1.279394936572,0.688922659222689,0.60811305688321
204.338296948226,1.398312,1.39818577105039,1.68666999936124,1.29858933727367,0.688947437709194,0.608137836262414
204.626214563543,1.398312,1.39825585732808,1.68666998938489,1.31492889132868,0.688957128644351,0.608147530001336
204.983806394215,1.398312,1.39830530281358,1.68666998223384,1.33522526647323,0.688959137017646,0.608149545108631
205.265783971445,1.398312,1.39832148960853,1.68666998010268,1.35123100711081,0.68895432717572,0.608144743606704
205.547761548675,1.398312,1.3983228496422,1.68666998050928,1.36723702798439,0.6889458612305,0.608136289120161
205.948767104865,1.398312,1.3983075676386,1.68666998437381,1.38999906432416,0.688931852524755,0.608122302923182
206,1.398244,1.39830462386288,1.68666998507166,1.39290709160317,0.688930005477383,0.608120458176054
206.256164475677,1.398244,1.39828780473644,1.6866699890032,1.40744689842268,0.688920483670488,0.60811094657169
206.591346889072,1.398244,1.39826276725348,1.68666999474169,1.42647079724988,0.688907800757463,0.608098274865033
206.959858696451,1.398244,1.39823460070937,1.68667000099097,1.44738502144145,0.688895805151047,0.608086288095174
207.331012218309,1.398244,1.39820805109326,1.68667000650608,1.46844779163924,0.688885744188964,0.608076231418466
207.651816806373,1.398244,1.39818760159623,1.6866700103039,1.48665228472411,0.68887760985788,0.608068096221083
208,1.39818,1.39816835601018,1.68667001330038,1.50640946311717,0.688870570322695,0.608061050949845
208.432862220329,1.39818,1.39814849284765,1.68667001558442,1.5309704669284,0.68886385698998,0.608054334866131
208.687744304681,1.39818,1.39813862938318,1.68667001634502,1.54543221423509,0.688859803389638,0.608050279762266
208.942626389034,1.39818,1.39812987733768,1.68667001677435,1.55989362863213,0.68885616036542,0.608046635337068
209.307777484142,1.39818,1.39811882069297,1.68667001695533,1.58061092015099,0.688852118321342,0.608042591500281
209.67292857925,1.39818,1.39810889300116,1.68667001678787,1.60132767883602,0.688847631125308,0.608038102823069
210,1.398112,1.39810043628676,1.68667001646435,1.61988356922342,0.688843129181197,0.608033599849841
210.380873511974,1.398112,1.39809059913009,1.68667001599481,1.64149131054209,0.688838665688283,0.608029135250195
210.656056269139,1.398112,1.39808328687799,1.68667001564656,1.6571026583032,0.688835039039212,0.608025507984778
210.931239026303,1.398112,1.39807570447527,1.68667001532271,1.67271371825146,0.68883071131969,0.608021179836543
211.288422409565,1.398112,1.39806540105245,1.68667001497011,1.69297618180944,0.688825429584609,0.608015897880603
211.68092619473,1.398112,1.39805348405232,1.68667001469475,1.71524168020403,0.688819886610827,0.608010355193044
212,1.398048,1.39804339455435,1.686670014558,1.73334123935242,0.688814426139558,0.608004895354123
212.312619830385,1.398048,1.39803322887095,1.68667001448507,1.75107423373496,0.688809295005409,0.607999764494976
212.834044468254,1.398048,1.39801583352989,1.68667001444768,1.78065039633099,0.688801504410028,0.607991974227458
213.031838432652,1.398048,1.39800913963521,1.68667001444916,1.79186930486541,0.688797946508366,0.607988416398077
213.22963239705,1.398048,1.3980024149756,1.68667001445492,1.80308802476404,0.688794328951199,0.60798479887936
213.620168075819,1.398048,1.39798909399141,1.68667001447177,1.82523832406384,0.688788363624044,0.607978833514057
214,1.39798,1.39797614335084,1.68667001448961,1.84678082514677,0.688782527561606,0.607972997267013
214.315181299916,1.39798,1.39796543779558,1.68667001450568,1.86465609655133,0.688776813931347,0.607967283555998
214.606584746888,1.39798,1.39795558794505,1.68667001452377,1.88118238283253,0.688772301670544,0.607962771224987
215.064196385918,1.39798,1.39794022253894,1.68667001456239,1.9071339638907,0.688765665173943,0.607956134630181
215.296521782413,1.39798,1.39793246723141,1.68667001458798,1.92030898786346,0.688761472123711,0.607951941537404
215.528847178909,1.39798,1.39792473862252,1.68667001461809,1.93348375047926,0.688757483097398,0.607947952474656
215.869123864267,1.39798,1.39791345884101,1.68667001467063,1.95277975731206,0.688752758666622,0.607943228003612
216,1.397916,1.39790913081208,1.68667001469349,1.960201181667,0.688750930706197,0.607941400036263
216.329322657815,1.397916,1.39789826030645,1.68667001475718,1.97887531936894,0.68874541507044,0.607935884429239
216.656752590657,1.397916,1.39788747556316,1.68667001482787,1.99744162539061,0.688739845540864,0.607930314979502
217.06121875062,1.397916,1.39787417928129,1.68667001492075,2.020375407783,0.688734304344997,0.607924773965002
217.408545714984,1.397916,1.39786278052576,1.68667001499914,2.04006873008808,0.68872859042011,0.6079190602807
217.726408313808,1.397916,1.39785236122923,1.686670015063,2.05809094109817,0.688723137480697,0.607913607640417
218,1.397848,1.39784339952374,1.68667001510629,2.07360267878265,0.688719334542122,0.607909804999484
218.377606640782,1.397848,1.39783103241271,1.68667001513817,2.09501115359906,0.688713713497223,0.607904184150356
218.74623032863,1.397848,1.39781894760893,1.68667001512917,2.11590971407375,0.688707207358254,0.607897678069234
219.114337009197,1.397848,1.39780685061406,1.68667001507792,2.13677830256068,0.688701918403967,0.607892389011907
219.475534343944,1.397848,1.39779493615587,1.68667001499127,2.15725457774356,0.688696412102733,0.607886882422066
219.788011453947,1.397848,1.39778458345056,1.68667001489609,2.17496842257292,0.688690783302651,0.607881253196449
220,1.397784,1.39777753354765,1.6866700148269,2.18698545223142,0.688687417493547,0.607877887038889
220.41393817479,1.397784,1.3977637063147,1.68667001470032,2.21044980482946,0.688681554440679,0.607872023629413
220.712302416795,1.397784,1.39775369546156,1.68667001462985,2.22736228772956,0.68867633524727,0.607866804276172
221.010666658799,1.397784,1.39774365697967,1.68667001458508,2.24427434189174,0.688671136747716,0.607861605716201
221.442066001674,1.397784,1.39772911560328,1.6866700145713,2.26872638603679,0.688665014950266,0.607855484043614
221.796053048357,1.397784,1.39771718132343,1.6866700146017,2.28878999719362,0.688658979836964,0.607849449257722
222,1.397716,1.39771031188563,1.68667001463215,2.30034922461185,0.688655299267708,0.607845768942357
222.424654931754,1.397716,1.39769603590296,1.6866700147098,2.32441698559004,0.688649111021878,0.607839580942619
222.771126134429,1.397716,1.39768442237567,1.6866700147724,2.34405297326676,0.688643737806964,0.60783420784564
223.057937763775,1.397716,1.39767483317187,1.68667001481594,2.36030738247512,0.688638508247867,0.607828978315108
223.364615585895,1.397716,1.39766460305805,1.68667001485056,2.37768721182554,0.688633811774521,0.607824281790328
223.758837244623,1.397716,1.39765148339607,1.68667001487633,2.40002760165482,0.688628239563263,0.607818709365909
224,1.397648,1.39764347152321,1.68667001488387,2.41369385711604,0.688623962349906,0.607814431955611
224.301605123203,1.397648,1.39763346343833,1.6866700148893,2.43078487919917,0.688618789708732,0.607809259193819
224.709688885639,1.397648,1.3976199384572,1.68667001489877,2.45390900270725,0.688613178852313,0.607803648231486
225.062987592317,1.397648,1.39760824099335,1.68667001491538,2.47392811131108,0.688607287004235,0.607797756356952
225.359748094135,1.397648,1.39759842224644,1.68667001493753,2.49074312034505,0.688602105174581,0.607792574561504
225.768598510826,1.397648,1.39758490326543,1.68667001497969,2.51390864559041,0.68859646338022,0.607786932914771
226,1.397584,1.39757725554747,1.68667001500767,2.52701954870286,0.688592885978179,0.607783353392857
226.277176146381,1.397584,1.39756809828983,1.68667001505287,2.54272366507488,0.688587916202397,0.607778363837917
226.631990036669,1.397584,1.39755638942931,1.68667001537445,2.56282599922862,0.688582471969666,0.607772876444308
226.980531314036,1.397584,1.39754495757894,1.68667001680489,2.58257237084064,0.688577997721228,0.607768337315951
227.283652288444,1.397584,1.39753519351351,1.68667002009848,2.59974505904014,0.688573377869717,0.607763640259259
227.586773262853,1.397584,1.39752580484551,1.68667002673649,2.61691734540518,0.688569398170859,0.607759561489257
228,1.397516,1.39751422201664,1.68667004440312,2.64032669617605,0.688566712920469,0.607756708997219
228.35189794539,1.397516,1.39750634709865,1.68667007099156,2.66026136341026,0.688565149483353,0.607755049111978
228.658352479973,1.397516,1.39750185497202,1.68667010527058,2.67762150535885,0.688565363300145,0.607755200315271
229.02318672324,1.397516,1.39750043206581,1.68667016098216,2.69828866805437,0.688569168396429,0.607758962851636
229.388020966508,1.397516,1.39750413413275,1.68667023272544,2.71895600513556,0.688574471339105,0.607764265372142
229.686712552115,1.397516,1.39751117063859,1.68667030206172,2.73587675386363,0.688579550229658,0.607769381262626
230,1.397452,1.39752198190713,1.68667038269283,2.75362474924433,0.688586165192127,0.607776069449793
230.329547144787,1.397452,1.39753581489291,1.68667047265749,2.7722944213152,0.688592017946987,0.607781975401531
230.659094289574,1.397452,1.39754974454588,1.68667056378545,2.79096466223545,0.688593838425021,0.607783851824228
230.981475566788,1.397452,1.3975601495099,1.68667065045556,2.80922928681569,0.688591174130721,0.607781244268176
231.380356011681,1.397452,1.39756250415079,1.68667074977527,2.83182799009381,0.688577869121611,0.607768010936203
231.651241602014,1.397452,1.39755324788122,1.68667080996552,2.8471746268899,0.688558878996917,0.607749069473296
231.922127192348,1.397452,1.39753163623491,1.68667086285964,2.86252032494901,0.688530777806742,0.607721016071436
232,1.397384,1.39752267561402,1.68667087657243,2.86693156998912,0.688520926974513,0.607711175720011
232.389364038259,1.397384,1.39745564994323,1.68667093429685,2.88898529790544,0.688457500405062,0.607647772090888
232.773202989279,1.397384,1.39734610704446,1.68667097301175,2.91072029636196,0.688366877390047,0.607557132247231
233.088988950057,1.397384,1.39721706331592,1.68667099202419,2.92859551468985,0.688270087605088,0.607460292910182
233.605680397829,1.397384,1.39691804037177,1.68667100321599,2.95782601845812,0.688066309721196,0.607256349096218
233.812543170792,1.397384,1.39676507044772,1.68667100321222,2.96952125704515,0.687967444678462,0.607157383130365
234,1.39732,1.39660933471442,1.68667100240209,2.98011493327032,0.687869773642432,0.607059613270528
234.331194164416,1.39732,1.39629419678947,1.68667100223885,2.99881993854957,0.68768037823291,0.606870106340093
234.662388328832,1.39732,1.39592909918072,1.68667100791306,3.01750812740855,0.687470241538123,0.606659881862282
234.969524378298,1.39732,1.39554832146483,1.68667102150631,3.03482187916835,0.687257010205114,0.606446595219328
235.276660427763,1.39732,1.39513021383781,1.68667104478278,3.0521176457603,0.687029420697246,0.606218980640293
235.636270305569,1.39732,1.39459827750421,1.68667108484132,3.07234351866238,0.686748172252168,0.605937748708245
236,1.394428,1.39401979228685,1.68667113798859,3.09277185182527,0.68644729126564,0.60563693604338
236.316221350931,1.394428,1.39348841660466,1.68667119174936,3.11050655885628,0.686174458213798,0.605364140679992
236.650575634805,1.394428,1.39290148450079,1.68667125276012,3.12923123280884,0.685877203167447,0.605066928998108
236.984929918679,1.394428,1.39229145842667,1.6866713148297,3.14792707833166,0.685569568347135,0.604759341018704
237.310494364211,1.394428,1.39167693529395,1.68667137348503,3.16610271931842,0.685259654417756,0.604449475765134
237.69087697014,1.394428,1.39093412243012,1.68667143657698,3.18730154961356,0.684886374925339,0.604076256423601
238,1.390496,1.39031041183147,1.68667148138635,3.20449856234566,0.684572127511354,0.603762058239452
238.321692858654,1.390496,1.38964095429539,1.68667152016541,3.22236483648312,0.684232513786196,0.603422480692795
238.653173118846,1.390496,1.38892717230967,1.68667155053756,3.24074151726396,0.683869572230522,0.603059563915488
239.011054691696,1.390496,1.3881259165509,1.68667157177733,3.26054259474241,0.683461144508137,0.602651145211096
239.303515238635,1.390496,1.38744486056515,1.686671580377,3.27669259065265,0.683112065724204,0.602302057244803
239.595975785574,1.390496,1.38673801495036,1.68667158174975,3.29281316997635,0.682749526423095,0.601939491161294
240,1.386564,1.38571616730296,1.68667157383043,3.31503270939366,0.68222760150329,0.601417500425805
240.344622035765,1.386564,1.38480139075593,1.68667156092532,3.33393707038439,0.681761409354874,0.600951272761381
240.655299462099,1.386564,1.38394269725294,1.68667154689087,3.35093957427857,0.68132579179082,0.600515627952634
241.01558099003,1.386564,1.38290802025058,1.68667153004493,3.37060761647817,0.680805554749811,0.599995366504786
241.375862517962,1.386564,1.38183447154528,1.6866715144387,3.39022101304143,0.680269318154698,0.599459115154265
241.685977252399,1.386564,1.38088230425006,1.68667150298694,3.40705822937981,0.679796476040332,0.598986269828663
242,1.380564,1.37989480231853,1.6866714937029,3.42406392817164,0.679310214190085,0.598500013503319
242.405767987124,1.380564,1.37858927324657,1.68667148516822,3.44597146827281,0.678671902858788,0.59786170219966
242.684652399313,1.380564,1.37767603816577,1.68667148136739,3.46098424003543,0.678227325637459,0.597417126081018
242.963536811502,1.380564,1.37675238247571,1.68667147905752,3.47596040814673,0.677780266832041,0.596970069462437
243.367010003411,1.380564,1.37540192510293,1.68667147796851,3.49756157076103,0.677130653529838,0.596320461619097
243.648867658443,1.380564,1.37445134079362,1.68667147848582,3.51260542145862,0.676674453134842,0.59586426692596
243.930725313476,1.380564,1.37349685248096,1.68667147977934,3.5276110041208,0.676217587482028,0.59540740876882
244,1.373796,1.37326183524135,1.68667148018641,3.53129318543593,0.676105385462387,0.595295208336977
244.346373432621,1.373796,1.37208517700358,1.6866714825492,3.54966926411861,0.675544872715802,0.594734701667904
244.708917954753,1.373796,1.37085221741494,1.68667148525613,3.56884105915864,0.674957692252067,0.594147526229988
245.045232481185,1.373796,1.36970849529139,1.68667148763724,3.58656885695245,0.674413257659244,0.593603094762518
245.395355424152,1.373796,1.36851863897469,1.68667148974235,3.60496631363664,0.67384815785112,0.5930379962642
245.745478367119,1.373796,1.36733000741067,1.68667149133656,3.62330447237362,0.67328310154486,0.592472938860441
246,1.367032,1.36646676189644,1.68667149216019,3.63659819590373,0.672872245924594,0.592062081097994
246.342386213295,1.367032,1.36530655811872,1.68667149287873,3.65443173711387,0.67232077604504,0.591510610106489
246.684772426589,1.367032,1.36414740894732,1.68667149324693,3.67220870558819,0.671769840395458,0.59095967339431
247.098066538021,1.367032,1.36274930252663,1.68667149336054,3.69359199317775,0.671103938566302,0.590293770368096
247.435048272281,1.367032,1.36160995966662,1.68667149327946,3.7109660413773,0.670561864469086,0.589751695386764
247.845691448579,1.367032,1.3602219515534,1.68667149307046,3.73206396468651,0.669901354188094,0.589091184178142
248,1.360268,1.35970041437942,1.68667149297886,3.73997100354484,0.669652709838273,0.588842539530443
248.298106842705,1.360268,1.35869284201463,1.6866714928033,3.75521403099527,0.669172470259606,0.588362299459846
248.666206302715,1.360268,1.35744857262406,1.6866714926171,3.77397688928558,0.668580425007261,0.587770253796719
249.034305762724,1.360268,1.35620409363382,1.68667149249138,3.79267448461983,0.667987598925044,0.587177427571095
249.339070806034,1.360268,1.35517356778829,1.68667149244282,3.80810561330617,0.667496311013992,0.586686139786343
249.673128076606,1.360268,1.35404383649211,1.68667149244628,3.82496845220461,0.666958697311871,0.586148526525384
250,1.3535,1.35293827853815,1.68667149249566,3.84141652703318,0.666432424523203,0.585622254520435
250.310736249098,1.3535,1.35188721320442,1.68667149256523,3.85700492564668,0.665931374119544,0.585121205191719
250.636462200536,1.3535,1.35078538955342,1.68667149263249,3.87329531869586,0.665406768211877,0.584596600825261
251.039459733042,1.3535,1.34942213642396,1.68667149264908,3.89337947344875,0.664758094053439,0.583947929245487
251.310732436213,1.3535,1.34850446240595,1.68667149257578,3.90685479624715,0.664320697328355,0.583510534728848
251.582005139383,1.3535,1.34758677789623,1.68667149239603,3.92029463890093,0.663883477888109,0.583073317921112
252,1.346736,1.3461727216625,1.68667149182178,3.940934168992,0.663210713975517,0.582400558792328
252.366934881644,1.346736,1.34493134434294,1.68667149091241,3.95898307746739,0.662619199374543,0.581809047089701
252.661204368349,1.346736,1.34393573792829,1.68667148984668,3.97341079153161,0.662144740856454,0.581334590302673
253.000958218042,1.346736,1.34278614239573,1.68667148821503,3.99001660416168,0.661597751655868,0.580787602294824
253.287259907388,1.346736,1.34181730316203,1.68667148651103,4.00396668003705,0.661136380241334,0.580326231089208
253.573561596734,1.346736,1.34084835758253,1.68667148453319,4.01787723400469,0.660674442377125,0.579864292581994
253.947078447469,1.346736,1.33958409153527,1.6866714816212,4.03596586313105,0.660072536308629,0.57926238418463
254,1.339972,1.33940495228953,1.6866714811858,4.0385232975253,0.659987329049555,0.579177176661485
254.264607762653,1.339972,1.33850922449332,1.68667147895734,4.05129020971865,0.659561089989594,0.578750936383045
254.619567052473,1.339972,1.33730761873645,1.68667147591863,4.06836341654988,0.658988552102695,0.578178396760344
254.970833776369,1.339972,1.33611859888602,1.68667147298221,4.085199175544,0.658422627293582,0.577612470137802
255.325644638936,1.339972,1.33491783358982,1.68667147020894,4.10214438647031,0.657851703246213,0.577041544190362
255.638721064702,1.339972,1.33385867289763,1.6866714680051,4.11704604017549,0.657347475698803,0.576537314938495
255.951797490468,1.339972,1.33280001107821,1.68667146609046,4.13190045956324,0.656843796889289,0.576033634430378
256,1.333204,1.33263706958658,1.68667146582448,4.13418331047297,0.656766363944805,0.575956201271324
256.24101254766,1.333204,1.33182261717933,1.68667146461895,4.14558078365447,0.656379497951325,0.575569334330869
256.60797567058,1.333204,1.3305834887248,1.68667146320199,4.16288079102678,0.655790476606027,0.574980311986712
256.974938793499,1.333204,1.32934573372757,1.68667146230367,4.18011607076097,0.655201904724624,0.574391739771441
257.309780277719,1.333204,1.32821772379719,1.6866714619206,4.19578625356002,0.654666416837223,0.573856252296596
257.644621761939,1.333204,1.32709120604641,1.68667146191101,4.2114026844366,0.654131334213748,0.573321170909147
258,1.32644,1.32589734982415,1.68667146223215,4.22791819782967,0.653563812010816,0.572753650897029
258.349487913202,1.32644,1.32472510397093,1.68667146277361,4.24410106445702,0.653007325937432,0.572197166182459
258.698975826404,1.32644,1.32355465505697,1.68667146342697,4.26022562760378,0.652451410552555,0.571641251952515
259.060418893528,1.32644,1.32234597803641,1.68667146412419,4.27684053963307,0.651876644719339,0.571066487037584
259.440198818886,1.32644,1.32107781202252,1.6866714648002,4.29423134911609,0.651274276983894,0.570464119882737
259.743787485481,1.32644,1.32006527367462,1.6866714652616,4.30808391035269,0.650793065460061,0.56998290847376
260,1.31976,1.31921148361911,1.68667146558438,4.31974067477098,0.650386749967927,0.569576592859238
260.359428423026,1.31976,1.31801472482672,1.68667146593229,4.33604088251449,0.649817535021845,0.569007377974866
260.736446286221,1.31976,1.31676042097734,1.68667146617347,4.3530729368796,0.649221235098235,0.568411078037511
261.035257067311,1.31976,1.31576689132278,1.6866714662832,4.3665240910248,0.648748153643282,0.567937996500422
261.334067848401,1.31976,1.31477375861195,1.68667146633001,4.37993294680783,0.6482753037866,0.567465146485965
261.750935323701,1.31976,1.31338872322067,1.68667146630959,4.39856883643081,0.647616487080132,0.566806329409503
262,1.313116,1.31256138257214,1.68667146626166,4.40966391927665,0.647222474981725,0.56641231702049
262.318298759454,1.313116,1.31150416973002,1.68667146617647,4.42380043476534,0.646718725335104,0.565908567133111
262.671369832389,1.313116,1.31033153172816,1.68667146606795,4.43942517135153,0.646160676844236,0.565350518425734
263.024440905324,1.313116,1.30915890551363,1.68667146596081,4.45499091234363,0.645602401467897,0.564792242899592
263.381584237037,1.313116,1.30797272666092,1.68667146586585,4.47067616963082,0.645037111593349,0.564226952957858
263.752001864403,1.313116,1.30674240835649,1.68667146578892,4.48688062080953,0.644451547502936,0.56364138890762
264,1.306472,1.30591866456777,1.68667146575075,4.49769336041196,0.644059450972326,0.563249292459577
264.31258915924,1.306472,1.3048803396395,1.68667146571633,4.51128081132968,0.64356465162886,0.562754493151346
264.664239976417,1.306472,1.303712218466,1.68667146569239,4.52651087979945,0.64300834217978,0.562198183739108
265.049409413042,1.306472,1.30243270817043,1.68667146567971,4.54312546473642,0.642399456827147,0.561589298422749
265.336852854633,1.306472,1.30147781299308,1.68667146567693,4.55547881102341,0.64194447609663,0.561134317715904
265.624296296224,1.306472,1.30052290333055,1.68667146567812,4.56779304034282,0.641489559295873,0.560679400935283
266,1.299828,1.29927477388044,1.68667146568353,4.58382939823035,0.640895642335789,0.560085483995679
266.37469502375,1.299828,1.29802999019535,1.68667146569121,4.59975615863925,0.640302768541002,0.559492610220108
266.707064827456,1.299828,1.29692581771086,1.68667146569855,4.61382821973936,0.639776730973743,0.558966572666164
267.118895031827,1.299828,1.29555767627237,1.68667146570697,4.63119195821302,0.639125723471743,0.558315565174457
267.365616542074,1.299828,1.29473804666797,1.68667146571122,4.64155587017427,0.638735371992151,0.557925213697021
267.612338052321,1.299828,1.29391842111556,1.68667146571471,4.65189096933641,0.638344770971709,0.557534612675179
268,1.293184,1.29263059081337,1.68667146571859,4.66807180109875,0.63773169331348,0.556921535007726
268.363672587184,1.293184,1.29142246172787,1.68667146572069,4.68318665053001,0.637156671326697,0.556346513017184
268.727963175318,1.293184,1.29021228593971,1.68667146572168,4.69826442746311,0.636579981859269,0.555769823546435
269.048464738573,1.293184,1.28914758120598,1.6866714657219,4.71147784039008,0.636073153114114,0.555262994798815
269.366594295809,1.293184,1.28809075860387,1.68667146572174,4.72454537028704,0.635570228969996,0.554760070652765
269.684723853046,1.293184,1.2870339373869,1.68667146572134,4.73756500145453,0.635066682813482,0.554256524494938
270,1.28654,1.28598659568356,1.68667146572083,4.75042058206946,0.634567849489402,0.553757691170173
270.513447291227,1.28654,1.28428093745288,1.68667146571994,4.77125598474683,0.63375616216083,0.552946003840189
270.715246556208,1.28654,1.28361056312917,1.68667146571962,4.77941073067,0.633436694072312,0.552626535751262
270.917045821189,1.28654,1.28294018877087,1.68667146571932,4.78754619880833,0.633117173434725,0.552307015113368
271.319622867904,1.28654,1.28160283492765,1.68667146571882,4.8037183447936,0.632480678788448,0.551670520466834
271.668633469264,1.28654,1.28044342749289,1.68667146571853,4.81767655769475,0.631928783790132,0.551118625468753
272,1.279896,1.27934263343609,1.68667146571836,4.83087576740766,0.631404099916111,0.550593941480967
272.30785143,1.279896,1.27831995549609,1.68667146571912,4.84309171579011,0.630917306201842,0.550107146607019
272.647053927891,1.279896,1.27719312850959,1.68667146573458,4.85649976183622,0.630381131970037,0.549570970202944
272.986256425783,1.279896,1.27606630137736,1.68667146580642,4.86985335571176,0.62984412994381,0.549033964923261
273.287096455039,1.279896,1.27506691849552,1.68667146597397,4.88165112684264,0.62936820305305,0.548558034113422
273.757107155205,1.279896,1.2735055913642,1.68667146660637,4.89999734405258,0.628625366579084,0.547815189273339
274,1.273252,1.27269875990154,1.68667146720891,4.90943735958824,0.628240875638764,0.547430693188402
274.243482995258,1.273252,1.27189001076666,1.68667146807727,4.91887228219871,0.627855551355557,0.547045365360768
274.582918015619,1.273252,1.27076265629881,1.68667146982793,4.93197848889555,0.627319319406673,0.546509129480721
274.922353035979,1.273252,1.26963547575876,1.68667147228234,4.94503018001384,0.626782888511865,0.545972696082915
275.250537977327,1.273252,1.26854586307864,1.68667147534,4.95759747014373,0.626263707119024,0.545453513916324
275.611728918842,1.273252,1.26734693036927,1.68667147942222,4.9713697581054,0.625693287534079,0.544883095719632
275.961888861221,1.273252,1.26618486183095,1.6866714839551,4.98466253054798,0.625140271634932,0.544330083814666
276,1.266608,1.26605839538072,1.68667148447387,4.98610580814209,0.625080010497,0.544269822907854
276.190555693893,1.266608,1.26542608909962,1.68667148711762,4.99331189494854,0.624778596625365,0.543968410551759
276.604055305644,1.266608,1.26405405894783,1.68667149298163,5.00888979471662,0.624125057029908,0.543314874472896
276.972204520887,1.266608,1.26283234426934,1.68667149809521,5.02269113876674,0.623543364667997,0.542733185474717
277.264218526081,1.266608,1.26186297328836,1.68667150191363,5.03359270598166,0.62308083922049,0.542270662819733
277.556232531275,1.266608,1.26089313440059,1.68667150541037,5.04445390458348,0.62261815339962,0.541807979868652
277.929675281335,1.266608,1.25965185941735,1.68667150927669,5.05828489840981,0.622026487041531,0.541216317233638
278,1.259964,1.25941795199123,1.68667150991752,5.06088208105255,0.621914884697249,0.541104715495887
278.335922953926,1.259964,1.25829979508912,1.68667151255565,5.07325578362166,0.621380648952301,0.540570481988144
278.657397241742,1.259964,1.2572282000317,1.68667151438923,5.08504707197754,0.620868667899329,0.540058502249627
279.021000544112,1.259964,1.25601400128046,1.68667151563354,5.09832432648222,0.620289022476546,0.539478857102472
279.327592136216,1.259964,1.2549881254285,1.68667151603004,5.10947079026562,0.619798428410484,0.538988262061154
279.63418372832,1.259964,1.25396016465931,1.68667151589622,5.1205723491577,0.61930664019888,0.538496471564694
280,1.25332,1.2527307157053,1.68667151518243,5.13375950579536,0.61871930117883,0.537909128167818
280.34405903826,1.25332,1.25157139940957,1.68667151415384,5.1461037444288,0.618165017191354,0.537354841578374
280.665973876549,1.25332,1.25048409215913,1.68667151305578,5.1576019211911,0.617644884410495,0.536834706749474
281.097207162316,1.25332,1.2490237897817,1.68667151160647,5.17292639672155,0.616947640980318,0.536137461331883
281.372122265504,1.25332,1.24809075657831,1.68667151078791,5.18264897762795,0.616501997794866,0.535691817442029
281.647037368693,1.25332,1.24715626884009,1.68667151009552,5.19233496605154,0.61605537429831,0.535245193771964
282,1.246532,1.24595459944696,1.6866715094172,5.20471701818906,0.615482017245583,0.534671837269222
282.338749068983,1.246532,1.24479962350705,1.68667150898371,5.21654354897253,0.614931393546817,0.534121213706757
282.715261266852,1.246532,1.24351431692232,1.6866715087202,5.22962301562989,0.614317974301414,0.533507794753164
283.031857432804,1.246532,1.24243254427052,1.68667150864725,5.24056766994294,0.613802428907218,0.532992249742816
283.427162667307,1.246532,1.24108090063726,1.68667150870348,5.25416472708856,0.613158797249531,0.53234861877627
283.697589971626,1.246532,1.24015582991481,1.68667150880916,5.26342257977947,0.61271772755393,0.531907549709694
283.968017275945,1.246532,1.23923054374809,1.68667150894703,5.27264477320262,0.612276832566977,0.531466655495322
284,1.239688,1.23912110249029,1.68667150896452,5.27373309876788,0.612224732588433,0.531414557321924
284.159913620275,1.239688,1.23857387324869,1.68667150905223,5.27916724263531,0.611964333896232,0.531154166812762
284.62127050323,1.239688,1.23699497038951,1.68667150907853,5.294775072941,0.611212626149391,0.530402499970454
284.953568453173,1.239688,1.23585767679718,1.68667150823465,5.30595250333539,0.610670382002942,0.52986030356903
285.285866403116,1.239688,1.23472026896253,1.68667150557503,5.31707605199729,0.610128779646168,0.529318766802475
285.617729712334,1.239688,1.23358404722282,1.68667149969417,5.32813128026769,0.609587284555908,0.52877735745959
285.955705090264,1.239688,1.23242623602207,1.68667148851103,5.33933486492098,0.609034222888576,0.528224406606807
286,1.232848,1.23227441759141,1.68667148653893,5.34079906479122,0.608961694198133,0.528151888381722
286.221474548681,1.232848,1.23151496061346,1.68667147453655,5.34810566783117,0.608599032301139,0.527789276023305
286.558085787678,1.232848,1.23035914835107,1.68667144846297,5.35916473243608,0.608046964208785,0.527237268528543
286.873355147781,1.232848,1.22927431754007,1.68667141446527,5.36947225549005,0.607527648500246,0.526717990244693
287.188624507884,1.232848,1.22818669451819,1.68667137091407,5.37973091924737,0.607006918538704,0.526197275180476
287.552997131247,1.232848,1.22692579597824,1.68667130944307,5.39152632501033,0.606404381089503,0.525594721486133
287.895478667844,1.232848,1.22573700680574,1.68667124269236,5.40255326927598,0.605836637183466,0.525026923680864
288,1.226004,1.22537361673009,1.68667122103023,5.40590700035609,0.605663270931417,0.524853538507858
288.352507558365,1.226004,1.22414685065722,1.68667114546555,5.41717783779105,0.605079893724961,0.52427011716893
288.693322467285,1.226004,1.22296085592741,1.6866710715646,5.42801629931782,0.604519015702852,0.52370919403587
289.017459871237,1.226004,1.2218357780123,1.68667100347063,5.43827116632862,0.603989079592576,0.523179213319609
289.341597275188,1.226004,1.22071682313247,1.68667093993046,5.44847440606055,0.603465334388261,0.522655422514726
289.700820509477,1.226004,1.21948848078262,1.68667087724732,5.45972230160115,0.60289532505174,0.522085362471535
290,1.21916,1.21847882752159,1.68667083278747,5.46904277980647,0.602429921445031,0.521619918515478
290.332478943816,1.21916,1.21737560360017,1.68667079290209,5.4793510221217,0.601925156018032,0.521115121287641
290.652424075401,1.21916,1.21633713250325,1.68667076471313,5.48922233633605,0.601454714334573,0.520644660406864
290.972369206986,1.21916,1.21532575864372,1.68667074668243,5.49904748285277,0.601000088755266,0.520190029435914
291.330344244009,1.21916,1.21423115151277,1.68667073801306,5.50998746330212,0.600511397926886,0.519701352444126
291.710746246366,1.21916,1.21311570198774,1.68667074052536,5.52155375744355,0.600017800073631,0.519207796996408
292,1.21232,1.21230277938657,1.68667074884597,5.53030959336852,0.599659679416001,0.518849726133984
292.360162537107,1.21232,1.21133441045951,1.68667076422719,5.54116680847201,0.599233365383595,0.518423449803405
292.715092283135,1.21232,1.21042717107679,1.68667078192907,5.55181956158122,0.598834418775059,0.518024534020031
293.046352501768,1.21232,1.20962063697457,1.68667079854631,5.56172205852261,0.598478818331848,0.517668955120109
293.458149199494,1.21232,1.20866763379445,1.68667081711735,5.57398104096142,0.598055318500141,0.517245469765164
293.797186837579,1.21232,1.20791960178069,1.68667082955659,5.58403345570341,0.597720828974762,0.516910979506325
294,1.207692,1.20748593136683,1.68667083558156,5.59002996679192,0.59752571661208,0.516715862275365
294.36245864027,1.207692,1.20673297479113,1.68667084378365,5.60071619890924,0.597183627263345,0.516373772394618
294.690918129666,1.207692,1.20607115428052,1.68667084863709,5.61036717263818,0.596880109855546,0.516070253391808
295.052964044244,1.207692,1.20535933517592,1.68667085152552,5.62096971172496,0.596551259751982,0.515741399986523
295.413146663734,1.207692,1.2046648386696,1.6866708522704,5.63148172375115,0.596226772280434,0.515416907277847
295.743000749928,1.207692,1.20403706043074,1.68667085150125,5.64107757067426,0.595931259876307,0.515121388051952
296,1.203896,1.20355149315683,1.6866708502039,5.64853360440377,0.595702024486265,0.514892147479984
296.378633541847,1.203896,1.20283929388466,1.68667084760958,5.65948616213021,0.595363892391498,0.514554024891201
296.735302162994,1.203896,1.20216980639124,1.68667084465598,5.66976822784394,0.595044488555839,0.51423464258564
297.039972715688,1.203896,1.20159781864156,1.68667084159419,5.67852430340816,0.594771694862282,0.513961878582327
297.344643268383,1.203896,1.20102506723148,1.68667083760517,5.68725550684639,0.59449802561458,0.513688250968738
297.706669278916,1.203896,1.20034293085926,1.68667083070288,5.69759800182309,0.594171096753022,0.513361389282187
298,1.200104,1.19978867188394,1.68667082233985,5.7059520976532,0.593905679875742,0.513096038323342
298.328780870637,1.200104,1.19916547195784,1.68667080858937,5.71528819327243,0.593607237476278,0.512797644672198
298.648104163393,1.200104,1.1985579188247,1.68667078957385,5.72432769502884,0.593315469127707,0.512505912304809
298.967427456149,1.200104,1.19794784933674,1.68667076428879,5.73333944231471,0.593022638490366,0.512213103983635
299.324265490785,1.200104,1.19726295551832,1.68667072852421,5.74337692460615,0.59269464125195,0.511885112188621
299.703458258355,1.200104,1.1965316387618,1.68667068267658,5.75400492937043,0.592344332102524,0.511534781779928
300,1.196312,1.19595762883572,1.686670642444,5.76228879205572,0.592070246621456,0.51126066079967
300.356084136576,1.196312,1.19526695629948,1.68667059124072,5.77220388363446,0.591742414205355,0.510932799212293
300.713261440696,1.196312,1.19457435743146,1.68667053927451,5.78211428114937,0.591415010475398,0.510605364202752
301.051174007147,1.196312,1.19392151429267,1.68667049175142,5.79145786167523,0.591108459471456,0.510298782092734
301.442778129153,1.196312,1.19317128235393,1.68667044104012,5.80224708289748,0.590759907975964,0.509950193316597
301.78291125952,1.196312,1.19252855521838,1.68667040248899,5.8115847047403,0.590463639657132,0.509653892211615
302,1.192516,1.19212424837935,1.68667038115396,5.81752837600629,0.590278691737412,0.509468924329664
302.347263731787,1.192516,1.19148968265005,1.68667035303608,5.82701063156468,0.589991593755782,0.509181803683844
302.67626255358,1.192516,1.19090530730381,1.68667033370403,5.8359659479888,0.589730068140579,0.508920264896302
303.061345109152,1.192516,1.19024635573934,1.6866703202425,5.84641422680901,0.589437989146321,0.508628183371675
303.431943668074,1.192516,1.18964167009757,1.6866703160887,5.85643670608739,0.589173787771885,0.50836399571617
303.750015890834,1.192516,1.18914823503509,1.68667031848291,5.86501427054374,0.588960097397597,0.508150332318138
304,1.188724,1.18877795626512,1.68667032343021,5.87174063267001,0.588800236187311,0.507990500383309
304.360955681285,1.188724,1.18827116052587,1.68667033374182,5.88143073690036,0.588582706539271,0.507772996115513
304.721911362569,1.188724,1.18779691551549,1.68667034585895,5.89109610367958,0.588379800085849,0.507570110765338
305.065814244353,1.188724,1.18737394109283,1.68667035748905,5.90028330429073,0.588197728554192,0.507388054238551
305.409717126137,1.188724,1.18697692968519,1.68667036808494,5.90945076207691,0.588026155833609,0.507216490288023
305.74083502767,1.188724,1.18661664300082,1.68667037665489,5.91825982779564,0.587869543815589,0.507059879508039
306,1.186416,1.18634787241209,1.68667038205039,5.92514323328933,0.58775121508788,0.506941547244595
306.363767201522,1.186416,1.18598735085604,1.68667038769705,5.93478870878317,0.587590664935602,0.506780997101586
306.686537505358,1.186416,1.18568106779563,1.68667039098612,5.9433319455699,0.587453087664439,0.506643419019758
307.009307809194,1.186416,1.18538492020279,1.68667039284967,5.95186143453226,0.5873180561388,0.506508385723382
307.363809679134,1.186416,1.18506850174077,1.68667039350197,5.96121406032258,0.587171627105724,0.506361953410087
307.666803774839,1.186416,1.18480330528544,1.68667039312601,5.96919525967134,0.58704811932667,0.506238441523628
308,1.18468,1.184515309088,1.68667039198324,5.97795889843134,0.586912731114124,0.506103047548631
308.395455858685,1.18468,1.18417622511035,1.68667039003707,5.98834241232476,0.58675154697759,0.505941858780304
308.777260782252,1.18468,1.18384986523753,1.68667038795739,5.99834936373007,0.586596312243954,0.505786620563942
309.089235548699,1.18468,1.18358308946022,1.68667038633555,6.0065128993858,0.586468922981139,0.505659229373719
309.576219991587,1.18468,1.18316556096259,1.68667038422747,6.01923220726938,0.586268700782347,0.50545900626657
309.788165928604,1.18468,1.18298329259979,1.68667038352018,6.02475883834889,0.586181760529287,0.50537206658326
310,1.182944,1.18280077075451,1.68667038294636,6.03027704157199,0.586094728445939,0.505285035478075
310.328473709074,1.182944,1.18251709139895,1.68667038229701,6.0388227617367,0.585958837104128,0.505149144565492
310.656947418148,1.182944,1.18223269921171,1.68667038189527,6.04735517669397,0.585822711978419,0.505013019868695
311.010519385624,1.182944,1.18192593210807,1.6866703816847,6.05652462937894,0.585676777028809,0.504867085383009
311.33997883383,1.182944,1.18163964908227,1.68667038164873,6.06505484040142,0.585540147277889,0.504730456066952
311.681528519611,1.182944,1.18134259256303,1.68667038173103,6.07388389269304,0.585398273248679,0.50458858248968
312,1.181208,1.18106550844275,1.6866703818829,6.08210333304953,0.585266742191223,0.504457053245023
312.317868579506,1.181208,1.18078896781745,1.68667038206611,6.09029468329578,0.585135202681991,0.504325528889616
312.679652072669,1.181208,1.18047433625865,1.68667038207851,6.09960247654303,0.584984992934484,0.504175348660452
312.976407283656,1.181208,1.18021636412467,1.68667038148464,6.10722513426898,0.584862366559735,0.504052757714746
313.273162494644,1.181208,1.17995843849044,1.68667037971122,6.11483688164289,0.584739654635675,0.503930092723186
313.690485639015,1.181208,1.17959555825496,1.6866703736212,6.12552273209585,0.584565758851833,0.503756285100712
314,1.179472,1.17932597963379,1.6866703648257,6.13343408606865,0.584436658549609,0.503627264355832
314.302524685378,1.179472,1.17906172987336,1.68667035116215,6.14115524523609,0.584309941153258,0.503500599662547
314.62428623926,1.179472,1.17877934610234,1.68667032978394,6.14935482111402,0.584173432056555,0.503364133711263
314.946047793141,1.179472,1.17849503683638,1.68667030058009,6.15754135622556,0.584035865981776,0.503226594593157
315.287134736889,1.179472,1.17819103670833,1.68667026099532,6.16620522624208,0.583889325810718,0.50308006170354
315.642035811725,1.179472,1.1778716014712,1.68667021121994,6.17520418692368,0.583735055600277,0.502925771316597
316,1.17774,1.17754644084996,1.6866701540618,6.18426434688587,0.583578984644179,0.502769650818697
316.360869884629,1.17774,1.17721668234472,1.68667009238169,6.19338120853769,0.583423027058535,0.502613657393149
316.685748316795,1.17774,1.17691978279024,1.68667003616336,6.20157435824106,0.583283936201689,0.502474532293448
317.078500848599,1.17774,1.17656394215801,1.68666997057899,6.21146109987001,0.583120237801228,0.502310790545346
317.414979824781,1.17774,1.17626511234865,1.6866699188328,6.21991575858562,0.58298655071548,0.502177065265286
317.69393654196,1.17774,1.17602416722217,1.68666988037596,6.22691453915732,0.582880793307725,0.502071275989873
318,1.176004,1.17576961660594,1.68666984385421,6.23458283984754,0.582771721315009,0.501962170363335
318.349016726196,1.176004,1.17549560743054,1.68666981048758,6.24331451590821,0.582659060352558,0.501849482549268
318.651396604794,1.176004,1.17527561970684,1.68666978928139,6.2508691896161,0.582572321836856,0.501762729488187
319.042468947101,1.176004,1.17502002776407,1.68666977261878,6.26062704575138,0.582476516428741,0.50166692029372
319.318745315963,1.176004,1.17486198046627,1.68666976783214,6.26751290933189,0.582421834354984,0.501612247859393
319.595021684825,1.176004,1.17472451972903,1.68666976823006,6.27439333441798,0.582378114314423,0.50156854948855
320,1.174268,1.17456277923388,1.68666977642948,6.28447092516252,0.582332841712505,0.501523330037061
320.336600777186,1.174268,1.17446555619239,1.68666978788512,6.29284144363518,0.582312878305993,0.501503395164319
320.642291012346,1.174268,1.17440639492631,1.68666980002528,6.30044034381985,0.582307934852603,0.501498473818782
321.00936747018,1.174268,1.17437049586309,1.68666981489871,6.30956318564896,0.582315880721002,0.501506440162851
321.364534100442,1.174268,1.17436960325009,1.68666982810937,6.31838958198319,0.582337122193135,0.501527693559061
321.67193408787,1.174268,1.17439297179396,1.68666983782124,6.32602973708143,0.582365060476195,0.501555634470908
322,1.174292,1.17443954232592,1.68666984604848,6.3341854298059,0.58240198714788,0.501592556123019
322.404264817431,1.174292,1.17452281448456,1.6866698531667,6.34423942116681,0.582456117664164,0.501646686260334
322.736064350737,1.174292,1.17460847024854,1.68666985677152,6.35249541712269,0.582506571827669,0.501697139009475
323.003434613896,1.174292,1.17468644910446,1.68666985839555,6.35915147952153,0.582549307161678,0.501739872308954
323.333965709304,1.174292,1.17479134042806,1.68666985905994,6.36738427164171,0.582603994980859,0.501794556303575
323.687862043236,1.174292,1.17491115318493,1.68666985844988,6.3762047397289,0.58266486304819,0.501855418401088
324,1.174988,1.17502100575887,1.68666985709442,6.38398956266599,0.582718974236582,0.501909522899398
324.426051237202,1.174988,1.17517428120949,1.68666985456732,6.39462341180396,0.582792296680127,0.501982839262025
324.656259990975,1.174988,1.17525776019541,1.68666985309588,6.40037308140003,0.582832216803258,0.50202275674144
324.886468744748,1.174988,1.17534127366555,1.68666985166278,6.40612548069863,0.582872012710185,0.502062550552623
325.216037000942,1.174988,1.17546046156417,1.68666984980619,6.41436540871532,0.582927925684739,0.502118461652116
325.545605257135,1.174988,1.17557887272995,1.68666984829267,6.42261089813841,0.582983322637841,0.502173858306926
325.910715384467,1.174988,1.1757089564525,1.68666984708348,6.43175204557371,0.583044918045446,0.502235455600688
326,1.17568,1.17574058971999,1.68666984686149,6.43398846298052,0.583059846419961,0.502250384100476
326.347454030345,1.17568,1.17586306951866,1.68666984624187,6.44269537680707,0.58311718670461,0.502307720651549
326.68215803616,1.17568,1.17598022118504,1.68666984600187,6.45108848519509,0.583172409054075,0.502362936222899
327.016143699912,1.17568,1.17609647719337,1.68666984618303,6.45946912039502,0.583227893576827,0.502418410379508
327.393681470788,1.17568,1.17622737930177,1.6866698471159,6.46894926323044,0.583289824073939,0.50248032416022
327.729748036144,1.17568,1.1763437076871,1.68666984891328,6.47739396529971,0.583345208627593,0.502535688725295
328,1.176376,1.17643730249417,1.68666985129518,6.48418891331646,0.583390392675632,0.502580854081361
328.360753441437,1.176376,1.17656255878341,1.68666985623514,6.49326498929723,0.583450472344376,0.502640917443313
328.705109799829,1.176376,1.17668272037974,1.68666986323748,6.5019345776954,0.583508013895647,0.502698447748451
329.015992100267,1.176376,1.17679189310321,1.68666987164734,6.50976649904573,0.58356100915264,0.502751437303727
329.326874400705,1.176376,1.17690183275869,1.68666988201021,6.51760329376081,0.583614089307457,0.502804516805849
329.689924890844,1.176376,1.17703121943743,1.68666989631266,6.5267613696933,0.583675880294056,0.502866314587592
330,1.177072,1.17714247657858,1.6866699099791,6.53458843540614,0.58372934170014,0.502919788055056
330.31591838231,1.177072,1.17725629770219,1.68666992469587,6.54256806470061,0.58378368077432,0.502974135645703
330.741514583243,1.177072,1.17740966605298,1.68666994470963,6.55332608878191,0.583855317225884,0.50304578426894
331.09061452917,1.177072,1.1775346194721,1.68666996043947,6.56215734675391,0.583913514811097,0.503103992278675
331.383732160483,1.177072,1.17763821182268,1.68666997267463,6.56957713851267,0.583961099349199,0.503151585732475
331.845274064607,1.177072,1.17779725360325,1.68666998937204,6.58126887853691,0.584031875203964,0.503222375575957
332,1.177768,1.17784905704812,1.68666999412581,6.58519065417119,0.584054758458219,0.503245263175148
332.261117114911,1.177768,1.17793429880317,1.68667000106706,6.5918115830133,0.584092228487479,0.503282738752918
332.590934698474,1.177768,1.17803733586424,1.68667000778129,6.60017883490514,0.584136070813124,0.503326585832352
332.929610745644,1.177768,1.17813674816218,1.68667001223984,6.60877558259722,0.584176862196247,0.503367378883547
333.222862449815,1.177768,1.17821680191362,1.6866700141709,6.61622291830487,0.584209485876539,0.503400000828063
333.516114153986,1.177768,1.17829065532943,1.68667001446713,6.62367335585871,0.584238769530702,0.503429279261324
333.889737491366,1.177768,1.17837507680649,1.68667001286394,6.63316981476292,0.584270407041802,0.50346090420332
334,1.17846,1.17839784042033,1.68667001205578,6.63597316933524,0.584278793382718,0.503469286496774
334.323827480087,1.17846,1.17845894824127,1.6866700090954,6.64420813975855,0.584301342749116,0.503491828361497
334.646610847885,1.17846,1.17851142167843,1.68667000566529,6.65241904530362,0.584319925747471,0.503510405041712
334.996921945392,1.17846,1.17855923881153,1.68667000188304,6.66133258373495,0.584335658699036,0.503526132787401
335.369574279872,1.17846,1.17860046278355,1.686669998217,6.67081680633499,0.584349387139353,0.503539858051244
335.686009016187,1.17846,1.17862847930581,1.68666999561403,6.67887171996853,0.584358387720528,0.503548858281012
336,1.178672,1.17865074715492,1.6866699935817,6.68686549559729,0.584364722061106,0.503555194355516
336.373665177083,1.178672,1.17867116868885,1.68666999185917,6.69637955406787,0.584370868317404,0.503561340944218
336.696198905413,1.178672,1.17868443910131,1.68666999090914,6.7045924498161,0.584375015407895,0.503565488495995
337.026279399845,1.178672,1.17869472817468,1.68666999037599,6.71299805016261,0.584377585636899,0.503568059407869
337.356359894278,1.178672,1.1787024847497,1.68666999021119,6.72140404468792,0.584379893047642,0.503570367757876
337.682332527916,1.178672,1.17870836647688,1.68666999033301,6.72970572298704,0.584382234570535,0.503572710503461
338,1.178704,1.17871297485868,1.68666999064906,6.73779613537674,0.584383684548852,0.503574161918194
338.333804524237,1.178704,1.17871712271077,1.68666999110981,6.74629773518211,0.584385196294511,0.503575674752271
338.701949212081,1.178704,1.17872133266516,1.68666999167925,6.75567414655129,0.58438763434393,0.503578113785558
339.042761326969,1.178704,1.1787251906108,1.68666999219474,6.76435462734953,0.584389391036301,0.503579871131746
339.380314901206,1.178704,1.17872915025,1.68666999264725,6.77295230638053,0.584391176742267,0.503581657181745
339.747127658947,1.178704,1.17873370829551,1.6866699930421,6.78229544686999,0.584394002450844,0.50358448284479
340,1.178736,1.17873702323453,1.68666999324909,6.78873654695683,0.584395683768231,0.503586163898232
340.360217601443,1.178736,1.17874198053469,1.68666999345785,6.79791213934173,0.58439779610295,0.503588276123989
340.667515662073,1.178736,1.17874640497175,1.68666999356703,6.80573994172973,0.584400289300599,0.503590769203524
340.974813722702,1.178736,1.17875097796685,1.68666999362385,6.81356794450569,0.584402772378794,0.503593252135647
341.361453004223,1.178736,1.17875688844204,1.68666999363711,6.82341736070066,0.584405204054429,0.50359568358078
341.712312140016,1.178736,1.1787623462882,1.68666999360926,6.83235556993978,0.584408032351219,0.503598511616304
342,1.178764,1.17876685133954,1.68666999356945,6.83968468097123,0.584410434255581,0.503600913279712
342.338409218024,1.178764,1.17877215177026,1.68666999351532,6.84830621351244,0.584412569871379,0.503603048714868
342.676818436047,1.178764,1.17877742869544,1.68666999346452,6.85692799262642,0.584415030377449,0.503605509101327
343.005711472174,1.178764,1.17878252010445,1.68666999342609,6.86530755970995,0.584417799029002,0.503608277707935
343.417960785106,1.178764,1.17878884169324,1.68666999339902,6.8758112367673,0.584420387266438,0.503610866009963
343.759262700263,1.178764,1.17879402587674,1.68666999339441,6.88450752062316,0.584422845442963,0.503613324362158
344,1.178796,1.1787976588221,1.6866699933986,6.8906415897419,0.58442488387921,0.503615365131773
344.374796828986,1.178796,1.17880328242111,1.68666999337582,6.9001918025835,0.584427311975826,0.503617821837527
344.718803741501,1.178796,1.17880840240381,1.6866699929508,6.9089577182882,0.584429368647256,0.50361992412256
345.05620263763,1.178796,1.17881332398546,1.68666999123609,6.91755547437804,0.584431828397162,0.503622449526383
345.37278674809,1.178796,1.17881770932745,1.68666998717777,6.92562302916772,0.584433260590665,0.503623964860157
345.766120009896,1.178796,1.1788224475964,1.6866699763082,6.93564662862375,0.58443389226612,0.503624733007812
346,1.178824,1.17882459315166,1.68666996527867,6.94160684502642,0.58443402127265,0.503624955281735
346.299569542925,1.178824,1.17882614948601,1.6866699442933,6.94924114902352,0.584432984476544,0.503623998669801
346.689976768556,1.178824,1.17882517726803,1.68666990273728,6.95919034347317,0.584428704649845,0.503619796037667
347.046175650423,1.178824,1.17882020882403,1.68666984931627,6.96826751274542,0.584423049962718,0.503614178397204
347.349317931817,1.178824,1.17881227678373,1.68666979229324,6.97599226810817,0.584416550679839,0.503607680180316
347.713250156934,1.178824,1.17879805167327,1.68666971140972,6.98526547005256,0.584406523468033,0.50359761023758
348,1.178856,1.17878363995206,1.68666964028394,6.99257139621297,0.584398715336387,0.503589736544093
348.298775461871,1.178856,1.17876666060841,1.68666956209297,7.00018305826371,0.584391670088238,0.503582645000608
348.700802730201,1.178856,1.17874376222159,1.68666945551096,7.01042416325516,0.584385061312339,0.503575970578097
349.041022300807,1.178856,1.17872845590078,1.68666936846315,7.0190900616879,0.584385707550879,0.503576559077217
349.346764810298,1.178856,1.17872192607008,1.68666929565955,7.02687753376228,0.584393904819069,0.503584703602911
349.681278595286,1.178856,1.17872739491957,1.68666922438521,7.03539815487013,0.584412634619575,0.503603375857042
350,1.178884,1.17874987539189,1.68666916654786,7.04351758691569,0.584443125155011,0.50363381421492
350.337069415726,1.178884,1.17879783739317,1.68666911767944,7.05210665854055,0.584492367216058,0.503683017302473
350.653599380966,1.178884,1.17887104629159,1.68666908417914,7.06017571489222,0.584555962991057,0.503746590351594
351.038238472498,1.178884,1.1790042158401,1.68666905980881,7.06998751273058,0.584658847887429,0.50384947024669
351.31131322906,1.178884,1.1791324580825,1.68666905286798,7.07695922088828,0.584751138133531,0.503941775108444
351.584387985621,1.178884,1.17929153017648,1.68666905363834,7.08393709278101,0.584859546544641,0.504050215892007
352,1.178916,1.17959683201574,1.68666906681331,7.09457187171666,0.58505496589431,0.504245719093406
352.342973290786,1.178916,1.17990816951703,1.68666908495704,7.10336408892613,0.585244433280189,0.504435240865434
352.646008242912,1.178916,1.18022767198744,1.6866691034149,7.11114682360565,0.585431383109943,0.504622238773258
352.9984102253,1.178916,1.18064941559141,1.68666912476518,7.12021673477255,0.585668849135244,0.504859759978666
353.350812207688,1.178916,1.18112114070245,1.68666914326553,7.12930976514005,0.58592634973736,0.505117313931826
353.657296854103,1.178916,1.18156783855071,1.68666915521512,7.13723855654777,0.586164084630737,0.50535509271227
354,1.18166,1.18210217564644,1.68666916247758,7.14612868947646,0.586441318570429,0.505632371289772
354.37562256358,1.18166,1.18272310265543,1.6866691617075,7.15590408290535,0.58675679825932,0.505947888782741
354.689600540023,1.18166,1.18326474061632,1.68666915347357,7.16410147436032,0.587027601112582,0.506218713273633
355.000427255654,1.18166,1.18381647726369,1.68666913846852,7.17224095846713,0.587299125769394,0.506490248376565
355.331488379602,1.18166,1.18441656288589,1.6866691154217,7.18093756803234,0.587591048397426,0.506782167782139
355.662549503549,1.18166,1.18502527794321,1.68666908603306,7.18966272715492,0.587885179262308,0.507076277954537
356,1.185404,1.18565104277675,1.68666905107771,7.19858598699694,0.588185372488415,0.507376432511713
356.351412213069,1.185404,1.18630567021381,1.68666901153537,7.20791051212393,0.58849820601471,0.50768923777414
356.702824426138,1.185404,1.18696191683758,1.68666897121964,7.21726786668395,0.588812603089418,0.508003606709742
356.988678792747,1.185404,1.18749682288076,1.68666893934037,7.22490385767825,0.589069254136171,0.508260235415372
357.358256425805,1.185404,1.18819071350766,1.68666890101269,7.23480878058567,0.589403096540022,0.508594050429519
357.626705876462,1.185404,1.18869743841421,1.68666887609224,7.24202644969422,0.589648643608059,0.508839579246015
357.895155327118,1.185404,1.1892076175765,1.68666885419262,7.24926366764647,0.589897226309999,0.509088145632932
358,1.189148,1.18940807211644,1.6866688465422,7.25209555867353,0.589995125817017,0.509186039469051
358.372114958391,1.189148,1.19012647895915,1.68666882377731,7.26217101281405,0.590347175600586,0.509538073271137
358.731020983585,1.189148,1.19083226193631,1.6866688085382,7.27192552519461,0.590695822665633,0.509886712024921
359.057984958573,1.189148,1.19148901918837,1.68666880035065,7.28084394781767,0.591021930913218,0.510212820306768
359.414351525009,1.189148,1.19222254228102,1.68666879717577,7.29060002402894,0.591386737385863,0.510577636884591
359.770718091445,1.189148,1.19297689005255,1.68666879914711,7.30039425870811,0.591763043686602,0.510953965845336
360,1.192892,1.19347405812886,1.68666880255638,7.3067164384785,0.592011172508325,0.511202114534575
360.335469948206,1.192892,1.19421874818053,1.68666880955079,7.31599656871172,0.592381719332458,0.511572679009246
360.670939896413,1.192892,1.19498390986982,1.68666881776637,7.32531311076226,0.592761311153018,0.511952285716629
361.054866211911,1.192892,1.19588373586043,1.68666882731391,7.33602123058705,0.593206478860873,0.512397466122713
361.40243867652,1.192892,1.19671892761145,1.6866688351682,7.34575869018804,0.593617034302893,0.51280802803826
361.755262066802,1.192892,1.19758456411352,1.68666884179956,7.35568624932539,0.594040432972362,0.513231427236128
362,1.197704,1.19819428905558,1.68666884547187,7.36259841527448,0.594337854546129,0.513528844006037
362.357286145029,1.197704,1.19909605086997,1.68666884951947,7.37272788795342,0.594775620033121,0.513966585049429
362.728863153189,1.197704,1.20004601432263,1.68666885260639,7.38331169091214,0.595234340358914,0.5144252600676
363.030863501598,1.197704,1.20082532327762,1.68666885512913,7.39195099705813,0.595609955735798,0.51480082127137
363.332863850007,1.197704,1.20160968103847,1.68666885878025,7.40062400339738,0.595986990930502,0.515177784520246
363.727652460522,1.197704,1.20264083645254,1.68666886759495,7.41201288131565,0.596481073449048,0.515671742497591
364,1.202932,1.20335516792361,1.68666887821203,7.41990348127896,0.596823480429978,0.516014047850243
364.321839449174,1.202932,1.20420193632535,1.68666889787711,7.4292638205547,0.59722946989375,0.516419957002312
364.66128856035,1.202932,1.20509801620583,1.68666892920939,7.43917853609913,0.597658555911025,0.516848979350767
365.000737671526,1.202932,1.2059973440553,1.68666897274174,7.44913673294073,0.59808949556399,0.517279881865102
365.347051608557,1.202932,1.20691845849813,1.68666902980945,7.45934129390569,0.598531156447912,0.51772153797827
365.72858389038,1.202932,1.2079374388819,1.68666910590219,7.47063641690384,0.599018212713394,0.518208635473718
366,1.20816,1.20866459468119,1.68666916657643,7.47870537880602,0.599364808890653,0.518555288836658
366.320638283474,1.20816,1.20952500498986,1.68666924236391,7.48827390950643,0.599773778014907,0.518964303087973
366.675661176695,1.20816,1.2104771936432,1.68666932758766,7.49891432495364,0.600223114316667,0.519413692066383
367.035008421991,1.20816,1.21143680816919,1.68666941119873,7.50973312347913,0.600672022598791,0.51986265584802
367.35434059584,1.20816,1.21228219325717,1.68666948032063,7.51938801547322,0.601064437447979,0.520255121045847
367.67367276969,1.20816,1.21311656231189,1.68666954232892,7.52908083410456,0.601447588454135,0.520638322444451
368,1.213392,1.21395330210494,1.68666959653055,7.53902444844,0.601827078707999,0.521017861942503
368.314152361174,1.213392,1.21473902889517,1.68666963862945,7.54863292218996,0.602179564682086,0.521370381833277
368.628304722349,1.213392,1.21550068338528,1.68666967003335,7.55827550659586,0.602516916404798,0.521707755571801
368.984504579701,1.213392,1.21632945748069,1.68666969246569,7.56924839054654,0.602878186071688,0.522069032364353
369.340704437053,1.213392,1.21711543660046,1.68666970152044,7.5802614167385,0.603216042158594,0.522406872425731
369.678155812469,1.213392,1.2178160259997,1.68666969919731,7.59072968461988,0.603513324874675,0.522704114278287
370,1.21862,1.21844148812364,1.68666968911081,7.60074345230297,0.603775350515229,0.522966079073744
370.4025856799,1.21862,1.21916335983582,1.68666966956252,7.61330715576404,0.604075517837542,0.523266199850408
370.743116986567,1.21862,1.21972210708267,1.6866696504052,7.62396448958721,0.60430716782885,0.523497817529013
371.082784109031,1.21862,1.22023447283395,1.6866696314096,7.6346200617126,0.604519124253053,0.523709750000667
371.3667771923,1.21862,1.22063094330269,1.68666961686722,7.64354701174596,0.604684046496737,0.523874660014079
371.650770275568,1.21862,1.22100106590417,1.68666960426016,7.65248912687658,0.604839526257004,0.524030136043133
372,1.221392,1.22142432039666,1.68666959190045,7.66350476200471,0.605018932056956,0.524209548810478
372.385605923322,1.221392,1.2218571066005,1.68666958228025,7.67569094631053,0.605205203504099,0.524395820612212
372.683225270101,1.221392,1.22217089542999,1.68666957747054,7.68511207917556,0.605343192803323,0.524533811422725
372.980844616879,1.221392,1.22247066534104,1.68666957466404,7.6945460953529,0.605476967741113,0.524667589204783
373.417463635546,1.221392,1.22289146604776,1.68666957358607,7.70840848582012,0.605667998048595,0.524858626608742
373.688361764409,1.221392,1.22314456881244,1.68666957436022,7.71702225187372,0.605785398232361,0.524976033255776
373.959259893271,1.221392,1.22339373610759,1.68666957593642,7.72564570300294,0.605902207226708,0.525092850534272
374,1.223244,1.2234309638948,1.68666957622625,7.7269434065016,0.605919712645477,0.525110356768343
374.203700533643,1.223244,1.22361643067721,1.68666957782306,7.73343516445379,0.606007102700786,0.525197751011483
374.630515028148,1.223244,1.22400300780044,1.68666958159086,7.74705479121543,0.606190823185173,0.525381478807026
375.086277146843,1.223244,1.22441558857651,1.68666958551162,7.76162411589872,0.60638871510178,0.525579375730839
375.455187955623,1.223244,1.22475085098085,1.68666958816708,7.77343678244014,0.606549045894904,0.52573970784011
375.723122510188,1.223244,1.22499540011976,1.68666958969082,7.78202723297906,0.606666444156204,0.525857105175129
376,1.225096,1.22524909253205,1.68666959089061,7.79091424826155,0.606788513352603,0.525979171952425
376.401310462738,1.225096,1.22561845872588,1.68666959203277,7.8038130745769,0.606965190783005,0.526155848143356
376.74399026857,1.225096,1.2259352005785,1.68666959256686,7.81484417568504,0.60711653472956,0.526307191101571
377.064998758682,1.225096,1.22623278537763,1.68666959279203,7.82519171034886,0.607259144854957,0.526449800372056
377.393795400765,1.225096,1.22653820888018,1.68666959282257,7.83580443546027,0.607404676637588,0.526595331366753
377.774912410879,1.225096,1.22689267864874,1.68666959268932,7.84812385047142,0.607573216174658,0.526763870129933
378,1.226952,1.22710211210608,1.68666959255804,7.85540872599092,0.607673216283864,0.526863869856529
378.313200416627,1.226952,1.22739349613251,1.68666959234232,7.86555651889527,0.607812046624314,0.527002699689449
378.706225378325,1.226952,1.2277589344571,1.68666959205901,7.87830905519534,0.607985325422514,0.527175977990174
379.080571819004,1.226952,1.22810668615892,1.68666959181415,7.89047452769942,0.608151022594969,0.527341674871626
379.381194165099,1.226952,1.2283857035707,1.68666959165277,7.90025754657224,0.608283905656166,0.527474557859057
379.823169219224,1.226952,1.22879554046122,1.68666959148582,7.91466225007027,0.608478268522199,0.527668920934532
380,1.228804,1.22895940456968,1.68666959144223,7.92043267944307,0.608556350608565,0.527747001828395
380.26128374069,1.228804,1.22920143602073,1.68666959140363,7.9289665715322,0.608671972955303,0.527862613151494
380.624766430761,1.228804,1.22953799416689,1.68666959153802,7.94085342567306,0.608832037787085,0.52802265176843
380.96374355943,1.228804,1.22985178869739,1.68666959231971,7.95195459478818,0.608981224303212,0.528171800716831
381.317187879424,1.228804,1.23017904214726,1.68666959470439,7.96354568386603,0.609137915341269,0.52832843700694
381.630521246687,1.228804,1.23046940227007,1.68666959920571,7.97383515893454,0.609276677556284,0.528467135549908
382,1.230656,1.23081244773691,1.68666960909863,7.98598508149885,0.609440673154245,0.528631039979108
382.28247917729,1.230656,1.23107554425595,1.68666962140288,7.99528632686883,0.609567520324174,0.528757839136919
382.564958354579,1.230656,1.23133972824805,1.68666963889447,8.00459821802573,0.60969506299217,0.528885343567255
382.963721507423,1.230656,1.23171520132783,1.68666967345816,8.01776163838841,0.609875776990187,0.529066023940171
383.314027271024,1.230656,1.23204806269016,1.6866697134813,8.02934317598514,0.610036748182749,0.529226989507487
383.613059913745,1.230656,1.23233462070981,1.68666975416224,8.03924279791994,0.610175123694736,0.529365381425447
384,1.232508,1.23270841834532,1.68666981379758,8.05207088470365,0.61035362761371,0.52954393617913
384.28132098141,1.232508,1.23298164847425,1.68666986022709,8.06141037661387,0.610483423790507,0.529673759212071
384.562641962821,1.232508,1.23325514025834,1.68666990747339,8.07076078578483,0.610612474087221,0.529802837726733
384.954248562085,1.232508,1.23363392392931,1.68666997191162,8.08379492696037,0.610787682843767,0.529978087613449
385.291542411466,1.232508,1.23395544857459,1.68667002385503,8.09503799318105,0.610933560561866,0.530124001924113
385.613729300792,1.232508,1.23425539476311,1.68667006862888,8.10579154200355,0.611067493775998,0.530257970461119
385.940794590872,1.232508,1.23454945312398,1.68667010788745,8.11672150646386,0.61119495498408,0.530385467164034
386,1.23436,1.23460129260141,1.68667011424035,8.1187014676192,0.611216971059251,0.53040748666324
386.29602704564,1.23436,1.23485285992411,1.68667014224962,8.12860753073899,0.611322226424867,0.530512744928036
386.644204861336,1.23436,1.23512972706651,1.68667016700758,8.14027143467015,0.611434879908903,0.530625376247141
386.976651850925,1.23436,1.23537118439205,1.68667018292495,8.1514201662698,0.611528523485128,0.530718968140059
387.324161562062,1.23436,1.23559602034521,1.68667019318828,8.16308505950901,0.611610904698497,0.530801257792293
387.625677749757,1.23436,1.23576597701874,1.68667019902162,8.17321406342561,0.611670224679432,0.530860462387167
387.927193937451,1.23436,1.23591124445809,1.6866702047462,8.1833494171851,0.611717672080321,0.530907756307553
388,1.236212,1.23594255329556,1.68667020646919,8.18579760179727,0.611727303267456,0.530917355000066
388.364030312745,1.236212,1.23607725600154,1.68667021961079,8.19804264800975,0.611765762981982,0.530955695373724
388.678663527926,1.236212,1.23616532924618,1.68667023993457,8.20863063446451,0.611787943241496,0.530977797020215
388.993296743106,1.236212,1.23622904008064,1.68667027098373,8.21922169135788,0.611800470257378,0.530990273412143
389.390269856075,1.236212,1.23627836158794,1.6866703268492,8.23258730400199,0.611803549978022,0.530993337859612
389.7469609089,1.236212,1.2362969952792,1.68667039216718,8.24459802017813,0.611797121906352,0.530986951821419
390,1.236356,1.23629737498843,1.68667044566637,8.25311864565721,0.611787384893024,0.530977273789626
390.333933968889,1.236356,1.23628322145283,1.68667052231359,8.26436275993366,0.61176733739642,0.53095727481267
390.667867937777,1.236356,1.23625330566505,1.68667060204193,8.27560556491195,0.611739805019745,0.530929794611942
391.015544952024,1.236356,1.23620537183491,1.68667068428731,8.28730883262208,0.611702609452469,0.530892656845209
391.402114019919,1.236356,1.23613047193935,1.68667077037147,8.30031749277128,0.611647763999385,0.53083787903193
391.742538552194,1.236356,1.23604317080597,1.68667083816977,8.31176891878134,0.61158660968207,0.530776786283067
392,1.235852,1.23596184724252,1.68667088286728,8.32042612350736,0.611531316486231,0.530721537099933
392.389916649372,1.235852,1.23580934263183,1.68667093772314,8.3335301605285,0.611428938321943,0.530619186321506
392.738243811957,1.235852,1.2356381386382,1.68667097258632,8.34522770613734,0.611316504465719,0.53050674554048
393.116084678684,1.235852,1.23540878704318,1.68667099572774,8.35790475176443,0.611170658703913,0.530360851215361
393.439065940377,1.235852,1.23517215752959,1.68667100510921,8.36872965502239,0.611023617562395,0.530213728232392
393.857441869887,1.235852,1.23480475216475,1.68667100757298,8.38273281107135,0.610802460747461,0.529992399799731
394,1.235344,1.23466317183624,1.68667100720545,8.38749870813083,0.610719681459225,0.529909553883979
394.300648656764,1.235344,1.23433693135701,1.68667100699404,8.3975394130802,0.61053246708738,0.52972224827152
394.74112099411,1.235344,1.23379271561844,1.68667101389542,8.41222169896984,0.610228720631246,0.529418399724182
394.992482119216,1.235344,1.23344876967332,1.68667102421056,8.4205837879893,0.61004219166086,0.529231833267722
395.243843244322,1.235344,1.23308245171076,1.68667104018049,8.42893284981816,0.609847223536392,0.529036845795251
395.630711910171,1.235344,1.23247906661077,1.68667107625261,8.44175574612697,0.609531145972005,0.528720780123755
396,1.23228,1.231863821552,1.68667112250812,8.45396333629854,0.60921445551143,0.528404149608287
396.339835552004,1.23228,1.23126855655596,1.68667117250166,8.46516758675203,0.608912689921403,0.528102418970335
396.650485286304,1.23228,1.23070311674399,1.68667122161799,8.47538361519184,0.608627675634302,0.527817439561759
397.072012745882,1.23228,1.22990697095256,1.68667128930839,8.48920473960477,0.608228528700118,0.527418344272665
397.327417287184,1.23228,1.22940962659999,1.68667132897858,8.49755515449829,0.607980548994281,0.527170398099627
397.582821828486,1.23228,1.22890142254316,1.6866713664123,8.50588710003912,0.607726901929359,0.526916786066504
398,1.228256,1.22804781680365,1.6866714204802,8.51945572600577,0.607299284404038,0.526489226927733
398.353621563018,1.228256,1.22730015505006,1.68667145737885,8.53091633479809,0.606924396957475,0.526114373819429
398.63680019148,1.228256,1.22668390322172,1.68667148000847,8.54006605374908,0.606614147287768,0.525804142572479
399.08854436044,1.228256,1.22566450355494,1.68667150261825,8.55460907201331,0.606097763623687,0.525287767157684
399.322210438404,1.228256,1.2251178296075,1.68667150793689,8.56210493893796,0.605820748936773,0.525010744440655
399.555876516369,1.228256,1.22455679583396,1.68667150926047,8.5695820932827,0.605536467601416,0.524726445216847
399.871404592022,1.228256,1.22377516166063,1.68667150555572,8.57964822462297,0.605139725819692,0.524329661482883
400,1.224236,1.22344841081835,1.68667150255581,8.58374040890945,0.604973905551622,0.524163822147644
400.344043238115,1.224236,1.22255049867755,1.68667149158565,8.59465830907678,0.604519928685204,0.523709814723623
400.6665878001,1.224236,1.22167754067549,1.68667147906801,8.60485275742352,0.604081194061787,0.523271055818188
400.977556742835,1.224236,1.22080836131864,1.6866714665111,8.61464234530714,0.603645747406436,0.522835590777189
401.28852568557,1.224236,1.21991376927693,1.68667145460244,8.62439249668285,0.603200015114512,0.522389846155666
401.653290460507,1.224236,1.21883491515903,1.68667144248861,8.63577770124783,0.602666927858351,0.521856753854906
402,1.218416,1.21778343811743,1.68667143339833,8.64654640316863,0.602150113784819,0.521339944701769
402.32060468101,1.218416,1.21679186657688,1.68667142716586,8.65645739006649,0.60166526251485,0.520855093286592
402.628872247468,1.218416,1.21582387658424,1.68667142298801,8.66594377244742,0.601195275519905,0.520385107012023
402.937139813927,1.218416,1.21484425733329,1.68667142040311,8.67538726487826,0.600721694640004,0.519911527892019
403.284503838055,1.218416,1.21372958458691,1.68667141913877,8.68597653619993,0.600184393407146,0.519374230143315
403.633205114154,1.218416,1.21260228832889,1.68667141930217,8.69655079320265,0.599643955249494,0.518833797381778
403.947924372478,1.218416,1.21158011656502,1.68667142037088,8.70604632674221,0.599155596657522,0.51834544556508
404,1.211928,1.21141068447854,1.68667142061025,8.70761310172639,0.599074670436813,0.518264520205452
404.26037813761,1.211928,1.21056268750812,1.6866714219886,8.71542811231507,0.598669768587415,0.517859622121199
404.634612989304,1.211928,1.20934251563481,1.68667142425545,8.72660528312034,0.598088568199793,0.517278426183751
404.973640080082,1.211928,1.20823691412044,1.68667142631034,8.73667473927307,0.597563041879231,0.516752902678774
405.286272491036,1.211928,1.20721787654675,1.68667142801886,8.74591295212167,0.597078124872039,0.516267987002944
405.598904901989,1.211928,1.20619964113844,1.68667142944487,8.75510579671171,0.596593800949744,0.515783662952928
405.947779350613,1.211928,1.20506446993872,1.68667143065549,8.76531079849072,0.596054618853307,0.515244478665677
406,1.205436,1.20489465519256,1.68667143080299,8.76683346323911,0.595973922341562,0.515163781979737
406.261103246933,1.205436,1.20404596182039,1.68667143142417,8.77442784872808,0.595570199566832,0.514760058584442
406.589490123534,1.205436,1.20297940370101,1.68667143197113,8.78393442680224,0.595062534608833,0.514252392940423
406.905627660952,1.205436,1.20195338164581,1.68667143230544,8.79303925152057,0.594574766405454,0.513764624192488
407.22176519837,1.205436,1.20092793835265,1.68667143249917,8.80209787488045,0.59408694298128,0.513276800358248
407.573409448408,1.205436,1.19978779697254,1.68667143259624,8.81211966312633,0.593543746991831,0.512733604100519
407.940052547778,1.205436,1.19859931847624,1.68667143260629,8.82250806577565,0.592978125533775,0.5121679826144
408,1.198948,1.19840501069936,1.68667143260133,8.82420069910651,0.592885688554363,0.512075547461489
408.299737261112,1.198948,1.19743347510787,1.68667143254261,8.83263897245307,0.592423089986499,0.511612966798905
408.640942403382,1.198948,1.19632745544108,1.68667143221384,8.84219415632382,0.591895775549824,0.511085687063939
409.022599096263,1.198948,1.19509006659127,1.68667143070083,8.85281840363482,0.591306415193002,0.510496386462019
409.346445159284,1.198948,1.19403973288707,1.6866714272932,8.86178056698516,0.590805845456808,0.509995887417189
409.707222899899,1.198948,1.19286891480109,1.68667141934867,8.87170767730066,0.59024676930637,0.509436914784549
410,1.19246,1.19191790435528,1.68667140798995,8.87971939012839,0.589792745642652,0.508982990390506
410.32469810723,1.19246,1.19086179712598,1.68667138813867,8.88855813077029,0.589288237958529,0.508478556263445
410.643717966104,1.19246,1.18982208740497,1.68667135941866,8.89719462303128,0.588790401932046,0.507980774838334
410.962737824977,1.19246,1.18877966554675,1.68667132059852,8.90578372229916,0.588291176104152,0.507481582268424
411.310556170964,1.19246,1.18763945467456,1.68667126673209,8.91509400719505,0.587745674205203,0.50693608736699
411.687161836734,1.19246,1.18640028280068,1.68667119620519,8.92511096424819,0.587152735350711,0.506343114902517
412,1.185972,1.18536769256788,1.68667113016069,8.93338116047462,0.586659886158948,0.50585020573127
412.356321304665,1.185972,1.18418935499549,1.68667105031335,8.94274475461744,0.586100117238068,0.505290389529731
412.712802781996,1.185972,1.18301066011996,1.68667096964004,8.95205278813876,0.585542462446945,0.504732684867077
413.042685591825,1.185972,1.18192328093725,1.68667089760998,8.96061319637646,0.585031160619523,0.504221335233222
413.419082006264,1.185972,1.18069134285796,1.68667082189383,8.97031867378217,0.584456936280636,0.503647055417832
413.762827373159,1.185972,1.17957955462122,1.68667076134829,8.97912520465711,0.583942630524559,0.503132699300189
414,1.17948,1.17882270393477,1.68667072541873,8.98517011274712,0.583595087979832,0.502785124707338
414.362512528048,1.17948,1.17768675613914,1.68667068094077,8.99436111651113,0.583078520877548,0.502268531549448
414.689762113782,1.17948,1.1766878956478,1.68667065224205,9.0026088924929,0.582628660821104,0.50181866710145
415.047777085143,1.17948,1.17562985183878,1.68667063307466,9.01158027042814,0.582156231232382,0.501346258128487
415.436637528903,1.17948,1.17452801121536,1.68667062513734,9.02126559528951,0.581669728328524,0.50085981390268
415.759196787893,1.17948,1.17365534136863,1.68667062645809,9.02925498823687,0.581287110593055,0.500477278823771
416,1.172992,1.17302961831243,1.686670630418,9.03519417135809,0.581013425949881,0.500203671271919
416.360059331016,1.172992,1.17213577699558,1.68667063778115,9.04403624857789,0.580623713069428,0.499814030540546
416.720118662033,1.172992,1.17129101973092,1.68667064302756,9.05283445859332,0.580255447537712,0.499445821289963
417.029597066961,1.172992,1.17060202344471,1.68667064341962,9.06036346599155,0.579953420945385,0.499143827237883
417.339075471889,1.172992,1.16994454333631,1.68667063870607,9.06786320312396,0.579663903112641,0.49885432417423
417.687980981745,1.172992,1.16923715246007,1.68667062670833,9.076284863344,0.579350733661554,0.498541145924266
418,1.16882,1.16863114997567,1.6866706103235,9.0837873486125,0.579079907995746,0.498270290091509
418.331082884073,1.16882,1.16801168584759,1.68667058832867,9.09171959338862,0.578800932794242,0.497991297256573
418.66612409232,1.16882,1.16740587977604,1.68667056291414,9.0997176677484,0.578526824859669,0.497717169232165
419.001165300567,1.16882,1.16681805081723,1.68667053595249,9.10768747733585,0.578258938765935,0.497449260702291
419.343159094026,1.16882,1.16623383832533,1.68667050838784,9.11579431647699,0.577991233768697,0.497181530355417
419.660780270716,1.16882,1.16570374303898,1.68667048400031,9.12329835858812,0.57774832291089,0.496938593770101
420,1.165504,1.165149616323,1.68667046044401,9.1312866533994,0.577494197353092,0.496684439525787
420.368187282559,1.165504,1.16456161602932,1.68667043904163,9.13992736518022,0.577224561743626,0.496414782413055
420.756416661134,1.165504,1.16395714184428,1.68667042226795,9.14900569949774,0.576949223201412,0.496139429740268
421.084591983565,1.165504,1.16345954724886,1.6866704131376,9.156654233984,0.576723554192338,0.495913757409431
421.441868307894,1.165504,1.16293307848774,1.6866704083887,9.1649552127229,0.576485602702788,0.495675813336945
421.756328690321,1.165504,1.16248393597667,1.68667040825241,9.1722398032653,0.576284075466637,0.495474303957968
422,1.162188,1.16214559258262,1.68667041029391,9.17787105134008,0.576132689227733,0.495322937057695
422.376396965002,1.162188,1.16164009621414,1.68667041601611,9.18654720056621,0.575906263199024,0.495096522986382
422.712847386735,1.162188,1.16120583887906,1.68667042264793,9.19428031712858,0.575712039470612,0.494902303846378
423.053143281191,1.162188,1.16078294399379,1.68667042995875,9.20208127207667,0.575522866572516,0.494713128507929
423.379807955919,1.162188,1.16039150837436,1.68667043711182,9.20955101267037,0.575346602514596,0.494536854160451
423.706472630647,1.162188,1.16001311172207,1.68667044428668,9.21700300833782,0.575175588683406,0.494365820909839
424,1.1598,1.15968311275398,1.68667045090782,9.22368437808515,0.575026127202038,0.494216335244352
424.401978638773,1.1598,1.15924460742572,1.68667046087899,9.23281248725191,0.574825701765406,0.494015890383839
424.745433086506,1.1598,1.15888039798864,1.68667047083077,9.24059212945843,0.574657966110322,0.493848142454074
425.122267645247,1.1598,1.15848979480378,1.68667048366616,9.24910768513394,0.574477360795921,0.493667529399659
425.470042961224,1.1598,1.15813587030725,1.68667049735423,9.25694820365213,0.574311914905908,0.493502082821834
425.821213598178,1.1598,1.15778315874886,1.68667051275945,9.26484762177302,0.574145888527997,0.493336063271208
426,1.157772,1.1576048653224,1.68667052107126,9.26886257808354,0.574061799599269,0.49325198003602
426.383426642654,1.157772,1.15722420882938,1.68667053946454,9.2774578042679,0.57388100625796,0.493071194833891
426.802397845949,1.157772,1.15680902465413,1.68667055956242,9.2868260467031,0.573681732971819,0.492871932127755
427.082574526537,1.157772,1.15653064032725,1.68667057247696,9.29307692996325,0.573547827762377,0.492738034984947
427.362751207126,1.157772,1.15625083351293,1.68667058462598,9.29931662672694,0.573412487525719,0.492602703600367
427.765262267148,1.157772,1.155844971161,1.6866706002105,9.30826104028693,0.57321433678116,0.492404566904402
428,1.155748,1.15560545184855,1.68667060803558,9.31346639432175,0.573097119864642,0.492287358397517
428.30877168253,1.155748,1.15528639759737,1.68667061666366,9.32030108955597,0.572940657669954,0.492130903788313
428.636384874874,1.155748,1.15494198419038,1.68667062355455,9.32753724708741,0.572770470376637,0.491960721846502
428.963998067217,1.155748,1.15459049592236,1.68667062802867,9.33475701914832,0.572596154593392,0.491786407988466
429.349385197982,1.155748,1.15416672437806,1.68667063029487,9.34322850196861,0.572386194366373,0.491576444649298
429.684556825554,1.155748,1.15378823029209,1.68667062991195,9.35057682118612,0.572197946479499,0.491388188368406
430,1.15372,1.15342306229026,1.68667062794866,9.35747574207634,0.572016323181895,0.491206554669584
430.376986390695,1.15372,1.15297501857978,1.68667062422392,9.36569861926159,0.571794602092562,0.490984851570286
430.701213750016,1.15372,1.15257968441818,1.68667062012118,9.37275106785362,0.571599060391411,0.490789343343806
431.055146132714,1.15372,1.15213802789996,1.68667061433943,9.38042839986415,0.571381002376984,0.490571344121369
431.356436357225,1.15372,1.15175422672435,1.68667060753676,9.38694598765586,0.57119261975517,0.490383032558196
431.657726581737,1.15372,1.15136368078797,1.6866705978206,9.39344685883982,0.57100114203498,0.490191647852052
432,1.151172,1.1509123262891,1.68667058127363,9.40081138645642,0.570779669779395,0.489970303868045
432.392763251617,1.151172,1.15038482047621,1.68667055154893,9.40923473551015,0.570521872106633,0.489712601906699
432.711529181312,1.151172,1.14994937683938,1.68667051657594,9.41604911221857,0.570309321488083,0.489500107094647
433.141956818374,1.151172,1.14935123985523,1.68667045227822,9.42521870807553,0.57001737909624,0.489208200935743
433.403495949343,1.151172,1.14898236955652,1.6866704038332,9.43077226804689,0.569838512834214,0.489029330304101
433.665035080313,1.151172,1.1486098045078,1.68667034911048,9.43631196948756,0.569658705890074,0.488849495598583
434,1.14842,1.14812820692938,1.68667027180283,9.44338651720634,0.569427263237367,0.488617988929838
434.335596880808,1.14842,1.14764251965273,1.68667018948824,9.45045129217433,0.569196368016622,0.488387089193227
434.671055464923,1.14842,1.14715663240237,1.68667010571923,9.45749000310523,0.568968806549653,0.488159551091618
435.024641295522,1.14842,1.14664795904953,1.68667001807434,9.46488418668636,0.568733522470487,0.487924327730514
435.366097078654,1.14842,1.14616453433951,1.68666993473212,9.47200081443094,0.568513744007932,0.4877046495271
435.703815742104,1.14842,1.14569856788847,1.68666985268862,9.47901701450349,0.568306408942602,0.487497460770279
436,1.145668,1.14530354605427,1.68666977925065,9.48515249883215,0.568133533091721,0.487324745979566
436.368322857765,1.145668,1.1448349257697,1.68666968222075,9.49276013047781,0.567932773832707,0.487124117278567
436.663249603581,1.145668,1.1444812824292,1.686669597202,9.49883497260665,0.567785680158238,0.486977105825012
436.958176349398,1.145668,1.14414982577411,1.68666950416733,9.50489586512898,0.567651391340606,0.486842875209694
437.325702567625,1.145668,1.14377184357367,1.68666937641549,9.51243076351558,0.56750352020234,0.486695036506544
437.699170897278,1.145668,1.14343243624032,1.68666923429024,9.52006921988978,0.567378957939785,0.486570452857751
438,1.142916,1.14319533394724,1.68666911298859,9.52621038987417,0.567298682159975,0.486490119995412
438.42906846518,1.142916,1.1429190399604,1.68666893532847,9.5349547288229,0.567217435486144,0.4864088089919
438.696251331241,1.142916,1.14278698331294,1.68666882551773,9.54039297496057,0.567189160280909,0.486380483785835
438.963434197302,1.142916,1.14268812481646,1.6866687188694,9.5458274387875,0.567179073327809,0.486370338813934
439.287147051954,1.142916,1.14261599188412,1.68666859673348,9.55240859836803,0.567192182395281,0.486383366462393
439.610859906607,1.142916,1.14259999781554,1.68666848547136,9.55898875611022,0.567235970620084,0.486427060717483
439.959230033158,1.142916,1.14265067566257,1.68666838142124,9.56607218576779,0.567320718788171,0.486511693407842
440,1.14272,1.1426614753568,1.68666837046864,9.56690146916154,0.567333260689673,0.486524227165473
440.203849834208,1.14272,1.1427315239388,1.686668319944,9.5710493021104,0.567404452096897,0.486595381153661
440.548084515741,1.14272,1.14291347704795,1.68666825165893,9.57806076146332,0.567558557618476,0.486749453103691
440.867102859549,1.14272,1.14315833378928,1.68666820812205,9.58456972566288,0.567742116329777,0.486933020226041
441.186121203357,1.14272,1.14348141288561,1.68666818284731,9.59109299178246,0.567965722367218,0.487156680190589
441.559096789546,1.14272,1.14396346538138,1.68666817336,9.59874264582988,0.5682781371755,0.487469226469069
441.911671200896,1.14272,1.14452579008634,1.68666817890537,9.60600192481392,0.568624390076903,0.487815683383597
442,1.143464,1.14468302139159,1.68666818165009,9.60782545024139,0.568718610887621,0.487909953787161
442.348695331747,1.143464,1.14536690791487,1.68666819388409,9.6150456631933,0.569117895944903,0.488309372432492
442.685906646144,1.143464,1.14612107878743,1.68666820263202,9.62206404917097,0.569542848482391,0.488734427573671
443.013644652366,1.143464,1.14693582186301,1.68666820333677,9.62892307270437,0.569989460990656,0.489181108597867
443.341382658587,1.143464,1.14782403598876,1.68666819343605,9.63582286760875,0.570464405300412,0.489656083938232
443.692509751247,1.143464,1.1488480501846,1.6866681698099,9.64326382884236,0.570999832811214,0.490191494654254
444,1.148988,1.14979844217774,1.6866681386728,9.64982403860801,0.571488845361907,0.490680451007889
444.337738554655,1.148988,1.15089179361561,1.68666809561829,9.65707934931122,0.572043840514911,0.491235412125568
444.67055444819,1.148988,1.15201242140387,1.68666804728147,9.6642819686522,0.572605711068756,0.491797244593479
445.003370341724,1.148988,1.15316942411397,1.68666799612291,9.67153904987216,0.573181236702844,0.492372727417842
445.345200084923,1.148988,1.15439005854275,1.68666794356165,9.67905099686656,0.573784944586283,0.492976386308179
445.665189076075,1.148988,1.15555851278684,1.686667896756,9.68613782830269,0.574360043340197,0.49355143459079
446,1.156344,1.15680516281475,1.6866678525234,9.69361088561871,0.574972745752387,0.494164081614305
446.363141164916,1.156344,1.15818373325509,1.68666781237329,9.70178461929133,0.575650731677256,0.49484202639379
446.744859394767,1.156344,1.15966286218148,1.68666778098326,9.71045475558044,0.576378494077021,0.495569761819637
447.075397581645,1.156344,1.16097011226919,1.68666776355189,9.71802855952682,0.577023035371206,0.496214296699209
447.433419262629,1.156344,1.16241609045045,1.68666775475152,9.72630287295086,0.577737571144616,0.496928847291885
447.753382838626,1.156344,1.1637368046064,1.68666775487965,9.73376124628183,0.578390182884207,0.49758149510226
448,1.163704,1.16477406930455,1.68666775919789,9.73955171652953,0.578902579049068,0.498093931100737
448.369961206427,1.163704,1.16636248061015,1.68666777040401,9.74830790135823,0.57968699084471,0.498878377101939
448.708802250269,1.163704,1.16785119615692,1.68666778330597,9.75640239953172,0.580420179025739,0.499611591392427
449.04701385925,1.163704,1.16936827675428,1.68666779671178,9.76455477106854,0.581164777040546,0.500356209140639
449.386569154834,1.163704,1.17092060740732,1.68666780926551,9.77281420027629,0.581924645272861,0.501116089288093
449.726124450419,1.163704,1.17249949361769,1.68666781996662,9.7811497546053,0.582694464639222,0.501885910901937
450,1.172876,1.17379017015954,1.68666782692393,9.78792922753456,0.583321237659199,0.502512679124844
450.409389407957,1.172876,1.1757439528262,1.68666783452245,9.79815804280207,0.584267093232618,0.503458534685691
450.752207087149,1.172876,1.17739867973606,1.68666783853859,9.8068119204486,0.585065129912688,0.504256570131135
451.110664623937,1.172876,1.17914303697502,1.68666784075373,9.81594757287963,0.58590301311596,0.505094450534245
451.449418524506,1.172876,1.18080143602526,1.68666784128946,9.82466327732931,0.586697847346759,0.505889280405708
451.815626587634,1.172876,1.18260169810778,1.68666784055164,9.83417564311156,0.587558625907108,0.506750052032482
452,1.182716,1.18351002879084,1.68666783980168,9.83900040596317,0.587991964799386,0.507183386900694
452.340785416315,1.182716,1.18519098602499,1.68666783801124,9.84798109041527,0.588793171110809,0.507984588291553
452.743267492983,1.182716,1.18717786788507,1.68666783563234,9.85869282912917,0.589739815320769,0.508931227989811
453.036447885958,1.182716,1.18862526971154,1.68666783396571,9.86656733397972,0.590428491529284,0.509619902022027
453.329628278932,1.182716,1.19007224968379,1.68666783249355,9.87450229276639,0.59111668258919,0.51030809204733
453.669886391313,1.182716,1.19175073383473,1.68666783112179,9.88378716623851,0.591915526483301,0.511106936444352
454,1.192556,1.19337817159073,1.68666783016538,9.8928729743957,0.592689836916496,0.511881249066756
454.335774581014,1.192556,1.19503250979026,1.68666782952799,9.90219310703781,0.59347658283813,0.512667995853787
454.719041730779,1.192556,1.19691972237074,1.68666782911544,9.91292819284444,0.594374936274925,0.51356635016009
455.066252665924,1.192556,1.19862854244735,1.68666782894942,9.92274233232936,0.595188366831066,0.514379781370812
455.381187936798,1.192556,1.20017799026444,1.6866678289146,9.93171730475313,0.595925613640333,0.515117028639942
455.712419874788,1.192556,1.20180725570011,1.68666782895402,9.94123171166608,0.596701535401489,0.515892950718826
456,1.2024,1.2032216376067,1.68666782902598,9.94955462216036,0.59737529888679,0.516566714215596
456.335630989562,1.2024,1.20487227796179,1.68666782913417,9.95934150020897,0.598161068556331,0.51735248264342
456.663906340702,1.2024,1.20648677158543,1.68666782926589,9.96899026657919,0.598929929796332,0.518121341604183
457.038721914845,1.2024,1.20833027373191,1.6866678294909,9.98009931111283,0.599808344278999,0.51899975198439
457.329532369873,1.2024,1.20976072298436,1.68666782978123,9.98878641199862,0.600489438073396,0.51968084133125
457.6203428249,1.2024,1.21119129478429,1.68666783024873,9.99753280248495,0.601170607623185,0.520362005181048
458,1.21224,1.21305913093941,1.68666783127967,10.0090405647474,0.602060671765319,0.521252060223421
458.353142748464,1.21224,1.21479675212189,1.68666783286852,10.0198353938819,0.60288825954567,0.522079642349097
458.674174382675,1.21224,1.21637659569225,1.68666783499332,10.0297245526848,0.603640528251056,0.52283190725665
459.105203263127,1.21224,1.21849814038182,1.68666783897747,10.0431157779156,0.60465155743625,0.523842933859923
459.36207256805,1.21224,1.21976268531586,1.68666784196101,10.0511581963647,0.605253852724697,0.52444522926112
459.618941872973,1.21224,1.22102739346495,1.68666784535316,10.059246917498,0.60585591874898,0.52504729684462
460,1.22208,1.22290380798343,1.68666785098196,10.0713315803215,0.606749739855496,0.525941122884531
460.34439990353,1.22208,1.22459986582239,1.68666785643223,10.0823413566408,0.607557596124299,0.526748982381229
460.695196150856,1.22208,1.22632739345252,1.68666786204362,10.0936411979182,0.608379567024145,0.527570956743424
461.018665654468,1.22208,1.22792010630435,1.68666786704904,10.104137301068,0.609137677215107,0.528329070241297
461.427678743477,1.22208,1.2299333060965,1.68666787286982,10.1175142401079,0.610095775476624,0.529287172759198
461.691911303407,1.22208,1.23123321185043,1.68666787620231,10.1262184455014,0.610713642219356,0.529905042240522
461.956143863337,1.22208,1.23253239629727,1.68666787912317,10.1349715655462,0.611331209981637,0.530522612684097
462,1.23192,1.23274794710407,1.68666787956445,10.1364290994671,0.61143370840186,0.530625111463397
462.219280683314,1.23192,1.23382530183412,1.68666788157321,10.1437369618828,0.611946051606667,0.531137456290865
462.670314140908,1.23192,1.23603884720331,1.68666788461807,10.1588740812763,0.612997697210307,0.53218910403364
463.035898237771,1.23192,1.2378301186599,1.68666788599518,10.1712477059065,0.613848133880891,0.533039540954577
463.47518160958,1.23192,1.2399784214019,1.68666788644239,10.1862390007691,0.614868713441916,0.534060118581149
463.735749474495,1.23192,1.24125039363067,1.68666788617116,10.1951947905992,0.615472306230254,0.534663708838484
464,1.24176,1.24253847154671,1.68666788557724,10.2043253296388,0.61608340756198,0.535274806747977
464.325618395623,1.24176,1.2441230410034,1.68666788454463,10.2156428869478,0.616835983390083,0.536027380008834
464.651236791247,1.24176,1.24570471756686,1.68666788334612,10.2270338692651,0.617587213409498,0.536778607849694
465.005757306791,1.24176,1.24742363363433,1.68666788202181,10.2395192756562,0.618403029655308,0.537594422283177
465.352684987133,1.24176,1.24910278864151,1.68666788083586,10.2518212294904,0.619200913665136,0.538392305224889
465.686428408663,1.24176,1.25071566407562,1.68666787987721,10.263733930442,0.619967703931365,0.539159095272749
466,1.251436,1.25222912861655,1.68666787917151,10.2749964614197,0.620686712194,0.539878104043375
466.332960525585,1.251436,1.25383443609305,1.68666787862709,10.2870293522044,0.621450007843774,0.540641399743634
466.681689174869,1.251436,1.25551418548685,1.68666787825998,10.2997136969144,0.622249477000106,0.541440869037818
466.984256714813,1.251436,1.25697054181501,1.68666787808798,10.3107866377797,0.62294213027322,0.542133522517886
467.286824254756,1.251436,1.25842615212827,1.68666787803102,10.3219223552658,0.623634592470009,0.542825985018649
467.66963558556,1.251436,1.26026703816317,1.68666787809022,10.3361012754105,0.624511393103052,0.543702786199813
468,1.261052,1.26185526610835,1.68666787822616,10.348418353864,0.625267451841706,0.544458845545374
468.320364842409,1.261052,1.26339520209018,1.68666787840175,10.3604340319069,0.626000347709276,0.545191741819603
468.661450249116,1.261052,1.2650346380983,1.68666787860596,10.3733041218759,0.626781467029207,0.545972861488651
469.002535655823,1.261052,1.26667406905159,1.6866678788034,10.3862539151817,0.627562330035904,0.546753724736434
469.33664535679,1.261052,1.26828002646985,1.68666787897323,10.399016144927,0.628326728537277,0.547518123344948
469.710406167766,1.261052,1.2700766771822,1.68666787912392,10.4133835665561,0.629182737551647,0.548374132294605
470,1.270668,1.27146882311015,1.68666787921007,10.4245814055481,0.629845961482407,0.549037353970055
470.314264116255,1.270668,1.2729796442823,1.68666787929322,10.4367982029638,0.630565106337498,0.549756477095807
470.65563073029,1.270668,1.27462085367765,1.68666787963676,10.4501452570672,0.63134686562864,0.550538196182814
471.013023329225,1.270668,1.27633925973572,1.68666788113508,10.4642044690611,0.632165940041728,0.551357207071725
471.315981514414,1.270668,1.27779616036547,1.68666788444104,10.4761908972899,0.632859916264863,0.552051109779157
471.618939699602,1.270668,1.2792534603685,1.68666789099628,10.4882402496083,0.633554552429857,0.552745652010443
472,1.280284,1.28108749788344,1.68666790644886,10.5034852971554,0.634430162633046,0.553621118478798
472.372717009794,1.280284,1.2828833517261,1.68666793289498,10.5184930376461,0.6352876023815,0.554478464058806
472.686514058179,1.280284,1.28439768527109,1.6866679662341,10.5312024029022,0.636011200177929,0.555202003713146
473.108188330228,1.280284,1.28643734320698,1.68666802857684,10.5483878624813,0.636987107912279,0.556177871432516
473.346515814922,1.280284,1.28759296478127,1.68666807257718,10.5581553084116,0.637539528620106,0.556730292646067
473.584843299617,1.280284,1.28875072373721,1.68666812231148,10.5679620773641,0.638092416547656,0.557283200522754
474,1.2899,1.29077211833905,1.68666821992392,10.5851391206752,0.639057003600436,0.558247868824416
474.341540346582,1.2899,1.29243801038113,1.68666830657406,10.599360029007,0.639849587337945,0.559040502629342
474.6669769663,1.2899,1.2940254037494,1.68666839028357,10.6129857892611,0.640601306058715,0.559792271948745
474.99116078095,1.2899,1.29560361998348,1.68666847142944,10.6266320518037,0.641345985908632,0.560537004469189
475.378796205527,1.2899,1.29748135544834,1.68666856155811,10.6430444125371,0.642227234232984,0.561418317729508
475.65885842,1.2899,1.29882760397568,1.68666861982308,10.6549661863809,0.642854558081354,0.562045688992667
475.938920634472,1.2899,1.30016155825069,1.68666867089933,10.6669411193103,0.643472964295506,0.562664142246488
476,1.299516,1.30045052035998,1.68666868097933,10.669559759588,0.643606550730074,0.562797737436909
476.305396827638,1.299516,1.30188287822445,1.68666872522266,10.6826901896786,0.644266358563095,0.563457580953958
476.63814601948,1.299516,1.30341592338251,1.68666876115062,10.6970663482784,0.644967125739341,0.564158373308282
476.970895211322,1.299516,1.30491456566946,1.68666878401404,10.7115136642239,0.645647309840952,0.564838564931114
477.38717361886,1.299516,1.30673294657985,1.68666879508798,10.7296850224821,0.646467868947216,0.565659102749602
477.730873431595,1.299516,1.30818142367029,1.68666879138909,10.7447671310979,0.647117235511472,0.56630842060429
478,1.309132,1.30927992421122,1.68666878210943,10.7566249967097,0.647608159216462,0.566799288929705
478.337683532601,1.309132,1.31061272612877,1.68666876517784,10.7715613264142,0.648203885115236,0.567394972642707
478.675367065201,1.309132,1.31189527992424,1.68666874530179,10.786559808055,0.648777410265937,0.567968462144744
479.033856994754,1.309132,1.31320423565663,1.68666872384107,10.8025478865174,0.649363744502675,0.568554767656129
479.406501193894,1.309132,1.31451187750289,1.68666870351371,10.8192359671537,0.649953247575314,0.569144253414933
479.766098094898,1.309132,1.31572818638015,1.68666868729551,10.8354038218607,0.65050503568977,0.56969603987206
480,1.316132,1.31649832080441,1.68666867885856,10.8459530991895,0.650856017346792,0.570047027524708
480.344540962516,1.316132,1.31760692825146,1.68666866942589,10.8615382321414,0.651364902674126,0.570555913003729
480.715884413578,1.316132,1.3187731838863,1.68666866289293,10.878395660518,0.65190494752514,0.571095959765717
481.009028524296,1.316132,1.319677267167,1.68666866007198,10.8917462421936,0.652325840789862,0.571516856131439
481.302172635013,1.316132,1.32057015734708,1.68666865900793,10.9051342714434,0.652743967292029,0.571934987414478
481.71686609776,1.316132,1.32181967953947,1.68666865990081,10.9241367622212,0.653333523370613,0.572524553641549
482,1.322132,1.32266683894645,1.68666866168634,10.9371530750114,0.653734635599899,0.572925674786195
482.316068607051,1.322132,1.32360938441146,1.6866686643455,10.9517237932427,0.654182003899348,0.573373049817137
482.668995088471,1.322132,1.32466011482068,1.68666866764235,10.9680437892108,0.654682752176596,0.573873804164463
483.021921569892,1.322132,1.32571075259258,1.68666867083814,10.9844166699566,0.655183974957957,0.57437503110135
483.367236821343,1.322132,1.32673970150817,1.68666867355581,11.0004876677062,0.655674593679859,0.574865651591628
483.728991472219,1.322132,1.32781922248734,1.68666867578302,11.017378122595,0.656190250077704,0.575381306865407
484,1.328132,1.3286291109266,1.68666867700699,11.0300681178748,0.656577058947375,0.575768113057907
484.314648200573,1.328132,1.32957061406116,1.68666867800277,11.0448408402979,0.65702592773512,0.576216980699717
484.658381298968,1.328132,1.33060045722452,1.68666867867384,11.0610273887702,0.657517088545216,0.57670814035517
485.045700212395,1.328132,1.33176221155116,1.68666867904309,11.0793269016615,0.658071433211195,0.577262483867828
485.327352892422,1.328132,1.33260766947435,1.68666867912872,11.092674344536,0.658474026116078,0.577665076054405
485.609005572449,1.328132,1.33345348136548,1.68666867910992,11.1060557295634,0.658876676564722,0.578067725907601
486,1.334132,1.33462794138324,1.68666867897707,11.1246882341574,0.659436452696408,0.57862750143277
486.363934489292,1.334132,1.33572114787406,1.68666867879957,11.1420900363553,0.659956791760665,0.579147839936846
486.689951668144,1.334132,1.3367003188796,1.68666867863333,11.1577269362156,0.660422562659805,0.579613610431902
487.088172612397,1.334132,1.3378960647819,1.68666867845579,11.1768886685774,0.660992267226201,0.580183314664407
487.34484441305,1.334132,1.33866659126708,1.68666867836862,11.1892752574524,0.661359063572902,0.580550110909572
487.601516213703,1.334132,1.33943697513588,1.6866686783079,11.2016900347519,0.661725418224448,0.580916465565398
488,1.340132,1.34063274921108,1.68666867826788,11.2210198281882,0.662294819971901,0.581485865108138
488.368140031905,1.340132,1.34173725083272,1.68666867831871,11.2389380341322,0.662821082567516,0.582012096583935
488.728722365782,1.340132,1.34281895116034,1.68666867888903,11.2565445803402,0.663335781633221,0.582526742012852
489.036358800652,1.340132,1.34374182735929,1.68666868067099,11.2716098158455,0.663775671088856,0.582966564707914
489.404646133622,1.340132,1.34484691219865,1.68666868616445,11.2896984113218,0.66430312976719,0.583493914231489
489.735667422498,1.340132,1.34584081374997,1.68666869647473,11.306006221839,0.664777273095775,0.583967928559125
490,1.346132,1.34663530094676,1.68666871020373,11.3190623143726,0.665157023361251,0.584347560538282
490.339884845747,1.346132,1.34765863960215,1.68666873776757,11.3358942025979,0.665647494245862,0.584837930451385
490.639464590353,1.346132,1.34856306022164,1.68666877340366,11.3507713203428,0.666081109138071,0.585271477963534
490.93904433496,1.346132,1.34947054271493,1.68666882077359,11.3656871956983,0.666516208600673,0.585706534615321
491.361331784836,1.346132,1.35075603890079,1.68666890749052,11.3867786788095,0.66713345513632,0.586323771378319
491.730602644366,1.346132,1.35188656392211,1.68666900033836,11.4052858877051,0.667674964786602,0.586865330958708
492,1.352132,1.35271466269756,1.68666907569708,11.4188252487174,0.668069822309252,0.587260257344638
492.30795801828,1.352132,1.35366352537568,1.6866691664688,11.4343415433557,0.668520854567581,0.587711342625428
492.755691588772,1.352132,1.35504282224582,1.68666930002428,11.4569744609143,0.669171455044707,0.588362025150866
493.01043875119,1.352132,1.35582426147198,1.68666937348729,11.4698909727007,0.669536063422622,0.588726682251073
493.265185913607,1.352132,1.35660056006406,1.68666944310536,11.4828355661514,0.669895757952221,0.589086426451304
493.719280998642,1.352132,1.35796364574871,1.68666955347311,11.5059784221004,0.670520475090885,0.589711232796561
494,1.358132,1.35878728597007,1.68666961062668,11.520328384127,0.670891849064908,0.590082656390791
494.289619021679,1.358132,1.35961672524943,1.68666965927359,11.5351669211235,0.671261238289048,0.590452056198207
494.651410985072,1.358132,1.36061705631273,1.68666970456482,11.5537496104691,0.671701163496197,0.590891951042219
495.013202948464,1.358132,1.36156965337336,1.68666973365608,11.5723816438182,0.672112652878097,0.591303352275437
495.333169277144,1.358132,1.36236624952796,1.68666974846038,11.5888986134563,0.672451036843277,0.59164160134161
495.6851267408,1.358132,1.36318761834959,1.68666975760398,11.6071065689813,0.672796303039369,0.591986647142968
496,1.364132,1.36387100335428,1.68666976501513,11.6234288561725,0.673080772161015,0.592270863245265
496.304775959738,1.364132,1.36448557544277,1.68666977765294,11.639255158538,0.673334524155946,0.592524453530859
496.636847744278,1.364132,1.3651041508043,1.68666980397012,11.6565273076374,0.673590194636461,0.592779985050973
497.034443386552,1.364132,1.36577966958242,1.68666985903729,11.6772434165191,0.673870854512903,0.593060542141638
497.312257172755,1.364132,1.36621369947212,1.68666991462284,11.6917398488214,0.674051594593666,0.59324126033895
497.590070958959,1.364132,1.36662004758587,1.68666998412014,11.706252565644,0.67422193059166,0.593411623088621
498,1.367072,1.36717538270202,1.68667010859768,11.7276944948429,0.674456752477463,0.593646575312019
498.295330203492,1.367072,1.36754667446815,1.68667020973428,11.7431612050518,0.674613260543132,0.593803148462052
498.590660406983,1.367072,1.36789602152294,1.68667031552738,11.7586427514463,0.674759371639361,0.593949329161737
499.040056280808,1.367072,1.36838697880045,1.68667047637613,11.7822269331242,0.674962244607357,0.594152315921917
499.31618106379,1.367072,1.3686637157643,1.68667057041383,11.7967324327134,0.675072789450662,0.594262934668171
499.592305846773,1.367072,1.36892000630412,1.68667065773454,11.8112480143506,0.675170788785182,0.594361010197316
499.954446706492,1.367072,1.36922168722622,1.68667075848694,11.8302990941331,0.675279250729002,0.594469574234093
500,1.368868,1.36925660295992,1.68667076986631,11.8326965106503,0.675305867850329,0.594456004934196
500.117531505747,1.368868,1.36934331253191,1.68667080400722,11.8388829838997,0.675378718572029,0.594402801580098
500.235063011494,1.368868,1.36942493424854,1.68667092340774,11.8450706104817,0.675455227531101,0.594317163257886
500.378532756637,1.368868,1.36951717474756,1.68667152386152,11.8526249382254,0.675549838076019,0.59416201792352
500.53780069772,1.368868,1.36960906634548,1.68667361758285,11.8610118012473,0.675656458969243,0.593920345008234
500.738535716068,1.368868,1.36970653359008,1.68668064636166,11.8715815571723,0.675802464535395,0.593512856292396
500.934581155366,1.368868,1.36977735708813,1.68669590294977,11.881901290021,0.675968596158352,0.593005151767281
501.103683110299,1.368868,1.36981374514752,1.68671951597445,11.8907983538194,0.67612872687645,0.592469819257139
501.323106783708,1.368868,1.36981609223142,1.68677127742352,11.9023340663849,0.676338645244327,0.591606988674608
501.514852046754,1.368868,1.36976337088132,1.68684334609123,11.9124031228325,0.676502074345952,0.590663378788288
501.687751810442,1.368868,1.36965826319141,1.68693657913889,11.9214699858364,0.676624577903082,0.589641873865233
501.875812247529,1.368868,1.36946426863157,1.68707626472907,11.9313140956763,0.67673021456103,0.588335471603357
502,1.370668,1.36927998751553,1.6871947332269,11.9378021603336,0.676750360828628,0.587409470929081
502.102338332008,1.370668,1.36908823129637,1.68731044138959,11.943139853119,0.676696873949711,0.586675662201962
502.204676664016,1.370668,1.36885533069083,1.6874442311072,11.948468643289,0.67661499856253,0.58591316303183
502.327676495357,1.370668,1.36851364258005,1.68763111385907,11.9548603503411,0.676477638925292,0.584958490845734
502.467147607433,1.370668,1.36803306647272,1.68788039905687,11.9620891701434,0.676261640248988,0.583818443792476
502.64857128353,1.370668,1.36723603444242,1.68826923093822,11.9714589091899,0.675856024597408,0.582218770947057
502.822087125279,1.370668,1.36626246108757,1.68871472030647,11.9803800434513,0.67530046090225,0.580534184514364
502.970949699058,1.370668,1.36523849414339,1.68915788072368,11.987997826607,0.67467571594068,0.578954851326804
503.144162861094,1.370668,1.36379981275092,1.68974781091669,11.9968139779283,0.673774531370746,0.576964007855236
503.295657653023,1.370668,1.36230031623245,1.6903315552951,12.0044769397139,0.672837957494309,0.575097272894399
503.447152444953,1.370668,1.360554581383,1.69098016555886,12.0120897168875,0.67176320631119,0.573117958727167
503.604987549111,1.370668,1.35845314836378,1.69172602841233,12.0199618184447,0.670485312476245,0.570929504407803
503.773125645377,1.370668,1.35587486986723,1.69259993774029,12.0282741641899,0.668923948449418,0.568439588039827
503.941263741642,1.370668,1.35292470993357,1.69355571773379,12.0365025768724,0.667135278205245,0.565771511529751
504,1.368588,1.35180289513265,1.69390878729379,12.0393556564409,0.666450729288654,0.564804052815902
504.155784832657,1.368588,1.34859137120155,1.69489278561751,12.0468651064337,0.664491633889359,0.562149434503323
504.311569665313,1.368588,1.3450284627772,1.69594465134965,12.0542848553123,0.662339568862676,0.559376315899382
504.459899301462,1.368588,1.34130209302921,1.69700734148502,12.0612593767264,0.660121786717322,0.55664322771383
504.608316876181,1.368588,1.33724294126701,1.69812795928371,12.0681436736838,0.657739704579385,0.553826594015669
504.782523349198,1.368588,1.33205428966253,1.69951240458571,12.0760956586407,0.654726069022481,0.550415800780172
504.970345580297,1.368588,1.32594896191701,1.70108231464499,12.0845032925672,0.651198940192905,0.546610005551146
505.124738439079,1.368588,1.32053888451313,1.70242697131872,12.0912774990972,0.648084035060875,0.543392821351558
505.297977350409,1.368588,1.31405885353681,1.70398669290661,12.0987228068252,0.644375984934247,0.539718047478869
505.473901913099,1.368588,1.30705172109078,1.70561700987227,12.1061062433009,0.640409066081574,0.535958149942525
505.620541864623,1.368588,1.30089876533598,1.70700435480201,12.1121181329951,0.636965241350847,0.532830499811155
505.772554119827,1.368588,1.29423913001216,1.70846239265564,12.1182087607238,0.633271255436996,0.529611821351846
505.963494726654,1.368588,1.28550114954585,1.71031042820705,12.1256490420019,0.628456849013852,0.525622200805176
506,1.365052,1.28378692953198,1.71066459122665,12.1270443788151,0.627563465936428,0.52477948670961
506.094535172879,1.365052,1.27928773592461,1.71158132035211,12.1306166786439,0.625208869254306,0.522621839022954
506.189070345758,1.365052,1.2747075648738,1.71249576379524,12.1341289541176,0.622831460124944,0.520432330214422
506.300810000486,1.365052,1.26919956849813,1.71357094485715,12.1382018216514,0.619995156061957,0.517805018820195
506.425907004935,1.365052,1.26292716318057,1.71476374379338,12.1426588784056,0.616797968165073,0.51482280183848
506.583791994999,1.365052,1.25487966305196,1.7162467998965,12.148126589075,0.612762423719915,0.511025765187166
506.727981964947,1.365052,1.24743397215995,1.71757379081547,12.1529641082299,0.609113431356893,0.507557925543724
506.853511796248,1.365052,1.24090228911079,1.71870387890767,12.1570531646076,0.605986619505748,0.504556431182402
506.983937895442,1.365052,1.23409057632038,1.71985014643117,12.161180521892,0.602795732440073,0.501459997268604
507.140069497274,1.365052,1.2259350667415,1.72118134319788,12.1659590399084,0.599052936631619,0.49777678034928
507.296904442638,1.365052,1.21777929734682,1.72247011701034,12.1705818743242,0.595374530810801,0.494092588970092
507.430371926888,1.365052,1.21089671830955,1.7235265422523,12.1743770517674,0.592313768335104,0.490969273952176
507.574749549377,1.365052,1.2035397163157,1.7246261036558,12.1783399292522,0.589092216601353,0.487614222141505
507.708949748468,1.365052,1.19680678261415,1.72560714015268,12.1818919947684,0.586202152196625,0.484533007835271
507.843149947559,1.365052,1.19019613353122,1.72654846893737,12.1853190850444,0.583430468377643,0.481499822072683
507.971603065856,1.365052,1.18399984791551,1.7274125829869,12.1884842584803,0.580896213930431,0.478643988840443
508,1.361516,1.18264882911327,1.72759880296826,12.1891689907986,0.580325530054302,0.478071233750136
508.109044456328,1.361516,1.1775280637002,1.72829799728978,12.1917487094929,0.578213959901669,0.47584103969891
508.218088912656,1.361516,1.17251891953593,1.72897243859209,12.194250975036,0.576167763668419,0.473679016094395
508.360754463149,1.361516,1.1661433996841,1.72981847290678,12.1974109164824,0.573584725990653,0.47094821913925
508.518850058916,1.361516,1.15932528829764,1.73070940949464,12.2007667459376,0.570840639973658,0.468044738127685
508.676945654683,1.361516,1.15277622070557,1.73155315622173,12.2039749783445,0.568219000969835,0.465267500615087
508.859051390797,1.361516,1.14557349292478,1.73246897590159,12.2074952687479,0.565356447562526,0.462229393076298
509.02682382783,1.361516,1.13926336959739,1.73326191422523,12.2105800136746,0.5628743993265,0.459588104443013
509.174873075318,1.361516,1.1339534196399,1.7339229813771,12.2131818445313,0.560806759740674,0.457381169218442
509.337065214563,1.361516,1.12841036405773,1.73460746323276,12.2159090023285,0.558664283720816,0.455086626192853
509.496709642025,1.361516,1.12322811846842,1.73524248246384,12.2184736655756,0.556667601552178,0.452940032838928
509.656354069487,1.361516,1.11830930561746,1.73584098432004,12.220925641308,0.554771796651689,0.450893299273484
509.816502556424,1.361516,1.11363004097891,1.73640656650278,12.2232778155452,0.552967984944709,0.44893627901256
510,1.35558,1.10856887074593,1.73701417113355,12.2258474248301,0.551021549764227,0.446818700563439
510.162562560287,1.35558,1.10434001938486,1.73751854118132,12.2280178652889,0.549397430741857,0.445067371750746
510.304181116306,1.35558,1.10084141746442,1.73793351054246,12.229831818425,0.548059273407964,0.443625797914807
510.4832612205,1.35558,1.09665161900265,1.7384276248475,12.2320286965491,0.546457112104483,0.441903002632365
510.674978299266,1.35558,1.09243925638014,1.73892107096769,12.234267552742,0.544835676175636,0.44016539557199
510.831318970657,1.35558,1.08920007366735,1.73929800292281,12.2360117728831,0.543577138012028,0.438822447931276
511.014591840594,1.35558,1.08561209903261,1.73971259410402,12.237968483453,0.542174277456286,0.437332970731725
511.202281535291,1.35558,1.0821556360917,1.74010854665434,12.2398793350689,0.540821126329878,0.435905572115429
511.358999720702,1.35558,1.07942649834877,1.74041829492163,12.2414067716404,0.539753256481964,0.434787483208622
511.540203792693,1.35558,1.07643603950079,1.74075411582426,12.2430999679389,0.538578303562458,0.433568536068093
511.736380664824,1.35558,1.07338301845932,1.7410921643318,12.244849976869,0.537363479084616,0.432324052441052
511.89563113752,1.35558,1.07103494810525,1.74134805798017,12.246210561972,0.536414966050253,0.431365999575403
512,1.348752,1.06955523317715,1.74150711782854,12.2470744026611,0.535814175722049,0.430759533614323
512.180682204552,1.348752,1.06709739787642,1.74176685034782,12.2485199237182,0.534818869168994,0.429745239843476
512.354883372971,1.348752,1.06484460580459,1.74199914027265,12.2498561856689,0.533908787536221,0.428820997572226
512.529084541391,1.348752,1.06269868215429,1.7422143303855,12.2511388906287,0.533042685522734,0.427944707055659
512.703125691045,1.348752,1.06065456835019,1.74241290843233,12.2523695865969,0.532213324148757,0.427109047644831
512.877166840699,1.348752,1.05870415649823,1.74259571755639,12.2535519249328,0.531414233986595,0.426307463882753
513.049918976225,1.348752,1.05685553287316,1.74276218461473,12.2546798606384,0.530651045920998,0.425545499509633
513.229182974153,1.348752,1.05502420503457,1.7429197593677,12.2558043543197,0.52989461986005,0.424794182926441
513.40844697208,1.348752,1.05327686522386,1.74306249850175,12.256884143441,0.529176655842321,0.424085192537194
513.581825895224,1.348752,1.05166284767382,1.74318699730432,12.2578879612813,0.528515764633901,0.423436622872881
513.763631348629,1.348752,1.05004680426389,1.74330379817407,12.2588998588575,0.527851149996081,0.422788751884374
513.945436802035,1.348752,1.04850535634797,1.74340707996961,12.2598720917671,0.527210341264329,0.422168588276676
514,1.34192,1.04805676347975,1.7434355203216,12.2601564182953,0.527022843125889,0.421987303590856
514.212551995177,1.34192,1.04636856107204,1.74353542347121,12.2612323925577,0.526315751950329,0.421305954781897
514.385169008668,1.34192,1.04506422047443,1.74360421780647,12.2620705019436,0.52577132451665,0.420784695295417
514.557786022158,1.34192,1.04381653834182,1.74366240976972,12.2628781171955,0.525253267251758,0.420291727105712
514.762172492594,1.34192,1.04240860517909,1.74371817029487,12.2637968695645,0.524667657992902,0.419738179496058
514.964361567684,1.34192,1.04108556814185,1.74375993307411,12.2646677886881,0.524110519787329,0.419215133028378
515.139407607784,1.34192,1.03999284320231,1.74378581503239,12.2653927755587,0.523644658598367,0.418780589408371
515.33073692343,1.34192,1.03885107342739,1.74380369028945,12.2661557550921,0.52315627678101,0.418328249089457
515.522066239076,1.34192,1.03776096166828,1.74381117872853,12.2668892999823,0.5226922238604,0.41790202984885
515.701796151158,1.34192,1.03678111597898,1.74380918958435,12.2675527898831,0.52227628055493,0.417523173751492
515.890485931461,1.34192,1.03579564908843,1.74379813602248,12.2682239473561,0.521854802469779,0.417142161963294
516,1.335092,1.03524292818446,1.74378768097622,12.268602013775,0.521615488039713,0.41692728949907
516.192841196252,1.335092,1.03430215823904,1.74376236499815,12.2692480231212,0.521203396821294,0.416560447970772
516.424095695399,1.335092,1.03322555855127,1.74372092771971,12.2699907704377,0.520729817425212,0.416143915478636
516.617953734251,1.335092,1.03236361014623,1.74367738026972,12.270587725482,0.520353006047174,0.415817259384042
516.806055861348,1.335092,1.03156043032206,1.74362785117685,12.2711456089334,0.520002319715131,0.415517279184845
516.989923034781,1.335092,1.03080518988286,1.74357284896243,12.2716715185389,0.519669058231858,0.415235538205004
517.173790208214,1.335092,1.03007795728358,1.74351164140555,12.2721790269495,0.51934310212077,0.414963058212951
517.373432331985,1.335092,1.02931848870801,1.74343848944954,12.2727100255572,0.51899976816073,0.414680037821599
517.60060223088,1.335092,1.02849062178464,1.74334719804259,12.2732898445194,0.518627369932036,0.414379179603015
517.784488299696,1.335092,1.02784754149044,1.74326732800171,12.273740987144,0.518340155667609,0.414152201754672
518,1.325456,1.0271234034988,1.7431672462167,12.2742500028663,0.518015037204237,0.413899907268823
518.198248407502,1.325456,1.02648446961574,1.74306928042195,12.2747003170969,0.517724132551323,0.413676213216849
518.38639028045,1.325456,1.02590150884902,1.74297130359645,12.2751124471957,0.517456221186178,0.413473312442673
518.577924587257,1.325456,1.02533089533359,1.74286675919174,12.2755173526875,0.517195188832869,0.413279668709985
518.769458894064,1.325456,1.02478289513956,1.74275756784452,12.2759080780297,0.516947389967076,0.413100457879604
518.97469127186,1.325456,1.02422037447241,1.7426356252452,12.2763117714989,0.516693809139657,0.412921686149351
519.206103510764,1.325456,1.02361623341961,1.7424922660466,12.2767493880274,0.516417765986125,0.41273161333018
519.396166131714,1.325456,1.02314359372942,1.74237007972826,12.2770955910443,0.516198732676719,0.412584465294497
519.600674905931,1.325456,1.02265841991463,1.7422343245326,12.2774554337589,0.515974230132095,0.412438595783637
519.805183680147,1.325456,1.02219713909691,1.74209431197467,12.2778027923646,0.515763384325878,0.412307716919165
520,1.314728,1.02177956301074,1.74195713565266,12.2781227528468,0.515573289462125,0.412194829016166
520.192483690706,1.314728,1.02138749390467,1.74181810203463,12.2784290485086,0.515392574164908,0.412090595652039
520.384967381411,1.314728,1.02101531215655,1.74167572119012,12.278726134768,0.5152175622571,0.411992731973612
520.606269486186,1.314728,1.02061123414462,1.74150805246046,12.279056951082,0.515025955606201,0.411890605868251
520.831359185141,1.314728,1.02022539823488,1.74133334389415,12.279382340529,0.514844612659237,0.411801086668972
521.02922071638,1.314728,1.01990627151318,1.74117644881125,12.2796597738043,0.514695109793765,0.411732939112852
521.232292128444,1.314728,1.01959729310882,1.74101233301302,12.2799367688035,0.514547536936966,0.411669452200886
521.435363540507,1.314728,1.01930612462044,1.74084522151855,12.2802064543333,0.514404168558127,0.411610734909781
521.654689991556,1.314728,1.01901045238814,1.7406615200789,12.2804900283716,0.514256028777954,0.411554622788375
521.886827509044,1.314728,1.01871729818797,1.74046362770916,12.2807820169004,0.514109548495449,0.411506186747942
522,1.304004,1.0185812675823,1.7403659146331,12.2809215207417,0.514041594334722,0.411486264732554
522.261156669655,1.304004,1.01828325363857,1.74013748278252,12.2812368437693,0.513889440694803,0.411445523993664
522.486081050328,1.304004,1.01804285908676,1.73993759691537,12.2815015441767,0.513760900611515,0.411413534701668
522.700449936207,1.304004,1.01782626023619,1.7397445300034,12.2817482847287,0.513641963805114,0.411387103646981
522.938747006655,1.304004,1.01759818451923,1.73952713659634,12.2820165815409,0.51351652769633,0.41136502894735
523.144122691474,1.304004,1.01741105003334,1.73933755639275,12.2822430763289,0.513412981933475,0.411350992897596
523.356805001514,1.304004,1.01722526147234,1.73913918167024,12.2824733216019,0.513306833185686,0.411337938739276
523.569487311553,1.304004,1.01704652139395,1.73893883076023,12.2826994176377,0.513200465235978,0.411325057941501
523.802620287912,1.304004,1.01685749431419,1.73871707039694,12.2829426620129,0.513085879356719,0.411313384125006
524,1.29328,1.01670224942745,1.73852766202178,12.2831449679623,0.512992308864419,0.411307280089715
524.216551065275,1.29328,1.01653621496463,1.7383182058584,12.2833632537558,0.512892123296402,0.411303365320063
524.430866243993,1.29328,1.01637569082545,1.73810930482845,12.2835756769574,0.512792769150775,0.411299619680269
524.645181422712,1.29328,1.01621844366529,1.7378988953407,12.2837846282617,0.512692501538421,0.411295282501172
524.892320574407,1.29328,1.01604070017399,1.73765449940944,12.2840213426994,0.512578528077507,0.411292323662034
525.125163588806,1.29328,1.015876420721,1.73742262228141,12.2842402904241,0.512474776768043,0.411293543656937
525.349555791801,1.29328,1.01572083658775,1.73719776867506,12.2844476888543,0.512376386388965,0.411296659642514
525.60215993625,1.29328,1.01554880239389,1.73694311403118,12.2846770975594,0.512264716933566,0.41129966354469
525.819184294833,1.29328,1.01540362822374,1.73672311320533,12.2848708294384,0.512168916886759,0.411302729857379
526,1.281672,1.01528456547934,1.73653900986012,12.2850298941654,0.51209101036858,0.411307401526192
526.219998026648,1.281672,1.01514208890841,1.73631407540038,12.2852206231407,0.511999093480519,0.411316050420319
526.469759233597,1.281672,1.01498363366685,1.73605753490088,12.2854335777586,0.511896167111084,0.411327553675946
526.712372513632,1.281672,1.01483322078415,1.73580721491998,12.2856369514352,0.511795799010622,0.411338598924722
526.942410714748,1.281672,1.01469394323639,1.73556891395705,12.2858266955232,0.511701962945725,0.411350634311615
527.200563819212,1.281672,1.01454168406112,1.73530045230377,12.2860361496191,0.511600734218424,0.411368485508218
527.425096865723,1.281672,1.01441286130148,1.73506611849848,12.2862154796158,0.51151524303328,0.411386798423036
527.649856223003,1.281672,1.01428737509829,1.7348308190827,12.286392496539,0.511429929970245,0.411405612966102
527.874615580283,1.281672,1.01416543383063,1.73459483256669,12.2865671283191,0.511345021715042,0.411425055069284
528,1.269744,1.01409896681388,1.734462901131,12.2866635406406,0.51129872386333,0.411436636607483
528.231067308364,1.269744,1.01397941522414,1.73421926294881,12.2868393888392,0.511216728720196,0.411459252408954
528.480103289263,1.269744,1.01385480970552,1.73395599576078,12.2870263905183,0.511131405828039,0.411485171573788
528.708477661325,1.269744,1.01374432902252,1.73371402181629,12.2871957227529,0.511053828462948,0.411508063787823
528.936852033387,1.269744,1.01363731737643,1.7334716132435,12.2873630810095,0.510976969972529,0.411530025960799
529.176002640916,1.269744,1.01352871568805,1.73321741813205,12.287536269619,0.510899087270719,0.411553667681863
529.415153248445,1.269744,1.01342326869397,1.73296301187512,12.2877074126076,0.510824058872632,0.411577950345087
529.688187750257,1.269744,1.01330605832951,1.73267252125279,12.2879004179034,0.510739041641432,0.411603324253866
529.936309138713,1.269744,1.01320164989976,1.73240873489393,12.2880736517163,0.510660866668522,0.411622423248663
530,1.25782,1.013175053758,1.73234108397009,12.2881177829814,0.510640600076571,0.411627256682596
530.242582643481,1.25782,1.01307401989132,1.73208376343542,12.2882845786127,0.510563446467437,0.411646018016033
530.462351141307,1.25782,1.01298210793548,1.73185126339829,12.2884339008322,0.510493567093483,0.411662344375391
530.732437386348,1.25782,1.01286719593446,1.73156659084193,12.288615042032,0.510404883454461,0.411678725973077
530.988860118521,1.25782,1.01275450526486,1.73129764263661,12.2887844794893,0.510316012192209,0.411688737548244
531.247280511349,1.25782,1.01263575543676,1.73102813000606,12.2889524964048,0.510223094601114,0.411694658051466
531.503341417566,1.25782,1.01251147114632,1.73076279191293,12.2891159989203,0.510128430840884,0.411697171095378
531.760130744486,1.25782,1.01237893148957,1.73049858765537,12.2892767303518,0.510028936845654,0.411694429649843
532,1.245892,1.01224710065676,1.73025363582695,12.2894236782121,0.509930664324035,0.411686001584338
532.257847858422,1.245892,1.01209616511063,1.72999243540292,12.2895778465068,0.509820702330525,0.411672362156328
532.5322146759,1.245892,1.01192489588836,1.72971702122586,12.2897371645607,0.509700756722742,0.411654596852655
532.781630212128,1.245892,1.0117599564395,1.72946898911648,12.2898774539669,0.509588347048655,0.411634914880626
533.058437311851,1.245892,1.01156742215484,1.72919638315104,12.2900277613762,0.50945908146744,0.411608532270986
533.31042966943,1.245892,1.01138461008709,1.72895068153887,12.290159366723,0.509339372018048,0.411582602080582
533.589766469036,1.245892,1.0111752992946,1.72868106518216,12.2902991547699,0.509207040261253,0.411554540499885
533.844294257866,1.245892,1.0109803636813,1.72843788132071,12.2904208192249,0.509086696269282,0.411529668053541
534,1.233964,1.0108600206804,1.72829026212245,12.2904925425756,0.509013345082658,0.411514124284358
534.273580926935,1.233964,1.01064836872076,1.72803294300554,12.2906135730021,0.508887773069923,0.411484617794305
534.516614567214,1.233964,1.01046216036032,1.72780650821276,12.2907157618062,0.508780954726687,0.411460128079103
534.810357026291,1.233964,1.01024249627145,1.72753552458986,12.2908327208373,0.508659079288208,0.411433613655177
535.071652151486,1.233964,1.0100547548716,1.72729700738851,12.2909309757453,0.508556869817597,0.411412062708537
535.33294727668,1.233964,1.00987650186819,1.72706098199926,12.2910240624783,0.508461221988686,0.411392781640791
535.600565660907,1.233964,1.00970553688664,1.72682199262952,12.2911143614166,0.508371538244758,0.411376471170737
535.868184045133,1.233964,1.0095473998772,1.72658600925386,12.2911999434695,0.508289686121569,0.411362667651314
536,1.222036,1.00947431964315,1.72647096498993,12.2912404879596,0.508251273579177,0.411356583816814
536.276441555683,1.222036,1.00933094642463,1.72623246119239,12.2913223127226,0.508172841391204,0.411347246908534
536.556877220946,1.222036,1.009197665414,1.72599463741073,12.2914011921238,0.508097326849071,0.411339695253034
536.807088195112,1.222036,1.00908683413908,1.725786227287,12.2914683216594,0.508032140882461,0.411333388501923
537.108845836776,1.222036,1.00895957990258,1.72553993953558,12.2915454456998,0.507952621313826,0.411322757221573
537.389691648836,1.222036,1.00884332446741,1.72531595620126,12.2916135159202,0.50787559883945,0.411307866899057
537.660124065382,1.222036,1.00872943648058,1.72510526279788,12.2916755674669,0.507798479970614,0.411288880644668
537.930556481928,1.222036,1.00861015596162,1.72489962646734,12.2917339797886,0.507717295334982,0.411264284384359
538,1.212432,1.00857828571635,1.7248476543212,12.2917483588522,0.507695682608696,0.411256496020619
538.28344612739,1.212432,1.00844165275427,1.72463910866637,12.2918042236231,0.50760365178858,0.411217592247472
538.525912672446,1.212432,1.00831528012071,1.72446536165098,12.2918481028184,0.507520304567333,0.411176507419271
538.800300267768,1.212432,1.00816060588569,1.72427403219246,12.2918929161699,0.507422022486875,0.411122373674531
539.07468786309,1.212432,1.00799309733323,1.72408846530309,12.2919320751745,0.507319379117215,0.411059822804089
539.349919640018,1.212432,1.0078123584197,1.72390828381062,12.2919651431344,0.507211686650381,0.410988106879125
539.625151416946,1.212432,1.00761964194729,1.72373425216014,12.2919914477565,0.507100756398247,0.410908734915861
539.963347433662,1.212432,1.00736830101904,1.72352912700274,12.292013774367,0.506962621782892,0.410803062359409
540,1.203728,1.00734021291445,1.72350748912837,12.2920155018265,0.506947387350451,0.410791448061682
540.183262831688,1.203728,1.00719761415274,1.72340107974707,12.2920220445996,0.506870889878728,0.410731903230499
540.501956418768,1.203728,1.00694246957174,1.72322324227345,12.2920249050775,0.506736751659895,0.410624882752454
540.820650005848,1.203728,1.00668110580493,1.72305478971821,12.2920166280479,0.506603799737529,0.410516262209707
541.105757855544,1.203728,1.00644487184266,1.72291220929912,12.2919996123001,0.506487160300047,0.410419256073065
541.399975162241,1.203728,1.00620144865434,1.72277321477194,12.2919725084292,0.506369135430121,0.41031962328066
541.694192468938,1.203728,1.00596097229267,1.72264253429329,12.2919357651229,0.506254793722342,0.410222041375498
542,1.195028,1.00571666673404,1.72251550560559,12.2918875204934,0.506141936859745,0.410123561282564
542.21230212812,1.195028,1.00555160829968,1.72243255827123,12.2918481460621,0.506069500911574,0.410051276432822
542.42460425624,1.195028,1.00539094904822,1.72235389242122,12.291804049212,0.506000437965206,0.409976958407384
542.67942132856,1.195028,1.00520448783424,1.72226518315635,12.2917449781769,0.505922467463458,0.40988502163
542.948695992161,1.195028,1.00501534214205,1.72217838319603,12.291675380007,0.505846955762632,0.409784958941361
543.217970655762,1.195028,1.00483417657012,1.72209902546417,12.2915985406716,0.505777820639261,0.409680371622141
543.485870822169,1.195028,1.00466110910287,1.7220278939657,12.2915150157826,0.505713318103531,0.409568879842236
543.753770988575,1.195028,1.00449376410099,1.72196512339357,12.291424439839,0.505652160509292,0.409448094148793
544,1.189984,1.00434313658299,1.72191538931358,12.2913348840616,0.505597848328788,0.409329133790325
544.206952186165,1.189984,1.0042171706106,1.72187994897282,12.2912548366282,0.505549536655489,0.409228416431484
544.413904372331,1.189984,1.00408999109099,1.72185071958227,12.2911703272526,0.505498961762334,0.409122516807176
544.761830914628,1.189984,1.00386803386006,1.72181652442806,12.2910177851739,0.505405452880579,0.40892967184102
545.110135743183,1.189984,1.00362696876419,1.72180229278397,12.2908509817135,0.505297801260663,0.40871508905321
545.441965278353,1.189984,1.00337072299521,1.72180843482952,12.2906775828441,0.505179144586286,0.408488168034611
545.759812309205,1.189984,1.00309390190491,1.72183310075406,12.2904967268285,0.505048161302485,0.408248236693723
546,1.186316,1.002861246461,1.72186425929152,12.2903494652288,0.504937783295505,0.408052573531639
546.344970539441,1.186316,1.00248917130836,1.72192819750863,12.2901203532686,0.50476316005169,0.407752150220198
546.651294693861,1.186316,1.00212128553031,1.72200409315323,12.2898979165131,0.504593784693715,0.407468368714649
547.008452705883,1.186316,1.00165124225392,1.72211526979991,12.2896140171478,0.504382913433997,0.407122050733489
547.365610717906,1.186316,1.00114452866544,1.72225056322415,12.2893018510447,0.504164460962105,0.406767315502408
547.667663449299,1.186316,1.00069597421487,1.72238335401286,12.2890147788697,0.503979339083346,0.406467447351773
548,1.185892,1.00019277150281,1.7225482219936,12.2886740110695,0.503781539388525,0.406145920116753
548.234032487196,1.185892,0.999839896165253,1.72267562662937,12.2884184339531,0.50364928426557,0.405932868575618
548.468064974392,1.185892,0.99949475544748,1.72281190085363,12.2881502818385,0.503526867344469,0.405734445529689
548.768512582777,1.185892,0.999072964423296,1.72299900737276,12.2877884795158,0.503388249810176,0.405506648753621
549.154081789752,1.185892,0.998587297372559,1.72325711209493,12.2872978571104,0.503249248262368,0.405269907545766
549.472420605131,1.185892,0.998252615856891,1.72348318719866,12.2868737376054,0.503176054562749,0.40513299265768
549.770762290287,1.185892,0.998008607814525,1.72370353543264,12.2864640424873,0.503146862870005,0.405060475896085
550,1.186704,0.997874739347377,1.72387703698715,12.2861434811392,0.503153867830656,0.405041347400967
550.171530743492,1.186704,0.997808373737554,1.72400853483266,12.28590151633,0.503182323892235,0.405036993291113
550.343061486985,1.186704,0.997772997385797,1.72414097155982,12.2856585868628,0.503228065073136,0.405047012232268
550.57478850486,1.186704,0.997777186321281,1.72432069790734,12.2853302294119,0.503317847427668,0.405083305878792
550.854507856316,1.186704,0.997865689271597,1.72453788891311,12.2849361391813,0.503470463916383,0.405162145387547
551.158225695133,1.186704,0.998068504106324,1.72477292630232,12.284514907301,0.503690708016048,0.405288923956162
551.44628682353,1.186704,0.998363819528704,1.72499442539009,12.2841257825004,0.50394777452345,0.40544228774612
551.727022389101,1.186704,0.998744757895017,1.72520878079996,12.2837598293231,0.504238185634002,0.405615270072682
552,1.196404,0.999196605001983,1.72541602279545,12.2834194569625,0.504551950602616,0.405800389148386
552.189654872023,1.196404,0.999552456579399,1.7255596222688,12.2831932538229,0.504780174333807,0.405943446945696
552.379309744045,1.196404,0.999937533562258,1.7257032047815,12.282976292771,0.505015075429139,0.406090740335907
552.654776860526,1.196404,1.00053765404588,1.72591228019215,12.2826787712074,0.505360891347072,0.406304662995068
552.971800162443,1.196404,1.00126565081235,1.72615465918403,12.2823634202251,0.505753088328153,0.406537731312441
553.288823464359,1.196404,1.00200310379224,1.72640017943443,12.2820773849755,0.506125059581647,0.406742055342471
553.604782877757,1.196404,1.00271464476501,1.72664933006983,12.2818204803546,0.506461568633106,0.406902301337088
553.916953043611,1.196404,1.00336344088585,1.72690118120269,12.2815919492826,0.506747794855201,0.407004682947906
554,1.209424,1.00352329072294,1.72696930260729,12.2815349590936,0.506814660175477,0.407021960364892
554.227429657828,1.209424,1.00392741858394,1.7271585902543,12.2813860693211,0.506975491881437,0.407047427274732
554.454859315656,1.209424,1.00427548319067,1.72735226669105,12.2812462475862,0.507103240304554,0.407037623734114
554.730548436631,1.209424,1.0046118593218,1.72759356652712,12.2810860015417,0.507211044035895,0.406975926038907
555.014846046786,1.209424,1.00485093117444,1.7278505923077,12.2809274180368,0.507266367510394,0.406853537683457
555.299143656941,1.209424,1.00497396103482,1.72811659078729,12.2807710298477,0.50726653341472,0.406673350348953
555.645418722863,1.209424,1.00496412164093,1.72845348259125,12.2805766855431,0.507198088836471,0.406382213189325
555.93839069568,1.209424,1.00482246989049,1.72875011110766,12.2804032078291,0.507087754588916,0.40608141357846
556,1.222444,1.00477791873944,1.72881387745838,12.2803651902904,0.50705929146743,0.406012488549196
556.308046521598,1.222444,1.00448453438431,1.72914006588438,12.280164922517,0.506894638810212,0.405643688308954
556.626338718801,1.222444,1.00407319369346,1.72949012312037,12.2799367319893,0.506696247331702,0.405232126272515
556.960901974291,1.222444,1.00355067340006,1.72987243577973,12.2796693468331,0.506471936601573,0.404781962597935
557.271120784946,1.222444,1.00301312830694,1.73024003318615,12.2793935819876,0.506263247302961,0.404362885994846
557.57396495487,1.222444,1.00246711483803,1.73061088861561,12.2790973238178,0.506071593774935,0.403965610006943
557.896573734108,1.222444,1.00189124035023,1.73101867441627,12.2787523278777,0.50589052107581,0.403566007093016
558,1.22604,1.00171235166868,1.73115211587807,12.2786354667914,0.505839249959885,0.403442891325975
558.202060811517,1.22604,1.00137555152196,1.73141650680213,12.2783987277796,0.505751559140333,0.403207221904972
558.404121623034,1.22604,1.00105964030819,1.73168568227896,12.2781512808418,0.505679346358809,0.402982270251262
558.695508586513,1.22604,1.00064869795419,1.73208213087225,12.2777768593896,0.505604333114904,0.402678004897452
559.086561242863,1.22604,1.00019224096523,1.73262947849112,12.2772452164635,0.505558712630287,0.402306469198353
559.409350581181,1.22604,0.999903039532468,1.73309473395293,12.2767848952879,0.505565382472884,0.402026690676547
559.700671017944,1.22604,0.999709254863192,1.73352552633204,12.2763556003737,0.505602236328564,0.401790083746681
560,1.238068,0.999571648818302,1.73397956402764,12.2759031383532,0.505664689279725,0.401560142873514
560.175187372368,1.238068,0.999516800434457,1.73425098240809,12.2756337952911,0.505704634515882,0.401441657094871
560.350374744737,1.238068,0.999478264594123,1.73452679713179,12.2753615878312,0.505747807755286,0.401329724384425
560.585787327241,1.238068,0.999447777135368,1.7349045173072,12.2749919041698,0.505808584936187,0.40118818172449
560.8615426154,1.238068,0.999435100095279,1.73535735422538,12.2745540441355,0.505878947785865,0.401032049485189
561.184065120677,1.238068,0.999438519349027,1.73590085214916,12.2740363373894,0.505953744815216,0.400859145342418
561.466434815848,1.238068,0.999446480485118,1.73638816346034,12.2735786821137,0.506010488895593,0.400717113154123
561.752345067006,1.238068,0.999451050705757,1.73689127768818,12.2731113733308,0.506059326656235,0.400584839051466
562,1.254676,0.99944885210289,1.73733370930129,12.2727035501763,0.506096490026645,0.400479755484311
562.180281793573,1.254676,0.999443608800072,1.73765886979027,12.272404974272,0.506126413699883,0.400400027021709
562.360563587147,1.254676,0.999436491290966,1.73798601830729,12.2721050047249,0.506158003873592,0.400324200211351
562.609952968649,1.254676,0.999427346641024,1.73844085428919,12.2716878740285,0.506208234144661,0.400229714354381
562.891072479684,1.254676,0.99942661307206,1.738955177305,12.2712151034598,0.506280718031836,0.400144752607575
563.17219199072,1.254676,0.999448865136559,1.73946940784279,12.2707406227517,0.506376838860025,0.400089763437052
563.448234693592,1.254676,0.999507630765171,1.7399725315481,12.2702746038015,0.506500175472248,0.400071160560235
563.724277396463,1.254676,0.999617841414714,1.74047223408758,12.269810542784,0.506658750944573,0.400094413518519
564,1.2735,0.999793423784289,1.74096642310087,12.2693515495463,0.506858185520714,0.400164337770587
564.227600036065,1.2735,0.999996573813491,1.74136962808819,12.268978234955,0.507057658449349,0.400255181523682
564.455200072129,1.2735,1.00025849838046,1.74176776852766,12.268611976732,0.507288178863009,0.400377791457383
564.712064413084,1.2735,1.0006299531089,1.74221022962645,12.2682096060204,0.507586373951849,0.400554571991509
564.979889554942,1.2735,1.00110673351654,1.74266303141287,12.2678055633662,0.507940475441315,0.400781838818851
565.247714696801,1.2735,1.00167602029712,1.743106454754,12.2674207355874,0.508335730824869,0.401049229064297
565.514429241618,1.2735,1.00233275496366,1.743538241919,12.2670599374504,0.508764622591579,0.401348888480284
565.781143786435,1.2735,1.00307346097096,1.74395996458048,12.2667245977689,0.509222753942138,0.401674941046502
566,1.29314,1.0037375059455,1.744298421494,12.266470346433,0.509615063932498,0.401957940252585
566.210224691538,1.29314,1.00441606556862,1.7446171154372,12.2662451436018,0.509998494670814,0.402243497299839
566.420449383076,1.29314,1.00512653036786,1.74492959371542,12.26603951679,0.510384514129895,0.402533892960696
566.79537476315,1.29314,1.00644375933825,1.74547167828683,12.2657233082226,0.511062731892618,0.403047075660006
567.119699054549,1.29314,1.00759733945293,1.7459251428301,12.2655028175406,0.5116215165034,0.403468698099057
567.422915373877,1.29314,1.00865195863923,1.74633635951425,12.2653404770721,0.512106244315967,0.403829805837117
567.741800226249,1.29314,1.00970299571108,1.74675577565775,12.2652132396088,0.512564838850084,0.404163124440452
568,1.3211,1.01049039970526,1.74708572913885,12.2651405219011,0.512893257195081,0.404393508362029
568.377201948568,1.3211,1.01151273006467,1.74755250763072,12.2650777705724,0.513301047748429,0.404662438976152
568.719591374031,1.3211,1.01229415430589,1.74796082375345,12.2650591921885,0.513597869325416,0.404837916331566
569.011728260856,1.3211,1.01284730608989,1.74829787945248,12.2650670475076,0.513799571975667,0.404939442273277
569.31947718866,1.3211,1.01332041590201,1.74864190045549,12.2650941891786,0.513967050709364,0.405004563222302
569.674894112269,1.3211,1.01373784741264,1.7490254304505,12.2651439221277,0.514111280944068,0.405034401430289
570,1.3368,1.0140135987547,1.74936365467006,12.2652017491755,0.514205298310943,0.405027065615166
570.301383190433,1.3368,1.01419354977443,1.74966674769308,12.265262310165,0.514268729121768,0.404998556776364
570.743675074883,1.3368,1.01435542219765,1.75009395630657,12.2653579754037,0.514333874048221,0.404932153596916
570.972809405112,1.3368,1.01440388607933,1.7503073324804,12.2654090095448,0.514359172199775,0.404890645636607
571.201943735341,1.3368,1.01443558362535,1.75051548005448,12.265460269099,0.514381791670394,0.404847221385447
571.596910014524,1.3368,1.01446539729007,1.75086245997024,12.2655480821285,0.51441962840618,0.40477264746086
571.914670146494,1.3368,1.01447880047151,1.75113126252667,12.2656176593853,0.51445089647237,0.404714416354683
572,1.346664,1.0144820142974,1.75120194120635,12.2656361489899,0.514459461289157,0.404699218561842
572.312105377683,1.346664,1.01449486210878,1.75145526238229,12.2657030630663,0.514491969414948,0.404646175483471
572.624210755367,1.346664,1.01451111279621,1.75170078322983,12.2657689301509,0.514525852044561,0.404595751223121
572.924654811285,1.346664,1.01452984938114,1.75193020077293,12.2658314699613,0.51455731685348,0.404547068930942
573.264073404787,1.346664,1.01455198742025,1.75218172793671,12.265901144618,0.51458906360212,0.404489264926095
573.555769360407,1.346664,1.01456830974434,1.75239183627743,12.265960082723,0.514612064871877,0.404435986124986
573.847465316028,1.346664,1.01457840801176,1.7525967391296,12.2660179281687,0.514629325490602,0.404377448590443
574,1.356532,1.01458005820372,1.75270193760891,12.2660476327455,0.514635365841371,0.404344522191871
574.273490447297,1.356532,1.01457514890605,1.75288740378334,12.2660997125442,0.5146400641056,0.404283157494776
574.546980894595,1.356532,1.01455868723542,1.75306904534822,12.2661499363107,0.514638246292827,0.404218171865933
574.822977921342,1.356532,1.01452934726856,1.75324868482383,12.2661983226691,0.514629698721121,0.404149067174119
575.119009493843,1.356532,1.01448340909147,1.75343743907515,12.2662471761256,0.514612804216205,0.404071104755915
575.415041066343,1.356532,1.01442316772935,1.75362223205088,12.266292368954,0.514589489723407,0.40399112133331
575.776205808305,1.356532,1.01433274829458,1.75384234416975,12.2663419011118,0.514555395119166,0.403894463265816
576,1.363088,1.01426930789658,1.75397574259632,12.2663692737848,0.514532176814518,0.403835742190038
576.244691086356,1.363088,1.01419554452487,1.75411889006744,12.26639618077,0.514507142487552,0.403771121988055
576.489382172713,1.363088,1.01411945328015,1.75425911567018,12.2664198780858,0.514483447764821,0.403709147504404
576.809300565321,1.363088,1.01402077882341,1.75443789903239,12.2664460742614,0.514457205724502,0.403634781780805
577.129218957929,1.363088,1.01392863878578,1.75461136732875,12.2664671525866,0.514438198781115,0.403569765299814
577.470631228936,1.363088,1.01384425732688,1.75479046992337,12.2664846479256,0.514428071330744,0.403512772824816
577.810786616945,1.363088,1.01378084688429,1.75496260344687,12.2664978853371,0.514431204632862,0.403471392223238
578,1.368372,1.01375644585118,1.75505559207582,12.2665038782784,0.514438941029074,0.403455160355802
578.347625793707,1.368372,1.01373432389824,1.7552212454167,12.2665132742092,0.514464042943744,0.40343678346831
578.643283267675,1.368372,1.01373971859588,1.75535683982674,12.2665205528759,0.514496179316434,0.403432737715124
578.992386096395,1.368372,1.01377449534727,1.75551072022434,12.2665296149112,0.514546169766389,0.403440653780695
579.341488925116,1.368372,1.01383786535183,1.75565796928046,12.2665405459448,0.514606126326463,0.4034588899886
579.643816575735,1.368372,1.01391280156672,1.75578027152521,12.2665524835743,0.514663885664653,0.403480499615427
580,1.373652,1.01401997878427,1.75591838006025,12.2665703974777,0.514736600975081,0.403510445511073
580.354498656696,1.373652,1.01414039829727,1.75604973067712,12.2665930682601,0.514809000582543,0.403542051928939
580.715662739891,1.373652,1.01426922128696,1.75617767269346,12.2666215290965,0.514879070457717,0.40357135383788
580.991681798255,1.373652,1.01436661824917,1.75627169843466,12.266646928942,0.514928382093939,0.40358993208278
581.267700856618,1.373652,1.01445901840951,1.75636266981865,12.2666753239474,0.514972098446917,0.403603189083133
581.61285890278,1.373652,1.01456236799044,1.75647240587443,12.266714584295,0.515016879598733,0.403610137664865
581.958016948942,1.373652,1.01464696104972,1.75657800374205,12.2667572128577,0.51505027541222,0.403605830295877
582,1.378932,1.01465575690156,1.75659058303414,12.2667625791947,0.515053510372136,0.403604585222858
582.209915255288,1.378932,1.01469447726075,1.75665266311956,12.266789861935,0.515066919142525,0.403595705825177
582.560067758992,1.378932,1.01473875184025,1.75675335467669,12.2668364944262,0.515079008164099,0.403571187511266
582.910220262696,1.378932,1.01475726241264,1.75685076405526,12.2668834584389,0.515079628938791,0.40353589258813
583.276330877253,1.378932,1.01475026914805,1.75694944680103,12.2669316173605,0.515069946749956,0.403489381851578
583.622795705341,1.378932,1.01472132002261,1.75704014734188,12.2669752035089,0.515052162989459,0.403437425235726
584,1.381836,1.014668984252,1.75713622439985,12.267019364782,0.515026013503325,0.403374803498822
584.319476716767,1.381836,1.01461115820279,1.75721562915363,12.2670533973386,0.515000383787505,0.40331862406662
584.623680778334,1.381836,1.01454753824303,1.75728971380526,12.2670825174095,0.514973749861224,0.403263264593673
584.957127967689,1.381836,1.01447132645506,1.75736936244078,12.2671104380617,0.514943752483513,0.403202188641001
585.290575157043,1.381836,1.01439148521088,1.75744752669902,12.2671339843664,0.514914574529883,0.403142366333016
585.601228824215,1.381836,1.01431644018953,1.75751913022263,12.2671519466887,0.514888473627661,0.403088118737865
586,1.383856,1.01422254197126,1.75760947929445,12.2671694718596,0.514857664861492,0.403021736777947
586.273966530244,1.383856,1.01416126256977,1.75767061583835,12.2671780337427,0.514839218585859,0.402978940841093
586.547933060488,1.383856,1.01410353827109,1.7577310488879,12.2671839178021,0.514822731196628,0.402938249090563
586.970942898822,1.383856,1.01402249393985,1.75782308633202,12.2671881040676,0.514800993969915,0.402879413250109
587.259682766801,1.383856,1.01397317702535,1.75788509491286,12.2671878090747,0.514789297620242,0.402842578307961
587.54842263478,1.383856,1.01392875874541,1.75794649764403,12.2671851925388,0.514779741426837,0.40280802979905
587.893820894385,1.383856,1.01388183181828,1.75801921477621,12.2671792935404,0.51477044254448,0.402769024986071
588,1.385876,1.01386870060751,1.75804141807002,12.2671769176608,0.514768059072004,0.402757744131939
588.331646608926,1.385876,1.01383135321665,1.75811034064904,12.2671679305986,0.514761937392087,0.402725522901114
588.617649643046,1.385876,1.01380330620376,1.75816926987332,12.2671584422325,0.514758020581566,0.402700482586765
588.991194874069,1.385876,1.01377193865179,1.75824550734991,12.267143926088,0.514754031332011,0.402671110073911
589.276489013714,1.385876,1.01375169473947,1.7583031215732,12.2671314111751,0.514752335615692,0.402651928735048
589.561783153359,1.385876,1.0137345303606,1.75836012427866,12.2671178324455,0.51475191396634,0.402635870664889
589.93514058191,1.385876,1.01371680686951,1.75843362119791,12.2670987417019,0.514752791107958,0.40261940844661
590,1.3879,1.01371430840263,1.75844624238598,12.2670952979932,0.514753270218307,0.402616932451543
590.32429709045,1.3879,1.01370469001724,1.75850859161573,12.2670776352382,0.514757774451818,0.402606577081281
590.671217923908,1.3879,1.01370048861239,1.75857371073994,12.2670581619023,0.514766390511387,0.402600245889231
590.983120165679,1.3879,1.01370319299048,1.7586306665042,12.267040467226,0.51477761678537,0.402598837189451
591.261415815243,1.3879,1.013711701446,1.75868008354437,12.2670248007117,0.514791109331127,0.402601664455419
591.633241518863,1.3879,1.01373333924116,1.75874387688856,12.2670045197263,0.514814828291182,0.402611965130263
591.92547732786,1.3879,1.01375940742515,1.7587921127395,12.266989517968,0.514837650811601,0.402624849282496
592,1.38992,1.01376739278248,1.75880413510607,12.2669858712802,0.514844053664938,0.40262877333588
592.372613360701,1.38992,1.01381558757304,1.75886250196875,12.2669690098948,0.514879855256722,0.402652422185017
592.742058091715,1.38992,1.01387665489652,1.75891743923265,12.266955061698,0.514920920989416,0.402681806513666
593.020834690302,1.38992,1.01393082097288,1.75895693240528,12.2669467649613,0.514954509969327,0.402706706066946
593.299611288888,1.38992,1.01399107583237,1.75899473784037,12.2669406505012,0.514989921170556,0.402733434543037
593.680484342903,1.38992,1.01408132071855,1.75904369491147,12.2669361723454,0.515040397777457,0.40277187896557
594,1.39194,1.01416190649074,1.75908242890429,12.2669361093164,0.515082809425977,0.402803989194692
594.319841704098,1.39194,1.01424462428887,1.75911915756467,12.2669395321326,0.515123778095876,0.40283536672177
594.6430567151,1.39194,1.01432773536054,1.75915429900381,12.2669465225885,0.515163048629958,0.402865191419689
594.966271726103,1.39194,1.01440768059889,1.75918756452165,12.266956951923,0.515198569765784,0.402891451859207
595.367448050871,1.39194,1.01449858388364,1.75922641420832,12.2669743142143,0.51523578188637,0.402917330418858
595.674232557198,1.39194,1.01455928950804,1.75925442819457,12.2669904873643,0.515258894191345,0.402931823325182
596,1.393964,1.01461341362331,1.75928269334494,12.2670099446809,0.515277611020192,0.402941415676121
596.464442756458,1.393964,1.01466985813661,1.75932059378817,12.2670407326894,0.515293394829981,0.402944896088554
596.683293787876,1.393964,1.01468769338322,1.75933756492559,12.2670560726596,0.515297090890764,0.402942967012652
596.902144819294,1.393964,1.01469999846882,1.75935401478544,12.2670717194497,0.515298463123375,0.402938820719446
597.240016556702,1.393964,1.0147086463624,1.75937846177224,12.2670961166914,0.515296011485353,0.402928054733544
597.577888294109,1.393964,1.01470580617508,1.75940185409689,12.2671203170071,0.515289271415079,0.402913247190397
597.940269401209,1.393964,1.01469175526236,1.75942588610223,12.26714550261,0.515278691171473,0.402894290037093
598,1.394812,1.01468849001568,1.75942974991061,12.2671495444668,0.515276617323777,0.402890854122803
598.298652993953,1.394812,1.01466874263472,1.75944868420909,12.2671691746978,0.515265019182327,0.402872522786076
598.646158401155,1.394812,1.0146398431698,1.75946996265404,12.2671905965113,0.515250107072711,0.402849963438791
599.01779228443,1.394812,1.01460399756826,1.75949190802493,12.2672115601665,0.515233689446303,0.402825593865169
599.371603040448,1.394812,1.01456714206764,1.75951210025885,12.2672295091642,0.515217549566857,0.402802107975035
599.717806285995,1.394812,1.01453021315227,1.75953126118677,12.2672451030951,0.515202408441774,0.402780001535263
600,1.39522,1.01450045907752,1.75954648003014,12.2672563761788,0.515191076663825,0.402763145316887
600.358596400428,1.39522,1.01446410279665,1.75956534351833,12.2672689112502,0.515177499993998,0.402742568495047
600.697851309795,1.39522,1.01443192549198,1.75958273741313,12.2672790131017,0.515165923657588,0.402724465910455
601.092509789308,1.39522,1.01439779983985,1.75960246686807,12.2672887656938,0.515154684182794,0.402705747349369
601.41917229292,1.39522,1.01437245163595,1.75961842140509,12.2672953688133,0.515146346107369,0.402691308043305
601.785961717254,1.39522,1.01434712615547,1.7596359658856,12.2673013491997,0.515138322124064,0.402676528235377
602,1.395624,1.01433382452666,1.75964603643165,12.2673041971532,0.515134534831798,0.402668840133455
602.335296805631,1.395624,1.01431503932753,1.75966158240363,12.2673078102718,0.515129227657293,0.402657444589355
602.709614460169,1.395624,1.01429678906582,1.75967863089207,12.2673107424934,0.515123952827331,0.4026454283833
603.015151043136,1.395624,1.01428379686401,1.75969232701408,12.267312355448,0.515120775700778,0.40263678891766
603.320687626104,1.395624,1.01427231332583,1.7597058421834,12.2673133480918,0.515118130013149,0.402628714842497
603.725915994441,1.395624,1.01425908993146,1.75972351252227,12.2673138165277,0.515114806297576,0.402618241054093
604,1.396028,1.01425125407735,1.75973531395018,12.2673136271346,0.515113259553189,0.402611889068675
604.308024500359,1.396028,1.01424335172076,1.75974844495537,12.2673129760612,0.515111962534251,0.402605222168005
604.624853544345,1.396028,1.01423608356099,1.75976181766769,12.267311871693,0.515110483843284,0.402598252657561
604.941682588332,1.396028,1.01422956686088,1.75977506650655,12.2673103510324,0.515109376115068,0.402591687279772
605.29153962005,1.396028,1.01422312679035,1.75978956536049,12.2673082214744,0.515108834195155,0.402585158074327
605.649820005152,1.396028,1.01421725118373,1.75980428362988,12.2673056048586,0.515108096587469,0.402578333313553
606,1.396436,1.01421213418815,1.75981855380899,12.2673026449057,0.515107650810964,0.402571979502951
606.360483293353,1.396436,1.01420745408826,1.7598331350575,12.2672992076259,0.515107868495783,0.402566118599777
606.708449627267,1.396436,1.01420346212161,1.75984711408005,12.2672955582972,0.515107831022869,0.402560228797788
607.054796744405,1.396436,1.01419997451121,1.75986094254445,12.2672916168012,0.51510807768016,0.402554663489688
607.385423990773,1.396436,1.01419707988806,1.75987407070695,12.267287583024,0.515108899319132,0.40254994780562
607.715127110393,1.396436,1.0141946028638,1.7598870977758,12.2672833317191,0.515109483225093,0.402545019259277
608,1.39684,1.01419278218957,1.75989830623999,12.2672794832328,0.515110056414395,0.402540837429716
608.336886988149,1.39684,1.01419099745891,1.75991150974589,12.2672747297854,0.515111345740298,0.402536522303036
608.657552088618,1.39684,1.01418965186214,1.7599240303274,12.267270030497,0.515112525404547,0.402532382588482
609.024962448846,1.39684,1.01418850611311,1.75993832499057,12.267264456828,0.515113720755883,0.402527502302851
609.319585655876,1.39684,1.01418787029156,1.75994975179733,12.267259843141,0.515115187002739,0.4025241122727
609.614208862907,1.39684,1.014187465752,1.75996114917481,12.2672551200102,0.515116706806736,0.402520790786726
610,1.397244,1.01418725399959,1.75997603211303,12.2672487921485,0.515118340543885,0.402516107352954
610.350976739203,1.397244,1.01418734304135,1.75998953407495,12.2672428922943,0.5151203387049,0.40251235906582
610.663453312952,1.397244,1.01418762464993,1.76000152641428,12.2672375416642,0.515122241005992,0.402509151191074
611.0129456383,1.397244,1.01418814292925,1.7600149094286,12.2672314667117,0.515123991560154,0.402505192276169
611.362437963647,1.397244,1.01418885512087,1.76002826279322,12.2672252899731,0.515126168102128,0.402501665188927
611.672280715364,1.397244,1.01418963373356,1.76004007801287,12.2672197400957,0.515128294101518,0.402498739075253
612,1.397652,1.01419059529355,1.76005255269526,12.2672138115358,0.515130141253664,0.40249529702466
612.37509572705,1.397652,1.01419185719237,1.76006680382432,12.2672069457255,0.515132402475874,0.4024921186721
612.68341427692,1.397652,1.01419301937104,1.7600784909905,12.2672012500324,0.515134487641588,0.402490123936847
612.999778840877,1.397652,1.01419434143489,1.76009044260203,12.2671953827703,0.515136181015968,0.402488054671001
613.316718757784,1.397652,1.01419583687288,1.76010234985778,12.2671894877218,0.515137946698872,0.402486539941063
613.633658674691,1.397652,1.0141975816356,1.76011415592005,12.2671835908536,0.515140187056833,0.402486052980754
613.956677465843,1.397652,1.01419974971037,1.76012603762999,12.2671776213609,0.515142356113952,0.402486081883289
614,1.398056,1.01420008040775,1.76012761659593,12.2671768259797,0.51514266081895,0.402486071149298
614.216612670786,1.398056,1.01420191408638,1.76013544953166,12.2671728719005,0.515144336797689,0.402486249391847
614.553599506039,1.398056,1.01420552198841,1.76014739643912,12.2671668166658,0.515147851908058,0.402487613635938
614.890586341292,1.398056,1.01421036890438,1.76015899588502,12.2671609434676,0.515152196998882,0.402490018986718
615.287144090502,1.398056,1.01421817385141,1.76017212373894,12.2671543805873,0.515158147840705,0.402493942410297
615.637488197181,1.398056,1.01422739322642,1.76018319207535,12.2671490004852,0.515165077983097,0.402499292739791
616,1.398464,1.01423956694484,1.76019407161562,12.2671439936981,0.515173449398402,0.402506209779154
616.35246250328,1.398464,1.01425413486955,1.76020405361403,12.2671398124613,0.515182478627988,0.402513919451716
616.702599116148,1.398464,1.01427124505959,1.76021336207357,12.2671364476175,0.51519294634907,0.402523149863842
617.008641562816,1.398464,1.01428819315427,1.76022099040129,12.2671342550797,0.515202712751472,0.402531862836668
617.314684009485,1.398464,1.01430674912062,1.76022814149123,12.2671328386513,0.515212618766982,0.402540710098081
617.650925504007,1.398464,1.01432859705592,1.76023545195881,12.2671322303842,0.515224101409963,0.402550984164897
618,1.398868,1.01435233275896,1.7602424500266,12.2671327048933,0.515236125284587,0.402561685622548
618.389789756566,1.398868,1.01437923850458,1.76024958232487,12.2671346023413,0.515248472416976,0.402572776719443
618.708335409529,1.398868,1.01440079818545,1.76025490515308,12.267137197077,0.515258087496378,0.402581423492409
619.049106293731,1.398868,1.01442267619272,1.76026012534275,12.2671409677882,0.51526735269465,0.402589692447427
619.389877177932,1.398868,1.01444261093042,1.76026488599637,12.2671456921215,0.515274770023721,0.402596135950802
619.689547029748,1.398868,1.01445801869585,1.7602687183288,12.2671505313708,0.515280204755593,0.402600717408781
620,1.399272,1.01447149085353,1.76027236442107,12.267156115142,0.515284696579718,0.402604327325078
620.310950116527,1.399272,1.01448218518965,1.76027571148551,12.2671621837179,0.515287406991508,0.402606258488767
620.621900233054,1.399272,1.01448996645955,1.76027877911079,12.2671685979299,0.515288742205401,0.402606869206697
620.973201528031,1.399272,1.01449529472408,1.76028193873873,12.2671760979355,0.515289165678995,0.402606537867925
621.324502823007,1.399272,1.01449716446564,1.76028480433267,12.2671837174903,0.515287909127229,0.402604592802268
621.650173911122,1.399272,1.01449612232771,1.76028722366891,12.2671907495252,0.515285592372688,0.402601696846928
622,1.399384,1.01449245398585,1.7602895928547,12.2671981342545,0.5152826610918,0.402598205571219
622.381631891185,1.399384,1.01448601877398,1.76029193299039,12.2672058814768,0.515278437596434,0.402593423004046
622.697394558823,1.399384,1.01447923780445,1.76029369511548,12.2672119693857,0.51527443996986,0.402589010566054
623.047152157738,1.399384,1.01447066666304,1.76029548063707,12.2672183054695,0.515270260627277,0.402584423651291
623.327339897329,1.399384,1.01446330710799,1.76029679569006,12.2672230579035,0.515266734502623,0.402580611920598
623.60752763692,1.399384,1.01445575225725,1.76029801635065,12.2672275136724,0.515263046832248,0.402576676804206
624,1.399384,1.01444521252094,1.76029957990401,12.2672332409666,0.515258520429501,0.402571865766492
624.360553644166,1.399384,1.01443590507575,1.76030087757375,12.2672379972281,0.515254731712199,0.402567819044215
624.694091734434,1.399384,1.01442782505765,1.76030196901226,12.2672419965972,0.515251196658994,0.402564063086806
625.004397936333,1.399384,1.0144208673494,1.76030289741347,12.2672453845785,0.515248533350814,0.402561207792723
625.348237768946,1.399384,1.01441384251843,1.76030383568497,12.2672488014625,0.515245981412309,0.402558456490095
625.692077601558,1.399384,1.01440754732786,1.76030468651333,12.2672519063809,0.515243330809232,0.402555618733612
626,1.399384,1.01440250705526,1.76030538046183,12.2672544388274,0.515241442776821,0.402553572620907
626.458431126968,1.399384,1.01439596336271,1.76030630610236,12.2672578317392,0.515239197970943,0.402551115246778
626.684356139313,1.399384,1.01439311870783,1.76030671924255,12.2672593632812,0.515237917234152,0.402549738039336
626.910281151658,1.399384,1.01439049663178,1.76030710638864,12.2672608060503,0.515236802839859,0.402548532459847
627.24697065032,1.399384,1.01438695413174,1.76030763871786,12.2672628013027,0.515235687502479,0.402547290860834
627.583660148982,1.399384,1.01438378358638,1.76030812222253,12.2672646420673,0.515234451226683,0.402545939753659
627.908950700924,1.399384,1.0143810086617,1.76030854742364,12.267266287882,0.515233086808064,0.402544475319479
628,1.399384,1.01438027484021,1.7603086595985,12.2672667245309,0.51523279537422,0.402544157250061
628.374862227622,1.399384,1.01437741875628,1.76030909232652,12.2672684206769,0.515231915507235,0.402543171530386
628.72803710967,1.399384,1.01437493154124,1.76030946054827,12.2672698924343,0.515230740237335,0.402541905037095
629.043709158908,1.399384,1.01437284369077,1.76030976054582,12.2672711050544,0.515229695678115,0.402540785886736
629.394659689312,1.399384,1.01437064867513,1.76031006502012,12.2672723373078,0.515229041804396,0.402540056886787
629.745610219716,1.399384,1.01436857096158,1.76031034194053,12.2672734699706,0.515228068089363,0.402539016521256
630,1.399384,1.01436713324665,1.76031052703508,12.2672742294176,0.515227263780339,0.402538169011198
630.328495086121,1.399384,1.01436535952172,1.76031074831164,12.2672751268672,0.515226690631736,0.402537543193712
630.656990172243,1.399384,1.0143636797963,1.76031095126248,12.2672759456622,0.515226100418433,0.402536905730455
631.013767882104,1.399384,1.01436196540275,1.760311152812,12.2672767565483,0.515225107268727,0.402535867615326
631.365669950686,1.399384,1.01436039188221,1.76031133408386,12.2672774663919,0.515224616948039,0.402535339749719
631.708039631329,1.399384,1.01435897835028,1.76031149518156,12.2672780863445,0.515224173306209,0.402534866482638
632,1.39938,1.01435786764502,1.7603116215533,12.267278569959,0.515223488747623,0.402534161551363
632.350332155299,1.39938,1.01435665194762,1.76031176070366,12.2672790863416,0.515223068997259,0.402533715487423
632.700897867903,1.39938,1.01435556256558,1.76031188719249,12.2672795446572,0.515222855802984,0.402533477121226
633.012338919843,1.39938,1.01435469848531,1.7603119896184,12.2672799173652,0.51522229725258,0.402532896816652
633.323779971783,1.39938,1.01435392751809,1.76031208337702,12.2672802504297,0.515221978842984,0.402532556892739
633.689846442898,1.39938,1.01435313262965,1.76031218340665,12.2672805968443,0.515221948860226,0.402532501492653
634,1.39938,1.01435254552504,1.76031226032807,12.2672808683092,0.515221558541113,0.40253208952859
634.318656875867,1.39938,1.01435201655444,1.76031233262708,12.267281120565,0.515221252779762,0.402531764282152
634.724114697588,1.39938,1.01435143884421,1.76031241584348,12.2672814021616,0.515221336378691,0.402531825314957
635.020516686665,1.39938,1.01435107453277,1.76031247114368,12.2672815957387,0.515221051687151,0.402531525766196
635.316918675742,1.39938,1.01435075143901,1.76031252227307,12.2672817746584,0.515220768683671,0.402531229368333
635.659540902579,1.39938,1.01435042065962,1.76031257669042,12.2672819575298,0.515220891076368,0.402531338224661
636,1.39938,1.0143501284823,1.76031262627779,12.2672821298096,0.515220753124284,0.402531189588911
636.325282999308,1.39938,1.0143498759517,1.76031266986406,12.2672822850905,0.515220425974052,0.40253085978397
636.673205394206,1.39938,1.01434962817088,1.76031271264866,12.2672824301856,0.515220539057394,0.40253097723521
637.021127789104,1.39938,1.0143493985464,1.76031275151427,12.2672825678445,0.515220464316188,0.402530915363665
637.348093571661,1.39938,1.01434919654567,1.76031278429422,12.2672826920177,0.515220132615926,0.402530604559985
637.718485863213,1.39938,1.01434898284127,1.7603128165737,12.2672828130905,0.515220246352399,0.402530753645812
638,1.39938,1.01434883201743,1.76031283717763,12.2672829006867,0.515220248151242,0.402530789269394
638.305727448339,1.39938,1.01434868185898,1.76031285511019,12.2672829957727,0.51521994727379,0.402530514289094
638.652122613186,1.39938,1.01434853334104,1.76031286917528,12.2672830905739,0.515219956142488,0.402530547572672
639.009166531663,1.39938,1.01434841061928,1.76031287629513,12.2672831809533,0.51522010976254,0.402530719202422
639.320184406148,1.39938,1.01434833389155,1.76031287637157,12.2672832635849,0.515219870636936,0.402530488306514
639.631202280633,1.39938,1.01434828867279,1.76031287102354,12.2672833398799,0.515219862568392,0.402530480011015
640,1.39938,1.01434827753684,1.76031285841724,12.2672834252153,0.515220135276709,0.402530741367904
640.292798373262,1.39938,1.01434829981135,1.76031284442445,12.2672835005237,0.515219998454001,0.402530601395007
640.585596746524,1.39938,1.01434834514291,1.76031282774633,12.2672835760303,0.51521991241758,0.402530512463645
640.989224258254,1.39938,1.01434843318277,1.76031280164371,12.2672836758123,0.515220237366849,0.402530834077505
641.346179349926,1.39938,1.01434852010919,1.7603127767031,12.2672837761833,0.515220111395297,0.402530706110109
641.657028569427,1.39938,1.0143485895217,1.76031275431728,12.2672838656824,0.515220007818748,0.402530601835424
642,1.39938,1.01434864611024,1.76031272951635,12.2672839597627,0.515220268078635,0.402530862585611
642.301787932078,1.39938,1.01434866902142,1.76031270800072,12.2672840493439,0.515220192555273,0.402530786959058
642.603575864156,1.39938,1.01434865985258,1.76031268705888,12.2672841409254,0.515219948189591,0.402530542841246
642.947522515086,1.39938,1.01434860462199,1.76031266416557,12.2672842349194,0.515220069323581,0.402530664911663
643.291469166016,1.39938,1.0143484986171,1.76031264253486,12.2672843270777,0.515220041895696,0.402530639402939
643.634404606144,1.39938,1.01434834277952,1.76031262237215,12.2672844172043,0.515219688575503,0.402530289308573
644,1.39938,1.01434812635773,1.76031260248584,12.2672844944479,0.51521974270441,0.402530348384936
644.368114337206,1.39938,1.01434786614433,1.76031258410399,12.2672845628186,0.515219642404988,0.402530251287974
644.681735011045,1.39938,1.01434762225188,1.76031256967651,12.2672846143975,0.515219289771078,0.402529900963357
644.996637986957,1.39938,1.014347368788,1.76031255627565,12.2672846480069,0.515219317586453,0.402529930706853
645.321785854617,1.39938,1.01434711084796,1.7603125435298,12.2672846720902,0.515219345062111,0.402529959757464
645.646933722278,1.39938,1.01434686937148,1.7603125318462,12.2672846919621,0.515219018545146,0.402529634385076
645.966117834331,1.39938,1.01434665899822,1.76031252137064,12.2672846964771,0.515218981451084,0.402529597985899
646,1.399376,1.01434663856746,1.76031252031501,12.2672846960372,0.515219001798615,0.402529618428417
646.169410828347,1.399376,1.0143465424511,1.76031251519632,12.2672846926948,0.515219104160857,0.40252972118256
646.532478010842,1.399376,1.01434637230424,1.76031250510361,12.26728468583,0.515218997332838,0.40252961508092
646.87186312009,1.399376,1.01434625859321,1.76031249671417,12.267284674846,0.515218805608532,0.402529423931935
647.211820514346,1.399376,1.01434618660662,1.76031248927557,12.2672846525778,0.515219027042489,0.402529645885799
647.551777908602,1.399376,1.01434615181758,1.76031248275132,12.2672846335975,0.51521899718638,0.402529616538509
647.884836691549,1.399376,1.01434614753134,1.7603124771917,12.2672846168942,0.515218818091099,0.402529437976787
648,1.399376,1.01434615165258,1.76031247545048,12.2672846092232,0.515218859348849,0.402529479447931
648.410986758931,1.399376,1.01434618403969,1.76031246994375,12.2672845810382,0.515219139576535,0.402529760688525
648.801147918168,1.399376,1.01434623197787,1.76031246565019,12.2672845660842,0.515218907889452,0.402529530331052
649.119850250958,1.399376,1.01434627685547,1.76031246273221,12.267284550756,0.515218969058137,0.402529592929428
649.541308784466,1.399376,1.01434633612345,1.76031245955315,12.2672845311009,0.515219213710968,0.40252984006161
649.79752990137,1.399376,1.01434636890776,1.76031245792694,12.2672845273856,0.515219002264001,0.402529630508371
650,1.399376,1.01434639191714,1.76031245676931,12.2672845233688,0.515218913739412,0.402529544311942
650.387359942439,1.399376,1.01434642710103,1.76031245476441,12.2672845086947,0.515219205007073,0.402529847813464
650.726827347193,1.399376,1.01434644759131,1.76031245301388,12.2672845037888,0.515219131173144,0.40252979092409
651.039645382845,1.399376,1.01434645832232,1.76031245106925,12.2672845023865,0.515218906647304,0.402529587973925
651.378940200417,1.399376,1.01434646279847,1.76031244809742,12.2672844925701,0.515219139368131,0.402529851470371
651.718235017989,1.399376,1.01434646280739,1.7603124435491,12.2672844881022,0.515219155079311,0.402529906643978
652,1.399376,1.01434646247143,1.76031243796459,12.2672844895527,0.51521890808113,0.402529697759919
652.402906301635,1.399376,1.01434646806596,1.76031242595304,12.267284482723,0.515219102471892,0.402529932590055
652.741666575804,1.399376,1.01434648534895,1.76031241128107,12.267284481098,0.515219192808015,0.402530051065027
653.057881933321,1.399376,1.01434651794059,1.76031239337309,12.2672844878392,0.515218943915744,0.402529822230255
653.395535290643,1.399376,1.01434657553196,1.76031236967254,12.2672844896304,0.515219133399897,0.402530024983141
653.758133093884,1.399376,1.01434666768742,1.76031233925788,12.2672844971921,0.515219351295308,0.402530245778438
654,1.399376,1.01434674726106,1.76031231647481,12.2672845115074,0.515219186712185,0.402530077305553
654.327641066215,1.399376,1.01434687641711,1.76031228312401,12.2672845307664,0.515219219969604,0.402530111916098
654.688440494482,1.399376,1.0143470409762,1.76031224410209,12.2672845541044,0.515219585323674,0.402530478186709
654.988987590766,1.399376,1.01434718824949,1.76031221054745,12.2672845881424,0.515219473897084,0.402530367146096
655.28953468705,1.399376,1.01434733647167,1.76031217665759,12.2672846270407,0.515219392977292,0.402530286374983
655.682964016419,1.399376,1.01434751779503,1.76031213262574,12.2672846777532,0.515219763037781,0.402530656492361
656,1.399376,1.01434764175225,1.76031209801584,12.2672847322511,0.515219671683504,0.402530565245068
656.311511845556,1.399376,1.01434773510498,1.76031206520139,12.2672847906858,0.515219493916323,0.402530387407072
656.645477931243,1.399376,1.01434779631653,1.76031203169266,12.2672848477447,0.515219738819404,0.402530632474541
656.97944401693,1.399376,1.01434781174809,1.76031200020386,12.2672849110981,0.515219708146114,0.402530602497127
657.30675049987,1.399376,1.01434777954745,1.76031197150416,12.2672849761906,0.515219406587073,0.402530302451596
657.644901954236,1.399376,1.01434769699499,1.76031194421961,12.2672850312152,0.515219533304122,0.402530431965917
658,1.399376,1.01434755989779,1.76031191818597,12.2672850862429,0.515219502685032,0.402530405777572
658.341632142961,1.399376,1.01434738646861,1.76031189560217,12.2672851370054,0.51521913173636,0.40253003796961
658.705077857109,1.399376,1.01434716930862,1.76031187408448,12.2672851712839,0.515219228103445,0.40253013774578
659.065976358299,1.399376,1.01434693566053,1.76031185510598,12.2672851976833,0.515219160855467,0.402530074108794
659.3743221663,1.399376,1.01434673436005,1.76031184063213,12.2672852160276,0.515218820968356,0.402529737610974
659.693274218002,1.399376,1.01434653572783,1.76031182720171,12.267285218429,0.515218892395545,0.40252981296127
660,1.399372,1.01434636271765,1.76031181562023,12.2672852134793,0.515218987920267,0.402529912629387
660.328557722463,1.399372,1.01434620422817,1.76031180449437,12.2672852087246,0.515218688928247,0.402529617314181
660.650411576225,1.399372,1.01434607994241,1.76031179471046,12.2672851929607,0.515218664299008,0.402529596023182
661.026871264926,1.399372,1.01434597476882,1.76031178446314,12.2672851652765,0.515218884681396,0.402529819950706
661.309677412406,1.399372,1.01434592296705,1.76031177749249,12.2672851489576,0.515218683541232,0.402529621192209
661.592483559885,1.399372,1.01434589217221,1.76031177105942,12.2672851291783,0.515218576372374,0.402529516135803
662,1.399372,1.0143458790084,1.76031176260373,12.2672850915922,0.515218885159912,0.402529827476656
662.356967184408,1.399372,1.01434589121607,1.7603117558758,12.2672850677447,0.515218714195245,0.40252965866446
662.660511977849,1.399372,1.01434591426331,1.76031175058576,12.2672850469479,0.51521861707417,0.402529563194468
663.058556137839,1.399372,1.01434595605063,1.76031174417127,12.2672850133535,0.515218952882753,0.402529900890186
663.328185207308,1.399372,1.01434598857848,1.76031174012478,12.2672849985661,0.51521885062216,0.402529799708571
663.597814276776,1.399372,1.01434602230418,1.76031173629547,12.267284986252,0.515218658198022,0.402529608184219
664,1.399372,1.01434607141333,1.7603117309539,12.2672849594971,0.515218936208079,0.402529887921717
664.335450602294,1.399372,1.01434610869757,1.76031172680829,12.2672849439981,0.515218940587204,0.402529901364958
664.641990940979,1.399372,1.0143461384322,1.76031172317388,12.2672849355129,0.515218690202535,0.402529664310062
665.015511845657,1.399372,1.01434616840115,1.76031171862844,12.267284916526,0.515218926196714,0.402529924124283
665.36681125294,1.399372,1.01434619092576,1.76031171370582,12.2672849043782,0.515218967390501,0.402529996490038
665.66835973806,1.399372,1.01434620745025,1.76031170841458,12.2672849004937,0.515218698792077,0.402529762399304
666,1.399372,1.01434622551619,1.76031170071677,12.2672848889792,0.515218859140754,0.402529967823842
666.383165820583,1.399372,1.01434625209538,1.76031168819095,12.2672848798761,0.515219008037021,0.40253015489803
666.706794611146,1.399372,1.01434628574366,1.76031167369573,12.2672848820254,0.515218737958295,0.402529911317309
666.994653993239,1.399372,1.01434632946715,1.76031165740541,12.2672848792905,0.515218871507391,0.402530062868226
667.430888406021,1.399372,1.01434642934895,1.76031162647131,12.2672848807358,0.515219158044161,0.402530364282802
667.675506744893,1.399372,1.01434650621959,1.76031160601081,12.2672848923816,0.515218951649461,0.402530158405762
667.920125083765,1.399372,1.01434659904656,1.76031158359903,12.2672849033624,0.515218943440613,0.402530144138674
668,1.399372,1.01434663277242,1.7603115759145,12.267284906248,0.515219021593857,0.402530220748704
668.399374581174,1.399372,1.01434682433911,1.76031153543491,12.267284927339,0.515219443897994,0.402530641372076
668.7037942552,1.399372,1.01434699086565,1.76031150304413,12.2672849610504,0.515219253494221,0.402530449348764
669.008213929226,1.399372,1.01434716713173,1.76031147009554,12.2672849976774,0.51521926094338,0.40253045502415
669.351241218624,1.399372,1.01434736615896,1.76031143305463,12.2672850405242,0.515219671870607,0.402530863975186
669.734359683084,1.399372,1.01434757225027,1.76031139265949,12.2672851103955,0.51521951034983,0.4025307006246
670,1.399372,1.0143476951429,1.76031136568084,12.2672851631881,0.515219415371319,0.402530604852099
670.354427323735,1.399372,1.01434782181158,1.76031133142609,12.2672852299354,0.515219770450293,0.402530959786466
670.695305118491,1.399372,1.01434789331253,1.76031130067616,12.2672853064838,0.515219654999308,0.402530845641613
671.007139446788,1.399372,1.01434790868674,1.76031127461157,12.2672853795195,0.515219378653507,0.402530572165
671.325946863595,1.399372,1.01434787111795,1.7603112500712,12.267285443253,0.515219581276342,0.402530779833272
671.644754280402,1.399372,1.01434777878695,1.76031122762656,12.2672855077178,0.51521955799025,0.402530764224394
672,1.399372,1.0143476144363,1.76031120491719,12.2672855792627,0.515219115483127,0.402530333338895
672.36845720462,1.399372,1.01434738470264,1.76031118358597,12.2672856314818,0.515219225174998,0.402530451795403
672.69310040563,1.399372,1.01434714480718,1.76031116634248,12.2672856700221,0.515219168233831,0.402530401838233
673.0162459522,1.399372,1.01434688551803,1.76031115036999,12.2672857038128,0.515218731546814,0.402529971308904
673.379705782819,1.399372,1.01434658810323,1.76031113358407,12.2672857173524,0.51521879536339,0.40253004095278
673.708805489227,1.399372,1.01434633029903,1.76031111929192,12.267285718772,0.515218829670253,0.402530079371199
674,1.399368,1.01434612261213,1.76031110727232,12.2672857183741,0.515218470874173,0.402529723310563
674.343793358008,1.399368,1.01434591208812,1.76031109377351,12.2672857005782,0.515218457176565,0.402529713079858
674.679964770959,1.399368,1.01434574857766,1.76031108125673,12.2672856719865,0.515218664169821,0.402529923046547
674.986267518173,1.399368,1.0143456377871,1.76031107041271,12.2672856495403,0.515218396651999,0.40252965785094
675.292570265387,1.399368,1.01434556239225,1.76031106008607,12.2672856200383,0.515218300058542,0.402529563181302
675.646014478205,1.399368,1.01434551564773,1.76031104880114,12.2672855761738,0.515218614782161,0.402529879588333
676,1.399368,1.01434550608777,1.76031103817442,12.2672855409998,0.51521844585041,0.402529711749131
676.314515964401,1.399368,1.01434552316007,1.76031102930715,12.2672855090729,0.515218330789443,0.402529597412114
676.699547890354,1.399368,1.01434556932131,1.76031101920571,12.267285462961,0.515218697269465,0.40252996430873
677.057466284909,1.399368,1.01434563018805,1.76031101058034,12.2672854329922,0.515218530644361,0.402529797588564
677.358922088725,1.399368,1.01434569009264,1.76031100390394,12.2672854090819,0.515218426349492,0.402529692838651
677.723482490864,1.399368,1.0143457678708,1.76031099657051,12.2672853748283,0.515218791395108,0.40253005685777
678,1.399368,1.01434582761802,1.7603109915648,12.267285358011,0.51521874086485,0.402530006017256
678.297868703233,1.399368,1.01434589006458,1.76031098672099,12.2672853450854,0.515218509680859,0.402529781322164
678.621766697497,1.399368,1.01434595325064,1.76031098203577,12.2672853248798,0.515218722868789,0.402530007111259
678.94566469176,1.399368,1.01434600954124,1.7603109777301,12.2672853092071,0.515218872544385,0.402530176082302
679.298939669308,1.399368,1.01434606187225,1.7603109729849,12.2672853031849,0.515218577796911,0.402529911209702
679.643878931095,1.399368,1.014346104176,1.76031096758531,12.2672852913617,0.515218725100895,0.402530097898758
680,1.399368,1.01434614114322,1.76031096020678,12.2672852823709,0.51521889010817,0.402530313290968
680.366838805327,1.399368,1.01434617730432,1.76031094936962,12.2672852849004,0.515218584242805,0.402530045650472
680.693502306346,1.399368,1.01434621433635,1.76031093594799,12.2672852812941,0.515218761617462,0.402530251292582
681.067324362677,1.399368,1.01434627113283,1.76031091552187,12.2672852821557,0.515218955237667,0.402530468696773
681.398972148087,1.399368,1.01434634158765,1.76031089269281,12.2672852949855,0.515218699173532,0.402530224258441
681.695138917903,1.399368,1.01434642464452,1.76031086874192,12.2672853030387,0.515218856595088,0.40253038298967
682,1.399368,1.01434653172299,1.76031084102302,12.2672853141424,0.51521915708523,0.402530676483778
682.345564410177,1.399368,1.01434667806054,1.76031080672294,12.2672853428426,0.515218992658245,0.40253051213141
682.652824502272,1.399368,1.01434682539393,1.76031077453137,12.2672853712608,0.515219008969138,0.402530528735666
683.049650407787,1.399368,1.01434702700372,1.76031073177568,12.2672854109417,0.515219411809396,0.402530932596266
683.322794051512,1.399368,1.01434716361571,1.76031070218231,12.2672854521664,0.515219284979418,0.402530807134401
683.595937695238,1.399368,1.01434729033232,1.76031067285363,12.2672854975677,0.515219150250012,0.40253067454449
684,1.399368,1.01434744504779,1.76031063052703,12.2672855614712,0.515219502394839,0.402531031440705
684.33413362225,1.399368,1.01434753139516,1.7603105968864,12.2672856264833,0.515219408063461,0.402530939922238
684.635924854093,1.399368,1.01434756980227,1.76031056779573,12.2672856891877,0.51521916085014,0.402530695263504
684.970946835931,1.399368,1.01434756392985,1.76031053712195,12.2672857493018,0.515219369985814,0.402530907428571
685.30596881777,1.399368,1.01434750533739,1.76031050828716,12.2672858117064,0.515219346294386,0.402530887182417
685.626949640411,1.399368,1.0143474010869,1.7603104824601,12.2672858727771,0.515218978944629,0.402530523750158
686,1.399368,1.01434722651625,1.76031045467744,12.2672859253189,0.515219081716828,0.402530631909423
686.340847464326,1.399368,1.0143470261618,1.76031043134659,12.267285966938,0.515219043916852,0.402530597747742
686.65252535935,1.399368,1.01434681947826,1.76031041166059,12.2672860021998,0.515218652458794,0.402530209236538
686.98483897391,1.399368,1.01434658719614,1.7603103923333,12.2672860209192,0.515218685468269,0.402530245021319
687.345749584679,1.399368,1.0143463370527,1.76031037319919,12.2672860297301,0.515218752493098,0.40253031467156
687.685868797363,1.399368,1.0143461183241,1.760310356851,12.2672860357689,0.515218367307654,0.402529931629181
688,1.399364,1.01434594174777,1.76031034313034,12.26728602563,0.515218407951757,0.402529974001393
688.340363944888,1.399364,1.01434578605622,1.76031032968012,12.2672860058116,0.515218586477288,0.402530154169274
688.680727889775,1.399364,1.0143456714318,1.76031031762137,12.2672859894471,0.51521828463535,0.402529853766113
688.974616249918,1.399364,1.01434560563739,1.76031030826392,12.2672859672143,0.515218270112871,0.402529840352538
689.437684081507,1.399364,1.01434555915698,1.76031029536492,12.2672859238477,0.515218589635691,0.402530161436524
689.657528115894,1.399364,1.01434555822514,1.76031028997826,12.267285909847,0.515218381665265,0.402529954152445
689.877372150281,1.399364,1.01434556844032,1.76031028503443,12.2672858948429,0.515218221519304,0.40252979467243
690,1.399364,1.01434557826317,1.76031028246052,12.2672858841702,0.515218263925114,0.402529838151256
690.353589964236,1.399364,1.01434561958546,1.76031027572329,12.2672858506214,0.515218635986123,0.402530219920572
690.713345890991,1.399364,1.01434567536695,1.76031026971508,12.2672858301424,0.515218452048842,0.402530052548035
691.024832486736,1.399364,1.01434572949469,1.76031026486485,12.2672858137157,0.515218323350519,0.402529944549118
691.383934357127,1.399364,1.01434579373531,1.76031025908897,12.2672857887104,0.515218694807132,0.402530348329599
691.731109273748,1.399364,1.01434585457967,1.76031025252599,12.2672857780898,0.515218546763115,0.402530241381368
692,1.399364,1.01434590013654,1.76031024614928,12.2672857732355,0.515218354462288,0.402530086273908
692.377995029254,1.399364,1.01434596322115,1.76031023416997,12.267285758957,0.515218702524574,0.402530473405165
692.700169516074,1.399364,1.01434601941338,1.76031022030514,12.2672857569171,0.515218697902695,0.402530497143535
693.01364990949,1.399364,1.01434608041091,1.76031020306975,12.2672857627223,0.515218438129072,0.402530259377958
693.327369132646,1.399364,1.01434615174682,1.76031018193408,12.2672857626562,0.515218690249737,0.402530526750107
693.641088355803,1.399364,1.0143462367321,1.76031015699386,12.2672857684793,0.515218898967725,0.402530742580118
694,1.399364,1.01434635303214,1.76031012426264,12.267285790257,0.515218631917382,0.402530473588358
694.33685683914,1.399364,1.01434647991846,1.76031009027658,12.2672858079562,0.515218832615807,0.402530677967766
694.659001600031,1.399364,1.01434661316673,1.76031005568359,12.2672858300853,0.515219109553492,0.402530958054479
695.043863317069,1.399364,1.01434677818038,1.76031001271729,12.2672858756399,0.515218834951522,0.402530686839084
695.366104896238,1.399364,1.01434691145962,1.76030997612917,12.2672859123438,0.515218993782466,0.402530848317528
695.693038737753,1.399364,1.01434703223842,1.76030993905441,12.2672859533544,0.515219271991315,0.402531129196124
696,1.399364,1.01434712426644,1.76030990473129,12.2672860052183,0.515219026576071,0.402530886305876
696.325056560758,1.399364,1.0143471917389,1.76030986929114,12.2672860585347,0.515218965301644,0.40253082674334
696.669567101389,1.399364,1.01434722332595,1.76030983312068,12.267286110192,0.515219258208582,0.402531121036896
696.979614776645,1.399364,1.01434721327318,1.76030980206797,12.2672861653396,0.515219047225863,0.402530911057017
697.289662451901,1.399364,1.01434716572291,1.76030977264427,12.2672862180878,0.515218814963512,0.402530679708941
697.675724545191,1.399364,1.01434705582817,1.76030973851308,12.2672862686755,0.515219062418376,0.402530928420147
698,1.399364,1.01434692442451,1.76030971212793,12.267286313119,0.515218855777644,0.402530723093533
698.313780766996,1.399364,1.01434676958098,1.76030968864429,12.2672863507346,0.515218548321599,0.402530416677606
698.637869400117,1.399364,1.01434658940649,1.76030966651768,12.2672863726025,0.51521872178116,0.402530591407196
698.961958033238,1.399364,1.01434639861898,1.7603096465315,12.267286390993,0.515218667022923,0.402530538301241
699.292913290866,1.399364,1.0143462038782,1.76030962826896,12.2672864065309,0.515218296622992,0.402530170192238
699.616406878655,1.399364,1.01434602399876,1.76030961241698,12.2672864046315,0.515218406729271,0.402530283347693
699.939900466444,1.399364,1.01434586339213,1.76030959840712,12.2672863966918,0.515218498055627,0.402530378757732
700,1.39936,1.01434583625124,1.76030959599421,12.2672863956931,0.515218453429604,0.402530334789766
700.300497667778,1.39936,1.01434571502151,1.76030958475408,12.2672863889753,0.515218152480016,0.402530036714325
700.626254038756,1.39936,1.01434561258097,1.76030957399322,12.2672863691855,0.515218240448699,0.402530127628199
700.952010409734,1.39936,1.01434554068993,1.76030956453952,12.267286345025,0.515218419449392,0.402530309408101
701.281636326122,1.39936,1.01434549719953,1.76030955613518,12.267286326637,0.515218163202009,0.402530055809955
701.61126224251,1.39936,1.01434547959421,1.76030954874317,12.2672863017292,0.515218177483894,0.40253007257691
701.949941174417,1.39936,1.01434548363687,1.76030954205315,12.2672862721412,0.515218437970615,0.402530335439077
702,1.39936,1.01434548581326,1.76030954113363,12.2672862686071,0.515218437300571,0.402530335107172
702.250294127913,1.39936,1.01434550168906,1.76030953677703,12.2672862541498,0.515218274952458,0.402530174392716
702.61079636592,1.39936,1.01434553603998,1.76030953113392,12.2672862312503,0.515218194724918,0.402530096335885
702.992237961042,1.39936,1.01434558160054,1.76030952584653,12.2672862024046,0.515218501302197,0.402530404946679
703.370337433831,1.39936,1.01434563065689,1.76030952117339,12.2672861865196,0.515218273367526,0.402530178717991
703.696807698832,1.39936,1.01434567272135,1.76030951751334,12.2672861704795,0.515218277654397,0.402530184189126
704,1.39936,1.01434570955029,1.76030951437699,12.2672861527075,0.515218544314167,0.402530452393373
704.319806252011,1.39936,1.01434574473794,1.76030951130144,12.2672861434859,0.515218412188793,0.402530328526186
704.639612504023,1.39936,1.01434577549048,1.76030950836091,12.2672861355569,0.515218257214289,0.402530186745921
705.034185984964,1.39936,1.01434580743055,1.76030950456019,12.26728611857,0.515218565169187,0.402530518904971
705.374219877157,1.39936,1.01434583085187,1.76030950061263,12.2672861136541,0.515218423162214,0.402530405879024
705.699255167883,1.39936,1.01434585172997,1.76030949563581,12.2672861102953,0.515218263236345,0.402530281714823
706,1.39936,1.01434587212716,1.76030948935679,12.2672861014287,0.515218512632526,0.402530570093861
706.360864859097,1.39936,1.01434590209929,1.76030947874612,12.2672860996828,0.515218502269539,0.402530594976458
706.699264793577,1.39936,1.014345940655,1.76030946490149,12.2672861041008,0.515218295335382,0.402530416181166
707.011729552011,1.39936,1.01434598976481,1.76030944831576,12.2672861028928,0.515218549085415,0.402530690508087
707.324194310446,1.39936,1.01434605552321,1.76030942793441,12.2672861084746,0.515218663146486,0.402530818756926
707.67104675129,1.39936,1.01434615104197,1.76030940101037,12.2672861256911,0.515218451195392,0.40253061351869
708,1.39936,1.01434626447272,1.76030937175077,12.2672861396323,0.515218666750118,0.402530826653401
708.33203915272,1.39936,1.01434639962814,1.76030933929836,12.2672861605696,0.515218886162394,0.402531048572366
708.720176967954,1.39936,1.01434657690021,1.76030929881131,12.26728620223,0.515218679268832,0.402530843608967
709.067093368026,1.39936,1.01434674299374,1.76030926129342,12.267286239439,0.515218919936324,0.402531085112121
709.39787314752,1.39936,1.01434689741197,1.76030922513594,12.2672862834521,0.515219105787563,0.402531271037366
709.76243904883,1.39936,1.01434705036139,1.76030918561606,12.2672863471569,0.515218862081181,0.402531026704937
710,1.39936,1.01434713395338,1.76030916039099,12.2672863872426,0.515218939846845,0.402531103847419
710.340339683899,1.39936,1.01434722366407,1.76030912538521,12.2672864456629,0.515219200082606,0.402531363985079
710.658121640989,1.39936,1.01434726890703,1.76030909424047,12.2672865106331,0.515218993530412,0.402531157994523
710.975903598079,1.39936,1.01434727186945,1.76030906485226,12.2672865736885,0.515218853446405,0.402531019423433
711.34126671192,1.39936,1.01434721954152,1.76030903345438,12.2672866369194,0.515219065984616,0.402531235334952
711.707226994881,1.39936,1.01434710731396,1.76030900467779,12.2672867040968,0.515218793445701,0.402530968501547
712,1.39936,1.01434697737107,1.76030898356365,12.2672867511868,0.515218589566979,0.402530770811647
712.363983671831,1.39936,1.01434677386913,1.76030895954071,12.2672867931617,0.515218752658499,0.402530939110115
712.718452738334,1.39936,1.01434654345654,1.7603089383245,12.2672868311018,0.51521850026719,0.402530691266759
713.043480022709,1.39936,1.01434631785864,1.7603089205975,12.2672868555385,0.515218238959889,0.40253043368104
713.45181720647,1.39936,1.01434603562921,1.76030890046058,12.26728686279,0.515218434710963,0.402530633496697
713.800401565791,1.39936,1.01434581281306,1.76030888498717,12.2672868661645,0.515218159659593,0.402530361366403
714,1.399356,1.01434569800311,1.76030887678542,12.2672868638628,0.515217981270138,0.402530184503249
714.379791119354,1.399356,1.01434551212575,1.76030886240958,12.2672868422992,0.515218172964387,0.402530379630716
714.70861507142,1.399356,1.01434538891333,1.76030885116878,12.2672868212608,0.515218170660078,0.402530380509574
715.034126643775,1.399356,1.014345301318,1.76030884103597,12.267286801371,0.515217875500184,0.402530088774377
715.428109571658,1.399356,1.01434523687612,1.76030882993978,12.2672867624172,0.515218116685954,0.402530334583302
715.761005660061,1.399356,1.01434521226419,1.7603088214187,12.2672867319158,0.515218150479196,0.402530372792494
716,1.399356,1.01434520804601,1.76030881570577,12.2672867142579,0.515217921929148,0.402530147596282
716.397563816192,1.399356,1.01434521977839,1.76030880680093,12.2672866753186,0.515218054267054,0.402530284232354
716.734776155341,1.399356,1.01434524292222,1.76030879970324,12.2672866426868,0.515218244577814,0.402530477561105
717.078124940202,1.399356,1.01434527457925,1.76030879280319,12.2672866199696,0.515217943416633,0.402530178763806
717.398590209432,1.399356,1.01434530871282,1.76030878660473,12.2672865925241,0.515218054680242,0.402530291475897
717.754548925877,1.399356,1.01434534952608,1.76030877996365,12.2672865622676,0.515218310793417,0.402530548195649
718,1.399356,1.0143453785999,1.76030877553529,12.2672865495999,0.515218117198984,0.402530355103668
718.320207740174,1.399356,1.01434541711376,1.76030876996004,12.2672865313774,0.515218003823237,0.402530248811086
718.694513970718,1.399356,1.01434546285509,1.76030876367489,12.2672865038536,0.515218350583706,0.402530609700867
719.055950122446,1.399356,1.01434550840087,1.76030875758581,12.2672864900945,0.515218162844098,0.402530442628847
719.362672234488,1.399356,1.0143455491766,1.760308752051,12.2672864791248,0.515218050021284,0.402530353617451
719.770051041543,1.399356,1.0143456086982,1.76030874341916,12.2672864587741,0.515218429963435,0.402530775452702
720,1.399356,1.01434564632732,1.76030873746911,12.2672864554763,0.51521833908077,0.4025307122122
720.293105537453,1.399356,1.01434570012077,1.76030872822771,12.2672864557481,0.515218097242372,0.402530497334021
720.609213124041,1.399356,1.01434576743779,1.76030871562679,12.2672864503872,0.515218322929612,0.402530748925138
720.925320710629,1.399356,1.01434584657518,1.76030869985446,12.2672864503442,0.515218528931206,0.402530976647899
721.283946135797,1.399356,1.01434595287217,1.76030867784497,12.2672864651437,0.515218265908371,0.40253073192211
721.620197318467,1.399356,1.01434606954092,1.76030865325984,12.2672864767461,0.515218448239244,0.402530923890117
721.947175797134,1.399356,1.01434619821005,1.7603086259924,12.267286493113,0.515218729993224,0.402531206610906
722,1.399356,1.01434622026476,1.76030862131078,12.2672864974347,0.515218719988057,0.402531197265355
722.264121014328,1.399356,1.01434633488416,1.76030859692265,12.2672865240182,0.515218529980034,0.402531011113508
722.642442579135,1.399356,1.01434650735717,1.76030855970691,12.2672865621373,0.515218636707796,0.402531122309726
722.981794886169,1.399356,1.01434666274884,1.76030852479025,12.2672866007044,0.515218945468848,0.402531433955567
723.292720148956,1.399356,1.01434679797055,1.76030849213224,12.2672866511627,0.515218743203624,0.402531233363788
723.603645411742,1.399356,1.01434691905894,1.76030845933612,12.2672867028098,0.515218716714071,0.402531207606248
723.945234022632,1.399356,1.01434702761996,1.76030842367379,12.2672867581491,0.515219039164719,0.402531529780833
724,1.399356,1.01434704210278,1.76030841802694,12.2672867681556,0.515219053487018,0.402531544073362
724.273829886839,1.399356,1.01434710056559,1.76030839021247,12.2672868236904,0.515218882365582,0.402531372825331
724.608961495239,1.399356,1.01434713717885,1.76030835737343,12.2672868916017,0.515218710610524,0.402531200858762
724.996082727908,1.399356,1.01434712680647,1.76030832152158,12.2672869609299,0.515218983542464,0.402531473748539
725.341437340521,1.399356,1.01434706789535,1.76030829174376,12.2672870293478,0.515218738590378,0.402531229255661
725.663232814963,1.399356,1.01434697163745,1.76030826605423,12.2672870876636,0.515218524498565,0.402531016313555
726,1.399356,1.01434683151258,1.76030824139176,12.2672871345833,0.515218726463979,0.402531220414428
726.358061045412,1.399356,1.01434664521796,1.76030821768152,12.2672871844481,0.515218496214481,0.402530992406971
726.68233112214,1.399356,1.01434645204898,1.76030819839535,12.2672872213958,0.515218212065173,0.402530710968567
727.082765954874,1.399356,1.01434619621454,1.76030817731042,12.2672872441737,0.515218422543914,0.402530926045136
727.417710179369,1.399356,1.01434598069614,1.76030816182158,12.2672872609825,0.515218168307737,0.402530677037772
727.733289250732,1.399356,1.01434578684549,1.76030814883163,12.26728726795,0.51521790916671,0.402530424261727
728,1.399352,1.01434563598447,1.760308138914,12.267287260662,0.515218080150133,0.40253060152633
728.362506761094,1.399352,1.01434545681586,1.76030812672496,12.2672872482827,0.515218075276002,0.402530603022922
728.711889116116,1.399352,1.01434531692197,1.76030811609255,12.267287235066,0.515217743023506,0.402530276173389
729.03411677141,1.399352,1.01434521803752,1.76030810703321,12.2672872087341,0.515217936071053,0.402530473436574
729.356344426704,1.399352,1.01434514758279,1.76030809852925,12.2672871817635,0.515218030959847,0.402530571668823
729.704979530865,1.399352,1.01434510121239,1.76030808982295,12.2672871576845,0.515217723976139,0.402530267145592
730,1.399352,1.01434508371893,1.76030808279184,12.2672871290701,0.515217840675414,0.402530384957138
730.328888838067,1.399352,1.01434508459591,1.76030807528654,12.2672870959219,0.515218072284394,0.402530617677076
730.649509106842,1.399352,1.01434510300074,1.76030806830568,12.2672870728648,0.515217845227194,0.402530391047351
730.970129375617,1.399352,1.01434513561063,1.76030806167028,12.2672870466209,0.515217833088585,0.40253037860846
731.312806039036,1.399352,1.0143451827393,1.76030805499378,12.2672870152465,0.5152181366342,0.402530680930541
731.63368122902,1.399352,1.01434523522724,1.76030804917903,12.2672869965223,0.515217991101968,0.402530533308108
731.954556419005,1.399352,1.01434529284005,1.76030804384929,12.2672869788955,0.515217888115694,0.402530427215435
732,1.399352,1.01434530125025,1.76030804313792,12.2672869757929,0.515217916249815,0.402530455769406
732.227217904974,1.399352,1.01434534372039,1.7603080397563,12.2672869598568,0.515218131548449,0.402530674612656
732.585359345818,1.399352,1.01434541032071,1.76030803500476,12.2672869437278,0.515218160224232,0.402530714628014
732.943500786663,1.399352,1.01434547366736,1.76030803076445,12.2672869348951,0.515217943320897,0.402530517250387
733.26315567973,1.399352,1.01434552556299,1.76030802702743,12.2672869215762,0.515218181257982,0.402530780679697
733.582810572796,1.399352,1.01434557240469,1.76030802278981,12.2672869146614,0.515218240394,0.402530874045155
733.930627608141,1.399352,1.0143456184189,1.7603080167775,12.2672869155688,0.515217984421856,0.402530666609688
734,1.399352,1.0143456271877,1.76030801531013,12.267286915149,0.515217981822297,0.402530672833614
734.346861959297,1.399352,1.01434567089944,1.7603080060948,12.267286910209,0.515218242898084,0.40253096981839
734.689283931652,1.399352,1.01434571812438,1.76030799320082,12.2672869141168,0.51521824462797,0.402531001342102
735.028352467498,1.399352,1.01434577530995,1.7603079760767,12.2672869248313,0.515218054410023,0.402530833546372
735.345102002839,1.399352,1.01434584357432,1.76030795595187,12.2672869307494,0.515218302615872,0.402531094837327
735.66185153818,1.399352,1.01434593019387,1.76030793195928,12.2672869439383,0.515218430335346,0.402531226501846
736,1.399352,1.01434604499839,1.76030790255957,12.2672869692904,0.515218248120227,0.402531038595239
736.386569655322,1.399352,1.01434620245297,1.76030786526918,12.2672869970287,0.515218510129007,0.402531302153734
736.719136414696,1.399352,1.01434635364275,1.76030783112713,12.2672870303083,0.515218659881003,0.402531453461512
737.0766197234,1.399352,1.01434652121305,1.7603077933013,12.2672870802018,0.515218461421051,0.402531257158109
737.459096583831,1.399352,1.01434669068916,1.76030775249622,12.2672871326249,0.515218735999825,0.402531534971287
737.790286066833,1.399352,1.0143468156647,1.76030771753233,12.2672871876712,0.515218810971684,0.402531613892585
738,1.399352,1.01434687908689,1.7603076957822,12.2672872287689,0.51521863401465,0.402531439859484
738.371903463554,1.399352,1.01434695345245,1.7603076582509,12.2672872978401,0.515218640608909,0.402531449927972
738.743806927109,1.399352,1.01434697158918,1.76030762235915,12.2672873650895,0.515218830298795,0.402531642797312
739.047712214686,1.399352,1.014346941392,1.7603075944528,12.2672874269254,0.515218541482124,0.402531356495629
739.351617502264,1.399352,1.01434687053266,1.76030756795787,12.2672874817674,0.515218434879493,0.402531252465299
739.696154322426,1.399352,1.01434674376422,1.76030753973464,12.2672875331333,0.515218610783759,0.402531431531051
740,1.399352,1.01434659588328,1.7603075164987,12.2672875793907,0.515218380207245,0.402531203965086
740.330477233078,1.399352,1.01434640465586,1.76030749300264,12.2672876211458,0.515218113980444,0.402530939955872
740.741087030694,1.399352,1.0143461393218,1.76030746637116,12.2672876505994,0.51521828786933,0.402531115999646
741.083927637491,1.399352,1.01434591067589,1.76030744628003,12.2672876718461,0.515218011489999,0.402530840981444
741.404968094913,1.399352,1.01434570433142,1.76030742920095,12.2672876809493,0.515217799620245,0.402530630088074
741.787342314276,1.399352,1.01434548329832,1.76030741099063,12.2672876724921,0.515218030389514,0.402530861727741
742,1.399348,1.01434537686877,1.76030740183726,12.2672876677359,0.515217770117522,0.402531152748784
742.323785876728,1.399348,1.01434524283753,1.76030738426061,12.2672876677486,0.515215741645141,0.402535119003927
742.596519049801,1.399348,1.01434518021892,1.76030732289573,12.2672877054017,0.515213821441634,0.402541462180167
742.855070258919,1.399348,1.01434525204925,1.76030713180496,12.2672878324893,0.515211543053026,0.402550096501553
743.168261940439,1.399348,1.01434580498331,1.76030652728311,12.2672882057076,0.515207823819882,0.402564114764025
743.48145362196,1.399348,1.01434751758292,1.76030519452347,12.2672889456634,0.515204306214316,0.402583903644716
743.81288064151,1.399348,1.01435187363518,1.76030250275904,12.2672903569921,0.515202227791954,0.40261333098805
744,1.399348,1.01435623061835,1.76030016699901,12.2672915757486,0.515202205768105,0.402633636429072
744.235405118624,1.399348,1.01436459039739,1.76029614083938,12.2672936968922,0.515205080517971,0.402660612185412
744.470810237248,1.399348,1.01437729193216,1.76029065271543,12.2672966323176,0.515211175722521,0.402691973481625
744.86348684732,1.399348,1.0144119389675,1.76027757313426,12.2673039267413,0.515231157095271,0.402756619054716
745.20693429818,1.399348,1.01446066414994,1.76026141781197,12.2673136525948,0.515260070428561,0.402827056694933
745.523799523017,1.399348,1.01452482600512,1.76024206849479,12.2673263554237,0.51529723058557,0.402904419385157
745.851515857058,1.399348,1.01461369125751,1.76021713624913,12.2673442959065,0.515347590712745,0.402998098560752
746,1.399348,1.01466208909491,1.76020409411314,12.2673543385633,0.515374118569874,0.403045396056564
746.334387792088,1.399348,1.01479030864764,1.76017054126594,12.2673820818762,0.515440373407001,0.403165076099973
746.616385049305,1.399348,1.01491898215087,1.7601375378441,12.2674117819378,0.515503639458721,0.403278222530963
746.875350176759,1.399348,1.0150529446821,1.76010321887856,12.2674448454135,0.515567033822282,0.403391573706398
747.177013871181,1.399348,1.01522653344061,1.76005810962138,12.2674911355228,0.515645673369993,0.403533737059177
747.627765404781,1.399348,1.01551621388826,1.7599796205701,12.2675775803114,0.515769630286844,0.403764112631843
747.901467417095,1.399348,1.01570655579554,1.75992495022033,12.2676410300056,0.515847515726276,0.403913846637946
748,1.399348,1.0157772514415,1.75990388604686,12.2676660110794,0.515876017279353,0.403968875936089
748.238769706653,1.399348,1.01595255436043,1.75984965568101,12.2677313979704,0.515946092783076,0.404102775847512
748.477539413306,1.399348,1.01613253412619,1.75979072401937,12.2678038076258,0.516016301085547,0.404238595624541
748.781327995419,1.399348,1.01636652851094,1.75970862039763,12.2679063141554,0.516105791546242,0.404413977787014
749.165130899547,1.399348,1.01666717348551,1.75959297275947,12.2680527518012,0.516218624998731,0.404638820222909
749.491547296101,1.399348,1.01692470736181,1.75948376965088,12.2681923752346,0.516312471940275,0.404830592361699
749.792098978577,1.399348,1.01716148071009,1.75937419551201,12.2683332445712,0.516396757162435,0.405006837410458
750,1.399348,1.01732429196441,1.75929328352067,12.2684375746122,0.516453988785045,0.405128593026939
750.342556530532,1.399348,1.0175895326989,1.75915081450222,12.2686216925112,0.516545107701082,0.405328076600099
750.741466901521,1.399348,1.01789153440674,1.75897062981405,12.2688550297106,0.516644740857771,0.405555919282624
750.999502161912,1.399348,1.01808162435091,1.75884600467383,12.2690165890465,0.516705456542496,0.405700348375778
751.257537422302,1.399348,1.01826652535747,1.75871516541619,12.2691862897724,0.516762648722662,0.405841576890332
751.64118527521,1.399348,1.01852954710455,1.75850946692293,12.2694531788019,0.516838740303775,0.406042643913412
752,1.396144,1.01875926980032,1.75830549199977,12.2697177947157,0.516898434547495,0.406219266104819
752.237544978426,1.396144,1.01890050106375,1.75816460005303,12.2699004539409,0.51692966205951,0.406332016109232
752.475089956852,1.396144,1.01903128737093,1.75801926478004,12.2700886884298,0.516953488008668,0.406439349907833
752.824949208248,1.396144,1.01920131557197,1.757797472084,12.2703752649052,0.516973083157771,0.406585699905858
753.174808459644,1.396144,1.01933964048811,1.75756685482558,12.2706716680647,0.516973121613278,0.406717210002634
753.511710891079,1.396144,1.01943850246052,1.7573367648668,12.2709648494138,0.516953801506254,0.406829232708747
753.876487310576,1.396144,1.01950418154532,1.75707903188874,12.2712890057241,0.516910930853276,0.406934178658266
754,1.3917,1.01951639894171,1.75698976711602,12.2713999889581,0.516891747672247,0.406966034040151
754.318117497728,1.3917,1.01952489621939,1.75675524344922,12.2716878810475,0.516833310019698,0.407039206670695
754.648353664821,1.3917,1.01950081448161,1.75650479439763,12.2719887447993,0.516759831641811,0.407104734164192
754.935119604197,1.3917,1.0194560177766,1.75628158466542,12.2722506509045,0.516687644985488,0.407155156747988
755.236356896076,1.3917,1.01938931688098,1.75604143373207,12.272525584994,0.516606418789373,0.407204560609419
755.695454669352,1.3917,1.01925997133213,1.75566439751438,12.2729428760128,0.516477040161072,0.407277714026706
756,1.383312,1.01916340114235,1.75540705289233,12.2732179823991,0.516390197850737,0.407327312211292
756.261250485478,1.383312,1.01907811874702,1.75518177561455,12.2734527360442,0.516317318577609,0.407372140788817
756.592461058049,1.383312,1.01897108357687,1.75489028694676,12.2737487358533,0.516228213031619,0.407433297455198
756.888914916298,1.383312,1.01887956872641,1.75462393451868,12.2740123141839,0.51615187766258,0.407492262916802
757.185368774546,1.383312,1.01879448436244,1.75435257978602,12.2742748643048,0.516079471595326,0.407555740362844
757.531026440207,1.383312,1.01870527578554,1.75403009084517,12.2745801086358,0.516000353979586,0.407635551857186
757.876684105868,1.383312,1.01862755684362,1.75370132340221,12.2748849301287,0.515925481458795,0.40771984773474
758,1.37346,1.01860250517795,1.75358257664526,12.2749936741153,0.515899434836695,0.407750738848042
758.309414670743,1.37346,1.01854503111489,1.7532814058569,12.2752667000418,0.515835052948459,0.407830280537132
758.618829341485,1.37346,1.01849344620667,1.75297584100041,12.2755401758318,0.515771082335495,0.407910896697998
758.951958513763,1.37346,1.01844116225166,1.75264224577118,12.2758352980051,0.515700072108193,0.40799618042474
759.321184464535,1.37346,1.01838219890784,1.75226730100558,12.2761632251748,0.515616708636014,0.408086656921975
759.620164329001,1.37346,1.01832980181479,1.75195997253856,12.2764292196808,0.515544648459282,0.408155722463271
759.919144193468,1.37346,1.01827017332038,1.75164956519477,12.2766953467024,0.515467155370622,0.408219581565882
760,1.363604,1.01825249164662,1.75156511970875,12.2767672953919,0.515445147939701,0.408235903303211
760.40427903266,1.363604,1.01815248727578,1.75113991946482,12.2771264861381,0.515328643997175,0.408311861403445
760.676031937959,1.363604,1.01807354126161,1.75085150505793,12.2773670146421,0.51524480990207,0.408357913476464
760.947784843258,1.363604,1.017984866593,1.75056117871311,12.2776064045162,0.515156398399869,0.408399787436578
761.344153095332,1.363604,1.01783866215906,1.7501345828294,12.2779528092272,0.515020118434299,0.408454237042328
761.638117430378,1.363604,1.01771839690631,1.74981600729621,12.2782070675105,0.514915019034474,0.408491122893828
761.932081765424,1.363604,1.01758943698239,1.74949573252035,12.2784586745973,0.514807037997555,0.408525582263813
762,1.351788,1.01755856140652,1.74942150855473,12.2785163980548,0.514781849019913,0.408532913102138
762.266437449029,1.351788,1.0174341133551,1.74912956123014,12.2787412608778,0.514682607907241,0.408559433791816
762.532874898058,1.351788,1.01730529381917,1.74883647202529,12.2789634590785,0.514583041427584,0.408583751097235
762.911178278394,1.351788,1.01711724424277,1.74841866506675,12.2792740756547,0.514442352261685,0.40861519705604
763.289481658731,1.351788,1.0169259176504,1.74799941589915,12.2795787090259,0.514302663858235,0.408642474115958
763.601476624031,1.351788,1.01676728658718,1.74765305808021,12.2798252844374,0.514188697129471,0.408661685040995
763.958390173363,1.351788,1.01658571316841,1.74725681619981,12.2801020458002,0.51405965772174,0.408679251191971
764,1.339216,1.01656453322055,1.74721065413171,12.2801339355558,0.514044422253488,0.408681334302814
764.208049133186,1.339216,1.01645846822499,1.74698004496749,12.2802921863475,0.513967906450781,0.408690725955707
764.518113659307,1.339216,1.01629917963542,1.74663725620035,12.2805242613142,0.51385226076675,0.408701981310741
764.863705721752,1.339216,1.01611784120101,1.74625701444891,12.2807774072533,0.513720046039241,0.408709661396436
765.194640855641,1.339216,1.01593756711384,1.74589526752279,12.281014045417,0.513588093787335,0.408710223799408
765.590745634639,1.339216,1.01570903188669,1.7454660187034,12.2812892052678,0.513421855306538,0.40870089159625
765.871933517223,1.339216,1.01553599070037,1.74516413853781,12.2814786771609,0.513298214118585,0.408687633220028
766,1.326644,1.01545379831863,1.7450274972083,12.2815632345661,0.513240205627237,0.408679689598888
766.378591954099,1.326644,1.01519765604481,1.74462686802111,12.2818063668193,0.513062322761766,0.408649415882992
766.751373072151,1.326644,1.01492619560327,1.74423748043154,12.2820349800724,0.512879646877938,0.408611585368124
767.057409606386,1.326644,1.01469013404456,1.74392174657839,12.2822140003456,0.512725508213315,0.408576280570127
767.36506767095,1.326644,1.01444271789857,1.74360798334995,12.2823856345222,0.512567725338837,0.408538167327355
767.690366647905,1.326644,1.01417295849379,1.74328020339895,12.2825576515072,0.512400138302416,0.408497652935834
768,1.314072,1.01391187759739,1.74297194196524,12.2827121562919,0.512242421979066,0.408461342041649
768.325914368285,1.314072,1.01363696792041,1.74265127526115,12.2828650606317,0.512081093822925,0.408425168226975
768.601375531568,1.314072,1.01340831921982,1.74238317242255,12.282986647109,0.511949938637754,0.408398786687503
768.908125825599,1.314072,1.01316195857395,1.74208764756442,12.2831140975255,0.511812014003223,0.408376451211561
769.283274297512,1.314072,1.01287878249507,1.74173040486168,12.2832593356636,0.511656991464177,0.408361228324845
769.574177136379,1.314072,1.0126772861137,1.74145643644999,12.2833646760644,0.511547907719512,0.408359354259248
769.865079975246,1.314072,1.01249462903943,1.7411850446124,12.2834644322975,0.511449582524353,0.408367179561809
770,1.3015,1.01241686424037,1.74106002853058,12.2835090234567,0.511407669921469,0.408374196197115
770.349595479557,1.3015,1.01223677419394,1.74073855900089,12.2836203755457,0.511309094936901,0.40840188955175
770.699190959113,1.3015,1.01208751712661,1.74042056057421,12.2837268490306,0.511223604952265,0.408441603041565
770.998904009948,1.3015,1.0119828307813,1.74015062031033,12.2838153027042,0.5111598940291,0.408484413498058
771.298617060783,1.3015,1.01189755231568,1.7398830891245,12.2839020048023,0.511103440311563,0.408533753120502
771.64251563701,1.3015,1.01182026021401,1.73957900128819,12.2840002509688,0.511045096856458,0.408595934823154
772,1.291432,1.01175863982318,1.73926606842757,12.2841018599688,0.510990133615552,0.408665350689803
772.344119227385,1.291432,1.01171266417934,1.73896778620689,12.2841998573387,0.510940734749278,0.408735182305065
772.686846236361,1.291432,1.01167560502357,1.73867348768389,12.2842981195109,0.510892625554699,0.408805303144691
772.990575362603,1.291432,1.0116470339245,1.73841490709524,12.2843859688814,0.510850222567271,0.408867311278386
773.294304488846,1.291432,1.01162015753749,1.73815833969705,12.2844746315923,0.510807563847836,0.408928782023808
773.628202956025,1.291432,1.0115904424582,1.73787850951169,12.2845730633267,0.510759237499895,0.408994677078264
774,1.28232,1.01155515721544,1.73756951377622,12.2846837705376,0.510703656140973,0.40906603367641
774.308262806991,1.28232,1.01152329179381,1.73731527399236,12.2847763271146,0.510656863475607,0.409124034660877
774.616525613983,1.28232,1.01148899095034,1.73706269580682,12.2848694838091,0.510609254455773,0.409180952829493
774.999965822566,1.28232,1.01144365868802,1.73675068673381,12.2849860688688,0.510549626993481,0.409251025792239
775.293129704262,1.28232,1.01140793704284,1.73651364626671,12.2850756699844,0.51050483747696,0.409305200966927
775.586293585958,1.28232,1.01137226996697,1.73627782161764,12.2851656727123,0.510460830518831,0.409360018274722
776,1.273212,1.01132377770037,1.73594694008591,12.2852934362581,0.510400245639745,0.409438902404807
776.271778651759,1.273212,1.01129403406998,1.73573068969596,12.2853779220136,0.510361773646791,0.4094935174822
776.543557303519,1.273212,1.01126648809077,1.73551523968309,12.2854629489325,0.510324450478129,0.409550247710634
776.961214995184,1.273212,1.01122904116415,1.73518548494728,12.2855949297994,0.510268565452222,0.409641131774955
777.307295237626,1.273212,1.01120283988812,1.73491320066003,12.2857057579098,0.51022425485733,0.40972085356161
777.607053365806,1.273212,1.01118385992526,1.73467781655284,12.2858030459973,0.510187500153632,0.409793593903666
777.940968315198,1.273212,1.01116699222906,1.73441581753988,12.2859130895108,0.510147807492345,0.40987844414713
778,1.264772,1.01116450377778,1.73436949719683,12.2859327464816,0.510141079593176,0.409893695237393
778.295158424008,1.264772,1.01115445459815,1.73413776367273,12.2860320336225,0.510109079321147,0.409971496690628
778.662885959239,1.264772,1.01114808357226,1.73384846344056,12.2861583026539,0.510072827632372,0.41007282432843
778.940939631667,1.264772,1.01114842765464,1.7336290253204,12.2862559205068,0.510047968419639,0.410152543010394
779.218993304095,1.264772,1.01115377499933,1.73340880687208,12.2863556008405,0.510025769530242,0.410235361895477
779.586892453064,1.264772,1.01116930761198,1.73311597801382,12.2864910312089,0.51000098015117,0.410350133946007
779.954791602033,1.264772,1.01119515075803,1.7328212239223,12.2866310056469,0.509980706328954,0.41047001388782
780,1.256592,1.01119905544219,1.73278485861258,12.2866485466122,0.509978506865918,0.410485065752883
780.226041989837,1.256592,1.01122095856309,1.73260252751332,12.2867374384233,0.509968538877681,0.410561438165525
780.576241211662,1.256592,1.01126246076577,1.732318314689,12.2868792795109,0.509956282570824,0.410683147556382
780.926440433487,1.256592,1.0113123070039,1.73203189303888,12.2870265095423,0.509946615845745,0.410807547675407
781.279828366007,1.256592,1.01136954336145,1.73174055233426,12.2871808967968,0.509938338765892,0.410934475453895
781.67892204519,1.256592,1.01143993406488,1.73140871386255,12.2873625787322,0.509929816296138,0.411078282553906
782,1.248412,1.01149856055219,1.7311396037533,12.2875145096055,0.509921814364121,0.411191936996616
782.29678256447,1.248412,1.01155220705135,1.73088921842261,12.287659491237,0.509913296102324,0.411291798569433
782.567961945647,1.248412,1.01159902402123,1.73065914980732,12.2877956591532,0.509903652405193,0.411378386863835
782.909744377951,1.248412,1.01165239186407,1.73036766814034,12.2879720067305,0.509887596704004,0.411479178148431
783.28491877463,1.248412,1.01169977340459,1.73004624796653,12.288171044975,0.50986285756603,0.411576050489652
783.606766901559,1.248412,1.01172739537466,1.72976985876722,12.2883456172763,0.509834377852568,0.411645454827173
783.944565682584,1.248412,1.01173962207478,1.7294798254677,12.2885317212906,0.509795591882245,0.411702057343235
784,1.240232,1.01173972182704,1.72943229036072,12.2885624705932,0.509787914121226,0.411710192744761
784.277171587078,1.240232,1.01173107737956,1.72919511495277,12.2887167762406,0.509743851040532,0.411745242187159
784.533959003625,1.240232,1.01170805733617,1.72897643793015,12.2888601185132,0.50969475246488,0.411768246012739
784.813894209131,1.240232,1.01166445025323,1.72873964441048,12.2890160808258,0.509631244863074,0.411782074463014
785.226814957864,1.240232,1.01156080507889,1.72839427150575,12.2892437915544,0.509516513216271,0.411779140859891
785.562744693805,1.240232,1.01143887508808,1.72811746258016,12.2894251384233,0.50940486682564,0.411756616149733
785.865790425974,1.240232,1.01129851007077,1.72787144776562,12.2895842156266,0.509290587042657,0.411721495196074
786,1.230788,1.0112270691637,1.72776370834825,12.2896529616559,0.509235876868386,0.41170155022879
786.359006907484,1.230788,1.01100861823034,1.72747940544251,12.2898306853654,0.509078116277763,0.411636327792682
786.65505696024,1.230788,1.01080019199877,1.72724942940419,12.2899694239739,0.508937830598448,0.411571905401547
786.951107012995,1.230788,1.01056897842179,1.72702365285283,12.2901000625788,0.508790235747143,0.411500045071874
787.276413995644,1.230788,1.01029283112287,1.72678050261285,12.2902333141868,0.508621640909176,0.411414861506669
787.601720978292,1.230788,1.00999906559746,1.72654254241421,12.2903549667649,0.508450036783097,0.411327274758426
787.949524695763,1.230788,1.00967288440712,1.72629378600492,12.2904715955136,0.508267485504573,0.411235737982544
788,1.220876,1.00962500700108,1.72625816083323,12.2904873498555,0.508241447959159,0.411222463057149
788.252376521183,1.220876,1.00938536745099,1.72608179446654,12.2905616630968,0.508113468289142,0.411157275841232
788.510313381643,1.220876,1.00914276129736,1.72590449826706,12.2906299927977,0.507987763940485,0.411094381299823
788.866284508087,1.220876,1.00881879917667,1.72566455708844,12.2907120013722,0.507826455709185,0.411017405506503
789.206473308101,1.220876,1.00852888955079,1.72544022768432,12.290777838384,0.50768803303482,0.410956917094384
789.572089619801,1.220876,1.00824716540962,1.72520440085786,12.2908362736853,0.507558194921679,0.410907783030755
789.885450540273,1.220876,1.00803542606574,1.72500654625796,12.2908774800613,0.507464005842039,0.410880102138277
790,1.21096,1.00796548544584,1.72493519513015,12.2908907552034,0.507433391994624,0.41087336487857
790.342584468453,1.21096,1.00778090426515,1.72472490983825,12.2909255885239,0.507352717711897,0.410863748467826
790.672664157836,1.21096,1.007637338351,1.72452669221077,12.2909534543475,0.507289242137519,0.410867201019837
791.002743847219,1.21096,1.0075249016883,1.7243327634172,12.2909771470331,0.50723799861177,0.410881431658012
791.289341022894,1.21096,1.00744939674295,1.72416783638977,12.2909953115063,0.507201017456171,0.410900164367418
791.690846283679,1.21096,1.00737159554714,1.72394213170591,12.2910183461097,0.507157073657214,0.410932577464946
792,1.204196,1.00732834921642,1.72377254432469,12.2910349521441,0.507127657848533,0.410960727356682
792.274952084423,1.204196,1.00729810745712,1.72362474652158,12.291049307592,0.507102855403729,0.4109866571931
792.619328227723,1.204196,1.00726672861931,1.72344358330143,12.2910670559536,0.507071634387846,0.41101827361927
792.929604021928,1.204196,1.00724107448631,1.72328404046487,12.2910829541576,0.50704273373394,0.411045441058212
793.239879816132,1.204196,1.00721507897445,1.72312788788204,12.2910987731777,0.507012528589602,0.411070914827036
793.592163912951,1.204196,1.0071826751205,1.72295455898312,12.2911165452697,0.506975639039383,0.411096938968982
794,1.198596,1.00713932809178,1.72275891746075,12.2911366040966,0.506930335684461,0.411124229476826
794.350246075099,1.198596,1.00709692503815,1.72259495135934,12.291153138618,0.506890732827516,0.411145989305163
794.656050105649,1.198596,1.00705700597651,1.7224546564622,12.2911669171286,0.506855985208095,0.411164386084636
795.030936871319,1.198596,1.00700674654147,1.72228607417857,12.2911828775328,0.506815262751447,0.411188362189278
795.333551133989,1.198596,1.00696738323897,1.72215254597196,12.291195044995,0.506785253354486,0.411210290621212
795.612868448716,1.198596,1.00693386725554,1.72203118215528,12.2912058241266,0.506760005662879,0.411232811599007
796,1.192996,1.00689466682728,1.72186574006077,12.2912203375246,0.506729827772581,0.411269097005736
796.238535731687,1.192996,1.00687592569303,1.72176527984089,12.2912292408785,0.506713864910541,0.411296947830797
796.477071463375,1.192996,1.00686191302012,1.72166584460267,12.2912383168533,0.506699989074603,0.411328591163894
796.827366037472,1.192996,1.0068504663803,1.72152143524089,12.2912523612621,0.506682841663811,0.411381848758394
797.177660611569,1.192996,1.00685023836606,1.72137851982162,12.2912678150525,0.506669903280626,0.411444223178966
797.532094537872,1.192996,1.00686162109975,1.721234829773,12.2912855633305,0.506661358059204,0.411517697136207
797.880188521246,1.192996,1.00688447503896,1.72109388566643,12.2913057795727,0.506657042591306,0.411600485418957
798,1.18868,1.00689513590701,1.72104526618556,12.2913135097922,0.506656914464294,0.411631226961532
798.325293154138,1.18868,1.00693185627328,1.72091257714508,12.291336837738,0.506661924268823,0.411718409174521
798.590174381285,1.18868,1.00697095116357,1.72080340502961,12.2913587040426,0.506671010676999,0.411795618403707
798.846350140279,1.18868,1.00701758916626,1.72069649738059,12.2913826765662,0.506684465566971,0.411875957081647
799.166398423307,1.18868,1.00708950558463,1.7205606585254,12.2914170851795,0.506708770275916,0.411985134329188
799.569857248194,1.18868,1.00720428152137,1.72038509020018,12.2914686625045,0.506751930361244,0.412137194003989
799.861821005917,1.18868,1.00730552090969,1.72025458040662,12.2915125797085,0.506791469592854,0.412256711453612
799.999999999993,1.18868,1.00735895160149,1.72019170869893,12.2915355111291,0.506812598713506,0.412315991628257
800,1.184856,1.00735895160149,1.72019170869892,12.2915355111291,0.50681261515952,0.412315977028643
800.000000000007,1.184856,1.0073589516015,1.72019170869892,12.2915355111291,0.506812615159522,0.412315977028646
800.138178994091,1.184856,1.0074159398323,1.72012809279087,12.2915599159219,0.506835357208663,0.412376923277171
800.276357988174,1.184856,1.0074764497186,1.72006371081512,12.2915858625338,0.506859593091148,0.412439477631924
800.552715976341,1.184856,1.00760771041391,1.7199325744829,12.2916426490594,0.506911963876885,0.412568743631488
800.892703099105,1.184856,1.00778656055066,1.71976676341967,12.2917220798369,0.506981975366757,0.41273359757303
801.232690221869,1.184856,1.00798176790368,1.71959588286429,12.2918128053107,0.507056519517443,0.412902899071071
801.625076965403,1.184856,1.0082220655202,1.71939231630662,12.2919323358292,0.507145025083644,0.413100113935224
802,1.181032,1.00845975558153,1.71919154451097,12.2920618556505,0.507227036468934,0.413285713619175
802.230499756638,1.181032,1.00860626207871,1.71906516667699,12.2921489428303,0.507272849086892,0.413400656798805
802.460999513277,1.181032,1.00875054497909,1.71893661097985,12.2922416540352,0.507314788534154,0.413514462682597
802.751313538079,1.181032,1.00892578226842,1.71877162375541,12.2923662671227,0.50736016601404,0.413654583902372
803.056977375829,1.181032,1.00909823306664,1.71859416816055,12.2925065626084,0.507396776769249,0.413796520808667
803.36264121358,1.181032,1.00925413948191,1.71841272501418,12.2926556112364,0.507421437744461,0.41393280195291
803.697392277678,1.181032,1.00940210758113,1.71820913795605,12.2928280561302,0.507434793867247,0.414076370819398
804,1.177204,1.00951358121935,1.71802032489384,12.2929914448629,0.507434856525637,0.414201084345139
804.241187631008,1.177204,1.00958737705057,1.71786627679146,12.2931262676478,0.507429456490542,0.414294591720945
804.482375262016,1.177204,1.00964896068712,1.71770880606815,12.2932647729818,0.507420092215701,0.414385910596361
804.907942081131,1.177204,1.00973380765091,1.71742192711865,12.2935172369488,0.507398219772771,0.414545895923759
805.188104235848,1.177204,1.00977876106501,1.71722634192612,12.2936886342427,0.507382974329419,0.41465318666023
805.468266390566,1.177204,1.0098203931689,1.71702510913055,12.2938640005738,0.50736973855851,0.414764603223142
805.850890617651,1.177204,1.00988022842768,1.71674076890029,12.2941100548828,0.507358311017313,0.414926614307432
806,1.17054,1.00990654372409,1.7166269015428,12.2942081078433,0.507356431455944,0.414993146434603
806.342702397593,1.17054,1.00997724494199,1.71635854415263,12.2944384782677,0.507358663683085,0.415153383507745
806.659228694934,1.17054,1.01005820142219,1.71610234293269,12.2946580404462,0.507369200591978,0.415311044646852
807.075795156177,1.17054,1.01019061539877,1.71575289923842,12.2949582056781,0.507394662445385,0.415531185282664
807.330103235005,1.17054,1.01028585089374,1.71553276374692,12.2951483783032,0.507415234142922,0.415670810057036
807.584411313832,1.17054,1.0103909483901,1.71530755728647,12.2953442220034,0.507438521825994,0.415813009402983
808,1.162796,1.01057936694284,1.71492892461354,12.2956771702167,0.507478770231028,0.416047215968411
808.280339368989,1.162796,1.01071342452459,1.71466638730462,12.2959111194957,0.507502601393226,0.416205874860352
808.560678737977,1.162796,1.01084807186633,1.71439838696523,12.29615268127,0.507521474604548,0.416361588645995
808.873212561467,1.162796,1.01099276941796,1.71409343989272,12.2964307927477,0.507533825937547,0.416528900898037
809.222019038758,1.162796,1.01113902523333,1.71374574313644,12.296751588329,0.507532799902959,0.416703876416794
809.649334478261,1.162796,1.01128305025337,1.71330967017679,12.2971579844816,0.507506136378044,0.416897356471628
809.926840982434,1.162796,1.0113496031157,1.71302072973539,12.2974286157874,0.507472948843098,0.417009899753882
810,1.155048,1.01136316587612,1.71294382050322,12.2975007112237,0.507461093372339,0.417039920383803
810.186696349988,1.155048,1.01138990409631,1.71274617869216,12.2976859365811,0.50742425117875,0.417119458805863
810.373392699976,1.155048,1.01140517452362,1.71254654229083,12.2978727727307,0.507380439282504,0.417200323752171
810.620736864993,1.155048,1.01140797279247,1.71227882045086,12.2981224443375,0.507312590649602,0.417311566612871
810.906724183126,1.155048,1.01138809757676,1.71196414415175,12.2984137154632,0.507221121940363,0.417448924713363
811.221195266859,1.155048,1.01134233211223,1.71161056060709,12.2987367544869,0.507107662059486,0.417617101935871
811.51615579649,1.155048,1.0112840959407,1.71126999664189,12.2990422381367,0.506995660705078,0.417801154870636
811.802661242539,1.155048,1.01122305956794,1.71092887022009,12.2993416166846,0.506888402634975,0.418014292232646
812,1.143368,1.01118468027221,1.71068674909973,12.2995497939815,0.506821982517285,0.418178567242697
812.14994742161,1.143368,1.01116082573601,1.71049823948182,12.2997093514628,0.506786266566634,0.418294356178392
812.29989484322,1.143368,1.01114410436058,1.71030539532504,12.2998702885662,0.506758860615663,0.41841371799738
812.494119872643,1.143368,1.01113708033332,1.71004866676206,12.3000811115085,0.506737615969518,0.418574578870809
812.725921715294,1.143368,1.01115737621343,1.70973140521057,12.3003368668494,0.506737960637211,0.418778685291408
812.994587650551,1.143368,1.01123100327293,1.70934835967715,12.3006402843874,0.506779505684067,0.419034830083997
813.219950282363,1.143368,1.0113425418624,1.7090143341907,12.3009020117127,0.506849222056459,0.419263845080784
813.445631023699,1.143368,1.0115053012402,1.70866859677734,12.3011721417945,0.506948723053017,0.419501169924977
813.671311765035,1.143368,1.01172180563667,1.70831236112026,12.3014516496637,0.507076009634132,0.419741801869787
813.905953628761,1.143368,1.01200329784896,1.70793205371754,12.3017535199144,0.507235085618349,0.41998962800233
814,1.130156,1.01213131175279,1.70777714014135,12.3018780051699,0.507304288709745,0.420088290682018
814.188226372949,1.130156,1.01241068531183,1.70746351528957,12.3021335152784,0.507448144153242,0.420284497259684
814.376452745899,1.130156,1.01271567238976,1.70714606158487,12.3023978487413,0.507596261233537,0.420467941468668
814.684714464554,1.130156,1.01324884910451,1.70662114003259,12.3028502462874,0.507833270892058,0.420722460516853
814.942183283382,1.130156,1.01369866392876,1.70618169576365,12.3032461454701,0.508012444443718,0.420873958828331
815.215024264639,1.130156,1.01414550279006,1.70571959912021,12.3036818054396,0.508169197301316,0.420954869391589
815.476063063563,1.130156,1.01451153605396,1.70528554108313,12.3041112844753,0.508273218886108,0.420937258634779
815.756696569637,1.130156,1.01480203183251,1.70483330478802,12.304582213003,0.508322304022553,0.420797064635267
816,1.116944,1.01494099757573,1.70445821803644,12.3049934541218,0.508311656904284,0.420555304745689
816.144742452585,1.116944,1.01496540445116,1.70424453492546,12.3052373105845,0.508293324064733,0.420327704905153
816.28948490517,1.116944,1.01494226259043,1.70403920437873,12.3054791166527,0.508259484027847,0.420045882188892
816.469065346284,1.116944,1.01484363234177,1.7037979144139,12.305774300292,0.508195782511713,0.419617498502153
816.666401540918,1.116944,1.01464210233174,1.70355296757589,12.3060895395266,0.508100855189661,0.419044314766388
816.87964487885,1.116944,1.01431187747196,1.70331661837935,12.3064153214458,0.507975775314481,0.418304665932332
817.092888216783,1.116944,1.01386459146241,1.70311539066055,12.306721082724,0.507834703649992,0.417440028215564
817.310240660003,1.116944,1.01329111662022,1.70295320608044,12.307007334834,0.507680219061375,0.416427621944391
817.552017403653,1.116944,1.01252150833815,1.70283306923734,12.3072898042703,0.507504226896216,0.415143828816064
817.757246651828,1.116944,1.01176914123218,1.70278933584018,12.3074952397503,0.507363471070073,0.413926834166541
818,1.1024,1.01077809919232,1.70281802617789,12.3076921725422,0.507180554145105,0.412442832867306
818.09219274888,1.1024,1.01037749276449,1.70285447046393,12.3077528470928,0.507031626763046,0.412038409685504
818.184385497761,1.1024,1.00996579529781,1.70290611643832,12.3078056103266,0.506870341234714,0.411671099286079
818.294089218789,1.1024,1.00946366892949,1.70298811554116,12.3078582202859,0.506665413492029,0.411289166830775
818.413873660501,1.1024,1.00890340459463,1.70310376891762,12.3079033461571,0.506426842351797,0.410947092391458
818.551349419508,1.1024,1.00824984434719,1.70327040728618,12.3079399615604,0.506130778531291,0.410655609282423
818.697207374811,1.1024,1.00755058990257,1.70348632548167,12.3079622039071,0.505781835872176,0.410466192837439
818.843065330113,1.1024,1.00685253952937,1.70374094164652,12.3079687817316,0.505387915960312,0.410403023498995
818.975056763036,1.1024,1.00622802354284,1.70400246341334,12.3079625410005,0.504990050677691,0.4104626474686
819.127477879454,1.1024,1.00552252352563,1.70433743894488,12.3079425855617,0.504486049375491,0.41068715374081
819.263379703116,1.1024,1.00491374797793,1.70466159852865,12.3079148901119,0.504003238443629,0.411046972379495
819.399281526779,1.1024,1.00432950253557,1.7050047795724,12.3078796379026,0.503492913306668,0.41157322169626
819.534839074762,1.1024,1.0037759015969,1.70536038571785,12.307838933884,0.502954180036456,0.412273444530893
819.700303621553,1.1024,1.00314563836129,1.70580294609648,12.3077850315706,0.502243996977381,0.413370744781653
819.862938700162,1.1024,1.00258045172602,1.70623471997763,12.3077315771914,0.501471704994384,0.41471204959303
820,1.068268,1.00214912843135,1.70658541945218,12.3076893885126,0.500846348245682,0.415854645322986
820.082935935519,1.068268,1.00190886024577,1.70678748024579,12.3076662430541,0.500575757578335,0.416343477720564
820.165871871037,1.068268,1.00168442794012,1.70697926775196,12.3076452076397,0.500315972739681,0.41681641865452
820.262630950217,1.068268,1.00144261611056,1.70718736361858,12.3076234710223,0.500024371698269,0.417343441199788
820.369743809973,1.068268,1.00119984492183,1.70739470277618,12.3076030461065,0.499715784145583,0.417892026665009
820.493682518362,1.068268,1.00095086918753,1.70759989494038,12.3075842280766,0.49938165661691,0.418479852636204
820.630443114153,1.068268,1.00071430769414,1.70777757756543,12.3075693669154,0.499052068182906,0.41907249162295
820.767203709944,1.068268,1.0005154109059,1.70789886888155,12.3075605073403,0.498775307023045,0.419608532527165
820.888504778194,1.068268,1.00036810808032,1.70795573891917,12.3075575154748,0.498578898175067,0.420033087908487
821.021170841446,1.068268,1.00023539578209,1.70796052549825,12.3075593452754,0.498414360466701,0.420430773235248
821.158881560092,1.068268,1.00012543501356,1.70789993434276,12.3075667021898,0.498290213011775,0.420750246143439
821.296592278738,1.068268,1.0000397580005,1.70777140174021,12.3075792614959,0.498204254857436,0.420953426457099
821.41906783536,1.068268,0.999980548268944,1.70759994853807,12.307594276059,0.49815752617428,0.421023948910287
821.553486524375,1.068268,0.999930278388232,1.70735075597224,12.307614064488,0.498143792726231,0.420976045888231
821.691646294426,1.068268,0.999890692321598,1.7070301115552,12.3076368136362,0.498182571317804,0.420789384319033
821.829806064477,1.068268,0.999859359760942,1.70664731367464,12.3076605828851,0.498287985533226,0.420462583694262
821.953694186899,1.068268,0.999835210370004,1.70625481532786,12.3076815444066,0.498445533553146,0.42004488863322
822,1.034136,0.999826616679022,1.70609697607599,12.3076890649135,0.49845622873951,0.419991645518602
822.089328846977,1.034136,0.999810093159778,1.70577658449503,12.3077028539093,0.49847703347459,0.419887316164645
822.178657693953,1.034136,0.999793021139283,1.70543668036575,12.3077156500694,0.498498985919694,0.419781857801882
822.288563522801,1.034136,0.999770296375213,1.70499417246393,12.3077299960007,0.498527391653788,0.419650460332554
822.417339216663,1.034136,0.999739939539831,1.7044453814214,12.3077447970489,0.498560688396543,0.41949242822316
822.596416932829,1.034136,0.999688591942989,1.70363622000465,12.307761666628,0.498600278535609,0.419259185335897
822.763712741965,1.034136,0.999628774383807,1.7028414588705,12.3077733001273,0.498624001844978,0.419021790808114
822.916332304389,1.034136,0.999562756498278,1.70209166669034,12.3077801023835,0.498634277419369,0.418789568316081
823.084673903164,1.034136,0.999476149012979,1.70124535409714,12.3077829020752,0.498638200295514,0.418522529555198
823.25301550194,1.034136,0.999374230728605,1.70038680485819,12.3077802449634,0.498639807502044,0.418251068033363
823.404240482595,1.034136,0.99926905468251,1.69961146383377,12.3077728362883,0.498639427749175,0.418005083887595
823.587866117719,1.034136,0.999123314216362,1.69867251629716,12.3077570797052,0.498629747600913,0.417699005832771
823.76880916329,1.034136,0.998959440786402,1.69775777917055,12.3077338988387,0.498600648063467,0.417382508582924
823.921319100614,1.034136,0.998804729816636,1.69700037849245,12.3077080513471,0.498557319379071,0.417102846054115
824,1,0.998718605440998,1.69661593162794,12.3076923101736,0.498527742337616,0.416957091906014
824.17240458802,1,0.99851370665247,1.69579157953271,12.30765170583,0.498448551213744,0.416639775321066
824.326323475818,1,0.998310268817493,1.69507974764949,12.3076079452615,0.498364108428909,0.416359684331638
824.480375449798,1,0.998084987842563,1.69439326771791,12.3075566425544,0.498264422114359,0.416083152734161
824.675529871656,1,0.997764513527877,1.6935649652682,12.3074803247159,0.498106391426768,0.415733111201748
824.852518085381,1,0.99743559464055,1.69285704504062,12.3073995538635,0.497921909641019,0.415410565898864
825.007604217961,1,0.997113869356676,1.69227258574168,12.3073191299252,0.497724545198244,0.415124693098114
825.205114812362,1,0.996653909940826,1.69157861937946,12.3072026375251,0.497427498382271,0.414764983111184
825.384218853175,1,0.996183530375701,1.69099914072485,12.3070823347538,0.49711717944624,0.414452647485556
825.541097860248,1,0.995726483010194,1.69053068061217,12.3069647473713,0.496811607473414,0.414193356122157
825.744046303796,1,0.995068620990463,1.68997817276814,12.306794765632,0.496360250421399,0.413876141664433
825.923502456289,1,0.994421083101723,1.68953844143637,12.3066267844929,0.495900095439846,0.413612006112589
826,1,0.994125666884787,1.68936439022865,12.3065499006675,0.49569981285229,0.413475244849315
826.11194995691,1,0.993672099147835,1.68912351107399,12.306431453495,0.495408079198428,0.413237801099111
826.22389991382,1,0.993193102772979,1.68889844182673,12.3063056049774,0.495104095280638,0.412986820243445
826.38151619917,1,0.992475503502543,1.68860703449972,12.3061150702113,0.494656758743284,0.412612107368047
826.595067567267,1,0.991423212470125,1.68825668512837,12.3058301273457,0.494018397714023,0.412068803234892
826.805619638965,1,0.99029751020634,1.68795737025145,12.3055165505809,0.493355662406237,0.411496502439772
827.027983216714,1,0.989017330314149,1.68768639780927,12.3051474409039,0.492619762832545,0.410853055792376
827.246766168707,1,0.987671194569337,1.68746062704979,12.304743588866,0.491859915394173,0.410181516377897
827.447183152967,1,0.986367745788056,1.68728575877821,12.3043360378923,0.491136492036459,0.409536949310918
827.6481887683,1,0.984998078965954,1.68713788754978,12.3038892697585,0.490389917453742,0.408867689333927
827.849194383633,1,0.983571146895695,1.68701463814347,12.303402755679,0.489625324000724,0.408178747933612
828,0.983768,0.982466130581766,1.68693665834268,12.3030107549891,0.489040130331756,0.407648653273819
828.219467917883,0.983768,0.980810030839649,1.68684285486397,12.3023976467274,0.488171549825669,0.406855552137414
828.41374211744,0.983768,0.97930102010329,1.68677697930939,12.3018115692615,0.487387120732712,0.406134618403054
828.661368004014,0.983768,0.977325705797232,1.68671295581612,12.3010037684609,0.486372454381709,0.405195927081093
828.882007771916,0.983768,0.975522735591813,1.68667177536113,12.3002251744111,0.485459492035895,0.40434544916223
829.095066877173,0.983768,0.973748856199692,1.68664371916244,12.299419631148,0.48457127965294,0.403512320786368
829.338800486863,0.983768,0.971686766326009,1.68662307154813,12.2984323430136,0.483548179238623,0.402545060306631
829.543623774568,0.983768,0.969932501155915,1.68661326168703,12.2975476558795,0.482686700676895,0.401723802822955
829.75567840588,0.983768,0.96810161648576,1.68660875862657,12.2965782380227,0.481799457266438,0.400870898244217
829.967733037192,0.983768,0.966262006795873,1.68660867388163,12.2955540718664,0.480921855464198,0.400019286595585
830,0.967536,0.965981746510773,1.68660897410599,12.2953934241111,0.48078851675794,0.399891566784727
830.16133481404,0.967536,0.964580718886294,1.68661148807608,12.2945711543164,0.480126607686526,0.399253215957088
830.394031591114,0.967536,0.962566141744042,1.68661745908059,12.2933294844231,0.479184853171714,0.398342278337122
830.626728368187,0.967536,0.960568614271262,1.68662521880968,12.2920225180658,0.478264384102708,0.397448327920264
830.845599922843,0.967536,0.958715444633245,1.68663331270944,12.2907343605115,0.477424876501725,0.396629217946466
831.064471477499,0.967536,0.956896855077199,1.68664152450495,12.2893902028475,0.476615244563117,0.395834924252719
831.342420739977,0.967536,0.954651720532382,1.68665134799348,12.287604625439,0.475633316676474,0.394864078182371
831.576594963204,0.967536,0.952828039508244,1.68665861608196,12.2860342131325,0.474849599797869,0.394081337713153
831.834577654618,0.967536,0.95090260487954,1.68666525408869,12.2842370031821,0.474037908703371,0.393260577313702
832,0.9513,0.949718760627251,1.68666871890102,12.283049035307,0.473546543924503,0.392760381574993
832.196931268368,0.9513,0.948364560421254,1.68667209105853,12.2816000828266,0.472987560967617,0.392198635715602
832.393862536736,0.9513,0.947072517618927,1.68667473758211,12.2801150217327,0.47245822783339,0.391666656121157
832.68712543672,0.9513,0.945265971138639,1.68667753467669,12.2778403331062,0.471722369311895,0.390927092796826
832.967755230121,0.9513,0.943667860673893,1.68667916009106,12.2755974649802,0.471073601364654,0.390275079424768
833.222905249306,0.9513,0.942320925772497,1.68667993477559,12.2735061480519,0.470524763609502,0.389723586683001
833.531095345674,0.9513,0.940816973661064,1.68668019151431,12.2709187922387,0.469901310573438,0.38909736898352
833.791643610654,0.9513,0.939636188107944,1.6866799826922,12.2686825551574,0.469396633458224,0.388590798216432
834,0.935068,0.938740194878518,1.6866796161291,12.2668637895858,0.469000574901135,0.388193477077966
834.257559905798,0.935068,0.937675622673153,1.68667899493675,12.2645794967275,0.468510873874093,0.387702093919383
834.579604649293,0.935068,0.936379307738593,1.68667806496051,12.2616685306803,0.467878837883335,0.387068239978755
834.842968439802,0.935068,0.935316885492337,1.68667725800412,12.2592427494586,0.467330516773174,0.386518719011317
835.101262555952,0.935068,0.934244870818185,1.68667648218684,12.2568230602153,0.466754534807986,0.385941861741973
835.359556672103,0.935068,0.933118182462576,1.68667576050557,12.2543612696894,0.466131459429577,0.385318261589814
835.620556797566,0.935068,0.931901073297673,1.68667511322591,12.2518282065007,0.465446136295244,0.384632822187402
835.881556923029,0.935068,0.930585227232479,1.68667456326412,12.2492459667257,0.464701243600919,0.3838882931512
836,0.935068,0.92995131172189,1.68667434695634,12.2480568454407,0.464343677378437,0.383530932953105
836.268170200956,0.935068,0.928424718876405,1.68667393045819,12.2453219647105,0.4634892110426,0.38267654332752
836.559023438588,0.935068,0.926621235654661,1.68667358415113,12.2422844641939,0.462494914222085,0.381682350525425
836.852752729093,0.935068,0.924645276331913,1.68667333299571,12.2391355905666,0.461425690710995,0.380613260080164
837.13477451366,0.935068,0.92261011531512,1.68667317271739,12.2360297259898,0.460347044646824,0.379534774111046
837.414643416549,0.935068,0.920469923514452,1.68667308007962,12.232862814159,0.459235573089933,0.37842349836171
837.729391458191,0.935068,0.917939803997833,1.68667304031801,12.2291952263956,0.457946694758469,0.377134891100357
838,0.917024,0.915679140103769,1.68667304834878,12.2259486794099,0.456814620781059,0.376003083156424
838.271420149376,0.917024,0.913350160079724,1.68667308427876,12.2226031191823,0.455665807206633,0.37485446642559
838.542840298752,0.917024,0.9109756407117,1.68667313811501,12.2191663079944,0.454509720338861,0.373698550788982
838.811545586586,0.917024,0.908594653421324,1.68667320071806,12.2156727491743,0.453362805149824,0.372551774861484
839.080250874421,0.917024,0.906196787334857,1.68667326587329,12.212087781229,0.452218646520625,0.371407719729424
839.419614971292,0.917024,0.90316222329042,1.68667334398423,12.2074290641678,0.450784472953369,0.369973615890168
839.695315392351,0.917024,0.900704471753708,1.68667339965937,12.2035368227792,0.449631185940754,0.368820326306736
840,0.89898,0.8980070562494,1.6866734507371,12.1991239835133,0.448370794260401,0.367559874480673
840.298198621659,0.89898,0.895393565877303,1.68667349011088,12.1946927886669,0.44715361032286,0.366342680552472
840.582001997293,0.89898,0.892934724804436,1.68667351887835,12.1903734422289,0.446010172586923,0.365199232452577
840.923466006329,0.89898,0.890015194460878,1.68667354373877,12.1850462430573,0.444651345676606,0.363840391515286
841.205176413431,0.89898,0.887637938501817,1.6866735574102,12.180545438237,0.443542928230965,0.362731960866276
841.531911975834,0.89898,0.884913528914385,1.68667356688232,12.175206890031,0.442270102091621,0.361459117167739
841.817456333161,0.89898,0.882558019430444,1.68667357063833,12.1704383462983,0.441166237771306,0.360355235211339
842,0.882384,0.881062899779738,1.68667357129187,12.1673399614586,0.440463717782357,0.359652705554712
842.385695640519,0.882384,0.877926530751865,1.68667356937527,12.1606662385163,0.43898621831189,0.358175215314233
842.719678635803,0.882384,0.875230250571323,1.68667356501702,12.1547487146581,0.437712416401548,0.356901442145293
843.054392535363,0.882384,0.87254104599665,1.68667355841255,12.148689919625,0.436437882239536,0.355626959489855
843.336482512432,0.882384,0.870281417090695,1.68667355074924,12.1434842667221,0.435364582537653,0.35455372345393
843.642520502927,0.882384,0.867834011411095,1.68667353938467,12.1377340264877,0.43420043815982,0.353389671947555
843.943079619637,0.882384,0.865431998535731,1.68667352377887,12.1319828523165,0.433055724826692,0.352245076921494
844,0.866344,0.864977090157919,1.6866735201826,12.1308820935717,0.432838688374963,0.352028058236068
844.284601901813,0.866344,0.86270174296568,1.68667349836573,12.1253229002363,0.431752430672107,0.350941873434621
844.568351179171,0.866344,0.860430843740116,1.68667346921607,12.1196883687144,0.430667801613247,0.349857302556098
844.852100456529,0.866344,0.858156448596648,1.68667343176492,12.1139618634968,0.429580978833358,0.348770520645374
845.203043396214,0.866344,0.855337530754829,1.68667337357289,12.1067518354958,0.428233206177283,0.347422769949429
845.494813522725,0.866344,0.852988539735672,1.68667331569923,12.1006499654231,0.427110714250164,0.346300267910327
845.790840986693,0.866344,0.850600510541501,1.68667324943421,12.0943590812413,0.425970802266345,0.345160314956053
846,0.850308,0.848910765421878,1.68667319906489,12.0898534479183,0.425164864836293,0.344354334140746
846.296535897102,0.850308,0.846512646149535,1.68667312456982,12.0833792100375,0.424022413548774,0.343211842430615
846.656011123257,0.850308,0.843604195165552,1.68667303289483,12.0753949562589,0.422640468513025,0.341829844646533
846.949120257618,0.850308,0.841234538010045,1.68667295984824,12.0687746293534,0.421517676605586,0.340707007035125
847.300288033632,0.850308,0.838402110446894,1.68667287743904,12.0607130077242,0.420179264450494,0.339368537552736
847.60006391218,0.850308,0.835994003426797,1.68667281365409,12.0537195005242,0.419045503190986,0.338234725789092
847.895856358148,0.850308,0.833630817972886,1.68667275829837,12.0467186701641,0.417936876767811,0.337126048837319
848,0.834268,0.832802584502376,1.68667274084603,12.0442302178577,0.417549171248419,0.336738327074861
848.313233921309,0.834268,0.830325926161366,1.6866726953845,12.036672161271,0.416392428218081,0.335581547195695
848.624665650338,0.834268,0.827888795349377,1.68667266126714,12.029049067154,0.415258549916064,0.334447644660543
848.929361896679,0.834268,0.825533335858257,1.68667263885683,12.0214873594683,0.414166691880835,0.33335577759114
849.224384033866,0.834268,0.823283858275696,1.68667262721182,12.0140695336666,0.413126757401533,0.332315850927515
849.519406171053,0.834268,0.821068327882241,1.68667262467181,12.0065584601746,0.412104919133734,0.331294039632869
849.882217356484,0.834268,0.818393909562605,1.68667263210388,11.9971958816902,0.410874072945514,0.330063257397378
850,0.818232,0.81753806499758,1.68667263651988,11.9941270744099,0.41048042649699,0.329669634504579
850.306586324563,0.818232,0.815339221775468,1.68667265118914,11.986072622319,0.40946885557614,0.328658105441028
850.607651124384,0.818232,0.813220319786361,1.68667266823163,11.9780712267105,0.4084933878577,0.327682676585336
850.947540803318,0.818232,0.810874527272188,1.68667268814111,11.9689304863974,0.407411999972225,0.326601328890978
851.264964863844,0.818232,0.808725399585228,1.68667270541152,11.9602928685013,0.406418499518825,0.325607861275126
851.569232385814,0.818232,0.806699734715,1.68667271937049,11.9519232260863,0.405479120661422,0.324668508403055
851.867200305864,0.818232,0.804745079198006,1.68667272966493,11.9436427341096,0.404570015313057,0.323759422021335
852,0.80478,0.803882212440873,1.68667273301949,11.9399257187831,0.404167733683119,0.32335714730236
852.323792923557,0.80478,0.801797138901679,1.68667273778603,11.9307949964515,0.403192776364936,0.322382206938797
852.630548986822,0.80478,0.799842826216707,1.68667273772881,11.9220566583279,0.402275539196584,0.32146498087443
852.935853656349,0.80478,0.797914057105422,1.68667273331043,11.9132753569092,0.401367540421263,0.320556987314241
853.241158325876,0.80478,0.795997824937575,1.68667272480489,11.9044105305225,0.400462584549534,0.319652029721973
853.572526953615,0.80478,0.793928271793734,1.6866727114985,11.8946948833788,0.399482287295877,0.318671721352552
853.921242978332,0.80478,0.791757966752598,1.68667269385932,11.8843653074074,0.398452240581862,0.317641650770963
854,0.792352,0.79126852374248,1.6866726894893,11.8820174683417,0.398219730063545,0.317409134985882
854.327670418655,0.792352,0.789233948360642,1.68667267037959,11.8721902963299,0.397252321693121,0.31644171029836
854.651673362726,0.792352,0.787223829354213,1.68667265089211,11.86237974718,0.396295749027136,0.315485122165048
854.956103425887,0.792352,0.78533590086458,1.68667263295888,11.8530772954219,0.395397513363934,0.314586872929738
855.260533489049,0.792352,0.783448533649507,1.6866726161033,11.8436929654435,0.394499819926303,0.313689167253059
855.623934277771,0.792352,0.7811966871802,1.6866725981542,11.8323836699984,0.393429207925865,0.31261854302854
855.947098461654,0.792352,0.779195994652616,1.68667258468939,11.8222286951725,0.392479134887472,0.311668461982699
856,0.779928,0.778868718943258,1.68667258273273,11.8205575720529,0.392323835788685,0.311513161218824
856.26450769173,0.779928,0.777233636112553,1.68667257404546,11.8121649996933,0.391548294096846,0.310737610496074
856.612769480218,0.779928,0.775084973926758,1.68667256548876,11.801021190453,0.390529930735119,0.309719234644715
856.931573432215,0.779928,0.773123431522696,1.68667256063004,11.7907267316756,0.38960143702292,0.308790729038036
857.250413474691,0.779928,0.771168034137711,1.68667255867983,11.7803422455351,0.388676878386994,0.307866158219309
857.556258809837,0.779928,0.769299330727872,1.68667255956629,11.7702977938381,0.38779375983854,0.306983027868849
857.862104144983,0.779928,0.767438312441716,1.68667256314186,11.760172199395,0.386914792034003,0.306104048312098
858,0.767504,0.766601924317024,1.68667256562318,11.7555804456978,0.386519948509837,0.305709199867498
858.39258112785,0.767504,0.764230330300928,1.68667257556975,11.7424183660914,0.385400436681566,0.304589677977076
858.707744503219,0.767504,0.762336795573124,1.68667258648634,11.7317562810307,0.384506212030245,0.303695448461114
859.022907878589,0.767504,0.760452362307019,1.68667259974944,11.7210094887363,0.383616098184133,0.302805333221914
859.339004307491,0.767504,0.758571062131443,1.68667261505933,11.7101461870294,0.382726971636769,0.301916209375968
859.639114352834,0.767504,0.756792360551367,1.68667263104867,11.69975413227,0.381885383551317,0.301074628249847
859.939224398176,0.767504,0.755020128491405,1.6866726479808,11.6892862242201,0.381046048829315,0.300235305374962
860,0.755596,0.754661937785097,1.68667265147715,11.6871571427425,0.380876324488938,0.300065583120185
860.30387800912,0.755596,0.752874080810883,1.68667266903627,11.6764652808732,0.380028574975652,0.299217842826744
860.61892254195,0.755596,0.751025040335572,1.68667268692767,11.6652989295894,0.379150425134317,0.298339702740739
860.93396707478,0.755596,0.749179192992825,1.68667270394132,11.6540496520048,0.378272488528197,0.297461775919067
861.325824020339,0.755596,0.746885479472468,1.68667272316534,11.6399420345072,0.377179966155739,0.296369265435049
861.651224613386,0.755596,0.74498059897778,1.68667273701132,11.6281295880193,0.376270928331028,0.29546023691833
861.967648435347,0.755596,0.743126386864873,1.68667274831621,11.6165581900976,0.375384758777755,0.29457407559441
862,0.743892,0.742936643682877,1.68667274934365,11.6153703981768,0.375294023413195,0.294483340912274
862.161757823263,0.743892,0.741987339595904,1.68667275411096,11.609418296022,0.374839920272852,0.294029241035066
862.552364376341,0.743892,0.739690017141995,1.68667276303057,11.5949549432341,0.373739772932746,0.292929099241869
862.872438223625,0.743892,0.737800896324203,1.68667276760912,11.583007649781,0.372833847024194,0.29202317487978
863.192512070909,0.743892,0.735904511614541,1.68667276984605,11.5709738796112,0.371923893394447,0.291113219471474
863.50891898371,0.743892,0.734021753748485,1.68667276998175,11.5589926253853,0.371020015527948,0.290209335958393
863.824901990032,0.743892,0.732132779724299,1.68667276839159,11.5469423559671,0.370112689833944,0.289302000106414
864,0.732188,0.731082102512162,1.68667276692537,11.540228095711,0.369608041114218,0.28879734736021
864.324805388202,0.732188,0.729125572443884,1.68667276343535,11.5277035040959,0.368668598157227,0.287857926610923
864.648991181553,0.732188,0.727163107956433,1.68667275909131,11.5151121317038,0.367726533304762,0.286915905739628
864.989632290984,0.732188,0.725090996014768,1.68667275309743,11.5017835657469,0.366732134274802,0.285921580139588
865.305226003782,0.732188,0.723162551490646,1.68667274508154,11.4893449545222,0.365807289275271,0.284996831745655
865.620819716579,0.732188,0.721226234247356,1.68667273293256,11.4768193214709,0.364878951211152,0.284068621572345
866,0.719956,0.718889930535103,1.68667270949394,11.4616544271807,0.363758809111405,0.282948670294222
866.340846938656,0.719956,0.716780905554224,1.6866726761659,11.4479145187937,0.362747868950091,0.281937845727967
866.66011797513,0.719956,0.71479769277278,1.68667263129716,11.4349511359894,0.361797211937989,0.280987270408463
867.015374659289,0.719956,0.712582062413186,1.68667256406523,11.4204202097249,0.360735180206474,0.279925292346055
867.360807429324,0.719956,0.710418809457668,1.68667248120848,11.406183191851,0.359699166916347,0.278889285746428
867.680118634927,0.719956,0.708411893062623,1.68667239084132,11.3929277992214,0.358739275727687,0.277929353251743
868,0.70752,0.70639561954463,1.68667228994163,11.3795569918692,0.357776734192385,0.276966725961147
868.347640911575,0.70752,0.704200270993311,1.68667217334642,11.3649215382303,0.35673203806469,0.275921964715502
868.668573002324,0.70752,0.702173205380862,1.68667206419207,11.3513140363531,0.355771237375151,0.274961099590903
868.987348461098,0.70752,0.700163653599604,1.6866719585282,11.3377064614597,0.354822830457707,0.274012625138449
869.306123919872,0.70752,0.698162944376485,1.68667185916569,11.3240080598894,0.353883556731837,0.273073281130852
869.634898542043,0.70752,0.696114716239191,1.6866717665112,11.3097855022404,0.352927690061359,0.272117340143691
870,0.69508,0.693866513350865,1.68667167864737,11.2938802785404,0.351885497358593,0.271075068730376
870.319360142638,0.69508,0.691930262882152,1.68667161701293,11.279873177235,0.35099444388059,0.270183990478895
870.650244839452,0.69508,0.689961653912894,1.68667156928275,11.2652692909974,0.350094942255255,0.26928449993935
871.042920302654,0.69508,0.687685080036938,1.68667153323925,11.247820487679,0.349062247474065,0.268251876968748
871.360264099791,0.69508,0.685899724485315,1.68667151811467,11.233628335347,0.348257713284179,0.267447456108632
871.681402924992,0.69508,0.684147756488395,1.68667151184438,11.2191864659645,0.347471882610193,0.266661799049324
872,0.682644,0.682467162078197,1.68667150971458,11.2047819377147,0.346719836723839,0.265909976620753
872.32172352868,0.682644,0.680829282673548,1.68667150545949,11.1901609070416,0.345987393865843,0.26517768135395
872.685332255082,0.682644,0.679048192851423,1.68667149059914,11.1735487555312,0.345189755437921,0.264380173045975
873.033971630983,0.682644,0.677406002443247,1.6866714610353,11.1575364299362,0.344451388983684,0.263641885797802
873.347493764508,0.682644,0.675979119962398,1.68667141937484,11.1430691333166,0.343806844131097,0.26299736570167
873.707815655997,0.682644,0.674390982615169,1.68667135376674,11.1263655105174,0.343085934605009,0.262276419399461
874,0.673672,0.67313885096313,1.68667128836393,11.1127619735994,0.342514829213875,0.261705239906647
874.314167016237,0.673672,0.671823757029223,1.68667120918919,11.0980778988136,0.341912872669607,0.261103281515935
874.628728452844,0.673672,0.670536001984352,1.68667112425279,11.083317448132,0.341322122360724,0.260512557860948
874.943289889451,0.673672,0.669274696542401,1.68667103611599,11.0685002483505,0.340742634458611,0.259933130109373
875.27809630578,0.673672,0.667959453361345,1.68667094009876,11.0526683595157,0.340138125031048,0.259328727721714
875.591993625965,0.673672,0.666751065981228,1.68667084786814,11.0377691522925,0.33958344298352,0.258774192731022
875.90589094615,0.673672,0.66556663316121,1.68667075204147,11.0228168265629,0.339040880370309,0.258231829143112
876,0.666056,0.665216291794756,1.68667072223853,11.018323809718,0.338880669828643,0.25807167571645
876.355328211542,0.666056,0.663914088117698,1.68667060307139,11.0013178902426,0.33828683940579,0.257477995581506
876.710656423084,0.666056,0.662646302910113,1.6866704704564,10.9842475113068,0.337712101507814,0.256903372507072
877.041734862874,0.666056,0.661498829064581,1.68667033289154,10.9682857739376,0.337195380337284,0.256386719157796
877.361009217968,0.666056,0.660426240165642,1.68667018739651,10.9528432523696,0.336716169090576,0.255907530427788
877.684281564257,0.666056,0.659377735648785,1.68667002874111,10.9371591787805,0.336252357228069,0.255443690916906
878,0.658444,0.658393979599965,1.68666986564629,10.9217966203665,0.335822085324067,0.25501334542032
878.338338408245,0.658444,0.657388591790324,1.68666968663609,10.9052863056407,0.33538834808396,0.254579564236667
878.703558589422,0.658444,0.65636622937818,1.68666949465171,10.8874125313358,0.33495557727209,0.254146745252138
879.025448654258,0.658444,0.655525059995372,1.68666933115326,10.8716177199348,0.334607504316147,0.253798630697368
879.369397606527,0.658444,0.654694664282436,1.68666916634601,10.8547007306838,0.334273352132115,0.253464436871352
879.726555505012,0.658444,0.653914554074588,1.68666900942838,10.8370945163667,0.333971821170442,0.253162868219562
880,0.653816,0.653378964046306,1.68666890074549,10.8235905698473,0.333774744099957,0.252965768128699
880.336159603547,0.653816,0.652800103532252,1.68666878203498,10.8069640679,0.333575446909302,0.252766453332939
880.67085571493,0.653816,0.652317833569865,1.68666868080785,10.7903862980901,0.333427435570494,0.252618438737769
880.997383305825,0.653816,0.651944582236,1.68666859827676,10.774194921515,0.33333405034863,0.252525067570506
881.309785383684,0.653816,0.651682904332062,1.68666853354524,10.7586915103644,0.333293367710387,0.252484417773399
881.622187461543,0.653816,0.651518848108,1.68666848134419,10.7431802547467,0.333301336895795,0.252492442356221
881.960775453316,0.653816,0.651454625333198,1.68666843659179,10.7263651026708,0.333364765130744,0.252555960531165
882,0.650348,0.651454910037382,1.68666843206249,10.7244171109054,0.333375738503055,0.252566939444421
882.196122733419,0.650348,0.651480424817645,1.68666841103921,10.7146778025315,0.333441682275779,0.252632913289743
882.539349329554,0.650348,0.651620969011696,1.68666837920162,10.6976386372979,0.333600496534233,0.25279176774463
882.845265819603,0.650348,0.651846824801321,1.68666835415852,10.6824612981294,0.333786633136046,0.252977924621428
883.151182309653,0.650348,0.652163760852369,1.6866683307818,10.6672971451564,0.334011990081507,0.253203284550133
883.492991800808,0.650348,0.652619932153764,1.68666830573438,10.6503740283963,0.334306854112353,0.253498127984243
883.874912845724,0.650348,0.653248290339015,1.68666827904567,10.6314960921465,0.334686024633859,0.253877240423667
884,0.652876,0.653479582920226,1.68666827078631,10.6253213525606,0.334820793389661,0.254011987121942
884.331211029441,0.652876,0.654148732318254,1.68666825089883,10.6089933963028,0.33520087474826,0.254392037467609
884.655763128531,0.652876,0.654879296312532,1.68666823525664,10.5930271618431,0.335604133216028,0.254795273653826
885.025048376698,0.652876,0.655793192220469,1.68666822319728,10.5749046569979,0.336096984620533,0.255288111899774
885.37056870394,0.652876,0.656721038695319,1.68666821787298,10.5579948304757,0.336587578830651,0.255778708214687
885.694341271317,0.652876,0.657648596241086,1.68666821791386,10.5421929988308,0.337070758714408,0.256261905301988
886,0.657712,0.658571283468145,1.68666822178219,10.527316192387,0.337545795661004,0.256736971060382
886.363402429414,0.657712,0.659722022550958,1.68666822984624,10.5096832900234,0.338131566154549,0.257322761222474
886.690079495023,0.657712,0.660801151031486,1.6866682389108,10.4938849227406,0.338675388176499,0.257866598922131
887.079299166069,0.657712,0.662135422749663,1.68666825039249,10.4751294595766,0.339341865141017,0.258533091289317
887.410555459047,0.657712,0.663307213283283,1.68666825974141,10.4592267849419,0.339922274951768,0.259113510611014
887.733100556969,0.657712,0.664475672934923,1.68666826783379,10.4437964553926,0.340497236239268,0.259688477175821
888,0.664688,0.66546021114732,1.68666827351345,10.4310693607844,0.340979226587099,0.260170469003711
888.357887788743,0.664688,0.666801546698508,1.68666827951514,10.4140630137163,0.341632396721113,0.260823642627866
888.697035896893,0.664688,0.668091030800559,1.68666828346222,10.3980109531082,0.34225701234637,0.261448259857586
888.996231752186,0.664688,0.669240375282882,1.68666828557852,10.3839019847307,0.342811613107874,0.262002860335276
889.295427607479,0.664688,0.670398270100475,1.68666828650884,10.3698422916986,0.343368410348892,0.262559655388738
889.641923710147,0.664688,0.671747129938353,1.68666828629654,10.3536218412226,0.344014897960708,0.263206137664903
890,0.672516,0.673147139040216,1.68666828494259,10.3369294704319,0.344684286592122,0.263875517736635
890.318820470429,0.672516,0.674396825028181,1.68666828311896,10.3221272969535,0.345280625344881,0.264471851610612
890.681828098282,0.672516,0.67582154836667,1.68666828074957,10.3053427864585,0.345959388456137,0.265150610170656
891.03400616312,0.672516,0.677204361514997,1.68666827848587,10.2891294493438,0.346617752913487,0.265808971502469
891.349140351509,0.672516,0.678441519293179,1.68666827668874,10.2746803334529,0.347206454665497,0.266397671791759
891.710209419516,0.672516,0.679858308411495,1.68666827503256,10.2581933413937,0.347880312232786,0.267071529570279
892,0.680344,0.680994712481894,1.68666827405043,10.2450137448754,0.348420932659322,0.267612151554872
892.315229925177,0.680344,0.682230137395339,1.68666827330906,10.2307304391203,0.349008727237206,0.268199946670157
892.63548187967,0.680344,0.683484500909326,1.68666827284985,10.2162763915012,0.349605440824407,0.268796660851135
892.955733834162,0.680344,0.684738215862561,1.68666827263034,10.2018795685544,0.350202054969755,0.269393275648748
893.286450628472,0.680344,0.686032364309757,1.68666827259815,10.1870723372581,0.350818151899635,0.270009373323155
893.603570474251,0.680344,0.687272953380312,1.6866682727017,10.1729311616678,0.351408699836267,0.270599922049149
893.920690320029,0.680344,0.688513349985896,1.68666827288995,10.158846047284,0.35199928724308,0.271190510325426
894,0.688168,0.688823551233332,1.68666827294514,10.1553322111293,0.352147027685695,0.271338250968055
894.396548399854,0.688168,0.690374558852625,1.68666827323811,10.1378156235822,0.352885776896099,0.272077000977183
894.721251486657,0.688168,0.691644633083704,1.68666827346618,10.1235379102023,0.353490566836744,0.272681791415008
895.04595457346,0.688168,0.692914825652462,1.68666827365402,10.1093189709531,0.354095547654987,0.273286772553447
895.371235799267,0.688168,0.694187415613015,1.68666827378469,10.0951336525917,0.354701749696694,0.273892974700506
895.679033176328,0.688168,0.695391724611108,1.68666827384867,10.0817651235047,0.355275233844208,0.274466458710957
896,0.695996,0.696647668396629,1.68666827385583,10.0678808751907,0.355873339107463,0.275064563593907
896.35033148327,0.695996,0.698018611611051,1.68666827380743,10.0527919563388,0.356526340139499,0.275717564378861
896.71641051351,0.695996,0.699451249327891,1.68666827371509,10.0370979207287,0.35720849589084,0.276399719847461
897.036979400875,0.695996,0.70070581430252,1.68666827361573,10.0234163145,0.357805884973903,0.276997108661423
897.380736548659,0.695996,0.702051133323177,1.68666827350554,10.0088087336118,0.358446626657896,0.277637850034262
897.751980404358,0.695996,0.70350400621148,1.68666827339872,9.99310716027713,0.359138365377028,0.278329588391551
898,0.703824,0.704474618253022,1.68666827334235,9.98266012444444,0.359600507141321,0.278791727850261
898.332197359419,0.703824,0.705774628228825,1.68666827331475,9.96872111290487,0.360219688554916,0.279410885912453
898.670090112989,0.703824,0.707096906826469,1.6866682736233,9.95460626212862,0.360849410570539,0.280040567506838
898.996045162017,0.703824,0.708372510508406,1.68666827496934,9.94105042997123,0.361456981309925,0.280648080876629
899.308703772542,0.703824,0.709596247560453,1.68666827831001,9.92810325621244,0.362040270077628,0.281231295261837
899.621362383068,0.703824,0.710820376369259,1.68666828508889,9.91521063225856,0.362624015401855,0.28181494479479
899.961340909374,0.703824,0.712152329992471,1.6866682984708,9.90125340765339,0.363259595395362,0.282450393299655
900,0.711648,0.712303870172202,1.68666830050553,9.89967041551982,0.363331957529284,0.282522745530413
900.193295453129,0.711648,0.713061910391428,1.68666831257582,9.89176799000204,0.363694115917478,0.282884852442422
900.535151014427,0.711648,0.714404344359301,1.6866683427719,9.87784324023141,0.364336036962207,0.283526698822469
900.849479453063,0.711648,0.715641397947649,1.68666838173793,9.86509758657148,0.364927866339137,0.284118481680103
901.1638078917,0.711648,0.716881724450275,1.68666843187487,9.85240748091825,0.365521530041819,0.284712124477827
901.50913205478,0.711648,0.718248584358812,1.68666849916284,9.83853022770659,0.36617565031895,0.285366256927982
901.891628595967,0.711648,0.719767593379168,1.68666858614652,9.8232378745609,0.366901187175092,0.286091858237833
902,0.719476,0.720198772597835,1.68666861258608,9.81892021531962,0.367106748545882,0.286297442085618
902.330306064949,0.719476,0.721514299698888,1.68666869600192,9.8058014742347,0.367732674984509,0.286923415595688
902.655637966797,0.719476,0.722810146407354,1.68666877946475,9.79294076667247,0.368346611179335,0.287537401293368
903.038704484577,0.719476,0.724331929527464,1.68666887493495,9.77787450314727,0.369063213461222,0.288254065217705
903.375408354415,0.719476,0.725661201530036,1.6866689528715,9.76469986469879,0.369685005894318,0.288875914021417
903.700382257262,0.719476,0.726931883970599,1.68666902017923,9.75204409621569,0.370275059267221,0.289466022822497
904,0.727304,0.728088386805546,1.68666907363038,9.74042726534746,0.370807845897772,0.289998859067608
904.356220217091,0.727304,0.729438682400681,1.6866691247324,9.72667896463693,0.371424780983238,0.290615835311187
904.688668848479,0.727304,0.73066865086766,1.68666915919514,9.71390862218682,0.371981585474755,0.291172663126269
905.006340660113,0.727304,0.731811291729994,1.68666917997887,9.70175896867658,0.372494153661565,0.291685236697837
905.324012471746,0.727304,0.732917387741289,1.68666918939965,9.68965953860133,0.372986455645608,0.292177524148024
905.661438231917,0.727304,0.734047979209158,1.6866691882902,9.67686073607691,0.373486171737904,0.292677198910997
906,0.735128,0.735133277294002,1.68666917789066,9.66407147667299,0.373963050827712,0.29315401095087
906.322788968268,0.735128,0.736120696876897,1.68666916211497,9.65192493242848,0.374395645632199,0.293586565755299
906.672069299102,0.735128,0.73713740754856,1.6866691418387,9.63883063435894,0.374841045026863,0.294031928362206
907.060192629223,0.735128,0.738206803390648,1.68666911875261,9.62433700316541,0.375310506709954,0.294501359340543
907.37834494101,0.735128,0.739039545794531,1.68666910134203,9.61249872014173,0.375678056899052,0.294868894402035
907.71878406252,0.735128,0.739891405860956,1.68666908547692,9.59987151550363,0.376056783570449,0.29524761722961
908,0.740356,0.740568123305239,1.68666907495749,9.58947120501387,0.376359821307612,0.295550660925907
908.322475097443,0.740356,0.741318375888533,1.68666906579814,9.57757749225118,0.376698645376723,0.29588948454661
908.720153368829,0.740356,0.742212334816754,1.68666905841926,9.56295636694094,0.377106883230176,0.29629772384437
909.057463360199,0.740356,0.742949364937585,1.68666905514718,9.55059369566487,0.377446880815494,0.296637724830031
909.368614588217,0.740356,0.743616355800137,1.68666905418415,9.5392207598791,0.377757326402502,0.296948175705176
909.748544585462,0.740356,0.744419056163485,1.6866690551354,9.5253735865852,0.378134270726133,0.297325129802223
910,0.74456,0.74494564932992,1.68666905671447,9.51623265886444,0.378382948128973,0.297573814333534
910.310974757648,0.74456,0.745593921497833,1.68666905931892,9.50495411116943,0.378690340280324,0.297881203306406
910.61850139806,0.74456,0.7462334431253,1.68666906231614,9.49382884326749,0.37899484667735,0.298185698951343
910.926028038473,0.74456,0.746872698934183,1.68666906566178,9.48273161560755,0.379299907678942,0.298490740451644
911.27783011595,0.74456,0.747604779387726,1.6866690701599,9.47007109837992,0.379649627957694,0.298840426033005
911.624660859906,0.74456,0.748328100678568,1.68666907593342,9.45762548687227,0.379995737327659,0.299186486289125
911.947002692527,0.74456,0.749002171803252,1.686669083409,9.44609076249379,0.380318515533149,0.29950920365556
912,0.748764,0.749113184174995,1.6866690849105,9.44419726937886,0.380371664572736,0.299562344942347
912.264986537363,0.748764,0.749669091609474,1.6866690939113,9.43474240812863,0.380637822297947,0.299828469544568
912.593868553252,0.748764,0.750361131727361,1.68666910920273,9.42303699743927,0.380969417404765,0.300160031914497
912.922750569141,0.748764,0.751055647408832,1.68666912972621,9.41136412002054,0.3813022780492,0.300492871078056
913.231635288103,0.748764,0.751710248993824,1.68666915395467,9.40043073234613,0.38161566330014,0.300806248489895
913.540520007064,0.748764,0.752367003641711,1.68666918271799,9.38952623403795,0.38192983592665,0.30112042739553
913.884902600008,0.748764,0.753101417513726,1.68666921928321,9.37740271581746,0.38228067093219,0.301471288878304
914,0.752968,0.753347266848808,1.68666923231731,9.3733589130807,0.382397860810303,0.301588489590749
914.345234129223,0.752968,0.754085338433353,1.68666927285514,9.36125373782761,0.382748763333874,0.301939414126003
914.68905544895,0.752968,0.754820232580892,1.68666931386265,9.34923414638336,0.383096885559866,0.302287560186178
915.018793393636,0.752968,0.75552321867717,1.6866693521544,9.33774060656792,0.383428319623331,0.302619018721773
915.345320690677,0.752968,0.756215725048552,1.68666938771797,9.32639134745052,0.383752826652337,0.302943551290579
915.671847987718,0.752968,0.756902503109184,1.68666941979508,9.31507403545201,0.384072820435051,0.303263571587443
916,0.757172,0.75758459299778,1.68666944755195,9.30373223385885,0.384388589083843,0.303579363413162
916.305718133336,0.757172,0.758210539568644,1.68666946870278,9.29319409521349,0.384676204086046,0.303866963221856
916.611436266671,0.757172,0.758825167507034,1.68666948517626,9.28268274917687,0.384956793887162,0.304147510666872
916.972862317936,0.757172,0.759534439002232,1.68666949959755,9.27028980766537,0.385278593178737,0.304469218914269
917.334360480689,0.757172,0.760222303685701,1.6866695110845,9.25792999450907,0.385588602901639,0.304779085758738
917.659430362194,0.757172,0.760820689696649,1.68666952236741,9.24684511197137,0.385857362691045,0.305047665825715
918,0.761372,0.761426280525086,1.68666953988132,9.23526056613415,0.3861294458366,0.305319515000201
918.380069014799,0.761372,0.762076762305414,1.68666957347328,9.22236610859737,0.386422288862985,0.305612186380308
918.70642707075,0.761372,0.762615605913045,1.68666961951286,9.21132124235293,0.386666254257141,0.305856042812105
919.053841779105,0.761372,0.763171744901932,1.68666968908659,9.19959064706118,0.3869198130394,0.306109534047476
919.430082685275,0.761372,0.763756962452031,1.68666978894462,9.18691712181118,0.387187931987444,0.306377648424139
919.755715049689,0.761372,0.764251510975074,1.68666989401802,9.17597320332179,0.387415143287618,0.30660492464623
920,0.764364,0.764616068584205,1.68666998188941,9.16777806651289,0.387582449760296,0.306772313924857
920.329098380516,0.764364,0.765098576783835,1.68667010810171,9.15675738121793,0.387802477630276,0.306992386591669
920.658196761032,0.764364,0.765570012317324,1.6866702380692,9.14575883685486,0.388014815207304,0.307204753814273
920.968991901668,0.764364,0.766002692818568,1.6866703600924,9.13539172805056,0.388206553281295,0.307396502574025
921.279787042305,0.764364,0.766419880449504,1.68667047852022,9.12504309849323,0.388387189513169,0.307577128972628
921.62603443423,0.764364,0.76686135865253,1.68667060404446,9.11353470945722,0.388572175427276,0.307762074766964
922,0.766864,0.767303094553502,1.68667073097137,9.10112786091513,0.388748959768231,0.307938780727066
922.326485199021,0.766864,0.767651748137837,1.68667083494985,9.09031383960271,0.388879759530481,0.308069535827768
922.673536535589,0.766864,0.767976685538476,1.68667093971941,9.0788343995326,0.388990859020294,0.308180592040732
923.052396263016,0.766864,0.768268249618285,1.68667104855879,9.06631832077495,0.389075607216344,0.308265298708989
923.377333220483,0.766864,0.768458298821943,1.68667113808538,9.05559361655054,0.389114662079774,0.30830432346211
923.709712011247,0.766864,0.768588974826351,1.68667122650555,9.04462976096621,0.389120233084224,0.308309869741686
924,0.769368,0.768646307499635,1.68667130131721,9.0350571540736,0.389095903788049,0.308285523162283
924.332242088637,0.769368,0.768643378847078,1.68667138423346,9.02410125783761,0.389033691177678,0.308223284021605
924.723970351985,0.769368,0.768542731285002,1.68667147830674,9.01117942167054,0.388912766460573,0.308102325181356
925.056661686804,0.769368,0.768373359722592,1.68667155520824,9.00019714739482,0.388770350980068,0.307959877667291
925.386467974755,0.769368,0.768129345231856,1.6866716289773,8.98929918165469,0.388593488261754,0.307782979796225
925.740826750017,0.769368,0.767783500834542,1.68667170590102,8.97757375612576,0.388364352874377,0.307553802139328
926,0.76778,0.76747643511016,1.68667176094465,8.96898490573438,0.388171811507317,0.307361227749977
926.337099575464,0.76778,0.767009706402245,1.68667183148082,8.95779410251034,0.387890250858575,0.30707963255952
926.636604326681,0.76778,0.766532074175797,1.68667189353399,8.94783015120484,0.387610687277186,0.306800041947353
926.936109077898,0.76778,0.765996060366758,1.68667195525379,8.93784364912632,0.38730411197959,0.306493443647547
927.290657034511,0.76778,0.765287185986276,1.68667202801229,8.9259892964857,0.386906982410053,0.306096292912875
927.645245228785,0.76778,0.764498927009443,1.68667210036408,8.91409453271513,0.386472998307811,0.305662295302028
927.965875815224,0.76778,0.763719133398241,1.68667216514911,8.90330196140327,0.386049814507143,0.305239106921724
928,0.764608,0.763632446391065,1.68667217199126,8.90215113625244,0.386003100770751,0.305192393054974
928.17062092388,0.764608,0.763188472264893,1.68667220600177,8.89639043002816,0.385764746406344,0.304954039508382
928.71936940553,0.764608,0.761643667594004,1.68667231214902,8.87778441067968,0.384944649722493,0.3041339619514
929.187786366469,0.764608,0.760188243400435,1.68667239658002,8.86179960356577,0.384182160999392,0.303371512474876
929.540989240333,0.764608,0.759010476067048,1.68667245451671,8.84967875128276,0.383570759517318,0.302760156819966
929.786447353747,0.764608,0.758152347239617,1.68667249095232,8.84121905289111,0.383127178825518,0.302316617158714
930,0.75808,0.757379743016906,1.68667251956641,8.83383373337324,0.382729088439758,0.301918565362522
930.328092560476,0.75808,0.756146110922834,1.68667255693805,8.82243974521072,0.382096046037124,0.301285559631269
930.608401151139,0.75808,0.755047717339929,1.68667258173798,8.81265786361773,0.381534262487696,0.300723798149739
930.915703989837,0.75808,0.753796738357004,1.6866726008749,8.80188181762544,0.380895957676042,0.300085505534351
931.21040043511,0.75808,0.752551299340058,1.68667261130487,8.79149467038183,0.380262648734329,0.299452194228863
931.501230473187,0.75808,0.751278584726249,1.68667261441951,8.78119092505855,0.379617817665219,0.298807344934045
931.783945960848,0.75808,0.750000389574273,1.68667261141146,8.77112264357709,0.378972170633969,0.298161662656731
932,0.750244,0.748996863384997,1.68667260581082,8.7633927882818,0.378466846867145,0.297656303665726
932.287399263885,0.750244,0.747627131630724,1.68667259514858,8.75306132164984,0.377779905893796,0.296969334873699
932.57479852777,0.750244,0.746219299267125,1.68667258224614,8.74267241885478,0.377077172278287,0.296266576508318
932.856165961024,0.750244,0.744806264939853,1.68667256872793,8.73244450937651,0.376374776352843,0.295564160027252
933.137533394279,0.750244,0.743361333123509,1.68667255535698,8.72215886402881,0.3756597594598,0.294849127006447
933.426498662022,0.750244,0.741847057841459,1.68667254259945,8.71153413745241,0.374914204069395,0.294103560594473
933.715463929764,0.750244,0.740305193506465,1.68667253141602,8.70084612849142,0.374158497694607,0.293347849876855
934,0.739856,0.738763191541401,1.68667252226866,8.6902591248103,0.373405714382262,0.292595068395387
934.315510048114,0.739856,0.737029581362754,1.68667251438575,8.67844573035568,0.372563161743961,0.291752513503116
934.625761363686,0.739856,0.73530444224886,1.68667250887077,8.66675253056028,0.371728403870743,0.290917754986577
934.919088310307,0.739856,0.733658251498979,1.68667250556034,8.65562657234116,0.370934475521323,0.290123827780524
935.212415256928,0.739856,0.732000412064928,1.68667250392135,8.6444314429649,0.370137377704239,0.289326733131655
935.508464216382,0.739856,0.730318200621435,1.68667250373432,8.63306188396573,0.369331062030138,0.28852042305123
935.804513175837,0.739856,0.728629497305039,1.68667250474304,8.62162116969782,0.368523454704354,0.287712824092995
936,0.728432,0.727511931931943,1.68667250590706,8.61402754066223,0.367989673109072,0.287179048942929
936.365614282417,0.728432,0.725418527554571,1.68667250873853,8.59974171104606,0.366991305679185,0.286180689081942
936.734164066086,0.728432,0.723306245634406,1.68667251192091,8.5852307361961,0.36598549607026,0.285174885445571
937.07282843602,0.728432,0.721365011713893,1.68667251470922,8.57179865115791,0.365061517995266,0.284250911003742
937.370178153688,0.728432,0.719661143307019,1.68667251683234,8.55992797249215,0.364250864211486,0.28344025861577
937.691485861621,0.728432,0.717820962457924,1.68667251866156,8.54701972814738,0.363375706455118,0.282565100111004
938,0.717008,0.716055145273693,1.6866725199323,8.53454620575367,0.362535695582702,0.281725087847296
938.300929958647,0.717008,0.714333763907927,1.68667252074975,8.52230456097577,0.361716638603822,0.28090604369909
938.597447316056,0.717008,0.712638528839339,1.68667252110622,8.51017023848891,0.36091011425136,0.280099540850563
938.893964673466,0.717008,0.710944043304369,1.68667252076472,8.49796430614711,0.360103696795901,0.279293154914947
939.230781357441,0.717008,0.709019901059637,1.68667251892142,8.48401264107839,0.359187414621483,0.278376922359538
939.55526279669,0.717008,0.707166500047012,1.68667251474426,8.4704845807883,0.358304613580899,0.277494184875826
939.860623184267,0.717008,0.705422147062026,1.68667250753359,8.45767540835881,0.357473395365033,0.276663042394597
940,0.705584,0.704625786255302,1.68667250283355,8.45180363051122,0.357093674937457,0.276283357345175
940.340954906785,0.705584,0.702676808344488,1.68667248654718,8.43737289399941,0.356163914011142,0.27535365509671
940.717800752958,0.705584,0.700520518116527,1.68667245914028,8.42131280559644,0.35513497940829,0.274324767736166
941.022511628617,0.705584,0.698774703834553,1.68667242905504,8.40824213352004,0.354301559361893,0.27349136922964
941.334983364772,0.705584,0.696981913055308,1.68667239090848,8.39475973033324,0.353445555840826,0.272635369192279
941.713125314614,0.705584,0.694808806798569,1.68667233592593,8.37833690851238,0.352408725490887,0.271598513193029
942,0.694156,0.693157898136117,1.68667228918393,8.36579966000258,0.351621799922315,0.270811547331908
942.321054916703,0.694156,0.691308754594148,1.68667223382668,8.35168857745928,0.350741407959172,0.269931124521633
942.654742501209,0.694156,0.689386645254554,1.68667217534475,8.33693263092147,0.349828326712931,0.269018008949022
942.960855955031,0.694156,0.68762508342721,1.68667212288703,8.32331576640403,0.348993607178861,0.26818325616468
943.262816702683,0.694156,0.685891190024597,1.68667207390738,8.3098085399724,0.348173973193603,0.267363588075792
943.564777450334,0.694156,0.684163448215526,1.68667202904507,8.29622699242812,0.347359725960956,0.266549305868283
943.89189755785,0.694156,0.682301776033508,1.68667198642792,8.28143039254023,0.346485468678909,0.265675010309856
944,0.682732,0.68168944124501,1.68667197391708,8.27652162723416,0.34619857453909,0.265388104585995
944.320293008625,0.682732,0.679885455370668,1.68667194192604,8.26192264243965,0.345355259609819,0.264544763809969
944.638397299353,0.682732,0.678111779970843,1.68667191812071,8.24734269130581,0.344529202442036,0.263718689885829
944.959992062889,0.682732,0.676340389966419,1.68667190232157,8.23252194000212,0.343707169045849,0.262896650688733
945.26532968306,0.682732,0.674681769674701,1.68667189476571,8.21837621998668,0.342939573899115,0.262129062517002
945.57066730323,0.682732,0.673048230909977,1.68667189381631,8.20415932038024,0.342185347875841,0.261374857838472
945.936517255347,0.682732,0.671126533393478,1.68667189990676,8.18703276159433,0.341299728481987,0.260489286244815
946,0.671308,0.67079716832111,1.68667190160397,8.18405085402951,0.34114800701487,0.260337571829231
946.317413723267,0.671308,0.669168738941911,1.68667191205623,8.169097219052,0.34039775623688,0.259587347696193
946.628435044305,0.671308,0.667602609038552,1.68667192423901,8.15437439455723,0.339675718666566,0.258865332654162
946.981210941835,0.671308,0.665860284928057,1.68667193861263,8.13759233181586,0.338871275160431,0.258060909282001
947.316365554763,0.671308,0.664236299606023,1.6866719514618,8.12156860632469,0.338119361913505,0.257309008513568
947.62665747099,0.671308,0.662757448002645,1.68667196184619,8.10666531028092,0.337432586933335,0.256622238011485
948,0.661656,0.661005688316209,1.68667197185479,8.08864807013803,0.336616433084946,0.255806081081408
948.32155228363,0.661656,0.659517551926228,1.68667197821226,8.07305624269286,0.335920345295985,0.255110003456424
948.631596318897,0.661656,0.658097630653859,1.68667198240475,8.05795837614525,0.335253857738458,0.25444353105229
948.942755819742,0.661656,0.656684550484426,1.68667198462389,8.04274350551765,0.334588597354646,0.253778291849175
949.253915320588,0.661656,0.655280775926679,1.68667198463855,8.02746627420408,0.333925586317195,0.253115308717687
949.581295697955,0.661656,0.653811125945296,1.68667198188895,8.01132566542397,0.333229312766944,0.252419072669696
949.890197198112,0.661656,0.652428953253082,1.68667197619154,7.99603336259117,0.332572981667618,0.251762785498734
950,0.652708,0.651938311676423,1.68667197332582,7.99058287757966,0.332339678156696,0.251529497171349
950.33817229236,0.652708,0.650428297309279,1.68667196129941,7.97374817005197,0.331620581059215,0.250810432716467
950.661236588212,0.652708,0.648985891533053,1.68667194484249,7.95759757070125,0.33093255341751,0.250122428192873
950.961790675641,0.652708,0.647642930812413,1.68667192496682,7.94251260979536,0.330291523496064,0.24948141116993
951.26234476307,0.652708,0.6462981918535,1.68667190081816,7.92737005192968,0.329649330652471,0.248839221370101
951.607550985772,0.652708,0.644750968092937,1.68667186837611,7.90990664919211,0.328910346314431,0.248100226226136
951.952604641594,0.652708,0.643201503569614,1.68667183201584,7.89237478696461,0.328170976488963,0.247360827722606
952,0.643764,0.642988469528491,1.68667182679965,7.88996071639817,0.328069397570031,0.247259245974063
952.236976792029,0.643764,0.641922705557579,1.68667180023414,7.8778687724228,0.327561487055672,0.246751321133427
952.573135893623,0.643764,0.640409814906079,1.68667176206051,7.86065421509799,0.326841432808097,0.246031245305311
952.901978331457,0.643764,0.638929971003871,1.68667172551706,7.84374425369146,0.326138732963747,0.245328523105516
953.228061044339,0.643764,0.637464452243121,1.6866716913441,7.82690784233758,0.325444640938308,0.24463440796771
953.534283353318,0.643764,0.636091765998327,1.68667166209321,7.81103504701221,0.324796097223938,0.243985841999208
953.840505662296,0.643764,0.634724476294237,1.68667163636422,7.79510259792765,0.324151930840047,0.24334165318276
954,0.634816,0.634015136150039,1.68667162456788,7.78678073600155,0.323818532186762,0.243008247744652
954.444092222144,0.634816,0.632053134643624,1.68667159805561,7.76352520203895,0.322898799226326,0.242088564168111
954.819834598301,0.634816,0.630411687963491,1.68667158218808,7.74375282375429,0.322131823544432,0.241321687777197
955.117068309196,0.634816,0.629127665242661,1.68667157206456,7.72805007429222,0.321533328069796,0.240723315084953
955.414302020091,0.634816,0.627857838126679,1.68667156156492,7.71229348765391,0.320942060332598,0.240132214979113
955.752023052661,0.634816,0.626433273107124,1.68667154503683,7.69432608531773,0.320278706919102,0.239469113710016
956,0.625868,0.625399756066291,1.68667152643376,7.68109002389362,0.319797062503812,0.238987684331778
956.310568332923,0.625868,0.624119727268428,1.68667149062114,7.6644620569495,0.319199527999667,0.238390329717355
956.604442993144,0.625868,0.622921919099915,1.68667143975264,7.64867617343925,0.318638734167245,0.237829670460759
956.898317653365,0.625868,0.621735352151866,1.68667136965524,7.63284049537649,0.318081663434501,0.237272692421404
957.253035787206,0.625868,0.62031532700716,1.68667125811115,7.61366045439246,0.317413382038792,0.236604455958433
957.582960016289,0.625868,0.619004022553043,1.68667112913618,7.59575696281454,0.316795183811804,0.235986221300105
957.897024282367,0.625868,0.617762718296845,1.68667098726289,7.5786571017287,0.316210268874026,0.235401189196359
958,0.618056,0.617357125184426,1.68667093756648,7.57303833007933,0.316019486639359,0.23521036373003
958.377830243967,0.618056,0.615875645348538,1.68667074695642,7.55237168938917,0.315324849728971,0.234515618430066
958.733943779852,0.618056,0.614491882321329,1.68667056324899,7.53282052123913,0.314680642468696,0.233871299762912
959.058296378636,0.618056,0.613247112754452,1.68667040008408,7.51495271275124,0.314106838535904,0.233297387366688
959.36868575372,0.618056,0.612075604775069,1.68667025320162,7.49780112937296,0.313573124785033,0.232763564603406
959.764268730472,0.618056,0.610621025092735,1.68667008612462,7.47586864479784,0.312920766531176,0.232111062038237
960,0.610684,0.609780679573398,1.68667000016814,7.46276100843582,0.312550356341921,0.231740567733849
960.300112688544,0.610684,0.608746456142184,1.68666990794805,7.44603409958849,0.312102267710467,0.231292401942716
960.63619214093,0.610684,0.607645031333871,1.68666982962411,7.42725251116191,0.311635830941892,0.230825907501152
960.958812964233,0.610684,0.60665441731373,1.68666978008496,7.40917625700464,0.3112275611758,0.230417617623022
961.258762263036,0.610684,0.605800584250441,1.6866697559987,7.39233212833133,0.310885917824124,0.230075992997991
961.558711561839,0.610684,0.605018399604236,1.68666975134001,7.3754543099514,0.310582512510151,0.229772648980612
961.899764353504,0.610684,0.604222719871325,1.68666976596876,7.35622680688754,0.310284723339816,0.229474989947264
962,0.603308,0.604008552149811,1.68666977351448,7.35056905561237,0.310206719272042,0.229397025535207
962.328345051795,0.603308,0.603370635922082,1.68666980540659,7.33201650992943,0.309980834926586,0.229171224325989
962.655646163384,0.603308,0.602831080293489,1.68666984364315,7.31349696968559,0.309798340518381,0.228988800922984
962.978524620622,0.603308,0.602389700149133,1.68666988289683,7.29520645409712,0.309656549314137,0.228847065119806
963.289442852443,0.603308,0.602044655770076,1.68666991875763,7.2775771925221,0.309552273277818,0.228742825444442
963.600361084265,0.603308,0.601771332820613,1.68666995042927,7.25993520589223,0.309475424806031,0.228665993120068
963.949811903323,0.603308,0.601540075441145,1.68666997943232,7.24009518298044,0.309416580181183,0.228607137640652
964,0.601216,0.60151280558475,1.68666998298419,7.23724495150203,0.309410216804688,0.22860077445582
964.250940483385,0.601216,0.601396525716617,1.6866699984751,7.22299136731836,0.30938519883035,0.228575758273376
964.576361661724,0.601216,0.60129001894438,1.68667001320875,7.20450250728588,0.309367021587279,0.228557580562779
964.892607881076,0.601216,0.601226079083888,1.68667002223116,7.18653153897157,0.309361036736785,0.228551591561751
965.208854100428,0.601216,0.601192700876408,1.68667002665935,7.1685586916279,0.309363321318321,0.228553867591113
965.539925421483,0.601216,0.601182092437246,1.68667002716131,7.14974248320949,0.30937137788912,0.228561909626245
965.852701180836,0.601216,0.601187915815858,1.68667002459505,7.13196611348115,0.309381698120427,0.22857221002223
966,0.601264,0.601194296049542,1.68667002262276,7.12359465835393,0.309386997139624,0.228577498928838
966.33941125816,0.601264,0.601214440938839,1.68667001690294,7.10430547382414,0.309399417498401,0.228589903882042
966.661408261606,0.601264,0.601237125814191,1.686670010776,7.08600693784737,0.309410546420214,0.228601020954887
967.048851459444,0.601264,0.601264892426072,1.68667000358347,7.06399055632512,0.309422148506682,0.228612613287152
967.385487287471,0.601264,0.601287170545225,1.68666999816293,7.04486243503524,0.30943063879963,0.228621100048682
967.703019361007,0.601264,0.6013056083444,1.68666999408273,7.02682068752498,0.309437186237858,0.228627649279784
968,0.601312,0.601320320720767,1.68666999124562,7.0099473077414,0.309442039561961,0.228632508475299
968.362416861387,0.601312,0.601335049375529,1.68666998892638,6.9893567936886,0.309446837712012,0.228637309187616
968.68965388825,0.601312,0.601345628119966,1.68666998768794,6.97076555588513,0.309450301373815,0.228640774980023
969.010167137864,0.601312,0.601353933153077,1.68666998706936,6.95255672577083,0.309452994015313,0.228643469506756
969.330680387478,0.601312,0.601360705313394,1.686669986881,6.93434822529843,0.309455461656835,0.22864593879169
969.659429512861,0.601312,0.601366605170866,1.68666998699547,6.91567213156163,0.309457967659634,0.228648446173979
970,0.60136,0.60137215980675,1.68666998731853,6.89632475344953,0.309460494445841,0.228650974035364
970.323782184478,0.60136,0.601377353990649,1.68666998772701,6.87793134980982,0.309463139663249,0.22865362026334
970.663418227874,0.60136,0.601383036013896,1.68666998818749,6.85863759036924,0.309466259711004,0.228656741159667
970.98131293119,0.60136,0.601388743494234,1.68666998859684,6.84057916338227,0.309469287677658,0.228659769676996
971.299207634506,0.60136,0.601394900404573,1.68666998895058,6.8225210120065,0.309472549127675,0.228663031390277
971.660720791973,0.60136,0.601402449912045,1.68666998926087,6.80198545276165,0.309476599184967,0.228667081325115
972,0.601408,0.601410008170587,1.68666998945742,6.78271325478085,0.309480427593139,0.228670909212002
972.321050291352,0.601408,0.601417504004645,1.68666998956985,6.76447686842431,0.309484160651741,0.228674642062643
972.686279839004,0.601408,0.601426338290805,1.68666998963243,6.743731425242,0.309488612319906,0.228679093520765
973.032539114203,0.601408,0.601434920948341,1.68666998964668,6.72406394856878,0.309492726233284,0.228683207267106
973.352215433252,0.601408,0.601442948708404,1.68666998963455,6.70590675827276,0.309496540177986,0.228687021091732
973.709489882751,0.601408,0.601451965159413,1.68666998960445,6.68561447519785,0.309500909806949,0.228691390633909
974,0.601456,0.601459287194828,1.6866699895738,6.66911457633901,0.309504323967462,0.228694804760519
974.322039184429,0.601456,0.601467360263637,1.68666998953813,6.65082429553032,0.309508055420498,0.228698536158146
974.641625902222,0.601456,0.601475306741533,1.68666998950417,6.63267366420175,0.309511856933921,0.228702337628299
974.961212620015,0.601456,0.601483180243071,1.68666998947409,6.61452339348051,0.309515549263947,0.228706029929527
975.293566095158,0.601456,0.601491292676803,1.68666998944863,6.59564843983392,0.30951928503211,0.228709765686489
975.607753096045,0.601456,0.601498899396209,1.68666998943078,6.57780554181202,0.309522928270356,0.228713408935246
975.921940096931,0.601456,0.601506457790777,1.6866699894189,6.55996298350673,0.309526528714113,0.228717009413777
976,0.601504,0.601508329723566,1.68666998941679,6.55553004459157,0.30952739814618,0.228717878853594
976.390299515344,0.601504,0.601517663562092,1.68666998941034,6.53336566133805,0.309531752711509,0.22872223344034
976.712229950334,0.601504,0.601525340678241,1.68666998940891,6.51508421852207,0.309535482257094,0.22872596300104
977.034160385325,0.601504,0.601533008823206,1.68666998940973,6.49680312948023,0.309539123929311,0.22872960468552
977.361910606642,0.601504,0.601540814406267,1.68666998941191,6.47819192147522,0.309542773420209,0.228733254185336
977.663932866314,0.601504,0.601548011485864,1.68666998941448,6.46104198955585,0.309546268307391,0.22873674907691
977.965955125986,0.601504,0.601555216054907,1.68666998941716,6.44389236843364,0.309549736916151,0.228740217685711
978,0.601552,0.601556028745168,1.68666998941745,6.44195923025238,0.309550118997564,0.228740599767663
978.17022437007,0.601552,0.601560094073156,1.6866699894189,6.43229359878189,0.309552015436825,0.228742496208469
978.769567304257,0.601552,0.601574433288746,1.68666998942327,6.39826266299346,0.309558853404181,0.228749334179778
979.129944303467,0.601552,0.601583073306958,1.68666998942518,6.37780089880482,0.309563095104885,0.228753575881416
979.490321302677,0.601552,0.601591725950859,1.68666998942649,6.35733958461062,0.30956701734312,0.228757498119175
979.783147208545,0.601552,0.601598767012983,1.68666998942712,6.34071397727628,0.309570464771392,0.228760945545816
980,0.6016,0.601603988570603,1.68666998942736,6.32840204026679,0.309573088739156,0.228763569511839
980.323162499049,0.6016,0.601611784807837,1.68666998942745,6.31005461617004,0.309576726531236,0.228767207302613
980.595512775603,0.6016,0.601618373103554,1.68666998942734,6.29459231601931,0.309579768942926,0.228770249713348
980.914530301948,0.6016,0.601626116881783,1.68666998942706,6.27648087013861,0.309583639973003,0.22877412074252
981.195272236496,0.6016,0.601632959539549,1.68666998942675,6.26054272233555,0.309586970304004,0.228777451072949
981.483162849846,0.6016,0.601640006161897,1.68666998942639,6.2441990221367,0.309590189973269,0.228780670741886
981.805275976364,0.6016,0.601647925733787,1.68666998942599,6.22591283193792,0.309594014517379,0.228784495285997
982,0.601648,0.601652729238838,1.68666998942576,6.21485862824965,0.309596422352794,0.228786903121553
982.282625487206,0.601648,0.601659716464169,1.68666998942544,6.19881462517222,0.309599739707356,0.228790220476085
982.565250974412,0.601648,0.601666711274293,1.68666998942515,6.18277090562702,0.309602913413951,0.228793394182673
982.843085089042,0.601648,0.60167358066981,1.68666998942488,6.16699944685338,0.309606211814632,0.228796692583377
983.120919203672,0.601648,0.601680427891528,1.68666998942465,6.15122825782684,0.30960955646487,0.228800037233673
983.400673975135,0.601648,0.601687284843614,1.68666998942443,6.13534831916865,0.309612688249128,0.228803169018032
983.680428746598,0.601648,0.601694090783665,1.68666998942424,6.11946865181409,0.309615774638702,0.228806255407755
984,0.601696,0.601701790908672,1.68666998942405,6.10132921381685,0.309619500108793,0.228809980878068
984.293455525862,0.601696,0.601708787374643,1.68666998942389,6.08467245930343,0.309622805223014,0.228813285992432
984.593955244818,0.601696,0.60171588210238,1.68666998942374,6.06761617488746,0.309626000043818,0.228816480813367
984.938756776239,0.601696,0.601723951093754,1.68666998942358,6.04804569924209,0.309629866548118,0.228820347317794
985.228386784354,0.601696,0.601730687580914,1.68666998942345,6.0316069905525,0.309633152650735,0.228823633420493
985.576210710382,0.601696,0.60173875371086,1.6866699894233,6.01186570528956,0.309636862321489,0.228827343091313
985.871543532339,0.601696,0.601745603198383,1.68666998942316,5.99510394590502,0.309640142507154,0.228830623277001
986,0.601744,0.601748587070886,1.68666998942311,5.98781342514383,0.309641634500073,0.228832115269926
986.400138905922,0.601744,0.601757913623982,1.68666998942293,5.96510397716197,0.309646155838901,0.228836636608805
986.751470749156,0.601744,0.601766153055181,1.68666998942277,5.94516496453882,0.309649978381007,0.228840459150957
987.03626826111,0.601744,0.601772870235107,1.68666998942265,5.92900225165779,0.30965331082748,0.228843791597469
987.321065773064,0.601744,0.60177962066734,1.68666998942252,5.91283981341911,0.309656619610178,0.228847100380206
987.637402026376,0.601744,0.601787154012152,1.68666998942239,5.89488785783112,0.309660096301727,0.2288505770718
987.945780283955,0.601744,0.601794528403002,1.68666998942226,5.87738784047049,0.309663638783381,0.2288541195535
988,0.601792,0.60179582766521,1.68666998942224,5.87431098362792,0.309664286170464,0.228854766940591
988.271098580224,0.601792,0.601802334243589,1.68666998942213,5.85892685090238,0.309667497380319,0.228857978150485
988.561179144044,0.601792,0.601809312548492,1.68666998942201,5.84246582281615,0.309670745979924,0.22886122675013
988.851259707863,0.601792,0.601816303985246,1.68666998942189,5.82600508312299,0.309674013530261,0.228864494300508
989.18341564282,0.601792,0.601824321587756,1.68666998942177,5.80715711101836,0.309677965777801,0.228868446548094
989.491466823109,0.601792,0.601831765390397,1.68666998942165,5.78967728951666,0.309681499890704,0.22887198066104
989.789956869651,0.601792,0.601838982560952,1.68666998942154,5.77274031111565,0.309684826237614,0.228875307007993
990,0.60184,0.601844062287481,1.68666998942146,5.76082218622517,0.309687277945566,0.228877758719151
990.305694394255,0.60184,0.601851454653505,1.68666998942133,5.74347695286242,0.309690903674949,0.228881384480501
990.595306528718,0.60184,0.601858454919968,1.68666998942092,5.72704453395263,0.309694164756063,0.228884645611258
990.884918663181,0.60184,0.601865449375428,1.68666998941956,5.71061240362139,0.309697414256323,0.228887895182574
991.239554068407,0.60184,0.601874002656241,1.68666998941492,5.69049134565164,0.309701591913008,0.228892072959435
991.546306625485,0.60184,0.601881387965691,1.68666998940613,5.67308738190397,0.309705082366552,0.22889556355027
991.850231801801,0.60184,0.601888691197184,1.68666998939049,5.65584415215739,0.309708445604618,0.228898926958723
992,0.601888,0.601892284581062,1.68666998937937,5.64734715121886,0.309710164916556,0.228900646353115
992.319982770403,0.601888,0.601899949474162,1.68666998934583,5.62919339292127,0.3097139127671,0.228904394282725
992.677478676179,0.601888,0.601908493565564,1.68666998929019,5.60891179750882,0.309717901076794,0.228908382606762
992.979161557565,0.601888,0.601915689501853,1.68666998922805,5.59179694599914,0.309721266052953,0.228911747522987
993.317980710788,0.601888,0.601923758848534,1.68666998914426,5.57257567219759,0.309725217452656,0.228915698762993
993.642204244871,0.601888,0.601931472433877,1.68666998905532,5.55418277796539,0.3097288528186,0.228919333870251
993.946384659892,0.601888,0.601938706458594,1.686669988971,5.53692723563129,0.309732219152884,0.228922699853911
994,0.601936,0.601939981632248,1.68666998895666,5.53388577753424,0.309732832210043,0.228923312864828
994.268076700542,0.601936,0.601946359578548,1.68666998889032,5.51867863224194,0.30973596486329,0.228926445324272
994.607875997803,0.601936,0.601954453411084,1.6866699888255,5.49940324302972,0.309739844753409,0.228930325017795
994.931983894953,0.601936,0.601962190252221,1.68666998879089,5.48101832898119,0.309743450130573,0.228933930270338
995.232491100763,0.601936,0.601969384553067,1.68666998878616,5.46397247368921,0.309746965663983,0.228937445754922
995.532998306573,0.601936,0.601976604332761,1.68666998880849,5.44692692794688,0.309750485278549,0.228940965396945
995.884451108707,0.601936,0.601985086679572,1.68666998886639,5.42699201314972,0.309754453483278,0.228944933747849
996,0.601984,0.601987885546189,1.68666998889188,5.42043800440329,0.30975578673053,0.22894626705445
996.316602783216,0.601984,0.601995581900267,1.6866699889741,5.40248032234072,0.309759572503535,0.228950052928244
996.632969621416,0.601984,0.602003314329604,1.68666998906851,5.38453637293826,0.309763307864329,0.228953788395161
996.959715251515,0.601984,0.602011344869943,1.68666998917162,5.36600412050328,0.309767068535085,0.228957549180671
997.339717777262,0.601984,0.602020739123588,1.68666998928992,5.3444517297429,0.309771658192549,0.228962138976974
997.646782401604,0.601984,0.60202836949169,1.68666998937831,5.32703649115937,0.309775338448387,0.228965819347914
998,0.602032,0.602037183050589,1.68666998946627,5.3070040928507,0.309779447959718,0.228969928989093
998.35456439584,0.602032,0.60204605876124,1.68666998953493,5.28689575587019,0.30978376424065,0.228974245356023
998.66029621827,0.602032,0.602053724365088,1.68666998957568,5.26955721170573,0.309787442601244,0.2289779237596
998.988176980479,0.602032,0.602061945859816,1.68666998959937,5.25096293875312,0.309791241188893,0.228981722354158
999.341161494187,0.602032,0.602070783141091,1.68666998960251,5.23094544553876,0.309795486995538,0.228985968113833
999.64762896906,0.602032,0.602078433053359,1.68666998958872,5.21356625916641,0.309799154314907,0.228989635338346
1000,0.602084,0.602087191580706,1.6866699895585,5.19358438383373,0.309803179456783,0.228993660312561
1000.32648008853,0.602084,0.602095264011742,1.68666998952276,5.17507109209562,0.309807031086237,0.228997511848649
1000.63371466057,0.602084,0.602102820420588,1.68666998948775,5.15764947253999,0.309810666998168,0.229001147690578
1000.94429171084,0.602084,0.602110419764902,1.68666998945499,5.14003865672037,0.309814165719548,0.229004646362818
1001.2548687611,0.602084,0.602117982140575,1.68666998942763,5.12242817438581,0.309817727481638,0.229008208102001
1001.57736886517,0.602084,0.60212580013326,1.68666998940658,5.10414197675669,0.30982152356641,0.229012004196138
1001.88261795338,0.602084,0.602133172483908,1.68666998939394,5.08683426810227,0.309824963392531,0.229015444067788
1002,0.602132,0.602136001515654,1.68666998939083,5.0801787587527,0.309826266477218,0.22901674717264
1002.33559775492,0.602132,0.602144074996156,1.68666998938629,5.06115077507956,0.30983011062542,0.229020591346811
1002.6552192857,0.602132,0.602151748385136,1.68666998938645,5.04302898124583,0.309833837218386,0.229024317961146
1002.95141801993,0.602132,0.60215885024978,1.68666998938908,5.02623551961828,0.309837146078562,0.229027626837539
1003.24761675415,0.602132,0.602165946936698,1.68666998939305,5.00944235694064,0.309840486370627,0.229030967141658
1003.5912054035,0.602132,0.602174176547596,1.6866699893983,4.98996276779352,0.309844501794796,0.229034982573545
1003.9313698292,0.602132,0.602182324996701,1.68666998940338,4.97067771294574,0.309848342107983,0.229038822886422
1004,0.60218,0.602183969345714,1.68666998940434,4.96678688799508,0.309849103173789,0.229039583952346
1004.33480769491,0.60218,0.602191993661949,1.68666998940865,4.94780598783306,0.309852909815627,0.229043390597032
1004.67374932137,0.60218,0.602200121883536,1.68666998941227,4.92859111538924,0.309856874960216,0.22904735574361
1004.98493840736,0.60218,0.602207588988166,1.68666998941487,4.91094990520223,0.309860374399316,0.229050855183541
1005.29612749336,0.60218,0.602215059909989,1.68666998941676,4.8933090258397,0.30986389143081,0.229054372214709
1005.65475088045,0.60218,0.602223673359343,1.68666998941813,4.87297956998049,0.309868091479797,0.229058572261595
1006,0.602228,0.602231968101097,1.68666998941872,4.85340868628477,0.309871991990014,0.229062472768079
1006.31455126768,0.602228,0.602239526393306,1.68666998941879,4.83557830440755,0.309875543216099,0.229066023992155
1006.68087613204,0.602228,0.602248328964329,1.68666998941851,4.81481355340733,0.3098798339585,0.22907031473258
1007.0130488997,0.602228,0.602256310342152,1.68666998941806,4.79598507896453,0.309883586546428,0.229074067319136
1007.32653389205,0.602228,0.602263841750234,1.68666998941757,4.77821622600599,0.309887117230259,0.229077598002123
1007.70324004034,0.602228,0.602272890390018,1.68666998941699,4.75686433439455,0.309891527167304,0.229082007938858
1008,0.602276,0.60228001721608,1.68666998941658,4.74004417665927,0.309894885252427,0.229085366024265
1008.31323557396,0.602276,0.602287538169089,1.68666998941622,4.7222905194131,0.309898393829292,0.229088874601056
1008.62182891916,0.602276,0.602294946019279,1.68666998941592,4.70480030135819,0.30990199656294,0.229092477334672
1008.93042226437,0.602276,0.602302352193834,1.68666998941568,4.68731041017924,0.309905542353065,0.229096023124815
1009.26447075936,0.602276,0.602310367414088,1.68666998941548,4.6683781873939,0.309909266207602,0.229099746979441
1009.63550559589,0.602276,0.602319267957032,1.68666998941534,4.64735020508412,0.30991357077614,0.229104051548183
1009.94898640251,0.602276,0.602326786368382,1.68666998941526,4.62958440017685,0.30991717661761,0.229107657389925
1010,0.602324,0.602328009752461,1.68666998941525,4.62669335375353,0.309917746417806,0.229108227190154
1010.25506798746,0.602324,0.602334126322548,1.68666998941522,4.61223825517425,0.309920583682092,0.229111064454583
1010.57282804339,0.602324,0.602341745730738,1.68666998941519,4.59423060849348,0.309924243622617,0.229114724395265
1010.89058809931,0.602324,0.602349365061684,1.68666998941518,4.57622330641742,0.309927936994747,0.229118417767521
1011.20517433257,0.602324,0.602356908767385,1.68666998941517,4.55839620570653,0.309931453196947,0.229121933969809
1011.51976056582,0.602324,0.60236445346565,1.68666998941517,4.54056944188092,0.309935038105535,0.22912551887844
1011.85229877914,0.602324,0.602372430252361,1.68666998941516,4.52172575342395,0.309938921591872,0.229129402364767
1012,0.602372,0.602375973845876,1.68666998941515,4.51335620350532,0.309940600244128,0.229131081017008
1012.33844279001,0.602372,0.602384095116549,1.68666998941513,4.49417848715333,0.309944382566097,0.229134863338987
1012.7051674268,0.602372,0.602392897264991,1.6866699894151,4.47339863143955,0.309948634786985,0.229139115559886
1013.02342687508,0.602372,0.602400537741656,1.68666998941507,4.45536535036169,0.309952302199287,0.229142782972196
1013.37162242198,0.602372,0.602408898103218,1.68666998941504,4.43563622309776,0.309956193766384,0.229146674539303
1013.73205110761,0.602372,0.602417552870471,1.686669989415,4.41521438739233,0.309960377466318,0.229150858239249
1014,0.60242,0.602423987002557,1.68666998941497,4.40003273142638,0.309963476181257,0.229153956954197
1014.34002733677,0.60242,0.602432151474826,1.68666998941493,4.38076755512253,0.309967275080674,0.229157755853622
1014.67656796506,0.60242,0.602440231297311,1.68666998941488,4.36170031514406,0.309971148494365,0.229161629267319
1014.99772456484,0.60242,0.602447940571917,1.68666998941485,4.34350504232974,0.309974881506183,0.229165362279139
1015.31358816181,0.60242,0.602455521426152,1.68666998941481,4.32560999358125,0.309978413475012,0.229168894247969
1015.62945175879,0.60242,0.602463100826952,1.68666998941477,4.30771528461169,0.309982015578008,0.229172496350963
1015.96182756939,0.60242,0.602471074907165,1.68666998941473,4.28888547146091,0.30998589269246,0.22917637346541
1016,0.602468,0.602471990613029,1.68666998941473,4.28672294451608,0.309986329550415,0.229176810323364
1016.19086215305,0.602468,0.602476568878561,1.6866699894147,4.27591038514495,0.309988477693832,0.22917895846678
1016.53882525579,0.602468,0.602484914625695,1.68666998941467,4.25619819767607,0.309992383827503,0.229182864600446
1016.84154148911,0.602468,0.602492174506055,1.68666998941464,4.23904958975743,0.309995911256457,0.229186392029397
1017.14425772243,0.602468,0.60249943422573,1.68666998941461,4.22190129617404,0.309999382638766,0.229189863411704
1017.48237250085,0.602468,0.602507543222378,1.68666998941458,4.20274811487632,0.310003163881,0.229193644653938
1017.86595929443,0.602468,0.602516743937078,1.68666998941455,4.18101955144628,0.31000761363892,0.22919809441186
1018,0.602516,0.60251995945973,1.68666998941454,4.17342683312702,0.310009171215725,0.229199651988666
1018.32914803682,0.602516,0.60252785656744,1.68666998941452,4.15478254818388,0.310012879015269,0.229203359788212
1018.65033517182,0.602516,0.602535564333956,1.68666998941451,4.13658955784304,0.310016514770822,0.229206995543768
1019.01436907127,0.602516,0.602544302302848,1.68666998941449,4.1159700242599,0.310020766501328,0.229211247274278
1019.36337896123,0.602516,0.602552681423958,1.68666998941448,4.09620190588552,0.310024701104517,0.229215181877474
1019.68237758508,0.602516,0.602560341251733,1.68666998941447,4.07813400676354,0.310028316124331,0.229218796897295
1020,0.602564,0.602567968833065,1.68666998941446,4.06014439930102,0.310032031757746,0.229222512530719
1020.36413008872,0.602564,0.602576713730368,1.68666998941445,4.0395211016069,0.310036153462194,0.229226634235173
1020.68564511074,0.602564,0.602584435094469,1.68666998941445,4.02131177787976,0.31003978531354,0.229230266086524
1021.06011464146,0.602564,0.6025934274771,1.68666998941444,4.00010376616781,0.310044161151757,0.229234641924743
1021.39757598883,0.602564,0.602601530036232,1.68666998941443,3.98099211959741,0.310047965627345,0.22923844640033
1021.71422992768,0.602564,0.602609131733403,1.68666998941443,3.9630592252444,0.310051541367217,0.229242022140199
1022,0.602612,0.602615990828055,1.68666998941443,3.94687565289632,0.310054883969173,0.22924536474215
1022.35807547978,0.602612,0.602624583782577,1.68666998941442,3.92659771714469,0.310058961086641,0.229249441859615
1022.68771613877,0.602612,0.602632492931856,1.68666998941442,3.90793044337663,0.310062658312242,0.229253139085214
1022.99544468359,0.602612,0.602639875377015,1.68666998941442,3.89050436706187,0.310066247134728,0.2292567279077
1023.30317322842,0.602612,0.602647257251809,1.68666998941441,3.87307861568393,0.310069777072227,0.229260257845199
1023.63884407218,0.602612,0.602655309238334,1.68666998941441,3.85407094596857,0.310073526926612,0.229264007699585
1024,0.60266,0.602663972955271,1.68666998941441,3.83362058729999,0.310077717249289,0.229268198022265
1024.31831730147,0.60266,0.602671609858907,1.68666998941441,3.81559632498765,0.310081378279747,0.229271859052724
1024.66242169621,0.60266,0.602679866735839,1.68666998941441,3.79611229703339,0.310085223323085,0.229275704096063
1025.0320241047,0.60266,0.602688737291717,1.68666998941441,3.77518495763498,0.310089516005401,0.229279996778379
1025.34867226571,0.60266,0.602696338600661,1.68666998941441,3.75725632484145,0.310093158033393,0.22928363880637
1025.6879064107,0.60266,0.602704483791417,1.68666998941441,3.73804925519766,0.310096948431014,0.229287429203988
1026,0.602708,0.602711978703295,1.68666998941441,3.72037919978329,0.310100568097224,0.229291048870194
1026.3185364612,0.602708,0.602719629386821,1.68666998941442,3.7023447070563,0.310104259512811,0.229294740285779
1026.69618133691,0.602708,0.602728700480017,1.68666998941442,3.68096414184492,0.310108482465851,0.22929896323882
1027.02915819935,0.602708,0.602736698599407,1.68666998941442,3.66211288238149,0.310112340060699,0.22930282083367
1027.34501308037,0.602708,0.602744284782658,1.68666998941442,3.64423132315524,0.310115999711717,0.229306480484691
1027.71661445659,0.602708,0.602753208319482,1.68666998941442,3.62319421562634,0.310120149174313,0.229310629947293
1028,0.602756,0.602760011926498,1.68666998941442,3.60715150082199,0.310123419339396,0.229313900112382
1028.31680130998,0.602756,0.602767615962504,1.68666998941442,3.58921741363616,0.310127109040199,0.229317589813191
1028.62491442113,0.602756,0.602775009552178,1.68666998941442,3.57177549619695,0.310130556277168,0.229321037050165
1028.93302753227,0.602756,0.602782401369762,1.68666998941442,3.55433390229025,0.310134053455797,0.229324534228798
1029.2716855202,0.602756,0.602790524229363,1.68666998941442,3.53516360370138,0.310138008869722,0.229328489642728
1029.6408075375,0.602756,0.602799376242086,1.68666998941442,3.51426928748845,0.310142159390156,0.229332640163164
1029.95722815582,0.602756,0.602806963682694,1.68666998941442,3.49635852740143,0.310145746989013,0.229336227762022
1030,0.602804,0.602807989285806,1.68666998941442,3.49393748412761,0.310146245429498,0.229336726202507
1030.2138592209,0.602804,0.602813117307598,1.68666998941442,3.48183236135042,0.310148750845549,0.229339231618556
1030.55891075921,0.602804,0.602821391444854,1.68666998941441,3.46230166129777,0.310152678327713,0.229343159100715
1030.90396229751,0.602804,0.602829666499891,1.68666998941441,3.44277136902156,0.310156550081347,0.229347030854338
1031.20409225337,0.602804,0.602836865397134,1.68666998941441,3.42578401569344,0.310160053126857,0.229350533899836
1031.50422220922,0.602804,0.602844065665024,1.6866699894144,3.40879697150079,0.310163499128387,0.229353979901349
1031.83912521935,0.602804,0.602852102014536,1.6866699894144,3.38984217388163,0.310167242423565,0.229357723196503
1032,0.602852,0.602855963112223,1.6866699894144,3.38073713918106,0.310169087969605,0.22935956874253
1032.33331186853,0.602852,0.602863964331094,1.6866699894144,3.36187295810021,0.310172983960389,0.229363464733294
1032.69784382099,0.602852,0.602872717170427,1.6866699894144,3.34124227717976,0.310177101180447,0.22936758195333
1033.0182184356,0.602852,0.602880411299276,1.6866699894144,3.32311105531023,0.310180731623027,0.229371212395893
1033.37673823585,0.602852,0.602889022743619,1.68666998941441,3.30282146616986,0.310184923071309,0.229375403844159
1033.72823857833,0.602852,0.602897466220952,1.68666998941442,3.28292955668928,0.310188885726275,0.229379366499114
1034,0.6029,0.602903994275864,1.68666998941443,3.2675504769823,0.310191955372385,0.229382436145217
1034.34663475896,0.6029,0.602912320350236,1.68666998941445,3.24793465181022,0.310196006313327,0.229386487086148
1034.68110118293,0.6029,0.602920353038836,1.68666998941447,3.22900781637033,0.310199804418634,0.229390285191444
1035.00343733204,0.6029,0.602928092900216,1.68666998941449,3.21076777348903,0.310203425628255,0.229393906401053
1035.31918815303,0.6029,0.602935672851698,1.68666998941451,3.19290071691267,0.310207108621498,0.229397589394284
1035.63493897402,0.6029,0.602943250808395,1.68666998941454,3.17503400270353,0.310210722093252,0.229401202866027
1036,0.602948,0.602952009617664,1.68666998941457,3.15437750413871,0.310214808540635,0.229405289313396
1036.39495617664,0.602948,0.602961482792943,1.6866699894146,3.13202993755487,0.310219408937894,0.229409889710636
1036.71277849181,0.602948,0.60296910413563,1.68666998941463,3.11404717854046,0.310223017791085,0.22941349856381
1037.03155064297,0.602948,0.602976747214006,1.68666998941466,3.09601102423507,0.310226583046652,0.229417063819359
1037.3333595877,0.602948,0.602983983077866,1.68666998941469,3.07893496701414,0.310230096843817,0.229420577616504
1037.63516853242,0.602948,0.602991218875328,1.68666998941471,3.06185922185337,0.310233572421761,0.229424053194427
1038,0.602996,0.602999965984543,1.68666998941475,3.04121820641182,0.310237643953972,0.229428124726609
1038.34727261991,0.602996,0.60300829272434,1.68666998941479,3.02157103498405,0.310241670388604,0.229432151161218
1038.6631182175,0.602996,0.603015866413997,1.68666998941482,3.00370222592096,0.310245310977806,0.229435791750398
1039.01332522666,0.602996,0.603024264354219,1.68666998941486,2.98388983775222,0.310249216077696,0.229439696850265
1039.3640696275,0.602996,0.603032675133244,1.68666998941491,2.96404746480149,0.310253278207646,0.229443758980193
1039.67924868038,0.602996,0.603040232749641,1.68666998941494,2.94621745987542,0.310256915421183,0.229447396193714
1040,0.603044,0.603047923546588,1.68666998941499,2.92807257679325,0.310260487511376,0.229450970167959
1040.35263939006,0.603044,0.603056378120264,1.6866699893913,2.90812419053723,0.310264524054441,0.229455029611613
1040.6705367679,0.603044,0.603063989964544,1.68666998910488,2.89014148119906,0.31026812052155,0.229458661178986
1041.06137428631,0.603044,0.603073266642148,1.68666998746786,2.86803318908118,0.310272163344724,0.22946276902799
1041.38673128721,0.603044,0.603080772882363,1.68666998374076,2.84962927636358,0.310275305992281,0.229465986958152
1041.69789383717,0.603044,0.603087532053842,1.68666997666276,2.83202858020471,0.310277779925233,0.229468553373028
1042,0.603092,0.603093376493794,1.68666996486411,2.81494040585275,0.310279260025002,0.22947013829296
1042.33884349888,0.603092,0.603098528756973,1.6866699435691,2.79577446898118,0.310279782191972,0.229470739265032
1042.66657779821,0.603092,0.603101368291784,1.6866699128652,2.77723703547811,0.310278781993703,0.229469796263283
1042.96385265914,0.603092,0.603101482319404,1.68666987552515,2.76042247377996,0.310276228769466,0.229467275190938
1043.26112752008,0.603092,0.603098791209293,1.68666982910473,2.74360780668818,0.310272293657221,0.229463349904297
1043.60944614958,0.603092,0.603091802537405,1.68666976408827,2.72390567098706,0.310266363779994,0.229457398073535
1043.95246902838,0.603092,0.603081161631637,1.6866696909958,2.70450261197542,0.310259679014847,0.229450650317321
1044,0.60314,0.603079445078949,1.68666968033601,2.70181398232968,0.31025875495694,0.229449720177887
1044.23765485812,0.60314,0.603070265392328,1.68666962578519,2.68837065707275,0.310254479973161,0.229445414561276
1044.57309234443,0.60314,0.603056792745952,1.68666954717695,2.66939560069057,0.310250392826722,0.229441281522201
1044.90071754364,0.60314,0.603045534104008,1.68666947149629,2.65086199392814,0.310250079074042,0.229440920310311
1045.22849639703,0.60314,0.6030395419034,1.68666939967371,2.63231945884065,0.310255522020127,0.229446313725599
1045.5346138336,0.60314,0.60304222260609,1.68666933823734,2.61500246161931,0.310268021790417,0.229458766022253
1045.84073127018,0.60314,0.603056621594356,1.68666928393934,2.59768611420796,0.310289540579536,0.229480236898305
1046,0.603188,0.603070046899598,1.68666925897285,2.58867712636515,0.310304933309325,0.229495606161797
1046.44755138121,0.603188,0.603135450150085,1.68666920237869,2.5633644201968,0.310366638032937,0.229557265862766
1046.78901741538,0.603188,0.603219020711184,1.68666917352034,2.54405607741295,0.310434769937462,0.229625380390296
1047.13048344954,0.603188,0.603337889130228,1.68666915710027,2.52475332793513,0.310523191025327,0.229713802703397
1047.44660720448,0.603188,0.603483689324946,1.68666915226652,2.50688978101919,0.310624673129112,0.229815305931216
1047.76553048608,0.603188,0.603668892678271,1.68666915615108,2.48887621660606,0.310746822692194,0.229937499808543
1048,0.603236,0.603830770136702,1.68666916351275,2.47563908815682,0.310849087524777,0.230039808729094
1048.31958785323,0.603236,0.604087334752703,1.68666917776345,2.45760657853587,0.311005166688798,0.230195924126755
1048.61794534244,0.603236,0.604364046701347,1.68666919348866,2.44078389951203,0.311167509385479,0.230358296054791
1048.91630283166,0.603236,0.604675490031775,1.68666920984129,2.4239742357969,0.311344489429725,0.230535299811492
1049.26294275328,0.603236,0.605078305508478,1.68666922791735,2.40446248547058,0.311566449643696,0.230757279029308
1049.60151336315,0.603236,0.605510464745984,1.68666924331423,2.38542562015014,0.311798192609155,0.230989029703426
1049.91726816146,0.603236,0.605943962879155,1.68666925498853,2.3676915140367,0.312025403717065,0.231216236317148
1050,0.605656,0.606061898629611,1.68666925758926,2.36304827786624,0.312086425428827,0.231277256838125
1050.4136591927,0.605656,0.606675139970421,1.68666926784678,2.33985374537046,0.312399296807322,0.231590128484394
1050.76868446247,0.605656,0.60722789644051,1.68666927329024,2.31997675672388,0.312676239155875,0.231867069233859
1051.08313034361,0.605656,0.607733257186511,1.68666927584743,2.30239560351718,0.312925838604934,0.232116665494282
1051.39864405867,0.605656,0.608251555907797,1.6866692766015,2.2847778683257,0.313178945771963,0.232369767458817
1051.69075765068,0.605656,0.608738653707915,1.68666927598801,2.26848774214647,0.313414874698129,0.232605689489355
1052,0.609012,0.60925937437671,1.68666927431752,2.25126464374047,0.313665330336989,0.232856135972223
1052.3527095821,0.609012,0.609856954030837,1.68666927162953,2.23164877678286,0.313950960120002,0.233141758788437
1052.68780802998,0.609012,0.610426235458859,1.68666926878158,2.21304020260886,0.314222114945984,0.233412908322902
1052.9978650673,0.609012,0.610953059602338,1.6866692662179,2.19584641991599,0.3144724762572,0.233663266173701
1053.37616445486,0.609012,0.611594918724232,1.68666926348774,2.17489983357092,0.314776932116729,0.233967720115729
1053.69734045404,0.609012,0.612138613552224,1.68666926166305,2.15714329617202,0.315034854607439,0.234225643384642
1054,0.612368,0.612649794312866,1.68666926039424,2.14043319013136,0.315277412217601,0.234468203644814
1054.3124291236,0.612368,0.613176324297577,1.68666925949661,2.12320678602321,0.315527199477761,0.234717991910439
1054.62485824719,0.612368,0.613701805356569,1.68666925893554,2.10600378759107,0.315776709473246,0.234967502837915
1054.95109836003,0.612368,0.614249582333345,1.68666925862579,2.08806526496374,0.316037100911793,0.235227895156713
1055.26102423207,0.612368,0.614769290883584,1.68666925852453,2.07104736211679,0.316284181323525,0.235474976298648
1055.5709501041,0.612368,0.615288553091619,1.68666925855475,2.05405240112889,0.316531212326673,0.235722007906866
1055.94169715409,0.612368,0.615909409703021,1.68666925869994,2.03375239328478,0.316826923730956,0.236017719834458
1056,0.615724,0.616007032030714,1.68666925872971,2.03056304498762,0.316873426077329,0.23606422114393
1056.29151422955,0.615724,0.616495153101392,1.68666925890108,2.01462847378291,0.317105897381018,0.236296682286118
1056.60883410126,0.615724,0.617026579387929,1.68666925921174,1.99730638621016,0.317359085173972,0.236549851305087
1056.98030588991,0.615724,0.617648944598172,1.68666926014181,1.9770587572912,0.317655879853864,0.236846612223906
1057.31014388866,0.615724,0.618201892492563,1.68666926214618,1.95910807439037,0.317919557963392,0.237110248105248
1057.6227251476,0.615724,0.618726326361063,1.68666926589831,1.94212055664414,0.318169795416296,0.23736043341341
1058,0.61908,0.619360082565967,1.68666927425494,1.92164835492081,0.318472696724768,0.237663257822782
1058.32386535304,0.61908,0.619905119577736,1.68666928626079,1.90410156238623,0.318733373610424,0.237923889633259
1058.63620564173,0.61908,0.620432007202352,1.68666930323848,1.88720307416102,0.318985623490322,0.238176106196733
1059.02289691066,0.61908,0.621086549037742,1.68666933242366,1.86631457771887,0.319299431706771,0.238489890232551
1059.34008614947,0.61908,0.621625622419277,1.68666936311422,1.84920749999326,0.319557741618371,0.238748197364458
1059.65110669193,0.61908,0.622156207185421,1.68666939854305,1.83245685535927,0.319811682768478,0.239002153550409
1060,0.622436,0.62275349571261,1.68666944324879,1.81369455026675,0.320097023222855,0.239287531602512
1060.31727357117,0.622436,0.623297916991549,1.68666948668627,1.79665845983282,0.320355981930886,0.239546514650656
1060.63326710614,0.622436,0.623840242877118,1.68666953070521,1.77971554217477,0.320612542183624,0.239803100806069
1060.9298261131,0.622436,0.624347984074326,1.68666957123396,1.76383679361322,0.32085142877619,0.240042013026511
1061.22638512007,0.622436,0.624852983661045,1.68666960977454,1.74797936086956,0.321087361689564,0.240277972595115
1061.57760501835,0.622436,0.625445085841582,1.68666965141725,1.72922644520047,0.321361433356939,0.240552076728413
1061.90851473092,0.622436,0.62599422416002,1.68666968544329,1.71158466558102,0.321613145866598,0.240803820173502
1062,0.625792,0.626144143984254,1.68666969381738,1.70671181722183,0.321681412039238,0.240872094050475
1062.34258515058,0.625792,0.626696627354341,1.68666972077697,1.68848145807563,0.321931001510565,0.241121705368511
1062.67903633434,0.625792,0.6272229633974,1.68666974009505,1.67060304896668,0.322165752444303,0.241356469637034
1062.98839954047,0.625792,0.627689917905902,1.68666975146604,1.65418560106973,0.322371684187281,0.241562404845255
1063.2977627466,0.625792,0.628138207678067,1.68666975694594,1.63778798451527,0.322567140133455,0.241757854107628
1063.6498613476,0.625792,0.628623244524391,1.68666975674374,1.61914820326188,0.322776122369091,0.241966814066658
1064,0.629148,0.629077022927007,1.68666975103707,1.60063511739602,0.322969911860708,0.24216056634168
1064.31403050558,0.629148,0.629458917731251,1.68666974274429,1.58404947396365,0.32313195511425,0.242322588528976
1064.67814620955,0.629148,0.629872156569536,1.68666973125076,1.56483877658465,0.32330659451988,0.242497207115923
1065.01155590265,0.629148,0.630223796020901,1.68666972038448,1.54726588038069,0.323455441475316,0.242646039330674
1065.3238050656,0.629148,0.630531525563104,1.68666971084871,1.53082264026049,0.323586255631682,0.242776844357921
1065.70097031559,0.629148,0.630878126893938,1.68666970097439,1.51097816493415,0.323734591208251,0.242925176328288
1066,0.631096,0.631135769326123,1.68666969474672,1.49525739518846,0.32384616602655,0.243036754012674
1066.31158963467,0.631096,0.631390451301456,1.68666968980702,1.47888752525907,0.323957805916213,0.243148393373346
1066.6202167923,0.631096,0.63163106238172,1.6866696863716,1.46268405175588,0.324064522929602,0.243255110642217
1066.92884394993,0.631096,0.631862245421532,1.68666968425136,1.44649084893653,0.324168544692154,0.243359133613507
1067.26256159646,0.631096,0.632103976671557,1.68666968325382,1.42899235081597,0.324279002384701,0.243469593902855
1067.63146645737,0.631096,0.632364003857309,1.68666968344021,1.40966194355717,0.324399358194084,0.243589954438611
1067.94480974503,0.631096,0.632580956098044,1.68666968439974,1.39325354750465,0.32450099560313,0.243691597652247
1068,0.632484,0.632618917057552,1.68666968462507,1.39036447870195,0.324518894885968,0.243709497740609
1068.27595127485,0.632484,0.632807983437074,1.68666968592167,1.37592360233639,0.324608412601248,0.243799018869175
1068.58711835559,0.632484,0.633020323648293,1.68666968757303,1.35964874532687,0.324709363938724,0.243899973458109
1068.89828543633,0.632484,0.633232469307558,1.68666968923781,1.34338330919383,0.324810593148434,0.244001205142518
1069.217312258,0.632484,0.63345028907157,1.68666969080494,1.32671680949192,0.324914920691243,0.244105534238286
1069.53633907967,0.632484,0.63366873507889,1.68666969212671,1.31006024219169,0.325019563005139,0.244210176904177
1069.866358385,0.632484,0.633895509795344,1.68666969318197,1.2928402355015,0.325128104878737,0.244318717633791
1070,0.633872,0.633987580122315,1.68666969351804,1.28587001821203,0.325172206721495,0.244362817950315
1070.34385255334,0.633872,0.634225068060158,1.68666969417708,1.26794410936122,0.325285975302674,0.244476575919955
1070.70664258624,0.633872,0.634476468020595,1.68666969474587,1.24904359274669,0.325406140808679,0.244596722326748
1071.02442109084,0.633872,0.634697263376489,1.68666969551052,1.23249877108931,0.325511636248843,0.244702193317471
1071.37430681622,0.633872,0.634940891657741,1.68666969726967,1.21429390136864,0.325628157921249,0.244818678490786
1071.73259331,0.633872,0.635190883237324,1.6866697009928,1.19566454519562,0.325747616783901,0.244938088125886
1072,0.635264,0.635377828881991,1.68666970576204,1.18176888109315,0.325837073177433,0.245027501910748
1072.34269713342,0.635264,0.635618005280839,1.68666971540658,1.16397122413868,0.32595234150747,0.245142733757908
1072.67621269884,0.635264,0.635852645087085,1.68666972952677,1.14666170994473,0.326065053308643,0.245255419071023
1072.99882600166,0.635264,0.636080752792752,1.68666974810825,1.1299286866959,0.326174731282874,0.245365081812706
1073.31172031771,0.635264,0.636303282183703,1.68666977076207,1.11370982697089,0.32628190122859,0.245472248685994
1073.62461463377,0.635264,0.636527180250678,1.6866697975801,1.09750094215497,0.326389496472278,0.245579854425523
1073.9605904054,0.635264,0.636768998125868,1.68666983010689,1.08010753174553,0.326505135305638,0.245695522143615
1074,0.636652,0.636797441083081,1.68666983411409,1.07806806305382,0.326518701494485,0.245709090175489
1074.197047973,0.636652,0.636939824140019,1.68666985455708,1.06787311483001,0.326586477010749,0.245776877240071
1074.54171841809,0.636652,0.637189088922438,1.6866698911382,1.05005001500249,0.326704274608548,0.245894696225363
1074.84468373801,0.636652,0.637407509860991,1.68666992301668,1.0343935704343,0.326806223945632,0.245996665475572
1075.14764905792,0.636652,0.637624091335363,1.68666995356302,1.0187464546552,0.326906112560089,0.24609657484811
1075.48827268056,0.636652,0.637863686643065,1.68666998520982,1.00116538631754,0.327015002274622,0.246205488601846
1075.86596581107,0.636652,0.638121922597167,1.68667001572158,0.981684233192482,0.327129779154873,0.246320292492081
1076,0.63804,0.638211090148555,1.68667002517284,0.974774089340958,0.327168730807771,0.246359253066916
1076.33143748006,0.63804,0.638424616005653,1.68667004506461,0.957693831325717,0.327260526367943,0.246451064827069
1076.65344280083,0.63804,0.638620735203144,1.68667005934539,0.941108817044214,0.327342531313662,0.246533079773047
1077.02418684855,0.63804,0.638829873334311,1.6866700695029,0.922023903482212,0.327426918662492,0.246617469891989
1077.3687735831,0.63804,0.639005749297233,1.68667007319039,0.904294599593887,0.32749519521567,0.246685738763632
1077.6888441841,0.63804,0.639151345641379,1.68667007223322,0.887833683567607,0.327549285907436,0.246739811714016
1078,0.639428,0.63927537812216,1.68667006806048,0.871836928751814,0.327593102648262,0.246783604878895
1078.36216020846,0.639428,0.63939735097945,1.68667006049464,0.853224014621983,0.327633767564918,0.246824284435115
1078.68509424271,0.639428,0.639485934640748,1.68667005216871,0.836631613491043,0.327661073799716,0.246851627500611
1079.08632278436,0.639428,0.639570604606756,1.68667003973429,0.816021057216842,0.327683989532643,0.24687462588994
1079.41773475044,0.639428,0.639620729194392,1.68667002660695,0.79899974470828,0.327694851778114,0.246885592321204
1079.72780357944,0.639428,0.639652732190877,1.68667001023104,0.783076213482045,0.327698884330497,0.246889756249142
1080,0.63974,0.639669901346798,1.68666999079338,0.769098406791568,0.327697759249484,0.246888766907187
1080.36492362325,0.63974,0.639678157836048,1.6866699538649,0.750359362428809,0.32769025356432,0.246881379606257
1080.70183978593,0.63974,0.639671844626306,1.68666990561902,0.733058353794042,0.327677651827986,0.246868858756064
1080.99853980604,0.63974,0.639656010196263,1.68666985052525,0.717821868070457,0.327662338154372,0.246853588617503
1081.29523982615,0.63974,0.639631349433882,1.68666978352528,0.702584408050758,0.327643896777642,0.24683515991215
1081.63647495823,0.63974,0.639593382117575,1.68666969294492,0.68505815348626,0.32761998744571,0.246811220303044
1082,0.639628,0.63954395337632,1.68666958374257,0.666384724658898,0.327592922123595,0.246784069180804
1082.3164720197,0.639628,0.639496176643693,1.68666948216362,0.650126098109471,0.327570220401445,0.24676131338636
1082.66877856936,0.639628,0.639442006040504,1.68666936719062,0.632024011469502,0.327548841375628,0.246739868689297
1083.01659745756,0.639628,0.639392889186081,1.68666925657648,0.614150143891577,0.327534711686536,0.246725668972331
1083.33312708974,0.639628,0.639357394915139,1.6866691621033,0.597882549257421,0.327531134364456,0.246722024055941
1083.69044309123,0.639628,0.639334905899201,1.68666906620172,0.579517733349771,0.32754169844119,0.246732508368864
1084,0.63952,0.639336813018354,1.68666899487724,0.563607624886854,0.327566393102821,0.246757134238148
1084.31769292578,0.63952,0.639365892323146,1.68666893502562,0.547280627235352,0.327609983966052,0.246800675474617
1084.63693627211,0.63952,0.639429332078918,1.68666888979306,0.530876740941312,0.327675524674472,0.246866183368798
1084.95617961845,0.63952,0.63953357042034,1.68666885994629,0.514477457358395,0.327765201360586,0.246955848311933
1085.28493626379,0.63952,0.639689883048704,1.68666884480145,0.497596480645809,0.327884935003642,0.247075596499442
1085.59503084842,0.63952,0.639887821767324,1.68666884369238,0.481682504215081,0.328024832938113,0.247215537551714
1085.90512543305,0.63952,0.640138378666808,1.68666885327015,0.465779333035636,0.328191079302763,0.247381860385082
1086,0.639408,0.640225907231717,1.68666885791559,0.460916220898634,0.328247118533143,0.247437925798594
1086.37673039751,0.639408,0.64062437724241,1.68666888170047,0.441619158385813,0.328493076924859,0.247683983329187
1086.75346079501,0.639408,0.641103090400486,1.68666890932963,0.422346862048377,0.328774321660023,0.247965348056981
1087.08432946569,0.639408,0.641586471172887,1.68666893188024,0.405444369652313,0.329047061511463,0.24823821232967
1087.39632901865,0.639408,0.642091923564031,1.68666894779248,0.389528500871276,0.329323386066097,0.248514671974228
1087.71903707768,0.639408,0.642660050594886,1.68666895507909,0.37309163090302,0.329625718892983,0.248817164055114
1088,0.642628,0.643187351904606,1.68666895095391,0.358803381636836,0.329899783415743,0.249091377152191
1088.32343481141,0.642628,0.643825837570062,1.68666893089149,0.342382438726291,0.330224727024705,0.24941644206404
1088.70058435777,0.642628,0.64460376477151,1.68666888332774,0.323272742651201,0.330612649407781,0.249804466511048
1089.02256151416,0.642628,0.645288440273484,1.68666882084438,0.306992331279218,0.330948197192989,0.25014006002635
1089.35661700263,0.642628,0.646011741036093,1.68666873534081,0.290134791658286,0.33129818353596,0.250490044966875
1089.71787231288,0.642628,0.646802241528784,1.68666862207065,0.271943653112798,0.331677681888856,0.250869475229348
1090,0.647192,0.647422392519662,1.68666852200324,0.25776538458697,0.33197457885942,0.251166273891755
1090.3296752467,0.647192,0.64814851526942,1.68666839743632,0.241229275724237,0.332322739248792,0.251514356311911
1090.67108015226,0.647192,0.648902683326001,1.68666826602988,0.224140915803011,0.332687009912276,0.251878543273721
1090.99333959837,0.647192,0.649619255600081,1.68666814516439,0.208044781434522,0.333036932941404,0.252228385672476
1091.31102612967,0.647192,0.650334316208257,1.68666803339607,0.192209719435769,0.333390560959114,0.25258193404398
1091.62871266098,0.647192,0.651063383454329,1.68666793249454,0.176407709049324,0.333756442205273,0.252947737124604
1091.96002668449,0.647192,0.651845586230943,1.68666784190483,0.159964039497672,0.334154991532974,0.253346208594415
1092,0.651752,0.651941843070686,1.68666783210792,0.157982655804245,0.334204425972645,0.253395635432333
1092.19986657754,0.651752,0.652430269644743,1.68666778704062,0.148084198124248,0.334456462941627,0.253647637148971
1092.54981129523,0.651752,0.653318637019398,1.68666772455217,0.130787983258471,0.334919528977698,0.254110658563065
1092.86251270919,0.651752,0.654155282248916,1.68666768686194,0.115371861457103,0.33535989776017,0.254551009851796
1093.17521412315,0.651752,0.655039541485994,1.68666766591642,0.0999949910894936,0.335827767893167,0.25501888822179
1093.50565013725,0.651752,0.656032454918409,1.6866676605309,0.0837912719049892,0.336354044495464,0.255545206848211
1093.81910540148,0.651752,0.657035032816182,1.68666766899044,0.0684658899483617,0.336884652505864,0.256075891877443
1094,0.656316,0.657641877855726,1.68666767866213,0.0596429403656648,0.33720464048169,0.256395931619838
1094.34333625145,0.656316,0.658851806711746,1.68666770359937,0.0429422192011067,0.337838931448062,0.257030251460178
1094.66489734657,0.656316,0.660053631937385,1.68666773153552,0.0273570443041786,0.33846349342967,0.257654809791504
1095.03115453581,0.656316,0.661500239998715,1.68666776575648,0.009675752297892,0.339207784519524,0.258399053593464
1095.40353598736,0.656316,0.663049872234935,1.68666780200117,-0.00822057621391288,0.339996058601125,0.259187223736423
1095.71827092456,0.656316,0.664415578464542,1.68666783453877,-0.0232802413662496,0.340683981801807,0.259875007593411
1096,0.664656,0.66567676376872,1.68666786685237,-0.0367073458105369,0.34131439903931,0.260505267298221
1096.32288140347,0.664656,0.667161771869408,1.68666791059875,-0.0520320981004444,0.342051144226259,0.261241898290382
1096.64576280695,0.664656,0.668683537258074,1.68666796466562,-0.0672872065266902,0.342800770372147,0.261991435282992
1096.97049931573,0.664656,0.6702455316373,1.68666803150064,-0.0825582258788548,0.343565342706946,0.262755948796144
1097.29523582452,0.664656,0.671833647647858,1.6866681114685,-0.097756051286202,0.344337756713669,0.263528341140172
1097.63147350921,0.664656,0.673499762333647,1.68666820726008,-0.113413949489092,0.345142971563173,0.264333580030222
1098,0.67448,0.675344157902388,1.68666832446561,-0.130483155569779,0.346028549691882,0.265219240174034
1098.32731517323,0.67448,0.676991841736766,1.68666843504331,-0.14556208192655,0.346814203461841,0.266004947309244
1098.65865361465,0.67448,0.678662421284867,1.68666854849996,-0.160748104596357,0.347605295767007,0.266796100335423
1098.98046221838,0.67448,0.680281222640641,1.68666865616727,-0.175422126702679,0.34836661614977,0.267557486027939
1099.3022708221,0.67448,0.681889933753378,1.68666875783202,-0.190022443060958,0.349117549087896,0.26830849023183
1099.65105288832,0.67448,0.683614425084037,1.68666885766452,-0.205764150152277,0.349915748979842,0.269106773558666
1100,0.684304,0.685311401486474,1.6866689434448,-0.221428864942087,0.350694076592795,0.26988518676165
1100.32816899476,0.684304,0.686873429962549,1.68666900869503,-0.236085337627116,0.351403592887958,0.270594751959649
1100.67715952808,0.684304,0.688489826135465,1.68666905993639,-0.251593553240368,0.352130322166715,0.271321506450507
1101.03986920242,0.684304,0.690111636854481,1.68666909302592,-0.26762880277831,0.352852034569205,0.272043208924173
1101.37083534537,0.684304,0.691532427750557,1.68666910642272,-0.282190043857625,0.353478177318705,0.27266930373235
1101.70439187547,0.684304,0.692901634148859,1.68666910616856,-0.296800024946551,0.354076696861543,0.27326773040591
1102,0.694128,0.694059432101583,1.68666909737016,-0.309695595600826,0.354580172954372,0.273771091169632
1102.33984984823,0.694128,0.69532444451312,1.68666908186403,-0.324463471225394,0.35512848825115,0.274319323432796
1102.74049628872,0.694128,0.696726379897795,1.68666906277172,-0.341798297837252,0.355735717416492,0.274926474526883
1103.07217054199,0.694128,0.697817540845036,1.68666905054932,-0.356091101452494,0.356209906635409,0.275400619682902
1103.40850060433,0.694128,0.698865105806289,1.68666904403445,-0.37053409396082,0.356667576564787,0.275858268546416
1103.74872078774,0.694128,0.6998707499503,1.68666904463959,-0.385095081316894,0.357110044255019,0.27630074412417
1104,0.70036,0.700582689168611,1.68666904973506,-0.395819219271141,0.357425759443416,0.276616482137749
1104.34378012385,0.70036,0.701520033379832,1.68666906219327,-0.410451105095701,0.357844888139285,0.277035624273455
1104.63841869562,0.70036,0.702294454000755,1.68666907677706,-0.422955888678822,0.358194049795698,0.277384800210445
1104.93305726738,0.70036,0.703046470352204,1.68666909387808,-0.435428892812754,0.358535794907153,0.277726562451195
1105.28718747574,0.70036,0.703925840364275,1.68666911635646,-0.450379461928773,0.358938663268995,0.278129455549592
1105.6437759813,0.70036,0.704789500631035,1.68666913951941,-0.465389782072081,0.359336886952526,0.278527709137679
1105.9630708007,0.70036,0.705547897009299,1.68666915937164,-0.478793545598794,0.359688169663435,0.278879023223687
1106,0.705148,0.705634820609998,1.68666916155891,-0.48034159750781,0.359728512857562,0.278919368879504
1106.18464599648,0.705148,0.706067183454507,1.68666917203273,-0.488075047091227,0.359929338232624,0.279120207030137
1106.61645433663,0.705148,0.707064616005494,1.68666919271964,-0.506116415634141,0.360392815897013,0.279583707407538
1107.04826267678,0.705148,0.708043829824928,1.68666920686071,-0.524097257910644,0.360847350278365,0.28003825181326
1107.4056151126,0.705148,0.708840181263388,1.68666921320763,-0.538932753059717,0.361216513483213,0.280407411095148
1107.76296754841,0.705148,0.709623058395021,1.68666921499146,-0.553728262973144,0.361578473266689,0.280769353384844
1108,0.709932,0.710134508932729,1.68666921404304,-0.56352044378689,0.361814707228855,0.281005569511431
1108.36251435847,0.709932,0.71090420742956,1.6866692102408,-0.578463555577877,0.362170272717149,0.281361119968573
1108.68687214164,0.709932,0.711579997457428,1.6866692053989,-0.591800626597261,0.362482352113437,0.281673187896427
1108.98383294548,0.709932,0.712188253479916,1.68666920048867,-0.603984170784742,0.36276345229564,0.28195427963915
1109.2862886452,0.709932,0.712797942064951,1.68666919553262,-0.616367053779515,0.363045887679001,0.282236708901902
1109.58874434492,0.709932,0.71339834802224,1.68666919099153,-0.628723986572558,0.363324557457065,0.282515375560305
1109.91919499132,0.709932,0.714044640554815,1.68666918677948,-0.642195428665253,0.363625116087357,0.282815934879856
1110,0.71394,0.714201265277475,1.68666918588561,-0.645485000805856,0.363698115211354,0.282888934194887
1110.32243136154,0.71394,0.71482125569753,1.68666918285926,-0.65859337570871,0.363987824226704,0.283178642380684
1110.63598888072,0.71394,0.715417405172899,1.68666918071959,-0.671313897230187,0.36426724527878,0.283458063171492
1110.97124788725,0.71394,0.716048715562519,1.68666917924958,-0.68488555313724,0.364563944337599,0.283754762688058
1111.32326858142,0.71394,0.716706270748465,1.68666917851864,-0.699103469803469,0.36487426375709,0.284065083583815
1111.63386170912,0.71394,0.717283095324986,1.68666917845766,-0.711620865437823,0.365147287090301,0.284338109226445
1112,0.71764,0.717960360984644,1.68666917892326,-0.726344113253447,0.365468415224488,0.284659241241159
1112.32816635218,0.71764,0.718565877817468,1.68666917965977,-0.739510440579724,0.365756309258912,0.284947137563
1112.6388691034,0.71764,0.719138521177882,1.68666918048511,-0.75195002913794,0.366028954271634,0.285219784358446
1113.00921482588,0.71764,0.719820865421501,1.68666918147964,-0.766744411642777,0.366353868472855,0.285544700076029
1113.32812162544,0.71764,0.720408586076035,1.6866691822505,-0.779455073773672,0.366634062597181,0.28582489485475
1113.63989418734,0.71764,0.720983477991504,1.68666918287462,-0.791855552280031,0.366908263221664,0.286099095414097
1114,0.72134,0.721647989665372,1.6866691834122,-0.806146627820328,0.3672249528853,0.286415784745649
1114.31342166503,0.72134,0.722226804862741,1.68666918372691,-0.818557235444611,0.367500908348524,0.286691746250047
1114.63002046215,0.72134,0.722811885738132,1.68666918386257,-0.831067388497771,0.367779905344116,0.28697075369249
1114.92672203196,0.72134,0.723360502757513,1.68666918368852,-0.842767342876189,0.368041215150928,0.287232077820813
1115.22342360177,0.72134,0.723909332482665,1.6866691829952,-0.854444095074687,0.368302532882429,0.287493414840701
1115.57894677378,0.72134,0.72456708984939,1.68666918102593,-0.868405223736026,0.368615768927378,0.28780668140105
1115.90646683804,0.72134,0.725172951833893,1.6866691775183,-0.881237204141802,0.368903894085658,0.288094842733121
1116,0.72504,0.725345924871534,1.68666917611874,-0.88489657121143,0.368986077435216,0.288177035887606
1116.34652209267,0.72504,0.725986416314008,1.68666916896904,-0.898433736321712,0.36929038115852,0.288481365514601
1116.68786224717,0.72504,0.72661655273202,1.68666915838793,-0.91173758154826,0.369589712460317,0.288780715736992
1116.99554289163,0.72504,0.72718363281932,1.68666914554059,-0.92370330402057,0.369858749956921,0.289049763408575
1117.30322353608,0.72504,0.727749667693831,1.68666912956154,-0.935644203377205,0.37012729969373,0.289318315518752
1117.65883050206,0.72504,0.728402490350614,1.68666910755639,-0.949414232261212,0.370437404917387,0.289628411995542
1118,0.72874,0.729027546419452,1.68666908363115,-0.962594148523339,0.370734506934046,0.289925491800555
1118.31314025238,0.72874,0.729600516291146,1.68666906022278,-0.974664518886623,0.371007398084373,0.290198346773179
1118.69317375202,0.72874,0.730295807917976,1.68666903172081,-0.989279008482473,0.371339865877382,0.290530748316259
1119.01807578102,0.72874,0.730891263114782,1.68666900922032,-1.001743442297,0.371625602899156,0.290816406524257
1119.32877822906,0.72874,0.73146282688019,1.68666899135461,-1.01363722492883,0.371901118540287,0.291091825153551
1119.72508985326,0.72874,0.732197163696157,1.68666897725205,-1.02877115489638,0.372257538400569,0.291448086685084
1120,0.73244,0.732711725688983,1.68666897571165,-1.03924452831678,0.372508749350825,0.291699170524531
1120.30874099527,0.73244,0.733296575388045,1.68666898474223,-1.05098243081745,0.372795792090965,0.291986116173951
1120.60446344727,0.73244,0.733865561620313,1.68666900610823,-1.06220088696715,0.373076777952799,0.292267030442448
1120.90018589926,0.73244,0.734445059309492,1.68666904104256,-1.07339493127511,0.373364132171727,0.29255433838111
1121.25334772588,0.73244,0.735153224004656,1.68666910067855,-1.08673055456908,0.373715981079298,0.292906171803916
1121.58207183756,0.73244,0.735829900783223,1.68666917240361,-1.09911064754328,0.374052394538686,0.293242617093289
1121.89614593014,0.73244,0.736492946482601,1.68666925298695,-1.11090875791624,0.374381069164392,0.293571371088251
1122,0.73614,0.736715713683095,1.68666928162874,-1.11480338453098,0.374491035644865,0.293681366466037
1122.37152709343,0.73614,0.737525987277073,1.68666938897873,-1.12870857523058,0.374888675002367,0.294079076443507
1122.72697713828,0.73614,0.738317845030921,1.68666949395276,-1.14197129688245,0.37527315707088,0.294463628194497
1123.04526778426,0.73614,0.739036442104281,1.68666958531296,-1.15381319843636,0.375617470605529,0.294808004857623
1123.36516490792,0.73614,0.739762670943314,1.68666967114899,-1.16568199396028,0.37596036137591,0.295150958572268
1123.74284187996,0.73614,0.740617335738656,1.6866697610065,-1.17965221089375,0.376357170569495,0.295547839492738
1124,0.740608,0.741192475423235,1.68666981333111,-1.18913850290297,0.376619517793601,0.295810228442446
1124.3174642665,0.740608,0.741888837289443,1.6866698666138,-1.2008210034522,0.376931552592442,0.296122270725468
1124.64797462771,0.740608,0.742590860135619,1.68666990823697,-1.21295118611979,0.377239873473865,0.296430559443149
1124.9715925376,0.740608,0.74324841394659,1.68666993610598,-1.22479768765518,0.377522578872053,0.296713186599375
1125.26839795963,0.740608,0.743819997507171,1.68666995239587,-1.23563731735042,0.377763057745347,0.296953546326117
1125.56520338166,0.740608,0.744357150002642,1.68666996274618,-1.24645413527047,0.377984802194681,0.297175119593861
1125.91326858773,0.740608,0.744939102332841,1.68666997266139,-1.25911209280773,0.37822092607572,0.297410967026027
1126,0.745384,0.745075720207861,1.68666997561664,-1.26226197146563,0.37827577110227,0.297465746682079
1126.3296136291,0.745384,0.745564039456631,1.68666999233434,-1.27421837842684,0.378470099259352,0.29765989819818
1126.6554448062,0.745384,0.745999643341529,1.6866700222179,-1.28601684039893,0.378642169122824,0.297831831679008
1126.98606987681,0.745384,0.746396567279266,1.68667007064986,-1.29796991630063,0.378798712299898,0.297988284322546
1127.36902473167,0.745384,0.746804936727362,1.68667015221051,-1.31179353114835,0.3789597721266,0.29814931293909
1127.68778143243,0.745384,0.747107730506077,1.68667024040046,-1.32328417437207,0.379079578027932,0.298269165211918
1128,0.747348,0.747375680568481,1.6866703418791,-1.33452682560364,0.379185584851659,0.298375276940307
1128.37911899991,0.747348,0.747667078711518,1.68667047858211,-1.34816380885899,0.379299426394591,0.298489171166571
1128.69443301818,0.747348,0.747882968058213,1.68667059756585,-1.35949477079584,0.379381600579035,0.298571376899156
1129.02981224194,0.747348,0.748086541335616,1.68667072442393,-1.37153719063959,0.37945567082723,0.298645465096118
1129.38639737301,0.747348,0.74827216950579,1.68667085557958,-1.38433168845442,0.379517033086456,0.298706824437386
1129.70204180277,0.747348,0.74840752597929,1.68667096614875,-1.39565055595821,0.379554524097052,0.29874428969118
1130,0.748188,0.74850734275416,1.68667106478879,-1.40633075931721,0.379573478572132,0.298763201000694
1130.35112528339,0.748188,0.748585313294806,1.68667117382029,-1.41891297745957,0.379571983919802,0.298761675446102
1130.67601731635,0.748188,0.748613720607159,1.68667126822147,-1.43055355066929,0.379544788516306,0.298734451777474
1130.98618341793,0.748188,0.74859615305066,1.68667135298816,-1.44166712872212,0.379493370747476,0.298683007095566
1131.2963495195,0.748188,0.748529739299914,1.68667143295874,-1.45278346131834,0.37941457565396,0.298604184946757
1131.63151203196,0.748188,0.748397463469848,1.68667151448312,-1.46480145614593,0.379296586501238,0.298486166155715
1132,0.749028,0.748173297380494,1.68667159889405,-1.47802507852362,0.379126243412167,0.29831578973793
1132.31349956218,0.749028,0.747913722462195,1.68667166694313,-1.4892874321625,0.378946753840932,0.298136271384022
1132.65609023287,0.749028,0.747555114545825,1.68667173791903,-1.50161113710138,0.378714039521462,0.297903524780091
1133.03170457259,0.749028,0.747070761538675,1.68667181235332,-1.51514672990725,0.378415978845984,0.297605427449095
1133.34225884624,0.749028,0.746598423009341,1.68667187175413,-1.52636024084576,0.378136052079946,0.297325469178517
1133.68831763813,0.749028,0.745996476890418,1.68667193622563,-1.53888335437035,0.377789157208228,0.296978537707897
1134,0.745844,0.745387459702957,1.68667199321106,-1.55019045084527,0.377446324258,0.296635671021157
1134.30975850045,0.745844,0.744720860493067,1.68667204925999,-1.56145686284468,0.377077600613813,0.296266919199275
1134.70071199777,0.745844,0.743794393721782,1.68667211968382,-1.57572199803177,0.37657309501788,0.295762382930378
1135.0290015106,0.745844,0.742944894113705,1.68667217879892,-1.58774341032508,0.376117036051411,0.295306303228153
1135.33354175951,0.745844,0.74209995188184,1.68667223365858,-1.59893284640204,0.375668076661822,0.294857329427035
1135.73888250433,0.745844,0.740892652955477,1.68667230649506,-1.61388625034365,0.375032651060464,0.294221893063267
1136,0.741088,0.74006621508308,1.68667235304661,-1.62355788238834,0.374601400918482,0.293790641641911
1136.29841856445,0.741088,0.739076268202546,1.68667240551812,-1.63465040457132,0.374088066956689,0.293277310988598
1136.60032866357,0.741088,0.738026681578501,1.68667245733646,-1.64591731481132,0.373546782430186,0.292736036333041
1136.90223876269,0.741088,0.736930101880774,1.68667250728716,-1.65723111561859,0.372984248072068,0.292173519135024
1137.25602035066,0.741088,0.735587055987858,1.6866725625079,-1.67055107787344,0.372298920042985,0.291488221530275
1137.58378691417,0.741088,0.734288412390702,1.68667260941726,-1.68295413499989,0.37163891304972,0.290828253746474
1137.89958481055,0.741088,0.732988947315265,1.68667264964035,-1.69496351080538,0.370980626587121,0.290170016148427
1138,0.733352,0.732565979784094,1.68667266122137,-1.69879469544026,0.370766800993878,0.289956205322236
1138.37103157899,0.733352,0.730962674672056,1.68667269810502,-1.71300477493889,0.369957818529533,0.289147258418191
1138.73238255857,0.733352,0.729340419513267,1.68667272410971,-1.72692812414666,0.369141045615924,0.288330507092814
1139.04299405609,0.733352,0.727898287538975,1.68667273820707,-1.73896505003959,0.36841666118133,0.287606128347527
1139.36959293647,0.733352,0.726334685160024,1.68667274499229,-1.75169220324773,0.367633195866548,0.286822653458081
1139.67713232098,0.733352,0.724818522875067,1.68667274453665,-1.763744819282,0.366875241470983,0.286064672827821
1140,0.724448,0.723181964621333,1.68667273816969,-1.77647135953556,0.366059581714029,0.285248968819062
1140.38166403105,0.724448,0.721190268659999,1.68667272532335,-1.79161493669382,0.365071013683942,0.284260369086648
1140.70715435168,0.724448,0.719445547586424,1.68667271202837,-1.80461705130068,0.364208551818568,0.283397884102963
1141.01967597649,0.724448,0.717733356748324,1.68667269880104,-1.81717862554063,0.363365629629433,0.282554944059287
1141.39246569626,0.724448,0.715648077501362,1.68667268393387,-1.83226403119575,0.362343884298222,0.281533184408867
1141.71377291995,0.724448,0.713817599187626,1.68667267281914,-1.84535625735011,0.361450803752886,0.280640099017485
1142,0.713296,0.712164499131682,1.68667266463268,-1.8570904296381,0.360647238750473,0.27983653584284
1142.38559198513,0.713296,0.709909201531195,1.68667265629006,-1.87300583509269,0.359555497278483,0.278744798254118
1142.69650327402,0.713296,0.70807117957725,1.68667265165897,-1.88592971854231,0.358668920161084,0.277858229501956
1143.01167107325,0.713296,0.706193892102719,1.68667264856872,-1.89911411878942,0.357766004429678,0.276955327884452
1143.30978679105,0.713296,0.704407989415013,1.68667264673682,-1.91166310192617,0.356909457690507,0.276098800507216
1143.60790250886,0.713296,0.702614671118067,1.68667264546443,-1.92428817929923,0.356051152892645,0.275240521727384
1143.9619046667,0.713296,0.7004784337701,1.68667264382986,-1.93937918340324,0.355030369085671,0.274219778633884
1144,0.701228,0.700248226724975,1.6866726435997,-1.94100960380785,0.354920471218847,0.274109883566908
1144.19047666648,0.701228,0.699096498531374,1.68667264216557,-1.94918046331206,0.354370944657783,0.273560371964376
1144.51043330512,0.701228,0.697159925407478,1.68667263830315,-1.96297602456253,0.353447745211015,0.272637193587344
1144.88917012809,0.701228,0.694865765297772,1.68667263061947,-1.97942018147342,0.352354611021836,0.271544076366935
1145.2003356308,0.701228,0.692980257493592,1.68667262140636,-1.99302316976278,0.35145662350463,0.270646094896834
1145.53633956731,0.701228,0.69094409121162,1.6866726085038,-2.00780589055972,0.350487327992041,0.269676796288627
1145.89200545402,0.701228,0.688788960919188,1.68667259190725,-2.02355985725575,0.349461479306426,0.268650931453312
1146,0.689156,0.688134663126384,1.68667258638996,-2.02836501345109,0.349150085752388,0.268339532017596
1146.32505389262,0.689156,0.686165695788699,1.68667256890961,-2.04288885321823,0.348213411115958,0.267402845995498
1146.64032778015,0.689156,0.684256858892744,1.68667255136095,-2.05706279867275,0.347305847619966,0.266495270864922
1146.93992718372,0.689156,0.682444172844552,1.68667253482908,-2.07061146743677,0.346444295578407,0.265633707325687
1147.2395265873,0.689156,0.680633217408384,1.68667251901057,-2.08423745184843,0.345584166825946,0.264773566772254
1147.58061553565,0.689156,0.678574343578901,1.68667250248751,-2.09984440184462,0.34460722929629,0.263796615640049
1147.92563086105,0.689156,0.676495874123357,1.68667248797004,-2.1157326277087,0.343621753107451,0.262811125789959
1148,0.677088,0.676048506155968,1.68667248517998,-2.11917075083899,0.343409755790156,0.262599125884806
1148.33175559983,0.677088,0.674056172256107,1.68667247436651,-2.13456560529254,0.342466344143635,0.26165570514575
1148.66513041754,0.677088,0.672060511589729,1.68667246635683,-2.15013020479447,0.341522449928573,0.260711805136148
1148.97627524725,0.677088,0.670204786711829,1.6866724615358,-2.16474217835777,0.340645384564834,0.259834738098381
1149.28742007695,0.677088,0.668356650269315,1.68667245919293,-2.17943612772633,0.339772608700355,0.258961964903264
1149.64485197922,0.677088,0.666243996430616,1.6866724592566,-2.19641670942285,0.33877570821402,0.257965073862824
1150,0.665016,0.664156740933695,1.68667246168102,-2.21339486713795,0.337790932491697,0.256980314144583
1150.31527187903,0.665016,0.662314167324682,1.68667246516391,-2.2285548172153,0.336921586301281,0.25611097690404
1150.67586133492,0.665016,0.660218612798941,1.6866724698998,-2.245994895893,0.335932719303372,0.255122118600785
1151.01329745356,0.665016,0.658268647190969,1.68667247445226,-2.2624122505318,0.335011808887709,0.254201214428134
1151.3273592828,0.665016,0.656462684989132,1.68667247839709,-2.27777629127495,0.334158241811912,0.25334765111228
1151.69925701652,0.665016,0.65433418561357,1.68667248237303,-2.29607383144576,0.333151472538477,0.252340883149358
1152,0.653528,0.652619925164865,1.686672484908,-2.31095276728527,0.332339698064619,0.251529110672937
1152.31425151577,0.653528,0.650834372017036,1.68667248686913,-2.32657832151721,0.331493315423995,0.250682763578001
1152.62662647678,0.653528,0.649064316375479,1.68667248782688,-2.34218965558605,0.330653599130662,0.249843105985878
1152.9390014378,0.653528,0.647298102978257,1.68667248690547,-2.35787965925547,0.329814726674347,0.249004318887008
1153.27252316901,0.653528,0.645415400330706,1.68667248212685,-2.37471851695409,0.32891931383309,0.248109030699568
1153.65639355274,0.653528,0.64325067790001,1.68667246837263,-2.39421009157084,0.327888414949779,0.247078324209821
1154,0.642264,0.641313187050479,1.68667244439136,-2.41175767254499,0.326964053652284,0.246154177233434
1154.33322398399,0.642264,0.639432545641832,1.68667240601092,-2.42886575076436,0.326065219599242,0.245255515939098
1154.64280006227,0.642264,0.637682201012068,1.68667235336823,-2.44483990209564,0.32522758786195,0.244418035481141
1154.95237614055,0.642264,0.635927280615866,1.68667228187575,-2.46089147375669,0.32438678789701,0.243577374527665
1155.29924446714,0.642264,0.633953988304558,1.68667217755653,-2.47896892306947,0.323440613615038,0.242631336837519
1155.64256399882,0.642264,0.63199260182103,1.6866720484208,-2.49695781504234,0.322500491400296,0.241691324374704
1155.95728897943,0.642264,0.630187240102494,1.68667190794241,-2.51353301420582,0.321636224664519,0.240827130694713
1156,0.631,0.629941732329534,1.6866718873224,-2.51578866790776,0.321518810432692,0.240709724882999
1156.21355510287,0.631,0.628712622739062,1.68667177897489,-2.52708937777435,0.320931593298792,0.240122541740941
1156.6422776475,0.631,0.626239592644797,1.6866715377314,-2.54988917757256,0.319754513473829,0.238945485873396
1156.9953534137,0.631,0.624202338288054,1.68667132013999,-2.56877937457003,0.318790857273516,0.237981797284927
1157.30466495449,0.631,0.622422839912475,1.68667112044969,-2.58541199591991,0.31795479886015,0.23714566509203
1157.61397649528,0.631,0.620654475026142,1.6866709173184,-2.60212247273294,0.317130854132862,0.236321598200927
1157.92655395102,0.631,0.618886268051837,1.68667071424312,-2.61908766280982,0.316315334443747,0.235505899738231
1158,0.619736,0.618474486898042,1.68667066753626,-2.6230852515263,0.316126752276347,0.23531727935651
1158.34391974255,0.619736,0.61657072390043,1.68667045782825,-2.6418607433306,0.315262274865258,0.23445266351221
1158.66929683551,0.619736,0.614816561411473,1.68667027834313,-2.65970769548654,0.314478159094561,0.233668435575797
1158.97718755627,0.619736,0.613211063066772,1.68667013027742,-2.676668064127,0.313772389263948,0.23296258203218
1159.27524750299,0.619736,0.611718413568335,1.68667000992284,-2.69315144559495,0.313127476287754,0.232317614353031
1159.5733074497,0.619736,0.610296803749957,1.68666991352573,-2.70969535480835,0.312524666780078,0.231714781946616
1159.91073421188,0.619736,0.608785233337149,1.68666983330107,-2.72849314579485,0.311897390787493,0.231087526489723
1160,0.608472,0.608404213892172,1.68666981701913,-2.73347766099874,0.311741650925366,0.230931793971405
1160.32490052943,0.608472,0.607088652327816,1.68666977385606,-2.75165821602756,0.311212072179659,0.230402225373913
1160.63991495345,0.608472,0.605924987250447,1.68666975377595,-2.76933929744653,0.310755507641366,0.229945680786419
1160.97651170034,0.608472,0.604808578975823,1.68666975243584,-2.78828441003646,0.310329897108958,0.229520104945515
1161.34692292378,0.608472,0.603734684225678,1.68666977028347,-2.80918820493078,0.309934174537189,0.229124439584803
1161.6569209154,0.608472,0.602960166011774,1.68666979683332,-2.82672136009083,0.309659282890392,0.228849613686287
1162,0.601492,0.602231555925645,1.68666983412786,-2.84616046048882,0.30941095677575,0.228601377235019
1162.36036301584,0.601492,0.601604446083298,1.68666987713138,-2.86661173302598,0.309207338629591,0.228397825168145
1162.66757305681,0.601492,0.601173321493028,1.68666991313846,-2.88406806101969,0.309074755419703,0.228265287470053
1163.0158035492,0.601492,0.600788231087779,1.68666995002465,-2.9038742208004,0.308963630447988,0.228154198848786
1163.36694958326,0.601492,0.600497449501861,1.68666998070313,-2.92386185521559,0.308886269411861,0.228076854177844
1163.67227466589,0.601492,0.600312248685181,1.68667000107365,-2.94125075654229,0.30884186995059,0.228032448834165
1164,0.600024,0.600171348438021,1.68667001631799,-2.95992236957826,0.308812871378103,0.228003423685363
1164.34560391962,0.600024,0.600074911759069,1.68667002581668,-2.97961786162353,0.30879776090441,0.227988301477002
1164.65610047479,0.600024,0.600023774866071,1.68667002970565,-2.99731549128285,0.308793985534949,0.227984515492955
1164.9722882483,0.600024,0.599997659731565,1.68667003016123,-3.01533900299579,0.308796745233982,0.227987264306991
1165.28847602181,0.600024,0.59999049461396,1.68667002797995,-3.03336309949022,0.308803430063258,0.22799393820876
1165.61016578597,0.600024,0.599996289918152,1.68667002389521,-3.05170077346037,0.308812197621276,0.228002694681358
1166,0.60006,0.600013522185225,1.68667001750261,-3.07392230203464,0.308823644908273,0.228014128922982
1166.311987461,0.60006,0.600030883254882,1.6866700119813,-3.09170560116875,0.308832120903648,0.2280225964677
1166.62889474182,0.60006,0.600048915874865,1.68667000654888,-3.10976856232786,0.308839520284784,0.228029989017283
1166.93842344775,0.60006,0.600065306041132,1.68667000177935,-3.12741024703061,0.308845630294296,0.228036094460807
1167.24795215368,0.60006,0.600079613000674,1.68666999778398,-3.14505129620014,0.308850513487272,0.228040975615525
1167.60956023625,0.60006,0.600093282712934,1.68666999426086,-3.16565983835213,0.30885471574982,0.228045179359462
1167.93626221394,0.60006,0.600102929395307,1.68666999214094,-3.18427853064907,0.308857652566745,0.228048121782897
1168,0.600092,0.600104543487769,1.68666999183494,-3.18791089043493,0.308858152113741,0.228048622164459
1168.31868893029,0.600092,0.600111489319509,1.68666999074409,-3.20607249834534,0.3088602607125,0.228050733403442
1168.66036595247,0.600092,0.60011721950589,1.68666999021694,-3.22554386866558,0.308861963961517,0.228052439111067
1169.01294831582,0.600092,0.600121815262654,1.68666999014503,-3.2456364625614,0.308863650719708,0.228054127910923
1169.32564384148,0.600092,0.60012520569124,1.68666999032815,-3.26345585229543,0.308865102611024,0.228055581098947
1169.67167218103,0.600092,0.600128632276836,1.68666999067157,-3.28317458569546,0.308866674144844,0.228057153384891
1170,0.600124,0.600131901459563,1.68666999104875,-3.30188447939537,0.308868493166132,0.228058972455631
1170.31388191768,0.600124,0.60013526748417,1.68666999141045,-3.31977101224943,0.308870457740859,0.22806093743952
1170.6914947319,0.600124,0.600139802511509,1.68666999181373,-3.34128902030858,0.308872923450144,0.228063403543589
1171.0126476829,0.600124,0.600144131966378,1.68666999210934,-3.35958949323917,0.308875358215452,0.228065838537781
1171.32609156162,0.600124,0.600148762701351,1.68666999234446,-3.37745046967929,0.30887790613818,0.228068386565969
1171.71702573834,0.600124,0.600155017257204,1.68666999255708,-3.39972676560783,0.308881038655744,0.228071519015227
1172,0.60016,0.600159800805804,1.6866699926565,-3.41585104265626,0.308883475378129,0.228073955554219
1172.31330225465,0.60016,0.600165270775162,1.6866699927199,-3.43370322270262,0.308886253929635,0.228076734002518
1172.61046673868,0.60016,0.600170568185955,1.68666999274289,-3.45063563010371,0.308888751596091,0.228079231560068
1172.90763122271,0.60016,0.600175923312864,1.68666999273762,-3.46756781265407,0.308891274404538,0.228081754247364
1173.25116746626,0.60016,0.600182136494822,1.68666999270594,-3.48714193896818,0.308894315982548,0.228084795668325
1173.58861611409,0.60016,0.600188222380405,1.68666999265804,-3.5063689067158,0.308897135123431,0.228087614635563
1173.90092571502,0.60016,0.600193814380436,1.68666999260728,-3.52416325628182,0.308899693042984,0.228090172376046
1174,0.600192,0.600195577670901,1.68666999259109,-3.52980812448888,0.308900535233496,0.22809101451483
1174.39559248746,0.600192,0.600202560372665,1.68666999253171,-3.55234720327381,0.308903894713893,0.228094373860852
1174.76161300501,0.600192,0.600208936899062,1.68666999249077,-3.57320105378837,0.308906775677847,0.228097254763806
1175.07477496005,0.600192,0.600214333142641,1.68666999247015,-3.59104305223819,0.308909326905529,0.228099805998585
1175.38664602308,0.600192,0.600219661399378,1.68666999246347,-3.60881126700494,0.308911921762256,0.228102400927057
1175.67853403486,0.600192,0.600224616241611,1.68666999246838,-3.62544077212223,0.308914196479231,0.228104675779137
1175.97042204664,0.600192,0.60022954952532,1.68666999248108,-3.6420700722189,0.308916487781114,0.228106967291527
1176,0.600228,0.600230048573903,1.68666999248263,-3.64375516154169,0.308916729185418,0.228107208699933
1176.14788976678,0.600228,0.600232542116286,1.68666999249074,-3.65218057693581,0.308917955294042,0.228108434862477
1176.58380133367,0.600228,0.600239882479405,1.68666999251285,-3.67701455088101,0.3089215007605,0.228111980439487
1176.89107690486,0.600228,0.600245055633052,1.6866699925221,-3.69451982852319,0.308923865108003,0.228114344813267
1177.19835247605,0.600228,0.600250233148867,1.6866699925235,-3.71202488235308,0.308926394111309,0.228116873791229
1177.503047582,0.600228,0.600255374458176,1.68666999251686,-3.72938270653179,0.308928916238935,0.228119395834202
1177.87020425999,0.600228,0.600261581803415,1.68666999250052,-3.7502985314782,0.308931768980454,0.22812224838177
1178,0.60026,0.600263779629106,1.68666999249353,-3.75769253185339,0.308932803521117,0.2281232888198
1178.31194863522,0.60026,0.600269068584983,1.68666999243107,-3.77546296876285,0.308935353525003,0.228125900374372
1178.62680117752,0.60026,0.600274394603738,1.68666999171397,-3.79339859112612,0.308937681332365,0.228128332238929
1178.94856245069,0.60026,0.60027970420082,1.68666998852155,-3.81172753120826,0.30893953026241,0.228130337428445
1179.25138261149,0.60026,0.600284293573527,1.68666998053426,-3.82897730688921,0.308940660650155,0.228131667285996
1179.55420277229,0.60026,0.600287967924243,1.68666996408995,-3.84622693396428,0.308940513035669,0.228131776452904
1179.92595826934,0.60026,0.60028997800047,1.6866699255623,-3.86740325644289,0.308937251235413,0.228128918282826
1180,0.600296,0.600289873507482,1.68666991466522,-3.87162090618295,0.308936100521805,0.228127840325296
1180.31860024655,0.600296,0.600286605825086,1.68666985209817,-3.88976951401983,0.30892889453101,0.228120871595285
1180.63232426906,0.600296,0.600277334498736,1.68666976161013,-3.90764077498231,0.308917252658244,0.228109409606108
1180.96669251888,0.600296,0.600258462645768,1.68666963015759,-3.92668887914204,0.308899135664075,0.228091412576344
1181.30540656304,0.600296,0.600227861562924,1.68666945987695,-3.94598595107291,0.308875181269332,0.228067488717644
1181.61650342022,0.600296,0.600188800909103,1.68666927333036,-3.9637113423687,0.308849118219688,0.228041358024415
1182,0.600328,0.600127476040755,1.68666901186664,-3.98556471267076,0.308814610585913,0.228006651980883
1182.31464321695,0.600328,0.600069822080859,1.6866687812153,-4.00349718772804,0.308788298893199,0.227980359490002
1182.61915018746,0.600328,0.600013151010879,1.68666855240229,-4.02085430799277,0.308768681950485,0.227960846643709
1182.92857815108,0.600328,0.5999617507617,1.68666831869498,-4.038494019436,0.30875893231384,0.227951303569685
1183.23800611471,0.600328,0.599925081434795,1.68666808477428,-4.05613522243777,0.308764430982981,0.22795712654439
1183.5612486841,0.600328,0.599912781860017,1.68666783747227,-4.07456450659025,0.308791706506712,0.227984885838119
1183.93926258142,0.600328,0.599947086667684,1.68666753510675,-4.09611489269479,0.308858075903619,0.228052038082121
1184,0.600364,0.599958628471186,1.68666748414894,-4.09957712895097,0.308872732540033,0.228066792061346
1184.30368709292,0.600364,0.600045810785401,1.6866672142201,-4.11688573721736,0.308964827629886,0.228159223352268
1184.62999381887,0.600364,0.600201530004175,1.68666688923925,-4.13547671784863,0.309101913143452,0.228296509869673
1184.91686940052,0.600364,0.600399662035803,1.68666657013623,-4.15181268389104,0.309258951329111,0.228453563226555
1185.20374498218,0.600364,0.600662691166305,1.68666622141061,-4.16813799228146,0.309454444616427,0.228648896002768
1185.55965399218,0.600364,0.601090871456485,1.68666575715733,-4.18837253454188,0.309757332115796,0.228951301840164
1185.88597305677,0.600364,0.601595704718836,1.68666531777669,-4.20690092213196,0.310101447477546,0.229294658581728
1186,0.600396,0.601800148989603,1.6866651654761,-4.21336893093438,0.310238318683158,0.229431245736363
1186.35264238882,0.600396,0.602534453221199,1.6866647159364,-4.23334709866884,0.310721821455197,0.229914130974588
1186.66677704362,0.600396,0.603332676466028,1.68666436313967,-4.25110656910849,0.311236983402696,0.230428793320553
1187.0309751321,0.600396,0.604451963590967,1.68666403548153,-4.27164323898614,0.311945554866521,0.231136868236111
1187.35861033047,0.600396,0.605659026853561,1.68666383092951,-4.29006004972233,0.312695681246535,0.231886647478444
1187.65709864609,0.600396,0.606941704849853,1.6866637261582,-4.30678210731465,0.31347972228487,0.232670475940341
1188,0.607952,0.608650205515922,1.68666370371382,-4.3259153084777,0.31450611787115,0.23369676363219
1188.32620781175,0.607952,0.610526194349918,1.68666377540327,-4.34402929463845,0.315613051323316,0.234803639767808
1188.65778575284,0.607952,0.612698509719547,1.68666393213432,-4.36234138164928,0.316871972956572,0.236062611355392
1188.9808961745,0.607952,0.615082735307743,1.68666415420799,-4.38007647034132,0.31822807051634,0.237418882064771
1189.30886202079,0.607952,0.617777028561771,1.68666443430073,-4.39795504870971,0.319731183681946,0.238922317744042
1189.67567754539,0.607952,0.621114015534134,1.68666478983135,-4.41778917585747,0.32155293044206,0.240744628257599
1190,0.618544,0.62433604094926,1.68666511752203,-4.43516987918956,0.323271676896506,0.242464032454394
1190.33965649095,0.618544,0.627958953649662,1.68666544671111,-4.45320347545914,0.325160595385348,0.244353397109047
1190.70272582591,0.618544,0.632071136470972,1.68666575448462,-4.47227731176549,0.327253241429671,0.24644640058406
1191.01463790931,0.618544,0.635759301007018,1.68666596629436,-4.4884884904238,0.329087972381603,0.248281314886552
1191.35143580852,0.618544,0.639854253007463,1.68666613121815,-4.50580557765883,0.331083841857009,0.250277224685868
1191.70077326955,0.618544,0.644171029614658,1.68666623059294,-4.52355800045101,0.333147441965865,0.252340658419846
1192,0.646864,0.647883538253445,1.68666626258217,-4.53859325700251,0.334894415658363,0.25408733072425
1192.34512183621,0.646864,0.652140940130272,1.68666625124899,-4.55573970780915,0.336871951730048,0.256064684028794
1192.63262986991,0.646864,0.655641879836906,1.68666621387307,-4.56986608675682,0.3384820973672,0.257674690272936
1192.92013790362,0.646864,0.659083718822738,1.68666616022957,-4.58385148666964,0.340054255399376,0.25924672363803
1193.29043943597,0.646864,0.663411277632824,1.68666607868291,-4.60166099825398,0.342020383895061,0.261212718850553
1193.62506869661,0.646864,0.667208738375619,1.68666600231967,-4.6175631493129,0.343740897386281,0.262933145002636
1193.92285712605,0.646864,0.670494349719399,1.68666593792124,-4.63156582740615,0.345229442801335,0.264421645328954
1194,0.67062,0.671331189570121,1.68666592223226,-4.63517088543133,0.345608918272841,0.264801109733288
1194.38571436973,0.67062,0.675430500966013,1.68666585182298,-4.65306108619335,0.347472204965897,0.266664337137588
1194.73477774846,0.67062,0.679027178876644,1.68666580154953,-4.66906155759426,0.349116460690545,0.268308559035117
1195.03882047575,0.67062,0.682083904415096,1.68666576923789,-4.68285523760398,0.350522914077127,0.269715002178957
1195.37045658305,0.67062,0.685351099589562,1.6866657462481,-4.69775202943493,0.352036681395269,0.271228783062026
1195.67307726674,0.67062,0.688284220743441,1.68666573566681,-4.71121229583964,0.353405462047468,0.272597602726735
1196,0.689656,0.691414851356403,1.6866657336644,-4.72561254206355,0.354875654777601,0.274067864153858
1196.31911989795,0.689656,0.694444771983591,1.68666573862704,-4.73952918944429,0.356306202297457,0.275498450758506
1196.6382397959,0.689656,0.697458999679837,1.68666574770219,-4.75330847238947,0.357735533989573,0.276927815302178
1196.95431507857,0.689656,0.700436532758704,1.68666575854496,-4.76682133974506,0.359152008871249,0.278344315151582
1197.26290484844,0.689656,0.703341260835201,1.68666576930274,-4.77988478254371,0.360536638293858,0.27972896012006
1197.57149461831,0.689656,0.706247409930812,1.68666577912391,-4.79282036720442,0.361923877313389,0.281116204233313
1197.90914956233,0.689656,0.709431696102244,1.68666578805352,-4.80682767651183,0.363445248656243,0.282637566910031
1198,0.708688,0.710289494459199,1.68666579009237,-4.8105703302453,0.363855157071804,0.2830474727077
1198.33346830476,0.708688,0.713442230612657,1.68666579631969,-4.82421246606514,0.365361563035525,0.284553876940182
1198.65532863296,0.708688,0.716491545704806,1.68666580064913,-4.83723738329197,0.366818248340775,0.28601056034066
1198.98226182433,0.708688,0.719594882362586,1.68666580360587,-4.85032417859195,0.368300126874343,0.287492436623925
1199.34603377143,0.708688,0.723053855400521,1.68666580548611,-4.86471542170145,0.369950435924501,0.289142742701611
1199.66230244158,0.708688,0.726064977702497,1.68666580616071,-4.87708152999617,0.37138609065486,0.290578394368572
1200,0.72772,0.72928266852117,1.68666580614428,-4.89013561247434,0.372919492686845,0.292111790616805
1200.34773464626,0.72772,0.732597401282296,1.68666580561271,-4.90341582169824,0.374498160289795,0.293690430396643
1200.66477057033,0.72772,0.735619832896888,1.68666580513882,-4.9153804717826,0.375937218086738,0.295129447429336
1201.00457555895,0.72772,0.7388590634009,1.68666580558624,-4.92805280364419,0.377479538665341,0.296671705523337
1201.34097797289,0.72772,0.74206530630046,1.6866658084267,-4.94044374382004,0.379006059593218,0.298198142729161
1201.66037574826,0.72772,0.745109020648663,1.68666581507246,-4.95206609655557,0.380455514337663,0.299647495165857
1202,0.746756,0.748345381042056,1.68666582868297,-4.96427246779735,0.381997562287146,0.301189413843602
1202.32661428884,0.746756,0.751458343188761,1.68666585074952,-4.97586344779803,0.383481381936908,0.302673149050216
1202.65331910038,0.746756,0.754573651811897,1.68666588386869,-4.9873125998704,0.384966965603756,0.304158668870135
1203.04603149176,0.746756,0.758321716059235,1.68666593983993,-5.00088281579073,0.386755288168245,0.305946948538021
1203.36127608096,0.746756,0.761333925645778,1.68666599744528,-5.01162418895283,0.388192513578733,0.307384171936694
1203.68799424022,0.746756,0.76445944264769,1.68666606775813,-5.02261355395885,0.389683276478906,0.30887496908953
1204,0.765788,0.7674474463456,1.68666614279356,-5.03297210906395,0.391107595025696,0.310299353459559
1204.31643600986,0.765788,0.770480082370355,1.6866662236396,-5.04334199474581,0.392551355371583,0.311743160019704
1204.65855430985,0.765788,0.773759137306745,1.68666631248026,-5.0543997012883,0.394109478105348,0.313301335900514
1205.03872020978,0.765788,0.777399009579199,1.68666640833748,-5.06649989063089,0.395835106586887,0.315027026612867
1205.35056708554,0.765788,0.780377566848231,1.68666648159114,-5.07627872648512,0.39724326376817,0.316435236575929
1205.69043563688,0.765788,0.783611365341112,1.68666655320638,-5.08678611248831,0.398767441654657,0.317959472772634
1206,0.78482,0.786540837750216,1.68666660910339,-5.09622104550333,0.400144084310573,0.319336163870889
1206.31116232885,0.78482,0.789465219715922,1.68666665493595,-5.10557532590262,0.40151411822773,0.320706204564446
1206.69536106012,0.78482,0.793040821347562,1.68666669643702,-5.11694795562518,0.403183280253872,0.322375329223122
1207.0222555782,0.78482,0.796046292489636,1.68666671952657,-5.1264717967133,0.404582106066157,0.323774075790705
1207.33355279592,0.78482,0.798872184596176,1.68666673323907,-5.13541255115872,0.405894385765481,0.325086232323601
1207.72952857827,0.78482,0.802410575191662,1.68666674422406,-5.14660664280605,0.407534571971355,0.326726183503646
1208,0.803856,0.804789327363155,1.68666675192377,-5.15413948011223,0.408636943136117,0.32782835239744
1208.31080891576,0.803856,0.80748414041656,1.68666676637856,-5.16268395021976,0.409886524535844,0.329077781365617
1208.62678565995,0.803856,0.810182523172719,1.68666679234038,-5.17124965869783,0.411139250997615,0.330330384940984
1208.94276240414,0.803856,0.812841925437463,1.68666683338452,-5.17969528497849,0.4123764263428,0.331567476919178
1209.27803985114,0.803856,0.815625078889892,1.68666689548358,-5.18852727785394,0.413674471841118,0.332865486140188
1209.61946426211,0.803856,0.818423059224805,1.68666697822084,-5.19738588579689,0.414982234139048,0.334173277470536
1209.94127003981,0.803856,0.821031050480844,1.68666707189871,-5.20561190915597,0.416203296578968,0.335394439171439
1210,0.82026,0.821504230182732,1.68666709032889,-5.20710033003362,0.416425029629499,0.335616183850139
1210.29364980094,0.82026,0.823858145005439,1.68666718685059,-5.21448338435931,0.41752856533232,0.336719753185714
1210.66497257314,0.82026,0.826807410802771,1.68666731496364,-5.22367936940541,0.418910930940681,0.338102143918213
1210.98497534745,0.82026,0.829325082259499,1.68666742644349,-5.23148016063848,0.420089917065645,0.339281132448117
1211.34594698866,0.82026,0.832137382866584,1.68666754970623,-5.24014303736159,0.421404840074088,0.340596031802016
1211.6822214212,0.82026,0.834728491215722,1.68666766018324,-5.24808428349226,0.422612910921373,0.341804050255994
1212,0.83564,0.837148446394103,1.68666776018168,-5.25547583339374,0.423737544315307,0.342928608711149
1212.37823367782,0.83564,0.839987264802544,1.68666787443782,-5.26413258491992,0.425051829311057,0.344242837143032
1212.70694427605,0.83564,0.842412308776195,1.68666797067802,-5.27153344058847,0.426169147077449,0.345360112287615
1213.02205798309,0.83564,0.844695152192856,1.68666806101509,-5.2785232590877,0.427216187305773,0.346407118400669
1213.41289695903,0.83564,0.847462402941833,1.68666817102835,-5.28705323676521,0.428479487888148,0.347670387461627
1213.73895053479,0.83564,0.849710780099847,1.68666826121256,-5.29405392549132,0.429500738132617,0.348691622079013
1214,0.851016,0.851468252819559,1.68666833223843,-5.29958521403046,0.430296078562647,0.349486954460349
1214.38881111168,0.851016,0.854011371929363,1.68666843555624,-5.30770550675,0.431443329042143,0.350634163767648
1214.70803210167,0.851016,0.856030080960604,1.68666851788455,-5.31426991696842,0.432350924794516,0.351541711648087
1215.0256941067,0.851016,0.857975432212116,1.68666859776696,-5.32071358240865,0.433223167199306,0.352413891511747
1215.34505008812,0.851016,0.859866633971167,1.6866686766726,-5.3271053543367,0.43406959316129,0.353260237243556
1215.66440606954,0.851016,0.861693020046551,1.68666875527551,-5.3334135696414,0.434885393098736,0.354075936978006
1216,0.862704,0.863542731612121,1.68666883926034,-5.33995570427115,0.435709705344257,0.354900125576382
1216.33863105478,0.862704,0.865337548203231,1.68666892772867,-5.34647024711786,0.436508178849933,0.35569851057678
1216.66116873494,0.862704,0.866980822377758,1.68666901740395,-5.35259725306929,0.437237770008924,0.356428034443152
1216.97740713288,0.862704,0.868529884749756,1.68666911146293,-5.35853365442308,0.437923670881782,0.357113888824919
1217.29364553083,0.862704,0.870018012795784,1.68666921176902,-5.36440259215748,0.438581061130365,0.357771255493199
1217.62856282316,0.862704,0.871528125859772,1.68666932411672,-5.37054766116166,0.439246347114203,0.35843654586117
1218,0.87296,0.873124059783763,1.68666945402246,-5.377281782993,0.439946307865641,0.359136545558596
1218.31739128129,0.87296,0.874422205979842,1.68666956682244,-5.38297175242791,0.440513111748156,0.359703351801613
1218.66197809524,0.87296,0.87576298350488,1.68666968823637,-5.38908554580786,0.44109560655651,0.360285837518639
1218.97296902703,0.87296,0.876911295068156,1.68666979504617,-5.39454916548649,0.441591002010521,0.360781211963556
1219.28395995883,0.87296,0.878000376754666,1.68666989815655,-5.39996418163663,0.442057419732736,0.361247593997652
1219.6673907437,0.87296,0.879260327448358,1.68667001962884,-5.40657758625489,0.44259205571394,0.361782161725576
1220,0.879784,0.880277722854789,1.68667012030988,-5.41226179175912,0.443018133510158,0.362208159625914
1220.31374113492,0.879784,0.881171549342211,1.686670212315,-5.41758195032009,0.443387287147301,0.362577260201143
1220.71621571193,0.879784,0.882222030789513,1.68667032790345,-5.42435242900679,0.443813473669553,0.363003388822903
1221.04815448678,0.879784,0.883004866041491,1.6866704222226,-5.42989451124606,0.444123325744118,0.36331320347756
1221.35323877097,0.879784,0.883656078659882,1.68667050854047,-5.43495823278508,0.444374537789773,0.363564390909752
1221.76819991972,0.879784,0.884434626668297,1.68667062539532,-5.4418048844751,0.444664565360155,0.363854402720044
1222,0.885272,0.884815008950261,1.68667069013958,-5.44561145120666,0.444800234638288,0.363990072576189
1222.29694451905,0.885272,0.885244810541312,1.686670771996,-5.45047149861505,0.444946609675653,0.364136453502496
1222.60959726005,0.885272,0.885627613029694,1.68667085607853,-5.4555716323625,0.445068239515904,0.364258100438353
1222.92225000104,0.885272,0.885939313257239,1.68667093695478,-5.46065742352867,0.445156621015089,0.364346511473237
1223.29309565398,0.885272,0.886217823464712,1.68667102701257,-5.46667553025393,0.445218473305352,0.364408416802651
1223.61735284128,0.885272,0.886381251824713,1.68667109876596,-5.47192874927179,0.445235327643785,0.364425335315454
1223.93650115341,0.885272,0.886469974842275,1.68667116118846,-5.47709462455362,0.445217962074535,0.364408050853709
1224,0.886544,0.886479144126587,1.68667117247285,-5.47812218824101,0.445210432964728,0.364400532546115
1224.31749423297,0.886544,0.886482879880508,1.68667122242582,-5.48326013653321,0.445152654115183,0.364342777462997
1224.66548666834,0.886544,0.886406350933394,1.68667126386777,-5.48889468545007,0.445051266543976,0.364241377594605
1224.98875536544,0.886544,0.886259619688732,1.68667128994599,-5.4941353245305,0.444921415933356,0.364111472675135
1225.30579720793,0.886544,0.886045049658281,1.68667130537656,-5.49928431176426,0.444760834343943,0.363950790583491
1225.62283905041,0.886544,0.885761101743255,1.68667131354003,-5.50444565383225,0.44456888417638,0.363758685712656
1225.95663715676,0.886544,0.88538873540036,1.68667131879501,-5.50989649229026,0.444334780656742,0.363524351992654
1226,0.886196,0.885334970999472,1.68667131953238,-5.51060603007526,0.444302039576806,0.363491590780465
1226.21681421621,0.886196,0.885048117286497,1.68667132444982,-5.51415916507849,0.444130689865025,0.363320142418967
1226.56375305263,0.886196,0.884529197663148,1.68667133988884,-5.51986535854881,0.443832130933941,0.363021452083631
1226.88269715843,0.886196,0.88399197559103,1.68667136629419,-5.52513599611041,0.443534321448352,0.362723556647073
1227.20164126423,0.886196,0.883403014413722,1.68667140696631,-5.53043291511317,0.443216619324385,0.362405809241525
1227.53131484114,0.886196,0.88274627139928,1.68667146473464,-5.53593789945428,0.442870157873437,0.362059352082693
1227.84532492378,0.886196,0.882081242592186,1.68667153355552,-5.54121143461759,0.442525708422664,0.361714963635419
1228,0.882288,0.881741089526215,1.68667157162953,-5.54382035909203,0.442351247341023,0.361540545228227
1228.34099855011,0.882288,0.880965012100278,1.68667166248562,-5.54959937291214,0.441956044731135,0.361145398440097
1228.66206650305,0.882288,0.880204388014725,1.68667175290715,-5.55507620765463,0.441571432699955,0.360760844743372
1229.05202960687,0.882288,0.8792448118637,1.68667186318431,-5.56177655451328,0.441088333811792,0.360277824135316
1229.3969335569,0.882288,0.878364607049961,1.68667195628791,-5.56774844978652,0.440645054906623,0.359834620910068
1229.70994885402,0.882288,0.877539710037261,1.68667203373003,-5.57320670829643,0.440228735612618,0.359418375060537
1230,0.876992,0.876751791474052,1.68667209718728,-5.57829830692078,0.439829832862154,0.359019541192977
1230.38003105405,0.876992,0.875681586914483,1.68667216530784,-5.58502036911541,0.439284936234109,0.358474706100976
1230.70914572393,0.876992,0.874715563376357,1.68667220865689,-5.59089035169355,0.438790202273478,0.357980005150006
1231.03349614441,0.876992,0.873723056607546,1.68667223647476,-5.59672139407665,0.438280024274552,0.357469836699139
1231.35784656488,0.876992,0.872685747843681,1.68667224988868,-5.60260016379965,0.437745209162509,0.356935003579141
1231.68061072478,0.876992,0.871604943039657,1.68667225031117,-5.60849975343073,0.437187509082853,0.356377253123604
1232,0.871696,0.870484695913401,1.68667224033458,-5.61438861726034,0.436610882678778,0.355800547834839
1232.33433203633,0.871696,0.869256239160502,1.6866722222428,-5.62060982574059,0.435981049720169,0.355170670860799
1232.69337256639,0.871696,0.867873691464174,1.68667219823004,-5.62735853632131,0.435276310358898,0.354465897751046
1233.04954568747,0.871696,0.86643993860155,1.6866721730987,-5.63412575033964,0.434551299360897,0.353740870354957
1233.37971640904,0.871696,0.865059323698661,1.68667215066216,-5.64046589108906,0.433858514996014,0.353048089280038
1233.72058039407,0.871696,0.863586952024359,1.68667212941034,-5.64708128159462,0.433125078611582,0.352314678643409
1234,0.863316,0.862348324117017,1.68667211353082,-5.65255861092028,0.432512484245261,0.35170212045086
1234.33845768832,0.863316,0.86081489248373,1.68667209555354,-5.65926045124014,0.431759004933485,0.350948663976612
1234.65191188051,0.863316,0.859367262784082,1.68667207934421,-5.66553411343585,0.431051870003596,0.350241546572422
1234.96536607269,0.863316,0.857897939724694,1.68667206295346,-5.67187316874965,0.430338248857484,0.349527938728088
1235.31126081619,0.863316,0.856256673633371,1.68667204420708,-5.67894513286856,0.429545509124125,0.348735207795753
1235.62725095408,0.863316,0.854743647145269,1.6866720262975,-5.68547683223103,0.428817883144538,0.348007583468793
1235.94324109197,0.863316,0.853221584746869,1.6866720076915,-5.69207693058061,0.428088788700604,0.347278483526731
1236,0.853724,0.852947503144327,1.68667200429294,-5.69326972732069,0.427957799574663,0.347147493623559
1236.28379454013,0.853724,0.85157502750567,1.6866719871663,-5.69926699357544,0.427303007888795,0.346492698148855
1236.61192685035,0.853724,0.849985803406889,1.68667196738163,-5.70627044145956,0.426546598311647,0.345736281972917
1236.94005916057,0.853724,0.848396687125262,1.68667194806793,-5.71334814574704,0.425792021693586,0.344981696145133
1237.27351488455,0.853724,0.846784265550774,1.68667192941938,-5.72061666242902,0.425028235421449,0.344217897584938
1237.60697060853,0.853724,0.845176367270768,1.68667191226874,-5.72796157862502,0.424267844361321,0.343457491022876
1237.94551709646,0.853724,0.843550362260595,1.68667189692673,-5.73549649780014,0.423500107665321,0.342689735026221
1238,0.844128,0.843289404927271,1.68667189468968,-5.73671641207296,0.423377039792168,0.342566664713731
1238.2724145177,0.844128,0.841988012895648,1.68667188460767,-5.74284625959782,0.422763851892772,0.341953466797578
1238.64136995488,0.844128,0.840235516782611,1.68667187416935,-5.75122857300483,0.421939112967519,0.341128718550028
1238.99697426169,0.844128,0.838558982513268,1.68667186783963,-5.75939421000035,0.421151078600574,0.340340680942836
1239.31768869518,0.844128,0.837058681723205,1.68667186523408,-5.76683106481537,0.420446836288825,0.339636441640031
1239.63840312867,0.844128,0.835570344017111,1.68667186531309,-5.77433600890547,0.419748529765711,0.33893814483903
1240,0.834532,0.833907262434305,1.68667186804064,-5.78287859295102,0.418968245582711,0.338157880948052
1240.40958285878,0.834532,0.832042891283887,1.68667187331115,-5.79265749645186,0.418093554785047,0.337283225365922
1240.73756283124,0.834532,0.830564462337421,1.68667187800144,-5.80056598040944,0.417399171721189,0.336588881918926
1241.06602719609,0.834532,0.829096005781036,1.68667188185528,-5.80855494013746,0.416708550857004,0.335898312380323
1241.38491285861,0.834532,0.827681005549072,1.68667188349439,-5.81637630159674,0.41604230151201,0.335232125390524
1241.70379852113,0.834532,0.826275238689495,1.68667188162577,-5.82426163762677,0.415379092441696,0.33456899243087
1242,0.825656,0.824976480100391,1.68667187535798,-5.83164303790666,0.414764997668893,0.333954977469849
1242.32911093535,0.825656,0.823539721546877,1.68667186156373,-5.83990864497372,0.414084465149463,0.333274505738755
1242.65822187069,0.825656,0.82210775605514,1.68667183909134,-5.84824148909012,0.413404789435314,0.332594875475581
1243.06881006397,0.825656,0.820325180110934,1.68667179782118,-5.85873131001701,0.412556700826823,0.331746816779592
1243.40196789093,0.825656,0.818879937750147,1.68667175377366,-5.86731955619061,0.411868406948683,0.331058520504142
1243.730815062,0.825656,0.817453148173868,1.6866717022023,-5.87586399438807,0.411188635013618,0.330378718123411
1244,0.81706,0.816284654185662,1.68667165536241,-5.88290801220359,0.41063203043715,0.329822069788937
1244.37037042597,0.81706,0.814676360733139,1.68667158700241,-5.89267311541278,0.409867252711804,0.329057251257656
1244.70966173003,0.81706,0.81320369424315,1.68667152353727,-5.90169322535052,0.409168931161045,0.328358890290846
1245.01985118314,0.81706,0.811859762266202,1.68667146724685,-5.91000181371397,0.408533493159846,0.327723414999418
1245.33004063625,0.81706,0.810520425015846,1.68667141449674,-5.91836957450936,0.407902726301563,0.327092610184816
1245.66906481556,0.81706,0.809065007749904,1.68667136271229,-5.92758249469309,0.407220556025398,0.326410398417229
1246,0.808468,0.807656505108871,1.68667131960372,-5.93664284007382,0.406563535444254,0.325753339155801
1246.32538501777,0.808468,0.806287306412526,1.68667128552978,-5.94561529147709,0.405928299337177,0.325118075908607
1246.69231453491,0.808468,0.804766968403616,1.68667125782562,-5.95580841849653,0.405227214875921,0.324416972864237
1247.04801261129,0.808468,0.803322223379797,1.68667124196121,-5.96576411736774,0.404564557964077,0.323754313183226
1247.37079161075,0.808468,0.802039887707308,1.68667123643651,-5.97486060737364,0.403979240718851,0.323169009299199
1247.72700520537,0.808468,0.800659957756835,1.68667123890887,-5.98496632771856,0.403351928731917,0.322541733041126
1248,0.799876,0.799629065502347,1.68667124566663,-5.99275753427951,0.402884104918425,0.322073949691064
1248.32714803755,0.799876,0.798425050652065,1.68667125748719,-6.0021458955837,0.402338068410582,0.321527942795519
1248.64854438891,0.799876,0.79727531733467,1.68667127114309,-6.01142259298161,0.401816500601865,0.321006399866747
1248.96994074026,0.799876,0.796157186174589,1.68667128518199,-6.02075076118793,0.401308069697529,0.320497988589039
1249.30822158222,0.799876,0.79501217968152,1.6866712990087,-6.03062309625598,0.400785486829507,0.319975419338923
1249.63105907427,0.799876,0.793947076572797,1.68667131040105,-6.0400951979184,0.400297458480444,0.319487395767289
1249.95389656632,0.799876,0.792905740322572,1.68667131955982,-6.04961544892168,0.399817936631552,0.319007869041637
1250,0.79316,0.792758773605906,1.6866713206766,-6.05097887760037,0.399750037434469,0.318939969949749
1250.23051716841,0.79316,0.792029828180783,1.68667132556421,-6.05781036571972,0.399412472667092,0.318602405400942
1250.58755067093,0.79316,0.790917954398355,1.68667133097726,-6.06843791521839,0.398895290750794,0.318085222774152
1250.94458417346,0.79316,0.78982299160969,1.68667133404152,-6.07912142041135,0.398383144528696,0.317573074267319
1251.26292327747,0.79316,0.788857540889317,1.6866713350798,-6.08869368874472,0.397929099833166,0.317119025915807
1251.58126238148,0.79316,0.787899481896483,1.68667133481604,-6.09830952859948,0.397476796513219,0.316666717134537
1251.91625599576,0.79316,0.78689666407804,1.68667133347956,-6.1084752131913,0.397001798701508,0.316191711315953
1252,0.787172,0.786646556756809,1.68667133302143,-6.11102397104345,0.396883074267069,0.316072986663026
1252.37820407355,0.787172,0.78551873229553,1.68667133056368,-6.12257179749434,0.39634670931666,0.315536637844967
1252.72904040797,0.787172,0.784473655155207,1.68667132776222,-6.13333832780263,0.395848947202963,0.315038907471845
1253.05318153226,0.787172,0.7835079443276,1.68667132434833,-6.14333209028063,0.39538837931216,0.314578385682124
1253.4224506134,0.787172,0.782406721160892,1.68667131842412,-6.15477162597123,0.394862471299345,0.314052552908895
1253.7848081469,0.787172,0.781324347212885,1.6866713087345,-6.16605347205802,0.39434534379012,0.313535526267786
1254,0.78118,0.780680497886844,1.68667130017197,-6.17277987218381,0.394037482474917,0.313227733027316
1254.34734510143,0.78118,0.779639184020679,1.68667128009989,-6.18367881717298,0.393539007544512,0.312729330335375
1254.67690244494,0.78118,0.778648343515694,1.68667125222262,-6.19406739981237,0.393064466862538,0.312254840916696
1255.01388126288,0.78118,0.777631786852616,1.68667121378528,-6.20473819130447,0.392577565792191,0.311767970849308
1255.32822746176,0.78118,0.776680105382078,1.68667116884131,-6.21473643517467,0.392121648066076,0.311312058596167
1255.64257366064,0.78118,0.775725149619147,1.68667111590901,-6.2247774303257,0.391664718811816,0.310855108096437
1256,0.775188,0.774635890958055,1.68667104802502,-6.23624660471198,0.391144919067671,0.310335251750249
1256.36547353482,0.775188,0.773519810219805,1.68667097361046,-6.24803141618028,0.390614085293004,0.3098043763399
1256.69021503949,0.775188,0.772528264119466,1.68667090653993,-6.25855152191771,0.390144830580746,0.309335081794018
1257.03940687548,0.775188,0.771465238566005,1.68667083650983,-6.26991470473506,0.389644880602166,0.308835086413454
1257.4120509367,0.775188,0.770338752838764,1.68667076724067,-6.2820989685453,0.389118737251272,0.308308892354296
1257.73601649628,0.775188,0.769370239997537,1.68667071379364,-6.29273968685407,0.388670109439307,0.307860219302641
1258,0.7692,0.76859138629922,1.68667067604876,-6.30144290049335,0.388312209973435,0.307502284022351
1258.33063650429,0.7692,0.767632725829359,1.68667063722652,-6.31238417675078,0.387875104379126,0.307065146718077
1258.66127300858,0.7692,0.766697125965382,1.6866706085843,-6.32336961047058,0.387452479230088,0.306642501472255
1258.97624903372,0.7692,0.765831451970414,1.686670590987,-6.33387464693346,0.387065279471848,0.306255295918302
1259.29122505886,0.7692,0.764994448503627,1.68667058250266,-6.3444173620959,0.386694050641724,0.305884077003056
1259.63412169991,0.7692,0.764119427180098,1.6866705825936,-6.35593583010094,0.386308916759853,0.30549897514557
1260,0.763208,0.763230502326288,1.68667059136677,-6.36827154929386,0.385920448779191,0.305110565355282
1260.32345548425,0.763208,0.762484508540532,1.68667060415619,-6.37921396615001,0.385595628955358,0.30478577809466
1260.66830388489,0.763208,0.761730193880537,1.68667062034967,-6.39091635568025,0.385267297522844,0.304457476173631
1261.06594447041,0.763208,0.76091069326857,1.68667063947715,-6.40445416386871,0.384909991145105,0.304100195249261
1261.38619692354,0.763208,0.7602868994561,1.68667065361218,-6.41538962528407,0.384636456924586,0.303826673124039
1261.71807413741,0.763208,0.759671006203092,1.68667066608493,-6.42675094493529,0.384364321334991,0.303554540322377
1262,0.759312,0.759169355701705,1.68667067460421,-6.4364244083739,0.384141034051779,0.303331248041905
1262.32674663795,0.759312,0.758609212519202,1.68667068207915,-6.44766025027902,0.383889401161606,0.303079615397427
1262.71441590668,0.759312,0.757969088206844,1.68667068789024,-6.46102393865221,0.383598318135169,0.30278853112616
1263.05414319734,0.759312,0.757425263576306,1.68667069058363,-6.47276343380587,0.383348352816683,0.302538562993506
1263.37033255919,0.759312,0.756929858332398,1.68667069139063,-6.48371286473447,0.383118358454891,0.302308564255964
1263.73775784284,0.759312,0.756363299502156,1.6866706906915,-6.49646429741083,0.382852709599267,0.302042907798331
1264,0.756248,0.755962880401979,1.68667068939993,-6.50558340585673,0.382663823556013,0.301854014972553
1264.31814719223,0.756248,0.755479642976791,1.68667068728987,-6.51666656497184,0.38243481547993,0.3016250013753
1264.62304799841,0.756248,0.755017778382514,1.68667068501812,-6.52730879935363,0.382214898696914,0.301405080211244
1264.92794880459,0.756248,0.754556131636699,1.68667068275854,-6.53797111198218,0.38199461110709,0.301184789337525
1265.2771994791,0.756248,0.754026772092076,1.68667068042423,-6.55020901483263,0.381741847211486,0.300932023327907
1265.6312428734,0.756248,0.753489007051509,1.68667067850642,-6.56264179639523,0.381484704420999,0.300674880577242
1265.95343479461,0.756248,0.752998442134948,1.6866706772145,-6.57397969251706,0.381250152790643,0.300440331277636
1266,0.75318,0.752927448857444,1.68667067706278,-6.57562018226832,0.3812162363658,0.300406417534097
1266.23282602694,0.75318,0.752572141684671,1.68667067641771,-6.58382970685906,0.381046550662137,0.300236750551568
1266.57512537773,0.75318,0.752048809336019,1.68667067557115,-6.59592073522409,0.380796529845902,0.299986774778339
1266.91742472852,0.75318,0.751524455590765,1.68667067399582,-6.60803732912901,0.380545947240486,0.299736261059473
1267.22239498847,0.75318,0.751056492200648,1.68667067071594,-6.6188541409251,0.380322434836049,0.299512833042679
1267.52736524842,0.75318,0.750587746860799,1.68667066405245,-6.62969132133386,0.380098264498671,0.299288771638407
1267.87368550225,0.75318,0.750054265558804,1.68667064984048,-6.64202263673487,0.379842482320195,0.299033146656682
1268,0.750116,0.74985927981963,1.68667064224776,-6.64652684679146,0.379748862546968,0.298939585247336
1268.34178999144,0.750116,0.749330157236056,1.68667061321833,-6.6587322992495,0.379494441203687,0.298685272663969
1268.69388724634,0.750116,0.748781893920172,1.686670567906,-6.67133292597827,0.379229865391958,0.298420780024002
1269.01790402341,0.750116,0.74827350073806,1.68667051093663,-6.68295310254666,0.378984038745901,0.298174998012352
1269.35239180545,0.750116,0.747744025074167,1.68667043683091,-6.6949736197603,0.378728230194463,0.297919196797886
1269.68687958748,0.750116,0.747209563159182,1.68667034874518,-6.70701956294022,0.378470565929955,0.297661493214652
1270,0.747048,0.746705196387674,1.68667025631998,-6.71831921684134,0.37822878674055,0.297419636228196
1270.31120755168,0.747048,0.746201354137553,1.6866701585832,-6.72957219326341,0.377989580537071,0.297180376255274
1270.62241510336,0.747048,0.745697231669031,1.68667005894475,-6.74084745351812,0.377753063617146,0.296943801533528
1270.97455580937,0.747048,0.74513050415658,1.68666994842618,-6.75363245345135,0.377491343800404,0.296682011954604
1271.34519573691,0.747048,0.744544469620328,1.68666983947375,-6.76711923899582,0.377226849484568,0.296417440122417
1271.6719079637,0.747048,0.744043110067527,1.68666975327245,-6.77903250535173,0.377006381640617,0.296196901511773
1272,0.743984,0.743560514727622,1.68666967871954,-6.79101860642641,0.37680032475731,0.295990776532058
1272.39093434971,0.743984,0.743022230769696,1.68666960841871,-6.805328225573,0.376579876810752,0.295770300025934
1272.71496379511,0.743984,0.742614367113491,1.68666956653705,-6.81720989528671,0.376421110223257,0.295611546371051
1273.0589232458,0.743984,0.742227212002435,1.68666953775937,-6.8298409938782,0.376279215180522,0.295469709028211
1273.45389273022,0.743984,0.741849600522549,1.68666952158499,-6.84436571001982,0.37615317001955,0.295343796760592
1273.77333648577,0.743984,0.741601912644641,1.68666951760941,-6.85612615126779,0.376080635701978,0.295271431166929
1274,0.740916,0.741459137557821,1.6866695169881,-6.86447653853042,0.376044856780085,0.295235795603985
1274.34405931486,0.740916,0.741295481357263,1.68666951443365,-6.87715866980443,0.376014884148089,0.295205961799169
1274.68811862972,0.740916,0.74119451618202,1.68666950413197,-6.88984634786799,0.376011959292647,0.295203145393598
1275.0010663612,0.740916,0.741154159528543,1.6866694841128,-6.90138911308168,0.376030139352222,0.295221391434663
1275.31401409269,0.740916,0.741158887381711,1.68666945195871,-6.91293205371047,0.376066136053241,0.295257416499592
1275.65136804677,0.740916,0.741209323113996,1.68666940329458,-6.92537330111851,0.37612239752186,0.295313658398704
1276,0.741072,0.741304859274422,1.68666933931948,-6.93822627347381,0.376196838249816,0.295388023830963
1276.31926254472,0.741072,0.741426093351667,1.68666927171401,-6.94999108223983,0.376278108403099,0.295469250458056
1276.66511740054,0.741072,0.741589454629069,1.68666919308659,-6.96272838339247,0.376379235259189,0.295570324584096
1277.05601937923,0.741072,0.741810128644578,1.6866691027453,-6.97711351232558,0.376508817278498,0.295699839981716
1277.37179651093,0.741072,0.742014448526802,1.6866690322996,-6.98872404928948,0.376625756144581,0.295816719730327
1277.71212033637,0.741072,0.742260182281644,1.6866689621658,-7.0012258054253,0.376764896114725,0.295955791002303
1278,0.742544,0.742489274199678,1.68666890961977,-7.01179089104556,0.376893936686591,0.29608477220536
1278.3183099514,0.742544,0.742766784443777,1.68666886068503,-7.02346084328719,0.377050283997294,0.29624107347792
1278.70581079862,0.742544,0.743142623065763,1.68666881614249,-7.03764881132342,0.377262585500169,0.29645333891393
1279.04110225279,0.742544,0.743505749616657,1.68666879175034,-7.04990677936371,0.377467453041036,0.296658197413734
1279.35343953839,0.742544,0.743879400243306,1.68666878061611,-7.06130850489579,0.37767759859024,0.296868357141589
1279.73529629203,0.742544,0.744387016852821,1.68666878065598,-7.07522322618212,0.377961214677695,0.297152026062886
1280,0.744012,0.744773748033799,1.6866687878922,-7.08485137622241,0.378174863848141,0.29736573208275
1280.31143938164,0.744012,0.745266456122413,1.68666880162877,-7.09615937390984,0.37844387176819,0.297634779719486
1280.61816709963,0.744012,0.745791484991694,1.68666881829671,-7.10727343745255,0.378726800233624,0.297917742074737
1280.92489481763,0.744012,0.746354841758864,1.6866688360064,-7.11836314302603,0.379026015962263,0.29821698523617
1281.27261438092,0.744012,0.747037202403731,1.68666885532064,-7.13090345307239,0.379382778389105,0.298573769102908
1281.62088793506,0.744012,0.747763222201134,1.68666887227431,-7.14342820994568,0.379756776249866,0.298947775804326
1281.94262426423,0.744012,0.748467495169998,1.68666888499341,-7.1549653710268,0.380114601697096,0.299305595803202
1282,0.748036,0.748596142047734,1.68666888694151,-7.15701934812971,0.380179459718811,0.299370453614796
1282.28687867885,0.748036,0.749251797952422,1.68666889525937,-7.1672731211068,0.38050789641001,0.299698891194448
1282.60941517458,0.748036,0.750010795625818,1.6866689019301,-7.17876864783098,0.380884381915148,0.300075376257925
1282.93195167032,0.748036,0.750788729744773,1.68666890602541,-7.190228642538,0.381266550203013,0.300457542228262
1283.25194653065,0.748036,0.751575140070953,1.68666890786315,-7.2015625089745,0.381649377896458,0.300840365387296
1283.57194139099,0.748036,0.752372316594957,1.68666890785427,-7.21286017430003,0.382034746092422,0.30122572642106
1283.90849276807,0.748036,0.753218674291647,1.6866689063152,-7.22470291467187,0.382441564892118,0.30163253438823
1284,0.753068,0.753449766823628,1.68666890569483,-7.22791588167038,0.382552254875909,0.301743220834786
1284.35894750996,0.753068,0.754358708927037,1.68666890275706,-7.24048996209601,0.382986360377851,0.30217730997882
1284.70246645627,0.753068,0.755230460854469,1.68666889972535,-7.25247999542586,0.383401662389248,0.302592591926062
1285.02694382653,0.753068,0.756054075758149,1.68666889732187,-7.26376622927573,0.383793410209712,0.302984316340043
1285.42175437326,0.753068,0.757055272203267,1.68666889596034,-7.27744753338237,0.384269041314056,0.303459912428993
1285.75617775923,0.753068,0.757902093286834,1.68666889702341,-7.28899224053799,0.384671582095712,0.303862417318802
1286,0.758096,0.758518777392953,1.68666889957464,-7.29738386807677,0.38496489248893,0.304155699374307
1286.35465131783,0.758096,0.759414937284871,1.68666890669233,-7.30955166648531,0.385391221907487,0.30458200029595
1286.6795431926,0.758096,0.760235430112067,1.68666891733426,-7.32065870133127,0.385782049695344,0.304972808859787
1287.01113972308,0.758096,0.761072897570512,1.68666893253591,-7.33195576418108,0.386181435819977,0.305372183714384
1287.32662456821,0.758096,0.761870146698186,1.68666895097884,-7.34266715498078,0.386561635441503,0.305752382002487
1287.64210941335,0.758096,0.762668168087012,1.68666897289761,-7.3533426691114,0.386942276316281,0.306133032341118
1288,0.763128,0.763574530646762,1.68666900106143,-7.36540965289841,0.387374528664956,0.306565308487098
1288.35419244021,0.763128,0.764472410205245,1.68666903097792,-7.37730640486039,0.387801884433528,0.306992681374941
1288.67549782045,0.763128,0.765287057520977,1.68666905854036,-7.38805934368105,0.388188814438425,0.307379627921791
1289.03576817868,0.763128,0.7661994908307,1.68666908856866,-7.40007201335613,0.388621173603135,0.307812006571987
1289.3892974458,0.763128,0.767092231392014,1.68666911593234,-7.4118145126618,0.389042463975713,0.308233316732916
1289.70922581879,0.763128,0.767896270097935,1.68666913803392,-7.42240237752438,0.38942047832283,0.308611349236408
1290,0.76816,0.768622469869875,1.68666915538157,-7.4319938076028,0.389760796322914,0.308951683175275
1290.37436532196,0.76816,0.769548878999151,1.68666917327177,-7.44429864166662,0.390192886048653,0.309383787201911
1290.70251051631,0.76816,0.770350920441664,1.68666918449928,-7.45504408739631,0.390565238586658,0.309756147223278
1291.10928140179,0.76816,0.77132927655091,1.68666919256702,-7.46831288637651,0.391017741063249,0.310208650667551
1291.43738677352,0.76816,0.772103625223824,1.68666919463352,-7.47897494634028,0.391374326921153,0.310565229101134
1291.75157499899,0.76816,0.772831394520953,1.68666919338948,-7.48915137411921,0.391708669917514,0.310899556764746
1292,0.773192,0.773396771954985,1.6866691906109,-7.49717505566603,0.391968279680659,0.311159149787069
1292.36373084296,0.773192,0.774208123786745,1.68666918461504,-7.5088874427841,0.392340590223715,0.311531445587248
1292.71198184833,0.773192,0.774966784729648,1.68666917779038,-7.52006269077019,0.392688885045659,0.311879728520344
1293.02253382542,0.773192,0.775628953804213,1.6866691715738,-7.52999697723968,0.392993727574263,0.312184562787378
1293.33308580252,0.773192,0.776278501612258,1.68666916574938,-7.53990241246574,0.393293496451962,0.31248432613183
1293.67906621474,0.773192,0.776988684740955,1.68666916013397,-7.55090452552597,0.393622159420022,0.312812986845499
1294,0.777364,0.777636287740546,1.68666915595942,-7.56107926499617,0.393923240246299,0.313114069276233
1294.3179365175,0.777364,0.778268788099982,1.68666915283972,-7.57113009172417,0.394218466677886,0.313409295272029
1294.70885693528,0.777364,0.779036335859381,1.68666915029509,-7.58344923322205,0.394577984855072,0.313768813653282
1295.03640307307,0.777364,0.77967265771039,1.68666914914629,-7.59373857337939,0.394877497834124,0.314068327590107
1295.35183959419,0.777364,0.780281068704899,1.68666914876865,-7.60361957506386,0.395164870574632,0.314355702076562
1295.73718063661,0.777364,0.781020223341885,1.68666914909048,-7.61565334602554,0.395514815681731,0.314705650618606
1296,0.781192,0.781522678748138,1.68666914967744,-7.62383766739273,0.39575342110379,0.314944255837678
1296.31616127172,0.781192,0.782126096759547,1.68666915065368,-7.63365816997923,0.396040567210829,0.315231370353645
1296.61622704154,0.781192,0.782698328438493,1.68666915202289,-7.64295357427784,0.396313052617161,0.315503804145066
1296.91629281135,0.781192,0.783270560304381,1.68666915451799,-7.65222450006732,0.396585939665314,0.31577661549406
1297.27452457846,0.781192,0.783954266684382,1.68666916072114,-7.66326046689652,0.396912778583111,0.316103328021114
1297.60990539073,0.781192,0.784595495150788,1.68666917232787,-7.6735607707358,0.397219749668845,0.316410140310203
1297.92790070885,0.781192,0.785205156654427,1.68666919165768,-7.68329873930064,0.397512342852677,0.316702541963002
1298,0.78502,0.78534369254182,1.68666919753386,-7.68550278270216,0.397578992085992,0.316769152934005
1298.36049645573,0.78502,0.786038663940261,1.68666923749724,-7.69650154993416,0.397914060668942,0.317104078009939
1298.71449340025,0.78502,0.786725983751287,1.68666929686323,-7.7072670375455,0.398246144142599,0.317436058848785
1299.03721096503,0.78502,0.787358056454005,1.6866693701343,-7.71705083100429,0.398552073291714,0.317741935268286
1299.37117760881,0.78502,0.7880185485463,1.68666946499767,-7.72714479979639,0.398871811597778,0.318061668464352
1299.72727534813,0.78502,0.788730131221289,1.68666958510094,-7.73787275315525,0.399214815927682,0.318404733183023
1300,0.788852,0.789279573895587,1.6866696873858,-7.74606442076573,0.399477973575315,0.318667979828887
1300.33379919103,0.788852,0.789955382971433,1.68666981978637,-7.75606143153154,0.399798944182954,0.318989024317353
1300.6664007296,0.788852,0.790628883617028,1.68666995387226,-7.76599069610333,0.400114327531639,0.319304486686808
1300.99264861672,0.788852,0.791284670618295,1.68667008218614,-7.77569958854283,0.400416128678446,0.319606369893135
1301.29410428313,0.788852,0.79188111417191,1.68667019395914,-7.784644084028,0.400685508112971,0.319875828324565
1301.59555994953,0.788852,0.792462781869158,1.6866702960293,-7.7935636572628,0.400942301367966,0.320132702634718
1301.94426746658,0.788852,0.793109180175879,1.68667039858176,-7.80385140642584,0.401219208185408,0.3204097042339
1302,0.79268,0.793209234231506,1.68667041321569,-7.80549278945789,0.401261181773754,0.320451690509974
1302.27866266711,0.79268,0.793693417060292,1.68667047842745,-7.81368837517648,0.401460449842222,0.320651011813283
1302.60781763117,0.79268,0.794225218263954,1.6866705374287,-7.82334591280981,0.401670270980929,0.320860875802245
1303.00091913553,0.79268,0.794791724240291,1.68667058159933,-7.83485012694376,0.401879639331612,0.321070259883606
1303.3366337601,0.79268,0.795206615980965,1.68667059751706,-7.84465279718077,0.402020081978449,0.32121067837669
1303.65631099839,0.79268,0.795535722699229,1.68667059604123,-7.85397143426032,0.402119058392123,0.321309593058418
1304,0.796508,0.795812619844668,1.68667057984411,-7.86397643235984,0.402187144141981,0.321377571806373
1304.34735231288,0.796508,0.796008788543962,1.68667055312111,-7.87407770682908,0.402217069180024,0.321407425054732
1304.66630722659,0.796508,0.796115219851305,1.68667052406508,-7.88334746524712,0.402212044842863,0.32140234105311
1305.06496234679,0.796508,0.796153322461431,1.68667048714654,-7.8949306450519,0.402165862187016,0.321356095133515
1305.39642065045,0.796508,0.796110714844822,1.68667045947722,-7.90456265118654,0.402098347922213,0.32128854068853
1305.7064210812,0.796508,0.796016146261847,1.68667043814915,-7.91357488846675,0.402014747268888,0.321204915339405
1306,0.79626,0.795883624766034,1.686670423016,-7.92211503173501,0.40192008289202,0.321110239205276
1306.35308651209,0.79626,0.795676958977566,1.6866704118853,-7.93239528128904,0.401790604352051,0.320980743045946
1306.68360898024,0.79626,0.795444892175203,1.68667040847621,-7.94202937055757,0.401657537705766,0.320847666566243
1306.99225370183,0.79626,0.795201503864684,1.68667041114583,-7.95103651242306,0.40152550486236,0.320715631698064
1307.30089842342,0.79626,0.794938428725757,1.68667041897337,-7.96005497883015,0.401388651733443,0.320578784803324
1307.64362681109,0.79626,0.794629755744132,1.68667043282991,-7.97008344257703,0.401233472202231,0.320423623596148
1308,0.794384,0.79429686361678,1.68667045162316,-7.98052752240245,0.401069983567754,0.320260166488832
1308.32080298809,0.794384,0.793991342776072,1.68667047085778,-7.98994378301098,0.400922348785972,0.320112551377052
1308.67871691221,0.794384,0.7936474814232,1.68667049316058,-8.0004658931799,0.400757924036538,0.319948146776632
1309.02465118302,0.794384,0.793314170460397,1.68667051411159,-8.01065250226225,0.400598856634148,0.319789096317828
1309.34544549489,0.794384,0.793004985448101,1.68667053200457,-8.02011351167232,0.400451170405287,0.319641422819308
1309.70618599524,0.794384,0.792657059327149,1.68667054952436,-8.03076954655657,0.400284545439379,0.319474807727998
1310,0.792508,0.79237287784385,1.68667056136519,-8.03946188193294,0.400147469670989,0.319337736278017
1310.32397374562,0.792508,0.792057691333427,1.68667057171066,-8.04906036797565,0.399994420428328,0.319184692159218
1310.63770157197,0.792508,0.791749507256457,1.68667057900579,-8.05836931093578,0.399844024864749,0.31903429931692
1310.95142939832,0.792508,0.791437194173144,1.68667058371172,-8.06769221707095,0.399690582155294,0.318880856609504
1311.29063469158,0.792508,0.791093505564518,1.68667058610793,-8.07778819977367,0.399520664255387,0.318710935012846
1311.68626112713,0.792508,0.790683000983744,1.68667058586186,-8.08958491888562,0.399317217508255,0.318507478111287
1312,0.790632,0.790349003522822,1.68667058385185,-8.09895673820127,0.399151339561259,0.318341587872135
1312.33457541302,0.790632,0.78998392846951,1.68667058056053,-8.10896778113876,0.398969955124534,0.318160195077345
1312.64439741232,0.790632,0.78963751528171,1.68667057698386,-8.1182540089105,0.398798441344893,0.317988674751006
1312.95421941161,0.790632,0.789283242099466,1.68667057331274,-8.12755582165257,0.398623553567856,0.317813781858806
1313.32554209925,0.790632,0.788848886174676,1.68667056921345,-8.13872506064567,0.398409759365659,0.317599983862387
1313.6643136889,0.790632,0.788444178389433,1.68667056603644,-8.14893555507078,0.398211734421813,0.317401958180046
1314,0.788272,0.788036219570101,1.68667056354874,-8.15907258782469,0.398013031116581,0.317203254180729
1314.39776195655,0.788272,0.7875453083004,1.68667056149466,-8.17110972959588,0.397774824901652,0.316965011617391
1314.7365726305,0.788272,0.787121964897342,1.68667056089774,-8.18138502100934,0.397570685883265,0.316760818480229
1315.04248153592,0.788272,0.786736600562355,1.68667056213069,-8.19068014214804,0.397385645358674,0.316575707887145
1315.40870633307,0.788272,0.786272575543452,1.68667056758669,-8.20183015067006,0.397163666412779,0.316353614762617
1315.76078372506,0.788272,0.785825096926349,1.68667057949347,-8.21257229680741,0.396951096557923,0.316140899712404
1316,0.785724,0.785521068327485,1.68667059300905,-8.21988375659865,0.396807422543353,0.315997117479247
1316.36889521698,0.785724,0.785053599241008,1.68667062556083,-8.23117897818161,0.396587278497653,0.31577691119697
1316.69431405505,0.785724,0.784643986461377,1.68667066801567,-8.24116326116151,0.396395417257124,0.315585054727013
1316.99993829308,0.785724,0.784262733661664,1.68667071947589,-8.25055737203187,0.396217294182983,0.315406996558416
1317.31730458046,0.785724,0.783870974140747,1.68667078262337,-8.26032981261516,0.396033704266363,0.315223546094371
1317.63467086784,0.785724,0.783483346744564,1.68667085149899,-8.27011983166631,0.395850921701351,0.315040987458169
1318,0.783172,0.783040817604151,1.6866709297109,-8.28141100992594,0.395639594917698,0.314830006314632
1318.33553228132,0.783172,0.782634821466014,1.68667099039667,-8.29180162559411,0.395441667695817,0.314632187101579
1318.65025887697,0.783172,0.782250238745977,1.68667103003412,-8.30156583846672,0.395250264954682,0.314440775903459
1319.01088260157,0.783172,0.781798977490422,1.68667105161793,-8.31277576037647,0.395021415158323,0.314211760586415
1319.34446775227,0.783172,0.781365447034053,1.68667105154005,-8.32316660770734,0.394797971078341,0.313987988833193
1319.65986777549,0.783172,0.780936557541588,1.68667104104747,-8.33301078499638,0.39457544941758,0.313764977568716
1320,0.78062,0.780449733971556,1.68667103158749,-8.34364951886402,0.394323733610741,0.313512558881885
1320.3287572797,0.78062,0.779953875983308,1.68667104194376,-8.35395588504639,0.394069354647999,0.313257757081335
1320.66623637882,0.78062,0.779420295967484,1.68667109028879,-8.36456075841164,0.393799174862245,0.312987256114459
1320.96741543409,0.78062,0.778925908906358,1.68667117518094,-8.37404724260297,0.393552567574662,0.312740480016093
1321.26859448936,0.78062,0.778417765242341,1.68667130317301,-8.38355537967684,0.393302029138989,0.312489905524602
1321.61703746276,0.78062,0.777817143509405,1.68667150336711,-8.39458325459663,0.393008450387767,0.312196480753913
1322,0.778072,0.777146041588429,1.6866717768016,-8.40673845690889,0.39268180351907,0.311870252554027
1322.30781950361,0.778072,0.77660003124454,1.68667202213359,-8.41653544514461,0.392414748884606,0.311603443620781
1322.65337148957,0.778072,0.775978928725549,1.68667230569222,-8.42756228160734,0.392106888282208,0.311295873279058
1323.02962044884,0.778072,0.775287356260559,1.68667260373478,-8.43960428609006,0.391756780610331,0.310946096038566
1323.33477776057,0.778072,0.774707580127491,1.68667282363572,-8.44939914822899,0.391455304687366,0.310644895965321
1323.69276900416,0.778072,0.773993990623936,1.68667304338139,-8.46092364561289,0.391072992824451,0.310262911967153
1324,0.7723,0.773340410040576,1.68667319027031,-8.47084502858809,0.390712522307037,0.309902712401283
1324.30091692086,0.7723,0.772649952466073,1.68667329063722,-8.48059249357928,0.3903226734984,0.309513039332522
1324.69717861862,0.7723,0.771640259465512,1.68667335163748,-8.49347834092537,0.389741197706928,0.308931683820241
1325.01983719887,0.7723,0.770711795320121,1.68667334144672,-8.50401760977811,0.389201872017873,0.308392341908692
1325.31850885711,0.7723,0.769750670149074,1.68667328774157,-8.5138155896834,0.388644377025825,0.307834722334582
1325.63277410916,0.7723,0.768620499824841,1.68667319229726,-8.52417404661264,0.387994392299017,0.30718447384428
1325.94703936121,0.7723,0.76735897013518,1.68667306746207,-8.53458828754095,0.387280414354726,0.306470075355194
1326,0.770308,0.767133058952417,1.6866730444862,-8.53634922821475,0.387154008123483,0.306343617371083
1326.26480319397,0.770308,0.765945796843761,1.6866729256574,-8.54518118301734,0.386496774656323,0.305686165525771
1326.57920142205,0.770308,0.764414330391449,1.68667278488015,-8.55572979815214,0.385666272916883,0.304855446119756
1326.89359965013,0.770308,0.762759524368158,1.68667265559108,-8.56635145768502,0.384789341559105,0.303978352731135
1327.27433439067,0.770308,0.760610813824153,1.68667252631247,-8.57931900285377,0.383678751559261,0.302867658964416
1327.59999276829,0.770308,0.758669300524443,1.68667244535447,-8.59050689291214,0.38269809464902,0.301887011427463
1327.92179334114,0.770308,0.756679161473782,1.68667239337306,-8.60165307920184,0.381711685861797,0.300900718805597
1328,0.757288,0.756187132427849,1.68667238470705,-8.60437585812245,0.381470403537765,0.300659459600917
1328.38518719938,0.757288,0.753730021537072,1.68667236132679,-8.61786707334595,0.380278753973372,0.299467836983923
1328.74994630544,0.757288,0.751372026400764,1.68667236344808,-8.63076799008476,0.37915232329271,0.298341402603036
1329.05184766961,0.757288,0.749414482498408,1.68667237911892,-8.64153837459825,0.378227793009236,0.297416843992748
1329.40143867995,0.757288,0.747156663284433,1.68667241012004,-8.65411469315971,0.377171033198897,0.296360018062584
1329.69277005646,0.757288,0.745292041824885,1.68667244529548,-8.66468026097145,0.376303936395242,0.295492834812396
1330,0.743864,0.743349571499872,1.68667249135138,-8.67590526403726,0.375404483767941,0.294593265045931
1330.3794954129,0.743864,0.740990957308912,1.68667256190566,-8.68988621631746,0.374315371049157,0.293504063982409
1330.70802141181,0.743864,0.738988506457417,1.68667263609388,-8.70209081077461,0.37339069417636,0.292579331171607
1331.01370173771,0.743864,0.737158091304858,1.68667271603482,-8.7135296828753,0.372543896273283,0.291732502109472
1331.40799529139,0.743864,0.734840388717233,1.68667283337471,-8.7284006115433,0.371467743624008,0.290656345008566
1331.72977116901,0.743864,0.732980227720346,1.68667293889872,-8.74063186902958,0.37059897897574,0.289787611985825
1332,0.732364,0.731435431823421,1.68667303222653,-8.75096910905797,0.369873400454884,0.289062082993049
1332.31308645704,0.732364,0.729660123471463,1.68667314291086,-8.76301980543865,0.369034625084708,0.288223351825553
1332.62617291407,0.732364,0.727894146588669,1.68667325315378,-8.77514951062358,0.368194266207095,0.287383043828973
1332.9631145871,0.732364,0.725996092818487,1.68667336775796,-8.78829153159316,0.367283901744647,0.286472741618643
1333.30809555075,0.732364,0.724046182948991,1.68667347719145,-8.80184201051916,0.366341254614301,0.285530166153358
1333.6229831457,0.732364,0.722252161949875,1.6866735672653,-8.8142948743934,0.36546725656325,0.28465624026931
1334,0.720864,0.720075234683137,1.68667365953878,-8.82931207696265,0.364398302058287,0.283587376963259
1334.32174798633,0.720864,0.718183194254844,1.6866737225225,-8.84222189532605,0.363462946155387,0.28265207379895
1334.63877289259,0.720864,0.716279926437663,1.68667376892292,-8.85502872854591,0.362516965238161,0.281706126931269
1335.00519223312,0.720864,0.714022607602771,1.68667380266688,-8.8699405943451,0.36138977622346,0.280578949692958
1335.32127358723,0.720864,0.712018876434958,1.68667381527434,-8.88290096078169,0.360386543124915,0.279575697884013
1335.64084916904,0.720864,0.709934468374495,1.68667381409195,-8.89609870886987,0.359341884975046,0.278530988366682
1336,0.709364,0.707517414308619,1.68667379921226,-8.91104718763204,0.358131104758126,0.277320112711177
1336.31011015081,0.709364,0.705365331629969,1.68667377845597,-8.9240565832709,0.357055581605762,0.276244537399679
1336.63251672682,0.709364,0.703064579272944,1.68667375287844,-8.9376850637387,0.355909658810283,0.275098567785538
1336.92982968575,0.709364,0.70088783908464,1.68667372834133,-8.95034849605708,0.35482963114607,0.27401850530844
1337.22714264467,0.709364,0.698661524705266,1.68667370486014,-8.96310590126421,0.353729766673966,0.272918615863726
1337.57872946013,0.709364,0.695970426432811,1.68667368031638,-8.97831605288966,0.352407017467757,0.271595852573023
1337.91122346718,0.709364,0.693373949869251,1.68667366145306,-8.99282618397477,0.351137178164643,0.270326018534316
1338,0.694248,0.692673137366446,1.68667365719241,-8.99672140954353,0.350795466214399,0.269984308432131
1338.33876901257,0.694248,0.689973209512059,1.68667364386505,-9.01166773277811,0.349483114240544,0.268671955361222
1338.6774877705,0.694248,0.687238691813651,1.68667363488559,-9.02674341034782,0.348160056919677,0.267348899323264
1339.05695331687,0.694248,0.684142581163177,1.68667362940585,-9.04379061703035,0.346668225812257,0.26585707320508
1339.36487368496,0.694248,0.68161113915266,1.68667362799592,-9.05774740313596,0.345452948718592,0.264641803501448
1339.69264634165,0.694248,0.678903223258654,1.68667362889824,-9.07272648355164,0.344156724066726,0.263345590607421
1340,0.677688,0.676355720168004,1.68667363141815,-9.08688757085494,0.342939826002617,0.262128712313912
1340.31137019215,0.677688,0.673770128432423,1.68667363495254,-9.10134761682902,0.34170673347163,0.260895686727991
1340.66949285149,0.677688,0.670793569593602,1.68667363871244,-9.11812077604378,0.340288972205546,0.259478048098758
1340.99892203901,0.677688,0.668054966051161,1.6866736392719,-9.13368416959848,0.338985056553112,0.25817429485207
1341.31167078155,0.677688,0.665455476267218,1.6866736338652,-9.14857846327764,0.337747230036059,0.25693667270093
1341.69339448829,0.677688,0.66228328330565,1.68667361338636,-9.16691460435315,0.336235870376655,0.255425637750809
1342,0.661124,0.65973493818802,1.68667358006599,-9.18176744192118,0.335020117260417,0.254210198549202
1342.31144253992,0.661124,0.657144491300363,1.68667352463387,-9.19696870498338,0.333782539234833,0.252972875122113
1342.62422119988,0.661124,0.654538972295331,1.68667344160318,-9.21235109667231,0.332536130751968,0.251726699958213
1342.93699985984,0.661124,0.651927216198213,1.68667332728691,-9.22784990620391,0.331285119410557,0.250475892809402
1343.27201710733,0.661124,0.649120494428637,1.68667316778578,-9.24458020301843,0.329939555111624,0.249130506405409
1343.63079860181,0.661124,0.646102132870688,1.68667295417926,-9.2626463745204,0.328492904348297,0.247683988011873
1343.94596696797,0.661124,0.643439655270606,1.6866727319583,-9.27864417226029,0.327218554746686,0.246409694440807
1344,0.644564,0.642982234975456,1.68667269086246,-9.28139888992882,0.326999884375438,0.246191032407819
1344.27016516017,0.644564,0.640691643784309,1.68667247359211,-9.29522537286451,0.325906590093366,0.245097766786356
1344.58789773285,0.644564,0.637992868192291,1.68667219638221,-9.31159917268912,0.324623510847396,0.243814680996696
1344.90563030552,0.644564,0.635294279514836,1.68667190162399,-9.32809499665827,0.32334760991536,0.24253872367194
1345.21617458819,0.644564,0.632664462536815,1.68667160330745,-9.34433519174568,0.322112706153958,0.241303709882844
1345.52671887085,0.644564,0.630051738782288,1.68667130227816,-9.36069086683758,0.320896308714746,0.240087141176686
1345.85921842009,0.644564,0.627286275066107,1.68667098619294,-9.37832947635349,0.319622685081047,0.238813258056087
1346,0.628,0.626129196666015,1.68667085686635,-9.38583667055361,0.319094654485491,0.238285108730768
1346.33771904787,0.628,0.623398098214265,1.68667056432144,-9.40393830595414,0.317861213354388,0.237051468836088
1346.6992223325,0.628,0.620564290165907,1.6866702883167,-9.42345623762663,0.316603544557482,0.235793625821692
1347.01073575023,0.628,0.61821759124513,1.68667008821579,-9.44038809460956,0.315581496928531,0.234771470120595
1347.39251805673,0.628,0.615489480116215,1.68666989570953,-9.4612747430469,0.314418405239238,0.233608314110556
1347.73594648392,0.628,0.613198757627781,1.68666977311402,-9.48018276489566,0.313465581765349,0.232655512414595
1348,0.61144,0.61155574683366,1.68666970986472,-9.4947923385084,0.312796981642286,0.231986977489335
1348.37793758279,0.61144,0.609398550081389,1.68666966071737,-9.51580241461567,0.311940372674055,0.231130413782574
1348.70198801451,0.61144,0.607740966231669,1.6866696511141,-9.53390148036683,0.311301198004441,0.230491288917017
1349.01092616479,0.61144,0.6063305405974,1.6866696643463,-9.55122122268509,0.310772771988719,0.229962921728537
1349.32402264503,0.61144,0.605071036500377,1.68666969495848,-9.56883100342539,0.310315193717946,0.229505416093626
1349.63711912527,0.61144,0.603979975775713,1.68666973792135,-9.58649065414976,0.309932407673904,0.229122717453397
1349.96465168572,0.61144,0.603012570274833,1.68666979077524,-9.6050100689348,0.30960627658744,0.228796695373357
1350,0.601888,0.602918413129722,1.6866697967368,-9.6070111962398,0.309575321140606,0.228765748003712
1350.17674157141,0.601888,0.602476456360208,1.68666982678072,-9.61702327822641,0.309432169038794,0.228622639557822
1350.51446713307,0.601888,0.601759321571016,1.68666988311349,-9.63618142448768,0.309208818955585,0.228399361277603
1350.82631729455,0.601888,0.601233344729168,1.68666993070327,-9.65389744029627,0.309054325119339,0.228244917212686
1351.13816745602,0.601888,0.600822951280691,1.68666997143213,-9.67163276690188,0.308941446563252,0.22813206881541
1351.48865177733,0.601888,0.600480111909767,1.6866700071624,-9.69158271222775,0.308854852379103,0.228045480031851
1351.84112043358,0.601888,0.600239765641622,1.68667003177352,-9.71165901445678,0.308801478410066,0.227992074791832
1352,0.600004,0.600159759532892,1.68667003934806,-9.72071183895602,0.308786078657904,0.227976653336706
1352.33643144012,0.600004,0.600037443552505,1.68667004923473,-9.73988597564531,0.308766746772142,0.227957301590547
1352.65609437682,0.600004,0.599968644104193,1.68667005238543,-9.75810827578644,0.308761021379054,0.227951558266955
1353.02127829216,0.600004,0.59993113459558,1.68667005056182,-9.77892790883034,0.308764294731874,0.22795481255633
1353.35810562918,0.600004,0.599923132796251,1.68667004541084,-9.79813174423432,0.308772265003504,0.22796276698099
1353.6778377494,0.600004,0.599930261582916,1.68667003869111,-9.81636083971471,0.308781622043723,0.227972110965479
1354,0.600004,0.599945364279375,1.68667003108587,-9.83472796119697,0.308791162304195,0.227981640329911
1354.34182449777,0.600004,0.599964675184889,1.68667002294304,-9.85421525779814,0.30879989371465,0.227990361327125
1354.6658553207,0.600004,0.599982570988743,1.68667001576737,-9.87268733811518,0.308806330795816,0.227996790842817
1354.98169103277,0.600004,0.599997632791982,1.68667000969487,-9.89069156038346,0.308810909569963,0.228001364934679
1355.29752674483,0.600004,0.600009415066278,1.68667000477974,-9.90869523528111,0.308813734484679,0.228004188400539
1355.63031254101,0.600004,0.600018074121295,1.68667000096149,-9.92766468687219,0.3088151180825,0.22800557466914
1356,0.600008,0.600023614255946,1.68666999828175,-9.94873728155974,0.308815441168982,0.228005905796831
1356.31686473994,0.600008,0.600025606079034,1.68666999705959,-9.96679878461292,0.308814887574738,0.228005355795424
1356.65159852677,0.600008,0.600025656829699,1.68666999653771,-9.98587880333279,0.308813745133476,0.228004216654971
1356.96246406646,0.600008,0.600024391667132,1.68666999652772,-10.0035983577507,0.308812614000957,0.228003088032654
1357.27332960615,0.600008,0.600022362735537,1.68666999679303,-10.0213179870209,0.308811448243185,0.228001924136712
1357.63693512605,0.600008,0.600019584331967,1.68666999727086,-10.0420439632102,0.308810106557091,0.228000583632859
1358,0.600012,0.600016886623028,1.6866699977869,-10.0627392576355,0.308809207145964,0.227999684281981
1358.31527343027,0.600012,0.600014902429812,1.68666999820295,-10.0807104562891,0.308808694364769,0.227999171972015
1358.67298588683,0.600012,0.600013235899422,1.68666999860589,-10.1011008426538,0.308808293787254,0.227998771764372
1359.02708708031,0.600012,0.600012252498334,1.68666999891257,-10.1212854388125,0.308808329586019,0.227998807714295
1359.33835019986,0.600012,0.600011900773639,1.68666999909956,-10.1390281866594,0.308808517503161,0.227998995548854
1359.69806388654,0.600012,0.600011988561615,1.68666999922282,-10.1595327333408,0.308808736770246,0.22799921441918
1360,0.600016,0.600012367461153,1.68666999926065,-10.1767438083963,0.308809113138028,0.227999590224671
1360.31031272122,0.600016,0.600012949144462,1.68666999925515,-10.1944323475988,0.308809539911078,0.228000016680987
1360.63351508492,0.600016,0.600013678245848,1.68666999922223,-10.2128555929375,0.308809849603744,0.228000326107533
1360.95671744862,0.600016,0.600014466545824,1.68666999917896,-10.2312788051596,0.3088102359035,0.228000712220533
1361.2805428602,0.600016,0.60001526719053,1.68666999913813,-10.2497374974907,0.308810676124835,0.228001152350955
1361.59308593373,0.600016,0.600016019994495,1.68666999910875,-10.2675530377728,0.308810941375972,0.228001417623215
1361.90562900726,0.600016,0.600016736079124,1.68666999909228,-10.2853685468267,0.308811215039644,0.228001691433863
1362,0.600016,0.600016943753401,1.68666999908977,-10.2907478551828,0.308811324297096,0.228001800733424
1362.47185496369,0.600016,0.600017920470189,1.68666999908981,-10.3176443565728,0.308811806391374,0.228002282862091
1362.86287665814,0.600016,0.600018658787658,1.68666999910009,-10.3399331802098,0.308812010739667,0.228002487178191
1363.21290880932,0.600016,0.6000192788164,1.68666999911416,-10.3598855086836,0.308812397460942,0.2280028738139
1363.5082737092,0.600016,0.600019783861547,1.68666999912955,-10.3767217011598,0.308812645179283,0.228003121411213
1363.83085560958,0.600016,0.60002032898727,1.68666999915154,-10.3951092725363,0.308812799002897,0.228003275043944
1364,0.60002,0.600020616160334,1.68666999916621,-10.4047507052846,0.308812952728296,0.228003428661899
1364.30920443366,0.60002,0.600021149680741,1.68666999920102,-10.4223757112936,0.308813329225487,0.228003805075596
1364.66575589723,0.60002,0.600021786107732,1.68666999925699,-10.4426995185686,0.308813596280368,0.2280040721071
1364.96979414478,0.60002,0.600022351323574,1.6866699993189,-10.460029990988,0.308813823938734,0.228004299818606
1365.31787450417,0.60002,0.60002302567918,1.68666999940365,-10.479870878219,0.308814279076596,0.22800475511461
1365.63546487563,0.60002,0.600023664984488,1.68666999948922,-10.4979737766329,0.308814566379478,0.228005042666773
1365.94111026784,0.60002,0.600024298229311,1.68666999957237,-10.5153957732337,0.308814791591151,0.228005268226957
1366,0.600024,0.60002442183055,1.6866699995878,-10.5187525254752,0.308814855707853,0.228005332364824
1366.29444866079,0.600024,0.600025044920997,1.68666999965865,-10.5355362723102,0.308815248773915,0.228005725336269
1366.62627881545,0.600024,0.600025750880661,1.68666999972239,-10.5544507528601,0.308815575850774,0.228006052023019
1366.94299410211,0.600024,0.600026419259463,1.68666999977,-10.5725036463654,0.308815788389665,0.228006263864222
1367.23915952889,0.600024,0.60002703183849,1.68666999981332,-10.5893851660654,0.308816130861215,0.228006605352346
1367.53532495568,0.600024,0.600027626778055,1.68666999987283,-10.6062666602283,0.308816448236224,0.228006921380293
1367.88442666343,0.600024,0.600028301383547,1.68666999999701,-10.6261654999347,0.308816646785097,0.228007117811823
1368,0.600028,0.600028518348247,1.68667000005906,-10.6327531873676,0.308816732912427,0.228007203267575
1368.31726461934,0.600028,0.600029100182471,1.68667000030716,-10.6508372746065,0.308817084669528,0.228007554104917
1368.63386188858,0.600028,0.600029667579014,1.68667000069323,-10.6688832956423,0.308817373450805,0.228007842547988
1368.96257062245,0.600028,0.600030254015434,1.68667000125255,-10.6876196400955,0.30881756230847,0.228008031781884
1369.34029553562,0.600028,0.600030937826555,1.68667000207461,-10.7091498677869,0.308817974025809,0.228008445015619
1369.64832024074,0.600028,0.600031507860553,1.68667000284304,-10.7267071720962,0.308818267975927,0.228008741205363
1370,0.600032,0.600032165367027,1.6866700037462,-10.7467527670628,0.308818453085897,0.228008929892654
1370.35542396466,0.600032,0.600032811049344,1.68667000456841,-10.7670117515957,0.308818776359782,0.228009255457865
1370.66214843506,0.600032,0.600033315555911,1.68667000511093,-10.784494865702,0.308818952556437,0.228009433203708
1370.99206580045,0.600032,0.600033752268289,1.68667000545531,-10.8032999395444,0.308818909580271,0.228009391341876
1371.34498360775,0.600032,0.600034030195035,1.68667000550901,-10.8234160130333,0.308818888351456,0.228009370531344
1371.65236578688,0.600032,0.600034054029478,1.68667000528586,-10.8409365849305,0.308818720948155,0.22800920270978
1372,0.600032,0.600033773057722,1.68667000475926,-10.8607515042552,0.308818184707067,0.228008665114782
1372.32932055187,0.600032,0.600033155067785,1.68667000405045,-10.879522587401,0.308817625077117,0.228008104647512
1372.63784052716,0.600032,0.60003223393152,1.68667000326471,-10.8971080898199,0.308816957190081,0.22800743589446
1372.94965889956,0.600032,0.600030951030894,1.68667000240795,-10.9148816512521,0.308815960813778,0.228006438559861
1373.26147727195,0.600032,0.600029314137674,1.68667000153993,-10.9326552844864,0.308814891420995,0.228005368124514
1373.58430941095,0.600032,0.600027263745643,1.68667000067979,-10.9510567933652,0.30881375378034,0.228004229316929
1373.89070937654,0.600032,0.600025016814085,1.68666999994231,-10.9685217594531,0.308812436361006,0.228002910710822
1374,0.600036,0.600024153596354,1.68666999970501,-10.9747514098252,0.30881193613835,0.228002410097416
1374.33389390423,0.600036,0.600021355773116,1.68666999908481,-10.9937837110792,0.308810501980079,0.228000975106257
1374.65491456744,0.600036,0.600018509662191,1.68666999865896,-11.012082354757,0.308809202694831,0.227999675329849
1374.95210712072,0.600036,0.600015826128993,1.68666999842595,-11.0290228748972,0.308807911710435,0.227998384219437
1375.24929967399,0.600036,0.600013181122887,1.68666999834694,-11.0459635059894,0.308806737679581,0.227997210437642
1375.5948083666,0.600036,0.600010260908612,1.68666999843133,-11.0656583985624,0.308805658050438,0.227996131652728
1375.93537180517,0.600036,0.600007647930327,1.68666999866291,-11.0850715245613,0.3088046405746,0.227995115692006
1376,0.6,0.600007188968247,1.68666999871905,-11.088755536282,0.308804456215715,0.227994931570926
1376.32314097415,0.6,0.600005093348285,1.68666999903286,-11.1071756529135,0.308803722652796,0.227994198864686
1376.66260286988,0.6,0.600003269423202,1.68666999938024,-11.1265262073492,0.308803244674757,0.227993721596902
1377.03840361907,0.6,0.600001704366694,1.68666999973011,-11.1479482888577,0.308802735036764,0.227993212461194
1377.35154489752,0.6,0.600000742714029,1.68666999996412,-11.1657985927209,0.30880248654437,0.227992964107456
1377.68285559691,0.6,0.600000025486342,1.68667000014019,-11.1846846639687,0.30880243894132,0.227992916316805
1378,0.6,0.599999583937403,1.68667000023961,-11.2027632187179,0.308802331359249,0.227992808249071
1378.31490551262,0.6,0.599999337111107,1.68667000028266,-11.2207141609439,0.308802284351971,0.227992761026575
1378.68392017221,0.6,0.599999233291931,1.68667000028351,-11.2417495630437,0.308802431859978,0.227992908317162
1379.01520467832,0.6,0.599999261431431,1.68667000025565,-11.2606341843103,0.308802453162223,0.227992929463885
1379.32879011797,0.6,0.599999355804126,1.68667000021612,-11.2785098805781,0.308802470905004,0.227992947102001
1379.70618103799,0.6,0.59999951472422,1.68667000016298,-11.3000227552363,0.308802655593855,0.227993131731844
1380,0.6,0.599999647997448,1.68667000012294,-11.3167716676782,0.308802677823608,0.227993153965502
1380.31338694621,0.6,0.599999781681659,1.68667000008434,-11.3346360311776,0.308802653162578,0.227993129277453
1380.62110438785,0.6,0.599999893929663,1.68667000005174,-11.3521772069277,0.308802760872874,0.227993236968697
1380.92882182949,0.6,0.59999998178285,1.68667000002509,-11.3697183776242,0.308802803263861,0.227993279349794
1381.26410494198,0.6,0.600000048105676,1.68667000000311,-11.3888309006775,0.308802722173892,0.227993198261734
1381.63122198258,0.6,0.600000088192379,1.68666999998721,-11.4097580898264,0.308802786325909,0.227993262434178
1381.9450784049,0.6,0.600000100202915,1.68666999997957,-11.4276492020068,0.308802809225778,0.227993285369592
1382,0.6,0.600000100589413,1.68666999997872,-11.4307799593826,0.308802794554518,0.227993270702943
1382.27460797552,0.6,0.600000096423538,1.68666999997612,-11.4464337462182,0.308802708002379,0.227993184170123
1382.58697404805,0.6,0.600000082255954,1.68666999997574,-11.4642399030665,0.308802734673491,0.227993210861512
1382.89934012057,0.6,0.600000061998591,1.68666999997695,-11.4820460609305,0.308802782558351,0.227993258764378
1383.21885257453,0.6,0.600000038648088,1.68666999997882,-11.5002595905733,0.308802693627659,0.227993169849162
1383.53836502849,0.6,0.600000015692355,1.68666999998052,-11.5184731227244,0.308802683415735,0.227993159649035
1383.86848440643,0.6,0.599999994866146,1.68666999998144,-11.5372912957146,0.308802756312187,0.227993232552956
1384,0.6,0.599999987790032,1.68666999998148,-11.5447882291765,0.308802744762438,0.227993221006188
1384.34606277682,0.6,0.599999973139035,1.68666999998054,-11.5645152400703,0.308802655677577,0.227993131938646
1384.7093311816,0.6,0.599999964216108,1.68666999997769,-11.5852230462941,0.308802716109361,0.22799319239432
1385.02755798102,0.6,0.599999961466846,1.68666999997327,-11.6033632937104,0.308802744491975,0.227993220803279
1385.37469521974,0.6,0.599999962867277,1.68666999996594,-11.6231515540488,0.308802658824639,0.227993135171159
1385.73755877669,0.6,0.599999967726951,1.68666999995483,-11.6438362823491,0.30880272539804,0.227993201789435
1386,0.6,0.599999972424175,1.68666999994412,-11.6587965204485,0.308802761521183,0.227993237946863
1386.33812295552,0.6,0.599999978822847,1.68666999992639,-11.6780709286142,0.30880267738807,0.227993153826405
1386.6745667967,0.6,0.599999984597373,1.68666999990405,-11.6972496221626,0.30880270381704,0.227993180246019
1386.99641728958,0.6,0.599999988841227,1.68666999987871,-11.7155964347377,0.30880276800561,0.22799324440148
1387.31089337202,0.6,0.599999991332153,1.6866699998513,-11.7335228727698,0.308802692778026,0.227993169115041
1387.62536945446,0.6,0.599999991965461,1.68666999982301,-11.7514493120945,0.308802683265402,0.227993159513507
1387.9590984758,0.6,0.599999990584247,1.68666999979468,-11.7704732502334,0.308802762234605,0.227993238350897
1388,0.6,0.599999990276958,1.68666999979149,-11.7728048065649,0.308793619313898,0.228015216129021
1388.12535301409,0.6,0.599999989587278,1.68666999352417,-11.7799504151741,0.308763231952113,0.228089911264317
1388.25070602817,0.6,0.600000001421778,1.68666989964428,-11.7870958237436,0.308724767617255,0.228188429586382
1388.40100113441,0.6,0.600000128475233,1.68666934439559,-11.7956624136473,0.308668203257366,0.228340799388985
1388.56820946994,0.6,0.600000797974247,1.68666735772622,-11.8051917922301,0.308591673145002,0.228557877626798
1388.80004684563,0.6,0.600004487229899,1.68665961572233,-11.8184010293558,0.308461094053267,0.228949749862559
1388.9889682169,0.6,0.600012986379027,1.6866457541128,-11.829160796898,0.308334762626766,0.229356724151462
1389.1712642263,0.6,0.600030286990222,1.68662229915648,-11.8395382239937,0.308199785634201,0.229835641584924
1389.34779364976,0.6,0.600061132456623,1.68658636285804,-11.8495813045278,0.308062111804289,0.230392237884871
1389.52432307323,0.6,0.600113142843223,1.68653315997407,-11.8596167730962,0.307923204305766,0.231052642468721
1389.71692476901,0.6,0.600205139501162,1.68644975309241,-11.8705549251892,0.307777053232021,0.231906665231298
1389.93698251648,0.6,0.600374932443425,1.68631321435278,-11.8830343855163,0.307628592324523,0.233076389211178
1390,0.6,0.600440028247976,1.68626446856875,-11.886603847007,0.307602514716935,0.233428597052199
1390.11544876671,0.6,0.600582574601626,1.68616241342329,-11.8931374453663,0.307576827424161,0.234095707035451
1390.23089753343,0.6,0.600759859237339,1.68604228004066,-11.8996629410601,0.30757459527736,0.234814213063561
1390.38668350905,0.6,0.601064688711264,1.68584824693576,-11.9084538875362,0.307615365984986,0.235872856031159
1390.57448574236,0.6,0.601553437797681,1.68555971891072,-11.9190258296743,0.307744394667982,0.237299952798374
1390.77230198285,0.6,0.602243860373967,1.68518315932841,-11.9301254948869,0.307993727753983,0.239002977581309
1390.97011822335,0.6,0.603153185197916,1.68472325801442,-11.941180926584,0.308380425286206,0.240934660818072
1391.21403356619,0.6,0.604638543093882,1.68402835817681,-11.954738895388,0.309077711311009,0.243666507908798
1391.42829930631,0.6,0.606337024570448,1.68328943248991,-11.966567558899,0.309921263603649,0.24641878507149
1391.63889356946,0.6,0.608424910177958,1.68243507147002,-11.9781046673768,0.310990159090265,0.24947748951775
1391.8753522854,0.6,0.611335015778228,1.68131183218892,-11.9909340864102,0.312507572455278,0.253366960101933
1392,0.6,0.613136408226098,1.6806453478673,-11.9976359789802,0.313488686558817,0.255541646721479
1392.09316238376,0.6,0.614612740456426,1.68011207771662,-12.002614447558,0.3143486116075,0.257126542455644
1392.18632476752,0.6,0.616205715719339,1.67954791057796,-12.0075651151649,0.315287949612585,0.258749506796763
1392.29838174605,0.6,0.618283116631952,1.67882759101797,-12.0134809338543,0.316525522004336,0.260750889804207
1392.41956171509,0.6,0.620736843617702,1.67799664390857,-12.0198276836734,0.318000168552496,0.262974560415418
1392.55850602114,0.6,0.623827559487957,1.67697701664439,-12.0270357017315,0.3198719250074,0.265599013813355
1392.70171912842,0.6,0.627337061616018,1.67585165697722,-12.0343825340147,0.322011760849995,0.268386363734981
1392.8449322357,0.6,0.631188486324474,1.67465208557267,-12.0416395984161,0.324372664618675,0.271253840067898
1392.9771694531,0.6,0.635058160511299,1.67348054477961,-12.0482555059201,0.326752374990989,0.273966485142571
1393.13358541671,0.6,0.640033724161116,1.67201923846527,-12.0559689278739,0.329814598122294,0.277242644590989
1393.26764846915,0.6,0.644647550092748,1.67070560044433,-12.0624775283482,0.332649524269209,0.280094672585855
1393.40171152158,0.6,0.649586445091494,1.66934005951312,-12.0688862211093,0.33567461730872,0.282972784133147
1393.53929588452,0.6,0.654992699589405,1.66789005086864,-12.0753542894471,0.338972877359667,0.285938739151789
1393.7218411297,0.6,0.662686883267443,1.66590113983483,-12.0837572271522,0.343644216214149,0.289865870142428
1393.87569064427,0.6,0.669620615619306,1.66417884250434,-12.0906735734818,0.347832438433775,0.293139611478875
1394,0.6,0.675510456323276,1.66276493807865,-12.0961468980011,0.351306873061826,0.295897507178034
1394.08632712205,0.6,0.679744778952812,1.66177518674356,-12.0998856702032,0.353696376693138,0.298021804015772
1394.17265424411,0.6,0.684091460863166,1.66078164418387,-12.1035720895879,0.356115877429715,0.300187831428579
1394.27480827625,0.6,0.689372260833955,1.65960406949207,-12.1078650483242,0.359012391211513,0.302800989290783
1394.38867813127,0.6,0.695421555900489,1.65829303382652,-12.1125595779579,0.362275195294502,0.305771236908626
1394.5224924507,0.6,0.702728411109702,1.65676030580456,-12.1179508627761,0.36613990643724,0.309326982327279
1394.66291802807,0.6,0.710596289855816,1.65516791005717,-12.1234590476198,0.370208894543002,0.313116885559956
1394.80334360544,0.6,0.718633758627089,1.65359869699526,-12.1288107969881,0.374267481274729,0.316948013835731
1394.9353405156,0.6,0.72630975438837,1.65215022721371,-12.1336962698978,0.378053439542618,0.320572396217042
1395.09178610218,0.6,0.735513918330787,1.65047291112678,-12.1393023564456,0.382483238872525,0.324883322581344
1395.25330700277,0.6,0.745082765090481,1.64879220107595,-12.1448789664086,0.386970371712171,0.329339300641418
1395.3858095141,0.6,0.752940976489938,1.64745592317448,-12.1492928964235,0.390570264518822,0.332990212291745
1395.52456757084,0.6,0.761140527894013,1.64610028238539,-12.1537600461496,0.39424581476625,0.336800098563491
1395.70127647733,0.6,0.771483242969836,1.64444142887195,-12.1592204239792,0.398760891346589,0.341617220000498
1395.84874047696,0.6,0.779982934837411,1.64311639854578,-12.1635830564284,0.402366028804291,0.345597051466788
1395.98399054006,0.6,0.787640325281724,1.64194870812334,-12.167431275927,0.405531650087667,0.349212993796985
1396,0.6,0.788536726682327,1.64181348088491,-12.1678772004981,0.405927015202454,0.34956759078679
1396.08004729971,0.6,0.792984227269218,1.64114673344685,-12.1700767055859,0.407784854119749,0.351544762127397
1396.18919405463,0.6,0.798949941468903,1.64026251357485,-12.1729958922125,0.410254709008296,0.354176146856877
1396.31538324179,0.6,0.805693719442812,1.63927536527515,-12.1762582901263,0.413017679995541,0.357124622330905
1396.47844914566,0.6,0.814144963531996,1.63805413680638,-12.1803001743069,0.416439794048159,0.360785399054911
1396.67788122935,0.6,0.824048962990294,1.63664120851833,-12.1849867771356,0.420397413434227,0.3650350757311
1396.85988354945,0.6,0.832651290999777,1.63542621264184,-12.1890282865861,0.42379133181692,0.368697640730786
1397.07989626654,0.6,0.842477858803063,1.63404795235626,-12.193629693666,0.427620067742516,0.372856641245832
1397.27804028819,0.6,0.850787180571449,1.63288722495548,-12.1975225575305,0.430819123341873,0.376361002494445
1397.50563033094,0.6,0.859706108175749,1.63164268909097,-12.2017189638614,0.434217633583307,0.380122885590216
1397.7021614323,0.6,0.866884174772803,1.6306395770036,-12.2051212956183,0.436929463932881,0.383162394827326
1397.89020988682,0.6,0.873315507944513,1.62973772276665,-12.2081971002636,0.439341739371685,0.385902862037036
1398,0.6,0.876880484053399,1.62923583727601,-12.2099159685033,0.440675831103555,0.387421021608962
1398.13997359443,0.6,0.881230493164212,1.62862082858344,-12.2120291129199,0.442308308459621,0.389258553289122
1398.27994718886,0.6,0.885370227448923,1.62803220536791,-12.2140583788575,0.443859731494627,0.391006806306415
1398.45122634382,0.6,0.890163323103255,1.62734562603747,-12.2164332330312,0.445655037307303,0.393031479947381
1398.67835580521,0.6,0.896085023516239,1.62648818034611,-12.2194099335191,0.447877582808652,0.395537977857123
1398.8767877866,0.6,0.900882890349976,1.6257845489743,-12.2218603583695,0.449688138198123,0.397576879193709
1399.06583502322,0.6,0.905154570010978,1.62515038972378,-12.22407352942,0.451310426088215,0.399398692188611
1399.25420239237,0.6,0.909144293108247,1.62455096813431,-12.2261683692779,0.452835077316207,0.401103716664815
1399.44256976152,0.6,0.912890671641801,1.62398159661808,-12.2281597413054,0.454276442107568,0.402706015420201
1399.6485206649,0.6,0.916733968247736,1.62339101848489,-12.2302258826783,0.455768946675073,0.40435087307378
1399.87078748628,0.6,0.920615287252581,1.62278847268819,-12.2323337154402,0.457295968935172,0.406012796629192
1400,0.6,0.922756364562713,1.62245384062776,-12.233504106251,0.458145221407481,0.406934180410782
1400.1582608296,0.6,0.925273088449713,1.62205891903978,-12.2348852305833,0.45914376951711,0.408032931599555
1400.3165216592,0.6,0.927681827398319,1.62167981225175,-12.2362110081928,0.460103440073568,0.409088721751256
1400.59205279575,0.6,0.931640897162128,1.62105561276281,-12.2383939092031,0.461688042697348,0.410831021592335
1400.84074502579,0.6,0.934983002465454,1.62052901721302,-12.2402353754797,0.463033597805702,0.412308458896205
1401.05871304976,0.6,0.937748843119477,1.62009438371888,-12.2417549067484,0.464152602232401,0.413534904120079
1401.29947402202,0.6,0.940640658398882,1.61964177649595,-12.2433364942548,0.465325220956576,0.414817303835873
1401.5392117625,0.6,0.943361552061074,1.61921809504728,-12.244815812141,0.466428445990586,0.416020461088032
1401.76458225564,0.6,0.945783657884082,1.61884297291475,-12.2461242962662,0.467410744750749,0.417088019183928
1402,0.6,0.948180511785497,1.61847378910579,-12.2474107084955,0.468384042487978,0.418142706573856
1402.22060889222,0.6,0.950308605421528,1.61814776693735,-12.2485455709096,0.469246403785245,0.419081200779399
1402.45222618017,0.6,0.952425331441299,1.61782517761803,-12.2496674309666,0.470101765445078,0.4200124681576
1402.69467419131,0.6,0.954517439208962,1.6175079924255,-12.2507695022639,0.47094400295883,0.420929988805409
1402.969775753,0.6,0.956744907544549,1.61717201276754,-12.2519358647718,0.471838609840932,0.421905156584844
1403.21196361191,0.6,0.958582659864084,1.61689603178986,-12.2528931989708,0.472575550293933,0.422708995084596
1403.47941656539,0.6,0.96048407313094,1.61661145554834,-12.2538796451171,0.473335108635591,0.423538312951684
1403.72652624095,0.6,0.96212664664689,1.61636620227168,-12.2547292234536,0.473987926292091,0.424251956631728
1404,0.6,0.963822656824508,1.61611327990463,-12.2556048900464,0.474660336237245,0.424987798286678
1404.25181029408,0.6,0.965276746798939,1.61589645394797,-12.2563552442597,0.475236593133777,0.425618758430087
1404.51845451971,0.6,0.966710246972402,1.6156824966641,-12.2570953731727,0.475803274305194,0.42623977728634
1404.77138101618,0.6,0.967974846750985,1.61549341447686,-12.2577492294298,0.476301368837068,0.426786112179484
1405.0352709335,0.6,0.969201729056433,1.61530953463957,-12.2583849588389,0.4767845392738,0.427316276096351
1405.29204833389,0.6,0.970310825789587,1.61514284267829,-12.2589611994751,0.477222440874327,0.427796693040484
1405.55488761836,0.6,0.971365652869694,1.61498383845809,-12.2595108204546,0.477638947404284,0.428253474400898
1405.81557271453,0.6,0.972337310206037,1.61483694512626,-12.2600185682792,0.478021931980444,0.428673171966741
1406,0.6,0.972982969862444,1.61473911402679,-12.2603567672257,0.478276671341852,0.428952189627164
1406.25743604628,0.6,0.973830336481142,1.61461047511036,-12.2608015884038,0.478611947408414,0.42932032144381
1406.49490344039,0.6,0.974560005538754,1.61449950961556,-12.2611854429263,0.478901293572491,0.42963813455312
1406.74271842469,0.6,0.975272144065392,1.61439106652172,-12.2615607099769,0.479183143493634,0.429947855450842
1406.99053340898,0.6,0.975937491514613,1.61428964782547,-12.2619118054572,0.479446224625032,0.430236965918512
1407.24089103669,0.6,0.976565568825829,1.61419384643944,-12.2622435898404,0.479695560958001,0.430510750108837
1407.4912486644,0.6,0.977152492995494,1.61410429010187,-12.2625538469885,0.479929470919625,0.430767257834429
1407.74742438924,0.6,0.977713501034375,1.61401868329219,-12.2628504738579,0.480152735014939,0.431011723406674
1408,0.6,0.978230222907752,1.61393985476658,-12.2631236523414,0.480357930994068,0.431236095840759
1408.24612712245,0.6,0.97870138815694,1.6138680189686,-12.2633726617793,0.480545409181708,0.431441687319293
1408.4922542449,0.6,0.97914275485868,1.61380078657729,-12.2636057857191,0.480721786862634,0.431635097227899
1408.79337724005,0.6,0.979645050322008,1.61372436627173,-12.263870824689,0.480922025159508,0.431854749378477
1409.06227075893,0.6,0.980061000941697,1.61366116889674,-12.2640900289753,0.481087055607354,0.43203582488496
1409.38916036462,0.6,0.980528398931395,1.61359025076471,-12.2643360386526,0.481273275762628,0.432239941694552
1409.65145690714,0.6,0.980875239354151,1.61353768539143,-12.2645183739974,0.481411971312542,0.432391732193179
1409.91039824694,0.6,0.981194730545259,1.61348930354352,-12.2646861549347,0.481539027757898,0.432530610724627
1410,0.6,0.981300250601084,1.61347333119347,-12.264741535163,0.481580813976441,0.432576325975333
1410.30784436556,0.6,0.981644129570286,1.61342130013158,-12.2649219295347,0.481717171576804,0.432725799388464
1410.59228210816,0.6,0.981937619672226,1.61337691491405,-12.265075815216,0.481834373667353,0.432854251620259
1410.87111146949,0.6,0.982204353032474,1.61333658750425,-12.2652156108827,0.481940491151206,0.432970615523121
1411.14671355392,0.6,0.982449027240566,1.61329959809769,-12.2653438056576,0.482037085079658,0.433076595735079
1411.46219395062,0.6,0.982707644152982,1.61326049541801,-12.2654793103276,0.482139776047213,0.433189141843591
1411.73301217199,0.6,0.982912710140773,1.61322947939962,-12.2655867757367,0.482221750694897,0.433278825249927
1412,0.6,0.983100674202119,1.61320103841182,-12.265685287033,0.482296286346252,0.433360333766445
1412.26922664483,0.6,0.983276928241289,1.61317435840533,-12.2657776825503,0.482365729033734,0.433436516815715
1412.53375092521,0.6,0.983438011315534,1.61314996619429,-12.2658621665938,0.48242980375905,0.433506785851946
1412.7982752056,0.6,0.983587942300947,1.61312725532485,-12.2659408355009,0.482489766948644,0.433572532273467
1413.06662541353,0.6,0.983729441916959,1.6131058146788,-12.2660150955167,0.482545752396337,0.433633974987024
1413.33497562146,0.6,0.983861016662412,1.61308587125443,-12.2660841660457,0.482597536534102,0.433690811035216
1413.60602785948,0.6,0.983984557055028,1.61306713932747,-12.2661490507956,0.48264679231958,0.433744762008425
1413.8770800975,0.6,0.984099362839538,1.61304972639749,-12.2662093674912,0.482692819612819,0.433795075288782
1414,0.6,0.984148717919401,1.6130422392379,-12.2662352981701,0.482712412135933,0.433816508102516
1414.29578916281,0.6,0.984260979984086,1.61302520763598,-12.2662942808136,0.482756531781528,0.433864936643204
1414.61694889758,0.6,0.98437314162663,1.6130081915845,-12.2663532289479,0.482801106097976,0.433913840303213
1414.89874331031,0.6,0.984463867039683,1.61299442918066,-12.2664009204188,0.482837563692564,0.433953807383142
1415.17357914502,0.6,0.984545959413126,1.6129819777777,-12.2664440629078,0.482870004683397,0.433989417252978
1415.44841497974,0.6,0.98462219535292,1.61297041549908,-12.2664841229489,0.482899923050474,0.434022257444457
1415.72867723538,0.6,0.984694339047052,1.61295947402679,-12.2665220419272,0.482928818948503,0.434053879960301
1416,0.6,0.984759181550536,1.61294963966096,-12.2665561237345,0.48295491202835,0.434082387458258
1416.34366070276,0.6,0.984834794314153,1.61293817209705,-12.2665958526134,0.482984582163253,0.434114962244144
1416.63429119652,0.6,0.984893497747916,1.6129292699358,-12.2666267005145,0.483007778387461,0.434140425260868
1416.9303654871,0.6,0.984948757841657,1.61292089078565,-12.2666557475785,0.483030126615808,0.434164910066219
1417.26256383655,0.6,0.985005733718363,1.61291225188473,-12.2666856856842,0.483052674237193,0.434189652359811
1417.55505439931,0.6,0.985051847702475,1.61290525958568,-12.2667099113588,0.483070657583758,0.434209393063343
1417.83812906371,0.6,0.985093147000119,1.61289899660433,-12.2667316176358,0.483087302957546,0.43422758360068
1418,0.6,0.985115385458966,1.61289562382118,-12.2667433071805,0.483096348169777,0.434237454539084
1418.31877851041,0.6,0.985156443170176,1.61288939646476,-12.2667648804335,0.483112544179679,0.434255225090024
1418.61425984825,0.6,0.985191475033038,1.61288408306148,-12.2667832853342,0.483126153225241,0.434270185253723
1418.90524818782,0.6,0.985223351725753,1.61287924828534,-12.2668000433806,0.483139053618557,0.434284317897215
1419.19623652738,0.6,0.98525282301811,1.61287477819872,-12.2668155368494,0.483150960390833,0.434297361810063
1419.53045512823,0.6,0.985283938620409,1.61287005811605,-12.2668318858702,0.483162968446028,0.434310560510294
1419.84201440728,0.6,0.985310524256333,1.61286602431569,-12.2668458629115,0.483173547756576,0.434322139239865
1420,0.6,0.985323175334673,1.61286410444412,-12.2668525180633,0.483178770078962,0.434327833587627
1420.40290641231,0.6,0.985353101510262,1.61285956241189,-12.2668682539359,0.483190673001701,0.434340887372501
1420.73350551303,0.6,0.98537534259205,1.61285618669067,-12.2668799445485,0.483199196412535,0.434350269932327
1421.01979168339,0.6,0.985393066706954,1.61285349674741,-12.2668892702197,0.483206503234438,0.434358260764362
1421.30607785376,0.6,0.985409478300033,1.61285100632984,-12.2668979017838,0.483213194932112,0.434365581863123
1421.63302482339,0.6,0.98542674215122,1.61284838717015,-12.2669069689659,0.483219718551398,0.434372758061206
1421.95324832268,0.6,0.985442247661338,1.61284603570299,-12.2669151150499,0.483225931812378,0.434379541898181
1422,0.6,0.98544440243233,1.61284570903402,-12.2669162475103,0.483226844415507,0.434380536045029
1422.23375838661,0.6,0.985454782024775,1.61284413602077,-12.2669216996737,0.483231211352024,0.43438529687956
1422.59563182056,0.6,0.985469627440289,1.61284188843441,-12.2669294791951,0.483236890755302,0.434391541419532
1422.89567706107,0.6,0.98548089736957,1.61284018452909,-12.2669353783102,0.483241236306101,0.434396315809841
1423.22255392752,0.6,0.985492194158426,1.6128384790825,-12.2669412911798,0.483246068161125,0.434401574984788
1423.55356394504,0.6,0.985502676099852,1.61283689918723,-12.2669467602809,0.483250156717889,0.434406054564525
1423.85854458472,0.6,0.985511549368374,1.61283556377267,-12.2669513795448,0.483253431216349,0.434409652360999
1424,0.6,0.985515426031745,1.61283498092446,-12.2669533988518,0.483255033025889,0.434411394614578
1424.33535205821,0.6,0.985524049841504,1.61283368559241,-12.2669578898995,0.483258776097153,0.434415462768792
1424.71080606035,0.6,0.985532822370654,1.61283236929638,-12.2669624440767,0.483262005667967,0.43441902795908
1425.01436298372,0.6,0.985539286689675,1.61283139951528,-12.2669658030118,0.483264466732895,0.434421739852952
1425.33477937217,0.6,0.985545547028847,1.61283045946235,-12.2669690675367,0.48326725303581,0.434424772070258
1425.68543962002,0.6,0.985551785026402,1.61282952050449,-12.266972320536,0.483269568920561,0.43442733583297
1426,0.6,0.985556877695807,1.61282875095142,-12.2669749864388,0.483271369677687,0.434429340829646
1426.36579626267,0.6,0.985562252396931,1.61282793442099,-12.2669778255557,0.48327381294829,0.434432002334158
1426.68096460094,0.6,0.9855664529548,1.61282729228806,-12.2669800515188,0.483275389686506,0.434433750157818
1426.98929261799,0.6,0.985570213392308,1.61282671405162,-12.2669820526329,0.483276613635322,0.434435126336844
1427.28801912632,0.6,0.985573558327196,1.61282619695431,-12.2669838498212,0.48327814407892,0.434436789833751
1427.58674563464,0.6,0.985576637657469,1.61282571883426,-12.2669855093295,0.483279515065135,0.434438279349331
1427.93045648087,0.6,0.985579885331209,1.61282521298558,-12.2669872557626,0.483280507683692,0.434439389749427
1428,0.6,0.985580506999164,1.61282511604979,-12.2669875908585,0.483280719945062,0.434439624951311
1428.320101,0.6,0.985583226666907,1.61282469197288,-12.2669890629641,0.483281982279281,0.43444099130869
1428.63032388326,0.6,0.985585655814996,1.61282431371267,-12.2669903757356,0.483283114116024,0.434442216565359
1428.98845930992,0.6,0.985588230918448,1.61282391392598,-12.2669917552198,0.483283843928496,0.434443045658027
1429.31669302188,0.6,0.985590394234758,1.61282357942929,-12.2669929168658,0.483284804305369,0.43444408933471
1429.62832934334,0.6,0.985592288304983,1.61282328776838,-12.2669939320782,0.483285779501236,0.434445137067097
1430,0.6,0.985594359643572,1.61282297016843,-12.2669950281916,0.483286325241227,0.434445761386742
1430.31565512013,0.6,0.985595970699295,1.61282272412829,-12.2669958825008,0.483286993610139,0.434446491424978
1430.6310063512,0.6,0.985597454838915,1.61282249823517,-12.2669966707081,0.483287843084191,0.434447397561057
1430.93306489582,0.6,0.985598767540601,1.61282229905354,-12.2669973580079,0.483288198203925,0.43444780244637
1431.23512344043,0.6,0.985599981546663,1.61282211537949,-12.2669979921195,0.483288529167653,0.434448178843519
1431.59488366137,0.6,0.985601308732749,1.61282191520787,-12.2669986910172,0.483289343927726,0.434449042106498
1431.92272953123,0.6,0.98560241487116,1.61282174894195,-12.2669992648715,0.483289712229796,0.434449449275767
1432,0.6,0.985602662147256,1.61282171185412,-12.2669993918111,0.483289736478143,0.43444948226287
1432.34967841207,0.6,0.985603721095855,1.61282155341927,-12.266999938349,0.483290056187028,0.434449840314714
1432.70653263482,0.6,0.985604706781257,1.61282140660526,-12.2670004514015,0.483290735346061,0.434450555243731
1433.06901624325,0.6,0.985605618181685,1.61282127151551,-12.267000914421,0.48329089344751,0.434450746396062
1433.3822039728,0.6,0.985606338727873,1.61282116521489,-12.2670012806904,0.483291092687718,0.434450971645783
1433.71793801353,0.6,0.985607047748315,1.61282106107568,-12.267001646006,0.483291655194015,0.434451559499297
1434,0.6,0.985607596399549,1.61282098081439,-12.26700192171,0.483291793503445,0.434451717216843
1434.31732335373,0.6,0.985608166027933,1.61282089778438,-12.2670022048499,0.483291798395385,0.43445174272289
1434.62252874602,0.6,0.985608669646703,1.61282082462058,-12.2670024616335,0.483292187274834,0.434452149943011
1434.92773413831,0.6,0.985609132951776,1.61282075749174,-12.2670026955217,0.483292477560826,0.434452457179898
1435.27621512863,0.6,0.985609616260455,1.61282068759945,-12.2670029322965,0.48329240315669,0.434452400496344
1435.6237818784,0.6,0.98561005348765,1.61282062442387,-12.2670031533768,0.48329269292343,0.434452706252247
1435.94276187431,0.6,0.985610418440495,1.61282057166239,-12.2670033386053,0.483292993182762,0.434453019729345
1436,0.6,0.985610480458997,1.61282056268822,-12.2670033691635,0.483292994321802,0.434453023169051
1436.28619062844,0.6,0.985610775546774,1.61282051993311,-12.2670035128959,0.483292884437953,0.434452924433046
1436.67535154882,0.6,0.985611139023659,1.61282046707344,-12.2670036980989,0.483293121904145,0.434453175939795
1437.00157409183,0.6,0.985611412890116,1.61282042701491,-12.2670038394926,0.483293379857135,0.434453444721249
1437.38374168364,0.6,0.98561170125932,1.61282038450856,-12.2670039815693,0.483293207264125,0.434453283769131
1437.716666649,0.6,0.985611926569753,1.61282035097792,-12.2670041007049,0.483293423628203,0.434453509379406
1438,0.6,0.985612101101549,1.6128203247574,-12.2670041946754,0.483293657486104,0.434453750475697
1438.37212290025,0.6,0.98561230859039,1.61282029324159,-12.2670042991847,0.483293477858401,0.434453579666085
1438.69419525516,0.6,0.985612470219179,1.61282026838577,-12.2670043865501,0.48329357277555,0.43445368151388
1439.01576671426,0.6,0.985612616713701,1.61282024558654,-12.2670044699221,0.483293857251476,0.434453972252889
1439.31861652073,0.6,0.985612742391096,1.61282022578865,-12.2670045352743,0.483293732911202,0.434453853195782
1439.62146632721,0.6,0.985612857242275,1.61282020747171,-12.2670045969707,0.483293657361198,0.434453782309677
1440,0.6,0.985612986960261,1.61282018647514,-12.2670046751773,0.483293983262914,0.434454113237302
1440.33659336445,0.6,0.985613090488123,1.61282016942493,-12.2670047318463,0.483293893546956,0.434454028264734
1440.65513291297,0.6,0.98561317895165,1.61282015457305,-12.2670047811744,0.483293775260159,0.434453914451434
1441.0343742554,0.6,0.985613272919602,1.61282013836553,-12.2670048433417,0.483294088604866,0.434454233177409
1441.3657280553,0.6,0.985613345506948,1.612820125379,-12.267004886773,0.483294004550251,0.434454153940852
1441.68395554249,0.6,0.985613407440109,1.61282011381566,-12.2670049247504,0.483293853610466,0.434454007789919
1442,0.6,0.985613462062275,1.61282010310014,-12.267004967215,0.483294100822349,0.434454259825838
1442.33566424558,0.6,0.985613513548667,1.61282009243444,-12.2670050048966,0.483294129020758,0.434454291965035
1442.66822838126,0.6,0.985613559277439,1.61282008248199,-12.267005035829,0.483293914399081,0.434454080476119
1442.98046473893,0.6,0.985613598851004,1.61282007362142,-12.2670050702674,0.483294099261427,0.434454267486689
1443.2927010966,0.6,0.985613636592114,1.61282006518669,-12.2670051013545,0.483294228010965,0.434454397515924
1443.65172531192,0.6,0.985613679441534,1.61282005599522,-12.2670051280425,0.48329399183107,0.434454161591303
1444,0.6,0.985613721983237,1.61282004761432,-12.2670051590518,0.483294137123653,0.434454305922329
1444.32126426358,0.6,0.98561376299284,1.61282004039717,-12.2670051856569,0.483294298374975,0.434454466859163
1444.7021068579,0.6,0.985613814204573,1.61282003255153,-12.267005206789,0.483294055329773,0.434454223398421
1445.03877512991,0.6,0.985613861572434,1.61282002630514,-12.2670052301798,0.483294201381315,0.434454369098466
1445.35800511716,0.6,0.985613907659101,1.61282002100566,-12.2670052503605,0.483294375002603,0.434454542453988
1445.74488377959,0.6,0.985613963721867,1.61282001540929,-12.2670052636799,0.483294123949206,0.43445429124639
1446,0.6,0.985613999931508,1.61282001221058,-12.2670052755079,0.483294190362907,0.434454357719124
1446.32047512075,0.6,0.985614043450176,1.61282000873002,-12.2670052912252,0.483294436958942,0.434454604724151
1446.63213238788,0.6,0.985614082520784,1.61282000589078,-12.2670052975095,0.483294293827515,0.434454462377142
1446.943789655,0.6,0.985614117235676,1.61282000354596,-12.2670053033967,0.483294182059197,0.43445435185796
1447.3081812543,0.6,0.985614151007237,1.61282000135398,-12.2670053158741,0.483294450242012,0.434454622209812
1447.64985645105,0.6,0.985614175105237,1.61281999973866,-12.2670053192979,0.483294343939832,0.434454518764325
1448,0.6,0.985614191879288,1.61281999840119,-12.2670053218361,0.483294198763042,0.434454377255339
1448.40295325761,0.6,0.98561420191065,1.61281999707437,-12.267005332187,0.483294484308345,0.434454665363274
1448.73930594296,0.6,0.985614204154795,1.6128199960042,-12.2670053324598,0.483294303552602,0.43445448601226
1449.05808899117,0.6,0.985614202832153,1.61281999494666,-12.2670053343537,0.483294191328399,0.434454374376564
1449.407024387,0.6,0.985614199465701,1.61281999370314,-12.2670053435165,0.483294461365624,0.434454644077871
1449.75489119973,0.6,0.985614195936753,1.61281999237605,-12.2670053448898,0.483294327605413,0.434454508785769
1450,0.6,0.9856141940901,1.6128199914114,-12.267005345216,0.483294173408092,0.434454352986203
1450.35261183159,0.6,0.98561419278564,1.61281999004251,-12.2670053539602,0.483294391069384,0.434454570205053
1450.6724106232,0.6,0.98561419267138,1.61281998887719,-12.2670053585288,0.483294433869096,0.43445461334053
1451.00841917074,0.6,0.985614192690344,1.61281998776272,-12.26700535823,0.48329418093454,0.434454361654171
1451.32351636073,0.6,0.985614191707923,1.61281998681655,-12.2670053652647,0.48329431920694,0.434454502070215
1451.63861355071,0.6,0.985614188724529,1.61281998593295,-12.2670053719117,0.483294457366988,0.434454643463059
1452,0.6,0.985614181998204,1.6128199849156,-12.2670053721049,0.483294192038907,0.434454383028551
1452.33790542216,0.6,0.985614172541071,1.61281998384568,-12.2670053791925,0.483294274142116,0.434454467658348
1452.65908965848,0.6,0.98561416169636,1.61281998262464,-12.2670053874946,0.483294443831336,0.434454638807272
1452.98222342417,0.6,0.985614150596358,1.61281998114584,-12.2670053889542,0.483294221458397,0.434454416798998
1453.30535718987,0.6,0.985614141272983,1.6128199794118,-12.2670053950472,0.483294205134959,0.434454399538115
1453.63886481507,0.6,0.985614135615618,1.61281997739758,-12.2670054057192,0.483294436002632,0.434454627845222
1454,0.6,0.98561413610775,1.612819975069,-12.2670054089945,0.483294252647478,0.434454439958699
1454.32356113729,0.6,0.985614143472661,1.61281997299766,-12.2670054143897,0.483294208001355,0.434454392679585
1454.6650661881,0.6,0.985614158381292,1.6128199709864,-12.2670054246924,0.48329446082273,0.43445464310419
1455.05070287386,0.6,0.985614182819435,1.61281996908701,-12.2670054263799,0.483294284778106,0.434454464967308
1455.37283758953,0.6,0.985614207758682,1.61281996788824,-12.2670054292719,0.483294248715186,0.434454427789355
1455.70773211844,0.6,0.985614236075672,1.6128199670588,-12.2670054361959,0.483294506550033,0.434454685220538
1456,0.6,0.985614261197227,1.61281996668545,-12.2670054349075,0.48329440692134,0.434454585853016
1456.32769134819,0.6,0.98561428819633,1.61281996662944,-12.2670054320409,0.483294251744962,0.434454430588912
1456.65286244192,0.6,0.98561431240838,1.61281996690915,-12.2670054351426,0.483294478523195,0.434454657438149
1456.97803353566,0.6,0.985614333021796,1.61281996747381,-12.2670054327343,0.483294483214344,0.434454662393021
1457.31356030946,0.6,0.985614349824961,1.61281996829993,-12.2670054258888,0.483294272509609,0.434454452201181
1457.62820873878,0.6,0.985614361167383,1.61281996924579,-12.2670054257826,0.483294435222563,0.434454615654017
1457.94285716811,0.6,0.985614368275912,1.61281997030315,-12.2670054235921,0.483294529618581,0.434454711076926
1458,0.6,0.985614369134189,1.61281997050283,-12.2670054223102,0.483294500767801,0.434454682358625
1458.28571415945,0.6,0.985614371600936,1.61281997151717,-12.2670054150892,0.483294301671645,0.434454483727583
1458.61329119683,0.6,0.985614371183849,1.61281997267802,-12.2670054128183,0.483294382870684,0.434454565217409
1458.9408682342,0.6,0.985614368190489,1.61281997379634,-12.2670054114151,0.483294530711844,0.43445471303909
1459.27227726939,0.6,0.98561436358343,1.61281997485781,-12.2670054036801,0.483294328462725,0.43445451039279
1459.60368630458,0.6,0.985614358417249,1.6128199758391,-12.2670054005136,0.483294337990105,0.434454519073596
1459.94344566524,0.6,0.98561435345096,1.61281997676963,-12.2670054003882,0.483294525395681,0.434454705063636
1460,0.6,0.985614352705006,1.61281997691868,-12.2670053996608,0.48329466246521,0.434454382920762
1460.28277167381,0.6,0.985614348900402,1.61281998003882,-12.2670053989176,0.483295690485353,0.434451257895579
1460.55088208278,0.6,0.985614332231784,1.61282001275924,-12.2670054329808,0.483297200978049,0.434446486325396
1460.94918904183,0.6,0.98561411958804,1.61282028281325,-12.2670056423685,0.4833005864784,0.434435715041688
1461.23742038354,0.6,0.985613495982258,1.61282085663258,-12.2670059965253,0.483303162716924,0.434423954668575
1461.52565172524,0.6,0.985611927936607,1.61282200631454,-12.2670066333099,0.483305380836831,0.434407942400698
1461.91625835361,0.6,0.985606792940887,1.61282502291133,-12.2670082215183,0.483307223249,0.434378084019388
1462,0.6,0.985604992689154,1.61282596377811,-12.2670087118846,0.483307188912315,0.434370244047902
1462.32834453305,0.6,0.985594352065231,1.61283096897479,-12.2670113400497,0.483304485058524,0.434333628475349
1462.73598520904,0.6,0.985569705035695,1.61284090011469,-12.2670167726284,0.483294156665271,0.434272307782996
1463.01784217466,0.6,0.985541991415647,1.6128508745983,-12.2670225516938,0.483281092835641,0.434217626518288
1463.29969914027,0.6,0.985502706146967,1.61286398873481,-12.2670305911855,0.483261493249897,0.434150718666145
1463.74445839759,0.6,0.985410815714729,1.61289245421753,-12.2670495086263,0.483214786612225,0.434016696019579
1464,0.6,0.985338016681,1.61291391898319,-12.2670648763594,0.483178181245829,0.433922498382645
1464.29068416228,0.6,0.985234493507158,1.6129436420646,-12.2670874147889,0.483126047744404,0.433799187139382
1464.64626317806,0.6,0.985074316729425,1.61298874908997,-12.2671238846145,0.483046219302739,0.433622522698537
1464.92841475457,0.6,0.98491841560939,1.61303227308321,-12.2671611864879,0.482970011780244,0.433461351696979
1465.21056633109,0.6,0.984735175803364,1.61308342860629,-12.2672071900278,0.48288193430712,0.433280697185933
1465.57568372793,0.6,0.984455401103636,1.6131621662153,-12.267281695893,0.482749869350604,0.433016883095791
1465.94080112478,0.6,0.984125978634365,1.61325657518188,-12.2673757335401,0.482598385771927,0.432719355409067
1466,0.6,0.984067847317272,1.61327347279775,-12.2673930167477,0.482571106628685,0.432670139878033
1466.19047718193,0.6,0.98387191009737,1.61333102102439,-12.2674527587993,0.482478096574503,0.432511036771816
1466.38095436385,0.6,0.983662554801004,1.61339356651477,-12.2675190640506,0.482378745362736,0.432348891528247
1466.63434433693,0.6,0.983363873133277,1.61348472267235,-12.2676179787367,0.482237384829601,0.432130026634719
1466.94755209271,0.6,0.982964907291983,1.61361002115602,-12.2677580360818,0.482049129733119,0.431857347568978
1467.26206411046,0.6,0.982535487759749,1.61374952185473,-12.2679194351069,0.481848375385119,0.431587086037937
1467.55268759902,0.6,0.982119120088151,1.6138898097105,-12.26808768278,0.48165783180058,0.431348543954947
1467.84331108758,0.6,0.981692046377814,1.61403982654801,-12.2682744504491,0.481467874735673,0.431128836257374
1468,0.6,0.981460931493434,1.61412419837601,-12.2683827353159,0.481370592764207,0.431015086064944
1468.15276224687,0.6,0.981237418058948,1.61420845225896,-12.2684933093422,0.481287380215676,0.430892858708869
1468.30552449374,0.6,0.981017783968274,1.61429441373308,-12.2686087482302,0.481211390759949,0.43077084377336
1468.50650625996,0.6,0.980738512836635,1.61440977870101,-12.268767876907,0.481124306431562,0.430611674404838
1468.74506746907,0.6,0.98042806628116,1.61454971408759,-12.2689670569902,0.481044289074635,0.430427518641385
1469.02306600594,0.6,0.98010602723163,1.61471674683127,-12.2692123234824,0.480988890276585,0.430222538574101
1469.25718773536,0.6,0.979876488212481,1.61486101506029,-12.2694287695429,0.480975165219264,0.430056656339954
1469.53469460771,0.6,0.979661837283061,1.61503719568754,-12.2696954470664,0.480996448504339,0.429863077193209
1469.76967583178,0.6,0.979532327829154,1.61519195068555,-12.269928549166,0.481045161958791,0.429697581452193
1470,0.602672,0.979451763312647,1.61535001933842,-12.270162448292,0.481114515868207,0.429535613374505
1470.15448054768,0.602672,0.979421717338275,1.61546038961988,-12.270321882647,0.481161448125172,0.429445450082225
1470.30896109537,0.602672,0.979408588419714,1.61557485954305,-12.2704830351566,0.481211298702727,0.429357964650633
1470.51488007787,0.602672,0.979412429563352,1.61573463849744,-12.2707000814026,0.481278284994119,0.42924191140034
1470.78278587041,0.602672,0.979441033141794,1.61595631156901,-12.2709856838761,0.481356784229961,0.429083245176025
1471.05220373536,0.602672,0.979476567269355,1.61619664915431,-12.2712763699283,0.481414228837915,0.428904694390136
1471.32594379281,0.602672,0.979495210512378,1.61646018526954,-12.2715759026056,0.481440696841592,0.428695709564445
1471.58740628847,0.602672,0.979473780301374,1.61673104963848,-12.2718672858992,0.481427799950729,0.428463812153761
1471.87115633883,0.602672,0.979383642951046,1.61704675646511,-12.272191646365,0.481363260040219,0.428170371876217
1472,0.609896,0.979314095818438,1.61719763367293,-12.2723425486761,0.481316205571546,0.428020312333632
1472.18851512968,0.609896,0.979175803922475,1.61742679643911,-12.2725683682904,0.481229288547796,0.42777655144586
1472.37703025936,0.609896,0.978991251164251,1.61766582897093,-12.2728012305162,0.481119570729121,0.427510052680275
1472.78203722784,0.609896,0.978432229973518,1.61821190226063,-12.2733310856483,0.480812957664567,0.42686848781758
1473.04266601215,0.609896,0.977957950709793,1.61858593732277,-12.2736978232236,0.4805717715523,0.426414503660321
1473.30329479646,0.609896,0.97740270461097,1.6189767990713,-12.2740881789375,0.480305614491528,0.42593896004797
1473.61182660746,0.609896,0.976658404406141,1.6194599994522,-12.2745840688205,0.479972638899261,0.425364076235903
1473.92035841847,0.609896,0.975847267241691,1.61996376048729,-12.2751192052032,0.47963839230081,0.424796269450551
1474,0.62332,0.975631299089789,1.62009689612774,-12.2752639049511,0.479555321775934,0.424651601845342
1474.18551878781,0.62332,0.975124119610702,1.62041161617414,-12.2756114808151,0.479371353885027,0.424318256627697
1474.37103757562,0.62332,0.974618862516699,1.62073238991837,-12.2759736678144,0.47920282454677,0.42399813714058
1474.63466134985,0.62332,0.973923648744152,1.62119778980418,-12.2765127862692,0.47899939868104,0.423575353873254
1474.93481920911,0.62332,0.973198058497939,1.62174010409543,-12.2771593492293,0.478834009659174,0.423154270345587
1475.23497706836,0.62332,0.97258228964092,1.62229427123624,-12.2778366291114,0.478752795927757,0.42281059079875
1475.52971208124,0.62332,0.97211995012354,1.62284879266081,-12.2785259981948,0.47876352096537,0.422556456960993
1475.82444709412,0.62332,0.971825939528285,1.62341265144191,-12.279232909375,0.4788671130256,0.422387487843084
1476,0.626812,0.971738141368493,1.62375263651801,-12.2796593613529,0.478971252397789,0.422326298337897
1476.23570346367,0.626812,0.9717258234055,1.6242137155917,-12.2802349689141,0.479156701644624,0.422290435927404
1476.47140692734,0.626812,0.97183233577679,1.62467985841465,-12.2808106191204,0.479389098092293,0.422299054977771
1476.94583830783,0.626812,0.972373115779125,1.6256326776564,-12.2819553560761,0.479967398277109,0.422419103910664
1477.19622808106,0.626812,0.972804960451463,1.62614302514004,-12.282545411884,0.480313000666294,0.422518415054291
1477.44661785429,0.626812,0.973312204821472,1.62665834489063,-12.2831221123308,0.48067248932104,0.422628361187225
1477.84598271105,0.626812,0.974222940300445,1.62749030450416,-12.284009877106,0.481250885273002,0.422801611595791
1478,0.65648,0.974591784955216,1.62781440546325,-12.2843409885379,0.481469986812143,0.422862042653822
1478.32726330134,0.65648,0.975378941337178,1.62850904451637,-12.2850233810789,0.481917540937144,0.422968020493759
1478.67020963698,0.65648,0.976175789107138,1.62924572526655,-12.2857085580114,0.482350618061931,0.423036025133453
1479.04842542454,0.65648,0.976981878958231,1.63006872698894,-12.2864319345791,0.482775950224881,0.423049642707738
1479.41054015904,0.65648,0.977653828634204,1.63086738445353,-12.2870976435234,0.483127049856356,0.422996902524946
1479.71257384506,0.65648,0.978126910930803,1.63154185574169,-12.2876369816856,0.483377012956256,0.422902251775532
1480,0.682836,0.978498866270183,1.63219106161663,-12.2881403058242,0.483580455610988,0.422771669822949
1480.22949072397,0.682836,0.978741044465142,1.63271479082096,-12.2885373670725,0.483719474263861,0.422644628440266
1480.45898144795,0.682836,0.978936297782371,1.63324348749704,-12.2889318124629,0.483840579842064,0.422498197147786
1480.77839776753,0.682836,0.979135549008917,1.63398789352004,-12.289479126003,0.483983216212595,0.422266228071688
1481.15885114392,0.682836,0.979276707563646,1.63488788561827,-12.2901327525251,0.484122141978665,0.421956032079694
1481.46113332081,0.682836,0.979328205450988,1.6356134925281,-12.2906564501409,0.484216173667741,0.42169138276242
1481.7634154977,0.682836,0.979338991651123,1.63634849731927,-12.2911860660929,0.484301033033458,0.421416354856377
1482,0.705584,0.979326659334564,1.63693029730338,-12.2916056034406,0.484363757990555,0.421196255843323
1482.26406778067,0.705584,0.979298255653048,1.63758640130529,-12.2920797294573,0.484433786877499,0.420946085018671
1482.52813556135,0.705584,0.979260366240863,1.63824950608577,-12.2925604585524,0.484505138153005,0.420694413636077
1482.90377597939,0.705584,0.979200094710408,1.63920467745461,-12.2932561365102,0.484611587494576,0.420336510153468
1483.25997988463,0.705584,0.979145429933303,1.64012314415899,-12.293928766548,0.484720664238212,0.420000013661102
1483.62243110228,0.705584,0.979100075683882,1.641070241133,-12.2946258509651,0.484842208187613,0.4196629325731
1483.90078975659,0.705584,0.979075811273404,1.64180607116067,-12.2951694974849,0.484943471110274,0.41940838877912
1484,0.73184,0.97906980008569,1.64207009311752,-12.2953649250343,0.484981243315866,0.419318827126186
1484.31018343548,0.73184,0.979060948629492,1.64290149862273,-12.2959813012553,0.485105146156105,0.419043716155748
1484.62036687095,0.73184,0.979068373840837,1.64374181186999,-12.2966053067705,0.485238535897279,0.418775789164208
1484.93986723723,0.73184,0.97909419985811,1.64461653534128,-12.2972552864671,0.485385526787289,0.418507223796224
1485.46001845329,0.73184,0.979177116843643,1.64606001764347,-12.2983270975148,0.485645099092731,0.418086158827698
1485.66197457764,0.73184,0.979222965660399,1.64662677767143,-12.2987471679291,0.485752590954077,0.417928218942618
1485.86393070198,0.73184,0.979276286130214,1.64719696432824,-12.2991691197921,0.485863459643742,0.417773112884888
1486,0.759196,0.979316326665624,1.64758302628985,-12.2994543724455,0.485935456325204,0.417679732939476
1486.13711533254,0.759196,0.979359939631869,1.64797356676885,-12.2997425129621,0.485997638196889,0.417613598472346
1486.27423066508,0.759196,0.9794067469452,1.64836554493829,-12.300031202424,0.486057067054564,0.41756183828801
1486.45201612029,0.759196,0.979472081620941,1.64887563368307,-12.3004060374563,0.486130324435911,0.417518276637626
1486.65058951948,0.759196,0.979551200583453,1.64944708996845,-12.3008248694505,0.48620579622193,0.417502712966161
1486.86387758063,0.759196,0.979643635961796,1.65006148461762,-12.3012741549977,0.486276611013095,0.41752626158667
1487.07716564179,0.759196,0.97974458243787,1.65067438681101,-12.3017219300869,0.486335902476317,0.417595402669665
1487.3013589559,0.759196,0.97986161145303,1.65131402388211,-12.3021898846323,0.486388741996326,0.417725826934627
1487.53355920741,0.759196,0.979997821624321,1.65196747565459,-12.3026702125744,0.486437423135079,0.417934121875265
1487.74149300818,0.759196,0.98013679692898,1.6525407439325,-12.3030951231164,0.486477171771543,0.418191189812058
1488,0.790244,0.980339821840687,1.6532311927783,-12.3036140424148,0.486528174713459,0.418601146764168
1488.13956397681,0.790244,0.980467438920014,1.65359075294878,-12.3038887910734,0.486573144754106,0.418834089078765
1488.27912795361,0.790244,0.980610761836292,1.65393910763789,-12.3041590861648,0.486625230544175,0.41909068842727
1488.46029756743,0.790244,0.980824707338317,1.65437213400837,-12.3045024492406,0.486705802107049,0.419462033438439
1488.69702374717,0.790244,0.981161493585917,1.65490033578946,-12.3049363219589,0.486838806119869,0.420019258511251
1488.9330506081,0.790244,0.98157467704639,1.65537814938657,-12.3053492206709,0.487007785114161,0.420662682420416
1489.15840935573,0.790244,0.982053006635891,1.65578268419177,-12.3057217022214,0.487203235065133,0.421360532553214
1489.4089494599,0.790244,0.982691830009341,1.65616616180341,-12.3061065253858,0.487456382511729,0.422230420515542
1489.62649604049,0.790244,0.983343600043352,1.65643692227906,-12.3064119466985,0.487703869645194,0.42306433598497
1489.84527348056,0.790244,0.984091099125243,1.65664584007685,-12.3066887241117,0.487974042066666,0.423972999082955
1490,0.822392,0.984673524082029,1.65675267834809,-12.3068643402467,0.488194287759899,0.424608275261012
1490.10241622626,0.822392,0.985081945563039,1.65680384772205,-12.3069708413301,0.488383975047881,0.424952127446576
1490.20483245253,0.822392,0.985507165530443,1.65683898918569,-12.30706942467,0.488585138362348,0.425273703597496
1490.33166106916,0.822392,0.986054683342734,1.65685995717008,-12.3071804831413,0.488847227213974,0.425635042923634
1490.46955643673,0.822392,0.986672445218312,1.65685433505755,-12.3072874595359,0.489146812996825,0.42597549135236
1490.63287219791,0.822392,0.987427526518329,1.65680984724419,-12.3073959563671,0.489522987291967,0.42630245838418
1490.78267382622,0.822392,0.988134889369061,1.6567341390652,-12.3074787200389,0.489892107123556,0.426525799126466
1490.93247545454,0.822392,0.988848424667368,1.65662689630543,-12.3075462185291,0.490286086857781,0.426669956959203
1491.08682409869,0.822392,0.989581626865379,1.65648607318664,-12.3076007377573,0.490715492936713,0.426724872855692
1491.25153232957,0.822392,0.990351999569514,1.65630579726926,-12.3076433911049,0.491193391146098,0.426662166323474
1491.41624056046,0.822392,0.991099758587922,1.65609969892333,-12.3076717229397,0.491685826321016,0.42645748167343
1491.56670144827,0.822392,0.991754755010421,1.6558941509552,-12.307686910801,0.492148514906246,0.42613671118741
1491.75581827251,0.822392,0.992529367937124,1.65562116380966,-12.307694599902,0.492755871049503,0.425546194801266
1491.93111269099,0.822392,0.993189861330839,1.65536375649476,-12.3076938620261,0.493355811233377,0.424808499651448
1492,0.85654,0.993432665541874,1.6552639479413,-12.3076923072022,0.493553023069014,0.424573642609846
1492.09050908911,0.85654,0.993736517681868,1.65513575938699,-12.3076896724708,0.493771932938911,0.424328558545014
1492.18101817822,0.85654,0.994022694017931,1.65501243300772,-12.3076865720228,0.493980201042997,0.424088543539801
1492.29082791905,0.85654,0.99434572035585,1.65487154740413,-12.3076824304598,0.494220220836323,0.423807463910857
1492.41335708512,0.85654,0.994674651199752,1.65472856213132,-12.3076776129247,0.494471636821573,0.423509432418105
1492.56082810082,0.85654,0.995026798075922,1.65458064174708,-12.3076719179432,0.494747082764699,0.42317273758973
1492.70097224644,0.85654,0.995318287427161,1.65446861294341,-12.3076669339262,0.494974503215308,0.422873230099687
1492.84111639205,0.85654,0.995569548739775,1.65438788613027,-12.3076626676917,0.495163458980993,0.422594064922777
1492.98082670784,0.85654,0.995782369136091,1.65434131449952,-12.3076594370057,0.495313787688597,0.422341819195412
1493.15759528208,0.85654,0.996002201125397,1.65433409989093,-12.307657273838,0.49545760569861,0.422077112500529
1493.31887121317,0.85654,0.9961596936527,1.65438003235753,-12.3076574816521,0.495553205677787,0.421908052403694
1493.45666355543,0.85654,0.996265800844375,1.65445971502543,-12.3076593025222,0.495610483917838,0.421828638641284
1493.6131144476,0.85654,0.99635898004149,1.65459521865134,-12.3076628996628,0.495643277433093,0.421814837124052
1493.75594425979,0.85654,0.996422623778266,1.65475982169812,-12.3076671363313,0.495635093803149,0.421873072197619
1493.89877407198,0.85654,0.996469394695583,1.65496183442888,-12.3076717422931,0.495583963682963,0.422000520300913
1494,0.891288,0.996494049623881,1.65512642707723,-12.3076749317413,0.495549025142689,0.422075755523141
1494.10302111777,0.891288,0.996513066540181,1.65531100131466,-12.3076779233355,0.495538473320833,0.422093213952556
1494.20604223554,0.891288,0.996526835121733,1.6555116218546,-12.3076806575285,0.495523271696676,0.422114464856597
1494.3405008433,0.891288,0.996538133078248,1.65579565169503,-12.3076838971531,0.495497194845165,0.422149419149649
1494.51077232195,0.891288,0.996543487655081,1.6561876118268,-12.3076875436992,0.495456185235622,0.422209025185961
1494.72499089645,0.891288,0.99653880371296,1.65672438947589,-12.3076914333316,0.495394398931717,0.422313803759631
1494.90772402075,0.891288,0.996526538064432,1.65721345812203,-12.3076939968313,0.495330860879209,0.422430381502874
1495.09240650342,0.891288,0.996507440466451,1.65773000221927,-12.3076956307579,0.495252071133122,0.422571897580943
1495.2770889861,0.891288,0.996482184769419,1.65826236977666,-12.3076960402402,0.495156205821949,0.422737358678313
1495.46693900912,0.891288,0.996450257961111,1.65881925547339,-12.3076949279113,0.495041645774636,0.422936865727238
1495.64942052297,0.891288,0.996414396144238,1.65935722574847,-12.3076921210235,0.49492006638464,0.423163092503215
1495.83190203682,0.891288,0.996374300024723,1.65989154249129,-12.3076872374382,0.494789391543833,0.42342768125115
1496,0.926036,0.996334791066995,1.66037519141594,-12.3076804639901,0.494690655294569,0.423641693209839
1496.09897180031,0.926036,0.996311028817071,1.66065412323351,-12.307675299542,0.494687371241403,0.423652989306394
1496.19794360062,0.926036,0.996287423978452,1.66092763334667,-12.3076693639288,0.494696237007088,0.42363207552131
1496.31515625747,0.926036,0.996260398959086,1.66124358841994,-12.3076615831922,0.494721787790749,0.423561675675296
1496.44366892406,0.926036,0.996233087247151,1.66157916488761,-12.3076525181451,0.49477078174507,0.423425169065986
1496.59737230813,0.926036,0.996205745221746,1.66196486225801,-12.3076416860318,0.494866921483105,0.423181401170209
1496.7363243298,0.926036,0.996188433696254,1.66229883455899,-12.3076326836883,0.495000107581697,0.422888661677964
1496.87527635147,0.926036,0.99618080144772,1.66261955088865,-12.3076251521245,0.495186121250759,0.422528003938273
1497.01597560871,0.926036,0.996185837236023,1.66293224321414,-12.3076196410479,0.495432102286921,0.422089088523574
1497.19857905301,0.926036,0.996216807882459,1.6633236776485,-12.3076165445723,0.495836425735849,0.421393101935234
1497.35791408175,0.926036,0.99627192668548,1.66365682108264,-12.3076184287905,0.496265707799932,0.420652759082181
1497.49613390977,0.926036,0.996345436369095,1.66394409150871,-12.307624251931,0.496699336945837,0.419902355788219
1497.65684284639,0.926036,0.99646627565408,1.66428236320932,-12.3076368578732,0.497286646681822,0.418902073429166
1497.79834843998,0.926036,0.996609009524244,1.66459027180136,-12.3076539976351,0.49789073510142,0.417908970666616
1497.93985403356,0.926036,0.996790573907109,1.66491432894043,-12.3076775373353,0.498586624730566,0.416809756673441
1498,0.960784,0.996880676452344,1.66505870037104,-12.307689633348,0.498826924533419,0.416490061833816
1498.07949428968,0.960784,0.997012501941272,1.66525698821335,-12.3077075733124,0.499113421574163,0.416163708958764
1498.15898857936,0.960784,0.997159650774668,1.66546500570538,-12.3077275150298,0.499401919388968,0.415876732837714
1498.25701510005,0.960784,0.997363546921221,1.66573669735228,-12.307754395952,0.499762844094367,0.415582298934146
1498.36443634395,0.960784,0.997617358451233,1.6660558723052,-12.3077860139049,0.500165940791723,0.41534015156902
1498.48730508717,0.960784,0.99794944699195,1.66645116092877,-12.3078236970612,0.50063378012803,0.415169728612099
1498.66043461711,0.960784,0.998499312657352,1.66706750377881,-12.307876413057,0.50128998211913,0.415121871628373
1498.80132815126,0.960784,0.999023270451124,1.66762322331289,-12.3079158541331,0.501806226312494,0.415248056226745
1498.92487940408,0.960784,0.999543294921192,1.66815155848482,-12.3079455281258,0.502240049435006,0.415485978224808
1499.06456419677,0.960784,1.00020338460934,1.66879495152993,-12.3079710924137,0.502711657124308,0.415912633877131
1499.19596977585,0.960784,1.00089777107292,1.66944371772293,-12.3079850197804,0.503143837517518,0.416485431759698
1499.32737535494,0.960784,1.00166648223701,1.67013255092562,-12.3079866110947,0.503570584470785,0.417242332544323
1499.45246233987,0.960784,1.0024697518525,1.67082269450076,-12.307974182665,0.503971495582463,0.418144966868491
1499.59307453426,0.960784,1.00345847551271,1.67163418949372,-12.3079407294459,0.504407334477787,0.419377119311563
1499.72615043686,0.960784,1.00447969880561,1.67243162354648,-12.3078866843219,0.504791479803633,0.420755621250716
1499.85922633946,0.960784,1.00558534926351,1.67325130774792,-12.3078074058001,0.505134559706943,0.422341769799121
1499.98592755037,0.960784,1.00671706850447,1.67404573971157,-12.3077053635975,0.505415597043577,0.424051011372151
1500,0.995532,1.00684752710011,1.67413450922466,-12.3076923016739,0.505538947208499,0.424052057963634
1500.07036224816,0.995532,1.00751406502511,1.67457918716096,-12.3076215567168,0.50583953551745,0.424744629161011
1500.15689178414,0.995532,1.00836617744507,1.67512652682751,-12.3075218950363,0.506225105302044,0.425594845810163
1500.25255688605,0.995532,1.00934952577264,1.67572972576535,-12.3073950330294,0.506669759768534,0.426529284732385
1500.36044012117,0.995532,1.01050974462066,1.6764040806823,-12.307230408943,0.507193652382861,0.427572988344017
1500.48600004516,0.995532,1.01192709210042,1.67717626170349,-12.3070093220332,0.507836276056544,0.428773356425951
1500.62719999475,0.995532,1.01360454444075,1.67802199838624,-12.306721910151,0.508609704368765,0.430107386663884
1500.76839994433,0.995532,1.0153669238772,1.67883733249406,-12.3063925057384,0.509446492382747,0.431427030024341
1500.89488668721,0.995532,1.01701434490321,1.67953717641646,-12.3060609803188,0.510253164619536,0.432593721095298
1501.03586068709,0.995532,1.01892271268941,1.68027881221141,-12.3056500040358,0.511211495832664,0.433864899409749
1501.17165041425,0.995532,1.02082844359031,1.68095150071299,-12.3052119686688,0.512184278343253,0.435042995197067
1501.3074401414,0.995532,1.02279571376996,1.68158070296818,-12.3047318866981,0.513197115254918,0.436158588066251
1501.43552030569,0.995532,1.02470333380806,1.68213278771459,-12.3042401771405,0.514186708001864,0.437143382155764
1501.58062083283,0.995532,1.02692017263333,1.68270875895879,-12.303637414921,0.515353170786082,0.438175418244365
1501.71502562636,0.995532,1.02902137134818,1.68319536981128,-12.3030359037422,0.516486300180599,0.4390522538226
1501.84943041989,0.995532,1.03116365630189,1.68363770516022,-12.3023931318968,0.517678817846337,0.439852072888167
1501.97969300154,0.995532,1.03327478799253,1.684025705617,-12.3017310845509,0.518894385919479,0.440547647314888
1502,1.03028,1.03360672525359,1.68408271833797,-12.3016244290074,0.519041638489818,0.440747897274148
1502.10153499228,1.03028,1.03527693848407,1.68435432687964,-12.3010772118978,0.519909919743701,0.441482149153447
1502.20061194384,1.03028,1.03692240378029,1.68459861756035,-12.3005206814964,0.520761767687954,0.442206441678074
1502.3209012303,1.03028,1.03893872631158,1.68486931538133,-12.2998147312697,0.521800880371311,0.443095034109565
1502.46749508663,1.03028,1.04141991395024,1.68516348780309,-12.2989090308797,0.523071084026535,0.444188389661724
1502.64316614728,1.03028,1.04442209721242,1.68546878730094,-12.2977572558016,0.524592541553306,0.445507805800907
1502.81883720793,1.03028,1.04744926589348,1.68572778685084,-12.2965323184209,0.526108798094363,0.446833365303036
1503.00229217562,1.03028,1.05063061744961,1.68595440934084,-12.2951744189795,0.527687544260359,0.448225893952559
1503.17060754695,1.03028,1.05356227758125,1.68612751470575,-12.2938575049697,0.529135134653872,0.449515133515644
1503.33892291828,1.03028,1.05650198375616,1.68627132052412,-12.2924722783662,0.530582789262372,0.450817370698736
1503.52160873924,1.03028,1.05969766886141,1.68639842135922,-12.2908911317984,0.532150053127954,0.452242698244071
1503.69391676889,1.03028,1.06271325168918,1.68649432446689,-12.28932543528,0.533618377192005,0.453593675390404
1503.86622479854,1.03028,1.06572756297032,1.68657020213854,-12.287687359524,0.535073725650278,0.454949201267828
1504,1.065028,1.06806558487871,1.6866171352849,-12.2863656552436,0.536198070020681,0.456001285523005
1504.21006557405,1.065028,1.07173116779861,1.6866728092604,-12.2842021355323,0.53796525441152,0.45764354788303
1504.41886458163,1.065028,1.0753659612762,1.68670993950248,-12.2819451686392,0.539718511584522,0.459282818453622
1504.62450439728,1.065028,1.07893610549738,1.68673237445667,-12.2796186599341,0.54143788595951,0.460901181658296
1504.83790362112,1.065028,1.08263005473226,1.68674420374545,-12.2770956479562,0.543207680392609,0.462579546564679
1505.02113824243,1.065028,1.08579249977944,1.68674736180716,-12.2748410734031,0.544714291328565,0.464019915785592
1505.21902868801,1.065028,1.08919756268693,1.68674554581962,-12.2723149033401,0.546330822734301,0.465579188804539
1505.4169191336,1.065028,1.09259091577914,1.6867400334638,-12.2696942210542,0.547937968274694,0.467145621154126
1505.60600843243,1.065028,1.09582093820401,1.68673264605709,-12.2671019838882,0.549461046187765,0.468647002315551
1505.79894140929,1.065028,1.099101887864,1.68672400037919,-12.2643684987279,0.550994790315267,0.470177816404643
1506,1.099776,1.10250172137063,1.68671458009781,-12.2614250641325,0.552567940644537,0.471760945409008
1506.20246706893,1.099776,1.10590044704638,1.68670515721779,-12.2583638443822,0.554136962919981,0.473317541364383
1506.36754668633,1.099776,1.10864848889059,1.68669772745905,-12.2557964263412,0.555397916779618,0.474569538155832
1506.60970061473,1.099776,1.11263254764412,1.68668752484874,-12.251915552708,0.557213212971802,0.476373901579933
1506.83968366522,1.099776,1.11635239944491,1.68667886066815,-12.2481052925983,0.558890481975344,0.478043588260848
1507.07738630034,1.099776,1.12011702775741,1.68667117010395,-12.2440423376412,0.560566824448059,0.47971542057012
1507.30103456193,1.099776,1.12357163729995,1.68666522320071,-12.2401066145673,0.562087679632185,0.481235568657914
1507.55298568079,1.099776,1.12734729535068,1.68666006397586,-12.2355454707892,0.563735181789984,0.482886960093384
1507.76735521357,1.099776,1.13045274870249,1.68665691891879,-12.2315617916452,0.565080095729873,0.48423959203872
1508,1.13122,1.13370346693197,1.6866546790692,-12.2271351798051,0.566478256680265,0.485649328868615
1508.22649311762,1.13122,1.13674412205585,1.68665348256551,-12.2227260574466,0.567781244032636,0.486957870941272
1508.42962162462,1.13122,1.13936608531614,1.6866530587864,-12.2186914316936,0.568904345780627,0.488085466907029
1508.68587092886,1.13122,1.14253516195639,1.68665317838084,-12.2134977325944,0.570268586617375,0.489454619504243
1508.912915251,1.13122,1.14522056121318,1.68665371552166,-12.2088028857347,0.571434618945573,0.490624191808384
1509.14484498762,1.13122,1.14785525638924,1.6866545305351,-12.203920236758,0.572590264871737,0.491782547000091
1509.37677472424,1.13122,1.15039379631926,1.68665549511893,-12.1989529269896,0.573719816477038,0.492913762535876
1509.61591147459,1.13122,1.15292818489618,1.68665654900993,-12.1937453352275,0.574871668002545,0.494066084865981
1509.85504822494,1.13122,1.15539951183335,1.68665759465799,-12.1884525548862,0.576024961877248,0.495218417989548
1510,1.16166,1.15687699429041,1.68665820734169,-12.1852034334015,0.576729617168245,0.495922226749886
1510.24985432386,1.16166,1.15940765935145,1.68665921584549,-12.1795307534677,0.577961600166169,0.497154299521149
1510.51761269137,1.16166,1.16212897780278,1.68666022694057,-12.1733498301866,0.579323648008473,0.498516522781996
1510.7524281632,1.16166,1.16455514067895,1.68666105153021,-12.1678414144357,0.580569988836627,0.499763089279262
1510.98724363503,1.16166,1.16704692268582,1.6866618150528,-12.1622486202115,0.581875291812483,0.501068689273132
1511.23601704924,1.16166,1.16978665468191,1.6866625536066,-12.1562280102183,0.583328400073171,0.502522194756618
1511.48479046346,1.16166,1.17265492050911,1.68666321532997,-12.1501050152724,0.584858421402944,0.504052703413068
1511.77921401981,1.16166,1.17624354446196,1.68666389221265,-12.1427193321759,0.586772784113944,0.505967766863638
1512,1.168504,1.17908464846013,1.68666431888768,-12.1370768227505,0.588278583679098,0.507474124458749
1512.27875776183,1.168504,1.18285912226771,1.68666475136436,-12.1298187346533,0.590255528083412,0.509451428291233
1512.54101456993,1.168504,1.18659230121091,1.68666504537466,-12.1228474913207,0.59217725020669,0.511373317578218
1512.81741470032,1.168504,1.1906962859768,1.68666523694633,-12.1153441884434,0.59425217777719,0.513448210253975
1513.06477686317,1.168504,1.19449094956729,1.68666531030794,-12.1084889196454,0.596137657888655,0.51533344692708
1513.31854689755,1.168504,1.19847395805137,1.68666529849986,-12.101315062708,0.598082746656092,0.517278047998422
1513.5929559103,1.168504,1.2028474595222,1.68666520213157,-12.0933945311799,0.600181291676246,0.519375758524206
1513.86725410814,1.168504,1.20724999559795,1.68666504132684,-12.0853063813345,0.602263275302279,0.521456548030522
1514,1.209176,1.20938083699632,1.68666494867383,-12.0813307471668,0.603262928864081,0.522455593304518
1514.25710840544,1.209176,1.21349178864241,1.68666475906971,-12.0735170061839,0.60517783679023,0.524369716519835
1514.53839573102,1.209176,1.21794530568053,1.68666456139293,-12.0647980729692,0.60723578802097,0.526426922399493
1514.80884025358,1.209176,1.22216695961377,1.68666440544531,-12.0562494192324,0.609176598791977,0.528367151495311
1515.09572474703,1.209176,1.22656950399318,1.68666429680122,-12.0470062417045,0.611198046995335,0.530388156346081
1515.33792805018,1.209176,1.23022188224313,1.68666426078814,-12.0390647882515,0.612876050510662,0.532065949260265
1515.65891930231,1.209176,1.23497191431598,1.68666429876943,-12.0283489396461,0.615061057888022,0.534250948755336
1515.93077727639,1.209176,1.23891897088304,1.68666440640853,-12.0191059293988,0.616882820269178,0.536072984656171
1516,1.239356,1.23991374806662,1.68666444409176,-12.0167281939757,0.617343445041862,0.536533662957702
1516.25858817521,1.239356,1.24359657375258,1.68666461721483,-12.0077599523629,0.619054593958637,0.538244923027923
1516.52134713513,1.239356,1.24729137742661,1.68666483742668,-11.9985093625734,0.620779207713908,0.539969675206985
1516.82609555407,1.239356,1.25152839979094,1.68666513500563,-11.9876085634526,0.622764679969001,0.541955343649673
1517.11819137934,1.239356,1.25555271682505,1.68666544881377,-11.9769886566831,0.6246587394089,0.543849630498366
1517.37857852897,1.239356,1.25911822921787,1.68666574108171,-11.9673809447693,0.626342189769096,0.54553331871964
1517.65144141531,1.239356,1.26283832893986,1.68666604964497,-11.9571713611043,0.628098552642764,0.54728996880475
1517.94984895108,1.239356,1.26689087583372,1.68666637799462,-11.9458409390352,0.630005696887345,0.549197474263273
1518,1.262564,1.26757029313701,1.6866664313695,-11.9439198666063,0.630324615302174,0.549516439634709
1518.2507552446,1.262564,1.27095864165642,1.68666668697079,-11.9342420819916,0.631911204368894,0.551103233716781
1518.50638419407,1.262564,1.27439314379305,1.68666692353845,-11.9242525797169,0.633509967944374,0.552702161841685
1518.80217721234,1.262564,1.27833062395786,1.6866671605945,-11.9125392278644,0.63532605860554,0.554518375536864
1519.09663692341,1.262564,1.28219456397878,1.68666735319569,-11.9007165216071,0.637088772600854,0.556281126188322
1519.41906736585,1.262564,1.28633854004512,1.68666751299222,-11.8875889547919,0.638959344780454,0.558151621287895
1519.67761758911,1.262564,1.28957873185712,1.68666760429344,-11.8769282415027,0.640407273068012,0.559599384265265
1520,1.2939,1.29349540247358,1.68666767815467,-11.8634735538735,0.642139907806139,0.561331686894858
1520.29739817594,1.2939,1.29697118771051,1.68666771601873,-11.8509076932453,0.643664336291777,0.562855849776575
1520.57669856391,1.2939,1.30010561137056,1.68666773470392,-11.8389774036005,0.645032078804338,0.564223310210738
1520.85036605825,1.2939,1.30305002968945,1.68666774562815,-11.8271713746027,0.646311414088796,0.565502335756219
1521.17791518945,1.2939,1.30640746972819,1.68666776024498,-11.8128962879744,0.647765067779636,0.566955571819924
1521.49954678487,1.2939,1.30953034723309,1.68666778832666,-11.7987333338766,0.649117535777624,0.56830757623664
1521.77615425093,1.2939,1.312083727046,1.68666783273769,-11.7864432470193,0.650226465924624,0.569416062404736
1522,1.313312,1.31406534446762,1.68666788789618,-11.7764263944512,0.651089178838746,0.570278418001584
1522.31031275422,1.313312,1.31669601070735,1.68666800037386,-11.7624395684071,0.652238762864974,0.571427760582003
1522.58889152495,1.313312,1.31895254550434,1.68666814196558,-11.7497875524158,0.653231857067689,0.572420784954659
1522.86747029569,1.313312,1.32112038686004,1.68666832280999,-11.7370488352587,0.654192494222582,0.573381514308461
1523.22798718002,1.313312,1.32381057933414,1.68666860882025,-11.7204396816092,0.655390372728859,0.574579792094294
1523.53428743638,1.313312,1.32600712396625,1.68666888523512,-11.7062229227047,0.656371936541539,0.575561982325696
1523.8519825252,1.313312,1.32820877228558,1.68666918436772,-11.6913788158782,0.657356635813078,0.576547652606776
1524,1.328292,1.32920942743542,1.68666932084557,-11.6844295186524,0.657802500291395,0.576994011088252
1524.32078633072,1.328292,1.33132347819317,1.68666959121288,-11.6692984335407,0.658737768851626,0.577929945584548
1524.61796532375,1.328292,1.33321156941099,1.68666979018982,-11.6551975849118,0.659562774263521,0.578755432230181
1524.96881543873,1.328292,1.33534264320429,1.68666993850979,-11.6384515883666,0.66047932483259,0.579672343187271
1525.27878375599,1.328292,1.33712396921159,1.6866699807082,-11.6235726853756,0.661228410421412,0.580421520454731
1525.58954282227,1.328292,1.33880033342793,1.68666993803501,-11.6085815038543,0.661916116540334,0.581109063307102
1525.89481149258,1.328292,1.34032765398419,1.68666982048342,-11.5937878997031,0.66252811860302,0.581720613840661
1526,1.339836,1.34082450854852,1.68666976512176,-11.5886759030351,0.662723981440669,0.581916304321982
1526.36001789401,1.339836,1.34240462740574,1.68666953290569,-11.571127760256,0.663333591878145,0.582525526379106
1526.74027475754,1.339836,1.34386480714999,1.6866692438814,-11.5525141933064,0.663878270339442,0.583069771371825
1527.0046749993,1.339836,1.34475296553382,1.68666903485384,-11.5395299636918,0.66420223003698,0.583393417209539
1527.26907524106,1.339836,1.3455397388873,1.68666883136922,-11.526515676186,0.664485119268154,0.583675984221593
1527.59002414911,1.339836,1.34636659396238,1.68666860522873,-11.5106825833857,0.664779911216769,0.58397037694466
1527.91097305716,1.339836,1.34706740674014,1.68666841559734,-11.494816032024,0.66503470429276,0.584224766487678
1528,1.350312,1.34724219485014,1.68666837116104,-11.4904096007026,0.665100485723109,0.58429044942569
1528.44389205442,1.350312,1.34801309919761,1.68666821270118,-11.4684087603496,0.665410076760343,0.584599713702226
1528.80454940704,1.350312,1.34855633874327,1.68666816870464,-11.4504997153257,0.665658847803926,0.584848382629866
1529.07679150935,1.350312,1.34894807702662,1.68666818667101,-11.436962416557,0.6658604668228,0.585050043676719
1529.34903361166,1.350312,1.34934650261363,1.68666824559146,-11.4234089605825,0.666082480838951,0.585272219769641
1529.73382739087,1.350312,1.34995671238671,1.68666838716171,-11.4042228316666,0.666438824456128,0.585629030680455
1530,1.34736,1.3504309507262,1.68666851326895,-11.3909291814628,0.666718115803552,0.585908784531861
1530.33540085763,1.34736,1.35110559204193,1.68666868573903,-11.3741491777476,0.667110958239147,0.586301971461373
1530.66349863755,1.34736,1.35185473874579,1.68666884970297,-11.3576997869462,0.66753340162231,0.586724680137486
1530.99009696068,1.34736,1.35268505439454,1.68666899276557,-11.341287665375,0.667983759345619,0.587175214227721
1531.35454308967,1.34736,1.35369827169983,1.68666911652939,-11.3229249407746,0.668513475562898,0.587705000106185
1531.67696468974,1.34736,1.35465414091923,1.6866691896006,-11.3066339110517,0.66899556591225,0.588187016954709
1532,1.3555,1.35564953888788,1.68666922931792,-11.2902668672142,0.669481617249521,0.58867287176053
1532.3290543954,1.3555,1.35668396361902,1.6866692411689,-11.2735474701534,0.669973987301926,0.58916514650592
1532.6564095477,1.3555,1.3577168483859,1.68666923221339,-11.2568665991091,0.670455324212561,0.589646396883524
1532.97374700201,1.3555,1.35870817362168,1.68666921042794,-11.2406509332091,0.670907586251727,0.590098584976439
1533.29108445632,1.3555,1.3596788382877,1.68666918116507,-11.224391528944,0.671343549701762,0.590534486713173
1533.67340581959,1.3555,1.36080921847908,1.68666914206866,-11.2047461807338,0.671846361167841,0.591037244173155
1534,1.361808,1.36173425179458,1.68666910933492,-11.1879173344109,0.67225422390057,0.591445079818149
1534.32515505735,1.361808,1.36261511025983,1.68666907982246,-11.1711214697229,0.672641454023339,0.591832280335678
1534.63770833014,1.361808,1.36342439247494,1.68666905570758,-11.1549394950145,0.672999417450236,0.592190223121329
1534.95026160293,1.361808,1.36419944068477,1.68666903658994,-11.1387226783629,0.673344644345745,0.592535438834249
1535.31671283015,1.361808,1.3650699952581,1.68666902100468,-11.11966676073,0.67373554039803,0.592926336483614
1535.66114990838,1.361808,1.36585762062229,1.68666901289405,-11.1017152384163,0.674094820524549,0.59328563557199
1536,1.366164,1.36661068546541,1.68666901027425,-11.0840178718766,0.674443048790722,0.593633896868044
1536.31941213622,1.366164,1.3673066570425,1.68666901143844,-11.0673027838276,0.674767392002738,0.593958240541232
1536.63882427243,1.366164,1.36799387404792,1.68666901499107,-11.0505562444796,0.675090911168638,0.594281744854137
1536.99187040145,1.366164,1.36874776252276,1.68666902103532,-11.0320100398748,0.675449418602341,0.594640215020556
1537.38645016273,1.366164,1.36958795646018,1.68666903057314,-11.0112370805406,0.675850324786659,0.595041049143622
1537.70731631752,1.366164,1.37027212051093,1.68666904142005,-10.9943099053855,0.67617838247808,0.595369020714068
1538,1.37052,1.37089846821424,1.68666905499993,-10.9788420943406,0.676480425639314,0.595670967878077
1538.33100789969,1.37052,1.37161069302262,1.68666907651005,-10.961317236852,0.676823831665295,0.596014305543953
1538.66201579938,1.37052,1.37232800569562,1.68666910640376,-10.9437585454993,0.677169457193718,0.596359881132591
1538.99762461147,1.37052,1.37306113115167,1.68666914630181,-10.9259210241396,0.67752366317488,0.596714059456951
1539.33323342356,1.37052,1.37380029923423,1.68666919584816,-10.9080481973368,0.677880087973475,0.59707048440734
1539.69202828901,1.37052,1.3745967369607,1.68666925826485,-10.8889012516909,0.678261937016286,0.597452370207289
1540,1.374876,1.37528449728078,1.68666931768599,-10.872433880528,0.678590891487962,0.597781385243161
1540.35340810788,1.374876,1.37607653642133,1.68666938923317,-10.8534997777715,0.678967713621675,0.598158254437528
1540.67039856431,1.374876,1.3767871686228,1.6866694533567,-10.8364829019128,0.679302289743041,0.598492873290274
1540.98738902075,1.374876,1.37749519208367,1.68666951483515,-10.819434135271,0.679633186575038,0.598823812579196
1541.36375753837,1.374876,1.37832806832213,1.68666958152113,-10.7991507794725,0.680019211955726,0.599209886745401
1541.67132271428,1.374876,1.37899852497086,1.68666962908132,-10.7825427413993,0.680325594579041,0.59951630672123
1542,1.379232,1.3797006920438,1.68666967160302,-10.7647629025802,0.680642608245574,0.599833355944403
1542.36888384013,1.379232,1.38046578356301,1.68666970796849,-10.744770065665,0.680984288459572,0.600175063951623
1542.73776768026,1.379232,1.38120054636475,1.68666973176152,-10.7247384604109,0.681306668843225,0.600497457990392
1543.04899798732,1.379232,1.38179251135065,1.68666974222843,-10.7078088273154,0.681562334349207,0.600753121345468
1543.40800183955,1.379232,1.38243926415697,1.68666974426776,-10.6882495154603,0.681838855931997,0.601029621592457
1543.68809365544,1.379232,1.38291470732401,1.68666973944005,-10.6729676980382,0.682039523752629,0.601230256294247
1543.96818547134,1.379232,1.38336329189786,1.68666973022303,-10.6576679002624,0.682226726674192,0.601417409432897
1544,1.383592,1.38341251721784,1.68666972895991,-10.6559289674458,0.682247192634668,0.601437873225394
1544.1590726433,1.383592,1.38365334012464,1.686669722151,-10.6472310888211,0.682347276156316,0.601537939633301
1544.51509788725,1.383592,1.38416060673405,1.68666970504954,-10.6277454897735,0.682558165135079,0.601748794882113
1544.87163337843,1.383592,1.38462622302032,1.68666968744977,-10.6082078625414,0.682751218342794,0.601941822106762
1545.22616874442,1.383592,1.38505032041172,1.68666967144212,-10.5887578927615,0.682927426878893,0.602118014572419
1545.5710415304,1.383592,1.38542960930294,1.6866696585102,-10.5698187264867,0.683087426910136,0.602278010520277
1545.91591431638,1.383592,1.38578057734001,1.68666964873443,-10.5508619422293,0.683237140365339,0.602427733703008
1546,1.385804,1.38586238208438,1.68666964683487,-10.5462374326664,0.683272214468822,0.602462810261559
1546.42042841809,1.385804,1.38625263055081,1.68666963988826,-10.5231007901989,0.683441934505783,0.602632534535813
1546.84701078966,1.385804,1.38662259863274,1.68666963650072,-10.4996026576388,0.683607521326267,0.602798126253206
1547.1109529053,1.385804,1.38684176633751,1.68666963585692,-10.4850525241633,0.683706726786102,0.60289733512369
1547.37489502093,1.385804,1.38705547890894,1.68666963607816,-10.4704942782815,0.683804602685848,0.60299521477123
1547.72334509705,1.385804,1.38733172270333,1.68666963736887,-10.4512626924096,0.683933747842689,0.603124365448937
1548,1.387392,1.38754800618994,1.68666963894829,-10.4359839036201,0.684035912306711,0.60322653460739
1548.34863073383,1.387392,1.38781863984777,1.68666964130842,-10.4167179813551,0.684163904638911,0.603354531460163
1548.70311439116,1.387392,1.38809321304741,1.68666964380535,-10.3971148333775,0.684295145858155,0.60348577635296
1549.06609038743,1.387392,1.38837491674273,1.68666964617922,-10.3770276432497,0.684430653482065,0.603621286511039
1549.38224571846,1.387392,1.38862126512957,1.68666964794057,-10.3595195828713,0.684548406664832,0.603739040647731
1549.6984010495,1.387392,1.38886871749039,1.68666964934018,-10.3420003864135,0.684666950810344,0.603857584336566
1550,1.388976,1.3891058038857,1.68666965032414,-10.3252773911923,0.684781096502327,0.603971727588763
1550.34189438197,1.388976,1.38937565907149,1.68666965107586,-10.3063077273614,0.684910230368313,0.604100851771185
1550.68378876395,1.388976,1.3896464879506,1.6866696516268,-10.2873248759394,0.68503932429774,0.604229929547733
1551.04292667035,1.388976,1.38993179828597,1.68666965240983,-10.2673703995965,0.685176118216967,0.604366698409048
1551.40206457676,1.388976,1.39021774550621,1.68666965407158,-10.24740128808,0.685312720219679,0.604503265794248
1551.74101583881,1.388976,1.39048808508515,1.68666965726953,-10.2285411618235,0.685441400226903,0.604631903107698
1552,1.390564,1.39069493881588,1.68666966138517,-10.2141218113569,0.685540540487211,0.604731006091978
1552.45343686646,1.390564,1.39105789424403,1.68666967366333,-10.1888575689209,0.685714702073588,0.604905126867701
1552.74641793885,1.390564,1.39129317555741,1.68666968582835,-10.1725209509764,0.685827042382858,0.605017449573347
1553.03939901124,1.390564,1.39152927257241,1.68666970160321,-10.1561744855535,0.685940418704168,0.605130816736771
1553.44478631588,1.390564,1.39185755631138,1.68666972918974,-10.1335401516305,0.686098447497972,0.605288849527456
1553.72484857426,1.390564,1.39208548530522,1.68666975164319,-10.1178920634849,0.686207153626056,0.605397571717872
1554,1.392152,1.39231020149048,1.68666977571321,-10.1025094873368,0.686314074476304,0.605504514536901
1554.42230111418,1.392152,1.39265591597347,1.68666981469771,-10.0788832594021,0.686478604568623,0.605669020152257
1554.79656094291,1.392152,1.39296183564341,1.68666984995438,-10.0579274257693,0.686622023767924,0.605812382285674
1555.09754468767,1.392152,1.39320635815688,1.68666987883968,-10.0410627826591,0.686735638598926,0.605925922631763
1555.43966071762,1.392152,1.39348133228783,1.68666991338106,-10.0218808703011,0.686863276936996,0.606053440392215
1555.72619276115,1.392152,1.39370819530174,1.68666994529128,-10.0058053062105,0.686967415730056,0.606157444765747
1556,1.393736,1.39392128553019,1.68666998019165,-9.99043514899491,0.687064155284578,0.606254034924162
1556.37307593011,1.393736,1.39420477825115,1.68667003850846,-9.9694794941762,0.687192720304141,0.60638247031302
1556.73752288251,1.393736,1.39447311898259,1.68667011135006,-9.94899437759491,0.687313720176802,0.606503381277112
1557.05905488695,1.393736,1.39470205951638,1.68667019027675,-9.93091021337776,0.687415024826953,0.606604645618175
1557.38058689138,1.393736,1.39492287195353,1.68667028277436,-9.91281592707948,0.687511726695745,0.60670135002821
1557.78798982339,1.393736,1.39518917545131,1.68667041669794,-9.88987537820712,0.687626020000767,0.606815719823777
1558,1.395324,1.39532075653747,1.68667049180301,-9.87793142252584,0.687680148890822,0.6068699138786
1558.31604672176,1.395324,1.39550614525248,1.68667060711898,-9.86011948921661,0.687753311065665,0.606943118871083
1558.68142228001,1.395324,1.39570083739544,1.68667074039932,-9.83951803214341,0.687825395765434,0.607015236925065
1559.04679783825,1.395324,1.39586897794304,1.68667086871388,-9.81890774718749,0.68787938213791,0.607069234582661
1559.37942874625,1.395324,1.39599331857409,1.68667097826954,-9.8001382814146,0.687909510922871,0.607099349639404
1559.73424136179,1.395324,1.39608927536928,1.68667108595624,-9.78011241033932,0.687919793075528,0.607109586275251
1560,1.39594,1.39613214034945,1.68667116032337,-9.76511087027754,0.687909989858196,0.607099730342422
1560.30840292463,1.39594,1.39614621450159,1.6866712405928,-9.74770160307812,0.687877090586041,0.607066793798327
1560.65581965239,1.39594,1.39611041230348,1.68667132458589,-9.72809157561719,0.687811141205048,0.607000806058387
1561.0631600512,1.39594,1.39599015197089,1.68667141616427,-9.70510511194587,0.687691591501415,0.6068812170784
1561.33711177287,1.39594,1.39585715996565,1.68667147439896,-9.68965194246608,0.687582922757226,0.606772525940928
1561.61106349454,1.39594,1.39567932113111,1.68667153040761,-9.67420567634869,0.687451288993951,0.606640873503607
1562,1.39626,1.39534600391924,1.68667160663373,-9.65229161325272,0.687225234047807,0.606414799785511
1562.37542938696,1.39626,1.39493133114607,1.68667167688361,-9.63116020871504,0.686961710165338,0.606151272377303
1562.70448079807,1.39626,1.39449196239379,1.68667173570918,-9.61266059347882,0.686694903105653,0.605884474602037
1563.08476340726,1.39626,1.39389659303254,1.68667179994244,-9.59131006994837,0.686347262632526,0.605536861501866
1563.35044796863,1.39626,1.39342597285094,1.68667184185438,-9.57641470906636,0.686079195659311,0.605268825637246
1563.61613253001,1.39626,1.39291146903093,1.686671880699,-9.56153867839381,0.685790728818576,0.604980400916484
1564,1.392512,1.39209266303442,1.68667192995,-9.54008289106936,0.685340118609041,0.60452986839314
1564.38561670455,1.392512,1.39118286147599,1.68667196891421,-9.51857822364222,0.684847745779871,0.604037541301511
1564.6814784869,1.392512,1.39042690399548,1.68667199027873,-9.50211507090022,0.684442567929403,0.603632385392904
1564.97734026925,1.392512,1.38962154100644,1.68667200372816,-9.48568563398691,0.684015007595072,0.603204832992235
1565.45864864013,1.392512,1.38820791785299,1.68667200912288,-9.45903551349739,0.683273317515538,0.602463119111777
1565.69733556716,1.392512,1.38746048346006,1.68667200504339,-9.44585711583105,0.682884257059848,0.60207402676674
1565.93602249418,1.392512,1.38668323798306,1.68667199737655,-9.43270510090132,0.682482284695553,0.601672007015628
1566,1.387556,1.38646995745652,1.68667199482706,-9.42918445327347,0.682372522524899,0.601562235048062
1566.31988752909,1.387556,1.38537324572804,1.6866719799167,-9.4116113344012,0.681811555446216,0.601001231829311
1566.67439333566,1.387556,1.38410184995744,1.68667196124706,-9.39219699857911,0.681166799006355,0.600356442006523
1567.05012677636,1.387556,1.38269581117696,1.68667194175108,-9.37169256643245,0.680459961669216,0.599649579045251
1567.47616933581,1.387556,1.38103764902999,1.68667192265981,-9.34853646142079,0.679635905492451,0.598825509333367
1567.82210102798,1.387556,1.37964880344975,1.68667191068655,-9.32981019297776,0.678951244057284,0.598140852041901
1568,1.379752,1.37892193622804,1.68667190587251,-9.3202070139903,0.678594572950166,0.597784192239131
1568.37142975853,1.379752,1.37738104126364,1.68667189848368,-9.30021699516794,0.677843083609483,0.597032774441553
1568.74285951706,1.379752,1.37581434077724,1.6866718931762,-9.28030948089136,0.677083976614177,0.596273793240992
1569.05260489123,1.379752,1.3744925768706,1.68667188784172,-9.263771953155,0.676445431743515,0.595635401528829
1569.36235026539,1.379752,1.37316017737108,1.68667187842394,-9.24729310025674,0.675803891318004,0.594994064426176
1569.74365231965,1.379752,1.37150878375166,1.68667185514593,-9.22708850579485,0.675010941611111,0.594201443283612
1570,1.371092,1.37039294238136,1.68667182783955,-9.21355566234166,0.674474757395377,0.593665502012611
1570.32549205439,1.371092,1.36897024617307,1.68667177376526,-9.19643157781947,0.673790899471156,0.592981710622286
1570.78127167283,1.371092,1.36696647025724,1.68667165531654,-9.17256456437039,0.672828932691558,0.592019564984531
1571.04317764312,1.371092,1.3658084010302,1.68667156685695,-9.15890892984825,0.672273346354768,0.591463705651664
1571.3050836134,1.371092,1.36464554166615,1.68667146886104,-9.145296653174,0.671716522129781,0.590906464270889
1571.68041510349,1.371092,1.36297242661643,1.68667132678691,-9.12586504934406,0.670921096573809,0.590110154906706
1572,1.362432,1.36154562007968,1.68667122481429,-9.10938998625564,0.670250499084449,0.589438574375955
1572.37026421078,1.362432,1.35989942904173,1.68667116166351,-9.09038291255044,0.669486674910844,0.588674062160273
1572.72950957216,1.362432,1.35832371198579,1.68667118678856,-9.07202313513055,0.6687693229174,0.587956264301055
1573.05313456859,1.362432,1.35693701356758,1.6866712966326,-9.05555111268504,0.668149600060387,0.587336370847248
1573.40268269338,1.362432,1.35548969842308,1.68667151071448,-9.03782899570851,0.667512266248652,0.586699150210728
1573.75223081816,1.362432,1.35410858145391,1.68667181399305,-9.02017593616299,0.666912041356694,0.586099405719181
1574,1.353772,1.35317511522884,1.68667207094359,-9.00770289030697,0.66650867517594,0.585696573329245
1574.40489031551,1.353772,1.35173414860049,1.68667253141727,-8.98738764237527,0.66588307401603,0.585071533889524
1574.7341183897,1.353772,1.35063507895836,1.68667291081687,-8.97092727560285,0.665397671424421,0.584586573769158
1575.10052557438,1.353772,1.34947445423725,1.68667330611338,-8.95266665810087,0.664870710687438,0.584060077274199
1575.3638437673,1.353772,1.34866868999512,1.68667355793526,-8.93958051582236,0.664490730004508,0.583680402902071
1575.62716196021,1.353772,1.34787421861821,1.68667377377068,-8.92652470701143,0.664101589457487,0.583291537768501
1576,1.345112,1.34674298426802,1.6866740066938,-8.90809091612307,0.663521373842898,0.58271164264496
1576.35795700985,1.345112,1.34561423643138,1.68667414191169,-8.89045236681188,0.662913182602288,0.582103652119216
1576.66670967115,1.345112,1.34457500591155,1.68667418681687,-8.87528817349759,0.662332288893845,0.581522829037067
1576.97546233244,1.345112,1.34344662437593,1.68667416765537,-8.86017399085248,0.661689010745342,0.580879506837428
1577.36669045786,1.345112,1.34184969455671,1.68667406126335,-8.84110185277841,0.660772219633304,0.579962463093026
1577.664183115,1.345112,1.34048615165478,1.68667393078389,-8.82666534010983,0.659992830990906,0.579182709392613
1577.96167577214,1.345112,1.33897914286224,1.68667377143104,-8.81229228354252,0.659143418818755,0.578332759134694
1578,1.343108,1.33877418305262,1.68667374959635,-8.81044561263858,0.659029068007991,0.578218370603056
1578.19162113932,1.343108,1.33771202565209,1.6866736384876,-8.80123001128552,0.65844118435417,0.577630273767764
1578.5466012699,1.343108,1.3355826659554,1.68667343552827,-8.78424046369612,0.657285745520985,0.576474503334923
1578.89312646508,1.343108,1.33331427168169,1.68667325875622,-8.76776666753168,0.656086148173672,0.575274679701281
1579.23965166026,1.343108,1.33088240345768,1.6866731174301,-8.751410780646,0.654832931892552,0.574021357039739
1579.56608505073,1.343108,1.32846943285724,1.68667302333826,-8.73611710299875,0.653617849035485,0.572806307368998
1579.95486060208,1.343108,1.32548103234856,1.68667296110693,-8.71805286838977,0.652143436887633,0.571332138459226
1580,1.32616,1.32512800692702,1.6866729570831,-8.71596630848768,0.651971209892774,0.571159925730693
1580.22569698961,1.32616,1.32334916278213,1.68667294538997,-8.7055677294468,0.651109141866692,0.570297930372775
1580.5442677095,1.32616,1.3208112294102,1.68667294848254,-8.69098797462683,0.64989335964894,0.569082243353535
1580.8900577645,1.32616,1.31804152388202,1.68667297007822,-8.67529288544565,0.648580879719385,0.567769854704793
1581.2553291194,1.32616,1.31512168705223,1.68667300496147,-8.65886101561413,0.647209971023814,0.566399025146995
1581.61464105411,1.32616,1.31227377107072,1.68667304425963,-8.64284413438116,0.645882366240551,0.565071476292811
1581.94662056118,1.32616,1.30967513251109,1.68667308034606,-8.6281737006113,0.644674795864088,0.563863933594661
1582,1.310032,1.30926069136185,1.68667308591571,-8.62582619095852,0.644482335249045,0.563671478186705
1582.2668971941,1.310032,1.30720353716676,1.68667311227025,-8.61413546157405,0.643527301974438,0.562716470413288
1582.60341143859,1.310032,1.3046460555523,1.68667314104683,-8.59950549033503,0.642339486286498,0.561528678994742
1582.92890476915,1.310032,1.3022094171627,1.68667316319278,-8.58546995186878,0.641204739398087,0.560393945257044
1583.32367228285,1.310032,1.29929769606138,1.68667318189424,-8.56859723440062,0.639842838327105,0.559032043229351
1583.64845715454,1.310032,1.29693163426592,1.68667319071955,-8.55483743903964,0.638731796797449,0.557920984056532
1584,1.295676,1.29439326148066,1.686673194458,-8.54006669492184,0.63753491450448,0.556724065779199
1584.40606615088,1.295676,1.29148122406843,1.68667319328074,-8.52316263348341,0.636155877676525,0.555345005627397
1584.72854940271,1.295676,1.28917795815958,1.6866731898359,-8.50985782644905,0.635062512117515,0.554251624948851
1585.05103265453,1.295676,1.28687896879126,1.68667318535662,-8.49665877728064,0.633968847773039,0.553157949255848
1585.44652466121,1.295676,1.28406127011206,1.68667317963723,-8.48061575006284,0.632625721701245,0.551814815620255
1585.83924012431,1.295676,1.28126193994003,1.68667317460931,-8.46484261608293,0.631290744284548,0.550479839231473
1586,1.281324,1.28011506366875,1.68667317285363,-8.45843104192039,0.630743593911799,0.549932691009981
1586.37627184153,1.281324,1.27742786539256,1.68667316946299,-8.44352703702187,0.629460782508134,0.54864987956273
1586.72770964181,1.281324,1.27491414638579,1.68667316714111,-8.42973700116214,0.628261252213825,0.547450349508771
1587.055734084,1.281324,1.27256464545239,1.68667316563269,-8.41697939204161,0.627140887208806,0.546329985049319
1587.43194330908,1.281324,1.26986673166153,1.68667316458133,-8.40248307719191,0.625854214820218,0.545043313764256
1587.78384287432,1.281324,1.26734075637188,1.68667316414149,-8.38905447787413,0.624650381855768,0.54383948239201
1588,1.266972,1.26578837375339,1.68667316407901,-8.38086867538878,0.623911127143106,0.543100228860067
1588.38281642983,1.266972,1.26303826390636,1.68667316425001,-8.36648887356463,0.622601341051897,0.54179044423414
1588.74906335068,1.266972,1.26040679285322,1.68667316463066,-8.35287189734163,0.621348123704069,0.540537228099003
1589.13135632247,1.266972,1.25766014644055,1.68667316513286,-8.33880482816211,0.620041040035245,0.539230145438428
1589.45391761493,1.266972,1.25534299238536,1.6866731655693,-8.32705203822451,0.618937955432744,0.538127061427676
1589.82750926165,1.266972,1.25265980692408,1.68667316603173,-8.31357300331806,0.617660458341743,0.536849564652955
1590,1.252616,1.25142117043621,1.68667316621886,-8.30739780834682,0.617071045733397,0.536260153811165
1590.33006814867,1.252616,1.24905136950759,1.68667316650436,-8.29566617364564,0.615943280890142,0.535132408397571
1590.75172357957,1.252616,1.24602465064973,1.68667316634428,-8.28084135208444,0.614501863003192,0.533691035076227
1591.10604757906,1.252616,1.24348163166185,1.68667316481833,-8.26852443343175,0.613291115266553,0.532480344831031
1591.40503979798,1.252616,1.24133579030405,1.68667316148579,-8.2582308387473,0.612269266541844,0.531458561049111
1591.78270907142,1.252616,1.23862493974048,1.6866731527438,-8.2453592721763,0.610977065840702,0.530166466852443
1592,1.238264,1.23706481972449,1.68667314440613,-8.23801979949791,0.61023327058435,0.529422740623581
1592.29480283525,1.238264,1.23494727419561,1.68667312786669,-8.22813947696286,0.609223753265012,0.528413285216392
1592.63319807913,1.238264,1.23251469784681,1.6866730999057,-8.21690789984933,0.60806307380746,0.52725265875421
1592.9905440012,1.238264,1.22994283014785,1.68667305887838,-8.20517481569419,0.606835227256691,0.526024842524655
1593.30532144712,1.238264,1.22767416010959,1.68667301299045,-8.1949480610352,0.605752751377933,0.524942367052709
1593.62009889304,1.238264,1.22540232199648,1.68667295891859,-8.18482318218467,0.604668989561903,0.523858576512615
1594,1.223912,1.22265667257641,1.68667288533077,-8.17273941830423,0.603359985630175,0.522549498818893
1594.30914298512,1.223912,1.22042039445828,1.6866728217326,-8.16301604043629,0.602296046465287,0.521485516966688
1594.61828597024,1.223912,1.21818398503352,1.6866727577839,-8.15339111999907,0.601234091120227,0.520423518500677
1594.96834366977,1.223912,1.21565423056791,1.68667268803095,-8.14261108429409,0.600035201305583,0.519224580225451
1595.31840136931,1.223912,1.21313112655987,1.68667262396775,-8.13195686340576,0.598843508617185,0.518032840689498
1595.63723598716,1.223912,1.21084276138667,1.6866725726033,-8.12236196703302,0.597766390339702,0.516955682430399
1596,1.209556,1.20825540254717,1.68667252405596,-8.11157070163758,0.596552139753836,0.515741394782047
1596.36217948607,1.209556,1.20569527372987,1.68667248733283,-8.10092914471362,0.595355486450663,0.514544753013643
1596.67973426947,1.209556,1.20347431761117,1.68667246485313,-8.09170640485914,0.594321168977796,0.513510481356717
1597.03269817362,1.209556,1.20103662408722,1.68667244907728,-8.08157183692432,0.593188567006569,0.51237797671196
1597.41984929865,1.209556,1.19840536716836,1.68667243916695,-8.07059473505776,0.591969136482383,0.511158718968539
1597.7314573782,1.209556,1.19632265613491,1.68667243253724,-8.061863536147,0.591005306322723,0.510195086111829
1598,1.195204,1.19455383602457,1.68667242406778,-8.05441225695648,0.590186092277708,0.509376073734266
1598.41870675173,1.195204,1.19184349593862,1.68667239725199,-8.04292744215812,0.588929048607183,0.508119226009884
1598.71562131072,1.195204,1.18995462990526,1.68667236286054,-8.03488004761222,0.588051308921231,0.507241585151113
1599.0125358697,1.195204,1.18809051179124,1.68667231298413,-8.0269117230556,0.587182485753128,0.506372819949567
1599.4158388642,1.195204,1.18559296214553,1.6866722194231,-8.01621323126299,0.586014765605302,0.505205099735498
1599.70038647306,1.195204,1.18385126757714,1.68667213686625,-8.00875063298173,0.585199176580192,0.50438944602132
1599.99999999999,1.195204,1.18203301744084,1.6866720381799,-8.00096870666433,0.584346814706459,0.50353694844683
1600,1.183024,1.18203301744076,1.6866720381799,-8.00096870666395,0.584346796185887,0.503536943877807
1600.00000000001,1.183024,1.18203301744067,1.6866720381799,-8.00096870666358,0.584346796185846,0.503536943877766
1600.29961352695,1.183024,1.18022932507151,1.68667193181291,-7.99326387432306,0.583500850229887,0.502690919719119
1600.59922705389,1.183024,1.17843978376171,1.68667182269885,-7.98563551088593,0.582662950832264,0.501852941014266
1600.91812476385,1.183024,1.17655145222994,1.68667170849606,-7.97759942048284,0.581781262454956,0.500971168218542
1601.31125223272,1.183024,1.17425013160964,1.68667157704255,-7.96780960981114,0.580710579273637,0.499900383346959
1601.65416585896,1.183024,1.17227149181839,1.68667147586477,-7.95937417652507,0.57979553588142,0.498985256129161
1602,1.171488,1.17030922333705,1.6866713903345,-7.95096330893053,0.578894492295249,0.498084136723131
1602.35894573581,1.171488,1.16831541784212,1.68667132178349,-7.94233384042359,0.577985454020232,0.497175042974261
1602.73688258786,1.171488,1.16627292005139,1.68667127340643,-7.93335537624658,0.577062649554592,0.496252208091409
1603.04473545207,1.171488,1.16465940465759,1.68667125197672,-7.9261209971515,0.576340009187488,0.495529569331601
1603.35382996292,1.171488,1.16309047942411,1.68667124563363,-7.91892655630999,0.575641685712298,0.494831276178967
1603.68009770911,1.171488,1.16149484662216,1.68667125332319,-7.9114048981424,0.574935720423308,0.494125379570785
1604,1.159952,1.15999411895388,1.68667127209956,-7.90409947458143,0.574274970611983,0.493464730641493
1604.31774590453,1.159952,1.15856749611858,1.68667129778986,-7.89690853014432,0.57364774487175,0.492837567123495
1604.71585023241,1.159952,1.15686867845997,1.68667133383258,-7.88798646152104,0.572899872157524,0.492089757860207
1604.99560737642,1.159952,1.15573093082694,1.68667135863066,-7.88177230814206,0.572397727172643,0.491587645351655
1605.27536452043,1.159952,1.15463593083571,1.68667138118127,-7.8756020826542,0.571912048630218,0.491101987055999
1605.69940609434,1.159952,1.15304898695439,1.68667140890635,-7.8663299009,0.571202078709109,0.490392019541102
1606,1.152364,1.151969944255,1.68667142318154,-7.85981346510078,0.570715286062862,0.489905208138016
1606.29928185625,1.152364,1.15092716734256,1.68667143318494,-7.85337036414873,0.570240964361007,0.489430881228904
1606.64850511333,1.152364,1.14974303383986,1.68667144031916,-7.84590719235036,0.569696856789138,0.488886766759779
1606.99772837042,1.152364,1.14858643071217,1.68667144344506,-7.83850200525418,0.569160719903583,0.48835062187016
1607.31660972388,1.152364,1.14754811176226,1.68667144355047,-7.8317899264404,0.568675692870094,0.487865586376642
1607.70024037622,1.152364,1.14631424387415,1.68667144114014,-7.82377697371435,0.568094362559503,0.487284244209017
1608,1.14594,1.14535730373476,1.68667143797891,-7.81756260810961,0.567641139523372,0.486831008280938
1608.2951185139,1.14594,1.14441834862608,1.68667143430512,-7.81148434119576,0.567195165584617,0.486385001349766
1608.64648015951,1.14594,1.14330184509162,1.68667143008992,-7.80429917101924,0.566663007713041,0.485852784552134
1609.01041620647,1.14594,1.1421448372111,1.68667142754704,-7.79691585693838,0.56611076311622,0.485300453062871
1609.36323427043,1.14594,1.14102153622152,1.68667142915855,-7.78981546835305,0.565575170711821,0.48476474760114
1609.67314689262,1.14594,1.14003339200955,1.68667143617453,-7.78362517567995,0.565104088231247,0.484293539304271
1610,1.139516,1.13899026329251,1.6866714519549,-7.77714380740002,0.564607512279236,0.483796809167028
1610.33664044288,1.139516,1.13791588635947,1.6866714804539,-7.77051913032957,0.564097684692372,0.483286876225954
1610.63918204773,1.139516,1.13695149712192,1.68667151902095,-7.76460937093636,0.563640787347592,0.482829909265389
1611.12300825737,1.139516,1.13541433787185,1.68667160843245,-7.75524457321875,0.56291337950714,0.482102451945543
1611.33549698112,1.139516,1.13474201468895,1.6866716582133,-7.75116509050235,0.562595770423106,0.48178484997358
1611.54798570488,1.139516,1.13407163324693,1.68667171372971,-7.74710590519413,0.562278869232505,0.481467976387039
1611.87787982207,1.139516,1.133034612437,1.68667180927451,-7.74084400861539,0.561787042288722,0.480976238042299
1612,1.133092,1.13265174204353,1.6866718468119,-7.73853832499667,0.561604895437773,0.480794129875549
1612.33425865427,1.133092,1.13160554548474,1.68667195266578,-7.732261452162,0.561105778127212,0.480295083465955
1612.66214275123,1.133092,1.1305794210704,1.68667205686485,-7.72615279929401,0.560612962632461,0.479802338226827
1612.97808257942,1.133092,1.12958702842744,1.68667215341949,-7.72031228332613,0.560131760731345,0.479321203454989
1613.2940224076,1.133092,1.12858650921833,1.68667224280046,-7.71451690568838,0.559642361407108,0.478831869243279
1613.64242787672,1.133092,1.1274674945499,1.68667232979102,-7.70817904543719,0.559089960266994,0.478279535508275
1614,1.126668,1.12629406402997,1.68667240363093,-7.70173343079513,0.558503971139971,0.477693607395912
1614.32734630606,1.126668,1.12519014088556,1.68667245579892,-7.6958864769876,0.55794759383849,0.47713727001642
1614.69424357676,1.126668,1.12391028278791,1.68667249581452,-7.68939625996913,0.557298057421178,0.476487758053871
1615.05159338731,1.126668,1.12261190191776,1.68667251627501,-7.68314160574756,0.556634703394607,0.475824402120255
1615.37784603666,1.126668,1.12137528889144,1.68667252020544,-7.67749117359881,0.55600112972577,0.475190799711192
1615.7460006614,1.126668,1.11991521254175,1.68667251029718,-7.67118686985191,0.555253646214887,0.474443246765692
1616,1.120244,1.11886572466176,1.68667249662973,-7.66688360801073,0.554717308695594,0.473906841046062
1616.33093105123,1.120244,1.11744574858507,1.68667247362942,-7.66133593707858,0.553994298263776,0.473183765755966
1616.64591700001,1.120244,1.11603973462347,1.68667244951007,-7.65611984687025,0.553283137770469,0.472472544488733
1616.96090294878,1.120244,1.11458312168923,1.6866724261582,-7.65096872594341,0.552551231175998,0.471740579009323
1617.3318435122,1.120244,1.11280812764035,1.68667240290192,-7.64498868464878,0.551665777168896,0.470855059640902
1617.68646603146,1.120244,1.11105791229057,1.6866723876741,-7.63936150034249,0.550800509881594,0.46998973584725
1618,1.110488,1.10947351644503,1.68667238154142,-7.63446128329591,0.550023015362798,0.469212198138593
1618.38523618094,1.110488,1.10748803922928,1.68667238475087,-7.62853877431513,0.549055090634048,0.468244232493989
1618.73143196672,1.110488,1.10567532709444,1.68667239823982,-7.62331047533071,0.54817780829833,0.467366927527722
1619.04940530082,1.110488,1.1039929470323,1.68667241928159,-7.61858774065614,0.547367880317371,0.466556993292048
1619.45990503049,1.110488,1.10180439327012,1.686672457473,-7.61260403345802,0.546318429766612,0.465507559623486
1619.80351024655,1.110488,1.09996386594171,1.6866724971417,-7.60769412927464,0.545439335782308,0.464628505526711
1620,1.099732,1.09890945733793,1.68667252204878,-7.60492695085324,0.54493646837782,0.464125668883931
1620.39437727906,1.099732,1.09679114322271,1.68667257440229,-7.59946204354175,0.543926115667753,0.463115357198354
1620.7187903728,1.099732,1.09504749815201,1.68667261742119,-7.59505592972526,0.543094285680555,0.462283559509553
1621.0396071354,1.099732,1.09332194860515,1.68667265785571,-7.59077801669626,0.5422704124132,0.461459715988417
1621.40479984588,1.099732,1.09135472800287,1.68667269940408,-7.58600455210711,0.541328566541874,0.460517900036528
1621.73469998168,1.099732,1.08957268282365,1.68667273150293,-7.58178068185198,0.540473235539706,0.459662591080775
1622,1.088972,1.08813439250537,1.68667275297952,-7.57844494555479,0.539781630748942,0.458971007573357
1622.35094008135,1.088972,1.08622196334967,1.68667277492671,-7.57411641131802,0.538859203480511,0.458048686839212
1622.69530132647,1.088972,1.08433124643267,1.6866727880329,-7.56996264645104,0.537944269132635,0.457133915859991
1623.00296315524,1.088972,1.08262728163707,1.68667279030372,-7.56633069191667,0.537117969465125,0.456307818567987
1623.31062498401,1.088972,1.08090674584439,1.68667278030643,-7.56277413987631,0.536281397995551,0.4554715096779
1623.67507031943,1.088972,1.07884370978366,1.6866727465295,-7.55865986795479,0.535275222142824,0.454465732662756
1624,1.078216,1.07697831562063,1.68667268922892,-7.55508317077333,0.53436370815738,0.453554625381095
1624.3134443889,1.078216,1.07515276729765,1.68667260223014,-7.55171581998175,0.53347039491929,0.452661426742977
1624.69454127854,1.078216,1.07289532324958,1.68667244847918,-7.54773313689954,0.532364773931001,0.451555706541139
1625.02515638305,1.078216,1.07090145731886,1.68667227535946,-7.54437878963113,0.531390402056258,0.450580997031617
1625.34797727942,1.078216,1.06892327376121,1.68667208118495,-7.54119533268787,0.53042792888462,0.449617929533678
1625.66706385687,1.078216,1.06694075297696,1.68667188161612,-7.53813903806828,0.529469812511778,0.448658929901641
1626,1.066168,1.06485048076145,1.68667169047192,-7.53504679447867,0.52847104698526,0.447658971740576
1626.33421885248,1.066168,1.06274209494317,1.68667154911122,-7.53204240128577,0.527478162371566,0.446665368453468
1626.68109728438,1.066168,1.06056200769478,1.68667148883013,-7.52902955013898,0.526468533463332,0.445655232307222
1627.05311778642,1.066168,1.05825961037433,1.68667154457759,-7.52591598296009,0.525422859910797,0.444609348937582
1627.36847380567,1.066168,1.05635871352911,1.68667169383961,-7.52336975096108,0.524575277434081,0.44376191628621
1627.67888240501,1.066168,1.05455055433739,1.68667192449387,-7.52094410814472,0.523779953361418,0.442967087418105
1628,1.053748,1.0527593137338,1.68667223175506,-7.51851562975916,0.522999729918899,0.442187717726319
1628.32858765467,1.053748,1.0510185401372,1.6866725876252,-7.51611181264867,0.522245366568512,0.441433936348617
1628.66573584028,1.053748,1.04933058201756,1.68667296003386,-7.51372628713274,0.521511006625081,0.440700145493545
1629.00682258935,1.053748,1.04771689373067,1.68667331181676,-7.51139193808037,0.52079956802373,0.439989238642545
1629.32361466042,1.053748,1.0462895426651,1.68667359291594,-7.50929175553364,0.52015666173099,0.439346770669863
1629.64040673149,1.053748,1.04491269537833,1.6866738136605,-7.5072546079922,0.519517676965271,0.438708153354957
1630,1.041324,1.04338216128798,1.68667397761353,-7.5050170199248,0.518779049779396,0.437969836005394
1630.3161921559,1.041324,1.04203474463607,1.68667403967312,-7.50311516940515,0.518102384378477,0.437293351117156
1630.6323843118,1.041324,1.04065450943713,1.68667402444956,-7.50127609899789,0.517384860133523,0.436575890935751
1631.02687447582,1.041324,1.03883979633883,1.68667390392153,-7.49907376507808,0.516413031957825,0.435603944626652
1631.37774605351,1.041324,1.03709751880776,1.68667371570621,-7.49720686241728,0.515464879253795,0.434655465464673
1631.69031737019,1.041324,1.03541677958062,1.68667350023567,-7.49562261917911,0.514548567011471,0.433738655480179
1632,1.038516,1.03361700096583,1.6866732611629,-7.49413216549847,0.513575641895322,0.432765069991193
1632.31062032613,1.038516,1.03167260486489,1.6866730177061,-7.49272220117852,0.512540804187563,0.431729818575898
1632.62124065227,1.038516,1.02959499788283,1.6866727917529,-7.49140303658391,0.511457179695543,0.430645867505256
1632.9827800388,1.038516,1.02702999612854,1.68667257167356,-7.48998870656201,0.510150452613259,0.429338896904579
1633.32641734189,1.038516,1.02447672744967,1.68667241853136,-7.48877080752366,0.508882193964534,0.428070574277746
1633.64946647577,1.038516,1.02200701317387,1.68667232878463,-7.48774185243365,0.507683019029854,0.426871519435496
1634,1.0197,1.01928836376016,1.68667228724978,-7.4867547038317,0.506388435249677,0.425577268343208
1634.36499470565,1.0197,1.01645355807223,1.68667229270087,-7.48587056940129,0.505062270292153,0.424251372123442
1634.69173019644,1.0197,1.01394044315402,1.68667232463795,-7.48520269470828,0.503902611430919,0.423091994575053
1635.00450186878,1.0197,1.01157478161105,1.68667236637673,-7.48467109128865,0.502820652809836,0.422010345080264
1635.42292750622,1.0197,1.00849159557634,1.68667241938595,-7.48412096139981,0.501419730935062,0.42060990347999
1635.69437161898,1.0197,1.00654831897737,1.68667244086107,-7.48386011272645,0.5005392431316,0.419729771284861
1635.96581573174,1.0197,1.00465161748538,1.68667244400256,-7.48367280105728,0.499678637440389,0.418869558160192
1636,1.004812,1.00441602488361,1.68667244275943,-7.48365433961084,0.499571566757006,0.418762508923294
1636.17092134128,1.004812,1.00324870846962,1.68667243014549,-7.48357900941108,0.499040241622744,0.418231304834577
1636.54889767751,1.004812,1.00072634362618,1.68667235994446,-7.48351134523084,0.497886607313978,0.417077776280252
1636.88698325577,1.004812,0.998529838242588,1.68667224513937,-7.48356375521278,0.496874127839836,0.416065169826
1637.20820973187,1.004812,0.996484085298008,1.68667209487651,-7.48371021172088,0.495923922515167,0.415114613591048
1637.52943620797,1.004812,0.994468644965104,1.68667191574206,-7.4839493413591,0.494983218607736,0.41417329769872
1637.86735121481,1.004812,0.992372956119095,1.68667171591202,-7.4842996257959,0.494004061180738,0.413193171817505
1638,0.992912,0.991556076727842,1.68667164020839,-7.48446454118292,0.493623057478991,0.412811765893626
1638.35369741861,0.992912,0.989394156595209,1.68667146620793,-7.48497907449894,0.492618622370924,0.41180670361552
1638.64323434297,0.992912,0.987645829183914,1.68667137179653,-7.48548038899875,0.4918138346384,0.411001561358969
1638.93277126733,0.992912,0.985923827835126,1.68667133367217,-7.48605264589011,0.491029425081385,0.410216970038941
1639.26286050381,0.992912,0.984003668290222,1.68667136544779,-7.48678975110016,0.49016499992933,0.409352587639286
1639.5929497403,0.992912,0.982142390495063,1.68667147493716,-7.48761454148777,0.489337893422949,0.408525838100051
1639.93404036002,0.992912,0.980294284516633,1.6866716557351,-7.48855553015113,0.488525844201567,0.407714545751951
1640,0.981016,0.979946662921113,1.68667169662083,-7.48874757178327,0.488373845515658,0.407562675361504
1640.32979819991,0.981016,0.978258945293663,1.68667191682452,-7.48975505773256,0.487638048940589,0.406827374046322
1640.64813569688,0.981016,0.976711002376085,1.68667213497944,-7.49079961768178,0.486964092504138,0.406153866784657
1641.02971069092,0.981016,0.974957627089112,1.68667237305908,-7.49214012637146,0.486196819137577,0.405387078242184
1641.32742801114,0.981016,0.973659935426872,1.68667252342394,-7.49324971858722,0.485621496460421,0.404812079288141
1641.62514533136,0.981016,0.972414225788804,1.68667263165017,-7.49441273290194,0.485059490330892,0.404250335310013
1642,0.969116,0.970900928639043,1.68667269825578,-7.49595051913272,0.484358670282837,0.403549740682794
1642.35572120713,0.969116,0.969496284504507,1.68667268535405,-7.49748387482787,0.483685512715742,0.402876713156828
1642.67002603717,0.969116,0.968256412984177,1.68667261348895,-7.49889847019593,0.483072444650337,0.402263659692296
1643.04013136247,0.969116,0.96676756434204,1.68667246288754,-7.50063724275422,0.482316747031901,0.40150783373692
1643.33505907754,0.969116,0.965538118235642,1.68667230031082,-7.50208114102888,0.481681474435561,0.400872326483322
1643.62998679261,0.969116,0.964255618796257,1.68667211037483,-7.50357895553619,0.481014353068601,0.400204834613312
1644,0.966356,0.962557856254318,1.68667185249772,-7.50553810346252,0.480135031925839,0.399324872103045
1644.34650223277,0.966356,0.960874422839498,1.68667161565419,-7.50745766588046,0.479274866575717,0.39846432848292
1644.6856977735,0.966356,0.959147159774131,1.68667141083332,-7.5094200952122,0.47840970252722,0.397598888414697
1645.07675149324,0.966356,0.957082417789496,1.68667122747357,-7.51178866163129,0.477401865794998,0.396590879876425
1645.42837693803,0.966356,0.955188713839472,1.68667112021422,-7.51401753925473,0.476501920721487,0.395690946130983
1645.72874326539,0.966356,0.953567454259017,1.68667107250533,-7.51599624439139,0.47574858272858,0.394937767856936
1646,0.951888,0.952117230588405,1.6866710606549,-7.51784192278785,0.475086781424711,0.394276215755093
1646.38094911884,0.951888,0.950127082576393,1.68667108217818,-7.52052623767552,0.474194424526719,0.393384059987901
1646.74814732657,0.951888,0.948282226147326,1.6866711292621,-7.52321243097372,0.473379966344126,0.392569788421423
1647.04676692498,0.951888,0.946846413183148,1.6866711762804,-7.52546545348036,0.472752948075099,0.391942913812666
1647.42648668444,0.951888,0.945112400226168,1.68667123627986,-7.52841474404139,0.472000596386698,0.391190729626057
1647.74210283825,0.951888,0.943751371030114,1.68667127910344,-7.53093435082009,0.471411061672455,0.390601316657977
1648,0.942684,0.9426922302043,1.68667130572077,-7.53303680557968,0.470951551142339,0.390141891218221
1648.41132237921,0.942684,0.941094930030361,1.68667132778995,-7.53646696497685,0.470254066892982,0.389444517460986
1648.66065537708,0.942684,0.940176045222083,1.68667132732841,-7.53859012169879,0.469848322008934,0.389038818203204
1648.90998837495,0.942684,0.9392892110433,1.68667131589412,-7.54074499864038,0.469452836484636,0.388643358862564
1649.31040832438,0.942684,0.937920074166329,1.68667127510228,-7.54426965056575,0.46883394219159,0.388024458355521
1649.64026022357,0.942684,0.936831027937501,1.68667122280436,-7.54723047512643,0.468333633274897,0.387524091324904
1649.94566352652,0.942684,0.935844328508888,1.68667116245433,-7.55001683654107,0.467875147805777,0.387065501699207
1650,0.93638,0.935670397547527,1.68667115080281,-7.55051705313031,0.467793961690274,0.386984301705748
1650.27168236738,0.93638,0.934806234398157,1.68667108983462,-7.55303823081024,0.467389330576033,0.386579610518938
1650.62982553649,0.93638,0.9336774724737,1.68667100635106,-7.55641254399772,0.466858539188284,0.386048743926241
1650.97788321773,0.93638,0.93258855766487,1.68667092696741,-7.55974672502163,0.46634593494098,0.385536073104506
1651.29964090472,0.93638,0.931588278125586,1.68667085896766,-7.56287674407529,0.46587666846195,0.385066753175804
1651.62139859172,0.93638,0.930595301169484,1.6866707988586,-7.56605228503829,0.465413055423842,0.384603097042958
1652,0.93008,0.929439790761804,1.68667074067804,-7.56984649638889,0.464877305676065,0.384067312440852
1652.35422742012,0.93008,0.928376317020899,1.68667069985161,-7.57345203876062,0.464389334845082,0.383579315495839
1652.68087820787,0.93008,0.927415864220996,1.68667067416852,-7.57682353936615,0.46395287551363,0.383142844066654
1653.01462763387,0.93008,0.926459718570605,1.68667065943002,-7.58031336704655,0.463522370508576,0.38271234140721
1653.38189457386,0.93008,0.925442786660481,1.68667065549133,-7.58420465605209,0.463069454471201,0.382259448797574
1653.71067077221,0.93008,0.924568233636591,1.68667066120617,-7.58773174799318,0.462683207665299,0.381873245039518
1654,0.923776,0.923829083099096,1.68667067173633,-7.59086836225067,0.462358252421586,0.381548342860948
1654.36048385352,0.923776,0.922949721012272,1.68667068926956,-7.59481733827803,0.461973177956835,0.381163309307731
1654.69518657445,0.923776,0.922174398061309,1.68667070720728,-7.59852269968941,0.461633748534181,0.380823910789074
1655.06172261069,0.923776,0.921368689384352,1.68667072613025,-7.6026211660578,0.461279449799142,0.380469635946397
1655.37948419585,0.923776,0.920703925821702,1.68667074046235,-7.60620705370391,0.460985625326945,0.380175821776975
1655.73754219939,0.923776,0.919988066170437,1.68667075333258,-7.61028250633356,0.460666707331059,0.379856901237844
1656,0.919692,0.919482733859022,1.68667076036786,-7.61329237918151,0.460439346076901,0.37962953044263
1656.31748616728,0.919692,0.91888993659572,1.68667076635289,-7.61695797554212,0.46017043209219,0.379360623497179
1656.67707867855,0.919692,0.918238530945201,1.68667077016085,-7.62114140281214,0.459872141977699,0.379062349817579
1656.98271480679,0.919692,0.91769790526335,1.68667077102946,-7.62472291906137,0.459621773840779,0.378812003756066
1657.28835093504,0.919692,0.917166157136302,1.68667076961024,-7.62832771524197,0.459373360865109,0.378563621341862
1657.69065555646,0.919692,0.916475294493986,1.68667076371259,-7.6331076754412,0.45904809454741,0.378238409996249
1658,0.916264,0.915948031167921,1.68667075537085,-7.6368099630491,0.458797657548265,0.377988024829414
1658.30596778799,0.916264,0.915427708537157,1.68667074306377,-7.64049469804608,0.458549168272681,0.377739568840512
1658.62921982516,0.916264,0.914877528221611,1.68667072497551,-7.6444122890462,0.458285754007346,0.377476180450812
1658.95247186233,0.916264,0.91432551242825,1.68667070135586,-7.64835531559289,0.458020659665169,0.377211100424555
1659.28114272202,0.916264,0.913761436361681,1.68667067183383,-7.652390630777,0.457749321269486,0.376939762409333
1659.67403970417,0.916264,0.913082881970938,1.6866706302261,-7.65724934928415,0.457423676510138,0.376614095736983
1660,0.912832,0.912516624963428,1.68667059189947,-7.66130925406842,0.457152589832434,0.376342972534761
1660.31602009383,0.912832,0.911965517915073,1.68667055314582,-7.66527051608225,0.456889608093099,0.376079965943189
1660.69461228777,0.912832,0.911304229491799,1.68667050700013,-7.67004879141253,0.456576324820692,0.375766652569978
1661.02545386518,0.912832,0.910727452291527,1.68667046875751,-7.67425351090029,0.456304967024693,0.375495268748878
1661.33790519396,0.912832,0.910185802497751,1.68667043572531,-7.67824929793103,0.45605180002398,0.37524207801029
1661.68333263997,0.912832,0.909593080667765,1.68667040382434,-7.68269457038351,0.455777468402319,0.374967721880774
1662,0.909404,0.909057895781752,1.68667037961242,-7.68679498289486,0.45553205318943,0.374722286868408
1662.33116103687,0.909404,0.908509360912534,1.68667035998035,-7.69110839581666,0.455282555650326,0.374472774537828
1662.65338165059,0.909404,0.907989213161489,1.68667034669265,-7.69532961918943,0.455048506864115,0.374238717624955
1663.00036617324,0.909404,0.907446904877391,1.6866703387108,-7.69990119554378,0.454806981284779,0.373997191831972
1663.30004260699,0.909404,0.906995437425824,1.68667033674692,-7.70387036280492,0.454607351184208,0.373797570109049
1663.59971904075,0.909404,0.906561135062163,1.68667033878622,-7.70785814221623,0.45441675414417,0.373606990790889
1663.95843840448,0.909404,0.906065206618947,1.68667034539762,-7.71265501455174,0.454200589684374,0.373390861854007
1664,0.905972,0.906009474927503,1.68667034638769,-7.71321237732605,0.454176335991841,0.373366610662011
1664.20780797759,0.905972,0.905736222202624,1.68667035181853,-7.71600399721988,0.454057409415618,0.373247697231252
1664.54111657182,0.905972,0.905316543132029,1.68667036151428,-7.7204977777252,0.453874726128772,0.373065032294922
1664.84986671969,0.905972,0.904947477894133,1.68667037063751,-7.72467751232609,0.453714010642939,0.372904330135697
1665.15861686756,0.905972,0.904596073336873,1.68667037911032,-7.72887284985368,0.453560175462261,0.372750503934943
1665.5075377639,0.905972,0.904218156270296,1.68667038724943,-7.73363192381011,0.453393242836823,0.372583575094624
1665.87268112999,0.905972,0.903841648684297,1.68667039373095,-7.73863166384627,0.453225603899391,0.372415931362751
1666,0.90382,0.903714336445926,1.68667039548649,-7.74037948441793,0.453168520727437,0.372358845460927
1666.33874722468,0.90382,0.903384122339132,1.68667039900167,-7.74504075798331,0.453019077465482,0.372209400105637
1666.66536286654,0.90382,0.903075596286919,1.68667040101361,-7.74954985041564,0.452877895841532,0.372068216271582
1666.99628354342,0.90382,0.902770678002395,1.68667040193111,-7.75413277003475,0.452737251233591,0.371927569182767
1667.3272042203,0.90382,0.902471484065756,1.68667040196426,-7.75872987941432,0.452597739064081,0.371788054245569
1667.66080238132,0.90382,0.90217386150087,1.68667040133712,-7.76337834012196,0.452457684765573,0.37164799682833
1668,0.902036,0.901873769956309,1.68667040024821,-7.76811926703974,0.452315869295972,0.371506180850796
1668.33313459772,0.902036,0.901580285299599,1.68667039891593,-7.7727895398136,0.452176323405056,0.371366665262904
1668.67818960256,0.902036,0.901276636306048,1.68667039703918,-7.77764161545273,0.452031185406607,0.371221583740817
1668.99879618695,0.902036,0.900994178042869,1.68667039395475,-7.78216331503024,0.451896042121756,0.371086519386439
1669.31940277134,0.902036,0.900710920088023,1.68667038806054,-7.78669795900252,0.451760016775264,0.37095060214668
1669.68200635764,0.902036,0.900389006295408,1.6866703753007,-7.79184227393067,0.451604526517988,0.37079527421118
1670,0.900256,0.900104727345626,1.68667035570624,-7.7963674898697,0.451466761484264,0.370657680693025
1670.32804388078,0.900256,0.89980872298619,1.68667032360546,-7.8010493531832,0.451322560686188,0.37051359635225
1670.71386170061,0.900256,0.899455640382615,1.6866702662711,-7.80657370843879,0.451149341434653,0.370340474085606
1671.05531908476,0.900256,0.899137424760999,1.68667019610027,-7.81147934114167,0.450993130514879,0.370184304447819
1671.38666502679,0.900256,0.898822708107409,1.68667011091708,-7.81625474808925,0.450838895073315,0.370030060571978
1671.74914297842,0.900256,0.898471701958443,1.68667000104065,-7.82149610656828,0.450667873221831,0.369858964455437
1672,0.898472,0.898225269700685,1.68666991734819,-7.8251341668426,0.450549480240583,0.369740484698151
1672.34112627572,0.898472,0.897887410858388,1.68666979824923,-7.83009553199964,0.450390040014384,0.369580966508313
1672.65786614327,0.898472,0.897573876138555,1.68666968714479,-7.83471681626338,0.450245521692994,0.369436374496675
1672.97460601083,0.898472,0.897264690436406,1.68666958003757,-7.83935196998445,0.450107535240945,0.369298314321468
1673.32623445764,0.898472,0.896932656991516,1.68666947030241,-7.84451342363683,0.449965754592752,0.369156453596459
1673.70404873506,0.898472,0.896597836842401,1.68666936766622,-7.85007666043854,0.449830993710818,0.369021611458335
1674,0.896688,0.896358292855738,1.68666930077388,-7.85444602759105,0.449742006406834,0.36893257065248
1674.34446969733,0.896688,0.896112606095152,1.68666923966503,-7.85954294870959,0.449660693978813,0.368851252216815
1674.70860004141,0.896688,0.895900989963053,1.68666919508102,-7.86494168603654,0.449604131921619,0.36879473961895
1675.03841809027,0.896688,0.895760111193625,1.68666917086054,-7.86983896404181,0.449582206840466,0.36877291848292
1675.39769255822,0.896688,0.895669308315502,1.68666915790438,-7.87517846074371,0.44959235255407,0.368783252980547
1675.75116832309,0.896688,0.895649518998779,1.68666915239362,-7.88043334631289,0.449636921032153,0.368828096760526
1676,0.894904,0.89567877723176,1.68666914811197,-7.88413157546855,0.449688452188898,0.368879862146868
1676.339534564,0.894904,0.895776403892893,1.68666913425548,-7.88917403613443,0.449784467189508,0.368976081188848
1676.679224019,0.894904,0.895938203792719,1.6866691034642,-7.89421157980474,0.449906849862532,0.369098617532103
1677.01072653855,0.894904,0.896153148371442,1.68666905181757,-7.89911801190174,0.450048423641553,0.369240281261116
1677.33482310309,0.894904,0.896411920774569,1.68666897862334,-7.90390324653963,0.450205434763443,0.369397311089625
1677.65891966763,0.894904,0.896712632877086,1.68666888373408,-7.90867501841592,0.450377955437451,0.369569769216958
1678,0.896796,0.897068111145153,1.68666876428541,-7.91368040291233,0.450574344282122,0.369766005840217
1678.37654658366,0.896796,0.897500844662024,1.6866686175593,-7.91918458679995,0.450808273071776,0.369999825599777
1678.70214263885,0.896796,0.897906063076245,1.68666848630061,-7.92392404345197,0.45102495320227,0.370216408841202
1679.0549759861,0.896796,0.898376884104404,1.68666834713989,-7.92903743065598,0.451275989589918,0.370467339180748
1679.43753301533,0.896796,0.898926435431948,1.68666820750956,-7.93455309697993,0.451570622569355,0.37076185854567
1679.75975493974,0.896796,0.89942424870403,1.68666810402193,-7.93917409319102,0.451839473724048,0.371030617684836
1680,0.899828,0.899818896111701,1.68666803739047,-7.94260366642834,0.452054039089592,0.371245122718924
1680.33962332924,0.899828,0.900415870203472,1.68666796068697,-7.9474272197765,0.452381210564308,0.371572262395577
1680.67924665848,0.899828,0.901065397675549,1.68666790559274,-7.95221958682869,0.452739597059841,0.371930667170996
1680.98968999457,0.899828,0.901711835658682,1.68666787349666,-7.95657048712905,0.453096908782697,0.372288047968768
1681.30013333066,0.899828,0.902414611093953,1.68666785657256,-7.960890505848,0.453484968791591,0.372676235726558
1681.64474345993,0.899828,0.903266666363587,1.68666785089374,-7.96564659030586,0.453953021597143,0.373144510109353
1682,0.90286,0.904228940967263,1.68666785178977,-7.970502289702,0.454475578193624,0.373667368305212
1682.32834081949,0.90286,0.905195452352146,1.68666784976231,-7.97494370854277,0.454993522914377,0.374185409397745
1682.7044779349,0.90286,0.906391214630021,1.68666783490637,-7.97997249287913,0.455624877289855,0.374816744635139
1683.08754381845,0.90286,0.907699542819669,1.68666780262704,-7.985024273546,0.456304407285953,0.375496084057906
1683.39853771739,0.90286,0.908822561979241,1.6866677664375,-7.9890707636245,0.456880551868691,0.376071923570459
1683.80471455287,0.90286,0.910362277804658,1.68666771715829,-7.99427781584228,0.457663150441585,0.376853885050901
1684,0.910308,0.911129341835953,1.68666769873071,-7.99674869328942,0.458050813975276,0.377241196552177
1684.29798509932,0.910308,0.912331079614735,1.68666768687826,-8.00047679526554,0.45865623311449,0.377846444416368
1684.61134911014,0.910308,0.913634442043592,1.68666770458244,-8.00434076226608,0.459311585756327,0.378501825393578
1684.92471312096,0.910308,0.914978040878967,1.68666775671044,-8.00814497521394,0.459985451400569,0.379175969837051
1685.27845928461,0.910308,0.916542922795214,1.68666785087675,-8.01236539125232,0.460766911181029,0.379958096695009
1685.63597084647,0.910308,0.918174805965173,1.68666796492823,-8.01654856109725,0.461576430327368,0.380768732911635
1685.95372439186,0.910308,0.919663938828049,1.68666805546111,-8.0201953355229,0.462307153949307,0.381500881229142
1686,0.919132,0.919883481518269,1.68666806585759,-8.02072075089371,0.462414100028534,0.381607965216625
1686.23137804071,0.919132,0.920989674861759,1.68666810006579,-8.02332595999828,0.462949680334627,0.382144171590846
1686.60127570016,0.919132,0.922778833198378,1.68666807032289,-8.02741459558346,0.463803772460801,0.382999009085329
1686.95734503992,0.919132,0.924507877381518,1.68666791701529,-8.03126141441358,0.464614627855076,0.38381022072139
1687.261044953,0.919132,0.925972505034913,1.6866676808937,-8.03447382990549,0.465291014669084,0.384486571938161
1687.56474486608,0.919132,0.927415521016422,1.68666735248073,-8.03762391950009,0.465950617010509,0.385145769712156
1687.92500306407,0.919132,0.929086938610831,1.68666686516176,-8.0412814898971,0.466710956700852,0.385905070673231
1688,0.927952,0.929428573539552,1.6866667539566,-8.04203230164464,0.466866443141208,0.386060311064049
1688.35372680689,0.927952,0.931009889548524,1.68666620792366,-8.04552528672662,0.467589832985276,0.386782512131209
1688.71152982778,0.927952,0.932564623263788,1.68666566335625,-8.04897900463845,0.468314865773233,0.387506025214746
1689.02386591457,0.927952,0.933898038003939,1.68666524287938,-8.05192954787258,0.468955341319064,0.388144884149458
1689.37833738544,0.927952,0.935409398078525,1.68666488464116,-8.05520558970168,0.469710082096479,0.388897428778136
1689.73280885631,0.927952,0.936955851513546,1.68666471554508,-8.05840286656029,0.470521264238301,0.389705993522577
1690,0.940368,0.938174594833372,1.6866647540375,-8.06075845630417,0.471189418641866,0.390372035729766
1690.39441183139,0.940368,0.940116878720378,1.68666513763352,-8.06414343693941,0.472294763675692,0.391475816927732
1690.63096033669,0.940368,0.941397824901773,1.68666557664138,-8.06611605880177,0.473041412176275,0.392222088471322
1690.867508842,0.940368,0.942790690277166,1.68666617477142,-8.06804115675694,0.473859359522024,0.393040151284729
1691.20205382581,0.940368,0.94498665017686,1.68666727280837,-8.0706742493061,0.475144004098908,0.394325924143886
1691.55445134811,0.940368,0.947623270669823,1.68666868779529,-8.07332088413525,0.476656062954066,0.395840588432232
1691.85773077303,0.940368,0.950171667847365,1.68667003344805,-8.07548189748076,0.478070772466015,0.39725888849964
1692,0.943716,0.951453701876136,1.68667067656253,-8.07645533226934,0.478762120626545,0.397952077490027
1692.26987494601,0.943716,0.954022806507166,1.68667186251603,-8.07822683853223,0.480107325616641,0.399299548543799
1692.53974989201,0.943716,0.956739794791124,1.68667293916055,-8.07989573761328,0.481469444699983,0.400663613866613
1692.88044299502,0.943716,0.960301123052701,1.68667404800563,-8.08185078738167,0.483161337123854,0.402357397923819
1693.19907315628,0.943716,0.963659995202231,1.68667476394837,-8.08352448992615,0.484657661788315,0.403854791129048
1693.50722116834,0.943716,0.966822986424724,1.68667512751595,-8.08500411745628,0.485971399800979,0.405168780568898
1693.81536918039,0.943716,0.969793239225176,1.68667516691571,-8.08635488288016,0.487108885662404,0.406305604514887
1694,0.969164,0.971437538038553,1.68667504607631,-8.08710733727814,0.487690548457034,0.406886548742886
1694.34877039382,0.969164,0.974183925003029,1.68667456832742,-8.08842616049774,0.48855667786985,0.407751959224939
1694.68994557328,0.969164,0.976325265770365,1.68667385577028,-8.08960830191619,0.489087540557637,0.408281949404251
1695.01685956573,0.969164,0.977797967669971,1.68667301951178,-8.09066757536889,0.4892923550236,0.408485750716786
1695.29336381896,0.969164,0.978569213287577,1.68667224563993,-8.09152792111574,0.489236653586594,0.408429043590533
1695.63417310916,0.969164,0.978908853964487,1.68667126943767,-8.09257006159561,0.488898225268337,0.408089172150562
1696,0.99136,0.978545261859861,1.68667026986994,-8.09369938401317,0.488249505464644,0.407438709219281
1696.309618065,0.99136,0.977701903957856,1.68666952325767,-8.0946892753376,0.487519317909334,0.406707517903147
1696.62218307343,0.99136,0.976432719572104,1.68666890714278,-8.0957398966041,0.486668919095169,0.405856395764174
1697.01131713492,0.99136,0.9744174228109,1.68666837277865,-8.09714138351869,0.485536200243709,0.404723281729178
1697.3257636192,0.99136,0.972574944025462,1.68666814069641,-8.09836095394218,0.484626788669594,0.403814049241403
1697.61387783543,0.99136,0.970827194068746,1.68666807756528,-8.09955059771038,0.483841526453933,0.40302941720196
1697.95253913324,0.99136,0.968816998504897,1.68666815913286,-8.10103639243904,0.483014791909738,0.402204088355846
1698,0.963132,0.968545497714339,1.68666818148227,-8.10125189639604,0.482909059135779,0.402098479497458
1698.23730433381,0.963132,0.967243650588661,1.68666832251806,-8.10235478559884,0.482422244078602,0.401612232632298
1698.58263793664,0.963132,0.965554925760846,1.68666858316703,-8.10402939201479,0.481842544073879,0.401033236193699
1698.92797153948,0.963132,0.964157403771215,1.68666886284638,-8.10577459611332,0.481417420512117,0.400608636205149
1699.25554769858,0.963132,0.963123147184384,1.68666911000648,-8.1074819348656,0.481151129716556,0.40034263637362
1699.58312385769,0.963132,0.962372423709289,1.68666931720951,-8.10922668846729,0.481005475913842,0.400197030501486
1699.93008743383,0.963132,0.961868422723612,1.68666948173579,-8.11110181524312,0.480965303488022,0.400156591461403
1700,0.960984,0.961800489507625,1.6866695079506,-8.11148184635427,0.480969686781173,0.400160930597468
1700.34956283084,0.960984,0.961613046449865,1.68666960802294,-8.11338753431312,0.481044226316216,0.400235375700932
1700.67993625524,0.960984,0.961640876640558,1.6866696623759,-8.11518986445901,0.481180496830929,0.400371559226451
1701.06680179412,0.960984,0.961874416512352,1.68666968805769,-8.1172913201978,0.481396651114334,0.40058761490768
1701.35432657484,0.960984,0.9621536385687,1.68666968749769,-8.11884147085149,0.481582306967326,0.400773200428199
1701.64185135556,0.960984,0.962495796376928,1.68666967515561,-8.120378499391,0.481778601798078,0.400969428270555
1702,0.96322,0.962977031204229,1.68666964914964,-8.12227196535056,0.482027417804925,0.401218167297552
1702.31502278842,0.96322,0.963424954426436,1.68666962123952,-8.12391664227506,0.482243374676393,0.401434066521135
1702.63004557684,0.96322,0.963877466754018,1.68666959233963,-8.12554134372403,0.482452376292034,0.401643021440002
1702.98493802516,0.96322,0.964378276426074,1.6866695619833,-8.12734790872804,0.482677017817102,0.401867626706829
1703.33983047348,0.96322,0.964860466728654,1.68666953652483,-8.12913001859998,0.482890443946016,0.402081037966166
1703.66664426127,0.96322,0.965284695127082,1.68666951865381,-8.13075036144906,0.483077839808995,0.402268443148151
1704,0.965456,0.965697972796866,1.68666950609756,-8.13238350624824,0.483260988994986,0.40245162323463
1704.3220729203,0.965456,0.966080552864147,1.6866694986769,-8.13394332454345,0.483432416456136,0.402623054789924
1704.64414584061,0.965456,0.966449396629294,1.68666949488414,-8.13548605002421,0.483599964380396,0.402790599064224
1705.04549155826,0.965456,0.966894385703883,1.68666949419861,-8.13738531619408,0.48380503646125,0.402995653860363
1705.34200719243,0.965456,0.967216045462493,1.68666949622005,-8.13877236427708,0.483955761519561,0.403146355591755
1705.63852282659,0.965456,0.967534372853493,1.68666950039777,-8.1401458868441,0.484106949407089,0.403297509825666
1706,0.967692,0.96792111059937,1.68666950881856,-8.14180211116966,0.484292361270809,0.403482865555557
1706.36944372833,0.967692,0.968318054347344,1.68666952217172,-8.14347412836204,0.48448438020774,0.403674815972104
1706.71066757329,0.967692,0.968688334755584,1.68666954001883,-8.14499968834471,0.484664660139713,0.403855018482135
1707.02814229936,0.967692,0.969037105578768,1.68666956261751,-8.14640271353726,0.484834541873486,0.404024814620107
1707.34391551249,0.967692,0.969388606593448,1.68666959212048,-8.14778238506573,0.485005804283844,0.404195977606777
1707.65968872562,0.967692,0.969744853400365,1.68666963004681,-8.14914606356783,0.485179509993744,0.404369568295267
1708,0.969928,0.970133986559604,1.68666968215858,-8.15059755971749,0.48536875130234,0.404558673971281
1708.43790910009,0.969928,0.970642128975271,1.68666976959665,-8.15243724640131,0.48561488349504,0.404804711574154
1708.68277907996,0.969928,0.97092953031612,1.6866698293647,-8.15345203290088,0.485753682822981,0.404943486135569
1708.92764905983,0.969928,0.971218866137989,1.68666989677568,-8.15445674033259,0.485892593239043,0.405082395585961
1709.28534508233,0.969928,0.971643882786607,1.68667000746124,-8.1559061759464,0.486094491171209,0.405284341386348
1709.64304110484,0.969928,0.972069408728396,1.6866701290057,-8.15733400553977,0.48629377211629,0.405483738142937
1709.96043079707,0.969928,0.972444356112998,1.68667024114367,-8.15858297595116,0.48646568284544,0.405655817682159
1710,0.972164,0.97249074368086,1.68667025512938,-8.15873751390967,0.486486632091989,0.405676779489458
1710.19784601467,0.972164,0.972720904992374,1.68667032424828,-8.15950635873234,0.486589404582233,0.405779621398086
1710.69778157266,0.972164,0.973282240066248,1.68667048548076,-8.16142137626011,0.486830930207058,0.406021298606568
1711.13128837268,0.972164,0.973731071551157,1.68667059943994,-8.16305167651049,0.487011373089209,0.406201834968342
1711.41960012184,0.972164,0.974001294846075,1.68667065818822,-8.16412187965156,0.487111710008935,0.406302207953517
1711.70791187101,0.972164,0.974242970245462,1.68667070222403,-8.16518217398825,0.487194407953896,0.406384916166978
1712,0.9744,0.974453665720256,1.6866707319125,-8.16624762477464,0.487258088526589,0.406448581576919
1712.40064889942,0.9744,0.974678321961029,1.68667075010903,-8.16769768203625,0.487308646484403,0.406499130579892
1712.72578563316,0.9744,0.974799628469956,1.68667074827171,-8.16886763892439,0.487317313364249,0.406507777106032
1713.01217265776,0.9744,0.974857594629018,1.68667073645476,-8.16989540415736,0.487300388619269,0.406490822820686
1713.35205528073,0.9744,0.974864284592969,1.68667071271682,-8.1711145376635,0.487249672146486,0.406440054894479
1713.68182213023,0.9744,0.974805150885628,1.68667068265573,-8.17229969034686,0.487170127350094,0.40636044067992
1714,0.975556,0.974687401864927,1.68667065026984,-8.17344815876225,0.487067440275608,0.406257671221112
1714.31427570261,0.975556,0.974514942142854,1.6866706181989,-8.1745898523342,0.486942689182636,0.406132866332439
1714.65231741134,0.975556,0.974271848514016,1.68667058682598,-8.175828638909,0.486786231199335,0.405976364472269
1714.9408962898,0.975556,0.974022130194252,1.68667056447396,-8.17689689080663,0.486638050477425,0.405828160375289
1715.22947516826,0.975556,0.973738827461295,1.68667054724281,-8.17797649465996,0.486478759979181,0.40566886208652
1715.59393159095,0.975556,0.973341407200197,1.68667053335722,-8.17935799271975,0.486265180781004,0.40545529958324
1715.9258324258,0.975556,0.972949521071964,1.68667052794671,-8.18063507910535,0.486062910028175,0.405253074556651
1716,0.972996,0.972858872217064,1.68667052755505,-8.18092305533033,0.486017011919873,0.405207185480369
1716.35221380648,0.972996,0.972416684438891,1.68667052879416,-8.18230399566771,0.485796391950898,0.404986591591575
1716.7118673739,0.972996,0.971950665867643,1.68667053365277,-8.18373746792901,0.48556829046848,0.404758512125347
1717.08298710477,0.972996,0.971461035598585,1.68667054042742,-8.18524195165016,0.48533286823303,0.404523106433234
1717.39195691098,0.972996,0.971050387966475,1.68667054628925,-8.18651429134673,0.485137324698903,0.404327570767171
1717.73067882609,0.972996,0.970599876088412,1.68667055216137,-8.18792988600176,0.484923847260801,0.404114094477205
1718,0.970436,0.970242753000223,1.68667055612963,-8.18907090192168,0.484755598466042,0.403945841681218
1718.31280544042,0.970436,0.969830113255727,1.68667055988271,-8.19041325736399,0.48456166259614,0.403751907853735
1718.61835933406,0.970436,0.969429741684705,1.68667056269483,-8.19174213900835,0.484373138219195,0.403563386404259
1718.92391322769,0.970436,0.969032152496011,1.68667056468594,-8.19308835527809,0.484185819801678,0.403376071930185
1719.27068886789,0.970436,0.968584044189052,1.6866705659518,-8.19463705588626,0.483974664325202,0.403164922290824
1719.61607720859,0.970436,0.968140441368376,1.68667056613137,-8.19620147185494,0.483764669263991,0.40295493464017
1719.93570253402,0.970436,0.967731659621823,1.68667056527953,-8.19766859553942,0.483570581537536,0.402760855345971
1720,0.967876,0.96764956798259,1.68667056498321,-8.19796597858277,0.483531609336973,0.402721885121525
1720.3214873299,0.967876,0.967239544456284,1.68667056283112,-8.19946417309785,0.483336813356772,0.402527100558533
1720.69652163615,0.967876,0.966761609104859,1.68667055877808,-8.20123563530531,0.483108861801129,0.402299165505381
1721.01657397133,0.967876,0.966353560360333,1.68667055381597,-8.20276760966574,0.482913958870609,0.402104279679303
1721.37349146554,0.967876,0.965897880970868,1.68667054637719,-8.20449803415998,0.482696494629714,0.40188683816859
1721.71847129845,0.967876,0.965456515107559,1.68667053695421,-8.20619264406379,0.482485333011979,0.401675702573758
1722,0.965316,0.965095520710477,1.68667052737248,-8.20759168005758,0.482312540565903,0.401502933054205
1722.36285657069,0.965316,0.964629091761548,1.68667051212998,-8.20941628624474,0.482089784958956,0.401280194095435
1722.68846978944,0.965316,0.964209450459851,1.68667049546906,-8.21107418429765,0.481889264980477,0.401079681398653
1723.0130785785,0.965316,0.963790214400676,1.6866704761384,-8.21274637638242,0.481689026941943,0.400879441981558
1723.31655167781,0.965316,0.963397716329323,1.68667045594522,-8.21432724990557,0.481502327948327,0.400692732571548
1723.62002477712,0.965316,0.963005053442757,1.68667043425563,-8.21592508934512,0.481316007528491,0.400506391559937
1724,0.962756,0.962514002061331,1.68667040618298,-8.21794961190652,0.481083597560262,0.400273942964421
1724.34122392582,0.962756,0.962074721857463,1.68667038160683,-8.21979023422505,0.480877234146054,0.400067566431089
1724.65950728935,0.962756,0.961667668919387,1.68667036042363,-8.22152622771828,0.48068714779802,0.399877478131515
1725.03254517607,0.962756,0.961195683315825,1.68667033854089,-8.22358410596757,0.480467801087403,0.399658144437234
1725.37325531856,0.962756,0.960771181617975,1.68667032143378,-8.22548526832278,0.480272281044294,0.399462653511451
1725.68961047268,0.962756,0.960384139399523,1.68667030754763,-8.22726867278746,0.48009514174822,0.399285558603963
1726,0.960196,0.960012243247791,1.68667029490527,-8.2290350718369,0.479925444243134,0.399115921870414
1726.34864382921,0.960196,0.95960494417709,1.68667028026318,-8.23103835404701,0.479740691219028,0.398931245841919
1726.67847103482,0.960196,0.959230607903373,1.68667026404218,-8.23295169427663,0.479571647122944,0.398762290374966
1726.98490944177,0.960196,0.958892798052356,1.6866702450503,-8.23474472593223,0.479419000303035,0.398609741208219
1727.29134784872,0.960196,0.958564713043481,1.68667022041944,-8.23655214380567,0.479270886006519,0.398461740806889
1727.63966763976,0.960196,0.958203401987514,1.68667018308353,-8.23862353353967,0.479107898974418,0.398298904892122
1728,0.957872,0.957842005104654,1.68667013083388,-8.24078472982893,0.478943922854845,0.398135102853699
1728.32383729749,0.957872,0.957527045546237,1.68667006913403,-8.24274249935908,0.47880041371325,0.397991687178091
1728.69573206539,0.957872,0.957175437090496,1.68666997865859,-8.24500834794816,0.478640001214296,0.39783133164425
1729.04352649403,0.957872,0.956855145139404,1.68666987505743,-8.24714387617726,0.478493441596731,0.397684766375809
1729.36308057151,0.957872,0.956567588756234,1.6866697656684,-8.24911972601375,0.478362603730516,0.397553863604891
1729.73590082026,0.957872,0.956240762465861,1.68666962574576,-8.25144108832653,0.478216601018557,0.39740770028994
1730,0.95632,0.95601613656567,1.68666952292089,-8.25309568944768,0.478118627661578,0.397309565486597
1730.3210113706,0.95632,0.955753520255498,1.68666939999249,-8.25511774104932,0.478008056786695,0.397198867707688
1730.62476983126,0.95632,0.955519444886465,1.68666929152576,-8.25704150812054,0.477915269395672,0.397105975562773
1730.92852829192,0.95632,0.955304445541351,1.68666919536171,-8.25897453959576,0.477836584319808,0.397027205010626
1731.28952910432,0.95632,0.955081676965163,1.68666910152015,-8.26128241404558,0.477765272054622,0.396955822974573
1731.6374545586,0.95632,0.954909786630181,1.68666903480346,-8.26351557899904,0.47772438181828,0.396914906333961
1731.95879529065,0.95632,0.954796511223231,1.68666899442241,-8.2655837016442,0.477714007136264,0.396904550899461
1732,0.954768,0.954785520529086,1.68666899067465,-8.2658491628772,0.4777146889938,0.396905232201248
1732.20602354676,0.954768,0.954743569054949,1.68666897653223,-8.2671770456776,0.477725326853471,0.396915873198748
1732.63521783502,0.954768,0.9547311103221,1.68666896945193,-8.26994402320931,0.477788413967854,0.396978982578255
1733.01168352754,0.954768,0.954810927045136,1.68666898411885,-8.2723675625971,0.477890867537852,0.397081476756692
1733.31155749442,0.954768,0.95493899193004,1.68666900652637,-8.27429238094035,0.478003700717548,0.397194359123396
1733.61143146129,0.954768,0.95512568000833,1.6866690356611,-8.276209527768,0.478144073341855,0.397334798125325
1733.93879936912,0.954768,0.955396198301892,1.68666907187969,-8.27829079674627,0.47832700526029,0.397517824690369
1734,0.954416,0.955454350798285,1.68666907886433,-8.27867829051501,0.478364363674,0.397555197762685
1734.30600315439,0.954416,0.955779569364158,1.68666911334283,-8.2806071097592,0.478564863900759,0.39775575609501
1734.63327314476,0.954416,0.956187238135073,1.68666914709088,-8.282652104815,0.478802403335241,0.39799334326091
1734.98583676407,0.954416,0.956687961718009,1.68666917696907,-8.28483158375707,0.479080564141149,0.398271534809218
1735.3573073011,0.954416,0.957273732680392,1.6866691991905,-8.28709850625144,0.479392143840779,0.398583118276312
1735.67486205475,0.954416,0.957812421325763,1.68666921021724,-8.28901050606404,0.47966971025441,0.398860659750928
1736,0.958164,0.958391548621454,1.6866692145731,-8.29094201817172,0.479961453350366,0.399152351095643
1736.38229024677,0.958164,0.959097894855386,1.68666921295458,-8.29317784389281,0.480309636859205,0.399500495665329
1736.7011846995,0.958164,0.959700989136579,1.68666920826169,-8.2950130310898,0.480602437729639,0.399793263674191
1737.05599820752,0.958164,0.960380603855443,1.68666920166647,-8.2970224811903,0.480929235609313,0.400120024958316
1737.41156915319,0.958164,0.961065853152117,1.68666919554681,-8.29900164717371,0.481255698698222,0.400446451864178
1737.72720546527,0.958164,0.961674676301957,1.68666919188969,-8.30072946483163,0.48154436150109,0.400735083510143
1738,0.961908,0.962199876139802,1.68666919085126,-8.30220076520002,0.481793117688242,0.400983812604852
1738.3698363922,0.961908,0.962909274974868,1.68666919350998,-8.30416296305377,0.482128575298048,0.401319220339582
1738.70514358197,0.961908,0.963549425825399,1.6866692008316,-8.30590976413225,0.482431307590948,0.401621899292202
1739.01147982532,0.961908,0.964131952630175,1.68666921239619,-8.30747898489047,0.482707666998605,0.40189820261599
1739.31781606867,0.961908,0.964712797017824,1.68666922937676,-8.30902281872224,0.482983725711512,0.402174197665279
1739.65960140161,0.961908,0.965359743459805,1.68666925567787,-8.3107153910042,0.483291619121803,0.402482010408099
1740,0.965656,0.966003936028923,1.68666929069348,-8.31236976678841,0.483599272126586,0.402789575968968
1740.32326844148,0.965656,0.96661648456247,1.68666933316849,-8.31391191179124,0.483892258464644,0.403082505718489
1740.70715786713,0.965656,0.967345713507695,1.68666939616703,-8.31570650252965,0.484240692357737,0.4034308946394
1741.04223253069,0.965656,0.967984079448354,1.68666946213684,-8.31724022480874,0.484545623073226,0.403735810158972
1741.36388354321,0.965656,0.968598179803472,1.68666953409444,-8.31868379694158,0.484838036727417,0.404028234484282
1741.74590181047,0.965656,0.969327866173411,1.68666962813616,-8.32036175353615,0.48518294635014,0.404373194704229
1742,0.9694,0.969812121637354,1.68666969394156,-8.3214559317434,0.485410279456735,0.404600579135361
1742.32511947124,0.9694,0.97042820338914,1.6866697791181,-8.32283057196592,0.485697045803289,0.404887363463755
1742.63115928423,0.9694,0.971001674771399,1.68666985782741,-8.32409878931438,0.485960411341094,0.405150726996396
1742.93719909722,0.9694,0.971565417331264,1.68666993339984,-8.32534246333111,0.486215863703003,0.405406155423377
1743.30708082539,0.9694,0.972228370687587,1.68667001948229,-8.32681365612498,0.486511714961431,0.405701942917787
1743.64713861607,0.9694,0.972814465334071,1.686670093823,-8.32813647507214,0.486767924225213,0.405958053777303
1743.96681106729,0.9694,0.973340042144102,1.68667016095466,-8.32935520366712,0.486993207081406,0.406183203419224
1744,0.973148,0.973393023072523,1.68667016786105,-8.32948040903826,0.487015688933528,0.406205679336042
1744.16594466354,0.973148,0.97365310845215,1.68667020245792,-8.33010281471409,0.487125407561181,0.406315357452776
1744.57869511124,0.973148,0.97426251958757,1.6866702907927,-8.33162582062121,0.487377246786504,0.406567122081319
1744.91543528829,0.973148,0.974716314383806,1.68667036719081,-8.33284370273062,0.487558833783694,0.406748680978568
1745.25217546535,0.973148,0.975127629103256,1.68667044819028,-8.33404158928982,0.487718429056185,0.406908283617643
1745.57003256242,0.973148,0.975474395506733,1.6866705282094,-8.33515587608539,0.487847521245492,0.407037420890907
1745.93719979124,0.973148,0.975822064587107,1.68667062261384,-8.3364257001929,0.487969059792717,0.40715906523018
1746,0.976148,0.975875653741848,1.68667063869422,-8.33664123951164,0.487986882435445,0.407176903711749
1746.31400104382,0.976148,0.976117042533349,1.68667071725556,-8.33771263889485,0.488062811443269,0.407252896092705
1746.63968805172,0.976148,0.976319368265629,1.68667079305318,-8.33881441718309,0.488117211819371,0.407307357785579
1746.99367946103,0.976148,0.976481787202485,1.68667086555982,-8.34000367538673,0.488147071032065,0.407337276109267
1747.34971334158,0.976148,0.976582673184249,1.68667092544373,-8.34119417380228,0.488146301064243,0.407336554592479
1747.67063479973,0.976148,0.976618261855377,1.68667096676483,-8.34226511847422,0.488118030597571,0.407308315347289
1748,0.976628,0.976598721569808,1.68667099609866,-8.34336478559094,0.488060840458668,0.407251143385342
1748.35259366273,0.976628,0.976513294392535,1.68667101302813,-8.34454569229174,0.487968273306007,0.407158592451876
1748.67676052333,0.976628,0.976374625594784,1.68667101617087,-8.34563760516109,0.487854054240376,0.407044377716854
1749.07101793729,0.976628,0.976127142361021,1.68667100564277,-8.34697760154291,0.487677167718623,0.406867479567275
1749.39735893636,0.976628,0.975856636516407,1.68667098685755,-8.34809997024752,0.487500785317657,0.40669107068932
1749.72084756883,0.976628,0.975530573974936,1.68667096129826,-8.34922718132952,0.487300276517958,0.40649051787501
1750,0.976124,0.975204236884152,1.6866709354465,-8.35021358904108,0.487107821907537,0.40629801478655
1750.34007351977,0.976124,0.974753410958942,1.68667090172078,-8.35143478286852,0.486852027443969,0.40604219795059
1750.68533459293,0.976124,0.974240842632864,1.6866708675088,-8.35269904702977,0.486571751362602,0.405761919029418
1751.08080772985,0.976124,0.973594475365646,1.68667083050242,-8.35418051083487,0.486229180452855,0.405419374774301
1751.39780878647,0.976124,0.973038049039549,1.6866708030335,-8.35539571161893,0.48594220098521,0.405132444211151
1751.72576431831,0.976124,0.972433562062805,1.68667077613236,-8.35668034022056,0.485636923927337,0.404827248103112
1752,0.972192,0.971910301676202,1.68667075378962,-8.35777676872794,0.485376385926993,0.404566796444354
1752.32333404584,0.972192,0.971277610474744,1.68667072574736,-8.35909624901823,0.48506533843885,0.404255805070595
1752.64531231793,0.972192,0.970635294224353,1.68667069408544,-8.36043954993136,0.484753547218106,0.403944050638467
1752.96729059002,0.972192,0.969984886146389,1.68667065753262,-8.36181254611209,0.484440627838371,0.403631145216453
1753.29940430049,0.972192,0.969309300887996,1.68667061446753,-8.36326013032787,0.484118113376452,0.403308616805693
1753.61944658603,0.972192,0.968656956982405,1.68667056853613,-8.36468533874463,0.483809566407597,0.403000024506269
1753.93948887157,0.972192,0.968006233781952,1.686670519887,-8.36614016708819,0.483504186293989,0.402694562803732
1754,0.96826,0.967883612863683,1.68667051057539,-8.36641855056612,0.483446867560457,0.402637231353804
1754.30255564214,0.96826,0.967273568430485,1.68667046459123,-8.36782618847055,0.483162981850882,0.402353293909844
1754.62410908563,0.96826,0.966632871357274,1.68667041869601,-8.36935068536732,0.482867708197801,0.402057969463997
1754.94566252912,0.96826,0.966003051342468,1.68667037816431,-8.37090404359163,0.48258019239473,0.401770408839344
1755.27654674217,0.96826,0.965369538132924,1.6866703439132,-8.37253194793455,0.48229347027838,0.401483648877183
1755.60743095522,0.96826,0.96475405055419,1.68667031848719,-8.3741889406314,0.48201801570827,0.401208167225112
1755.94280602385,0.96826,0.964151788212817,1.68667030235758,-8.37589711108019,0.48175156968028,0.400941707473011
1756,0.964328,0.964051466672042,1.68667030058301,-8.37619121903833,0.481707437602792,0.40089757228072
1756.28596988074,0.964328,0.963561115359447,1.68667029586628,-8.37767364289219,0.481492791535328,0.400682908591977
1756.64306971488,0.964328,0.962976906345979,1.6866702992957,-8.37955168157561,0.481239924216018,0.40043002097711
1756.994900424,0.964328,0.962434133500608,1.68667031207844,-8.38142969225203,0.481007779403879,0.400197858850094
1757.31616747443,0.964328,0.961968413907737,1.68667033115653,-8.38316711574982,0.480810061140246,0.400000127885467
1757.63743452487,0.964328,0.961531891000339,1.68667035651893,-8.38492472433913,0.480626063033838,0.399816120811967
1758,0.960896,0.961074127556941,1.68667039161831,-8.38693087552271,0.480434028661498,0.399624081652708
1758.38176208609,0.960896,0.960630453132968,1.68667043455304,-8.38906721757886,0.480247147678896,0.399437201497541
1758.70866476081,0.960896,0.960279218130049,1.68667047490437,-8.39091465847102,0.480098086988751,0.399288147612596
1759.05362523242,0.960896,0.959933691648273,1.68667051972165,-8.39288098005944,0.479949583332243,0.399139658171415
1759.37496632138,0.960896,0.959631198820455,1.68667056228987,-8.39472727401135,0.479816610825504,0.399006706249694
1759.69630741034,0.960896,0.959343268570964,1.68667060438782,-8.39658695692324,0.479687042272697,0.398877166202793
1760,0.959208,0.959080654065214,1.68667064257508,-8.39835636367733,0.479566054095822,0.3987562111556
1760.37873837637,0.959208,0.958760334756419,1.68667068628572,-8.40057876204896,0.479413760163414,0.398603948113643
1760.71275351933,0.959208,0.958479154954996,1.68667071980624,-8.4025531352582,0.479276021289228,0.398466232666089
1761.13266888103,0.959208,0.958119851741764,1.68667075378125,-8.40505465918424,0.479095622937593,0.398285856630287
1761.47321209452,0.959208,0.957818141311362,1.68667077401479,-8.40709966721676,0.478940453967295,0.398130698062659
1761.78415269789,0.959208,0.957530730964155,1.68667078666097,-8.40898023664938,0.478790763691223,0.397981009675404
1762,0.957516,0.957322987539463,1.68667079228223,-8.41029349033819,0.478682044928721,0.3978722883421
1762.43263437345,0.957516,0.956882815047459,1.68667079648044,-8.41294601348591,0.478450422514031,0.397640662598687
1762.80840843284,0.957516,0.956471676511431,1.68667079356149,-8.41527326195297,0.478233787102634,0.39742401861573
1763.14781502407,0.957516,0.956075450078323,1.68667078677383,-8.4173952563035,0.478026262065338,0.397216480317521
1763.48722161529,0.957516,0.955654862029639,1.68667077711141,-8.41953739298012,0.477806989698818,0.396997188549385
1763.78907530188,0.957516,0.955260383996617,1.68667076701384,-8.42146038100471,0.477602765777048,0.396792941474369
1764,0.955468,0.954973616169135,1.68667075959345,-8.42281452894879,0.47745562955646,0.39664578758357
1764.34947298591,0.955468,0.954479387484436,1.6866707475463,-8.42507781815427,0.477204250604438,0.396394394539902
1764.64858982982,0.955468,0.954038935995032,1.6866707382231,-8.4270351544822,0.476982130127357,0.396172269137226
1764.94770667373,0.955468,0.953584253951381,1.68667073028429,-8.42901174993075,0.476755150010473,0.395945291950092
1765.28480368487,0.955468,0.95305726611215,1.68667072317795,-8.43126306460636,0.476494913341831,0.395685069668491
1765.65231209156,0.955468,0.952468496691021,1.6866707173906,-8.43374683762184,0.476206496301146,0.395396684076885
1766,0.952152,0.951901077741104,1.68667071301465,-8.43612540938363,0.475930803043679,0.395121036328208
1766.36486105328,0.952152,0.951297850067214,1.68667070817652,-8.43865197369445,0.475639913425065,0.394830192706886
1766.73274048131,0.952152,0.950684104674958,1.68667070132919,-8.44123137802175,0.475344857573235,0.394535189458491
1767.04266604166,0.952152,0.95016417059949,1.68667069276709,-8.44342950022744,0.475095765236919,0.394286146622985
1767.39009602206,0.952152,0.949579283718512,1.68667067883923,-8.44592098884123,0.474816438190286,0.39400688103614
1767.69499386353,0.952152,0.949064828966379,1.68667066183082,-8.44813135709905,0.47457067822171,0.393761180455394
1768,0.948836,0.948549451510253,1.6866706394328,-8.45036489732204,0.474324583319414,0.393515147017433
1768.32502417086,0.948836,0.94799964072215,1.68667060873252,-8.4527697105409,0.474062578315994,0.393253181499695
1768.65004834171,0.948836,0.947449315164377,1.68667057042295,-8.45520000257512,0.473800298744967,0.392990923250788
1768.97623618728,0.948836,0.946896639623259,1.68667052447421,-8.45766462704415,0.473537012717519,0.39272763682088
1769.2950306112,0.948836,0.94635642454524,1.68667047317644,-8.46009820834427,0.473280679367325,0.392471278254406
1769.61382503511,0.948836,0.945816749706929,1.68667041712956,-8.4625562865991,0.473025607520339,0.39221615269063
1770,0.94552,0.94516528308273,1.68667034616841,-8.46556659234896,0.472719453818022,0.391909896644397
1770.33621898937,0.94552,0.944602359028713,1.68667028553472,-8.46821644460246,0.472457857161926,0.391648239100091
1770.65831713056,0.94552,0.944069589023854,1.68667023190394,-8.47077997083635,0.472213036591249,0.391403368109072
1771.01662301429,0.94552,0.943488314273865,1.68667018034133,-8.47365983425756,0.471949165253003,0.391139452725125
1771.35462439299,0.94552,0.942955195008771,1.68667014145879,-8.47640299748717,0.471711267572845,0.390901528375458
1771.67939614398,0.94552,0.942460901105834,1.68667011395399,-8.47906218210058,0.471494299341001,0.390684551479187
1772,0.942204,0.941993886854428,1.68667009635302,-8.48170877311594,0.471292347560024,0.390482608634595
1772.33445570509,0.942204,0.94153243359115,1.68667008739502,-8.48449136191802,0.471096556857968,0.390286828949344
1772.66877331412,0.942204,0.941100590235624,1.68667008674434,-8.4872935490994,0.470916876890334,0.390107171752903
1772.96878409889,0.942204,0.940740178700119,1.68667009188685,-8.48982461558797,0.470769201548589,0.389959528571496
1773.26879488365,0.942204,0.940406726347462,1.68667010100095,-8.49237006215215,0.470634801367197,0.389825173304467
1773.62556741061,0.942204,0.940046102520543,1.68667011478255,-8.49541422358043,0.470491996077586,0.389682440374747
1774,0.939436,0.939709272513871,1.68667012949105,-8.49862704796557,0.470359820262547,0.389550362728347
1774.31827095665,0.939436,0.93945497037174,1.68667013927421,-8.50137088026473,0.470260409305464,0.389451028674846
1774.6930813967,0.939436,0.939189733917176,1.68667014414107,-8.50461561349035,0.470156384004196,0.389347096170096
1775.05231885319,0.939436,0.938965499586123,1.6866701391176,-8.50773767103492,0.47006633788357,0.389257140161347
1775.35852389557,0.939436,0.938793297460477,1.6866701255219,-8.51040725375746,0.469995256333925,0.389186135311139
1775.75962538319,0.939436,0.938587702591723,1.68667009276133,-8.51391482723261,0.469907588077588,0.389098565652603
1776,0.938608,0.938472355892801,1.68667006431807,-8.5160222689456,0.46985641731135,0.389047450114684
1776.29487191031,0.938608,0.938336179099129,1.68667001999142,-8.51861276971346,0.469794322927052,0.388985404564445
1776.60617630755,0.938608,0.938196343833405,1.68666996190709,-8.52135375323853,0.469729448293887,0.388920563881867
1776.91748070479,0.938608,0.938058485317792,1.68666989282602,-8.52410089836521,0.469664554477715,0.388855682531553
1777.26923971168,0.938608,0.93790347251524,1.68666980315581,-8.52721237782937,0.469591101604704,0.388782213170063
1777.61009392697,0.938608,0.937753568413826,1.68666970713067,-8.53023479128183,0.469521408754111,0.388712468071095
1777.93497678452,0.938608,0.937611796484573,1.68666961053805,-8.53312227360365,0.469457619742734,0.388648590708883
1778,0.937776,0.937583715134409,1.6866695909494,-8.53370095528027,0.469445270771571,0.38863622836124
1778.3251160774,0.937776,0.937446052938129,1.68666949357757,-8.53659811594408,0.469386747208363,0.388577665363854
1778.7059337708,0.937776,0.937294599595508,1.68666938432157,-8.5399992157401,0.46932833874938,0.388519236820364
1779.02527258039,0.937776,0.937181045910775,1.68666929951502,-8.54285690561511,0.469290474301186,0.38848138228067
1779.37766191885,0.937776,0.937076583503512,1.6866692146299,-8.54601535349069,0.469263503517686,0.388454456910796
1779.73473180542,0.937776,0.937000335018094,1.68666913779395,-8.54921972509567,0.469256092540846,0.388447136024524
1780,0.936948,0.936967420445398,1.68666908565343,-8.55160178840238,0.469265109286464,0.388456243521349
1780.35193977925,0.936948,0.936960361086123,1.68666902044296,-8.55476250992581,0.469297851657634,0.388489052211526
1780.67837675446,0.936948,0.936995750413941,1.6866689614496,-8.55769273938895,0.469351617674223,0.388542861470674
1781.00829923418,0.936948,0.937076586158672,1.68666890149177,-8.56065072353397,0.469430101082223,0.388621367163435
1781.30887346518,0.936948,0.937192414235154,1.68666884587756,-8.56334059566631,0.469523043331013,0.388714307675415
1781.60944769617,0.936948,0.937350464308622,1.68666878937897,-8.56602388152909,0.469637335964941,0.388828574197683
1782,0.936972,0.937621217470509,1.68666871592168,-8.56949753932755,0.469818459042424,0.389009626980803
1782.34101256408,0.936972,0.937919485579086,1.68666865404731,-8.57251565807136,0.470006141698413,0.389197266514997
1782.6597368703,0.936972,0.938250971442344,1.68666860042641,-8.57532133304373,0.470206672613014,0.389397757884854
1783.02472134719,0.936972,0.938693154643295,1.68666854624433,-8.57851317995219,0.470466161491473,0.389657203651317
1783.37165491627,0.936972,0.939175010991336,1.68666850359141,-8.5815233119431,0.470741262448193,0.38993226726704
1783.68903604652,0.936972,0.939667801365084,1.6866684731465,-8.58425413176023,0.471017224839358,0.390208200059843
1784,0.939908,0.940198251782827,1.68666845178377,-8.58690630533099,0.471310282353104,0.390501234439455
1784.35405896095,0.939908,0.940859019913557,1.68666843783937,-8.58989512285868,0.471670295692391,0.390861232400721
1784.681208052,0.939908,0.941522896293222,1.6866684344956,-8.59262501071132,0.472027715177392,0.39121864961166
1784.99507414206,0.939908,0.942207533194436,1.68666843921966,-8.59521313387956,0.472393031971506,0.391583977235328
1785.30894023212,0.939908,0.942938260514762,1.68666845066916,-8.59776887752759,0.472779092893066,0.391970064003663
1785.64808692023,0.939908,0.943778437068301,1.68666846896206,-8.60049176187841,0.473218222393665,0.39240924109901
1786,0.943676,0.944703566984833,1.68666849204929,-8.60327210639467,0.473696703713879,0.392887791681546
1786.32421176505,0.943676,0.945600899919842,1.68666851440098,-8.6057908197943,0.474155491672775,0.393346618345819
1786.67892923635,0.943676,0.946627440381585,1.68666853725602,-8.60849732141111,0.474673920575726,0.393865077618609
1787.03098588972,0.943676,0.947686612150593,1.68666855624058,-8.61113069170937,0.475202953784399,0.394394125605146
1787.35838045517,0.943676,0.948701757135248,1.68666856954805,-8.61353082631319,0.475704655053708,0.394895823857121
1787.71402368545,0.943676,0.949830808156593,1.6866685790081,-8.61608344245708,0.476257018450091,0.395448161983233
1788,0.950252,0.950754035691461,1.6866685832632,-8.61809403886528,0.47670554200173,0.395896650244478
1788.33476207501,0.950252,0.951847463850612,1.68666858555589,-8.62039943447332,0.477233589742053,0.396424676884774
1788.64657796114,0.950252,0.952874590568124,1.68666858626008,-8.62249961785985,0.477726694894698,0.396917766475923
1788.95839384727,0.950252,0.953907046745218,1.68666858651587,-8.62455401799349,0.47822053495565,0.397411595770061
1789.30604296544,0.950252,0.955061555258584,1.68666858705748,-8.62679033825113,0.478771255538619,0.397962311156877
1789.69377668012,0.950252,0.95635043953959,1.68666858857452,-8.62921702505957,0.479384021865916,0.398575081903385
1790,0.956828,0.957367670050548,1.68666859055487,-8.63108328839163,0.479866885209465,0.399057956122706
1790.34906227237,0.956828,0.958525217332483,1.68666859340915,-8.63315659298692,0.480416074915535,0.399607151580604
1790.73902409941,0.956828,0.959814895020088,1.68666859686444,-8.63540488230369,0.481027089872872,0.400218172299509
1791.05438772068,0.956828,0.960854718979229,1.68666859954628,-8.63717079795827,0.481519699464901,0.400710785856782
1791.42021812329,0.956828,0.962057219004128,1.686668602256,-8.63916091758041,0.482089675699447,0.401280765669228
1791.71533964168,0.956828,0.963024374832747,1.6866686039911,-8.64072079810256,0.48254779411299,0.401738885969211
1792,0.963404,0.963954830324397,1.6866686052162,-8.64218693302143,0.482988559279758,0.402179652068344
1792.40033396175,0.963404,0.965259479825667,1.68666860615852,-8.64418514111183,0.483607105028857,0.402798198923185
1792.73419242816,0.963404,0.966344077503445,1.68666860626609,-8.64579476068628,0.484121041844593,0.403312135734376
1793.0408217171,0.963404,0.967337522731231,1.68666860586887,-8.64722774089655,0.484591730984177,0.403782823969203
1793.36970192543,0.963404,0.968400233247524,1.68666860499342,-8.64871657201362,0.485095701373134,0.404286792259001
1793.69858213376,0.963404,0.969460081358387,1.68666860376429,-8.65015570139746,0.485598207538155,0.404789294967929
1794,0.969932,0.97042900189333,1.68666860245069,-8.65143111976278,0.486057485069576,0.405248568306917
1794.3284390799,0.969932,0.971482287576283,1.68666860097571,-8.65277359030216,0.486557302816439,0.405748383206843
1794.65687815981,0.969932,0.972533189015324,1.68666859961356,-8.65406684759648,0.487056224435298,0.406247302634315
1795.02821037818,0.969932,0.973718816803816,1.68666859835846,-8.65546984436239,0.487619000372165,0.406810077082019
1795.3635475505,0.969932,0.974787585201221,1.68666859756621,-8.6566830046606,0.488126947214368,0.407318023687406
1795.70080798677,0.969932,0.975861005073495,1.68666859712062,-8.65785165769096,0.488637404325043,0.407828481843322
1796,0.97628,0.976812303314966,1.68666859699808,-8.65884523645034,0.489089638875805,0.40828071832583
1796.33831425878,0.97628,0.977887200155535,1.68666859710056,-8.65991990080501,0.48960108727213,0.408792167837205
1796.68484742909,0.97628,0.97898761550926,1.68666859737957,-8.66096696570551,0.490125059565567,0.409316141140497
1796.9811938345,0.97628,0.979928368877731,1.6866685976951,-8.66181928136593,0.490572762655668,0.409763844959969
1797.27754023992,0.97628,0.980868981414107,1.68666859803661,-8.66263187055401,0.491020556557818,0.410211639438454
1797.64421728606,0.97628,0.982032771717812,1.68666859844675,-8.66358232895253,0.49157504830838,0.410766131642346
1798,0.982632,0.983162039756812,1.68666859879437,-8.66444640525239,0.492112766659872,0.411303849321809
1798.31971480646,0.982632,0.984176933014065,1.68666859905409,-8.665174034991,0.492596044087553,0.411787118229138
1798.72649363651,0.982632,0.985468387814132,1.68666859946338,-8.66603296522934,0.493211486738808,0.412402541194794
1799.08404509218,0.982632,0.986603754651447,1.6866686003151,-8.66672610724678,0.49375216875298,0.412943196345091
1799.38027048216,0.982632,0.987544565134089,1.68666860185314,-8.66725653728329,0.494200332248398,0.413391329767981
1799.85876567104,0.982632,0.989064776922704,1.68666860735991,-8.66802943279908,0.494925248328023,0.414116179991616
1800,0.988984,0.989513663328281,1.68666861004148,-8.6682377370775,0.495139213212379,0.414330121120526
1800.25680095878,0.988984,0.990330155738639,1.68666861660429,-8.66859332458995,0.495528393671454,0.414719253971213
1800.5845599988,0.988984,0.991373019529315,1.68666862894324,-8.66900373182263,0.496026170159583,0.41521695934503
1800.91403729146,0.988984,0.992422548442968,1.68666864706777,-8.66936714135635,0.496527613995094,0.415718318881005
1801.21471892557,0.988984,0.993381739840539,1.68666866986106,-8.66965571204141,0.496985706661679,0.416176322336913
1801.51540055967,0.988984,0.994342579987934,1.68666869988159,-8.66990311523174,0.497444988555702,0.416635502267445
1801.85936978529,0.988984,0.995444147556911,1.68666874478708,-8.67013555087408,0.497972211978845,0.417162592063195
1802,0.995336,0.995895340802557,1.68666876685547,-8.67021499997855,0.498188093540848,0.41737842052993
1802.32197513958,0.995336,0.996930302206743,1.686668826529,-8.67036277355832,0.498682925470592,0.417873178145065
1802.66143055878,0.995336,0.998024478058946,1.6866689040996,-8.67046703371229,0.499206060613646,0.4183962711891
1802.9826471836,0.995336,0.999062520541802,1.68666899112817,-8.67051686416711,0.499701732270738,0.418891943941038
1803.28422226095,0.995336,1.00003878993551,1.68666908346561,-8.6705203553585,0.50016612744996,0.419356382686192
1803.58579733831,0.995336,1.0010154955843,1.68666918364202,-8.67048192201862,0.500628817351519,0.419819163710699
1803.93369488149,0.995336,1.00214021624595,1.68666930435406,-8.67038561684065,0.501158501137038,0.420349020447955
1804,1.001684,1.0023540098921,1.68666932746021,-8.67036096522249,0.501258624504985,0.420449172163033
1804.33152559257,1.001684,1.0034181504937,1.68666944042794,-8.67020764790745,0.501753700305236,0.420944353018333
1804.6489362478,1.001684,1.00442551311473,1.68666954049807,-8.67001434322662,0.502217178703551,0.421407913257361
1805.0110996459,1.001684,1.00555357448137,1.68666963968137,-8.66973919969714,0.502729628405575,0.421920427591961
1805.36660619656,1.001684,1.0066298509294,1.68666971795224,-8.66941397705969,0.50321039856418,0.422401223736394
1805.68072186779,1.001684,1.00754765461325,1.68666977017615,-8.66908272751943,0.503613895746172,0.422804705960938
1806,1.008036,1.00844190295447,1.68666980745798,-8.66870559162129,0.504001327672809,0.423192084722795
1806.36289126253,1.008036,1.00940347597903,1.68666983295739,-8.66822993205491,0.504410389860346,0.423601088519563
1806.6857299544,1.008036,1.01020419054114,1.68666984377131,-8.66776727796113,0.504744935316668,0.42393556142803
1807.0112229634,1.008036,1.01095514444503,1.68666984684731,-8.66726582230441,0.505054054028097,0.424244584265291
1807.3367159724,1.008036,1.01164691333132,1.6866698457823,-8.66673189507548,0.505334263319389,0.424524671721181
1807.6654748013,1.008036,1.01228447037307,1.68666984464244,-8.66616244582927,0.505588873417348,0.424779129054726
1808,1.013356,1.01287085815575,1.6866698480855,-8.66555479049579,0.505821404251444,0.425011480494646
1808.32951166647,1.013356,1.0133897034512,1.68666986089706,-8.66493114637901,0.506026356778478,0.425216323309136
1808.68620583393,1.013356,1.01389108544453,1.68666988990192,-8.66423089974976,0.506224702612331,0.425414594842016
1809.04912636284,1.013356,1.01434474304791,1.68666993801422,-8.66349446166479,0.506406491578504,0.425596366267811
1809.37513069972,1.013356,1.01471107790299,1.68666999701239,-8.66281442449542,0.506555320767511,0.425745239731178
1809.72474213898,1.013356,1.01506812909429,1.68667007419645,-8.66206752506809,0.50670188430197,0.425891925496029
1810,1.015012,1.01532744296233,1.68667014176728,-8.66146769723527,0.506809262237745,0.425999447370705
1810.33299488367,1.015012,1.01561906229873,1.6866702259357,-8.66072925635923,0.506929910982088,0.426120202929522
1810.64324600691,1.015012,1.01587063186117,1.68667030132428,-8.66002956428612,0.507032137534544,0.426222515397232
1810.95349713015,1.015012,1.01610284625133,1.6866703694401,-8.6593195205117,0.507124088540807,0.42631453545711
1811.30922092285,1.015012,1.0163436781187,1.68667043467151,-8.65849387227173,0.50721538313651,0.426405883091094
1811.68697872553,1.015012,1.0165661174937,1.68667048601254,-8.6576052232944,0.507292492846448,0.426483010946296
1812,1.016664,1.01672085813684,1.68667051389097,-8.65686106436261,0.507339477068682,0.426529978463725
1812.36959200849,1.016664,1.01686443407255,1.68667053078627,-8.65597525111496,0.507373482079616,0.426563967799223
1812.74930360495,1.016664,1.0169628014999,1.68667053265037,-8.65505950943547,0.507381472998237,0.426571922827581
1813.05795938113,1.016664,1.01700284788615,1.68667052495743,-8.65431286137482,0.507367508458679,0.426557911535409
1813.47279936065,1.016664,1.01699689059979,1.68667050574004,-8.65330921063312,0.507319928791633,0.426510239789292
1813.73329523559,1.016664,1.01695723396542,1.68667049094272,-8.65268052838653,0.507273079379502,0.426463312974047
1814,1.017524,1.01688805428749,1.68667047572474,-8.65203936500345,0.507212754408008,0.426402895356871
1814.32427965134,1.017524,1.0167663371899,1.68667045997076,-8.65126470208601,0.507124506156249,0.426314548606422
1814.64855930268,1.017524,1.01660631185038,1.68667045044259,-8.65049706356159,0.507021591104008,0.426211534487733
1814.9844860332,1.017524,1.01640484170215,1.68667045022921,-8.64971093648183,0.506902254301051,0.426092095849112
1815.35792999045,1.017524,1.01614534362975,1.68667046462286,-8.64884966238467,0.506759060798606,0.425948792158661
1815.68561920299,1.017524,1.01589352106515,1.68667049195429,-8.64810611719166,0.506626806805833,0.425816446202106
1816,1.015704,1.01563645349323,1.68667053224058,-8.64740429370335,0.50649606199129,0.425685621672167
1816.35904660737,1.015704,1.01533045538792,1.68667059572423,-8.64661723766315,0.506345065747204,0.425534570598737
1816.69133710065,1.015704,1.01504029408657,1.68667067071989,-8.64590297913554,0.506204600315142,0.425394086093818
1817.04635960327,1.015704,1.01472678751369,1.68667076634296,-8.64515511904983,0.50605380787551,0.425243313707235
1817.37348936568,1.015704,1.01443673044666,1.68667086583236,-8.64448009556382,0.505914668806513,0.425104236645988
1817.72271442697,1.015704,1.01412627078401,1.68667097975928,-8.64377446137948,0.505764295038366,0.424953982775849
1818,1.013884,1.01387822422085,1.68667107208945,-8.64322529284,0.505641526262607,0.42483134337312
1818.3235890892,1.013884,1.01358450799048,1.68667117684962,-8.6425970754367,0.505492886177996,0.424682806108093
1818.68938663602,1.013884,1.01324165188117,1.68667128495674,-8.64190383639549,0.505314238827761,0.424504259585691
1818.98598138803,1.013884,1.0129497886995,1.68667136058721,-8.64135554851167,0.50515727855012,0.424347365162445
1819.28257614004,1.013884,1.012640053717,1.68667142303491,-8.64082041226637,0.50498702762322,0.424177161999173
1819.6859454888,1.013884,1.01218044591889,1.68667148465516,-8.64011549719775,0.50473019880424,0.423920361869642
1820,1.012064,1.0117841812283,1.68667151374638,-8.63958668233221,0.504506148563571,0.423696303644749
1820.30555206896,1.012064,1.01136022084945,1.68667152715288,-8.63909079915059,0.504265897897743,0.423456055898379
1820.63173257315,1.012064,1.0108605313856,1.68667152699899,-8.6385837653531,0.503984142219273,0.423174295238678
1820.95791307735,1.012064,1.0103077858049,1.68667151396481,-8.6381021301612,0.503674638175774,0.4228647761033
1821.28836996305,1.012064,1.00969043121964,1.68667148997242,-8.63764269786596,0.503332441257247,0.422522551671099
1821.67830865024,1.012064,1.00888545806618,1.68667145121833,-8.63714123207562,0.502893431145169,0.422083490506381
1822,1.009276,1.00815925627785,1.68667141382557,-8.63676368709095,0.502503891984849,0.421693895383016
1822.31649653785,1.009276,1.00739211267613,1.68667137511232,-8.63642668039315,0.502098706580999,0.421288672095432
1822.68151766866,1.009276,1.00644748599651,1.68667133127248,-8.6360832798916,0.50160902169925,0.420798951736592
1823.02018183742,1.009276,1.00552045104672,1.68667129377063,-8.63581051060704,0.501136868604221,0.420326775818895
1823.34644305222,1.009276,1.00458865190896,1.68667126205431,-8.63559139246607,0.500669362818564,0.419859259571121
1823.67704666332,1.009276,1.0036134265894,1.68667123514303,-8.63541460051549,0.500187370266724,0.419377270503362
1824,1.003104,1.00263807054901,1.68667121409463,-8.63528698390425,0.499711302288494,0.418901219177959
1824.34686608047,1.003104,1.00157340409151,1.68667119677614,-8.6352004281694,0.499196841382119,0.418386763531339
1824.66029904283,1.003104,1.00060226132736,1.6866711851648,-8.63516771139031,0.498732054775363,0.417921980539213
1825.04115775438,1.003104,0.999417669194851,1.68667117538246,-8.63518639136272,0.498169725047079,0.417359653612296
1825.31915833886,1.003104,0.998553706003017,1.68667117077214,-8.63524050647783,0.497761715206318,0.416951644595105
1825.59715892335,1.003104,0.997692928480891,1.68667116797225,-8.63532868088278,0.497356973858845,0.416546902919802
1826,0.996932,0.996454945591159,1.68667116664485,-8.63551650773166,0.496777519062829,0.415967445839083
1826.35240322605,0.996932,0.995383889057059,1.68667116773129,-8.63573853845807,0.496277218859566,0.415467146696621
1826.65168393602,0.996932,0.994484454276777,1.68667117003168,-8.63596892515845,0.495857707619874,0.415047637692475
1827.01949125008,0.996932,0.993392774409028,1.6866711742362,-8.63630404732507,0.495349196024595,0.414539130830219
1827.30791684701,0.996932,0.992547453771198,1.68667117831433,-8.63660645431477,0.494955012870428,0.41414495315147
1827.59634244394,0.996932,0.991711403612184,1.68667118281429,-8.63694327525188,0.494564682633743,0.41375463015119
1828,0.99092,0.990556070878164,1.68667118932108,-8.63747177925153,0.494024927448387,0.413214887775582
1828.33208616053,0.99092,0.989617356646135,1.68667119437364,-8.63795594095165,0.49358516485253,0.41277513216921
1828.63405056268,0.99092,0.988771912978433,1.68667119838546,-8.63843446239933,0.493187974126182,0.412377946179787
1829.00884594843,0.99092,0.987731719410667,1.68667120229116,-8.63907867198604,0.492698531885229,0.411888507146494
1829.35232710687,0.99092,0.986785693201295,1.68667120467638,-8.63971757989995,0.492252025431979,0.41144200045148
1829.65334482247,0.99092,0.985961040380885,1.68667120582317,-8.64031542820784,0.491861626564347,0.411051598363491
1830,0.98548,0.98501511905944,1.68667120617845,-8.64104763183448,0.491413361815277,0.410603326561764
1830.3614988264,0.98548,0.984031606301945,1.68667120573583,-8.64186086573052,0.490946404888532,0.410136365618397
1830.67772159168,0.98548,0.98317276947961,1.68667120494485,-8.64261374266478,0.490537743238244,0.409727701053179
1830.97730978989,0.98548,0.982359803282263,1.68667120403641,-8.64336270928646,0.49015089460327,0.409340850293654
1831.39820817553,0.98548,0.981218036628505,1.686671202744,-8.64447358150416,0.489607297052168,0.408797251053188
1831.65652327086,0.98548,0.980517245621365,1.68667120203325,-8.64518926290767,0.489273158080575,0.408463111948239
1831.9148383662,0.98548,0.979816271601033,1.68667120142269,-8.64593075402269,0.488939052668166,0.408129007214533
1832,0.98004,0.979585121410467,1.68667120124522,-8.64618086871776,0.488828948579548,0.408018903315988
1832.42580816902,0.98004,0.978428921426438,1.68667120052616,-8.64747353812254,0.488278162177316,0.407468117042986
1832.7259297704,0.98004,0.97761352952895,1.68667120017162,-8.64842681041847,0.487889307821016,0.407079262818276
1833.02605137179,0.98004,0.976797771385238,1.68667119992555,-8.64941497473045,0.487500592888818,0.406690548060846
1833.35725382458,0.98004,0.975897168592813,1.68667119976097,-8.6505459877806,0.487071798611807,0.406261754037252
1833.65858149004,0.98004,0.97507754356065,1.68667119969106,-8.65161191143391,0.486681216163768,0.405871171884666
1833.95990915551,0.98004,0.974257750684259,1.68667119967995,-8.65271303590463,0.486290601085704,0.405480557173319
1834,0.9746,0.974148670629678,1.68667119968199,-8.65286219176838,0.486238665099413,0.405428621932967
1834.20045422245,0.9746,0.973603249708238,1.68667119970092,-8.6536173208981,0.485979077650004,0.405169038848455
1834.59454649813,0.9746,0.972530899377985,1.68667119970139,-8.65514732492941,0.485468513531571,0.404658489062012
1834.9792755811,0.9746,0.971484007087518,1.68667119932972,-8.65669906701765,0.484969665303231,0.404159663304584
1835.35658379214,0.9746,0.970457275621388,1.68667119798501,-8.65827663967272,0.484480902910312,0.403670932471073
1835.67263654835,0.9746,0.969597130752908,1.6866711954722,-8.65964058677185,0.484071030415631,0.403261094738995
1836,0.96916,0.968705965262252,1.68667119078435,-8.66109420114974,0.483645952728044,0.402836061973902
1836.30590578657,0.96916,0.967872806814519,1.68667118370549,-8.66249014127056,0.483248766773753,0.40243892604589
1836.61181157314,0.96916,0.967039015982992,1.68667117316072,-8.66392243062312,0.482850961518816,0.402041179854628
1836.95683428534,0.96916,0.966097497198511,1.68667115593127,-8.66558153212145,0.482401009803509,0.401591306690775
1837.29385227792,0.96916,0.965176287178958,1.68667113226222,-8.66724691347849,0.481960834421862,0.401151221463842
1837.61013923053,0.96916,0.964310002444799,1.68667110252697,-8.66885017288997,0.4815467532919,0.40073723816421
1838,0.96372,0.963239430224357,1.68667105375874,-8.67088021843158,0.481034233804847,0.400224852276676
1838.31697324876,0.96372,0.962366461278372,1.68667100248595,-8.67257468118882,0.480616629474828,0.399807312539812
1838.63495145565,0.96372,0.961488296244215,1.68667093949616,-8.67431422957391,0.480196938251182,0.399387657660186
1838.94133531978,0.96372,0.96063998277491,1.68667086795745,-8.67602805547606,0.479791707203574,0.398982429639137
1839.24771918391,0.96372,0.959790050251833,1.6866707868901,-8.67777896031345,0.479386929720115,0.398577618459803
1839.58830179111,0.96372,0.958844615224144,1.68667068817743,-8.67976884057726,0.478939085601475,0.39812968684459
1839.94534111137,0.96372,0.957855332558033,1.68667057958549,-8.6819039729636,0.47847344306778,0.397663887098555
1840,0.95828,0.957704290173352,1.68667056289513,-8.6822352596612,0.478402702367695,0.397593127259224
1840.27329444315,0.95828,0.956951841885457,1.68667048085598,-8.68390920851312,0.478052205073483,0.397242548027684
1840.60253940669,0.95828,0.956054469476314,1.68667038843225,-8.68596431423787,0.477638926447071,0.396829182217273
1840.94794667649,0.95828,0.95512960169814,1.68667030352955,-8.68816472937603,0.477218384116164,0.396408566157548
1841.26806388214,0.95828,0.954293818066779,1.68667023895054,-8.69024368488567,0.476843898805643,0.396034033299473
1841.58569525754,0.95828,0.953490976722924,1.68667018995825,-8.69234301700813,0.476490150320053,0.395680262220631
1841.90332663295,0.95828,0.952720367071,1.6866701564346,-8.69447729933793,0.476155988684872,0.395346107660097
1842,0.95284,0.952493077678623,1.6866701492245,-8.69513357341954,0.47605844451996,0.395248567662031
1842.4316326844,0.95284,0.951524604117417,1.68667013264492,-8.69810001692255,0.475649029864753,0.394839161230881
1842.75931603211,0.95284,0.950844663475505,1.68667013509539,-8.70038942315484,0.475368138875528,0.394558288746519
1843.08699937982,0.95284,0.95021653197975,1.68667014810042,-8.70270846656804,0.475113079583413,0.394303260757691
1843.39500472086,0.95284,0.94967544748102,1.68667016776725,-8.70491306355402,0.474897194963084,0.394087419115552
1843.7640027264,0.95284,0.949091168889608,1.68667019764272,-8.7075828951532,0.474668299907704,0.39385859547477
1844,0.948296,0.948753616172219,1.68667021856999,-8.70930525243687,0.474537309508392,0.393727659334023
1844.31169808578,0.948296,0.948349241871969,1.68667024611025,-8.71159604424868,0.474381026815619,0.39357142739385
1844.62600587492,0.948296,0.94798601448561,1.68667027151463,-8.71392261065764,0.474240899438061,0.393431343339576
1844.94031366406,0.948296,0.947662798857241,1.68667029262769,-8.71626404069064,0.474115091008857,0.393305568302504
1845.32586787712,0.948296,0.947312728653634,1.68667031078983,-8.71915423341935,0.473975441708979,0.393165942981016
1845.64858117168,0.948296,0.947051432524351,1.68667031864934,-8.72158703109089,0.473868189427521,0.39305869311099
1845.96678285847,0.948296,0.946815279245148,1.68667031987189,-8.72399689459612,0.4737680950006,0.392958582057811
1846,0.946968,0.946791613410318,1.68667031964854,-8.72424906105988,0.473757841757718,0.39294833063772
1846.16608570765,0.946968,0.946675590213502,1.68667031762025,-8.72551153791953,0.473706968206747,0.39289746096744
1846.54777882632,0.946968,0.946420424845634,1.68667030777879,-8.72842301001927,0.473591994367968,0.392782504353544
1846.85358330161,0.946968,0.946223524606007,1.6866702953336,-8.73076543287823,0.47350088274848,0.392691415978505
1847.15938777691,0.946968,0.946029895036993,1.68667027922521,-8.73311637276971,0.473409025483204,0.392599591609853
1847.48028726597,0.946968,0.945827524809147,1.68667025846302,-8.73559245013145,0.473311176952785,0.392501789378116
1847.78742548516,0.946968,0.945632659442058,1.68667023467966,-8.73797110031912,0.473216263118151,0.392406932622685
1848,0.94564,0.945496388500084,1.686670215733,-8.73962245189264,0.473149545739059,0.392340258190295
1848.34771496743,0.94564,0.94527016627927,1.686670179708,-8.74233264958102,0.473038193234064,0.39222894363622
1848.66651209754,0.94564,0.945058696547469,1.68667014070978,-8.7448274654911,0.472934423483632,0.392125192148648
1849.01538966542,0.94564,0.944822902793117,1.68667009159772,-8.74756885832057,0.472819854032804,0.392010620959318
1849.38436603553,0.94564,0.944569488344036,1.68667003342901,-8.75048106418011,0.472697833507871,0.391888569295866
1849.70081832436,0.94564,0.944350274312271,1.6866699800986,-8.75298936254238,0.472594106039734,0.391784787039491
1850,0.944312,0.944143125137887,1.68666992870748,-8.75536981106244,0.47249831184641,0.391688919861426
1850.38281554937,0.944312,0.943881428571134,1.68666986517148,-8.75842834337885,0.472380143523614,0.391570690473559
1850.70749268317,0.944312,0.943665899837047,1.68666981632724,-8.76103321668255,0.472286052581345,0.391476555481886
1851.08702764464,0.944312,0.943426360342341,1.68666976801051,-8.76409023595463,0.472186224632951,0.391376688178363
1851.42050093935,0.944312,0.943231364256527,1.68666973495103,-8.76678620087465,0.47210887726774,0.391299320074775
1851.73765300228,0.944312,0.943063156997494,1.68666971229222,-8.76935805745,0.4720462060755,0.39123664410973
1852,0.942984,0.942939091138688,1.68666969997509,-8.77149063679542,0.472003621299039,0.391194065954966
1852.35079116484,0.942984,0.942797594288406,1.68666969192092,-8.77434838896771,0.471960212803453,0.391150660726046
1852.69936855202,0.942984,0.942687654399943,1.68666969226448,-8.77719379200895,0.471933160580432,0.391123618238738
1853.09141434067,0.942984,0.94260360753862,1.68666970076557,-8.78039881006482,0.471923293996161,0.391113771985393
1853.40864796421,0.942984,0.942567719750297,1.68666971240727,-8.78299434851126,0.471930596896873,0.391121099914051
1853.73030285925,0.942984,0.942561077658823,1.68666972706973,-8.78562656219529,0.471951302899194,0.391141840347419
1854,0.94218,0.94257825764675,1.68666974047587,-8.7878330178385,0.471978763682938,0.391169335321958
1854.324614848,0.94218,0.942625268357272,1.68666975653174,-8.79048694034361,0.472022589387989,0.391213187902588
1854.64069270834,0.94218,0.942696641720617,1.68666977074918,-8.79306804193018,0.472074645027117,0.391265263474258
1854.95677056867,0.94218,0.942790490036673,1.68666978255854,-8.79564514084644,0.472134843972835,0.391325474772034
1855.29262912228,0.94218,0.942911235180832,1.6866697917974,-8.79837814996672,0.472205941108688,0.391396574948748
1855.60889448242,0.94218,0.943041106837146,1.68666979716916,-8.80094588553312,0.472277331676735,0.391467957024883
1855.92515984256,0.94218,0.943183152099968,1.68666979951701,-8.80350737744055,0.472351972522829,0.391542576386673
1856,0.943172,0.943218190189991,1.68666979968744,-8.80411255909103,0.472370043357631,0.391560642768244
1856.37420078718,0.943172,0.943399583849962,1.68666979886879,-8.80713269752247,0.472461715007263,0.391652300982501
1856.75591485248,0.943172,0.94359216097021,1.68666979613633,-8.81020324417138,0.472555965020156,0.391746539834615
1857.07827195819,0.943172,0.943758107410404,1.68666979315848,-8.8127880715432,0.472635920713755,0.391826488627013
1857.40255874207,0.943172,0.943926353580136,1.68666979008513,-8.81538066271983,0.472716244084839,0.391906807927392
1857.7178948979,0.943172,0.944090054362942,1.68666978735167,-8.81789424922761,0.472793410729556,0.391983973929833
1858,0.944164,0.944235936574327,1.68666978526661,-8.82013674533531,0.472861892147193,0.392052457332963
1858.35140379362,0.944164,0.944416360034404,1.6866697831917,-8.82292196953451,0.472946767676415,0.392137332740608
1858.68877267581,0.944164,0.944587952887372,1.68666978171261,-8.82558751327102,0.473027198490912,0.392217763671909
1859.01551040641,0.944164,0.94475259814822,1.6866697807143,-8.82816125257252,0.47310438354036,0.392294949111627
1859.33306633319,0.944164,0.944911312464315,1.68666978010446,-8.83065537145293,0.473179350207045,0.392369916476296
1859.65062225998,0.944164,0.945068987416314,1.68666977979496,-8.83314233750759,0.473253898438459,0.392444465778545
1860,0.945152,0.945241608728032,1.68666977972738,-8.83587029657429,0.473335497670347,0.392526066587328
1860.39719883369,0.945152,0.945437228834239,1.68666977988491,-8.83896123310164,0.473428688236459,0.392619258307019
1860.71803600768,0.945152,0.945595038983337,1.68666978011148,-8.84144985143603,0.473503858677175,0.392694429462456
1861.05181809621,0.945152,0.945759218958539,1.68666978038089,-8.84403121369724,0.473581925901801,0.392772497175153
1861.36512013895,0.945152,0.945913440132194,1.68666978062826,-8.8464470849093,0.473655669791681,0.392846241237318
1861.6784221817,0.945152,0.946067840137094,1.68666978084835,-8.84885606123869,0.473729480944044,0.392920052232498
1862,0.946144,0.946226539807682,1.68666978103714,-8.85132148575853,0.47380502220894,0.392995593016243
1862.35779489686,0.946144,0.946403386395464,1.6866697812085,-8.85405602152975,0.473889498715308,0.393080069360506
1862.68571601029,0.946144,0.946565706402415,1.68666978134077,-8.85655431247575,0.473967104611663,0.393157675176787
1863.01239871654,0.946144,0.946727610521394,1.68666978145674,-8.85903561232372,0.474044113542842,0.393234684105379
1863.33908142278,0.946144,0.946889671228519,1.68666978156112,-8.86150937386545,0.474121372454653,0.393311943104742
1863.67233939934,0.946144,0.947055107929124,1.68666978165656,-8.8640251514365,0.47420040008865,0.393390970935982
1864,0.947136,0.947217831541344,1.68666978173703,-8.86649100557077,0.474277737669689,0.393468308807627
1864.3313381546,0.947136,0.947382405295648,1.68666978179925,-8.86897681108596,0.474356031728255,0.393546603038357
1864.68524711161,0.947136,0.947558178650915,1.68666978183758,-8.87162337310404,0.474439925133978,0.393630496581511
1865.06335820866,0.947136,0.947745927405388,1.68666978184161,-8.87444111996122,0.474529105229523,0.393719676757017
1865.38965921108,0.947136,0.947907895396634,1.68666978181355,-8.87686464190914,0.474606141065666,0.393796712593862
1865.72876167874,0.947136,0.948076154264397,1.68666978175555,-8.8793752701442,0.474686432255718,0.393877003703933
1866,0.948128,0.948210690191168,1.68666978169126,-8.88137759304359,0.474750360042147,0.393940930602984
1866.33468152407,0.948128,0.948376633218058,1.68666978160396,-8.88384109812912,0.47482917969929,0.394019741450989
1866.65827110625,0.948128,0.948537017508076,1.68666978161203,-8.8862154411276,0.474905738046899,0.394096285406381
1866.98186068844,0.948128,0.948697365131367,1.68666978197193,-8.88858238463397,0.474982142631046,0.394172668947772
1867.32199585885,0.948128,0.948865928511752,1.68666978319606,-8.89106237610631,0.475062359381372,0.394252855382596
1867.64187712404,0.948128,0.949024567836173,1.68666978574223,-8.89338723600719,0.475138339275267,0.394328798069968
1867.96175838923,0.948128,0.949183467834475,1.68666979038672,-8.89570484780042,0.475214573085236,0.394404985178334
1868,0.94912,0.94920249111309,1.68666979112283,-8.89598143052363,0.475223688130306,0.394414094217207
1868.19120805387,0.94912,0.949297724332058,1.68666979550054,-8.89736278377106,0.475269336608975,0.394459710470032
1868.61846741519,0.94912,0.949511498515635,1.68666981040836,-8.90044003223615,0.475372477114961,0.394562766237844
1869.04572677652,0.94912,0.94972728848567,1.68666983460623,-8.9035041601706,0.475477256574618,0.394667441490692
1869.36167733162,0.94912,0.949888672738883,1.68666986021736,-8.90576148748297,0.475555576002662,0.394745669917495
1869.67762788672,0.94912,0.950051980733842,1.68666989385872,-8.90801147470077,0.475635399260275,0.394825389171083
1870,0.950108,0.950220899119086,1.68666993793528,-8.91029952030323,0.475718168814008,0.394908044509709
1870.32478191551,0.950108,0.950393658326335,1.68666999386936,-8.91259671236309,0.475802354074754,0.394992162089958
1870.64956383102,0.950108,0.950569095459382,1.68667006237318,-8.91488581287567,0.475887711404774,0.395077482792152
1870.97615875285,0.950108,0.950747987484996,1.68667014370426,-8.91717942601019,0.475974155903683,0.39516392781709
1871.29325711965,0.950108,0.950923351703007,1.68667023315945,-8.91939833829416,0.476057144478268,0.395246959034475
1871.61035548646,0.950108,0.95109902341457,1.68667033033301,-8.92160936465687,0.476138248504396,0.395328153878143
1872,0.9511,0.951312051305177,1.68667045465489,-8.92431558649298,0.476232804180991,0.395422885688943
1872.34004279645,0.9511,0.951490933186868,1.68667056079654,-8.92666804712033,0.476306787562131,0.395496974276618
1872.66002841032,0.9511,0.951648104467239,1.6866706527951,-8.9288744084322,0.476366268299856,0.395556540576615
1873.0185687234,0.9511,0.951804314961012,1.68667074175513,-8.93133908717644,0.476417721868581,0.395608069492451
1873.36632104892,0.9511,0.951927828139042,1.68667081034013,-8.93372330642081,0.476447635560679,0.395638029679403
1873.68638220029,0.9511,0.952010040672493,1.6866708565192,-8.93591366637996,0.476454940266026,0.395645348311178
1874,0.952092,0.952055197956325,1.68667088592535,-8.93805780532692,0.476441223493116,0.395631617261178
1874.34934919425,0.952092,0.952057695561488,1.68667090154696,-8.94044590758418,0.47639857822211,0.395588960706597
1874.6795422722,0.952092,0.952008292250406,1.68667090187224,-8.94270512581816,0.476330321971436,0.395520679301447
1874.9920284401,0.952092,0.951911396898552,1.68667089153207,-8.94484735275156,0.47624045422072,0.39543077238163
1875.30451460801,0.952092,0.951763330378412,1.68667087325817,-8.94699589120781,0.476125470896325,0.395315732580097
1875.64811471794,0.952092,0.951540170808783,1.68667084717827,-8.94936836956962,0.475970777369859,0.395160954056547
1876,0.952116,0.951246653012452,1.68667081794153,-8.95181200251321,0.475784461074025,0.394974527341838
1876.32099309667,0.952116,0.950924010072552,1.68667079287936,-8.95405603253191,0.475592072403944,0.394782058241763
1876.68629686845,0.952116,0.950498489904355,1.68667077050112,-8.95663002877908,0.475350760091362,0.394540662167696
1877.05002323134,0.952116,0.950020981915177,1.68667075825468,-8.95921700255952,0.475092264091584,0.394282094152575
1877.36530683569,0.952116,0.949570990435864,1.68667075771458,-8.96148072030453,0.474856853979523,0.394046633724144
1877.73810795513,0.952116,0.949005102046015,1.68667077044458,-8.9641846892479,0.474568792422486,0.393758531168969
1878,0.948784,0.948591052725806,1.68667078821956,-8.96610270189428,0.474362699553445,0.393552422453562
1878.31253293868,0.948784,0.948084369772283,1.68667081855632,-8.96841217031009,0.474114374699474,0.39330408264653
1878.62651694953,0.948784,0.947566096373905,1.68667085813192,-8.97075533613751,0.473863167467556,0.393052873059665
1878.94050096037,0.948784,0.947042393191214,1.6866709055239,-8.97312183104255,0.473611621765952,0.392801339937091
1879.28642919768,0.948784,0.946462430192228,1.68667096479093,-8.97575629265078,0.473334762143055,0.39252451433341
1879.65128895627,0.948784,0.945849674568619,1.6866710323878,-8.97856592598612,0.473042113923169,0.392231928562387
1880,0.945452,0.945263664139523,1.68667109841986,-8.98128101502317,0.472761209735738,0.391951108198887
1880.35544947718,0.945452,0.944664818768615,1.68667116315142,-8.98407866219554,0.472472230040614,0.391662188786465
1880.72098624664,0.945452,0.944044388252598,1.68667122303492,-8.98698761293236,0.472169090273771,0.391359101212724
1881.04949635001,0.945452,0.943479112321608,1.6866712685561,-8.98962988697086,0.471889678885633,0.391079725449521
1881.37717854092,0.945452,0.942903898915901,1.68667130465923,-8.9922924188622,0.471602424746777,0.390792493274871
1881.73964623948,0.945452,0.942249267039003,1.68667133302133,-8.99526974607931,0.471271662064057,0.390461735280979
1882,0.94212,0.941764074116554,1.68667134597706,-8.99742979959757,0.471024695289208,0.390214759511609
1882.32478238324,0.94212,0.941137935481689,1.68667135414999,-9.00015049525656,0.470704761309334,0.389894821048433
1882.65446985128,0.94212,0.9404755502369,1.6866713545157,-9.00294303965113,0.470365050360715,0.389555100016469
1882.99661261769,0.94212,0.939756779683383,1.68667134789764,-9.00587529655231,0.469995996400717,0.389186028548775
1883.29869141792,0.94212,0.939094012254025,1.68667133742505,-9.00849444123871,0.46965659543869,0.388846605173972
1883.60077021814,0.94212,0.938404076173315,1.68667132387521,-9.01114314186081,0.469304411278647,0.388494391137919
1884,0.938252,0.937450677064983,1.68667130344832,-9.01469097398723,0.468820284283464,0.388010214147903
1884.34415324429,0.938252,0.936592301071665,1.68667128574271,-9.01779437435477,0.468388274531723,0.387578175402646
1884.65748440171,0.938252,0.935783754464662,1.68667127116996,-9.02065743835528,0.467984590546522,0.387174471536749
1885.04040478793,0.938252,0.934764858486349,1.68667125680955,-9.02420656863232,0.46748004961226,0.386669916879019
1885.40035275844,0.938252,0.933781290307623,1.68667124757867,-9.02759446204371,0.466997904850577,0.386187772286911
1885.70183089239,0.938252,0.932942224477754,1.68667124315197,-9.03047135968009,0.466589642252476,0.385779521601218
1886,0.93254,0.932101892387844,1.68667124145078,-9.03335245123305,0.466182871070644,0.385372771782234
1886.31719450011,0.93254,0.931199555727665,1.68667124190443,-9.03645683240509,0.465748573077778,0.38493848548903
1886.63438900022,0.93254,0.930291294871204,1.68667124388763,-9.03960217683271,0.465313450482851,0.384503372912213
1886.95798334972,0.93254,0.929360951413484,1.68667124676675,-9.04285338340081,0.464868880192917,0.384058810704374
1887.28157769922,0.93254,0.928428694183338,1.68667124993537,-9.04614753383066,0.464424589826422,0.383614525780222
1887.63003732367,0.93254,0.927424293607001,1.68667125319345,-9.04974288072255,0.463947091102704,0.383137029330272
1888,0.926824,0.92635868364107,1.68667125614018,-9.05361462221137,0.46344070800196,0.38263064441305
1888.33054534164,0.926824,0.925408007077404,1.68667125822637,-9.05712131079916,0.462989217977749,0.382179154753189
1888.66709872169,0.926824,0.924441733143632,1.68667125983522,-9.06073768441562,0.462530623586256,0.381720560462559
1889.01342561873,0.926824,0.923449202365572,1.6866712609867,-9.06450738379001,0.462059070329539,0.381249006947804
1889.35470284374,0.926824,0.922472746718454,1.68667126167386,-9.06826998074572,0.461594914116065,0.380784850037514
1889.69603414925,0.926824,0.921497402199854,1.68667126198322,-9.07208063814842,0.461131325591626,0.380321260287418
1890,0.921112,0.920629581817539,1.68667126200517,-9.07551405379586,0.460718354568722,0.379908287765904
1890.36431949872,0.921112,0.919590007709046,1.68667126181129,-9.07967870087338,0.460223348823625,0.379413280794331
1890.6646561946,0.921112,0.918733218027855,1.68667126154347,-9.08315253023214,0.459815553381073,0.379005484464054
1890.96499289049,0.921112,0.9178764545403,1.6866712612328,-9.08666302905484,0.459407508589837,0.378597438925609
1891.32542874383,0.921112,0.916848130977482,1.68667126085991,-9.09092441376152,0.458917456018858,0.378107385688289
1891.62517752239,0.921112,0.915992769332566,1.68667126058445,-9.09450854572128,0.458510103339157,0.377700032688423
1891.92492630095,0.921112,0.915137206958905,1.68667126036088,-9.09812922280373,0.458102619752286,0.377292549037284
1892,0.9154,0.914922893639531,1.68667126031425,-9.09904176370046,0.458000495571553,0.377190423758455
1892.37536849526,0.9154,0.913851132773859,1.68667126015714,-9.10363886667697,0.457489751878649,0.376679665605171
1892.76477280747,0.9154,0.912738995114433,1.68667126036136,-9.10846847165256,0.456960280943364,0.376150167997615
1893.08250555135,0.9154,0.911831408379554,1.68667126127576,-9.11245488913478,0.456528151505098,0.375718006534353
1893.42987037643,0.9154,0.910839188431911,1.6866712638179,-9.11686009911748,0.456055751516072,0.375245559392016
1893.72111023384,0.9154,0.910007466057082,1.68667126796336,-9.12059139187846,0.455660296051493,0.374850053368018
1894,0.909684,0.909211364602367,1.68667127444459,-9.12419679393821,0.45528198282693,0.374471683641678
1894.36864260803,0.909684,0.908159988902224,1.68667128820855,-9.12901099225788,0.454782418513716,0.373972055247779
1894.71019299237,0.909684,0.90718734099823,1.68667130767827,-9.13352061483971,0.45432094178189,0.373510520666505
1895.02794642165,0.909684,0.906284200000028,1.68667133258324,-9.13775847065506,0.453892786426527,0.373082313802674
1895.35725517412,0.909684,0.905350381371952,1.6866713659522,-9.14219349697253,0.453449900638848,0.372639378095573
1895.68656392658,0.909684,0.904419009623741,1.68667140735727,-9.14667225363195,0.453008302676156,0.372197734990095
1896,0.903972,0.903534810040406,1.68667145426675,-9.15097565416253,0.452588917719318,0.371778319841255
1896.32722972253,0.903972,0.902613773037349,1.68667151072238,-9.15551050657927,0.452151009804586,0.371340458044507
1896.65445944506,0.903972,0.901694138005837,1.68667157340379,-9.16008828322046,0.451712584265415,0.370902141873747
1897.00591926358,0.903972,0.900706473133854,1.68667164391673,-9.16505284247792,0.451239871007893,0.370429627933104
1897.36061295878,0.903972,0.899707206064999,1.6866717119729,-9.17011340546282,0.450758064736747,0.369948122103396
1897.69660803548,0.903972,0.898754744168498,1.68667176525941,-9.17495410683401,0.450294817952497,0.369485265371409
1898,0.89826,0.897885913513289,1.68667179562639,-9.17936472514439,0.449868196302039,0.369059061530534
1898.35398839927,0.89826,0.896855534750701,1.686671797991,-9.18455920344163,0.449356411312271,0.368547522132605
1898.68230029273,0.89826,0.89587679903813,1.68667175943747,-9.18942445068175,0.448864966298176,0.368056174054885
1899.01281643252,0.89826,0.894861613017301,1.68667167790194,-9.1943699574034,0.448351531640413,0.367542683818351
1899.3433325723,0.89826,0.893809889329157,1.68667155650471,-9.19936484250101,0.447817382274141,0.367008297112753
1899.67563392187,0.89826,0.892710849958018,1.68667140333889,-9.2044383562572,0.447259820100477,0.366450282046826
1900,0.892544,0.891595990741198,1.68667123824104,-9.20944255066764,0.4466985931372,0.365888423721358
1900.33638032387,0.892544,0.890398114749951,1.68667107154878,-9.2146880561515,0.446102555207483,0.365291965698677
1900.71570776636,0.892544,0.889005242957473,1.68667091545934,-9.22067366209649,0.445421242193589,0.364610271977464
1900.99810517632,0.892544,0.887948521581261,1.68667083404454,-9.22517916948135,0.444914143274673,0.364102970341739
1901.28050258628,0.892544,0.886884148029133,1.68667078882011,-9.22972722919196,0.444411980747138,0.363600689125527
1901.67664268533,0.892544,0.885395799893688,1.68667079056705,-9.23617870676246,0.443724074818772,0.36291278729612
1902,0.885468,0.88420121486507,1.68667084619227,-9.24150597719694,0.443184140958403,0.362373008004732
1902.31100803342,0.885468,0.883082837269771,1.68667093854962,-9.24668028696928,0.44268786732178,0.361876825362864
1902.64639308234,0.885468,0.881922307783268,1.68667107050476,-9.25231368143401,0.442181077393884,0.361370164253542
1902.98177813126,0.885468,0.880818757273006,1.68667122505626,-9.25800010837565,0.441705971911447,0.360895223615013
1903.30919007892,0.885468,0.879802620530626,1.68667138708435,-9.26359974196535,0.44127223580823,0.360461687229503
1903.63630107685,0.885468,0.878849897792735,1.68667154967212,-9.26923914200883,0.440865316008138,0.360055009137686
1903.96341207478,0.885468,0.877957186776047,1.68667170288799,-9.27492074154433,0.440479716725672,0.359669697532078
1904,0.87632,0.877860789018858,1.68667171900572,-9.27555875395718,0.440437631897049,0.359627633221334
1904.18293962611,0.87632,0.877388176727142,1.68667179549512,-9.27875618059287,0.440229439126131,0.359419548622763
1904.53453706774,0.87632,0.876516753382415,1.68667191917481,-9.28493497296506,0.439834689775349,0.359024958730499
1904.88613450937,0.87632,0.875676690657431,1.68667200621338,-9.29115661363456,0.439437147838957,0.358627498968177
1905.2029356183,0.87632,0.874927253154946,1.68667205060957,-9.29679872317747,0.439067435647088,0.358257779866651
1905.51973672723,0.87632,0.874166412754967,1.68667206360261,-9.30247551614354,0.438678830197323,0.357869075835934
1905.8661324069,0.87632,0.87330165997509,1.68667204655794,-9.30872363764639,0.438225888920516,0.357415903241323
1906,0.874716,0.872954372886544,1.6866720329999,-9.31115021136791,0.438042252868482,0.357232163544456
1906.34889835797,0.874716,0.87200692298757,1.68667198592249,-9.31750738916857,0.437539415019356,0.356729172942523
1906.69961778688,0.874716,0.87098582313508,1.68667193066464,-9.32394813732632,0.436998678975549,0.356188314538197
1907.04612888766,0.874716,0.869905745728314,1.68667187727792,-9.33036462068297,0.436431922794914,0.355621476056196
1907.40352573621,0.874716,0.868719077136247,1.68667183001838,-9.33704145763754,0.435817328403204,0.355006846500405
1907.73638557104,0.874716,0.86755239962649,1.68667179641381,-9.34331658501874,0.435221008570089,0.354410549015281
1908,0.867352,0.866590857956579,1.68667177746046,-9.34832680106984,0.434735207365101,0.353924799212308
1908.32867418759,0.867352,0.865351848491269,1.68667176224591,-9.35462548988124,0.434116401966713,0.353306016215264
1908.66077963412,0.867352,0.864062145600872,1.68667175439101,-9.36105019276925,0.433479458577963,0.352669093843884
1909.02085990625,0.867352,0.862630332110795,1.68667175216905,-9.36808622141886,0.432779702970362,0.351969358770853
1909.33087680657,0.867352,0.861377092515658,1.68667175392014,-9.37420352072367,0.432172988284069,0.351362659435845
1909.6408937069,0.867352,0.860111059369286,1.68667175785668,-9.38037654594963,0.431564292544851,0.350753976387891
1910,0.859236,0.858635260569998,1.686671763933,-9.3875971981206,0.430858655540024,0.350048350430286
1910.38154148076,0.859236,0.857063041428225,1.6866717710019,-9.39535179464121,0.43011061386272,0.349300319914083
1910.70113748946,0.859236,0.855746512049693,1.68667177671252,-9.40191311151716,0.429485791212895,0.348675504385163
1911.10673132334,0.859236,0.85407936897412,1.68667178300709,-9.41032610832535,0.428695307954101,0.347885026430852
1911.38064741715,0.859236,0.85295662502264,1.68667178641505,-9.41606218041304,0.428163310727201,0.34735302989958
1911.65456351095,0.859236,0.851836593430753,1.68667178906222,-9.42184198538942,0.427632425391667,0.346822142483734
1912,0.851116,0.850427755545338,1.6866717913488,-9.42919311574666,0.426963998090088,0.346153708807911
1912.34964904318,0.851116,0.849005295469581,1.68667179266511,-9.4367043932079,0.426288748710857,0.345478456389618
1912.67208104423,0.851116,0.847696095107809,1.68667179323061,-9.44369371741602,0.425666851756237,0.344856557029854
1913.01020961768,0.851116,0.846325093282405,1.68667179336995,-9.45108784796161,0.425014803558814,0.344204506810859
1913.34833819112,0.851116,0.844955397122162,1.6866717932197,-9.45854800609841,0.42436304272075,0.343552744574279
1913.67189428948,0.851116,0.843645371534346,1.68667179292987,-9.46574843394522,0.423739447157113,0.342929148376155
1914,0.843,0.842317072202306,1.6866717925752,-9.47311179165922,0.423106614081267,0.342296316063628
1914.35006888338,0.843,0.840899600020052,1.68667179217422,-9.48103654967824,0.422431174724338,0.341620884855415
1914.68940548293,0.843,0.839525060988473,1.68667179168742,-9.48878587680153,0.421776278205847,0.340966002308866
1915.04214832938,0.843,0.838095517956492,1.68667179079474,-9.49691184416576,0.42109483441408,0.340284580408292
1915.40454612668,0.843,0.836626027530222,1.68667178893153,-9.50533510304576,0.420394387054338,0.339584164565912
1915.71825518116,0.843,0.835353257339349,1.68667178593751,-9.51268799671033,0.419787819997599,0.338977633220251
1916,0.834884,0.834209570169922,1.68667178158287,-9.51934021311614,0.419242472702687,0.338432325251589
1916.41593134517,0.834884,0.832519979894398,1.68667177098995,-9.5292446684486,0.418436608704112,0.337626530648537
1916.69945023352,0.834884,0.83136727242647,1.68667175994987,-9.53605347028191,0.417886837456155,0.337076816089681
1916.98296912187,0.834884,0.830213564215719,1.68667174493981,-9.54290888270491,0.417336235573147,0.336526279267641
1917.34988569274,0.834884,0.828718702308934,1.68667171826555,-9.55185010332323,0.416622450534653,0.33581259198534
1917.63502498488,0.834884,0.827555378374868,1.68667169074424,-9.55885257603753,0.416067037819145,0.335257266719488
1917.92016427702,0.834884,0.826390435049816,1.68667165620343,-9.56590238003845,0.415510670644764,0.334700997874134
1918,0.826768,0.826063953592093,1.68667164513253,-9.56788473422895,0.415354689940718,0.334545040674253
1918.39917861489,0.826768,0.824429396088298,1.68667157955902,-9.57785230106405,0.414573844434843,0.333764269852133
1918.7885085151,0.826768,0.822831710767165,1.68667149842227,-9.58766366347159,0.413811499130089,0.333001953154551
1919.11267467645,0.826768,0.821499224959553,1.6866714185667,-9.59590055435635,0.413176466544682,0.332366903834111
1919.43354401049,0.826768,0.820179236943583,1.68667133044934,-9.60411430098128,0.412548868501042,0.331739246319359
1919.75072131369,0.826768,0.818874961436797,1.68667123742693,-9.61229279103006,0.41193127427551,0.331121544818149
1920,0.818648,0.817851778053785,1.68667116277829,-9.61876175325823,0.411448846072421,0.330639006265152
1920.33160178148,0.818648,0.816496216654672,1.68667106579039,-9.62742308991317,0.410813023827541,0.330003099568875
1920.68814321695,0.818648,0.815050871874594,1.68667096995449,-9.63680668122317,0.410140637286708,0.329330646335567
1921.0062122767,0.818648,0.813777815784652,1.68667089558821,-9.64523894191141,0.409553559049925,0.328743535085155
1921.33652299421,0.818648,0.81247828226296,1.68667083162334,-9.65405578795923,0.408959328480034,0.328149302724049
1921.66683371172,0.818648,0.811208016983004,1.68667078175194,-9.66293251297087,0.4083840361035,0.327574048352065
1922,0.810532,0.809962680460418,1.68667074474563,-9.67194499797059,0.40782528453617,0.32701537803478
1922.31579550074,0.810532,0.808820714060663,1.68667071970254,-9.68054056616363,0.407317003503845,0.326507178619909
1922.63159100148,0.810532,0.807720262288977,1.68667070134712,-9.68918585183274,0.406830942902336,0.326021222773139
1922.97071523031,0.810532,0.806588217455535,1.68667068518072,-9.69852291218649,0.406334409750169,0.325524831400936
1923.34539443133,0.810532,0.805400110600932,1.68667066607412,-9.70889985828442,0.405815761649293,0.325006379939707
1923.66880648501,0.810532,0.804428235352055,1.68667064338789,-9.71790579338317,0.40539266396143,0.324583489965542
1924,0.803308,0.803483617984024,1.68667060887009,-9.72717288993711,0.404981295583895,0.324172362264942
1924.37174842104,0.803308,0.802481104611093,1.6866705497668,-9.73762554885052,0.404542648764799,0.323733888170791
1924.69294112977,0.803308,0.801659666386775,1.68667047686249,-9.74669778803126,0.404180810687692,0.323372147795895
1925.03793187759,0.803308,0.800817801433869,1.68667037408679,-9.75648260240932,0.40380731816519,0.322998695187409
1925.40026916319,0.803308,0.799972169505217,1.68667024002953,-9.7668024887999,0.403429168376744,0.322620500325025
1925.72161745249,0.803308,0.799250410242503,1.68667010247993,-9.77599043434958,0.403105293581324,0.322296497386853
1926,0.799232,0.798644241417222,1.68666997366633,-9.78397595197832,0.402833950987183,0.322024987851954
1926.37765277849,0.799232,0.797849285321143,1.68666979394742,-9.79484636920443,0.402480575780636,0.321671512347071
1926.715180834,0.799232,0.797167474271911,1.68666963734887,-9.80459676966355,0.40218223146107,0.321373120796828
1927.07049075694,0.799232,0.796484077684276,1.68666948343927,-9.8148947391794,0.401890305351366,0.321081198754379
1927.38589774305,0.799232,0.795912809054484,1.68666935919774,-9.82406364435548,0.401653303015013,0.320844255880082
1927.74595746844,0.799232,0.795309516858848,1.68666923215266,-9.83455982612387,0.401412581032297,0.320603678586652
1928,0.795152,0.794920229965614,1.68666915071098,-9.84198265106839,0.401264368714596,0.320455609858337
1928.31713692163,0.795152,0.794482257141673,1.6866690553767,-9.85126687829777,0.40110658726969,0.320297937759426
1928.66816691006,0.795152,0.794066458465048,1.68666895353379,-9.8615634797044,0.400969727414169,0.320161179777051
1929.0466251847,0.795152,0.793707463986885,1.68666884348982,-9.87268400187915,0.400870065241878,0.32006159964576
1929.35685773817,0.795152,0.79348757100274,1.68666875084634,-9.88181118463758,0.400826788614428,0.320018364183873
1929.71247382089,0.795152,0.793322610399812,1.68666864089683,-9.89228193938539,0.400820786632421,0.32001237475534
1930,0.792416,0.793259658737583,1.68666854930601,-9.9007512473741,0.400850689876994,0.320042265050054
1930.30838097132,0.792416,0.79326355984415,1.68666844949714,-9.90983502092979,0.400917041710894,0.320108643649059
1930.63582689233,0.792416,0.793349124527415,1.68666834312117,-9.91947702039445,0.401025630281745,0.320217276414599
1930.96327281334,0.792416,0.793518171108918,1.68666823719645,-9.92911176272715,0.401173217388626,0.320364926880765
1931.28565248808,0.792416,0.79376510636217,1.6866681334981,-9.9385866101866,0.401355825834885,0.320547619624317
1931.60449644163,0.792416,0.794086503914395,1.68666803096426,-9.94794341117885,0.401571761264445,0.320763663207262
1931.92334039517,0.792416,0.794483167653397,1.68666792724549,-9.95728271936219,0.401822618409583,0.321014656782451
1932,0.79442,0.794589608207353,1.68666790193705,-9.95952518271647,0.40188813992043,0.321080207820077
1932.38329802414,0.79442,0.795185428617115,1.68666777173669,-9.97071777281316,0.402245588918877,0.321437766111576
1932.69863040076,0.79442,0.795754492565047,1.6866676586226,-9.97989814703207,0.402576740816357,0.32176898575294
1933.01396277737,0.79442,0.796394435493048,1.68666753923157,-9.98905021660797,0.402941885652805,0.322134174176536
1933.34644190451,0.79442,0.797146005059625,1.68666740671853,-9.99866576818422,0.403363996390119,0.322556299989296
1933.65962897675,0.79442,0.797926460982664,1.68666727676286,-10.0076879713082,0.403796447941908,0.322988731922731
1934,0.79766,0.798855106362821,1.68666713219188,-10.0174505692141,0.404305563950099,0.323497793674554
1934.36954647115,0.79766,0.799959351900497,1.68666697533887,-10.0279949524037,0.404905303116869,0.324097536073858
1934.72570685789,0.79766,0.801119537713904,1.68666682817527,-10.0380983092541,0.405529880493005,0.324722145847203
1935.04955022718,0.79766,0.802257466347692,1.68666669969748,-10.047230457513,0.406138443323142,0.325330768460092
1935.38605275206,0.79766,0.803524992416756,1.68666657203721,-10.0566605346545,0.406812649781973,0.326005073506025
1935.75450981421,0.79766,0.805014062474098,1.68666643795011,-10.0669121296096,0.407600119012875,0.32679270098048
1936,0.805352,0.806065817382751,1.68666635048623,-10.0736968085156,0.408153985629176,0.327346694389582
1936.32693729642,0.805352,0.807541732437588,1.68666623366872,-10.0826724854182,0.408928669395077,0.328121476133688
1936.66422799061,0.805352,0.809155768169097,1.68666610993803,-10.0918566510231,0.409772397000714,0.328965270680135
1936.99334709556,0.805352,0.810821564526419,1.68666598447163,-10.100739876761,0.410639914400811,0.329832813561855
1937.30272373415,0.805352,0.812470465546741,1.68666586224227,-10.1090157630655,0.411496099222796,0.330688980185833
1937.61210037273,0.805352,0.814200884046523,1.6866657371115,-10.1172158126863,0.412391850746475,0.331584666205616
1937.961075931,0.805352,0.816251808697433,1.68666559560247,-10.1263698734388,0.413450043926622,0.33264272012352
1938,0.814588,0.816487123284972,1.68666558000094,-10.127384403494,0.413571255136682,0.332763922052942
1938.19462034501,0.814588,0.817683555937476,1.6866655031761,-10.1324369486414,0.414186982645529,0.333379595229373
1938.52956828481,0.814588,0.819820551736979,1.68666537792911,-10.1410519742202,0.415284343531148,0.334476865044925
1938.85003579403,0.814588,0.821958028329744,1.68666526997351,-10.1491953983464,0.416378779275646,0.335571218639928
1939.17050330324,0.814588,0.82418695656719,1.68666517688794,-10.1572376268081,0.417517324146586,0.336709688939697
1939.52345318282,0.814588,0.826748340307211,1.68666509432671,-10.1659728857437,0.418822829784725,0.338015124875085
1939.88018470533,0.814588,0.829451432770062,1.68666503396176,-10.1746660608036,0.420197182995624,0.3393894254376
1940,0.829088,0.830385243754657,1.68666501903508,-10.1775542142549,0.420671281911263,0.339863511739418
1940.33181051963,0.829088,0.833039775427402,1.6866649916111,-10.1854669099966,0.422017337132623,0.341209548707719
1940.65740231107,0.829088,0.835742954318638,1.68666498373827,-10.1931053893277,0.42338521460069,0.3425774352275
1940.97955795614,0.829088,0.838513941055165,1.68666499267838,-10.2005360251122,0.424783707359772,0.343975968359282
1941.30171360121,0.829088,0.841380419202087,1.68666501552121,-10.2078357343293,0.426226202496567,0.345418540576626
1941.63159431814,0.829088,0.844413034701095,1.68666504949525,-10.2151703282593,0.42774671971711,0.346939180866948
1942,0.845144,0.847912214479422,1.68666509404576,-10.2231884288642,0.429492067432977,0.348684716815238
1942.32804581935,0.845144,0.851121773354442,1.68666513314825,-10.2301698734735,0.431083800671777,0.350276576268497
1942.65853222105,0.845144,0.854436104794615,1.6866651659675,-10.2370485400902,0.432717774890428,0.351910665164926
1943.03100225952,0.845144,0.858256088579527,1.68666518938867,-10.2446106920538,0.434588287451986,0.353781286831187
1943.35518286514,0.845144,0.861641585366974,1.68666519469519,-10.2510252032385,0.436235591889626,0.355428663802102
1943.6838331082,0.845144,0.865119473712698,1.68666518395913,-10.2573669437068,0.437918746753694,0.357111865491087
1944,0.866812,0.868498237395448,1.68666515796206,-10.2633129992744,0.439545990380987,0.358739126974127
1944.32825568371,0.866812,0.872030549392249,1.68666511557123,-10.2693245581346,0.441240549847415,0.360433702714274
1944.67236635357,0.866812,0.875750942061833,1.68666505621512,-10.2754485338797,0.443020008229596,0.362213158752047
1945.00326555558,0.866812,0.879338294193924,1.68666498719105,-10.2811650316718,0.444731841983368,0.363924968046176
1945.33327307525,0.866812,0.882920564559451,1.68666490961749,-10.2866975240259,0.446439104336044,0.365632180696424
1945.69276522221,0.866812,0.886824659884973,1.68666481919139,-10.2925325523416,0.448299512195762,0.367492501195965
1946,0.88848,0.890161735748714,1.68666474074083,-10.29736081752,0.449890588544711,0.36908347918357
1946.33150304402,0.88848,0.89376383487836,1.68666465917471,-10.3024064635852,0.451610275059746,0.370803099496398
1946.71546876516,0.88848,0.897941548097909,1.68666457384546,-10.3080375651098,0.453609596354271,0.372802365971014
1947.03023989694,0.88848,0.901375340514274,1.68666451411194,-10.3124828762378,0.455257037788401,0.374449784560415
1947.3648033558,0.88848,0.905039362883224,1.6866644622539,-10.3170381262237,0.457019278087762,0.37621202753216
1947.67732982004,0.88848,0.908480529515711,1.68666442483469,-10.3211346689418,0.4586786570743,0.377871439042831
1948,0.910152,0.912057356940264,1.68666439646271,-10.3252023057655,0.460406952335442,0.379599799641808
1948.36403158798,0.910152,0.916127884479856,1.68666437443851,-10.3295923168317,0.462377016108368,0.381569940003966
1948.72877250592,0.910152,0.920249233470487,1.68666435921294,-10.3337771854148,0.464374506922947,0.383567530827264
1949.04147535934,0.910152,0.923819938185502,1.68666434831794,-10.3371928883732,0.46610602519192,0.385299156020897
1949.38761934044,0.910152,0.92781476448484,1.68666433479622,-10.3407865821176,0.468042831832753,0.387236106749476
1949.75062786449,0.910152,0.932052640310177,1.68666431436276,-10.3443416527749,0.470096358823933,0.389289817329758
1950,0.93252,0.934992138047447,1.68666429388281,-10.3466557918725,0.471519131352225,0.39071272700639
1950.34603046318,0.93252,0.939107235624091,1.6866642529655,-10.3496925112309,0.473507737419963,0.392701447863915
1950.67739492833,0.93252,0.943084188500284,1.68666419716994,-10.3524089400383,0.475426207602554,0.394619982661405
1950.99276322872,0.93252,0.946898307594167,1.68666412787259,-10.3548187571547,0.477263098713734,0.396456885669885
1951.35738675369,0.93252,0.951338657703139,1.68666402922169,-10.3573901039672,0.479397961400027,0.398591690289736
1951.68110843953,0.93252,0.955304474732242,1.68666392822578,-10.3594787544336,0.481302992937597,0.400496594486658
1952,0.957352,0.959230311588159,1.68666382141698,-10.3613566252742,0.483188895579468,0.402382312704656
1952.34501077422,0.957352,0.963498330552173,1.68666370518421,-10.3631865028008,0.485240111124241,0.404433460355537
1952.67685914283,0.957352,0.967625132412656,1.68666359957134,-10.3647476251811,0.487226110169975,0.406419455745453
1952.99876199621,0.957352,0.971651530376238,1.68666350663575,-10.366074459725,0.489167343986832,0.408360755253321
1953.32084704866,0.957352,0.975707181713574,1.68666342379961,-10.3672159904285,0.491125918933913,0.41031947643749
1953.65859186738,0.957352,0.979993946754824,1.68666334567051,-10.3682115738059,0.493199585247591,0.412393397162012
1954,0.982188,0.984367730568799,1.68666327025602,-10.3690064876549,0.495318707040431,0.414512879818992
1954.30882249956,0.982188,0.988363053979616,1.68666319781332,-10.3695406025941,0.497256187199631,0.416450637776537
1954.64754649142,0.982188,0.992791016055403,1.68666310477045,-10.3699223341045,0.499404429163054,0.418599192105746
1955.01869634323,0.982188,0.997700438291816,1.68666297677082,-10.3700927172395,0.501787118826972,0.420982230406888
1955.32321683901,0.982188,1.0017745525551,1.68666284506196,-10.3700367218656,0.503764056801444,0.422959456663531
1955.66277889114,0.982188,1.00636675352762,1.68666266441075,-10.3697638080827,0.505991352188344,0.425187072387081
1956,1.008072,1.01097837875238,1.68666244562291,-10.3692707791743,0.508227322106373,0.427423311115345
1956.30111090389,1.008072,1.01513853401589,1.68666221499599,-10.3686416076673,0.510244023030985,0.429439849147536
1956.64961985894,1.008072,1.02000262670347,1.68666191039541,-10.367688520254,0.512602490047385,0.431797757493983
1956.98315523741,1.008072,1.0247075271621,1.68666159631698,-10.3665480560125,0.514887676467894,0.434081977175558
1957.2875859411,1.008072,1.02904720584117,1.68666131341723,-10.3653099879298,0.51700211207732,0.436195105685921
1957.64625532621,1.008072,1.03422397104272,1.68666102608419,-10.3636068257203,0.519537450687936,0.438728309573302
1958,1.037552,1.03941373732652,1.68666085005615,-10.3616638246011,0.522100860501425,0.441289077695604
1958.30938050838,1.037552,1.04404185154284,1.68666084133771,-10.3597458713971,0.52440769217023,0.443594625640209
1958.61387523999,1.037552,1.04870261826616,1.68666100881916,-10.3576542055531,0.52675008342007,0.445936280435559
1958.95548796583,1.037552,1.05408873898974,1.6866614282541,-10.3550597429015,0.529476323494517,0.448662440161123
1959.25484333654,1.037552,1.05897184635009,1.68666199310448,-10.3525637203815,0.531957854029443,0.451144665550348
1959.5466974761,1.037552,1.06389817012142,1.68666269641357,-10.3499231354962,0.534460444067196,0.453648734082686
1959.87641906637,1.037552,1.06967205355798,1.68666361769387,-10.3466852402757,0.537378340121385,0.45656939532393
1960,1.067032,1.07189304955402,1.68666398090714,-10.3454001364652,0.538493329919308,0.457685508499844
1960.27537652297,1.067032,1.07694751485721,1.68666478574332,-10.3423928249894,0.541012193686441,0.460205987527744
1960.59353070309,1.067032,1.08294618397759,1.68666564408794,-10.3386663103181,0.543959676754081,0.463155065358277
1960.91592773529,1.067032,1.089154131728,1.68666636475329,-10.3346090016448,0.54695607467041,0.466152708088012
1961.21361598938,1.067032,1.09494953763707,1.68666685161712,-10.3306085036269,0.549701162186413,0.468898536572023
1961.48423378338,1.067032,1.10022304717274,1.68666712511338,-10.3267596935128,0.552153497365902,0.471351137731469
1961.7769938258,1.067032,1.10588080711956,1.68666723429905,-10.3223702610687,0.554735168859961,0.473932583241448
1962,1.103288,1.11012361332947,1.68666719304772,-10.3188716584634,0.556637831005663,0.475834772948866
1962.26501384581,1.103288,1.11505367366212,1.68666702004508,-10.3145437200572,0.558812810750634,0.478009458593643
1962.52425232435,1.103288,1.1197243966127,1.68666674140791,-10.3101363730939,0.560838174691994,0.480034437774651
1962.80913009331,1.103288,1.12464638989484,1.68666633699701,-10.3051027848482,0.562936320726011,0.482132036271838
1963.112620761,1.103288,1.12961032927634,1.68666582564548,-10.2995318938045,0.565018064867352,0.484213036270312
1963.39571012294,1.103288,1.13395513202806,1.6866653055356,-10.2941530275888,0.566817450869271,0.486011561947993
1963.67894996062,1.103288,1.13801371944404,1.686664774634,-10.2886064979615,0.568487214718633,0.487680288185389
1964,1.150276,1.14226681646156,1.68666419927056,-10.2821342915148,0.570241233734123,0.489432968361524
1964.3389265639,1.150276,1.14638364321493,1.68666367037306,-10.2751042192547,0.571964873765974,0.491155648412945
1964.63194586708,1.150276,1.14967861887309,1.68666331245066,-10.2688746144271,0.573383241424029,0.492573393109728
1964.94366978809,1.150276,1.15297751524135,1.68666305563065,-10.2621021684136,0.574855448467627,0.494045196278558
1965.34761094171,1.150276,1.15705609327788,1.6866629287511,-10.253113556307,0.576765668748116,0.495955378386687
1965.69521068451,1.150276,1.16050720118502,1.68666300005107,-10.2451905801567,0.578459565185931,0.497649773407716
1966,1.156544,1.16357205520869,1.68666317994063,-10.2380994401546,0.580007593978033,0.49919861744058
1966.3683417942,1.156544,1.1674043718627,1.68666350134993,-10.2293452681335,0.58197699756061,0.501168497774207
1966.72988634405,1.156544,1.17135882236409,1.68666387866497,-10.2205480109668,0.584020855749162,0.503212694594934
1967.08103819158,1.156544,1.17540986798959,1.68666426548472,-10.2117995973176,0.586106046202046,0.505298060514495
1967.42529184428,1.156544,1.17958554552221,1.68666463898653,-10.2030180857151,0.588235288395821,0.507427294566001
1967.78532651277,1.156544,1.18415374147406,1.6866650080901,-10.1936070670062,0.590535973620618,0.50972774028889
1968,1.184496,1.18696376510454,1.68666521539388,-10.1878815035242,0.591935358965582,0.511126893110343
1968.3352319792,1.184496,1.19145845204991,1.68666552238684,-10.1787652944589,0.594148502686373,0.513339853675699
1968.66751228457,1.184496,1.19601252411025,1.68666581161355,-10.1695143626918,0.596361081659248,0.515552270086268
1968.9617240053,1.184496,1.20009889028289,1.68666605899327,-10.161141991776,0.598321758309078,0.517512821495393
1969.28657771514,1.184496,1.20463850161372,1.6866663256732,-10.1516983905708,0.600473559348629,0.519664508268858
1969.62246308094,1.184496,1.20932840560063,1.68666659645848,-10.1417141694421,0.602669881831933,0.521860743632743
1969.91665382444,1.184496,1.21340546009998,1.68666683035835,-10.1327867950789,0.604558973827099,0.52374978942908
1970,1.212448,1.21455205382396,1.68666689607656,-10.1302268891643,0.605087005871432,0.52427781211943
1970.31918509804,1.212448,1.21889680792117,1.68666714516697,-10.1202994339802,0.607075353795446,0.526266136620505
1970.65827298737,1.212448,1.22341299378503,1.68666740410652,-10.1095410638178,0.609123068909643,0.528313860787737
1970.95701814484,1.212448,1.22728862276521,1.68666762555388,-10.0998862762831,0.610865878652062,0.530056711252155
1971.26578658859,1.212448,1.23117771158264,1.68666784544594,-10.0897389854191,0.612601199089975,0.531792109958288
1971.62099829918,1.212448,1.23548942693491,1.68666808322755,-10.0778607055581,0.614509582412682,0.533700634208161
1971.9439845479,1.212448,1.23924682467914,1.6866682808667,-10.0668774551249,0.616159537552562,0.535350770219224
1972,1.238888,1.23988189888733,1.68666831297658,-10.0649555051732,0.616437140058187,0.535628398117046
1972.28007726051,1.238888,1.242981219848,1.68666846234364,-10.0552721814623,0.617786291474526,0.536977657118427
1972.66724297663,1.238888,1.24705030830714,1.68666863423755,-10.0416918750717,0.619543135101659,0.53873462108425
1973.03026509583,1.238888,1.2506308193173,1.68666875511752,-10.0287647458286,0.621075526572443,0.540267086107215
1973.34965301499,1.238888,1.25358862843219,1.68666882811327,-10.0172460668531,0.622330929590089,0.541522513718822
1973.73229924921,1.238888,1.25689285088799,1.68666887584646,-10.0032788534004,0.623721898712181,0.542913451018869
1974,1.258736,1.25904967606053,1.68666888580673,-9.9934061152273,0.624623987578454,0.543815478376217
1974.34487289788,1.258736,1.26164310049107,1.68666887481158,-9.98057315552395,0.625702481479342,0.544893910449717
1974.79187087445,1.258736,1.26470360705429,1.68666883038045,-9.96376391193115,0.626967517930063,0.546158838388326
1975.17616347381,1.258736,1.2670769576242,1.68666877478334,-9.94916819256158,0.627945942048152,0.547137139320123
1975.53700758232,1.258736,1.26910398533424,1.68666871633431,-9.93535295557912,0.628781723165377,0.547972775945391
1975.85243297973,1.258736,1.27072938836584,1.68666866622078,-9.92319671207927,0.629454535303193,0.548645436327818
1976,1.27194,1.2714466776768,1.68666864456621,-9.91748570439287,0.629753232235092,0.548944058107909
1976.50658899338,1.27194,1.27372417788253,1.68666858709771,-9.89777279741839,0.630712584348326,0.549903183686665
1976.75941501163,1.27194,1.274767859034,1.68666857202592,-9.88787640341681,0.631159561875724,0.550350052557245
1977.01224102988,1.27194,1.27576056572046,1.686668568303,-9.87794385041271,0.631590911925843,0.550781298786025
1977.37115794373,1.27194,1.27709830496588,1.68666858488394,-9.86378430030269,0.632183731393531,0.551373982390729
1977.73007485758,1.27194,1.2783723325404,1.68666862909911,-9.84955846727653,0.632760305831899,0.551950439228285
1978,1.278568,1.27930093411514,1.68666868109869,-9.83881772894972,0.633187613900637,0.552377675433766
1978.35193961872,1.278568,1.28048722377666,1.68666877266736,-9.82476051344476,0.633741974638881,0.552931978642966
1978.70387923745,1.278568,1.28165790477499,1.68666888932534,-9.81064417958293,0.634295323144178,0.553485313284581
1979.06367757773,1.278568,1.2828484165245,1.68666903080908,-9.79615201800907,0.634861113202235,0.554051143368897
1979.42046605073,1.278568,1.28402847821449,1.68666918778091,-9.78172077755115,0.635423268535989,0.554613402367468
1979.73045463811,1.278568,1.28505484183758,1.6866693320113,-9.76913374853732,0.63591034450828,0.555100628367741
1980,1.285196,1.2859472032316,1.68666945860236,-9.75815212590484,0.636330360236663,0.555520811037895
1980.34191682354,1.285196,1.28707531927265,1.68666961352934,-9.74417300956021,0.63685606875653,0.556046653848319
1980.74436057268,1.285196,1.28838804204751,1.68666977739445,-9.72764984140431,0.637458064274815,0.556648770173946
1981.01515092552,1.285196,1.28925459495149,1.68666987179034,-9.71649048463505,0.637847729874598,0.557038488118457
1981.28594127837,1.285196,1.29010121672706,1.68666995131346,-9.70529861796528,0.638222208054731,0.557412990091032
1981.64377410655,1.285196,1.29117942337613,1.68667003248087,-9.69046109500278,0.638689979713638,0.557880740837897
1982,1.291824,1.29219478607349,1.68667008723429,-9.67563834126225,0.639119183290598,0.558309860113096
1982.34504919188,1.291824,1.29311179760985,1.68667011898703,-9.66123452053732,0.639496286203209,0.558686880503182
1982.76414718894,1.291824,1.29412469470295,1.68667013665213,-9.64368371740285,0.639901042759808,0.559091496226991
1983.03622614707,1.291824,1.29471782427667,1.68667014027849,-9.63225996276057,0.640130851786716,0.559321186278933
1983.3083051052,1.291824,1.29525779503838,1.68667014126253,-9.62081515420195,0.640334691096896,0.559524882091022
1983.6810455118,1.291824,1.29590986128237,1.68667014423256,-9.6051056784253,0.640574465815407,0.559764415830956
1984,1.297124,1.29638830064362,1.686670154372,-9.59163870239083,0.640745578649434,0.559935290353393
1984.36139202922,1.297124,1.29684608421083,1.68667018211331,-9.57635692190754,0.64090455502487,0.560094091652715
1984.69848170417,1.297124,1.29719929588849,1.68667022940584,-9.56208434508041,0.641025193013716,0.560214619543114
1985.1221823104,1.297124,1.29755582849532,1.68667032237664,-9.54412409911065,0.641145666102504,0.560335045107937
1985.38313511042,1.297124,1.297734397511,1.68667039800981,-9.53305324685406,0.641204904445785,0.560394314647286
1985.64408791044,1.297124,1.29788675834064,1.68667048597585,-9.5219765376773,0.641254980856171,0.560444476135161
1986,1.297756,1.29805871199455,1.68667062101326,-9.50686120974205,0.641310030067804,0.560499719781238
1986.31746061732,1.297756,1.2981818865783,1.68667074910084,-9.49337264888918,0.64134559803633,0.560535367926167
1986.63492123465,1.297756,1.29827875622051,1.68667087716427,-9.47987953901278,0.641367678910661,0.560557497064473
1987.05709403144,1.297756,1.29836606693991,1.68667103881846,-9.46193097550603,0.641374818983851,0.560564639992125
1987.34423139318,1.297756,1.29839583217266,1.68667113990706,-9.44972169805191,0.641362052267909,0.560551826711996
1987.63136875491,1.297756,1.29839846170989,1.68667123301523,-9.43751231415586,0.641332788915067,0.560522470097953
1988,1.298384,1.29835664146443,1.68667134220768,-9.42183960747755,0.641269594324915,0.560459091736326
1988.37634276377,1.298384,1.29825417574781,1.68667144619798,-9.40584408591284,0.641171201227695,0.560360596239519
1988.74031531105,1.298384,1.29809019108873,1.68667154471176,-9.390382498571,0.641039476740391,0.560228806192712
1989.0500867823,1.298384,1.29789525998324,1.68667162937765,-9.37723242926543,0.640898150909813,0.560087455817824
1989.41532122392,1.298384,1.29759463398757,1.68667173122424,-9.36174201811339,0.640694525547635,0.559883845425213
1989.73420166735,1.298384,1.29726555401081,1.68667182138214,-9.34823315039083,0.640481894925174,0.559671273267221
1990,1.297876,1.29694155825337,1.68667189612768,-9.33698633678796,0.640279978408902,0.559469433899292
1990.3726008146,1.297876,1.29640870272746,1.68667199696923,-9.32124426913419,0.639958729384174,0.55914825547077
1990.64871323185,1.297876,1.29595331824919,1.68667206617756,-9.30959934982274,0.639690794893907,0.558880372007914
1990.92482564909,1.297876,1.29544575142382,1.68667212883405,-9.29797424480591,0.639397602954683,0.558587228918858
1991.28611296547,1.297876,1.29470233940652,1.68667219876706,-9.28279640785275,0.638976853984277,0.558166538702854
1991.64740028185,1.297876,1.29386893702365,1.68667225311275,-9.26766063887275,0.638513185651352,0.557702920619659
1992,1.293396,1.29296893440934,1.68667228994609,-9.25293380841938,0.638018906906987,0.557208679428662
1992.35384143566,1.293396,1.29197987913432,1.68667231051649,-9.23820416778551,0.637482858893942,0.556672652406249
1992.65368353091,1.293396,1.29107448114331,1.68667231549839,-9.22576406372556,0.636996885147343,0.556186680872647
1992.95352562615,1.293396,1.29010753093929,1.68667230994605,-9.21336495117497,0.636481759781491,0.555671540607428
1993.29053769632,1.293396,1.2889478777014,1.68667229279281,-9.19948095303455,0.635869971113306,0.55505971118577
1993.69286338455,1.293396,1.28746470829777,1.68667226073781,-9.18298335677429,0.635096559585738,0.554286211799178
1994,1.287776,1.28626293779351,1.6866722311378,-9.17044897905002,0.634476373434838,0.553665932623719
1994.3003006586,1.287776,1.28503330957053,1.68667220115548,-9.15824637816952,0.633848387413405,0.553037889608022
1994.80234446595,1.287776,1.28286958646146,1.6866721560845,-9.13796832680087,0.632758989731983,0.551948424969779
1995.01594977338,1.287776,1.2819132627134,1.68667214066455,-9.12938874711346,0.632282628996357,0.551472049098477
1995.22955508081,1.287776,1.28093879264016,1.68667212810686,-9.1208387423703,0.631800334673039,0.55098974919776
1995.57217785849,1.287776,1.2793435451704,1.68667211432678,-9.10718750252521,0.631017730118284,0.550207158702441
1995.91480063618,1.287776,1.27771666697348,1.68667210807366,-9.09361520559462,0.630226462804988,0.549415938543285
1996,1.278048,1.27730821781517,1.68667210754405,-9.09025261207302,0.630028560209888,0.549218047417473
1996.42599681911,1.278048,1.27524864898747,1.68667210941682,-9.07351451960959,0.629035213737196,0.548224732495476
1996.79019332836,1.278048,1.27347174161959,1.68667211487696,-9.0593043451281,0.628184102028257,0.547373642372075
1997.06405051494,1.278048,1.27212995406857,1.68667212003274,-9.04867988181892,0.627543329214809,0.546732881686211
1997.33790770152,1.278048,1.27078569834743,1.68667212536923,-9.03810780216751,0.626902394889069,0.54609195525337
1997.70947307803,1.278048,1.26896077738488,1.68667213209376,-9.02384762522858,0.626034642116236,0.545224205116943
1998,1.268324,1.26753473486601,1.68667213655504,-9.01276484324825,0.62535763873868,0.544547197609599
1998.36838726928,1.268324,1.26572912576975,1.68667214106403,-8.99879665546226,0.624500062306615,0.543689621505128
1998.69659708539,1.268324,1.26412357355061,1.68667214405887,-8.98643160038683,0.623737890606522,0.542927449610645
1999.05491711191,1.268324,1.26237424626147,1.6866721463309,-8.97301777990783,0.622907702450483,0.542097260572361
1999.35030715099,1.268324,1.26093467159315,1.68667214751277,-8.96202683363918,0.622223495818089,0.541413052572073
1999.64569719007,1.268324,1.25949698930597,1.68667214816438,-8.95109642948352,0.621539797586598,0.540729352287525
2000,1.258596,1.25777443547855,1.68667214838928,-8.93806584353177,0.620720901392608,0.539910452795524
2000.34685196618,1.258596,1.25608937116786,1.68667214819863,-8.92539348623638,0.619918933058996,0.539108482304507
2000.67998536065,1.258596,1.25447156825469,1.6866721477972,-8.91330073544693,0.619148322950925,0.53833787051317
2001.03157171629,1.258596,1.2527643531866,1.68667214728073,-8.90062145792231,0.61833565212894,0.537525198429037
2001.38315807192,1.258596,1.25105701217066,1.6866721467738,-8.88802771976124,0.617522460850573,0.536712006537879
2001.71071074565,1.258596,1.24946607262507,1.68667214636972,-8.87637184004466,0.616764183137778,0.535953728961704
2002,1.248872,1.24806064882367,1.68667214608751,-8.86613933442329,0.6160948550016,0.535284401471886
2002.37927076821,1.248872,1.24621756264307,1.68667214581802,-8.85281186834068,0.615217126663415,0.534406673340231
2002.77088377804,1.248872,1.2443139062158,1.68667214563454,-8.83915523879758,0.614309871338584,0.533499418185529
2003.08574325977,1.248872,1.2427829749949,1.68667214554014,-8.82825228639643,0.613580907291453,0.532770454237587
2003.44065885701,1.248872,1.2410569697636,1.68667214547634,-8.8160446346208,0.612759145153374,0.531948692163623
2003.74179621916,1.248872,1.23959231702058,1.68667214544924,-8.8057551853338,0.612061285378978,0.531250832397249
2004,1.239144,1.23833640568315,1.68667214544147,-8.79698277438719,0.611463175950467,0.530652723476129
2004.46655769262,1.239144,1.23606700079808,1.6866721454359,-8.78124879120959,0.610383048461366,0.529572605501382
2004.71632791523,1.239144,1.23485208655412,1.68667214536321,-8.77288764919489,0.609804285895492,0.528993851522269
2004.96609813784,1.239144,1.2336371893418,1.68667214512838,-8.76456974974447,0.609225497590744,0.528415074597718
2005.29892616665,1.239144,1.23201830788904,1.68667214432125,-8.75355305838931,0.608454885573615,0.527644482603938
2005.63175419545,1.239144,1.23039938749878,1.68667214254334,-8.74261314888751,0.607683992684522,0.526873615984079
2006,1.22942,1.22860801332989,1.686672138763,-8.7305985482688,0.60683016633691,0.526019826779664
2006.35648082495,1.22942,1.22687348107912,1.68667213242967,-8.71905738373907,0.606003934301853,0.525193638018026
2006.705691092,1.22942,1.22517367302083,1.68667212270921,-8.70783707293725,0.605193884206966,0.524383638741265
2007.03224160315,1.22942,1.22358329463397,1.6866721095462,-8.69742139676511,0.604435173660935,0.52362498404925
2007.35704048398,1.22942,1.22200033652074,1.68667209160732,-8.6871350660692,0.603680374494158,0.522870249193249
2007.74849313043,1.22942,1.22009069312767,1.68667206214736,-8.67483527008925,0.602769680147546,0.521959645069755
2008,1.219692,1.21886252171387,1.68667203788168,-8.66698894473975,0.602183379467112,0.521373405870526
2008.29631841675,1.219692,1.21741416313652,1.68667200311177,-8.65780115993238,0.601492270543814,0.520682340402222
2008.67672723297,1.219692,1.21555255686195,1.6866719479005,-8.64609578355342,0.60060485118121,0.519794950670907
2008.97654682388,1.219692,1.21408370830743,1.6866718961565,-8.63694133319682,0.599904656040622,0.519094754160068
2009.27636641479,1.219692,1.21261385325371,1.68667183803799,-8.62784965569607,0.599204759814397,0.518394830903013
2009.61978488833,1.219692,1.2109300199532,1.68667176559377,-8.61751303530637,0.598405241856559,0.517595245486753
2009.96320336187,1.219692,1.2092477522801,1.68667169006142,-8.60725868122416,0.597608605242147,0.516798496462099
2010,1.209968,1.20906770095388,1.68667168195812,-8.60616481818939,0.597523468945944,0.516713353432999
2010.18398319067,1.209968,1.20816833561967,1.6866716418654,-8.60070962230859,0.597098770034096,0.516288614173948
2010.58046463961,1.209968,1.20623761062667,1.68667156048334,-8.58903350885419,0.596191243600203,0.51538101023223
2010.92016529344,1.209968,1.20459576520033,1.68667149969977,-8.57911567448454,0.595423987123188,0.514613700730214
2011.32525351529,1.209968,1.2026601022698,1.6866714416829,-8.56739154354059,0.594524158758272,0.513713830625324
2011.66054359254,1.209968,1.20108219951969,1.68667140708582,-8.55777089846278,0.593795720873667,0.512985380620196
2012,1.20024,1.19951245017474,1.68667138465557,-8.54810626496713,0.593074959269786,0.512264628865099
2012.34729854921,1.20024,1.19794020285447,1.68667137389354,-8.53829544258961,0.592356006748288,0.51154568067567
2012.66764731263,1.20024,1.19652389312799,1.68667137350021,-8.52931349466168,0.591711539719408,0.510901224805468
2013.06100404873,1.20024,1.19483323514582,1.68667138331763,-8.51837085591282,0.590945100405549,0.510134810561412
2013.33551357595,1.20024,1.19368658865492,1.68667139541128,-8.51078920883109,0.590425802448171,0.509615538778704
2013.61002310316,1.20024,1.19256781253434,1.68667141054883,-8.50325142321257,0.589919592263542,0.509109362932073
2014,1.19118,1.19102600972238,1.68667143493446,-8.49261634205013,0.589221825404312,0.508411658534439
2014.37327456621,1.19118,1.18960032528219,1.68667145839753,-8.48251491551177,0.58857373521116,0.507763621158305
2014.67203166481,1.19118,1.18849163478888,1.68667147515695,-8.47448351665507,0.588067349601145,0.507257277583901
2015.05951533865,1.19118,1.18709118954,1.6866714918983,-8.46413581391459,0.587424281116746,0.506614262266461
2015.31351084192,1.19118,1.18619275328185,1.68667149879517,-8.45739421423986,0.587008560767927,0.506198575268938
2015.56750634518,1.19118,1.18530703421555,1.68667150186538,-8.45068478008593,0.586596243615324,0.505786289701207
2015.90787038492,1.19118,1.18413591910719,1.68667149935051,-8.44174366852373,0.586048241041931,0.505238325711383
2016,1.184432,1.18382138854094,1.68667149729519,-8.43933321545136,0.585900516110586,0.505090613570826
2016.35520619791,1.184432,1.18261583680313,1.68667148369092,-8.43007818041682,0.585331567093475,0.504521736800633
2016.70652909705,1.184432,1.18143080339897,1.68667146088036,-8.42098414848849,0.584768736807322,0.503958998797897
2017.04205412359,1.184432,1.18030190787811,1.68667142943849,-8.4123544120589,0.584230839714546,0.503421211632652
2017.37757915013,1.184432,1.17917270572225,1.68667138717749,-8.40377872342906,0.583690830812579,0.502881336502941
2017.72953601569,1.184432,1.17798528000593,1.6866713292456,-8.39484123509022,0.583121095274159,0.502311769867808
2018,1.177684,1.17706950324762,1.68667127368036,-8.38801377579912,0.582681529975919,0.501872346036439
2018.34740407152,1.177684,1.1758879416503,1.68667118591105,-8.37929608694146,0.582114364203594,0.501305283663594
2018.66596531776,1.177684,1.17479879644017,1.68667108782564,-8.3713537961585,0.581591463225414,0.500782432503305
2018.98452656401,1.177684,1.17370443979305,1.68667097317603,-8.3634611300651,0.581067587885382,0.500258555584478
2019.34320093591,1.177684,1.1724674779553,1.68667082685278,-8.35463421666076,0.58047859711383,0.499669490442363
2019.66396906345,1.177684,1.17135947914941,1.6866706848397,-8.34679368717253,0.579954167304043,0.499144918165529
2020,1.17094,1.17020115351714,1.68667053128962,-8.33863417220558,0.579411207493174,0.498601737899572
2020.40107404463,1.17094,1.16883032604385,1.68667035340442,-8.32896714351267,0.578777986005054,0.497968352203532
2020.76433517318,1.17094,1.16761067205248,1.68667020836955,-8.32027789327607,0.57822377137427,0.497414022152082
2021.08772401216,1.17094,1.16655263684497,1.68667009839975,-8.31259414338377,0.577751800582826,0.496941983329372
2021.48488548269,1.17094,1.16530319242001,1.68666999262104,-8.30322179797045,0.577206814391102,0.496396970215588
2021.77140177531,1.17094,1.16444511391976,1.68666993724385,-8.296502467376,0.576840358452943,0.496030542056381
2022,1.164192,1.16379123985804,1.68666990513051,-8.29116537349229,0.576566046837477,0.495756278722972
2022.41992639978,1.164192,1.16267118111766,1.68666987046462,-8.28141322764125,0.576108170026568,0.495298481698742
2022.76002249964,1.164192,1.16184931143368,1.68666986070695,-8.27356035118195,0.575782227737832,0.494972634474011
2023.0702932066,1.164192,1.16117137112765,1.68666986160179,-8.26642798941522,0.575520680812915,0.494711202044985
2023.4456199806,1.164192,1.16044671938332,1.6866698690633,-8.2578362210938,0.575250603191226,0.494441303490301
2023.81269560263,1.164192,1.1598400630278,1.6866698758325,-8.24946650148971,0.575032216900865,0.494223141167608
2024,1.158796,1.15956869885679,1.68666987644264,-8.24520673389088,0.574936739730224,0.494127787254536
2024.34023715465,1.158796,1.15913870243479,1.68666986804119,-8.23748524535155,0.574789189839041,0.49398038635056
2024.71975776138,1.158796,1.1587472802858,1.68666983849822,-8.22889335331444,0.574658589698738,0.493849902307299
2024.99911710272,1.158796,1.15851161558927,1.68666980063546,-8.22258068182084,0.574580774644952,0.493772131393167
2025.27847644406,1.158796,1.15831422981769,1.68666974857948,-8.21627618745535,0.574516215518392,0.49370757470381
2025.68709557841,1.158796,1.1580829357396,1.68666964879857,-8.20706661184957,0.574441895955044,0.493633169960487
2026,1.158208,1.15794332041667,1.68666955729815,-8.20002202138719,0.574397758796874,0.493588901767966
2026.30209027857,1.158208,1.15783373902353,1.68666946165928,-8.19322593702403,0.57436474526095,0.493555840499572
2026.63098240767,1.158208,1.15773909452934,1.6866693549666,-8.18583135359678,0.574340291648198,0.493531364161646
2026.95987453677,1.158208,1.15766866885665,1.68666924994344,-8.17844023436652,0.574327657264792,0.493518743748156
2027.2935191429,1.158208,1.15762235989375,1.68666914783664,-8.17094462714503,0.574328061378841,0.493519206888089
2027.6721973298,1.158208,1.15760300954809,1.6866690383301,-8.16243848738283,0.574348104165874,0.493539381926549
2028,1.15762,1.15761816073701,1.68666894768488,-8.15507458439716,0.574383614955608,0.493575058637571
2028.32319272029,1.15762,1.15766574083611,1.68666885907906,-8.14781215006984,0.574436728954403,0.493628262935452
2028.66172129506,1.15762,1.15775429868926,1.68666876375647,-8.14020110536557,0.574514608018057,0.493706205058816
2029.03164291238,1.15762,1.15790126651252,1.68666865436753,-8.13187714576115,0.574627480759049,0.493819102318937
2029.38096917068,1.15762,1.1580929694292,1.68666854575138,-8.12400717554575,0.574762202792934,0.493953796729556
2029.68093872687,1.15762,1.15830211078993,1.68666844955705,-8.11723973561693,0.574902155655519,0.494093679751298
2030,1.157912,1.1585729605155,1.68666834678267,-8.11002981480351,0.575076770222479,0.494268176758024
2030.34330939388,1.157912,1.15892362466708,1.68666823993941,-8.10225571331003,0.57529490465079,0.494486226680188
2030.64906872249,1.157912,1.15929049490945,1.68666815199043,-8.0953152763899,0.575517496137463,0.494708748169355
2031.15013732534,1.157912,1.16000918512226,1.68666803001167,-8.08390126418748,0.575942779064562,0.495133933093145
2031.35863192563,1.157912,1.16035308758801,1.68666798909272,-8.07913501148347,0.576141965790194,0.495333087379513
2031.56712652593,1.157912,1.16072425986486,1.6866679545484,-8.07435766335236,0.576354821559385,0.495545916934638
2031.89252627901,1.157912,1.16135938233388,1.68666791379807,-8.06687748034091,0.576715575172491,0.495906644445902
2032,1.16122,1.16158439153745,1.68666790387773,-8.06439998369221,0.576842385853624,0.496033449522289
2032.33450589918,1.16122,1.16233415995504,1.68666788394586,-8.05666509347455,0.577260871450791,0.496451921920693
2032.65888640901,1.16122,1.16313395624883,1.68666787956757,-8.04912726830946,0.57770161238359,0.496892666355167
2032.9765301632,1.16122,1.16398762447033,1.6866678880344,-8.04170739672429,0.57816743334715,0.497358509422092
2033.29417391738,1.16122,1.16491136877937,1.68666790712978,-8.03424615477444,0.578665673945673,0.497856793863141
2033.6530983715,1.16122,1.16603863725341,1.68666793835006,-8.02576155305259,0.579265236301302,0.498456436272026
2034,1.165748,1.1672097221371,1.68666797428071,-8.01750309948725,0.57987995476196,0.499071260449565
2034.32643534821,1.165748,1.16838071865962,1.68666800909529,-8.00967637670363,0.580486277324212,0.499677646524773
2034.70915840428,1.165748,1.16983083823331,1.68666804622611,-8.00042765215938,0.58122532255152,0.500416746734765
2035.03207660885,1.165748,1.17111092824999,1.68666807157271,-7.99256055001469,0.581869141338904,0.501060591479833
2035.36927837469,1.165748,1.17249375506834,1.68666809055935,-7.98428097753897,0.582556450539217,0.501747903276183
2035.67720491668,1.165748,1.17378981261292,1.68666810085521,-7.97666106790571,0.583193152753749,0.502384581790273
2036,1.17452,1.17517472892007,1.68666810502564,-7.96861133895226,0.583867810973832,0.503059190061453
2036.35300446486,1.17452,1.17671160000273,1.68666810363691,-7.95973461931705,0.584611234263539,0.503802585954013
2036.73838210477,1.17452,1.17840696380795,1.68666809776264,-7.94995496558034,0.585425085466432,0.504616412987319
2037.05009704756,1.17452,1.17978614950217,1.68666809138545,-7.94197631273975,0.586084157679359,0.505275471123554
2037.43282186774,1.17452,1.18148384190309,1.68666808315387,-7.93209622477327,0.586893350932208,0.506084655397735
2037.71528513537,1.17452,1.18273733297766,1.68666807747268,-7.92474502859227,0.587488931882372,0.506680236768274
2038,1.183292,1.18399979057146,1.68666807239055,-7.9172842346124,0.588087974352141,0.507279285156324
2038.32913675983,1.183292,1.18545682513163,1.68666806738627,-7.90859567765303,0.588779607868985,0.507970919441445
2038.65827351966,1.183292,1.18691063569781,1.6866680632382,-7.89983890473768,0.589469443868851,0.5086607562372
2038.99784188349,1.183292,1.18840698459133,1.68666805975846,-7.89073325213964,0.590179158844576,0.509370472102113
2039.36536645507,1.183292,1.19002282854646,1.68666805679245,-7.88079649401348,0.590946826952791,0.510138141296776
2039.69913405636,1.183292,1.19148757200734,1.68666805471626,-7.87169917945743,0.59164326094795,0.510834576431747
2040,1.192064,1.19280636757264,1.68666805326775,-7.86343896904182,0.592270194717258,0.511461511323521
2040.3468896818,1.192064,1.19432579761932,1.68666805200401,-7.85384503991522,0.592993527947436,0.512184845402117
2040.68992866108,1.192064,1.19582786511451,1.68666805109422,-7.84428374887891,0.593709281080664,0.512900599116081
2040.99971005364,1.192064,1.19718434744787,1.68666805050064,-7.83558629965552,0.594355284114376,0.513546602416986
2041.3094914462,1.192064,1.19854119982331,1.68666805007918,-7.82682894686748,0.595001876698681,0.514193194985394
2041.67109658174,1.192064,1.2001258306998,1.68666804976459,-7.81653076256619,0.595757759264709,0.514949077117319
2042,1.200836,1.20156810821323,1.68666804962165,-7.80709291879871,0.596445223528519,0.515636540635934
2042.31749412506,1.200836,1.2029613407205,1.68666804960597,-7.79791829456981,0.597109316110343,0.516300632988842
2042.73593544429,1.200836,1.2047991282507,1.68666804976294,-7.78573025215078,0.597986108849628,0.517177425726301
2043.09145884704,1.200836,1.20636199615492,1.68666805003875,-7.7752886450537,0.598731024415379,0.517922341616323
2043.37953987725,1.200836,1.20762930832237,1.68666805033981,-7.76676968584833,0.599334993402462,0.518526311127003
2043.74392709294,1.200836,1.2092334006229,1.68666805078792,-7.75591968885828,0.600100115300348,0.519291434076123
2044,1.20962,1.21036134363648,1.68666805112326,-7.74824499013882,0.600637754652922,0.519829074370915
2044.29148496718,1.20962,1.21164586704183,1.68666805149628,-7.73945884249664,0.601249560247748,0.520440880612186
2044.66923612271,1.20962,1.21331137365454,1.68666805192239,-7.7279929950952,0.60204339650644,0.521234717476253
2045.00883669034,1.20962,1.21480933241425,1.68666805221824,-7.71760856791196,0.602757372321057,0.521948693557806
2045.36081144647,1.20962,1.21636239265232,1.68666805242007,-7.70676921684454,0.603496800436549,0.522688121609306
2045.68595949517,1.20962,1.21779743974133,1.68666805251099,-7.69668679081849,0.604180490227931,0.523371810972561
2046,1.218448,1.21918370019395,1.6866680525232,-7.68688566204607,0.604841116101426,0.524032436118369
2046.35954335522,1.218448,1.22077101689483,1.68666805247389,-7.67558819995239,0.605596732106228,0.524788051659196
2046.67286147954,1.218448,1.22215436346403,1.6866680524028,-7.66567689391717,0.606255473693829,0.525446792905548
2047.09297131314,1.218448,1.22400929496349,1.68666805230135,-7.65229047457775,0.607139299237101,0.526330618109216
2047.33940371175,1.218448,1.22509739663241,1.6866680522509,-7.64438643817181,0.607657212025032,0.52684853077505
2047.58583611035,1.218448,1.226185499917,1.68666805221284,-7.63644418733264,0.608175095529362,0.527366414225308
2048,1.22728,1.22801419888381,1.68666805218283,-7.62301006649439,0.60904635780105,0.528237676567956
2048.33253458864,1.22728,1.22948245095541,1.68666805218947,-7.61214560083366,0.609745520639486,0.528936839459934
2048.6425768965,1.22728,1.23085137290666,1.68666805221658,-7.60195330748802,0.61039698883142,0.52958830775081
2049.03246500192,1.22728,1.23257281184783,1.68666805227192,-7.58905033240948,0.611217129898456,0.530408449021051
2049.38072929973,1.22728,1.2341104511212,1.68666805233239,-7.57744397113516,0.611949426716255,0.531140746106509
2049.67651123648,1.22728,1.23541635903599,1.68666805238403,-7.56752671104042,0.612570875077154,0.531762194767869
2050,1.236108,1.23684458344464,1.68666805243173,-7.55661745838051,0.613251201255195,0.532442521332421
2050.38181186506,1.236108,1.23853029289159,1.68666805246223,-7.54365661066754,0.614054251244191,0.533245571553153
2050.72305564561,1.236108,1.2400368744581,1.68666805245525,-7.53199523312928,0.614771199895494,0.533962520287551
2051.01057346631,1.236108,1.24130624026904,1.68666805242107,-7.52211297829412,0.615375758234187,0.53456707858685
2051.38616418767,1.236108,1.24296441291956,1.68666805233939,-7.50912522856293,0.616165808213931,0.535357128336256
2051.6585296867,1.236108,1.24416683862701,1.68666805225907,-7.49965142664369,0.616738077725198,0.535929397533488
2051.93089518573,1.236108,1.24536924315182,1.68666805216834,-7.49013095383838,0.617310421304827,0.536501740657437
2052,1.24494,1.24567431483751,1.6866680521447,-7.48770798986808,0.617455735501778,0.536647054758489
2052.34552407137,1.24494,1.24719965454009,1.68666805203101,-7.47554810694854,0.618182570167192,0.537373889082948
2052.72107503102,1.24494,1.24885751838325,1.68666805193154,-7.46224629866858,0.618971803806116,0.538163122442939
2053.04659530945,1.24494,1.25029450283288,1.68666805187833,-7.4506447621256,0.619655878889665,0.538847197381555
2053.449793296,1.24494,1.25207438098453,1.6866680518638,-7.43618238370656,0.620504013970442,0.539695332437726
2053.73743260734,1.24494,1.25334413792597,1.68666805188876,-7.42580247948096,0.62110850555957,0.540299824135037
2054,1.253768,1.25450322494846,1.68666805193451,-7.41628188701626,0.621660149670839,0.540851468428535
2054.33188400993,1.253768,1.25596832339141,1.68666805201652,-7.40418585364828,0.622358158379972,0.541549477301218
2054.66376801985,1.253768,1.25743344650482,1.68666805211548,-7.39202051865434,0.623056123763419,0.542247442876268
2055.03062282864,1.253768,1.25905298345167,1.68666805223194,-7.37849266336978,0.623826908439894,0.543018227800268
2055.38380292674,1.253768,1.26061218413709,1.6866680523388,-7.36538908029373,0.624569673338918,0.543760992975919
2055.72877405059,1.253768,1.26213517327046,1.68666805242701,-7.35251429617013,0.625295227998643,0.544486547944666
2056,1.262596,1.26333260598324,1.68666805247838,-7.34233919119783,0.625865102561917,0.545056422379978
2056.34643022596,1.262596,1.26486207230539,1.68666805251751,-7.32927547263207,0.626593405801663,0.545784721265563
2056.70458037089,1.262596,1.26644329036246,1.68666805258255,-7.31569042147482,0.627346868134693,0.546538175501347
2057.00840714151,1.262596,1.26778467902733,1.68666805278592,-7.3041026299286,0.627985406804185,0.54717670398651
2057.31223391212,1.262596,1.26912608593868,1.68666805331485,-7.29245675588778,0.628624030553504,0.547815314080186
2057.70190117505,1.262596,1.27084655994215,1.68666805487556,-7.27743555298728,0.629444008437278,0.548635268670421
2058,1.271428,1.27216286290123,1.68666805713109,-7.26587967996137,0.630070982643764,0.549262220269309
2058.32222790514,1.271428,1.27358594143137,1.68666806107886,-7.25332552532295,0.630748675418208,0.549939884748488
2058.66421615677,1.271428,1.27509671128099,1.68666806757535,-7.23993000405504,0.631469041527703,0.550660215288834
2059.00620440839,1.271428,1.27660812347563,1.68666807714471,-7.22646081112455,0.632189664698226,0.551380796611864
2059.35451038863,1.271428,1.27814835224288,1.68666809085067,-7.21266702279239,0.632923634228213,0.552114716433283
2059.72923364349,1.271428,1.27980667561579,1.68666811106914,-7.19774162582201,0.633714835701539,0.552905855668571
2060,1.280256,1.28100590510047,1.68666812986281,-7.18690172132919,0.63428703306851,0.553478005127485
2060.31838288837,1.280256,1.28241717596014,1.68666815715219,-7.17409627217816,0.634959759588334,0.554150698355972
2060.6680289465,1.280256,1.28396850527021,1.68666819409316,-7.15995958430771,0.63569948750985,0.554890406951199
2061.02873731749,1.280256,1.28557039528184,1.68666823966143,-7.14529457626734,0.636463198662749,0.555654120927555
2061.3341095357,1.280256,1.2869273297372,1.68666828334694,-7.13281492880166,0.637108720306647,0.556299666339556
2061.6394817539,1.280256,1.28828432884223,1.68666833042624,-7.12027625692165,0.637753360900682,0.556944353455351
2062,1.289084,1.28988507747566,1.68666838796765,-7.10539737533759,0.638512546181592,0.557703620420366
2062.38328637722,1.289084,1.29158272651733,1.68666844752663,-7.08948888765243,0.639314164165712,0.558505284565882
2062.70610240235,1.289084,1.29300629989944,1.68666849336583,-7.07601865370366,0.639983649256557,0.559174793358175
2063.11198200748,1.289084,1.29478337248735,1.6866685427383,-7.05899016059133,0.640816440942919,0.56000759001762
2063.35968210539,1.289084,1.29585842689078,1.68666856776368,-7.04854793085702,0.641317792057312,0.560508927810695
2063.60738220329,1.289084,1.29692458241028,1.68666858894618,-7.03806810763902,0.641813266212736,0.561004374122814
2064,1.297916,1.29859294546441,1.68666861563211,-7.02138092725375,0.642586631706017,0.561777663896001
2064.35084752965,1.297916,1.30005804003117,1.68666863446448,-7.00639127829596,0.643263450074858,0.56245440489681
2064.6993734767,1.297916,1.30148653792466,1.68666865141296,-6.99142944563907,0.643921010995202,0.563111868676277
2065.02823094857,1.297916,1.30280814310562,1.68666866864524,-6.97724800696719,0.64452901274132,0.563719757780416
2065.35696349462,1.297916,1.30410286199798,1.68666869004175,-6.96301111939899,0.645124517570478,0.564315127212893
2065.68569604066,1.297916,1.30537108242121,1.68666871876998,-6.94871460928267,0.645707456957337,0.564897905913274
2066,1.306264,1.30655946542602,1.68666875623391,-6.93499095849553,0.64625492203834,0.56544520062899
2066.49766769269,1.306264,1.30839623592577,1.68666884304982,-6.91315415745606,0.647104505950131,0.566294625450694
2066.70606310563,1.306264,1.30915063757316,1.68666889113711,-6.90397193394848,0.647454074124721,0.566644154579397
2066.91445851857,1.306264,1.30989731512855,1.68666894643068,-6.89476751683613,0.647800624870708,0.56699068559381
2067.25956319105,1.306264,1.31111851902789,1.68666905313051,-6.87947669213685,0.648369084650664,0.567559161272536
2067.60466786353,1.306264,1.31232258240281,1.68666917606328,-6.86412647309526,0.648929685141134,0.568119847890085
2068,1.312936,1.31368209806939,1.68666933016711,-6.84647023000518,0.649559800147668,0.568750146765503
2068.33055847702,1.312936,1.314801611571,1.6866694622374,-6.83164891189048,0.650076239054653,0.569266665132173
2068.62974724269,1.312936,1.31579875362155,1.68666957833631,-6.81818939204906,0.650532555718988,0.569723029260324
2068.92893600836,1.312936,1.31677699391452,1.68666968735386,-6.80468819930683,0.650975114708012,0.57016560736746
2069.24953256811,1.312936,1.31779930814913,1.68666979368539,-6.79017585973108,0.651432379111386,0.570622854511144
2069.64440824426,1.312936,1.31901283088141,1.68666990819586,-6.77223919389244,0.651967478844508,0.571157868334178
2070,1.319608,1.32005333993335,1.68666999690743,-6.75603097011088,0.652417170648605,0.571607422330804
2070.29584381387,1.319608,1.32087498926427,1.68667006291828,-6.74250782449539,0.65276627835611,0.571956465157691
2070.67892043149,1.319608,1.32187199444352,1.68667014217934,-6.72494876835686,0.653182554462326,0.572372678034498
2070.93848107978,1.319608,1.32250084235006,1.68667019379755,-6.71302224144318,0.653439374040508,0.572629470557738
2071.19804172807,1.319608,1.32308950581796,1.68667024469086,-6.70107393046312,0.653675178959245,0.572865263306226
2071.62204278349,1.319608,1.32396036833296,1.68667032714868,-6.68151314659401,0.654015940510217,0.573206042340365
2072,1.325108,1.32463827234996,1.68667039948048,-6.66403662441777,0.654271760927626,0.573461917775514
2072.3163422405,1.325108,1.32513304203924,1.68667045767841,-6.64938401457578,0.654450909859347,0.573641088208799
2072.61907382939,1.325108,1.32554461316591,1.68667050989686,-6.63534332463209,0.65459445750936,0.573784650843247
2072.95913481703,1.325108,1.32593574610482,1.68667056327026,-6.61955291954311,0.654723481926524,0.573913683817702
2073.29919580466,1.325108,1.32625340628726,1.68667061026069,-6.60374647554831,0.654818527424179,0.574008726982376
2073.60240754635,1.325108,1.32647664742142,1.68667064656053,-6.58964213662266,0.654876803730151,0.574066990026865
2074,1.326592,1.32668692498778,1.68667068657024,-6.57113636648264,0.654916929462655,0.574107079435103
2074.2605585484,1.326592,1.32677579558961,1.68667070874408,-6.55900413530478,0.654920632107809,0.574110747149786
2074.52111709681,1.326592,1.32682716816829,1.68667072844896,-6.54686988504826,0.65490744553532,0.574097514686334
2074.86473939176,1.326592,1.32683923372604,1.68667075207013,-6.5308665670959,0.654866038320079,0.57405602795165
2075.20836168672,1.326592,1.32679002826306,1.6866707751714,-6.51486510457482,0.654797366188854,0.573987251718159
2075.55900202633,1.326592,1.32667923068358,1.68667080116044,-6.49854173266901,0.654700349093311,0.573890099481222
2075.92229900232,1.326592,1.32650323545987,1.68667083445384,-6.48163748883225,0.654575050599624,0.573764626030371
2076,1.327168,1.32645790576175,1.6866708428377,-6.47802344172847,0.654545188719127,0.573734735956308
2076.33252874705,1.327168,1.32623516893602,1.68667088542694,-6.46256334460793,0.654405301015334,0.573594804993664
2076.66775073126,1.327168,1.32596684531043,1.68667094074512,-6.44699033888205,0.65424653579653,0.573436072048388
2077.08217066914,1.327168,1.32558143309885,1.68667102515771,-6.42775806798028,0.654030060060553,0.573219762186582
2077.44694222281,1.327168,1.32519913584518,1.68667110839778,-6.41085044882241,0.653821140203137,0.573011125054015
2077.74290163514,1.327168,1.32486232137408,1.68667117529551,-6.39714795379748,0.653638850995895,0.572829174848666
2078,1.324584,1.32455124315601,1.6866712269741,-6.38525687508329,0.653471341835452,0.572662014672341
2078.49067326164,1.324584,1.32390823823654,1.6866712877158,-6.36259672517357,0.65312392754136,0.572314912951448
2078.7175093426,1.324584,1.3235868636745,1.68667129192779,-6.35213725308901,0.652948566702067,0.572139614412869
2078.94434542355,1.324584,1.32324825921556,1.68667127886368,-6.34168881301362,0.652763621697802,0.571954669762455
2079.3719002086,1.324584,1.32255764070568,1.68667120812546,-6.32202710623411,0.652387549316627,0.571578401557706
2079.71883694906,1.324584,1.32194163396655,1.68667111362251,-6.30610614569932,0.652053408328961,0.571243879629354
2080,1.322,1.32140357089113,1.68667102215013,-6.29322738351142,0.651765120102675,0.570955152841426
2080.40113457379,1.322,1.32057612740857,1.68667088982455,-6.27489305594989,0.651331034366726,0.570520673077245
2080.74852315603,1.322,1.31980740321904,1.68667079341235,-6.25905546766966,0.650936423041814,0.570125779862358
2081.03470842406,1.322,1.31914352226696,1.68667073721509,-6.24603771086508,0.650602600964248,0.569791778642867
2081.38433346291,1.322,1.31830400604179,1.68667070491101,-6.23017185647543,0.650190972819856,0.569380012271933
2081.75264373996,1.322,1.31739852059814,1.68667071844469,-6.21350381653883,0.649757710529801,0.568946721427454
2082,1.318004,1.316785782431,1.68667075463603,-6.2023362057858,0.649469977918712,0.568659030668309
2082.31809799743,1.318004,1.31600100401104,1.68667082986912,-6.18800612973756,0.649108856738217,0.568297895000873
2082.6794003749,1.318004,1.31512503400405,1.68667094824139,-6.17177194085421,0.648714311957924,0.567903339187644
2082.96752844817,1.318004,1.31444595867154,1.68667106293147,-6.15885700756489,0.64841245357252,0.567601477044575
2083.25565652145,1.318004,1.31378947443841,1.68667119170934,-6.14596900066823,0.648123578534381,0.567312603410048
2083.65070340604,1.318004,1.31293173095293,1.68667138495713,-6.12834048034075,0.647748753972416,0.566937790156665
2084,1.311,1.31221563735366,1.68667156591704,-6.11279199724432,0.647432331687174,0.566621387206539
2084.30808720919,1.311,1.31161408387834,1.68667172895657,-6.09910648153991,0.647160802107389,0.566349877779092
2084.66608835406,1.311,1.31094183293609,1.68667191785543,-6.08323619875233,0.646848423171211,0.566037527690805
2085.02408949892,1.311,1.31028430765612,1.68667210172711,-6.06740004747182,0.646528886902136,0.565718025621028
2085.33029636457,1.311,1.30972001325768,1.68667225192557,-6.05388211581534,0.646242541727838,0.565431713374643
2085.67304433626,1.311,1.30907022184891,1.68667240946503,-6.03878145364182,0.645901798769196,0.565091010476294
2086,1.309648,1.30841699693431,1.68667254704857,-6.02440791793956,0.645549526303617,0.564738778757405
2086.31364850853,1.309648,1.30774629969801,1.68667266566405,-6.01065005898938,0.64518065067813,0.564369946453801
2086.63308230669,1.309648,1.3070073421935,1.68667277168019,-5.99667175209948,0.64477114257802,0.563960484714248
2087.01868136566,1.309648,1.30602637189118,1.6866728783497,-5.97984699567215,0.644226393580427,0.563415793240619
2087.2976439625,1.309648,1.30524849945419,1.68667294034836,-5.96771150909807,0.643794399550356,0.56298384080659
2087.57660655933,1.309648,1.3044084606225,1.68667298932571,-5.95560933701736,0.643329886906188,0.562519368768244
2088,1.303648,1.30300718358788,1.68667303871854,-5.9373108086853,0.642561528036074,0.561751065713455
2088.34991401412,1.303648,1.30172873116739,1.68667305727996,-5.92225705477863,0.641866097020437,0.561055655012326
2088.64439000606,1.303648,1.30056586897025,1.68667305812272,-5.90964112180953,0.641238902253502,0.560428459316717
2089.03672301738,1.303648,1.29889166316824,1.68667304047145,-5.89291388643007,0.640346010185111,0.559535534980454
2089.30532165042,1.303648,1.29766356455715,1.68667301795796,-5.88151917994291,0.639697215436458,0.558886694138201
2089.57392028346,1.303648,1.29637023206801,1.68667298894477,-5.87017371890241,0.639019487633242,0.558208897726601
2089.95360890796,1.303648,1.29443497124256,1.68667294096805,-5.85422453083646,0.638017607285477,0.557206876583033
2090,1.296148,1.29419027904614,1.68667293483354,-5.85228321554555,0.637891939095401,0.557081196297422
2090.23195546019,1.296148,1.29294131339734,1.68667290424245,-5.84260154633463,0.637253472649306,0.556442674055119
2090.57663177035,1.296148,1.29101189071837,1.68667286157535,-5.82829377107898,0.636276344334437,0.555465479324581
2090.91366051435,1.296148,1.28904991322082,1.6866728264576,-5.81439783308124,0.635294672719838,0.554483766117877
2091.24771863819,1.296148,1.28704319905762,1.68667280044691,-5.80071953719187,0.634302033601925,0.553491113769403
2091.62969973842,1.296148,1.28468807125743,1.68667278256255,-5.78519821882788,0.633148046688919,0.552337153277412
2091.95835636393,1.296148,1.28262250840301,1.68667277669976,-5.77194758009706,0.63214481718024,0.551333988917154
2092,1.283332,1.28235874986192,1.68667277649917,-5.77027554925949,0.632017286748521,0.551206462198544
2092.20821818033,1.283332,1.28103439522865,1.68667277697974,-5.76193896333221,0.631378541066442,0.550567737717304
2092.55871000492,1.283332,1.27878861073397,1.68667278200643,-5.74799522783952,0.630299699211033,0.549488927135974
2092.9092018295,1.283332,1.27652929937875,1.68667279008182,-5.73416402705438,0.629218714223018,0.548407966650194
2093.22548012153,1.283332,1.27448443394353,1.68667279826866,-5.72177996434322,0.628244162100661,0.54743342945051
2093.54175841356,1.283332,1.27243758654237,1.68667280617091,-5.70948805311849,0.627270546362041,0.546459820366108
2093.91151769115,1.283332,1.27004559022924,1.68667281414895,-5.69523449213145,0.626133631980691,0.545322901158806
2094,1.270516,1.26947364728367,1.68667281580244,-5.69184232660579,0.625862036273113,0.545051303523638
2094.32756287848,1.270516,1.26735848645908,1.6866728210617,-5.67934716387038,0.624858371519066,0.544047634007298
2094.65222076283,1.270516,1.265265945087,1.68667282506692,-5.66706007113676,0.62386522359459,0.543054477587482
2095.01347025185,1.270516,1.26294223394237,1.68667282843814,-5.65350171895595,0.622761419797458,0.541950659155318
2095.33246062119,1.270516,1.26089410247428,1.68667283087009,-5.64162875843914,0.621788693620576,0.540977914800965
2095.65145099054,1.270516,1.25884889314384,1.68667283328167,-5.62984880381364,0.620816844271294,0.540006041629542
2096,1.2577,1.25661671188898,1.68667283657639,-5.61708347641158,0.619754928722537,0.538944093100796
2096.36156228348,1.2577,1.2543031598771,1.68667284165183,-5.60395865104375,0.618654440451054,0.537843565726391
2096.68711913315,1.2577,1.25222118860673,1.68667284856427,-5.59224278567305,0.61766413503221,0.536853219126645
2097.01768589833,1.2577,1.25010804512755,1.68667285874929,-5.58044541249068,0.616658226863498,0.535847262811051
2097.34825266351,1.2577,1.24799565450891,1.68667287303335,-5.56874755954319,0.615652983136842,0.53484196401264
2097.68252389622,1.2577,1.24586035334815,1.68667289261225,-5.55701977818872,0.614637366147503,0.533826283719439
2098,1.244884,1.24383311556479,1.68667291690771,-5.54597537913041,0.613672632422911,0.532861485787198
2098.34526939873,1.244884,1.24162937855632,1.6866729506608,-5.53406817228978,0.61262388700781,0.531812699516068
2098.71307329736,1.244884,1.23928302052313,1.68667299571265,-5.52150306186107,0.611507749478985,0.530696540977431
2099.05345059099,1.244884,1.23711263339371,1.68667304548661,-5.50998443632075,0.610474273292736,0.529663070337824
2099.39772689204,1.244884,1.23491790460872,1.68667310250098,-5.49844095499381,0.609428153314407,0.528616985021312
2099.77772292707,1.244884,1.23249486276952,1.68667317060094,-5.48582489743629,0.60827212398914,0.527461033830236
2100,1.232068,1.23107635813369,1.68667321136659,-5.47850608071173,0.60759387259445,0.526782843454056
2100.34863082783,1.232068,1.22884788144533,1.68667327372711,-5.46711757592971,0.606525727601051,0.525714760283305
2100.74619900992,1.232068,1.22629728108959,1.68667333822409,-5.45426611966361,0.605300042643296,0.524489134775728
2101.07396716684,1.232068,1.22418286954319,1.68667338320709,-5.44378022140931,0.604280476641234,0.523469605917114
2101.42009086002,1.232068,1.22193416514422,1.6866734208448,-5.43281505582136,0.603192344370045,0.522381497842947
2101.79395848811,1.232068,1.21948167507974,1.68667344919757,-5.42109670641723,0.602002792340521,0.521191950296432
2102,1.219252,1.21811765718966,1.68667345939234,-5.41469496408181,0.60133987245604,0.520529024564986
2102.331827671,1.219252,1.21589969637628,1.68667346828711,-5.40447005858138,0.60025968332181,0.519448836148339
2102.67134669238,1.219252,1.21360042052708,1.68667346882505,-5.39411798700501,0.599138517482547,0.518327667178014
2103.01905946792,1.219252,1.21121158219219,1.68667346175566,-5.38363284209157,0.597973345128551,0.517162486627906
2103.38572113606,1.219252,1.20865314267284,1.68667344757874,-5.37270618722983,0.596724808208691,0.515913934493548
2103.71584292383,1.219252,1.20631425023146,1.68667343041097,-5.36298423329705,0.595584413858828,0.514773519679865
2104,1.205888,1.20427434266352,1.6866734134157,-5.35470502337891,0.594591648878384,0.513780733905403
2104.37827232916,1.205888,1.20152207462921,1.68667338927688,-5.3438132639787,0.593254462064558,0.512443542243625
2104.72099163335,1.205888,1.19899505540621,1.68667336724355,-5.33407458892614,0.592029902625491,0.511218992063156
2105.13199566434,1.205888,1.19592799495415,1.68667334155347,-5.32255977196236,0.590549103888259,0.509738225191774
2105.47681037163,1.205888,1.19332922814551,1.68667332056026,-5.31303885686245,0.58929788210057,0.508487050940527
2105.76808867792,1.205888,1.19111937235671,1.68667330266075,-5.30509613158375,0.588236478342567,0.507425704614528
2106,1.1906,1.18935230349318,1.68667328773274,-5.29883805332506,0.58738966830288,0.506578947387755
2106.36919544007,1.1906,1.18652855519433,1.6866732612709,-5.28899620193955,0.586038937312354,0.505228262247741
2106.77612331881,1.1906,1.18340560485138,1.68667322635538,-5.27832096555889,0.584547496130277,0.50373684828517
2107.10458362497,1.1906,1.18087996469901,1.686673193107,-5.2698364539773,0.583343983379513,0.502533335701065
2107.4028931205,1.1906,1.17858444319668,1.68667315923416,-5.2622332233866,0.582251619436844,0.501440951839833
2107.70120261604,1.1906,1.17628892430555,1.68667312265964,-5.25472751766161,0.581160236469466,0.500349526874891
2108,1.175308,1.17399124232247,1.68667308461683,-5.24730725405505,0.580069663943226,0.499258892845422
2108.3404954729,1.175308,1.17137700072334,1.68667304182174,-5.23897051744462,0.578831283995849,0.498020468481787
2108.70549581281,1.175308,1.1685824204534,1.68667299950916,-5.23017425281955,0.577509426573941,0.496698570190091
2109.03199354877,1.175308,1.16609231423332,1.68667296681175,-5.2224285782001,0.576333903781611,0.495523018701493
2109.39972761028,1.175308,1.16330204082722,1.68667293739067,-5.21384269734525,0.575019726894769,0.4942088209827
2109.76632099041,1.175308,1.1605390336223,1.68667291670741,-5.20542810928365,0.573720332834493,0.492909421373738
2110,1.16002,1.15878907145208,1.68667290806746,-5.20013924837131,0.572898509177933,0.492087602234916
2110.33534953536,1.16002,1.15629494077515,1.68667290144142,-5.19265040942839,0.571729111932281,0.49091821187578
2110.67069907072,1.16002,1.15382293316077,1.68667290080693,-5.18527982428082,0.570571212222064,0.489760327894251
2111.01278193267,1.16002,1.15132575786153,1.68667290514894,-5.17788193580746,0.569402038012898,0.48859118049061
2111.38716054545,1.16002,1.14862243272746,1.68667291393299,-5.16992388118004,0.568137298486637,0.48732648487868
2111.73092723413,1.16002,1.14616778412439,1.68667292379484,-5.16274240957772,0.566988367921031,0.48617761015262
2112,1.145136,1.14426462870664,1.68667293134583,-5.15720456993963,0.566096453750899,0.485285749170132
2112.34179776657,1.145136,1.1418689198631,1.68667293885909,-5.15027439533751,0.564972599095189,0.484161955221169
2112.68761661968,1.145136,1.13946771573323,1.68667294202672,-5.14338059488696,0.563844056490759,0.483033475749797
2113.07549437468,1.145136,1.13679777667421,1.68667293789657,-5.13578824578882,0.562585443650563,0.481774934930194
2113.38745589683,1.145136,1.13466495548214,1.68667292723362,-5.12978846833663,0.56157782880043,0.480767378164967
2113.71618250334,1.145136,1.13242824791663,1.6866729078487,-5.12356851456089,0.560518950879362,0.479708560744403
2114,1.131672,1.13050358486942,1.68667288381053,-5.11828239588699,0.559605664110809,0.478795322925408
2114.30698376264,1.131672,1.1284263474907,1.68667284982188,-5.11265232263995,0.558618586989694,0.477808278747477
2114.70087604567,1.131672,1.12576495499265,1.68667279412292,-5.10556135254314,0.557352896894262,0.476542606451727
2115.0636775707,1.131672,1.12331525376384,1.68667273189432,-5.09916220380602,0.556186733343571,0.475376429922023
2115.36169671714,1.131672,1.12130328063624,1.68667267446256,-5.09400043532972,0.55522917105878,0.47441883199653
2115.72584529195,1.131672,1.11884528334456,1.68667259929067,-5.08780924593939,0.554061014274231,0.473250596029275
2116,1.118208,1.11699580594051,1.68667254144442,-5.0832321956656,0.553183320173774,0.472372820003567
2116.29052639238,1.118208,1.11503828287542,1.68667248162855,-5.0784605269528,0.552256086366787,0.471445527764504
2116.69012750446,1.118208,1.11235363351878,1.68667240634238,-5.07202935206363,0.550989049029635,0.470178421500476
2117.03093676906,1.118208,1.11007578407077,1.68667235189626,-5.06666454460046,0.549918103399877,0.469107431012555
2117.34546513116,1.118208,1.10798771581075,1.68667231151027,-5.0618109224175,0.548939654491977,0.468128955375367
2117.67755138721,1.118208,1.10580241260891,1.68667228004707,-5.05678705976014,0.547919783772052,0.467109075332423
2118,1.104744,1.10370389745924,1.68667226050216,-5.05200692840495,0.546943830662134,0.466133132311195
2118.3381314656,1.104744,1.1015324039106,1.68667225078756,-5.047096616943,0.545936618924135,0.465125925126558
2118.65728902044,1.104744,1.0995135177128,1.68667225044943,-5.04255655615097,0.54500287152985,0.46419218850246
2119.04476316922,1.104744,1.09710633059268,1.68667225952867,-5.03716618035394,0.54389198177224,0.46308132200237
2119.32213226013,1.104744,1.09541428748988,1.68667227100694,-5.03338793783938,0.543111574820757,0.462300939709372
2119.59950135103,1.104744,1.0937488260328,1.68667228541942,-5.02967562154954,0.542343615692443,0.461533012883182
2120,1.0919,1.09139066497108,1.68667230904962,-5.02442958074429,0.541255630313697,0.460445086393862
2120.3602439844,1.0919,1.08931466585303,1.68667233041877,-5.01982393572704,0.540295080506206,0.459484571821261
2120.66169084992,1.0919,1.08760767577841,1.68667234654172,-5.0160508073939,0.539502806928549,0.458692320267008
2121.05737750367,1.0919,1.08540359783798,1.68667236351771,-5.01120800747937,0.538476155996607,0.457665685276632
2121.31285206261,1.0919,1.08399930541209,1.68667237140849,-5.00814666217273,0.537819079078999,0.457008609215048
2121.56832662155,1.0919,1.08260714068779,1.68667237676526,-5.00513609804625,0.537165426062908,0.456354948321182
2121.91048267632,1.0919,1.08075780502902,1.6866723802141,-5.00118298923083,0.536294482958553,0.455483978839898
2122,1.081212,1.08027628419058,1.68667238049879,-5.00016358463648,0.536067239722278,0.455256728675121
2122.3576125792,1.081212,1.07835987769478,1.68667237970644,-4.99615226079055,0.53516057995639,0.454350053437644
2122.70973623369,1.081212,1.07648099828647,1.68667237689176,-4.99229767389584,0.534268910644862,0.453458371535819
2123.0483470245,1.081212,1.07467859471708,1.68667237328387,-4.98867982238122,0.533412205191469,0.452601657076921
2123.38695781531,1.081212,1.07287810255846,1.68667236951917,-4.98514890594207,0.532554937645984,0.451744384274084
2123.73116968518,1.081212,1.07104801931066,1.68667236603036,-4.98164864945616,0.531682414154258,0.450871860103017
2124,1.07052,1.06961805094345,1.68667236372113,-4.97897741882054,0.531000608663049,0.450190057814916
2124.35198999397,1.07052,1.06774419068653,1.68667236128988,-4.97556276413101,0.530106933346076,0.449296391218884
2124.68766019914,1.07052,1.0659552458735,1.68667235944926,-4.97239405945198,0.529253318039866,0.448442790469952
2125.02333040431,1.07052,1.06416432729902,1.68667235773658,-4.96931101062733,0.528399186035686,0.447588680105364
2125.36865859637,1.07052,1.06231997596108,1.68667235555568,-4.96622872932207,0.527519896705557,0.446709421541697
2125.68925546469,1.07052,1.06060621531632,1.68667235248049,-4.96344848175192,0.526702621852977,0.445892184044572
2126,1.059828,1.05894395750673,1.68667234777924,-4.96082844260038,0.525910148420233,0.44509975552958
2126.35618382201,1.059828,1.05703738804183,1.68667233919529,-4.95791587806362,0.525001462775674,0.444191129305013
2126.76015114737,1.059828,1.05487343427107,1.68667232357176,-4.95472976336579,0.523969445914126,0.44315919337727
2127.08598561018,1.059828,1.05312661073646,1.68667230492132,-4.95225071563214,0.523136354585438,0.442326178908714
2127.47502016748,1.059828,1.05103900628927,1.68667227365073,-4.94939715041842,0.522140720731488,0.441330651741346
2127.74983141004,1.059828,1.04956283716828,1.68667224446338,-4.94745121986956,0.521436194629822,0.440626211618143
2128,1.049136,1.04821782399976,1.68667221194701,-4.94573009520954,0.520794248337065,0.439984346029026
2128.38899262832,1.049136,1.04612394175791,1.68667214856753,-4.94314923655697,0.519795408141599,0.438985576683285
2128.7388978499,1.049136,1.04423781828959,1.68667207733878,-4.94092697128718,0.518895784955529,0.438085981237285
2129.05241871369,1.049136,1.04254598140526,1.68667200255153,-4.93901572610139,0.518089570716006,0.437279756955654
2129.51391089759,1.049136,1.0400541866818,1.68667187716997,-4.9363399768591,0.516905373888735,0.436095473250589
2129.75685026262,1.049136,1.03874310999208,1.68667180643916,-4.93499716717854,0.516283980721797,0.435473994163673
2130,1.038444,1.03743270863666,1.68667173467207,-4.93369853089798,0.515664612964201,0.434854520703636
2130.40922546928,1.038444,1.03523557284407,1.68667161772905,-4.93161494912517,0.514631631910878,0.433821439516446
2130.73961599759,1.038444,1.03347470359971,1.68667153230506,-4.93002555261187,0.513809011254212,0.432998761974822
2131.06469219884,1.038444,1.03175950606671,1.68667145973128,-4.92854180030711,0.513012362137032,0.432202083397999
2131.40582874904,1.038444,1.02998460531727,1.68667139774366,-4.92706903219031,0.512193922941503,0.431383647909371
2131.74484296386,1.038444,1.02825290586696,1.68667135084346,-4.92568945614738,0.511400839101646,0.430590610089156
2132,1.027752,1.02697464142144,1.68667132445472,-4.92470529203476,0.510818336890801,0.430008170340389
2132.33540593931,1.027752,1.02533170344377,1.68667129922735,-4.92348078054309,0.510073679892388,0.42926359635214
2132.69030544678,1.027752,1.02364419772037,1.68667128057073,-4.92226843210649,0.509313068498044,0.428503100587509
2132.99581829223,1.027752,1.02223653805766,1.68667126757481,-4.92129132748986,0.508680573722604,0.427870731453359
2133.30133113767,1.027752,1.02087225418105,1.68667125389549,-4.92037384284658,0.508068940566551,0.427259251113075
2133.68607365249,1.027752,1.0192166506807,1.68667123003542,-4.91930034207691,0.507327671573439,0.426518217877031
2134,1.017968,1.01791648568752,1.68667119996967,-4.91848968495462,0.506744213670611,0.425934978959558
2134.31203581614,1.017968,1.01666700542851,1.68667115579699,-4.91773998424492,0.506181524631671,0.425372423711748
2134.6426977357,1.017968,1.01538568812678,1.68667108947277,-4.91700461208964,0.50560211976332,0.424793107464263
2134.97335965526,1.017968,1.01414333126837,1.68667100135548,-4.91632819325209,0.505036982011016,0.424227992559373
2135.30332901891,1.017968,1.01293707921851,1.68667089259172,-4.91571033278554,0.504485218093725,0.423676173490073
2135.69445245991,1.017968,1.01154411661443,1.68667074177866,-4.9150499777231,0.503846498605733,0.423037269113708
2136,1.011272,1.0104803834521,1.68667061394004,-4.91458717902379,0.503358873856829,0.422549416434089
2136.31120550747,1.011272,1.00941800413335,1.68667048270437,-4.91416259000369,0.502873384379069,0.422063786435769
2136.68359527498,1.011272,1.00817661684901,1.68667033491945,-4.91371512499274,0.502311136359576,0.421501403200522
2137.01567598858,1.011272,1.00710144549854,1.68667021924699,-4.91337022639592,0.501829975243502,0.421020160174354
2137.35431873094,1.011272,1.00604226123486,1.68667012186654,-4.91306924363508,0.501362393560012,0.420552542039643
2137.68947804303,1.011272,1.00503821607728,1.68667004807937,-4.91281973952898,0.500927040723246,0.420117210197264
2138,1.00458,1.00415391737104,1.68666999947208,-4.91262942932515,0.500550664525005,0.419740905806068
2138.35179405979,1.00458,1.00321307896492,1.68666996453489,-4.91245847346073,0.500158016075292,0.419348332107338
2138.6678867672,1.00458,1.00242901016827,1.68666994756727,-4.91234255360398,0.499838371372285,0.419028780092592
2139.03390228916,1.00458,1.0015996948882,1.68666993955971,-4.91224912190878,0.499508751151949,0.4186993022475
2139.31837345215,1.00458,1.00101638459152,1.68666993782187,-4.91220397754289,0.499282199121819,0.41847289038817
2139.60284461515,1.00458,1.00048797115311,1.68666993619257,-4.91218047547407,0.499081349338108,0.418272209718657
2140,0.999144,0.999841755321794,1.68666992693368,-4.91217973615546,0.498841617503128,0.418032755240492
2140.34846957652,0.999144,0.999359236260709,1.686669904349,-4.91220577021937,0.498665778802781,0.41785707581253
2140.65087921203,0.999144,0.998999489227373,1.68666986871449,-4.91224564286673,0.498535999696502,0.417727393208044
2141.00434447851,0.999144,0.99864071309349,1.68666980511788,-4.91230963050139,0.498407338028479,0.417598784362846
2141.357809745,0.999144,0.998338988614576,1.68666971756341,-4.91238953793942,0.498298470574567,0.417489892051646
2141.65827933643,0.999144,0.998120029366411,1.6866696263383,-4.91246811173897,0.498219132604802,0.417410460647039
2142,0.998216,0.997905913662125,1.68666950867303,-4.91256762580598,0.498142686206824,0.417333833486006
2142.37698098828,0.998216,0.99770664333406,1.68666937081587,-4.91268801572616,0.498073897593709,0.417264951792429
2142.68651687682,0.998216,0.997569809611404,1.68666925861458,-4.91279380129768,0.498030506615758,0.417221514900427
2143.04120951509,0.998216,0.997443129724687,1.68666913708311,-4.91292118004987,0.497997802964931,0.417188800537523
2143.32593014855,0.998216,0.997366539216329,1.68666904747494,-4.91302703252291,0.497985873300806,0.417176901060092
2143.61065078201,0.998216,0.997314795111921,1.68666896577168,-4.91313499990579,0.497988195941269,0.417179294570141
2143.96300881856,0.998216,0.997289446085942,1.68666887481654,-4.91326987212778,0.498013794186809,0.417205046165501
2144,0.997288,0.997289484393575,1.68666886581467,-4.91328402581683,0.498018051528436,0.417209310497613
2144.18495590721,0.997288,0.997297908068302,1.68666882197418,-4.91335455221393,0.498043940356646,0.417235244148952
2144.52459955226,0.997288,0.99735134594727,1.68666874492025,-4.91348198482565,0.49811218846036,0.417303558661969
2144.84840603844,0.997288,0.997451992721558,1.68666867330224,-4.91359899209574,0.498204254791003,0.417395665886711
2145.24136374613,0.997288,0.997645199184288,1.68666858646901,-4.91373161537169,0.498354042866364,0.417545468270194
2145.58829875373,0.997288,0.99788526644786,1.68666850923751,-4.91383669906361,0.498521699511103,0.417713099268601
2145.90396176492,0.997288,0.998163422752942,1.68666843918233,-4.91391958947042,0.498704228916491,0.417895568707847
2146,0.99742,0.998259667360679,1.68666841813684,-4.91394199123209,0.49876557224714,0.417956893566519
2146.37902149456,0.99742,0.998693441364426,1.68666833789168,-4.91401555618769,0.499033806281034,0.418225086386224
2146.75804298911,0.99742,0.999214154145177,1.68666826465683,-4.91406191870034,0.499342955231756,0.418534202877404
2147.08404117328,0.99742,0.999731680446669,1.68666820919914,-4.91407647837972,0.499641850809019,0.418833079930653
2147.41460452577,0.99742,1.00032169701844,1.68666816112039,-4.91406412656194,0.499975430168144,0.419166651834865
2147.72584091287,0.99742,1.00093646391792,1.68666812368864,-4.91402480553004,0.500316536057156,0.419507763490154
2148,1.001176,1.00152487050369,1.68666809686509,-4.91396588456409,0.500638835183885,0.419830080358895
2148.34589783992,1.001176,1.00232890003323,1.68666807048636,-4.9138563608562,0.501074340633891,0.420265631946167
2148.70032151169,1.001176,1.00322297458078,1.68666805044356,-4.91370014623171,0.501552498299774,0.420743866799946
2149.0256247491,1.001176,1.00410499116944,1.68666803598126,-4.91351458865861,0.502019183917911,0.42121065430382
2149.43243536319,1.001176,1.00528848267588,1.68666801875631,-4.91322158178615,0.502638989126519,0.421830635508196
2149.76949734063,1.001176,1.00633414480003,1.68666800057013,-4.91292417273958,0.50317995678789,0.422371795917
2150,1.005868,1.00708141978043,1.68666798346667,-4.91269079025019,0.503562986597307,0.422754971888865
2150.36710868852,1.005868,1.00832164405649,1.68666794368031,-4.91226658312723,0.504193175893431,0.423385297131687
2150.69603405377,1.005868,1.00948007998797,1.68666789112391,-4.91182960210592,0.5047753802165,0.423967573266886
2151.02050658979,1.005868,1.01066083132823,1.68666782190123,-4.9113439595986,0.505363246789046,0.424555454573808
2151.41195987926,1.005868,1.01212787185975,1.6866677164847,-4.91068374914974,0.506088596564368,0.425280733215126
2151.7430467467,1.005868,1.01339929108089,1.68666761236978,-4.91006029615575,0.506713949416872,0.425905936171851
2152,1.013928,1.01440290578582,1.68666752591772,-4.90953451131938,0.507206606271408,0.426398429003299
2152.38533964134,1.013928,1.01593391861525,1.68666739557514,-4.90867608231641,0.507959214996376,0.427150886851848
2152.71298162334,1.013928,1.01726095224609,1.68666729200425,-4.90787895805407,0.508613773037355,0.427805336618784
2153.08404673098,1.013928,1.01879546754396,1.68666719029981,-4.90689992279187,0.509373855291297,0.428565325753338
2153.41463469387,1.013928,1.02019563014658,1.68666711790978,-4.90595786374915,0.510071695995101,0.429263117013869
2153.74164584875,1.013928,1.02161665709004,1.68666706525254,-4.90495953605585,0.510783654309492,0.429975064913429
2154,1.021984,1.02276830158479,1.6866670371387,-4.90412282507993,0.511362575261345,0.430554003008844
2154.34232220169,1.021984,1.02433858390769,1.68666701700702,-4.90294702564579,0.512154686773321,0.431346118002049
2154.70389883397,1.021984,1.02605786780948,1.68666701438642,-4.90161925977581,0.513024446477726,0.432215893109832
2155.08279010348,1.021984,1.02793234925563,1.68666702867327,-4.90012961933169,0.51397276746546,0.433164246057752
2155.39240553098,1.021984,1.02952261799691,1.68666705046081,-4.89883481354182,0.51477651731152,0.43396803627432
2155.75325931775,1.021984,1.03144420152794,1.68666708385105,-4.89723440809908,0.515745285035601,0.434936869879002
2156,1.031092,1.03280017150972,1.68666710961718,-4.89608170028828,0.516425774462002,0.435617412268812
2156.31044189591,1.031092,1.03455312801723,1.68666714298008,-4.89456200668464,0.517301262320233,0.436492936549938
2156.63214552752,1.031092,1.03642137031087,1.68666717625773,-4.89290347985614,0.518229092935128,0.437420789016627
2156.95384915913,1.031092,1.03833695171034,1.68666720636571,-4.8911575970012,0.519173958840169,0.438365657279013
2157.29931100033,1.031092,1.04043937082154,1.68666723407131,-4.88918334032477,0.520203374825608,0.439395049807039
2157.66292815599,1.031092,1.0426936900716,1.68666725804233,-4.88699201238518,0.521300022266031,0.440491637944547
2158,1.043816,1.0448126513548,1.68666727668138,-4.88485530753054,0.522324629087447,0.441516160094731
2158.34923398406,1.043816,1.04702954423866,1.68666729469306,-4.88253341765592,0.523390833495761,0.442582316647241
2158.70148620702,1.043816,1.04928067429952,1.68666731403,-4.88007921256795,0.524469546291372,0.443660997130829
2159.0285314137,1.043816,1.05137908823758,1.68666733449252,-4.87769922498543,0.525471802239462,0.444663240507952
2159.37220671873,1.043816,1.05358850928836,1.68666735921841,-4.87509272974349,0.526523799169954,0.445715245875787
2159.70657433178,1.043816,1.0557388235996,1.68666738619669,-4.87245301748843,0.527545730722117,0.446737210738034
2160,1.056544,1.05762410371015,1.68666741141557,-4.87005223087262,0.528440136895973,0.447631663665759
2160.36166839065,1.056544,1.05994294977362,1.68666744262848,-4.86698486078283,0.529537757417674,0.448729307235515
2160.67879091591,1.056544,1.06196958038455,1.68666746845512,-4.86419726300096,0.530495696979697,0.449687255660305
2161.02689937051,1.056544,1.06418490970514,1.68666749392567,-4.86103226364198,0.531541623961147,0.450733177493046
2161.32451829564,1.056544,1.06606965839529,1.68666751291731,-4.85823954986888,0.532429928494725,0.451621462959181
2161.62213722078,1.056544,1.0679446532407,1.68666752946254,-4.85536728888396,0.533312780372113,0.452504279949578
2162,1.069272,1.07030961974412,1.68666754786634,-4.85160671293432,0.534425845030429,0.453617275470467
2162.33875468843,1.069272,1.07241380618876,1.68666756351821,-4.84812776008115,0.535415060239446,0.454606417375538
2162.65451934825,1.069272,1.07436078936121,1.68666757925372,-4.84479401128762,0.536329877317435,0.455521149957349
2162.99287839455,1.069272,1.07643119636186,1.68666759955524,-4.84112512217614,0.537303077919261,0.456494240584725
2163.33123744085,1.069272,1.07848503224122,1.68666762597312,-4.83735705650673,0.538268419875444,0.457459450155555
2163.65614751777,1.069272,1.08044188116537,1.68666765977952,-4.83364614442184,0.539188423307533,0.458379303070638
2164,1.0817,1.08249713665459,1.68666770771607,-4.82962081430936,0.540156152753511,0.459346855309467
2164.34132517252,1.0817,1.08452253798177,1.68666777106097,-4.82552602369721,0.541110798857708,0.460301397258661
2164.67740223775,1.0817,1.08650401198705,1.68666785116079,-4.82139840241425,0.542045392258964,0.461235934216643
2165.03695454128,1.0817,1.0886116282313,1.68666795662168,-4.81687786937504,0.543040637764803,0.462231180591541
2165.3875849554,1.0817,1.09065598931113,1.68666807691843,-4.8123659402305,0.544005625729177,0.463196242121563
2165.70710831358,1.0817,1.09250970855463,1.68666819757104,-4.80816571788727,0.544878802328247,0.464069559128841
2166,1.093072,1.09420024262825,1.68666831269783,-4.80424181085211,0.545673089805504,0.464864028445416
2166.38153021524,1.093072,1.09638651137649,1.68666846010344,-4.79902535949539,0.54669551787123,0.46588659529761
2166.66921638667,1.093072,1.09801909651016,1.68666856300506,-4.79501411922103,0.547453855158726,0.466645013505723
2166.9569025581,1.093072,1.09963344333474,1.68666865476045,-4.79093675958257,0.548199229495844,0.467390443252214
2167.3303122668,1.093072,1.10169378801926,1.68666875351012,-4.78554739445673,0.549143455078577,0.46833469416835
2167.63404693918,1.093072,1.10333341741765,1.68666881554099,-4.78108438571454,0.549888100067689,0.469079312929198
2167.93778161156,1.093072,1.10493405783648,1.68666886161333,-4.77655204475123,0.550609486145583,0.469800622722795
2168,1.104448,1.10525660992499,1.68666886923583,-4.77561523164209,0.550754262649607,0.469945383692675
2168.31109194218,1.104448,1.10683974414708,1.6866688993943,-4.77088932285054,0.551461894352326,0.470652935470828
2168.68420841917,1.104448,1.10866831779709,1.68666892181721,-4.76513165061331,0.552272748958127,0.47146366173437
2169.02304852242,1.104448,1.11025730683774,1.68666893445698,-4.75982171147902,0.55297265732619,0.472163418231306
2169.43605489053,1.104448,1.11209728965126,1.6866689481812,-4.75325007586824,0.553779813827253,0.472970337265335
2169.78715322903,1.104448,1.11357669232755,1.68666896608881,-4.74758193285019,0.554427106461666,0.473617376655906
2170,1.114632,1.11443628557052,1.68666898303305,-4.74411094042263,0.554803629484151,0.473993735302658
2170.39868427267,1.114632,1.11597458812977,1.68666903394774,-4.73754200587586,0.555480470178705,0.474670394420713
2170.73107551453,1.114632,1.117191515332,1.68666910037604,-4.73200108112735,0.556019409545739,0.475209250455462
2171.06750862638,1.114632,1.1183701800554,1.68666919177715,-4.72633601656473,0.556545111710131,0.475734945211284
2171.39779504193,1.114632,1.11948280278381,1.6866693037691,-4.72072109793165,0.557045479639802,0.476235395292118
2171.72808145748,1.114632,1.12055801101764,1.6866694334504,-4.71505515882936,0.557531257256131,0.47672135892648
2172,1.120656,1.1214187470957,1.68666954842023,-4.71035335091115,0.557920119621525,0.477110441343759
2172.40717740524,1.120656,1.12266962901043,1.68666972180203,-4.70325198785154,0.558483900699114,0.477674424826881
2172.76492227528,1.120656,1.12373031990767,1.68666986282986,-4.69695458104105,0.558957524691801,0.478148195913558
2173.10076117394,1.120656,1.12468960892398,1.68666997699846,-4.6909951859858,0.559379556467018,0.478570331024828
2173.40993484267,1.120656,1.12553665031313,1.68667006207122,-4.68546993572518,0.559746482847441,0.478937315102969
2173.76936272904,1.120656,1.12647061550839,1.68667013414434,-4.67900194511364,0.560142879427833,0.479333723226366
2174,1.12668,1.12703718027283,1.68667016505763,-4.67482765678383,0.56037788920252,0.479568711625951
2174.31163070167,1.12668,1.12775709740796,1.68667018903495,-4.66915970501404,0.560669923111982,0.479860738436004
2174.72409170314,1.12668,1.12862086189011,1.68667019318177,-4.66161275073108,0.561009073594249,0.480199859098693
2175.07634801291,1.12668,1.12927095971959,1.68667017625346,-4.65513105778754,0.561253099450588,0.480443837132807
2175.38067272842,1.12668,1.12976377909716,1.68667015004305,-4.64950780480094,0.561430212446585,0.480620889182675
2175.76181041468,1.12668,1.13028867575392,1.68667010709783,-4.64243892943286,0.561609883955277,0.480800454625163
2176,1.131372,1.13056478672228,1.68667007727743,-4.63800866231598,0.561699232540163,0.480889724667879
2176.2963809599,1.131372,1.13085443801076,1.68667004004368,-4.6324848068768,0.561787893193495,0.480978320941917
2176.70929418393,1.131372,1.13116535357695,1.6866699931313,-4.62477241800331,0.561876458567538,0.481066820100292
2177.04336623599,1.131372,1.13134712666209,1.68666996289816,-4.61852191271429,0.561923209420607,0.481113542452622
2177.36515355688,1.131372,1.13147268094992,1.68666994202451,-4.61249478105715,0.561951744443619,0.481142076184876
2177.7169778681,1.131372,1.13156515355214,1.68666992883856,-4.60590002647377,0.561970406500157,0.481160772082845
2178,1.131508,1.13161328052871,1.68666992486229,-4.60059237339233,0.561978510417914,0.481168927481294
2178.32973929098,1.131508,1.13164781969352,1.68666992592321,-4.59440679612107,0.561982550280969,0.481172997658683
2178.65474990927,1.131508,1.13166614922148,1.68666993085043,-4.58830880348936,0.561984001335819,0.481174473974753
2179.01657832433,1.131508,1.13167538899607,1.68666993863672,-4.58151934192483,0.561984921422933,0.481175415458084
2179.30878594295,1.131508,1.13167846642275,1.68666994541632,-4.57603599256972,0.561985519246388,0.481176024238185
2179.60099356158,1.131508,1.13168040053657,1.68666995184622,-4.57055250030344,0.561987156778311,0.481177665947954
2180,1.131648,1.13168448954311,1.68666995929633,-4.56306461090424,0.561992303684274,0.481182807263944
2180.34601251189,1.131648,1.13169146372262,1.68666996428345,-4.55657085274214,0.561998602746916,0.481189106566515
2180.65877627534,1.131648,1.13170136147113,1.68666996767546,-4.55070064359616,0.562005980267892,0.481196483793822
2181.00365967875,1.131648,1.13171639088622,1.68666997030238,-4.54422692852964,0.562016348948784,0.481206851439108
2181.34854308216,1.131648,1.13173536167346,1.68666997190569,-4.53775232282638,0.562027628765834,0.481218129306811
2181.66403775957,1.131648,1.13175553453089,1.68666997262296,-4.53182852880039,0.562038445856438,0.481228943658242
2182,1.131784,1.13177916487645,1.68666997277425,-4.52551938120598,0.562050991733764,0.481241485696796
2182.36437942641,1.131784,1.13180635767152,1.68666997245434,-4.51867524833854,0.562064545103823,0.48125503626658
2182.69204998443,1.131784,1.13183150887219,1.68666997193277,-4.51251938978933,0.562076299156718,0.481266788270147
2183.03535063034,1.131784,1.13185804418984,1.68666997130864,-4.50606864647567,0.562089015555376,0.481279503116739
2183.34367659127,1.131784,1.13188173410732,1.68666997077717,-4.50027399260994,0.562100160459955,0.481290647259542
2183.6520025522,1.131784,1.13190510710468,1.68666997033185,-4.49447830452464,0.562110624156678,0.481301110911215
2184,1.13192,1.13193098653784,1.68666996996528,-4.48793569670025,0.562122572174445,0.48131305972961
2184.37702789045,1.13192,1.13195837508712,1.68666996972516,-4.48084587700372,0.562135448015959,0.481325935818452
2184.66546629236,1.13192,1.13197889063924,1.68666996963185,-4.47542095100673,0.562144655683417,0.481335143690772
2184.95390469427,1.13192,1.13199907362742,1.68666996960046,-4.46999519650873,0.562153957291865,0.481344445520034
2185.36191791995,1.13192,1.1320271756337,1.68666996963472,-4.46231875240422,0.562167496539001,0.481357985110137
2185.6494086208,1.13192,1.13204675725518,1.68666996969645,-4.45690885952006,0.562176544436566,0.481367033272732
2185.93689932165,1.13192,1.13206623610582,1.6866699697756,-4.45149816681844,0.562185583624998,0.481376072746578
2186,1.132056,1.13207050388052,1.6866699697942,-4.45031048070022,0.562187636018499,0.481378125197338
2186.31550339173,1.132056,1.13209182992427,1.68666996988795,-4.44437147742301,0.562198117717384,0.481388607153001
2186.70458248226,1.132056,1.13211815185231,1.68666996999226,-4.43704615997574,0.562210576885204,0.48140106659179
2187.03838111867,1.132056,1.13214079152224,1.68666997005941,-4.43076045849374,0.562221203545287,0.481411693432106
2187.39760911483,1.132056,1.13216522896024,1.68666997009973,-4.42399470580386,0.562233237476323,0.481423727488389
2187.75683711099,1.132056,1.13218973593709,1.6866699701025,-4.41722768956624,0.562244801230949,0.481435291280098
2188,1.132196,1.13220635532965,1.68666997008291,-4.41264635423607,0.56225251536373,0.481443005387834
2188.33331848694,1.132196,1.13222916219279,1.68666997003032,-4.40636550684089,0.562263613918116,0.481454103910878
2188.66663697388,1.132196,1.1322519829168,1.68666996995255,-4.40008357317053,0.562274606015241,0.481465095930255
2189.02216940596,1.132196,1.13227632244806,1.6866699698488,-4.39338177827525,0.562285840551932,0.481476330324106
2189.38240306289,1.132196,1.132300966401,1.68666996973074,-4.38659011934441,0.562297758346905,0.481488247901188
2189.73292825884,1.132196,1.13232491883924,1.6866699696136,-4.37998028342164,0.562309275826597,0.481499765087636
2190,1.132332,1.13234314724678,1.68666996952991,-4.37494331578844,0.56231766158783,0.481508150584117
2190.35504665521,1.132332,1.13236735195246,1.68666996943632,-4.36824607835137,0.562329215099085,0.481519703862919
2190.71354852413,1.132332,1.13239176577278,1.68666996937257,-4.36148242692901,0.56234110002127,0.481531588611954
2191.02177092034,1.132332,1.13241274325787,1.68666996934798,-4.35566636321137,0.562350815401567,0.481541303905137
2191.32999331654,1.132332,1.13243371936664,1.6866699693533,-4.34984938252999,0.562360749588179,0.481551238073836
2191.70996581502,1.132332,1.13245959186668,1.68666996939964,-4.34267702393107,0.562373432401456,0.481563920979097
2192,1.132468,1.13247936119056,1.68666996946067,-4.33720138780054,0.562382688612659,0.481573177008109
2192.31800655494,1.132468,1.13250106709473,1.68666996954922,-4.33119671396937,0.562392870925193,0.481583355894955
2192.67495079451,1.132468,1.13252547777326,1.68666996971323,-4.32445564573439,0.56240487201221,0.481595350262088
2193.03189503408,1.132468,1.13254995369103,1.68666997008063,-4.31771332389627,0.562416512008462,0.481606980009838
2193.35424079972,1.132468,1.13257213754298,1.68666997078822,-4.31162345713842,0.56242696846765,0.481617423724042
2193.73166537546,1.132468,1.13259826239067,1.6866699724258,-4.30449173064336,0.562439948204384,0.48163038371873
2194,1.132604,1.13261698559783,1.68666997439588,-4.29942047518376,0.562449072333624,0.481639490373046
2194.30379370127,1.132604,1.13263840491412,1.68666997776205,-4.2936781993086,0.562459317741264,0.481649713043042
2194.69848710691,1.132604,1.13266674137125,1.68666998454626,-4.28621634794326,0.562473608779838,0.48166396867078
2195.04945362563,1.132604,1.13269260918475,1.68666999356156,-4.27957979860683,0.56248668999564,0.481677012231706
2195.37569432506,1.132604,1.13271739224206,1.68667000511714,-4.27340959817321,0.562498920393031,0.48168920188202
2195.71100093938,1.132604,1.13274376027716,1.68667002086258,-4.26706670435282,0.562512510817863,0.481702744123768
2196,1.132744,1.13276731867215,1.68667003814021,-4.26159875248825,0.562524714287484,0.481714902500645
2196.32751818351,1.132744,1.13279503363236,1.6866700625223,-4.25540078507589,0.562538526318743,0.481728676363713
2196.65701848571,1.132744,1.13282403922172,1.68667009271877,-4.24916396575833,0.562553077337671,0.481743196651852
2197.04361225303,1.132744,1.13285937824604,1.68667013559094,-4.24184469767349,0.562570695523007,0.48176079097344
2197.32196356764,1.132744,1.13288543973534,1.686670171211,-4.23657352695425,0.562582757426036,0.481772845517172
2197.60031488226,1.132744,1.13291163003609,1.68667021036274,-4.2313013360759,0.56259431904049,0.481784409439632
2198,1.13288,1.13294833423909,1.68667027146436,-4.2237292601692,0.562609527776922,0.48179963623955
2198.35799541331,1.13288,1.13297851501621,1.68667032921307,-4.21694538556138,0.562619470418949,0.481809561217078
2198.67143118444,1.13288,1.13300091089635,1.68667038076985,-4.21100484941688,0.562624403291452,0.481814461804228
2199.15725786789,1.13288,1.13302341885567,1.68667046149679,-4.20179571054244,0.562623313561435,0.481813284558974
2199.38009336691,1.13288,1.13302688652889,1.68667049906147,-4.19757151210848,0.562617687953999,0.481807601009824
2199.60292886593,1.13288,1.13302491907844,1.68667053737942,-4.19334741031403,0.562608419208933,0.481798261531655
2200,1.133016,1.13300546029146,1.68667060916714,-4.18582136250033,0.562582890721828,0.481772580334798
2200.33541270407,1.133016,1.13297045942545,1.68667067578835,-4.17946567809503,0.562550460034359,0.481740074261017
2200.6573638981,1.133016,1.13291859569382,1.68667074696961,-4.17336741309598,0.562508422566396,0.48169799263595
2200.98245981486,1.133016,1.13284611757305,1.68667082674912,-4.16721285108331,0.562455256392531,0.48164481535163
2201.33832624685,1.133016,1.13274132817853,1.68667092249817,-4.16048071154671,0.562383049368807,0.481572641797725
2201.63663029999,1.133016,1.13263107602697,1.68667100783352,-4.15484252528658,0.562309360850545,0.481499024140466
2201.93493435313,1.133016,1.13249847022843,1.68667109526871,-4.14920993022146,0.562223238085936,0.48141301708962
2202,1.132732,1.13246637806188,1.68667111431102,-4.14798220051434,0.562202733623698,0.481392533977976
2202.32532823433,1.132732,1.13228763188334,1.68667120733598,-4.14184868009931,0.562089840100416,0.481279724068824
2202.62657842722,1.132732,1.13209281889814,1.68667128743038,-4.13617769720954,0.561968109621494,0.481158063370607
2202.9278286201,1.132732,1.1318668717537,1.68667135873805,-4.13051634202642,0.56182884935296,0.48101886302181
2203.3122658317,1.132732,1.13152844511468,1.68667143367767,-4.12330797891117,0.561623971529926,0.480814042905114
2203.65327309739,1.132732,1.13117641456967,1.68667148314148,-4.11693172427321,0.561413484949525,0.480603585019797
2204,1.131,1.13076378986128,1.68667151641959,-4.11046839998253,0.561170194008846,0.480360298279554
2204.33970111247,1.131,1.13030197237973,1.68667153306425,-4.10415825697987,0.560902500343107,0.480092599730689
2204.67940222495,1.131,1.129779733171,1.68667153552702,-4.09787297753482,0.560603807364308,0.479793882018341
2204.9970939885,1.131,1.12923434290859,1.6866715269986,-4.09202008550235,0.560296322442199,0.479486352657916
2205.33124993609,1.131,1.12859986485712,1.6866715093834,-4.08589295263924,0.559944801198108,0.47913475873215
2205.66540588368,1.131,1.12790289703239,1.68667148619361,-4.07979850701274,0.559564875101879,0.478754729315043
2206,1.128272,1.12714383983793,1.68667146133301,-4.07373169903631,0.559158005342397,0.478347724578433
2206.37173893184,1.128272,1.12623279995196,1.68667143728749,-4.06703653688756,0.558679617726508,0.47786918267409
2206.71712228746,1.128272,1.12532867070076,1.68667142373168,-4.06086151092404,0.558213826628483,0.477403230381169
2207.03909837062,1.128272,1.1244426710671,1.68667142311373,-4.05514657794252,0.557764771904764,0.476954009186978
2207.37487539903,1.128272,1.12348221544214,1.68667143891495,-4.0492312466409,0.557286212723702,0.476475259153453
2207.75238579047,1.128272,1.12236838853237,1.68667148153537,-4.04263677499073,0.556739798190837,0.475928608419976
2208,1.122044,1.1216238186377,1.68667152617151,-4.03834428552621,0.556378444204835,0.475567098797414
2208.31352066965,1.122044,1.12067091899281,1.68667160402146,-4.03294721636332,0.555920327311736,0.475108879426047
2208.67595227473,1.122044,1.11956205677976,1.68667172514235,-4.02676138514569,0.555391844470743,0.474580362660776
2208.97993608324,1.122044,1.11863073136759,1.68667185117666,-4.02161723465388,0.554949477306981,0.474138050058818
2209.28391989175,1.122044,1.11770104785393,1.6866719958954,-4.01651333368317,0.554508144037975,0.473696859988914
2209.68518551055,1.122044,1.11647772635229,1.68667220560779,-4.00983761644856,0.5539253682278,0.473114431282833
2210,1.115816,1.1155192784276,1.68667237378388,-4.00464917037831,0.553463458404845,0.472652908364477
2210.30966531571,1.115816,1.11457323151169,1.68667253006814,-3.99958783311724,0.553001300067425,0.472190989261983
2210.66623423068,1.115816,1.11347105611715,1.68667268483624,-3.99381240219547,0.552454054585834,0.471643955978613
2211.02280314565,1.115816,1.11234225832105,1.6866728017429,-3.98809442220733,0.551882355342888,0.471072383685185
2211.33331677052,1.115816,1.11132559317987,1.68667286789092,-3.98316334196928,0.551358775492993,0.470548828897423
2211.70147779671,1.115816,1.11006441448773,1.68667290261258,-3.97737774433773,0.550701471203497,0.469891429380328
2212,1.109588,1.10898653390324,1.68667289916605,-3.97273749795063,0.550134971682205,0.469324756800227
2212.29533848113,1.109588,1.10786327133228,1.68667287365179,-3.96819416197479,0.549542302719567,0.4687319829865
2212.65152556011,1.109588,1.106425121538,1.68667282278908,-3.96278117422931,0.548784266461898,0.467973815960137
2213.00348704887,1.109588,1.10490824599871,1.68667276047916,-3.95750815968136,0.547988140559917,0.467177556946928
2213.36092224884,1.109588,1.10326742747628,1.68667269402969,-3.95223515938641,0.547132850755303,0.4663221293209
2213.67634250934,1.109588,1.10173633145087,1.6866726390702,-3.94765462020648,0.546342787869435,0.465531944093721
2214,1.102396,1.10008808894814,1.68667259135247,-3.94302885634648,0.54550181304236,0.464690848651646
2214.34497084015,1.102396,1.09825301576461,1.68667255473381,-3.93818505522618,0.544576833791166,0.46376578547128
2214.65210390288,1.102396,1.09656063974577,1.68667253719914,-3.93395045853922,0.543734963679873,0.462923873661243
2215.06442345113,1.102396,1.09422032388809,1.686672537594,-3.92838457569876,0.542587083471266,0.461775997660388
2215.31452853187,1.102396,1.09277260554196,1.6866725506761,-3.92507622630719,0.541884735278207,0.461073691952987
2215.5646336126,1.102396,1.0913106622705,1.68667257219391,-3.92181977176978,0.54118069996658,0.46036973415699
2215.95782322111,1.102396,1.08899597365574,1.68667261869559,-3.91680603896911,0.540074414230135,0.459263651572161
2216,1.088972,1.08874708086241,1.68667262428457,-3.91627592535916,0.5399558712661,0.45914512942167
2216.21088389446,1.088972,1.08750213276023,1.68667265291563,-3.91364776907146,0.539363575207817,0.458552948659971
2216.53559803526,1.088972,1.08558600330791,1.68667269592312,-3.9096740453711,0.53845301061238,0.457642589519765
2216.91211184174,1.088972,1.08336842981643,1.68667273614734,-3.90517724668185,0.537399266194069,0.456589129590119
2217.23925416381,1.088972,1.08144525749153,1.68667275473503,-3.90136661188197,0.536483092879174,0.455673247627839
2217.6080868836,1.088972,1.07927782222597,1.68667274808827,-3.89717794937154,0.535445819249075,0.454636356241667
2217.95204053756,1.088972,1.07725227115889,1.68667270676004,-3.8933748058855,0.534472031103051,0.453662980121191
2218,1.078216,1.07696915756127,1.68667269780811,-3.89285242982568,0.534335578865185,0.453526557635396
2218.23979731219,1.078216,1.07554993834835,1.68667263990228,-3.89026972494737,0.533650140853108,0.452841209870405
2218.57145506607,1.078216,1.0735739008001,1.68667252192111,-3.8867781761027,0.532692299252154,0.451883329674034
2218.90620112244,1.078216,1.07155917136514,1.68667236016727,-3.88334973149455,0.53171399207599,0.450904759216711
2219.24371722343,1.078216,1.06950339890745,1.68667216319004,-3.87999124203131,0.530716705903588,0.449906940188975
2219.56193855107,1.078216,1.06754198695042,1.68667196203872,-3.87691616077299,0.529768543575819,0.448957990896122
2219.8801598787,1.078216,1.06556087012435,1.68667176761433,-3.87393064196285,0.528818458295752,0.44800680265801
2220,1.066168,1.06481097781222,1.68667170163484,-3.87282964832924,0.528461732430866,0.447649657309001
2220.40568993693,1.066168,1.06226694106715,1.68667153609832,-3.86919737456689,0.527264600451342,0.446451675978792
2220.75852071044,1.066168,1.06006583281979,1.68667149432135,-3.86615691016104,0.526247680435757,0.445434297499385
2221.08161103164,1.066168,1.05808120438724,1.68667155668497,-3.86346807391119,0.52534754978533,0.444534030430981
2221.34352301837,1.066168,1.056507901022,1.68667167975901,-3.86135380292328,0.524644894430239,0.443831500332875
2221.65269975609,1.066168,1.05470576713089,1.68667190199892,-3.85893117070624,0.52385012306952,0.443037193056239
2222,1.053748,1.05276774359502,1.68667223071643,-3.85630075979873,0.523004535212908,0.4421925183851
2222.33669246076,1.053748,1.05098638928946,1.68667259521009,-3.85383823410119,0.522231654905358,0.441420235627982
2222.69071847937,1.053748,1.04921872214536,1.68667298551108,-3.85133691914881,0.521461481503804,0.440650659262525
2223.03208757905,1.053748,1.04760905007786,1.68667333472959,-3.84900594214093,0.520750530103951,0.439940237144858
2223.38825323385,1.053748,1.0460117588107,1.68667364213875,-3.84665455025398,0.520028181032935,0.439218371301134
2223.72685818946,1.053748,1.0445475878943,1.6866738609844,-3.84449270005634,0.519342967557198,0.438533529733963
2224,1.041324,1.04338543805751,1.68667397692849,-3.84280015644717,0.518779409330516,0.437970195803033
2224.34154057973,1.041324,1.04192736689184,1.68667404082144,-3.84074843029353,0.518046435483521,0.437237412373912
2224.6667039486,1.041324,1.04050181505392,1.6866740180193,-3.83886336036853,0.517303402492129,0.436494432854651
2225.03293438376,1.041324,1.03881023722908,1.68667390116847,-3.83682377943983,0.516396651315004,0.435587560856018
2225.33357243799,1.041324,1.03732363181707,1.68667374295328,-3.8352199430411,0.515588164015936,0.434778804737018
2225.63421049222,1.041324,1.03572680180793,1.68667354148318,-3.83368435819883,0.514717292216792,0.433907486225897
2226,1.038516,1.03361549023359,1.68667326127826,-3.83191534429201,0.513574980755667,0.432764409152744
2226.36297115444,1.038516,1.03133006283006,1.68667297801942,-3.83027661475402,0.512360829447038,0.431549782349734
2226.66989857541,1.038516,1.02925716009218,1.68667275918,-3.82898826439727,0.511283370435562,0.430472016348813
2227.03614230959,1.038516,1.02663902272731,1.68667254418385,-3.82757473141968,0.509954402058161,0.429142824850904
2227.31832719815,1.038516,1.02453713947911,1.68667242153823,-3.82658141476646,0.508912092606433,0.428100472257237
2227.60051208671,1.038516,1.02238380353962,1.68667233911109,-3.82567386606798,0.507864606249275,0.427053075914096
2227.95272595774,1.038516,1.01965576868088,1.68667228985809,-3.8246633618381,0.506562100788132,0.425750901638812
2228,1.0197,1.01928814080847,1.6866722872901,-3.82453812590998,0.5063884254939,0.425577258551472
2228.23637021132,1.0197,1.01745063047114,1.6866722862724,-3.82394886214071,0.505526374161776,0.424715376035722
2228.56823252385,1.0197,1.01488623272042,1.68667231049254,-3.82322493571461,0.504337673762884,0.423526945737299
2228.90232138664,1.0197,1.01234261887404,1.68667235226364,-3.82261671639357,0.503171006038466,0.422360592778445
2229.25305345809,1.0197,1.00973117661293,1.68667239967865,-3.82210580234398,0.501982059485968,0.421172027386629
2229.57821281014,1.0197,1.00737441954856,1.68667243350999,-3.82174604019638,0.500913555968984,0.42010392750004
2229.9033721622,1.0197,1.00508402622921,1.68667244524703,-3.8214928631244,0.499875010610604,0.41906583763018
2230,1.004812,1.004416204799,1.68667244274931,-3.82143773257352,0.499571572800666,0.418762514948409
2230.39588041433,1.004812,1.00173834511112,1.68667239571892,-3.82130587963569,0.498350478454441,0.417541633458255
2230.89040635816,1.004812,0.99850792188473,1.6866722437278,-3.82134820314181,0.496863956254681,0.4160549957468
2231.10172518692,1.004812,0.997158472820587,1.68667214856777,-3.82143470766205,0.496237786348568,0.415428620840668
2231.31304401567,1.004812,0.995823435907816,1.68667203885022,-3.82156150660226,0.495615844190974,0.414806366077982
2231.6456241449,1.004812,0.993745509187786,1.68667184710044,-3.82184180355947,0.494645227764498,0.413835013728022
2232,0.992912,0.991555982134092,1.68667164020709,-3.82224792605491,0.493622988070143,0.412811696478767
2232.36455979814,0.992912,0.989328037494714,1.68667146176982,-3.82277997812516,0.492587996866336,0.411776062020696
2232.72882922835,0.992912,0.987133485395285,1.68667135430295,-3.82342563584905,0.491579561071413,0.410767214737914
2233.03468419706,0.992912,0.985325329333158,1.68667133484612,-3.82405410368567,0.490758804345955,0.409946332050505
2233.41566707984,0.992912,0.983133690035385,1.6866714070174,-3.82494426780028,0.489777036216861,0.408964746912339
2233.70644910575,0.992912,0.981518126571417,1.68667152850752,-3.82570126507361,0.489062739383212,0.408250889083037
2234,0.981016,0.979946442072117,1.686671696629,-3.82653101003444,0.488373776110512,0.407562605949649
2234.29810489705,0.981016,0.978417215092449,1.68667189500371,-3.8274383252297,0.487706947188614,0.406896225840798
2234.59620979411,0.981016,0.976957880329653,1.68667210001429,-3.82840800291848,0.487071644288541,0.406261347690511
2234.9548717516,0.981016,0.97529297095609,1.68667232974149,-3.8296533149688,0.486344271742103,0.405534441310825
2235.30317681135,0.981016,0.973763402931459,1.68667251265372,-3.83094078133484,0.485667706796703,0.404858265373672
2235.61833702466,0.981016,0.972442085975714,1.68667262971466,-3.8321690308647,0.485072183324518,0.404263023093651
2236,0.969116,0.970900825533903,1.68667269827079,-3.83373400366014,0.484358663563344,0.403549733958191
2236.34007868264,0.969116,0.969557735480707,1.68667268749201,-3.83519842817024,0.483715455049208,0.40290665214168
2236.64790348451,0.969116,0.968344060446271,1.68667262033467,-3.83658054759799,0.483116306152847,0.402307523625524
2236.98080196661,0.969116,0.967009560657142,1.68667249139416,-3.83813659707781,0.48244080950898,0.401631928531497
2237.31370044871,0.969116,0.965628745312705,1.68667231315144,-3.83975828750494,0.481728528510916,0.40091940189785
2237.63318989611,0.969116,0.964241315248285,1.68667210822097,-3.84137902609755,0.481006893689699,0.400197370392496
2238,0.966356,0.962557814573629,1.68667185251399,-3.84332160516055,0.480135033745188,0.399324873915675
2238.33389113341,0.966356,0.960937174368098,1.68667162391914,-3.84516981827048,0.479306658781698,0.398496132880096
2238.66255322687,0.966356,0.959267143126781,1.68667142362341,-3.84706700926911,0.478469141543279,0.397658342827911
2238.99051427774,0.966356,0.957542766354958,1.6866712623481,-3.84903991914947,0.477624099105972,0.396813135746561
2239.31847532861,0.966356,0.955782362081126,1.68667114768759,-3.85109426040904,0.476781652333997,0.395970655277051
2239.66783228306,0.966356,0.953895429200657,1.68667107907724,-3.85337294378824,0.475899752617113,0.395088893010994
2240,0.951888,0.952117196765323,1.6866710606711,-3.85562543522644,0.475086781634432,0.394276215957522
2240.33315268531,0.951888,0.95037293466603,1.68667107761128,-3.85796714777431,0.474303826743166,0.393493437303859
2240.68384804729,0.951888,0.948599229360146,1.6866711198563,-3.86051875243262,0.473519136430023,0.392708926506578
2241.0033609124,0.951888,0.947051242263378,1.68667116927734,-3.86291777288472,0.472842114877544,0.392032060289804
2241.36196788902,0.951888,0.945399576451723,1.68667122652653,-3.8656906912387,0.472125010102145,0.391315116320107
2241.65909066258,0.951888,0.944102302552832,1.68667126880438,-3.86804936836881,0.471563086218185,0.390753310987517
2241.95621343613,0.951888,0.942868773225753,1.68667130184971,-3.87046067840496,0.471028248451222,0.390218574516969
2242,0.942684,0.942692211175567,1.6866713057371,-3.87082032496979,0.470951551991707,0.390141892060711
2242.21893281935,0.942684,0.94182862618669,1.68667132086793,-3.87263460837686,0.470575440081144,0.389765843903332
2242.55147767723,0.942684,0.940574168440982,1.68667132888776,-3.87543998969447,0.470024575108314,0.389215053541505
2242.88402253511,0.942684,0.939380182346226,1.68667131761308,-3.87830265972587,0.469493588106505,0.38868410874376
2243.19793185296,0.942684,0.938298677218495,1.68667128925692,-3.88105530084175,0.469006182915254,0.388196707420632
2243.51184117082,0.942684,0.937251586283155,1.68667124498245,-3.88385522772745,0.468527632730689,0.387718119667971
2243.86059126322,0.942684,0.936117474307477,1.68667118022166,-3.88701990344862,0.468002428595465,0.387192816775003
2244,0.93638,0.935670336037999,1.68667115081919,-3.8883005833826,0.467793945731547,0.386984285738877
2244.34412053938,0.93638,0.934577037500822,1.68667107308499,-3.8914996098138,0.46728171693598,0.386471981235523
2244.69792139821,0.93638,0.933463780641671,1.68667099054449,-3.89484415387362,0.466757867244593,0.385948058362851
2245.03359362652,0.93638,0.932414816230625,1.68667091474984,-3.89806893583062,0.466264294187091,0.385454422460219
2245.41799231497,0.93638,0.93122196984969,1.68667083584272,-3.90182307376097,0.46570537397505,0.384895441480606
2245.75497138207,0.93638,0.93018568882691,1.68667077670159,-3.9051673803454,0.465222562067299,0.384412589493788
2246,0.93008,0.929439688457276,1.6866707406951,-3.90763005275817,0.464877276411083,0.384067283167537
2246.34094731436,0.93008,0.928415717346197,1.68667070115556,-3.91109946957099,0.464407345725771,0.383597327122024
2246.66932617086,0.93008,0.927449364134583,1.68667067490065,-3.91448711848718,0.463968018955812,0.383157987702464
2247.02424356188,0.93008,0.926432534722975,1.68667065918734,-3.91819814504677,0.463510214703845,0.382700185912527
2247.34056399987,0.93008,0.925555156605906,1.68667065536646,-3.92154771227005,0.463119294670556,0.382309285131176
2247.65688443786,0.93008,0.924708807857375,1.68667065977823,-3.92493555678641,0.462745127905986,0.381935156652353
2248,0.923776,0.923829057332937,1.68667067175455,-3.92865193550519,0.462358242490289,0.381548332922128
2248.37273936777,0.923776,0.922920618010228,1.68667068993235,-3.93273594215154,0.461960467372092,0.381150599978019
2248.69841028038,0.923776,0.922167096090815,1.68667070739855,-3.93634213878126,0.461630518729133,0.380820681235458
2249.08814159595,0.923776,0.921312245579277,1.68667072742924,-3.94070173739027,0.461254555125109,0.380444742519216
2249.45278958581,0.923776,0.920554620078675,1.68667074341777,-3.94482204895287,0.460919390414643,0.380109587645951
2249.76060110568,0.923776,0.919943010752086,1.68667075405013,-3.94832977357015,0.460646487020318,0.379836680173859
2250,0.919692,0.919482686838175,1.68667076038628,-3.9510759613149,0.460439306432017,0.379629490790416
2250.35445372891,0.919692,0.918822017913545,1.68667076690341,-3.95517009746641,0.460139499731637,0.37932969238341
2250.70890745783,0.919692,0.918181678940858,1.68667077037137,-3.95929687060453,0.459845928774364,0.379036138539677
2251.13258618883,0.919692,0.917436168295424,1.68667077065208,-3.96427126425919,0.4594997017611,0.37868994553063
2251.47400915904,0.919692,0.916846285745182,1.68667076752723,-3.96831227703169,0.459223149764148,0.378413433390303
2251.75413515365,0.919692,0.91636685555505,1.68667076231629,-3.97164910840122,0.458996744603699,0.378187070402796
2252,0.916264,0.91594798095328,1.68667075538874,-3.97459355968386,0.458797613426568,0.377987980700684
2252.38373508305,0.916264,0.915295396931172,1.68667073922607,-3.97921846389943,0.458485878464357,0.377676286193253
2252.77382288596,0.916264,0.914630826582522,1.68667071511248,-3.98395661039748,0.458167403252674,0.377357837651857
2253.10640660056,0.916264,0.914061653263546,1.68667068820902,-3.98802558569745,0.457893696079912,0.377084138940996
2253.40660929655,0.916264,0.913545190765316,1.68667065924056,-3.99172167306946,0.457645413082197,0.376835850060115
2253.70681199254,0.916264,0.913026005102597,1.68667062651691,-3.99543995772084,0.457396439139384,0.376586855293866
2254,0.912832,0.912516550182258,1.68667059191655,-3.99909286844333,0.457152539548912,0.376342922244597
2254.33414746891,0.912832,0.911933787775156,1.68667055092821,-4.00328211072166,0.456874509492185,0.376064865898004
2254.62873698302,0.912832,0.911419197595387,1.6866705149208,-4.00699843082961,0.456630623754206,0.375820956731527
2254.92332649713,0.912832,0.910905173907596,1.68667048027652,-4.01073629242237,0.45638841281458,0.37557872249902
2255.29101100616,0.912832,0.910266755514468,1.68667044046818,-4.01543169005175,0.456089500548336,0.37527978201402
2255.62858695405,0.912832,0.90968641923709,1.68667040853349,-4.01977175514863,0.45582050218328,0.375010759380673
2255.94579884743,0.912832,0.909148790880271,1.68667038340613,-4.02387508996777,0.455573613486524,0.374763850143986
2256,0.909404,0.909057858057387,1.68667037962857,-4.02457861527944,0.455532039780264,0.374722273452775
2256.27100576283,0.909404,0.908608006824031,1.68667036311524,-4.02810660098485,0.45532724561382,0.374517466737973
2256.65357398827,0.909404,0.907988906162638,1.68667034670229,-4.03311577996755,0.455048398472257,0.374238609223942
2256.98912277886,0.909404,0.907464178286447,1.68667033888605,-4.0375362833328,0.454814657227791,0.374004867618091
2257.30620955992,0.909404,0.906986358459582,1.68667033676639,-4.04173587248107,0.454603349646069,0.373793568830304
2257.62329634098,0.909404,0.906527777056924,1.68667033911088,-4.04595628180298,0.454402196417715,0.373592434890534
2257.95467250461,0.909404,0.906070335865211,1.68667034532515,-4.05038815480109,0.454202834331795,0.373393106033005
2258,0.905972,0.906009537750038,1.68667034640302,-4.05099600374387,0.454176370893978,0.373366645557883
2258.22663747695,0.905972,0.905711974486115,1.68667035235758,-4.05404096048639,0.454046845335613,0.373237134276363
2258.57138452716,0.905972,0.905279614912117,1.68667036243301,-4.05869044260829,0.453858661715723,0.373048969351215
2258.89739784387,0.905972,0.904892339789183,1.6866703720152,-4.06310599200585,0.453689964425232,0.372880285598655
2259.22341116057,0.905972,0.904524494459328,1.68667038076712,-4.06753880984953,0.453528663639118,0.372718993356331
2259.5546416857,0.905972,0.904168631019086,1.68667038822189,-4.07205941158072,0.453371266482844,0.372561598655021
2259.87488708074,0.905972,0.903839493649557,1.68667039377829,-4.0764455355218,0.453224654712102,0.372414982109644
2260,0.90382,0.90371440311319,1.68667039550121,-4.07816309118286,0.45316855732156,0.372358882049017
2260.33802752841,0.90382,0.903384878502461,1.68667039901047,-4.0828144412419,0.453019409764839,0.372209732403639
2260.66605722935,0.90382,0.903075016841934,1.68667040103117,-4.08734305202825,0.452877640348141,0.372067960767293
2261.05635823959,0.90382,0.902716063407856,1.68667040201032,-4.09274987003777,0.452711920544106,0.371902238007411
2261.39852795186,0.90382,0.902407644677247,1.68667040189254,-4.09750612973019,0.452567762039079,0.371758076576814
2261.72423009743,0.90382,0.90211767035243,1.68667040117567,-4.102047347955,0.452431172866234,0.371621484290048
2262,0.902036,0.901873845042352,1.68667040026242,-4.10590285376845,0.452315914822093,0.37150622637109
2262.37490223187,0.902036,0.901543600442769,1.68667039874208,-4.11115965290078,0.452158799843269,0.371349147097078
2262.71673110652,0.902036,0.901242776159183,1.68667039677561,-4.11596808420619,0.452014979475145,0.371205385871429
2263.03330117199,0.902036,0.900963800276465,1.68667039350172,-4.12043430654206,0.451881495386722,0.371071982813145
2263.34987123747,0.902036,0.90068399493233,1.68667038729587,-4.12491315273127,0.451747027780791,0.370937625077483
2263.6911808002,0.902036,0.900380873881902,1.68667037487603,-4.12975622210472,0.451600574485239,0.370791326880708
2264,0.900256,0.900104755596159,1.68667035571997,-4.13415106102491,0.451466776749655,0.370657695953306
2264.3277938034,0.900256,0.89980896525648,1.68667032364903,-4.13882934879155,0.451322666341593,0.370513701924836
2264.69929771398,0.900256,0.899469086424872,1.68667026886687,-4.14414838683213,0.451155933488508,0.370347063377704
2265.05062386288,0.900256,0.89914183170338,1.6866701972028,-4.14919535039541,0.450995299627649,0.370186473312013
2265.37826457288,0.900256,0.898830744081535,1.68667011328392,-4.15391706507721,0.450842820888161,0.37003398725588
2265.7361479163,0.900256,0.898484376142468,1.68667000524463,-4.1590914569329,0.450674002441838,0.369865097638512
2266,0.898472,0.898225247913513,1.68666991736109,-4.16291773961033,0.45054948415205,0.369740488604915
2266.33462542891,0.898472,0.897893842099474,1.68666980055444,-4.16778440385811,0.45039304731568,0.369583975308078
2266.64560738987,0.898472,0.897585946696267,1.68666969140913,-4.17232127304015,0.450251004961451,0.369441860621636
2266.95658935084,0.898472,0.897282072701481,1.68666958596761,-4.17687152334377,0.450115164392939,0.369305947638696
2267.3042545143,0.898472,0.896952934271446,1.68666947681283,-4.18197389003596,0.449974216510655,0.369164920418771
2267.68313062898,0.898472,0.896615623324724,1.686669372879,-4.18755177220636,0.449837886834816,0.369028508890568
2268,0.896688,0.896358319034669,1.68666930078572,-4.19222959980632,0.449742031775064,0.368932596015794
2268.3454349831,0.896688,0.896112009149967,1.68666923953161,-4.19734081733063,0.449660527362946,0.36885108564661
2268.71941079162,0.896688,0.895895603930958,1.68666919406968,-4.20288568154408,0.449602961137435,0.368793571290704
2269.05049811542,0.896688,0.895755999899439,1.68666917023759,-4.20780199853694,0.449581992953372,0.368772709592047
2269.38832299187,0.896688,0.89567083319371,1.68666915812519,-4.21282274006836,0.449591657277945,0.368782551670399
2269.7574381564,0.896688,0.895649853057164,1.68666915232142,-4.21831011073492,0.449638019746666,0.368829201238334
2270,0.894904,0.895678813393629,1.68666914812316,-4.22191513700182,0.449688466507273,0.368879876460649
2270.3230944395,0.894904,0.89577020072213,1.68666913526963,-4.22671358448023,0.449779202253285,0.368970807440572
2270.66708311037,0.894904,0.895931393737176,1.68666910493905,-4.23181524794397,0.449902062218974,0.36909382539143
2271.00157895983,0.894904,0.896146534990564,1.68666905356576,-4.23676633051253,0.450044250427683,0.369236106463336
2271.31466398929,0.894904,0.896394555795602,1.68666898384115,-4.24138953076682,0.450195203309084,0.36938708070007
2271.62774901874,0.894904,0.896682064987256,1.68666889373901,-4.24600027453067,0.450360749721471,0.369552573417778
2272,0.896796,0.897068118324349,1.68666876429621,-4.25146395856292,0.450574338093333,0.369765999647042
2272.36335203225,0.896796,0.897485020762817,1.68666862285651,-4.25677567847958,0.450799785574756,0.369991341982808
2272.68516317025,0.896796,0.897884240293781,1.68666849314331,-4.26146092238847,0.451013308475002,0.370204769199992
2273.04260818613,0.896796,0.898359810800089,1.68666835189886,-4.2666421623877,0.451266866791057,0.370458220090258
2273.3566140387,0.896796,0.898806611304457,1.68666823572204,-4.27117255676682,0.451506191961462,0.370697451684316
2273.67061989126,0.896796,0.89928309335509,1.68666813114101,-4.2756817278281,0.451763047199073,0.370954216117228
2274,0.899828,0.899818894982786,1.68666803740091,-4.28038722204485,0.45205403280332,0.371245116427757
2274.36088999596,0.899828,0.900454919715735,1.68666795661037,-4.28551180934978,0.452402722641932,0.371593774043101
2274.68651226607,0.899828,0.901079929897271,1.68666790465872,-4.29010530475592,0.452747625521941,0.371938696638752
2275.01994456169,0.899828,0.901777767507652,1.68666787123964,-4.29477645301851,0.453133338682412,0.372324487591812
2275.35337685731,0.899828,0.902541191707338,1.68666785495199,-4.2994116866427,0.453554744982992,0.372746040367767
2275.67860840153,0.899828,0.903354685057562,1.68666785084002,-4.30389515241105,0.454001119301938,0.373192634587064
2276,0.90286,0.904228959259872,1.68666785180033,-4.30828584263753,0.454475576981114,0.373667367087622
2276.34565930632,0.90286,0.90524848750545,1.68666784943168,-4.31296022198129,0.45502175814424,0.374213646964359
2276.70554870371,0.90286,0.906394771550248,1.68666783485088,-4.31777026500537,0.455626737482587,0.374818604545397
2277.02616723658,0.90286,0.907484160037165,1.68666780889333,-4.32200332361484,0.456193228153764,0.375384948428026
2277.34678576946,0.90286,0.908632175569544,1.68666777284686,-4.32618445976592,0.456783258167889,0.37597469090894
2277.71240074539,0.90286,0.910005575056516,1.68666772762712,-4.33088588712443,0.457482444107115,0.37667334938991
2278,0.910308,0.911129362276143,1.68666769874185,-4.33453223976215,0.45805080063493,0.377241183205441
2278.32972834197,0.910308,0.912461290589325,1.6866676871562,-4.33865442250165,0.458721772921914,0.377911976790721
2278.69996765204,0.910308,0.914010347374158,1.68666771588936,-4.34320626726704,0.459500341947368,0.378690633314812
2279.01794294165,0.910308,0.915385550789947,1.68666777841469,-4.34704852277435,0.460189319269109,0.379379974941019
2279.4023384439,0.910308,0.917102819517889,1.68666788966424,-4.35160789447744,0.461045427800268,0.380236946445775
2279.68578834255,0.910308,0.918406022475919,1.68666798061425,-4.35490831699648,0.461690503532994,0.380883001116503
2279.9692382412,0.910308,0.919737494397698,1.68666805906712,-4.35815518340988,0.462342969626982,0.381536777864858
2280,0.919132,0.919883505463784,1.68666806586997,-4.35850429187676,0.462414096950499,0.381607962134377
2280.15380879402,0.919132,0.920617404995245,1.68666809234524,-4.36024017909413,0.462770063686665,0.381964357465288
2280.67077315337,0.919132,0.923116481658274,1.68666805065507,-4.3659558068428,0.463963226765737,0.383158563156743
2280.95424699667,0.919132,0.924492917604982,1.68666791893522,-4.36901185686416,0.464607722044904,0.383803313559215
2281.23772083997,0.919132,0.925860713529097,1.68666770243913,-4.37201287312112,0.465239697992998,0.384435270363511
2281.53548427893,0.919132,0.927277778651726,1.68666738780601,-4.37510662971715,0.465887820396752,0.385083029708257
2281.90236016642,0.919132,0.928983433366702,1.68666689822361,-4.37883762148931,0.466663901961659,0.385858100882171
2282,0.927952,0.929428658705495,1.68666675396892,-4.37981582747192,0.466866513930144,0.386060418968445
2282.3180739528,0.927952,0.930852771404003,1.68666626330627,-4.3829603158752,0.467517024384825,0.386710267023448
2282.66320084506,0.927952,0.932356676591637,1.68666572839707,-4.38630065341804,0.468214432579073,0.387406977781293
2282.97415076839,0.927952,0.933685329365165,1.68666527728613,-4.38924752895975,0.468845613148966,0.388037562725237
2283.34423638982,0.927952,0.93525656465575,1.68666481323838,-4.39267787034908,0.469616337341002,0.388807639957236
2283.66811620689,0.927952,0.936649140428975,1.68666449520789,-4.39561052583212,0.470326219870133,0.389517033439105
2284,0.940368,0.938125363750395,1.68666427035331,-4.39854621015267,0.471107644333543,0.390298057312426
2284.32805015426,0.940368,0.939669440055489,1.68666415675321,-4.40137507902253,0.471951918383002,0.39114207216001
2284.66590994762,0.940368,0.941389607136014,1.68666415407717,-4.40420690272623,0.472916059555861,0.392106116873312
2284.99248445275,0.940368,0.943218114161198,1.68666425605886,-4.40685794994537,0.473955548585449,0.393145711157623
2285.30302604068,0.940368,0.945141394683615,1.68666443707596,-4.40929207347461,0.475051424185651,0.394241901027523
2285.64595287518,0.940368,0.94750498895148,1.6866647121402,-4.41187105627573,0.476388233893352,0.395579341256292
2286,0.943716,0.950231115798219,1.68666504804361,-4.41440051614428,0.477904295374606,0.39709634640454
2286.2988239883,0.943716,0.952761934559927,1.68666534267356,-4.41641966778793,0.479281798861725,0.398474356942957
2286.63771951973,0.943716,0.955873928821952,1.68666565642274,-4.41857020741483,0.480935230413689,0.40012824366522
2286.93269741503,0.943716,0.958769589650065,1.68666589170617,-4.42031329095532,0.482436983831124,0.401630265415147
2287.22767531033,0.943716,0.961811080002786,1.68666607940733,-4.42193004278387,0.483979826586302,0.40317323240747
2287.54331618373,0.943716,0.965191553246665,1.68666622106668,-4.42351459333259,0.485657808095528,0.404851157178723
2287.85895705713,0.943716,0.968662489654816,1.68666630182076,-4.42494456948024,0.487347201325248,0.406540262661677
2288,0.969164,0.970232173869449,1.6866663199796,-4.42553282953102,0.48810191484029,0.407294811877163
2288.35748996251,0.969164,0.974234426014928,1.68666632609599,-4.42688239367455,0.490003044652774,0.409195742180735
2288.75544170764,0.969164,0.978685434521206,1.68666628461886,-4.42814598066172,0.49208589472502,0.411278395498032
2289.01972046225,0.969164,0.981614750020567,1.68666623990381,-4.42884709849736,0.493443345350271,0.412635734220689
2289.28399921686,0.969164,0.984509385272053,1.68666618804637,-4.42943937675378,0.494776805038538,0.413969100484932
2289.67068449403,0.969164,0.988665358061624,1.68666610848349,-4.43011305709227,0.496681589296552,0.415873788664376
2290,0.99136,0.992119925928283,1.68666604411188,-4.43050981120937,0.498261548914015,0.417453706865185
2290.29366772285,0.99136,0.995131527019516,1.68666599289728,-4.43072946170184,0.499639891303166,0.418832003936032
2290.64761714386,0.99136,0.998677137660153,1.68666594141171,-4.43082989913837,0.501266796925616,0.420458870735837
2290.97726420741,0.99136,1.00190347690723,1.68666590494654,-4.43076540998285,0.502754590570253,0.421946647534777
2291.28726582236,0.99136,1.00487997813876,1.68666588117666,-4.43056845015372,0.50413543722637,0.423327499093021
2291.61638270318,0.99136,1.00799029515942,1.68666586662732,-4.43021707726365,0.505586881998056,0.424778975345245
2291.94990059634,0.99136,1.01110250860246,1.68666586166928,-4.4297134658836,0.507047874554447,0.426240032323119
2292,1.009864,1.01156733069763,1.68666586163659,-4.42962508255474,0.507266820087614,0.426458984280324
2292.25049701832,1.009864,1.01388338891277,1.68666586364484,-4.42913353140663,0.508360340896003,0.427552533056001
2292.59087434477,1.009864,1.01701459489389,1.68666587056106,-4.428333515334,0.509844005034495,0.429036229877172
2292.93254118961,1.009864,1.02014719779518,1.68666588003356,-4.42737796765498,0.511333006438835,0.430525256521546
2293.24005763245,1.009864,1.0229632855596,1.68666588907312,-4.42638753656731,0.512675029972431,0.431867294817134
2293.5475740753,1.009864,1.02577984799289,1.68666589752271,-4.4252735972236,0.514019150772944,0.433211421304016
2293.91616105074,1.009864,1.02915973134397,1.68666590602026,-4.42377556683256,0.515633093369585,0.434825356411167
2294,1.028368,1.02992938067424,1.68666590766213,-4.42341000971684,0.516000768737183,0.435193029886963
2294.3158075127,1.028368,1.03283186124272,1.68666591291035,-4.42195034080897,0.517387690628848,0.436579950702895
2294.63002104595,1.028368,1.03572513798481,1.68666591679431,-4.42036817959448,0.518769844383032,0.437962103141699
2294.98694188873,1.028368,1.0390179858993,1.68666591980757,-4.41841355156144,0.520341757798194,0.439534014670251
2295.36182628069,1.028368,1.04248275212187,1.68666592163814,-4.41617996877834,0.521995110519357,0.441187364843921
2295.67140953938,1.028368,1.04534762735033,1.68666592232496,-4.41419577924615,0.523361214758103,0.44255346645219
2296,1.046872,1.0483907828179,1.68666592243585,-4.41195141338423,0.524811133592689,0.44400338097506
2296.38045886909,1.046872,1.05191594327629,1.68666592204119,-4.4091747077562,0.526490374579986,0.4456826048385
2296.69080751611,1.046872,1.05479190719348,1.68666592163628,-4.40676813229432,0.52785998269709,0.447052191098779
2297.07213289072,1.046872,1.0583253638958,1.68666592175126,-4.40363701353618,0.529541931225846,0.448734101509394
2297.41647468948,1.046872,1.06151553010049,1.68666592336211,-4.40064461204151,0.531060930847793,0.450253054495798
2297.7204451029,1.046872,1.06433115835189,1.68666592690111,-4.39787296185812,0.532401810104706,0.451593881654046
2298,1.065376,1.06692032047872,1.68666593274815,-4.39521625891832,0.533634677822646,0.452826694943703
2298.36553239707,1.065376,1.07030571965522,1.68666594554574,-4.39158685338318,0.535247368858331,0.45443933946367
2298.68877698579,1.065376,1.0732999153745,1.68666596282809,-4.38823036231332,0.536674478949687,0.455866420196198
2299.0427987329,1.065376,1.07658032889699,1.6866659887673,-4.38439595452931,0.538237793682495,0.457429718411044
2299.3740091123,1.065376,1.07965093194086,1.68666601952989,-4.38065868875861,0.539701337489035,0.458893264563918
2299.69233146236,1.065376,1.08260371276413,1.68666605428873,-4.37693019525015,0.541108929426931,0.460300877949436
2300,1.08388,1.08545912875721,1.68666609155657,-4.37319912577678,0.542469164351398,0.461661150480015
2300.33809080865,1.08388,1.0885979901489,1.68666613479408,-4.36895471788282,0.543963288124083,0.463155302412109
2300.69975914406,1.08388,1.09195569568054,1.68666618126284,-4.36424693925099,0.545560530213295,0.464752575224585
2301.01252075023,1.08388,1.09485768984249,1.68666621984012,-4.36003632993527,0.546939020012081,0.466131091606503
2301.35525782398,1.08388,1.09803385141503,1.68666625879702,-4.35527383945618,0.548445395768348,0.467637495856198
2301.66200306474,1.08388,1.1008708153454,1.68666628962624,-4.35088020022452,0.549789369281637,0.468981493648704
2301.96874830549,1.08388,1.1037002196946,1.6866663158416,-4.3463628852744,0.551127675423474,0.470319822200821
2302,1.10238,1.10398797115837,1.68666631822985,-4.34589572714593,0.551263636284473,0.470455784861184
2302.15625847253,1.10238,1.10542511389092,1.68666632934864,-4.3435407616878,0.551942299856886,0.471134457209588
2302.53631416701,1.10238,1.10890778644214,1.68666635048312,-4.33767993161576,0.553584956870816,0.47277712946109
2302.88766205807,1.10238,1.11210826289663,1.68666636247004,-4.33209489062519,0.555092498449448,0.474284675739625
2303.22269942074,1.10238,1.11514004381924,1.68666636741693,-4.32662071803209,0.556518202527073,0.475710373919969
2303.55735223528,1.10238,1.1181463679139,1.68666636670449,-4.32100924353672,0.557930610977191,0.477122764340852
2303.89484300486,1.10238,1.12115419950581,1.68666636132384,-4.31520597307598,0.559343563927498,0.478535684630282
2304,1.120884,1.12208629789935,1.68666635890996,-4.31336835111185,0.559781353502613,0.478973461315585
2304.3563236641,1.120884,1.12522654078875,1.68666634910407,-4.30703835431538,0.561256142478285,0.480448198996466
2304.69500956579,1.120884,1.12818578593941,1.68666633905196,-4.30087488449859,0.562647205912444,0.481839197921761
2305.01470743361,1.120884,1.13095748112963,1.68666633090341,-4.29492672820018,0.563951947556753,0.483143862752059
2305.3782806426,1.120884,1.13408633219188,1.68666632585658,-4.28800965023252,0.565426545443254,0.484618352193499
2305.71427776846,1.120884,1.13695871315527,1.68666632792483,-4.28147377817437,0.566782968832914,0.485974653132558
2306,1.138044,1.13938924435141,1.68666633694768,-4.27580804281506,0.567933270678811,0.487124838995991
2306.35089377976,1.138044,1.1423623121558,1.68666636000462,-4.26871494938486,0.569342601530722,0.488534074349436
2306.69666032597,1.138044,1.14528288802415,1.68666639803273,-4.26158034047028,0.570729672118013,0.489921078882868
2307.05482019336,1.138044,1.1483026919902,1.68666645452252,-4.25403840680969,0.572166848282506,0.491358222908214
2307.37444117516,1.138044,1.15099575098887,1.68666651909764,-4.2471778541619,0.573449551587295,0.492640935098611
2307.7312857427,1.138044,1.1540027866602,1.68666660476791,-4.23937332117871,0.574882059292752,0.494073502481347
2308,1.15478,1.15626814779714,1.68666667635949,-4.23339531381151,0.575961191399167,0.49515271100671
2308.31720850124,1.15478,1.15894321745531,1.68666676511711,-4.22622680953227,0.577234006959631,0.496425586870058
2308.70642795382,1.15478,1.16222473167388,1.6866668745292,-4.21726583073742,0.578791451271835,0.497983105647293
2309.06913415542,1.15478,1.1652777239699,1.68666697154898,-4.20875176256007,0.580236520229593,0.499428242777416
2309.38110203635,1.15478,1.16789540186478,1.68666704772905,-4.20130291720689,0.581471338290351,0.500663116922783
2309.76601738893,1.15478,1.17110787398419,1.6866671290348,-4.19195281700349,0.582980193420181,0.502172035540827
2310,1.171512,1.1730477212517,1.68666717039228,-4.18618353822003,0.583888213311175,0.503080086703368
2310.31067967865,1.171512,1.17560381700385,1.68666721493763,-4.17842403939126,0.585080890388175,0.504272772485352
2310.68674396268,1.171512,1.17866102088408,1.68666725274239,-4.16888180128493,0.586500825002737,0.505692677249477
2311.02466756264,1.171512,1.18136686467237,1.68666727280093,-4.16016944548035,0.587752819185002,0.506944599489997
2311.35186326423,1.171512,1.1839440093308,1.68666728216003,-4.15161133969483,0.588942218137879,0.508133880695342
2311.70694057468,1.171512,1.18668845767951,1.68666728544593,-4.14219021365998,0.590205839391806,0.509397311868878
2312,1.188248,1.18891041480322,1.68666728715927,-4.13431166686891,0.591228407176138,0.510419681664714
2312.33621217797,1.188248,1.19141103806103,1.68666729407364,-4.12516059380609,0.592380596857399,0.511571725192469
2312.66228928718,1.188248,1.19378838359264,1.68666731139836,-4.11617274629651,0.593477803056214,0.512668823077744
2313.02715647965,1.188248,1.19639677579681,1.68666734778166,-4.10598674261285,0.594684863311975,0.513875810497298
2313.34095507701,1.188248,1.19860091069803,1.68666739512132,-4.09711938303355,0.595708724919744,0.514899658943252
2313.65475367438,1.188248,1.20077340025678,1.68666745694847,-4.08815455388956,0.596720648141757,0.515911623460587
2314,1.20208,1.20313203174899,1.68666753912936,-4.07818019759017,0.597821419260698,0.517012501877971
2314.32230276939,1.20208,1.20530800122439,1.68666762486578,-4.06876491885069,0.598839042402181,0.518030189442375
2314.64460553879,1.20208,1.20746153500803,1.68666771433464,-4.05925053480172,0.59984681650698,0.51903802992997
2314.99068668701,1.20208,1.20975033719727,1.6866678095794,-4.04892501734705,0.60091681285426,0.520108098780612
2315.33676783523,1.20208,1.21201461665643,1.68666789943198,-4.03848765818917,0.601974023762663,0.521165382120163
2315.66762511662,1.20208,1.21415494922152,1.68666797671705,-4.02840606382067,0.602971066413525,0.522162492380779
2316,1.215016,1.21627854062049,1.68666804309752,-4.01817775650752,0.603956303444658,0.523147792683405
2316.36670232249,1.215016,1.21858612978332,1.68666810079103,-4.00677798413225,0.605022344136627,0.524213882405478
2316.7113814026,1.215016,1.22071597361637,1.68666813876873,-3.9959546864788,0.60600169957762,0.5251932640752
2317.08468187785,1.215016,1.22297319754552,1.68666816190056,-3.98411687710475,0.607033662615704,0.526225228252302
2317.4532185074,1.215016,1.22514456709104,1.686668167552,-3.97231492825264,0.60802189134584,0.527213423995997
2317.77613908642,1.215016,1.22699616404077,1.68666816050809,-3.96188219404158,0.608862152102149,0.52805362247434
2318,1.227948,1.22825034650306,1.68666815048375,-3.95460085203104,0.609430179206652,0.528621589848408
2318.467813255,1.227948,1.23079208572094,1.68666812146094,-3.9392589566399,0.610581085399087,0.529772378881552
2318.7398996705,1.227948,1.2322220096261,1.68666810302276,-3.93025987752222,0.611230283518718,0.530421496883891
2319.011986086,1.227948,1.23361819613144,1.68666808604659,-3.92120647856246,0.611865547256079,0.531056670940439
2319.39170779371,1.227948,1.23551474908187,1.68666806864532,-3.90848308855226,0.612731840041454,0.531922821485849
2319.69714391793,1.227948,1.23700119902779,1.68666806323355,-3.89817574056849,0.613415435413886,0.532606287086719
2320,1.237824,1.23844575367992,1.68666806829697,-3.88789253989435,0.61408375041668,0.533274465243975
2320.43363076285,1.237824,1.24047323972916,1.6866680985015,-3.87306199660913,0.615027990556634,0.534218573745359
2320.78976209225,1.237824,1.24211178718592,1.68666814654119,-3.86078925936139,0.615797811279334,0.534988326175157
2321.07885520991,1.237824,1.24343010486652,1.68666820144989,-3.85076591106871,0.61642063215589,0.535611124282579
2321.44291337208,1.237824,1.24508131186957,1.68666828960533,-3.83806634263408,0.617203200221277,0.536393713598127
2321.71947544734,1.237824,1.24633229249755,1.68666836871305,-3.82836173712272,0.617797890983326,0.536988463879683
2322,1.246728,1.24760015304955,1.68666845694892,-3.8184677309021,0.618401146331766,0.537591813559239
2322.36819020262,1.246728,1.24926369392143,1.68666857942021,-3.80540488651363,0.619190673815883,0.538381424760363
2322.7128514854,1.246728,1.25081925999043,1.68666869461001,-3.79309785859186,0.619925883216861,0.539116712793091
2323.06774477225,1.246728,1.25241573435177,1.68666880785113,-3.78034599281578,0.620676687156696,0.539867596096406
2323.39575056876,1.246728,1.25388162043867,1.68666890343433,-3.76848897277909,0.621360407393542,0.540551386222886
2323.77217050636,1.246728,1.25554483499732,1.68666899832058,-3.75479841891517,0.622128969193244,0.541320021191094
2324,1.255632,1.2565376129433,1.68666904667504,-3.74646946269679,0.622584289750375,0.541775380221818
2324.31852038152,1.255632,1.2579026155879,1.68666910163724,-3.73477202874182,0.62320498794146,0.54239611779891
2324.72675080903,1.255632,1.25960310958945,1.68666914964094,-3.71969184556136,0.62396864189736,0.543159796441398
2325.09547344906,1.255632,1.26108127451742,1.68666917172061,-3.70598883649835,0.624625271713545,0.543816417301859
2325.39641190628,1.255632,1.26224058745814,1.68666917604729,-3.69474935751824,0.62513527369702,0.544326385161692
2325.82432991133,1.255632,1.26380819482578,1.68666916472339,-3.67868550270452,0.625818236752833,0.545009249846945
2326,1.264536,1.26442274793859,1.68666915557958,-3.67206429229732,0.626085004590571,0.545275965716949
2326.27392506098,1.264536,1.26534665292728,1.68666913811616,-3.66171019517943,0.626485522921406,0.545676433726627
2326.62776904628,1.264536,1.26647876294187,1.68666911304471,-3.64828422080462,0.626975409863456,0.546166266007414
2326.97820308314,1.264536,1.26753472294484,1.6866690890036,-3.63493395035347,0.627433391277034,0.546624207672504
2327.34848741203,1.264536,1.26858565807593,1.686669067508,-3.6207727451769,0.627892960355268,0.547083754265591
2327.66118707986,1.264536,1.26942691378909,1.6866690538837,-3.60877230251603,0.628263423604933,0.547454217602096
2328,1.27006,1.27029712678359,1.6866690442748,-3.5957288621053,0.628649938328313,0.547840752120884
2328.36101602275,1.27006,1.27118469788934,1.6866690394284,-3.58178589208233,0.62904953899195,0.548240360404593
2328.6588110676,1.27006,1.27189164868379,1.68666903885929,-3.57025107237786,0.629371013650699,0.548561842386687
2329.09353085749,1.27006,1.27289203291442,1.6866690422449,-3.55335990563581,0.629830455104902,0.549021296535139
2329.32577598137,1.27006,1.2734147061258,1.68666904555121,-3.54431091679885,0.63007340202285,0.54926425133562
2329.55802110525,1.27006,1.27393126520537,1.68666904955608,-3.53524477074688,0.6303149884713,0.549505846508616
2329.89353907951,1.27006,1.27466951626759,1.68666905605838,-3.52211717516634,0.630661450195281,0.549852322431667
2330,1.274484,1.274902285142,1.68666905819464,-3.51794439396102,0.630770989539052,0.549961866112244
2330.33964750668,1.274484,1.27564160886078,1.68666906487892,-3.50460824380824,0.631120492248292,0.550311379183614
2330.67211749116,1.274484,1.2763620147501,1.68666907078097,-3.49151935702768,0.631462462482756,0.55065335704577
2331.00046463378,1.274484,1.27707158017628,1.68666907557355,-3.47855931816094,0.63179890619317,0.550989805248373
2331.3288117764,1.274484,1.27777989459468,1.68666907910052,-3.46556612343435,0.632135028210854,0.551325928074353
2331.68413713913,1.274484,1.27854520893349,1.68666908141897,-3.45146808394553,0.632498866496356,0.551689762234923
2332,1.278904,1.27922437818318,1.68666908227961,-3.43890327665427,0.632820952073062,0.55201184167779
2332.34183804456,1.278904,1.27995793869418,1.68666908220755,-3.42527081106569,0.633168460463573,0.55235936557055
2332.67075317671,1.278904,1.28066210434708,1.68666908125894,-3.4121200629052,0.633502659174107,0.552693593331794
2332.99966830887,1.278904,1.28136442673599,1.68666907912135,-3.39893637732761,0.633835374858937,0.553026354123194
2333.35675062839,1.278904,1.28212455008198,1.68666907454046,-3.38458650932877,0.634194672654388,0.553385721819789
2333.67096698698,1.278904,1.28279114951375,1.68666906733944,-3.37192738995175,0.634510197890807,0.553701329121984
2334,1.283152,1.28348657505422,1.68666905494049,-3.35863945373906,0.634838886540654,0.554030120895326
2334.40037306454,1.283152,1.2843285753176,1.68666903018208,-3.34242666504663,0.635235529433468,0.554426843984266
2334.77286760061,1.283152,1.28510705910889,1.68666899508998,-3.32729989962296,0.635602726976306,0.554794091385602
2335.08983978709,1.283152,1.28576531663928,1.6866689552866,-3.31439548765373,0.635913067463705,0.555104450997614
2335.56786516606,1.283152,1.28675046144974,1.68666887888752,-3.29487844921368,0.636377329918863,0.555568692336756
2335.79718939611,1.283152,1.28722006875593,1.68666883638773,-3.28549178588675,0.636599968759341,0.555791295844355
2336,1.28734,1.28763407302422,1.68666879652438,-3.27717761013842,0.636796953254082,0.555988235343031
2336.33465503098,1.28734,1.2883155043629,1.68666872816893,-3.2634323341315,0.637121986991496,0.556313177199561
2336.66931006195,1.28734,1.28899680101321,1.68666866009321,-3.24965448147466,0.637449461445022,0.556640524686479
2337.04383300411,1.28734,1.28976290952267,1.68666858985677,-3.23419646817105,0.637822690524568,0.55701356450475
2337.36846531283,1.28734,1.29043416760346,1.68666853942556,-3.2207641160328,0.638152987605486,0.557343652254524
2337.72537361896,1.28734,1.29118527070892,1.68666850173198,-3.20595972995164,0.638526975547708,0.557717355784279
2338,1.291528,1.29177656918433,1.68666849003557,-3.19454172682799,0.638825798865939,0.558015941166752
2338.31726246238,1.291528,1.29247894952166,1.68666850049628,-3.1813213568231,0.639184119043015,0.558374156733589
2338.72720030503,1.291528,1.29342573209387,1.68666855734205,-3.16419020676231,0.63967071987924,0.558860787524061
2339.01021163946,1.291528,1.29411058545536,1.6866686243362,-3.15232963949828,0.640024990313465,0.559215207866278
2339.2932229739,1.291528,1.29482436711089,1.68666870991742,-3.14044031836817,0.640394068639262,0.55958455942278
2339.623461079,1.291528,1.2956961001108,1.68666882445761,-3.12652904918035,0.640841221738728,0.560032209649271
2339.95369918411,1.291528,1.2966096352516,1.68666894045724,-3.11257515683129,0.641304095593144,0.560495799934425
2340,1.295716,1.29674090128362,1.68666895576828,-3.11061525473291,0.641370092165151,0.560561862558707
2340.23150407947,1.295716,1.29740793358563,1.68666902490927,-3.10080252414793,0.641703014394827,0.560895082637011
2340.57346328471,1.295716,1.29842088570268,1.68666909396305,-3.08626689060854,0.642198986306195,0.561391380824272
2340.91542248994,1.295716,1.29945579027516,1.68666911057298,-3.07168137058976,0.642693816816851,0.561886374003515
2341.23589348465,1.295716,1.30043278672431,1.68666907256429,-3.05796671345666,0.643151760542421,0.56234429073295
2341.55636447936,1.295716,1.30140410804873,1.6866689841438,-3.0442080039653,0.643598308340401,0.562790605558436
2341.91649640693,1.295716,1.30247489450127,1.68666883507754,-3.02869478083126,0.644082189631268,0.563273936156464
2342,1.302056,1.30271869733883,1.68666879501994,-3.02509006236089,0.64419167514079,0.563383293750115
2342.34517663584,1.302056,1.30370478634619,1.68666861867679,-3.01015940555397,0.644633329936322,0.563824574940515
2342.66496892701,1.302056,1.30458471578146,1.68666845466407,-2.99628482394286,0.645027245547997,0.564218168059749
2343.06482427293,1.302056,1.30563997366754,1.68666827262299,-2.97888198448587,0.645503315543351,0.564693880574119
2343.35016471004,1.302056,1.30636644277772,1.68666817017714,-2.9664272738695,0.645837480724717,0.565027832086838
2343.63550514715,1.302056,1.30707648597037,1.68666809740013,-2.953943396628,0.646170982955691,0.565361164650137
2344,1.309076,1.30797080666477,1.68666805320089,-2.93795453645262,0.64660247690287,0.565792516341275
2344.35887838499,1.309076,1.3088538410398,1.68666806533642,-2.92216604810844,0.647043817167784,0.566233770937636
2344.68543895171,1.309076,1.30967636803116,1.68666812277686,-2.9077588585654,0.647467661566485,0.566657611890104
2345.0736976979,1.309076,1.31069989379256,1.68666824241642,-2.89057733869101,0.648005934678735,0.56719599288613
2345.36298502965,1.309076,1.31150796589466,1.68666836117409,-2.87773664562664,0.648435778854725,0.567626010585343
2345.6522723614,1.309076,1.3123634681971,1.68666849775449,-2.86486069899413,0.648891367558027,0.568081864769428
2346,1.310764,1.31346091723432,1.68666867346691,-2.8493341016428,0.64946925309967,0.568660177701757
2346.36991242408,1.310764,1.31471153015825,1.68666885567649,-2.83275387717623,0.65011493285932,0.569306140978548
2346.68903247757,1.310764,1.31585180752352,1.68666899418103,-2.81839518367357,0.650690408841455,0.569881798701883
2347.00815253105,1.310764,1.31703628764054,1.68666910598205,-2.80398334769657,0.651273241517021,0.570464740546323
2347.39632312344,1.310764,1.31851385287312,1.68666919902928,-2.78637961028905,0.651979904464476,0.571171416179663
2347.68674106029,1.310764,1.3196281542314,1.68666923688069,-2.77315572716312,0.652500290261009,0.571691708016983
2348,1.320944,1.3208219545883,1.68666925004972,-2.75884086923582,0.653046974573751,0.572238194460957
2348.46016713039,1.320944,1.32253123023124,1.68666923057777,-2.73771880792239,0.653812265432695,0.573003269071863
2348.71335552701,1.320944,1.32343813290321,1.6866692078861,-2.72605100954214,0.654212667599176,0.573403536959841
2348.96654392363,1.320944,1.32431600578585,1.68666918164203,-2.71435160801969,0.654597345364118,0.573788068794898
2349.31373867104,1.320944,1.32546814903998,1.68666914655702,-2.69825892744537,0.655098253188535,0.574288756610588
2349.66093341845,1.320944,1.32655807051793,1.68666912058905,-2.68211181490763,0.655571025727924,0.574761285123609
2350,1.327588,1.32756331028249,1.68666911195818,-2.66629301303943,0.656009386837257,0.5751993931019
2350.34192669292,1.327588,1.32852212098489,1.68666912718403,-2.65029362918786,0.656430411948251,0.575620236131598
2350.72127458105,1.327588,1.32953013551137,1.68666917859419,-2.63249066135243,0.65687909152107,0.576068775422823
2351.07444773548,1.327588,1.33042649374748,1.68666926168056,-2.61586860722136,0.657285725821579,0.576475351733548
2351.37050880558,1.327588,1.33115462787923,1.68666935681862,-2.6019004426468,0.657620239666089,0.576809882141344
2351.74166421542,1.327588,1.33204696316366,1.68666950476109,-2.58434653702898,0.658034372958427,0.57722413594145
2352,1.33206,1.3326591523086,1.68666962229081,-2.57210085732929,0.658320607108035,0.577510509841348
2352.2862534875,1.33206,1.33333169022708,1.68666976092286,-2.55850566836739,0.658635069461021,0.577825049312631
2352.63842426557,1.33206,1.33415164987757,1.68666993550023,-2.54174251708883,0.659015373529505,0.578205425560408
2352.99059504364,1.33206,1.33496123488888,1.686670106601,-2.52493879230189,0.659386645272903,0.578576737919944
2353.31904835171,1.33206,1.33570217976819,1.68667025768528,-2.50923089348607,0.659720922312983,0.578911017367523
2353.71294758769,1.33206,1.33656338773602,1.68667042393848,-2.4903488476018,0.660098843254572,0.579288885454372
2354,1.336536,1.3371647210663,1.68667053400346,-2.47655947341881,0.660355292428804,0.579545259646625
2354.29844461453,1.336536,1.33775921725638,1.68667063926507,-2.4621981647987,0.660601717711919,0.579791640894699
2354.64306205441,1.336536,1.33839763225238,1.68667075090139,-2.4455857518881,0.660855036026317,0.58004491202608
2355.02265949522,1.336536,1.33902885504605,1.68667086369025,-2.42725424886687,0.661090570334787,0.580280399473886
2355.32038784518,1.336536,1.33946252385234,1.68667094599591,-2.41285516116221,0.661241179057453,0.580430975711054
2355.61811619514,1.336536,1.33983573435959,1.68667102378396,-2.39844013227518,0.661358750956582,0.580548519400187
2356,1.341012,1.34021814525454,1.68667111795513,-2.37993159530657,0.661459087304834,0.58064882560003
2356.2987311175,1.341012,1.3404374100361,1.68667118780419,-2.36544195063777,0.661498564027656,0.580688275079613
2356.59746223501,1.341012,1.34058433009484,1.68667125469783,-2.35094574453988,0.661503474485282,0.58069315763389
2356.95099915955,1.341012,1.34066394810752,1.68667133053266,-2.33378574260916,0.661464376450892,0.580654025476936
2357.3045360841,1.341012,1.3406422492317,1.68667140332402,-2.31662591858075,0.661379209266493,0.580568822690255
2357.6426408972,1.341012,1.34052882072875,1.68667147065189,-2.30021989297511,0.661256352432518,0.580445930140598
2358,1.34052,1.34031352103883,1.68667153999284,-2.28288938418766,0.661082647638673,0.580272186330828
2358.31105260799,1.34052,1.34004898854675,1.68667159931537,-2.26781648732351,0.660896847690951,0.580086358078769
2358.62210521597,1.34052,1.33971498780524,1.68667165805182,-2.25275795569842,0.660680350830146,0.579869836416422
2358.96185907967,1.34052,1.33927320098463,1.68667172179171,-2.23632987652345,0.660408607850766,0.579598071040543
2359.37414895288,1.34052,1.33863269234637,1.68667179866181,-2.21642772360735,0.660031434684482,0.579220878472958
2359.6480727328,1.34052,1.33814584835591,1.68667184934266,-2.20322798912293,0.659753903716286,0.578943340099207
2359.92199651272,1.34052,1.33761156068535,1.68667189951647,-2.19004891765665,0.659454876270237,0.578644310253006
2360,1.338388,1.33745091690568,1.68667191367688,-2.18630003042657,0.659365806960163,0.578555241120625
2360.39001743638,1.338388,1.33659265988933,1.68667198327604,-2.16758434928064,0.658895756877196,0.578085198009837
2360.70524735269,1.338388,1.33583388185188,1.68667203750507,-2.15249493734017,0.658487516131759,0.577676971591489
2361.02047726899,1.338388,1.33501916004658,1.6866720891564,-2.13744172546344,0.658054099562878,0.57724357808437
2361.44056153923,1.338388,1.33384990197891,1.68667215250764,-2.11744184975961,0.657438174496661,0.576627698976365
2361.73782736219,1.338388,1.3329669022549,1.68667219239737,-2.10333377548212,0.6569777070203,0.576167275719061
2362,1.332732,1.33215104108602,1.68667222332855,-2.0909235565814,0.656554572238616,0.575744188124621
2362.35176404286,1.332732,1.33100289261845,1.6866722572768,-2.07432238757034,0.655961213285847,0.575150899454138
2362.70352808573,1.332732,1.32979434394733,1.68667228093553,-2.05778127351641,0.65533983003986,0.574529598262318
2363.04952265091,1.332732,1.32854725677242,1.68667229243942,-2.04157296731488,0.654701757405984,0.573891618532983
2363.42643947639,1.332732,1.32712330663258,1.68667228970274,-2.02398882357425,0.653975240897795,0.573165217816439
2363.73740844025,1.332732,1.32589757870442,1.68667227396381,-2.00954093136579,0.653352462015631,0.57254254653088
2364,1.32598,1.32482713747222,1.68667225021877,-1.99738426767537,0.652810981633943,0.572001160901179
2364.35013549876,1.32598,1.32335045148662,1.6866722024002,-1.98123895774404,0.652066627456971,0.571256892784999
2364.73563146442,1.32598,1.32166168879237,1.68667212749146,-1.96355095244181,0.651219662245898,0.570409989075919
2365.04137270338,1.32598,1.32027796031886,1.68667205193628,-1.94959006169476,0.650530415727118,0.569720761010981
2365.34711394233,1.32598,1.31885791315417,1.68667196350489,-1.93569073451919,0.649826973908171,0.569017305679962
2365.77512264263,1.32598,1.31681564368794,1.68667182244524,-1.91633909048806,0.648822520501629,0.568012769832957
2366,1.316756,1.31572075648578,1.6866717428716,-1.90622227912671,0.648288628811255,0.567478812130907
2366.30946757853,1.316756,1.31419419561726,1.68667163090694,-1.89235782851571,0.647549448487522,0.566739598960224
2366.73455517334,1.316756,1.31207058758211,1.68667147891075,-1.87342404951352,0.646530487514895,0.565720628812022
2367.10013574266,1.316756,1.31023216646046,1.68667135452234,-1.85724386320103,0.645658723873622,0.564848898574713
2367.39860455332,1.316756,1.30873208176434,1.6866712588705,-1.84410470566111,0.644954463377566,0.56414469980601
2367.72292551165,1.316756,1.30711155719825,1.68667116089229,-1.82989918055941,0.644199721981981,0.563390066926022
2368,1.306732,1.30574130647912,1.68667108105232,-1.8178216835965,0.643566983134526,0.562757449354925
2368.31426497242,1.306732,1.30420984628732,1.68667099260142,-1.80418749975602,0.642866157561576,0.562056711240493
2368.65205454918,1.306732,1.30259828353338,1.68667089721807,-1.78960758391997,0.642134702249648,0.561325332803591
2369.03603489311,1.306732,1.30081941601706,1.68667078567834,-1.77312564887527,0.641334385000358,0.560525076617179
2369.33921055119,1.306732,1.29946108090689,1.68667069424417,-1.76017894424805,0.640729188679297,0.559919904742412
2369.64238620928,1.306732,1.29814813446274,1.68667059980695,-1.74728907418244,0.640148417005062,0.559339132785495
2370,1.296708,1.29666260389734,1.68667048558287,-1.73215491928321,0.639495802593571,0.558686485419841
2370.32109718915,1.296708,1.29539065136133,1.68667038230223,-1.71862808397827,0.638941936096004,0.558132592545558
2370.6421943783,1.296708,1.29417990881105,1.68667028064394,-1.70515698667793,0.638418943576982,0.557609562808222
2371.01221720912,1.296708,1.29286303858411,1.68667016844751,-1.68969866897143,0.637854346389727,0.557044908076816
2371.38224003995,1.296708,1.29163217290556,1.68667006483652,-1.67430606855014,0.637332591326477,0.556523078426473
2371.70845341884,1.296708,1.29061989768672,1.68666998333621,-1.66078672782601,0.636908974500489,0.556099380588932
2372,1.290276,1.28977414982004,1.68666992029301,-1.64874161920627,0.63655921603564,0.555749545307844
2372.35701814164,1.290276,1.28881609160617,1.68666985808656,-1.63403625288006,0.63616970707248,0.555360019307293
2372.71403628329,1.290276,1.28794599529063,1.68666981377644,-1.61937588257196,0.635824446450925,0.555014799639593
2373.0437153305,1.290276,1.28722295866253,1.68666978789709,-1.6058741295732,0.635544352269406,0.554734804922308
2373.36058079511,1.290276,1.28660233649296,1.68666977393897,-1.59292621126272,0.635310428411475,0.554501042120683
2373.67744625972,1.290276,1.28605509130212,1.68666976636689,-1.58000347437479,0.635110808026267,0.554301656823643
2374,1.285012,1.28557259862602,1.68666975905426,-1.56687125471396,0.634940044233053,0.554131198050602
2374.53486563126,1.285012,1.28493052925508,1.68666972679463,-1.54513642325338,0.634722024880717,0.553913482009439
2374.73796073441,1.285012,1.2847344444289,1.68666970252574,-1.53689453908226,0.63465856337196,0.553850100938124
2374.94105583755,1.285012,1.28456216785519,1.68666966994167,-1.52865767969194,0.634604119711806,0.553795714600082
2375.28971668893,1.285012,1.28431680053621,1.68666959335607,-1.51452706257538,0.634528608278782,0.553720239360965
2375.6383775403,1.285012,1.2841273331683,1.68666949126092,-1.50040655587079,0.634473910796516,0.55366548584682
2376,1.283908,1.28398098780299,1.68666936267055,-1.48576916387848,0.634437229977893,0.553628647651928
2376.33544337866,1.283908,1.28388457538503,1.6866692298734,-1.47219665300805,0.634418610618987,0.553609931948767
2376.64765594224,1.283908,1.28382552232497,1.68666910163916,-1.45956707581265,0.634415182487675,0.553606411035797
2376.95986850582,1.283908,1.28379480487205,1.68666897477179,-1.44693903814132,0.634426694628611,0.553617828484285
2377.27773949723,1.283908,1.28379303533917,1.68666885210989,-1.43408232855339,0.634454098466298,0.553645135386204
2377.68630265676,1.283908,1.28383775367451,1.68666871106786,-1.41755538066169,0.634515905400444,0.553706819877883
2378,1.28416,1.28391230542321,1.68666861975831,-1.40486232907829,0.634588261479891,0.553779088201196
2378.28821955377,1.28416,1.28401604816878,1.68666855129847,-1.3931957549319,0.634675758465568,0.553866526344553
2378.76909370289,1.28416,1.28427691486845,1.68666847311713,-1.37371699394874,0.63487239322189,0.554063106884841
2378.9942798699,1.28416,1.28444219537204,1.68666845225323,-1.3645874323074,0.634989530963493,0.554180242550471
2379.21946603691,1.28416,1.28463813684866,1.68666844103072,-1.35545147514873,0.635123557530434,0.554314284789457
2379.55620516024,1.28416,1.28499275880088,1.68666844069151,-1.3417755141009,0.635355423666757,0.554546212407253
2379.89294428357,1.28416,1.28542598422463,1.68666845684021,-1.32807924237355,0.635626162625883,0.554817065673115
2380,1.284416,1.28558076655617,1.6866684646629,-1.32372007356809,0.635720529514115,0.554911472440489
2380.38988930319,1.284416,1.28621473914613,1.6866685000404,-1.30782171756959,0.636096307296603,0.555287360868946
2380.78032224239,1.284416,1.28695791061782,1.68666853969204,-1.29186119778302,0.636517977395828,0.555709143325648
2381.11095953651,1.284416,1.28766706171774,1.68666857088938,-1.27830960487657,0.636907817948165,0.55609907885877
2381.42742782582,1.284416,1.28840825108926,1.68666859488358,-1.26530519530217,0.637305170014633,0.556496520256358
2381.75593120901,1.284416,1.28923484241701,1.68666861069512,-1.25176882202114,0.637737144584756,0.556928584226282
2382,1.289188,1.28988179565969,1.68666861499584,-1.24168560812718,0.638069092791896,0.557260594196299
2382.33919128498,1.289188,1.29081989142266,1.68666860888417,-1.22763398523344,0.638543468204222,0.557735035689622
2382.66710570414,1.289188,1.29176171809151,1.68666858865436,-1.21400525004197,0.639011676646069,0.558203288081643
2383.01791970685,1.289188,1.29279779065445,1.68666855132396,-1.19937509627467,0.639518876889421,0.558710508661267
2383.33747232316,1.289188,1.29375949723163,1.68666850411749,-1.18600305696835,0.639985353043914,0.559176974502583
2383.65702493946,1.289188,1.29473212013222,1.68666844611614,-1.17258693894138,0.640453645198939,0.559645223881641
2384,1.295384,1.29578285394953,1.6866683748697,-1.15813798614823,0.640956358461026,0.560147856129856
2384.35207480726,1.295384,1.29686499277972,1.6866682964741,-1.14325217434414,0.641473914563815,0.560665353863213
2384.68172674416,1.295384,1.29788009357764,1.6866682225348,-1.12926510787261,0.641960661754941,0.56115204755786
2385.0146755124,1.295384,1.29890782888727,1.68666815091479,-1.11508957557423,0.642454578791941,0.561645913030575
2385.34762428065,1.295384,1.29994026598229,1.68666808525879,-1.10086499959611,0.642953897788325,0.562145184535783
2385.6910879337,1.295384,1.30101388807682,1.68666802616789,-1.08613939744444,0.643477556220206,0.562668800232765
2386,1.301576,1.30199083905894,1.68666798196996,-1.07284967681455,0.643956860371682,0.563148073093859
2386.34899330372,1.301576,1.30311255395727,1.68666794325443,-1.05778299067598,0.644510968665587,0.563702154654312
2386.67608147641,1.301576,1.304186256215,1.68666791813859,-1.04361030560462,0.645045695783401,0.564236868201937
2387.00316964911,1.301576,1.30528650847933,1.68666790362691,-1.02938636703783,0.645596003619639,0.564787176217063
2387.3655843781,1.301576,1.30654185602373,1.68666789899773,-1.01356465307818,0.646225561541307,0.565416753813202
2387.6754281092,1.301576,1.30764891213906,1.68666790326702,-0.99998516940969,0.646782305885467,0.565973534253447
2388,1.307772,1.30884451215929,1.68666791403033,-0.985706307739357,0.647383017077731,0.56657430082332
2388.41100374531,1.307772,1.31041288885524,1.68666793328118,-0.967543301929794,0.648167817223313,0.567359144332057
2388.78411180169,1.307772,1.31188847705661,1.68666795259299,-0.950973218559109,0.648903425487969,0.568094783693051
2389.0925179416,1.307772,1.31314329301096,1.686667967888,-0.93721604279506,0.649525554534379,0.568716930841673
2389.56933262617,1.307772,1.31513950098608,1.68666798785085,-0.915835598367156,0.650507715003488,0.569699102075021
2389.79081112229,1.307772,1.31608715406396,1.68666799510327,-0.905857640174977,0.650971873316169,0.570163256779596
2390,1.316152,1.31699253458724,1.68666800069845,-0.896405608756935,0.65141393310207,0.57060530956463
2390.42435654702,1.316152,1.31885542626355,1.68666800859041,-0.877147510055433,0.652317878737932,0.571509251985383
2390.76484235468,1.316152,1.32037074596605,1.68666801204611,-0.861613408706619,0.653049468304194,0.572240838154811
2391.05954342988,1.316152,1.32169358294992,1.68666801334189,-0.848108463336011,0.653686492404241,0.572877858581264
2391.3706957596,1.316152,1.32309872514346,1.68666801333463,-0.833789066945888,0.654360265931457,0.57355162736101
2391.74082177032,1.316152,1.32477796764261,1.68666801193988,-0.816674285707874,0.655162666009284,0.574354020451759
2392,1.325228,1.32595699207097,1.68666801034696,-0.804636992194502,0.655725921209016,0.57491697574314
2392.30403302358,1.325228,1.32734182274168,1.68666801016707,-0.790460911015113,0.65639040294694,0.575578516034333
2392.59988032784,1.325228,1.32869092810474,1.68666803686927,-0.776608760232141,0.657044035455284,0.576227440005176
2392.90099730634,1.325228,1.33006930119669,1.6866681615626,-0.762451006249048,0.657727659173786,0.576904140474001
2393.25436033174,1.325228,1.33170931997964,1.68666859475569,-0.74575968313763,0.658577195511808,0.577742428348508
2393.60976069994,1.325228,1.33342096511919,1.68666960924902,-0.72888469268341,0.659522123226981,0.57867216300221
2393.91335486913,1.325228,1.33498322994085,1.68667121134814,-0.714395004404357,0.660448920916934,0.579582493329913
2394,1.334304,1.33545496432808,1.68667183384793,-0.710246097192176,0.660740116648311,0.579869753018687
2394.21539939211,1.334304,1.33669559852297,1.68667376999477,-0.699903647277628,0.661519175917305,0.580643252855482
2394.43079878422,1.334304,1.33805890452202,1.68667632790241,-0.689517609087769,0.662390869701209,0.581511824750959
2394.73088243606,1.334304,1.3402250019406,1.68668100360222,-0.674966565324911,0.663772906777898,0.582894151940517
2395.1494778096,1.334304,1.34389266781415,1.68668958406984,-0.654483485076631,0.666010087193488,0.5851423179711
2395.44623450554,1.334304,1.34699194818325,1.68669679862441,-0.639810210393545,0.667747239490522,0.586896024368736
2395.74299120147,1.334304,1.35046367227599,1.68670447469817,-0.624995498796099,0.669490180170929,0.588663958643529
2396,1.343376,1.35367228640216,1.68671103219568,-0.612045054337536,0.670874252052118,0.590074835043095
2396.20082004621,1.343376,1.35621069850514,1.68671576927502,-0.601848955760958,0.671800154640267,0.591014290140643
2396.40164009241,1.343376,1.35866790272824,1.68671991074119,-0.591589303891925,0.672509235392668,0.591735294191636
2396.66374494106,1.343376,1.36154659407561,1.68672410682799,-0.578115332981474,0.672984846248055,0.592223606072
2396.96374058792,1.343376,1.36400666406749,1.68672686997393,-0.562609395773291,0.672710853466134,0.591959458063382
2397.23178449216,1.343376,1.36504985795365,1.68672729319913,-0.548723790015774,0.67154782734982,0.590800223183033
2397.51812031958,1.343376,1.36452325970957,1.68672556639216,-0.533922144333702,0.669177154284789,0.588427483171111
2397.80793508922,1.343376,1.36183418356361,1.68672166251342,-0.519056590582515,0.665454512513588,0.584695301061993
2398,1.352452,1.35866481140943,1.68671803285533,-0.509317473837343,0.662209590499612,0.58144111444762
2398.20991415132,1.352452,1.35380715235995,1.6867133030828,-0.498819572645026,0.657924515806645,0.577150080895132
2398.41982830264,1.352452,1.34740591023285,1.68670797246287,-0.488517520368191,0.652868650836296,0.572088022802364
2398.66530194769,1.352452,1.33788508119013,1.68670123245884,-0.476780335688071,0.645995154552361,0.565206996483892
2398.90467667852,1.352452,1.32645553148505,1.6866943916569,-0.465724514824243,0.638337545028659,0.557541763932638
2399.10987933011,1.352452,1.31498706834051,1.68668850218098,-0.456605907816338,0.631077655196021,0.55027514042475
2399.28716054719,1.352452,1.30387490619338,1.68668350971018,-0.449028979146441,0.624339542746926,0.543531081268471
2399.45105053094,1.352452,1.2926543153713,1.68667904957638,-0.44229604445888,0.617771662320926,0.536957612998399
2399.60825690843,1.352452,1.28108638041611,1.68667496953157,-0.436101017869452,0.611209805309059,0.530390329945112
2399.7610932225,1.352452,1.26914102289844,1.68667123682511,-0.430340221624118,0.604629518724946,0.523804721659291
2399.91023756552,1.352452,1.25688213657578,1.68666785719633,-0.424979880597935,0.598064043170608,0.517234024583295
2400,1.361528,1.2492464268101,1.68666596357975,-0.421882580090282,0.594062941361405,0.51323013861545


==> simulation/simex3_offset04.csv <==
time,regd,power,heatflow,pressure,in1,in2
-60,1,0,0,0.6088,-0.000457795956411989,0.00115040302464754
-59.9724761082809,1,4.4141921284526e-12,9.61517135488557e-05,0.605020218568876,-0.000718813187156438,0.00180896992980439
-59.9449522165618,1,1.4125414830902e-10,0.000384585506688617,0.601240542109539,-0.000981784987321415,0.00247392696665839
-59.9147472701345,1,1.2584718377062e-09,0.000922326903575893,0.597092933576181,-0.00127168945385537,0.00320888546153555
-59.883470490037,1,6.00456610009724e-09,0.00172295198083606,0.592798539280009,-0.00157228566199196,0.00397333668613093
-59.8509781413611,1,2.05377048369732e-08,0.00281714842722062,0.58833780634688,-0.00188383936055804,0.00476861123367168
-59.8171742343651,1,5.7080666240043e-08,0.00423902052502548,0.583697768844325,-0.00220591969799653,0.00559445259748621
-59.78187491874,1,1.37984422358099e-07,0.00603186574632706,0.57885343941404,-0.00253863152556908,0.00645222693873602
-59.7447480289347,1,3.02794199576091e-07,0.00825642423187747,0.573759535894501,-0.00288304411618322,0.00734618038211468
-59.7051668226055,1,6.22563698498871e-07,0.0110096911178518,0.568330463821105,-0.00324223227886346,0.00828645772908789
-59.662247592009,1,1.22827128630793e-06,0.0144387855312725,0.562445567098924,-0.0036203134662287,0.0092871966786237
-59.6202348787667,1,2.2073815386064e-06,0.0182407701150142,0.556687196447326,-0.00397686385417912,0.0102441307402126
-59.5783821648989,1,3.72303311454883e-06,0.0224643483972054,0.550953109934561,-0.0043167998349716,0.0111719083135442
-59.5359426640003,1,6.0139559424879e-06,0.0271893342225806,0.545141171959687,-0.00464412904172481,0.01208394223885
-59.4936277504158,1,9.30361040652502e-06,0.0323412665872388,0.539348967035488,-0.00495139116176936,0.0129622445016107
-59.4534837442929,1,1.36244020370383e-05,0.0376332771536891,0.53385648312895,-0.00522384916392304,0.0137652896079939
-59.4134001999798,1,1.940937640365e-05,0.0433076031018192,0.528374833594081,-0.00547618864820534,0.0145368107288918
-59.3727087040512,1,2.7142405645801e-05,0.049464108669292,0.522812723873645,-0.00571112232424161,0.0152885586970415
-59.3310740332431,1,3.74276279979852e-05,0.0561732352242973,0.517124539824338,-0.00592835061984272,0.0160249269357347
-59.2881270950474,1,5.10874641381919e-05,0.0635245900763101,0.511260134904838,-0.00612695684380745,0.0167503668709171
-59.2433465454856,1,6.93085998344622e-05,0.0716513174160411,0.505148700422536,-0.00630564240968803,0.0174712763337348
-59.1958244261027,1,9.39845394765859e-05,0.0807854769991495,0.498666882407006,-0.00646278842859761,0.0181992224740649
-59.1453904340524,1,0.000127391595816439,0.0910467702533878,0.491792173656892,-0.0065923626713035,0.0189341467193483
-59.0942419631286,1,0.000170358187445055,0.102042245779119,0.484824593627433,-0.00668430779704505,0.0196458105769996
-59.0416809179578,1,0.000225866961188334,0.113949954990522,0.477669352875638,-0.00673740922333677,0.0203497365116151
-58.9919430388589,1,0.000290889064096763,0.125777106120566,0.47090290582709,-0.00674942060366605,0.0209991278930161
-58.9461063039874,1,0.000363317287468281,0.137150027431552,0.464671055404218,-0.00672819477459958,0.021591750588875
-58.9020255161438,1,0.000445926484826597,0.148508537405334,0.458681481018229,-0.00667934853801835,0.0221647139877126
-58.8585643239832,1,0.000541451101728586,0.160105003382526,0.452779539752543,-0.00660483609531223,0.0227410728085433
-58.8150003922127,1,0.000652969750218935,0.172118180008458,0.4468671379006,-0.00650501767969576,0.0233394145825022
-58.7706685604633,1,0.000784597594944019,0.184735851748488,0.440854187332929,-0.00637898609865124,0.0239798695608321
-58.7247502425168,1,0.000942493312773226,0.198214453482756,0.434630068532214,-0.00622415775525868,0.0246890310072499
-58.6759197277078,1,0.00113729624252789,0.212994935433028,0.428015857005679,-0.00603466668940077,0.025509635983744
-58.6210601029713,1,0.00139324892218319,0.230136272087727,0.420590980403881,-0.00579461887861881,0.0265352434885605
-58.5648149653498,1,0.00170153746137401,0.248282482900982,0.412985573806191,-0.00552311385917504,0.0277285225539042
-58.5092625437913,1,0.0020573484216073,0.266755582538089,0.405481303035191,-0.00523481350797037,0.0290791146899236
-58.4610303540863,1,0.00241241655227775,0.283223545364325,0.398972390198355,-0.00497259280278818,0.0304161947722159
-58.4158735213925,1,0.00278773376710293,0.298991202704081,0.392884433445578,-0.00472072008305713,0.0318281108492677
-58.371879267737,1,0.00319694424565351,0.314667742007392,0.386959189589512,-0.00447276122070224,0.0333720888391129
-58.328165641883,1,0.00364979322414935,0.330541896391424,0.381078072883491,-0.00422722556587432,0.035090220879245
-58.2840695625397,1,0.00415719521628131,0.346845057805595,0.375152450613433,-0.00398392390549456,0.0370295146934992
-58.2388944383544,1,0.00473400783523166,0.363838065824071,0.369089718019944,-0.00374311691682389,0.0392532146518522
-58.1916864269686,1,0.00540344505647592,0.381897516383079,0.362763508159504,-0.00350510540240209,0.0418589713245536
-58.1407082285395,1,0.00620925886103667,0.401729684642511,0.355943888177511,-0.00326936840081929,0.0450287881122311
-58.083525047651,1,0.0072246658822013,0.424362218430115,0.348310445026488,-0.00303907693920111,0.04906935638139
-58.0265261661605,1,0.00836486414349856,0.447303248955985,0.340720761093917,-0.00285453514719137,0.0536596808426416
-58,1,0.00894235707782226,0.45810192153752,0.337195850056388,-0.00126895470860266,0.0521792823293914
-57.9728437202236,1,0.00956617197152695,0.469233666397113,0.333592242844862,-0.000252661859895489,0.0522932067950291
-57.9456874404472,1,0.0102243241092841,0.480439919690989,0.329993733904717,0.000808400037895392,0.0524043696963244
-57.9170386202238,1,0.0109574097278626,0.492339583366761,0.326202929066037,0.00197573906307272,0.0525232958535221
-57.8868941256778,1,0.0117735481913148,0.504942685064893,0.322220261034396,0.00325653949807875,0.0526555769184598
-57.8551814019808,1,0.0126838713422525,0.518288104127545,0.318037071788598,0.00466135072327807,0.0528088092654188
-57.8217984582961,1,0.0137020140303804,0.532427387625573,0.313640962198549,0.00620284348335082,0.0529928342893309
-57.7865814616418,1,0.0148457355117571,0.547438834107802,0.309011592717959,0.00789771471235766,0.0532205268418993
-57.7492610607604,1,0.0161395171687959,0.563446888775641,0.304115069277728,0.00976959944435724,0.0535091540691369
-57.7093889124615,1,0.0176192623014834,0.580655019965321,0.2988945316507,0.0118542125968952,0.0538829580621506
-57.6661860166503,1,0.0193421038461224,0.59941358905243,0.293250731584432,0.0142100118139108,0.0543786419125323
-57.6181288086316,1,0.021412344629558,0.620404542424472,0.286988935603183,0.0169467365657956,0.0550595934255237
-57.5706125236709,1,0.0236272258421148,0.641273807614219,0.280814960677362,0.0197703914244314,0.0558872644194079
-57.5235136638648,1,0.0259962692958045,0.662057698581037,0.274712989512841,0.0226820770681488,0.0568790980052695
-57.4732195762238,1,0.0287267762114283,0.684343272664279,0.268217567319434,0.0259122260983566,0.0581483377793782
-57.4235613155798,1,0.0316363833519275,0.706423748534609,0.261826207373821,0.02922078860437,0.0596360939441815
-57.3768088815997,1,0.0345789507518012,0.727267175246585,0.255829962610068,0.0324409630913692,0.0612688089635769
-57.3313743242287,1,0.0376356561514546,0.747561234820246,0.250023546671192,0.0356653063045249,0.0630876282809831
-57.2862278473184,1,0.0408731272570534,0.767751778468935,0.244275484172112,0.0389591826111411,0.0651366777209817
-57.2406042097142,1,0.0443551625621205,0.788169161203034,0.238489814007312,0.0423762409691893,0.0674669131947445
-57.1936910181191,1,0.0481641103743241,0.809165114785441,0.232566394728203,0.0459795948973043,0.0701501270210109
-57.1443198023317,1,0.0524316685259717,0.831248684165822,0.226362688001452,0.049866670486243,0.0733046871488901
-57.0895758819234,1,0.0574852107593146,0.855702733749854,0.219522437570473,0.0542862785451637,0.0772190955399528
-57.0209410885011,1,0.0643168539603612,0.886283443223269,0.211008361346085,0.0599825522927116,0.0827777120848348
-56.952064358282,1,0.0717485425278781,0.916847768925271,0.202539487373382,0.065862637637455,0.0891210451363386
-56.8957764442947,1,0.0782655108674665,0.941706428836245,0.195679266117187,0.0707818341619008,0.0948994955149178
-56.8427254561947,1,0.084783648812173,0.965017216155595,0.189267441090213,0.0755053730392092,0.100852434853625
-56.7897327657171,1,0.0916675883388006,0.988170279198379,0.182918429228099,0.0803021140855839,0.107303494596536
-56.7355574411716,1,0.0990986830617736,1.01168600212797,0.176489115403371,0.0852803130671294,0.114432351913345
-56.6790525189082,1,0.107281368212866,1.03602794910971,0.1698537564546,0.0905451090577085,0.122454780241998
-56.6185116574789,1,0.116546537659335,1.06187673298584,0.162829504153491,0.0962585855193639,0.131727415901183
-56.5501044642903,1,0.127645192824805,1.09076609907091,0.155005723375959,0.102791134749794,0.143060916566032
-56.4706088153906,1,0.141393393166522,1.12387097630981,0.146075813679241,0.110462616896955,0.15738644259349
-56.3972059086742,1,0.154907458819347,1.15394948175978,0.137996663088592,0.117598260671121,0.171724400393123
-56.3340859013299,1,0.167160395731375,1.17940715848177,0.1311859215131,0.123754964776855,0.184907835977989
-56.2735701821083,1,0.179456256608207,1.20343641369864,0.12478192285671,0.129659671953509,0.198286863691524
-56.2127584882593,1,0.1923505907689,1.22718817869802,0.118477211452475,0.135580150673663,0.212456142829222
-56.1497799100942,1,0.20626813056567,1.25134589100992,0.112092849843138,0.141681267464509,0.227888710527953
-56.0820690332175,1,0.221862280885759,1.27679238620739,0.105401572515561,0.148185846408719,0.245329074650146
-56,1,0.241620099939649,1.3068633865228,0.097544047994183,0.156992297469293,0.26510276938684
-55.9521510438773,1,0.253561295158035,1.3239871962155,0.0930962513712958,0.162667844642346,0.275750039436348
-55.9043020877547,1,0.26580381501424,1.34079827022027,0.0887494452927026,0.168432057478999,0.286459802314939
-55.8537833385524,1,0.279046788335151,1.35819806649573,0.0842716634467614,0.174607806878162,0.297811847682663
-55.8012909451719,1,0.293140413158307,1.37588716435805,0.0797424342402173,0.181115819583975,0.309628961480952
-55.7467918330898,1,0.308117300299215,1.3938204905487,0.0751754471066568,0.187963959749271,0.32188998357029
-55.6898650972599,1,0.324117686221259,1.41207122560405,0.0705546427894421,0.195210270661142,0.334653154977311
-55.6294411526532,1,0.341476158870676,1.43089269393009,0.0658197043723123,0.203000042577732,0.348109172137419
-55.562963156749,1,0.360988414485558,1.45093088650642,0.0608150999222727,0.21168060327317,0.362749617263705
-55.4805413277853,1,0.385727405551995,1.47478107325616,0.0549119629778109,0.222591204164347,0.380566142298618
-55.4154430932726,1,0.405647154875612,1.49282653032596,0.0504881626137885,0.231312741110475,0.394293071640765
-55.3503448587598,1,0.42585887293675,1.5101628230058,0.0462765093225835,0.240115734352094,0.407640620831794
-55.2893400827923,1,0.445027449547972,1.52575856630371,0.0425230014619265,0.248432915672872,0.419743918778448
-55.2292718666565,1,0.464081800980605,1.54049519010862,0.039010100848106,0.256684515327538,0.431225344457301
-55.1681815327951,1,0.483607623954981,1.55484849287396,0.0356234154445418,0.265141812057569,0.442408285985046
-55.1039737416953,1,0.504249320644969,1.56924280554983,0.0322652860477987,0.274106795947652,0.453571634795056
-55.0325486922208,1,0.527302483528975,1.58442166816589,0.0287704970493133,0.28417768623016,0.465209666434316
-54.9415046921532,1,0.556733671095212,1.60249980934547,0.02467916492374,0.297168910328779,0.478722377218896
-54.8654767969439,1,0.581265198012792,1.61651175419833,0.0215695583905721,0.308144442135853,0.488742972548246
-54.8019771354015,1,0.601665482867087,1.62746492860873,0.0191821393249627,0.317393134861044,0.496141169277199
-54.741074408197,1,0.621113428313726,1.63733574274806,0.0170678933682314,0.326329647732335,0.502340760929732
-54.6799505625339,1,0.640477936526287,1.64662552109106,0.0151147349496834,0.335363147804641,0.507624196602205
-54.6167861936306,1,0.66028768117255,1.65558570880995,0.0132692081053273,0.344768658179205,0.512039979815883
-54.5489103700406,1,0.68130217292501,1.66450250186018,0.0114755490244351,0.354960392803703,0.515538822110752
-54.4688485777187,1,0.705662436425805,1.67409427415849,0.00960203493569636,0.36710178281477,0.517914442750495
-54.3992420979601,1,0.726410397145749,1.68164154282527,0.00817600507016465,0.377769571450188,0.518357318805866
-54.3296356182015,1,0.746707866406498,1.68847582416968,0.00692821024944811,0.38855133110742,0.517219090588295
-54.2660174780516,1,0.764827286811066,1.69411963541904,0.00593455621868859,0.398520854659974,0.514746391118059
-54.2039528733656,1,0.782075401610919,1.69909148409383,0.00509166839391857,0.408376192488777,0.510982076371309
-54.14114522648,1,0.799070561604682,1.70360715961384,0.00435707475771879,0.418510521984163,0.505790094431304
-54.0754846228954,1,0.816315366957229,1.70779821576742,0.00370643842569011,0.429317808417319,0.498856603132162
-54,1,0.835446389803986,1.71198331003746,0.00309262750774771,0.439754648558978,0.494359199325828
-53.9556131439793,1,0.846335636838223,1.7141455004094,0.00279250129068795,0.444869927518956,0.493349009975556
-53.9112262879587,1,0.856950214033635,1.71609814712488,0.00253481742177375,0.449808146763006,0.492241099232038
-53.8624176569856,1,0.868298557530189,1.71801453620005,0.00229859076489691,0.45504304190594,0.490922381260625
-53.8102285162519,1,0.880050898024983,1.71980953608341,0.00209828616541402,0.460426631564266,0.489412602212777
-53.7539432723506,1,0.892275837418283,1.72146732064677,0.00193988560085348,0.466000210512247,0.487689724540818
-53.6924168126416,1,0.905097642040318,1.72296959818831,0.00183140128565665,0.471832535959004,0.485717737269241
-53.623020834827,1,0.918873046175871,1.72430274151418,0.00178502032346664,0.478096472093021,0.483405652820893
-53.5410271283972,1,0.934204103519842,1.72542492581734,0.00182638841625947,0.485064950901304,0.480569517363194
-53.4554482259913,1,0.949110456526763,1.72612293969907,0.0019712310669239,0.491807715081621,0.477483637056063
-53.3839384250493,1,0.960710592139116,1.72637330777583,0.00216469438000191,0.496990986534266,0.47479213797193
-53.3155932596599,1,0.971074594188944,1.72635825633806,0.00240556389797927,0.501534287186648,0.47211437056441
-53.2460502928669,1,0.980902994726436,1.72611346448295,0.00270154675068418,0.505729298300044,0.469284842724245
-53.1720657433294,1,0.990576617542163,1.72562633325383,0.00306687125399786,0.509713896130822,0.466173476782462
-53.0859883567221,1,1.00083667457991,1.724801965073,0.00354897722447416,0.513743062913941,0.46246430414374
-53.0090392161938,1,1.0091258509534,1.72386284458805,0.00402406570527855,0.51682328362347,0.459124931046699
-52.9320900756655,1,1.01660664991749,1.72276192020272,0.00453342865542479,0.519455219328318,0.455833831286705
-52.8625662806173,1,1.02269270918251,1.72164984748461,0.00501746283138849,0.52149152156305,0.452967149260134
-52.7946828448544,1,1.02804004732415,1.72047436496748,0.00550726033270475,0.523207435631666,0.450325804885897
-52.7256469746402,1,1.03289713892768,1.7192043413667,0.00601868310576129,0.524711259686397,0.447853275406463
-52.6527372619849,1,1.03741644877489,1.71779819026072,0.00656937399640414,0.526060346012817,0.445522502300437
-52.5715370181082,1,1.0417463146046,1.71617358527689,0.00719114670554812,0.52727929451635,0.443299681088381
-52.4881244061135,1,1.04546429442635,1.71446152795966,0.00783510510603072,0.528193245625584,0.441432019677942
-52.4047117941188,1,1.04848807361917,1.71272563030133,0.00848105733868043,0.528710336100602,0.439967750980242
-52.3324144801322,1,1.0505833381196,1.71121546755105,0.00904050000523471,0.528791301268181,0.4390075632898
-52.2625388873196,1,1.05217479928286,1.70976088873846,0.00957938631678226,0.528516370430914,0.438347485681394
-52.1916304998983,1,1.05338265672451,1.70829790873655,0.0101231723642329,0.527870068829198,0.43795811714109
-52.1167371383114,1,1.05424443188322,1.7067745301664,0.0106928639192853,0.526789452570018,0.437884078658427
-52.0315745168513,1,1.05474880526684,1.70507749679128,0.0113332333716585,0.525088765406632,0.438282071506849
-52,1,1.05481623696976,1.70445923522988,0.0115683155652253,0.525072353309094,0.437068028967932
-51.939906679532,1,1.05477798527249,1.70330029699755,0.0120116533433532,0.524578206806771,0.435619356774071
-51.879813359064,1,1.05453451113275,1.70216595769341,0.01244834996644,0.52403384292632,0.434157939820599
-51.8092813888548,1,1.05400745004895,1.70086795148316,0.0129503945311505,0.523343920733603,0.432441833354671
-51.7260404407211,1,1.05308087776354,1.69938530887505,0.0135254576467639,0.52247736674764,0.430437652138331
-51.6124950122967,1,1.05134915481091,1.69745453951055,0.0142741342155947,0.521235279107645,0.427780432807336
-51.4881925011267,1,1.04892979601446,1.69546996911302,0.0150397743125012,0.519822330254946,0.425012896266154
-51.3579558654583,1,1.04592193401943,1.69354382596571,0.0157752760352986,0.518282698814922,0.422290575453391
-51.2459238644585,1,1.0430329620709,1.69201769216124,0.0163500527873407,0.51689413893155,0.420093865529289
-51.1519154042389,1,1.04044522213487,1.69083298402426,0.0167896676930403,0.515674967321303,0.418356406623821
-51.0586102050237,1,1.0377675118302,1.68974504815288,0.0171868129286709,0.514417960207516,0.416737975655734
-50.9583552027837,1,1.03480659599501,1.6886744598819,0.0175696797172769,0.51302729608978,0.415138461203078
-50.8316459332904,1,1.03099711136547,1.68746727073759,0.0179885876713702,0.511243313448155,0.413372941412133
-50.714128920908,1,1.02745207191867,1.68649201851424,0.0183130777675881,0.509602303817169,0.412049136196572
-50.6184937385844,1,1.02459337018004,1.68579907554569,0.0185329406033505,0.508299258690232,0.411230573182898
-50.5240445494104,1,1.02181785786746,1.68520123598383,0.0187127602589236,0.507049320651159,0.410669330728916
-50.4220492587384,1,1.01889700451228,1.68464911208562,0.0188676163981862,0.505736987381712,0.410347214425986
-50.2892312696634,1,1.01524778078862,1.68406890801464,0.019013050137405,0.504059986847301,0.410364863545649
-50.1729724644432,1,1.0122265503433,1.68368181468199,0.0190937848633969,0.502586537791498,0.410772981917329
-50.0770794742566,1,1.00987313699113,1.68344083256222,0.0191318009432247,0.501346565813883,0.411380375430346
-50,1,1.00807983309137,1.68329434277253,0.0191459475863426,0.500510955101321,0.411662365952763
-49.9270440602218,1,1.0064674980421,1.68319129821703,0.0191473819469558,0.499862371863777,0.411732890691967
-49.8540881204435,1,1.00494083897264,1.68312002756201,0.0191381043955998,0.499249801712564,0.411819929322233
-49.7694406973064,1,1.00327983735519,1.68307358061815,0.0191149219339376,0.498585163287872,0.41194134033821
-49.6710683960057,1,1.00150139684435,1.68306339462071,0.0190726648951404,0.497880488581652,0.412113564710299
-49.5578437260668,1,0.999658922584971,1.68310245783776,0.0190058009425417,0.497171819380932,0.412362304631859
-49.4446190561279,1,0.998035339809211,1.68318761199477,0.0189219537662047,0.496586372826524,0.412674782156193
-49.3452558834833,1,0.996788776992137,1.6832939355968,0.0188365300261048,0.496179783716021,0.413003714484855
-49.2425806779976,1,0.995671888172234,1.68342920075546,0.0187387650103394,0.495861538521979,0.413390489303696
-49.1228810753589,1,0.994582314996195,1.68361268306351,0.0186154823185792,0.495604872954707,0.413880325913142
-49.0175958238398,1,0.993804820792479,1.6837913668498,0.0185013289771832,0.495459444611126,0.414319797150448
-48.9123105723207,1,0.993187428586962,1.68398139323763,0.0183840710436842,0.495369202796618,0.414742787851301
-48.8126892326688,1,0.992741706031011,1.68416786855168,0.0182719462071421,0.495322775005828,0.415111870110569
-48.7086673275304,1,0.992409896355621,1.68436602241658,0.0181550710458003,0.495310635064391,0.415456386442441
-48.5860486559599,1,0.99217916705003,1.68459989367945,0.0180190839142603,0.495349311209898,0.415807758382215
-48.4807952203144,1,0.992105940066933,1.684797716732,0.017904904074556,0.495438669110739,0.416066675486094
-48.3755417846689,1,0.992135124788901,1.68499038342873,0.0177938190532372,0.495589829619199,0.416290400721193
-48.2748304217368,1,0.992247595135107,1.68516819431738,0.0176909874238877,0.495796803920102,0.416470848476673
-48.1687484811949,1,0.99244361386762,1.68534719057498,0.0175868897559929,0.496078276374308,0.416617238528862
-48.0403149980761,1,0.992770482358715,1.68555116037929,0.0174674014151436,0.496491680303203,0.416711348530887
-48,1,0.992890311332551,1.68561216623231,0.0174314875298997,0.496577168972863,0.416835151056551
-47.8969344780079,1,0.993228010948307,1.68576148049761,0.0173433756197146,0.496806586197236,0.417104568308344
-47.7826013290975,1,0.993646430990901,1.68591594517264,0.017252382374545,0.497044888141881,0.417381548023602
-47.6238865896234,1,0.994282865313994,1.68611098649284,0.0171386744405375,0.49734606516744,0.417725384498809
-47.5024896229709,1,0.994798038553923,1.68624511271884,0.0170618220810769,0.49756314215606,0.417965495583988
-47.3810926563185,1,0.99532597409538,1.68636639032252,0.016993683752264,0.49778102922484,0.418197243310306
-47.2712240591018,1,0.995806956145007,1.68646527708661,0.0169394233182504,0.497984956198862,0.418405136497067
-47.1567686912149,1,0.996304460124526,1.68655755014126,0.0168903037352979,0.498203343766224,0.418618304647601
-47.0183711354005,1,0.996892856945545,1.68665490251433,0.0168409358850685,0.498464054542325,0.418858953316868
-46.8766697992326,1,0.997471712007731,1.68673904953885,0.0168016178062153,0.498707189872064,0.4190646741485
-46.7632173013931,1,0.997912791409338,1.68679559625407,0.0167780558326759,0.498873356041591,0.41918762198988
-46.6492835141042,1,0.998332234848346,1.68684316809421,0.0167610413669036,0.499013027484053,0.419271197399148
-46.5168707636344,1,0.998786799590672,1.68688749833875,0.0167488499728645,0.49914910476484,0.419325057113756
-46.3996064599146,1,0.999157576363621,1.68691756246735,0.01674401777426,0.499258389743995,0.419345284118481
-46.2823421561949,1,0.999497023685596,1.68693964967757,0.0167439850231631,0.499368279517629,0.419349916326478
-46.1694278848681,1,0.999793479140766,1.68695401659003,0.0167478551314647,0.499479668507316,0.419343782770106
-46.0465269893361,1,1.00008187615352,1.6869627338321,0.016755836112092,0.499604868973748,0.419322038570255
-46,1,1.00018173454557,1.68696432986224,0.0167597769949007,0.499642956595685,0.419326373130214
-45.8792795472299,1,1.00041716177222,1.68696459647993,0.0167721232312245,0.499729098980746,0.419327960680047
-45.7412615492952,1,1.00064518399516,1.68695893890279,0.0167896094806278,0.499797072344738,0.419304428054356
-45.621625048584,1,1.00080843217326,1.68694978523822,0.0168071795201839,0.499826775798436,0.419259667301314
-45.4902333865962,1,1.00095251232874,1.68693609793438,0.0168283709123634,0.499834116412975,0.419190890649748
-45.3624054996069,1,1.00105922271853,1.68691995042337,0.0168501487965935,0.499827857853542,0.41911675958986
-45.2345776126176,1,1.00113513929122,1.68690176357559,0.0168723766509403,0.499820583291125,0.419048233276335
-45.1169335368074,1,1.0011798784243,1.68688380383916,0.0168927767720172,0.499818584454966,0.418996187547837
-44.9893103416041,1,1.00120360126345,1.68686355873087,0.0169145441725399,0.499819781428202,0.418950490877404
-44.8534376351013,1,1.00120346482895,1.68684171194767,0.0169371320366687,0.499815635841301,0.41890555052614
-44.7175649285985,1,1.0011804724962,1.68682010168062,0.0169590023418572,0.499794619227355,0.418853914163577
-44.5985577880146,1,1.00114427390626,1.68680173157731,0.0169774336591303,0.49975793588788,0.418799410953158
-44.4711944147318,1,1.00109165837396,1.68678294594426,0.0169961796616125,0.499702844515538,0.418735236218985
-44.333184719719,1,1.00102159536667,1.68676387660869,0.0170150085479631,0.49963531557961,0.418670353983161
-44.1951750247062,1,1.00094125338495,1.68674634499015,0.0170319669785593,0.499572669934022,0.418624292869993
-44.0747231939293,1,1.00086521569842,1.68673238751239,0.0170451136651139,0.499528040898547,0.418606322003994
-44,1,1.00081617712652,1.68672436669198,0.0170525108952965,0.499509273732325,0.418596283470733
-43.8597957672591,1,1.00072199666047,1.68671060241826,0.0170649620818549,0.499486217531753,0.41857553741686
-43.7195915345182,1,1.00062703497065,1.68669844417343,0.0170757628119125,0.49946134867398,0.418553268220181
-43.5989741062286,1,1.00054631333017,1.68668920446011,0.0170838887748596,0.499430749048797,0.418525169094645
-43.4764792544927,1,1.00046646806958,1.68668091651198,0.0170910774307217,0.499390195189483,0.41848743398999
-43.331848191717,1,1.00037626114009,1.68667247393913,0.0170980995032305,0.499337657824083,0.418438625947194
-43.207847264074,1,1.00030333394765,1.68666632521076,0.0171027395588831,0.499298743069537,0.418403288372692
-43.0838463364311,1,1.00023512716867,1.68666111865124,0.0171060534455957,0.499273025327284,0.418381530025176
-42.9606382063535,1,1.0001724723352,1.68665681851134,0.0171081025064149,0.499262000032386,0.418374847078265
-42.8184782527411,1,1.00010689690619,1.68665285996766,0.0171091749718204,0.499260900053447,0.418379301839354
-42.6915969449241,1,1.00005463723743,1.68665016265113,0.0171092620294573,0.499260446751366,0.418384334470181
-42.5647156371072,1,1.00000833867364,1.68664818488178,0.0171087782254907,0.499252427273859,0.418382333100977
-42.4407050873428,1,0.999968788247203,1.68664688342229,0.0171078780039189,0.499235234340109,0.418371567844465
-42.2995467356479,1,0.99993044335039,1.68664608178577,0.0171063465253763,0.499209633318976,0.418353979334129
-42.1699950167901,1,0.999901248344055,1.68664590710647,0.0171043971804254,0.499189642915894,0.418342032200192
-42.0404432979323,1,0.999877482566961,1.68664619537364,0.0171018867041887,0.499180821851606,0.418341950918017
-42,1,0.999871122042973,1.68664636878418,0.0171009949286481,0.499181180305698,0.418344156891812
-41.8452249516716,1,0.999851161781566,1.68664734494702,0.0170972199583167,0.499192830881539,0.418363053617861
-41.6912647491978,1,0.999837722730359,1.68664872078912,0.0170931807964458,0.499211042535353,0.418387969089681
-41.5488349615221,1,0.999830427269073,1.68665026078192,0.0170895199579681,0.499221337616426,0.418403969602994
-41.4231846272789,1,0.999827662609372,1.68665177004501,0.0170864961852106,0.499220356153072,0.418407586377217
-41.2874945452614,1,0.999828106995763,1.68665350184167,0.0170834455318401,0.499211192309113,0.418402888182992
-41.1448870693703,1,0.99983192567201,1.68665537937699,0.01708036173141,0.499201259435525,0.418397039035802
-41.0022795934793,1,0.999838664211479,1.68665726263483,0.0170772736635803,0.49920069211395,0.418399874149711
-40.8751884504321,1,0.999846713203862,1.68665890798618,0.0170744991940999,0.499211361752386,0.418412952577178
-40.7342548573856,1,0.999857447025399,1.6866606613812,0.0170715092653985,0.499231597425509,0.418435115306686
-40.596051005441,1,0.99986938926099,1.68666227970916,0.0170688554730411,0.499251081732429,0.418455668875722
-40.4578471534964,1,0.999882319246208,1.68666377579335,0.0170666392496387,0.499261845111058,0.418466624546629
-40.3288179040153,1,0.999894943059837,1.6866650487943,0.0170650009897786,0.499261759358631,0.418465867577377
-40.1821562152905,1,0.999909567467995,1.6866663417824,0.0170635396914465,0.499254590060349,0.418456863771338
-40.0475090263288,1,0.999922942564077,1.68666738306699,0.0170624047888611,0.499249756926112,0.418449271004637
-40,1,0.999927599615906,1.68666771790445,0.0170620235242204,0.499249541448995,0.418448838014537
-39.8656122071501,1,0.999940478220656,1.68666857759247,0.0170609649932468,0.499255559864757,0.418454313835374
-39.7314221508493,1,0.999952755537277,1.68666931480025,0.017059966801069,0.499269829226782,0.418468046548706
-39.5503743446064,1,0.99996812859297,1.6866701343682,0.0170589108196712,0.499290912341641,0.418488413250064
-39.3987957638429,1,0.999979765365917,1.68667068074131,0.017058467268435,0.499298802139344,0.418495709774627
-39.2672221750173,1,0.999988864550904,1.68667106216863,0.0170584337330166,0.499295440395139,0.418491837927073
-39.1165241059855,1,0.999998088964569,1.68667140369265,0.017058671725406,0.499284826476667,0.418480645590494
-38.9797436396221,1,1.00000533788295,1.68667163463537,0.0170589698186946,0.499276968735926,0.418472268660645
-38.8429631732587,1,1.00001152690096,1.68667179873412,0.0170592181064728,0.499276935228288,0.418471722067663
-38.7078264261407,1,1.00001663020799,1.68667190276079,0.0170593955110015,0.499285209405237,0.418479496025564
-38.5449952756831,1,1.00002151009037,1.68667196145125,0.0170596348744789,0.499299266462053,0.418492960421813
-38.3799106242403,1,1.00002514390323,1.68667195786859,0.0170600913160152,0.499306728665764,0.418499834744743
-38.2448073329744,1,1.00002722361359,1.68667191562704,0.0170606835185107,0.499303195411755,0.418495831625667
-38.0994728177898,1,1.00002865723209,1.68667183788106,0.0170614648925767,0.499292349570801,0.418484493328721
-38,1,1.00002920826349,1.68667176880983,0.0170620052505394,0.499284492786649,0.418476316283943
-37.8589120903297,1,1.000029460259,1.68667165330716,0.0170626698004309,0.499278249466077,0.418469652173396
-37.7227260828243,1,1.0000291875218,1.68667152691165,0.0170631455654802,0.49928044391931,0.418471467398836
-37.5769224867325,1,1.00002841900108,1.68667138052516,0.0170635192405481,0.499289428617856,0.418480078468288
-37.4256097532408,1,1.00002719055016,1.68667122172113,0.0170638953377136,0.499298520165397,0.418488821332423
-37.2742970197491,1,1.00002561238044,1.68667106078405,0.0170643863903695,0.499299994630273,0.418489991021675
-37.1361780724343,1,1.00002393783275,1.68667091567779,0.017064949261359,0.499293231563396,0.418482991850159
-36.9740181059539,1,1.00002176894575,1.68667075139448,0.0170656341236595,0.499280890081047,0.418470429433157
-36.8335690693446,1,1.00001977745102,1.68667061716059,0.017066109753442,0.499273618653706,0.418463020259344
-36.6931200327354,1,1.00001773536656,1.68667049244748,0.0170664005270658,0.499273902937553,0.418463220979734
-36.5484033370041,1,1.00001562712551,1.68667037543075,0.0170665363176557,0.499281043790604,0.418470337078696
-36.3900580274815,1,1.00001336761827,1.68667026196522,0.017066628510588,0.499290045203176,0.418479388679455
-36.231712717959,1,1.00001120596997,1.68667016433526,0.0170668074379726,0.499292458008828,0.418481939181799
-36.0909017323956,1,1.00000939934773,1.68667009073288,0.0170670730401948,0.499286976960458,0.418476659979333
-36,1,1.00000830240713,1.68667004955997,0.01706726872357,0.499281082143802,0.418470867391452
-35.8291269824064,1,1.00000640663189,1.68666998458033,0.0170675726731671,0.499271205651982,0.418461069563753
-35.6762659600017,1,1.00000490921527,1.68666993883175,0.0170676727329918,0.499269521787894,0.418459453372445
-35.5327213105195,1,1.00000368175721,1.68666990526594,0.0170676136639381,0.499275050525165,0.418465043144273
-35.3584510143157,1,1.0000024263524,1.68666987520858,0.0170674717385813,0.499284821942885,0.418474885090513
-35.1853391042292,1,1.00000142851664,1.68666985534001,0.0170674304012716,0.499288617739808,0.418478746681657
-35.0412498920144,1,1.00000077791668,1.68666984524948,0.0170675211287805,0.499284403679378,0.418474583808708
-34.8790870970699,1,1.00000022659652,1.68666983978189,0.0170676821950328,0.499275484654958,0.418465718110447
-34.7306384357151,1,0.999999873952492,1.68666983934251,0.0170677663376332,0.499269821490142,0.418460099402066
-34.5821897743602,1,0.999999649339551,1.68666984247327,0.0170677196962368,0.499270746361671,0.418461064158883
-34.4317715483707,1,0.999999533921733,1.68666984857405,0.017067565930756,0.499277523574307,0.41846787668921
-34.2673237413956,1,0.999999514454183,1.68666985785753,0.0170673965186574,0.499285547998558,0.418475933297217
-34.1028759344204,1,0.999999582648815,1.68666986915177,0.0170673497468892,0.499287487872757,0.418477897994369
-34,1,0.999999659621806,1.6866698769532,0.0170673964219115,0.499284689006282,0.418475114389368
-33.8146496105849,1,0.999999846351272,1.68666989194424,0.0170675458955646,0.499275872834599,0.418466330606385
-33.6626345727844,1,1.00000003087089,1.68666990473396,0.017067615545054,0.499271187857799,0.418461669785083
-33.510619534984,1,1.00000023142489,1.68666991760845,0.0170675700296215,0.499272741797596,0.418463245445692
-33.3552866631804,1,1.00000044347382,1.68666993054559,0.0170674383967849,0.499279398640128,0.418469921692456
-33.1892991415533,1,1.00000066955388,1.68666994382349,0.0170673189231619,0.499286161134095,0.418476701465229
-33.0233116199262,1,1.00000088842616,1.68666995626848,0.0170673244008014,0.499286811669318,0.418477365324631
-32.8715048046011,1,1.00000107825487,1.68666996673469,0.0170674375605464,0.499281702021622,0.418472264046865
-32.6784296626051,1,1.00000130179374,1.68666997858289,0.0170675994586225,0.499273937034797,0.41846450389167
-32.5031126028344,1,1.00000148567852,1.68666998779736,0.0170676311755656,0.499272910795796,0.418463475829916
-32.3504174721651,1,1.00000163080265,1.68666999458354,0.0170675579219032,0.499277719134907,0.418468277298102
-32.1600966100988,1,1.00000179283308,1.68667000144765,0.0170674528701131,0.499285199644488,0.418475741718398
-32,1,1.00000191400664,1.68667000592921,0.0170674616194577,0.49928679971314,0.418477325836927
-31.8454395196889,1,1.00000201894406,1.68667000925129,0.0170675729327533,0.49928289198714,0.418473411523997
-31.6654831467178,1,1.00000212735004,1.68667001204317,0.017067739915866,0.499276020485404,0.41846653275195
-31.4750295247993,1,1.00000222707127,1.68667001393293,0.0170678197215258,0.499273601577565,0.418464106669057
-31.3190083390672,1,1.00000229797785,1.68667001480355,0.017067780590783,0.499277339699138,0.418467839355792
-31.1380867374473,1,1.00000236865549,1.68667001519154,0.0170677028405995,0.499283917611489,0.418474411522551
-30.9448269837396,1,1.00000243100729,1.68667001502135,0.0170677179866514,0.499286200617068,0.41847668912645
-30.7870152966821,1,1.00000247219611,1.68667001453921,0.0170678333450355,0.499282558196806,0.41847304292243
-30.6030747021131,1,1.00000250946667,1.68667001369249,0.0170679979608704,0.499276315896595,0.418466797002429
-30.4098189023902,1,1.00000253645011,1.68667001257629,0.0170680759942949,0.499274456580696,0.418464934899145
-30.250377019061,1,1.00000254954419,1.68667001154775,0.0170680444188873,0.499278133058447,0.418468609943119
-30.0611127890244,1,1.00000255460109,1.68667001026398,0.0170679852815409,0.499284082517068,0.418474558820578
-30,1,1.00000255385624,1.68667000984366,0.0170679825467382,0.499285219886394,0.418475695735975
-29.8361504296845,1,1.0000025462995,1.68667000871903,0.0170680409818194,0.499284807369589,0.418475281668445
-29.6715967291997,1,1.00000253084231,1.68667000761135,0.0170681724266807,0.499280305451478,0.418470778344163
-29.4923699110151,1,1.00000250551162,1.68667000645397,0.0170683056319639,0.499275498106826,0.418465969662809
-29.3131430928305,1,1.00000247190238,1.68667000536967,0.0170683438827576,0.499275495137202,0.41846596558554
-29.1487191730488,1,1.00000243435498,1.68667000445488,0.0170683033429917,0.499279643365138,0.418470113023089
-28.9243047204209,1,1.00000237372717,1.68667000334954,0.0170682664897434,0.499284740283272,0.418475209254767
-28.7420484974528,1,1.0000023173838,1.68667000258472,0.0170683407904139,0.499283390345678,0.418473859132593
-28.5724685831517,1,1.00000226001826,1.68667000198466,0.0170684663618959,0.49927881056697,0.41846927951654
-28.3954454438394,1,1.00000219584301,1.68667000147301,0.0170685651937754,0.499275323680012,0.418465793177409
-28.2184223045271,1,1.00000212813532,1.68667000107447,0.0170685735435974,0.499276472978169,0.418466943445863
-28.0463710950196,1,1.00000205979563,1.6866700007877,0.0170685245034507,0.499280777872649,0.418471249724882
-28,1,1.00000204105718,1.68667000072597,0.0170685121911394,0.499281932105115,0.418472404126231
-27.829267970746,1,1.00000197128307,1.68667000054934,0.0170685061732459,0.499284180386922,0.41847465300714
-27.6593548903601,1,1.00000190121297,1.68667000044277,0.0170685774275214,0.499282228875269,0.418472702055152
-27.4783896406539,1,1.00000182673338,1.6866700003916,0.0170686911803246,0.499277765743234,0.418468239474399
-27.3052508044248,1,1.00000175637497,1.68667000039081,0.017068756242239,0.49927545854994,0.418465932760249
-27.1321119681957,1,1.00000168758586,1.68667000042651,0.0170687426268169,0.49927723937373,0.418467714010465
-26.9500130993115,1,1.00000161759097,1.68667000049324,0.0170686882221434,0.499281420919489,0.418471895941343
-26.7749304578363,1,1.00000155310652,1.68667000057697,0.0170686753351594,0.499283519801567,0.41847399512559
-26.599847816361,1,1.0000014918075,1.68667000067264,0.0170687350954486,0.499281682518873,0.418472158071022
-26.4151691441398,1,1.00000143092918,1.68667000077997,0.0170688314415402,0.499277632674061,0.418468108378086
-26.2388235766977,1,1.00000137658243,1.68667000088361,0.017068880069485,0.499275754915248,0.418466230670513
-26.0624780092557,1,1.00000132594074,1.6866700009848,0.0170688568550046,0.499277642882078,0.418468118587854
-26,1,1.00000130886221,1.6866700010196,0.0170688378573205,0.499278921580789,0.41846939729814
-25.7986889450147,1,1.00000125669767,1.68667000112692,0.0170687894495564,0.499282540084942,0.418473015888619
-25.6015234572761,1,1.00000120934663,1.68667000122376,0.0170688166095544,0.499282195972233,0.41847267184804
-25.4238098956112,1,1.00000116918522,1.68667000130303,0.0170688926266842,0.499278922975572,0.418469398904276
-25.2318719425767,1,1.00000112767486,1.68667000137933,0.0170689536284904,0.499276172254242,0.418466648225388
-25.0399339895422,1,1.00000108719832,1.68667000144542,0.0170689405666125,0.499277229680403,0.418467705676782
-24.856460963263,1,1.00000104861924,1.68667000149882,0.0170688873012993,0.499280555779107,0.41847103178156
-24.6696593887572,1,1.00000100864125,1.6866700015434,0.0170688639526639,0.499282475097848,0.418472951086302
-24.4828578142514,1,1.00000096724901,1.68667000157839,0.0170689058543739,0.499280871911723,0.418471347863638
-24.2912871816178,1,1.00000092274447,1.68667000160487,0.0170689748898695,0.499277546051647,0.418468021940272
-24.1078539701252,1,1.00000087782206,1.68667000162211,0.0170689993176142,0.499276316716911,0.418466792518053
-24,1,1.00000085030498,1.68667000162893,0.0170689839024253,0.499277150222526,0.418467625975092
-23.7834758374343,1,1.00000079273561,1.68667000163639,0.0170689225134935,0.499280581687776,0.418471057382769
-23.5950427812688,1,1.00000074055128,1.68667000163734,0.0170689013594768,0.499281994169684,0.418472469818719
-23.4066097251033,1,1.00000068718927,1.68667000163437,0.0170689381569529,0.499280231364492,0.418470706971958
-23.2059560266886,1,1.00000063013871,1.68667000162805,0.0170689929257967,0.499277212402639,0.418467687971296
-22.976018439367,1,1.00000056614033,1.6866700016182,0.0170689902691945,0.499276945717461,0.418467421249516
-22.7895960443961,1,1.00000051673212,1.68667000160906,0.0170689377468833,0.499279459134464,0.418469934643829
-22.587305091149,1,1.00000046702365,1.68667000159874,0.0170688959359447,0.499281540012027,0.418472015504745
-22.3850141379019,1,1.00000042265222,1.68667000158858,0.0170689136158732,0.499280438941914,0.418470914427256
-22.1901939926806,1,1.00000038599164,1.68667000157936,0.0170689568140513,0.499277752743408,0.418468228231403
-22,1,1.0000003566284,1.6866700015711,0.0170689653386681,0.499276712669752,0.418467188165773
-21.8079275771004,1,1.00000033375286,1.68667000156361,0.0170689227431815,0.499278392381108,0.418468867874613
-21.5964623177417,1,1.00000031637375,1.68667000155637,0.0170688666891172,0.499280925261785,0.418471400753162
-21.3680381536283,1,1.00000030614275,1.68667000154973,0.0170688647780658,0.499280653871728,0.418471129361696
-21.1750250075061,1,1.00000030353634,1.68667000154505,0.0170688998837327,0.499278330691899,0.418468806181509
-20.9690473713447,1,1.00000030568836,1.68667000154099,0.0170689132448912,0.499276946975253,0.418467422465444
-20.7630697351833,1,1.0000003115843,1.68667000153782,0.0170688739674289,0.499278377343598,0.41846885283549
-20.5548707954395,1,1.00000031984111,1.68667000153547,0.017068822303749,0.499280662394112,0.418471137888998
-20.3165564432784,1,1.00000033014736,1.68667000153373,0.0170688177086883,0.4992805190504,0.418470994550478
-20.1195613457341,1,1.0000003378799,1.68667000153296,0.0170688493374196,0.499278400992628,0.418468876498575
-20,1,1.00000034172032,1.68667000153274,0.0170688616023339,0.499277401257141,0.418467876766595
-19.7976850255767,1,1.00000034608221,1.68667000153274,0.0170688450881231,0.499277649448174,0.418468124961505
-19.5963904147793,1,1.00000034711782,1.68667000153308,0.0170687974928672,0.499279669532978,0.418470145049825
-19.3848513202236,1,1.00000034408891,1.6866700015337,0.0170687681877678,0.499280850132708,0.418471325652829
-19.173312225668,1,1.00000033651618,1.6866700015345,0.0170687851778457,0.499279542648345,0.418470018171249
-18.9576426143974,1,1.00000032402685,1.68667000153541,0.0170688102070807,0.499277601242006,0.418468076767169
-18.7156776383058,1,1.0000003044475,1.68667000153646,0.0170687880977641,0.499277960265089,0.418468435791992
-18.5117836350614,1,1.00000028371346,1.68667000153731,0.017068741775211,0.499279826384551,0.41847030191218
-18.2996791115354,1,1.0000002584955,1.68667000153811,0.0170687182077558,0.499280554871749,0.418471030399323
-18.0875745880095,1,1.00000023011227,1.68667000153882,0.017068733701804,0.499279120312305,0.418469595838901
-18,1,1.00000021761603,1.68667000153909,0.0170687427155414,0.499278327489439,0.418468803015718
-17.7804517830773,1,1.00000018469329,1.68667000153967,0.0170687415940498,0.499277470671069,0.418467946197284
-17.5680072332371,1,1.00000015122522,1.68667000154014,0.0170687005017598,0.499278746482464,0.418469222008591
-17.3378050998916,1,1.00000011396906,1.68667000154054,0.0170686550273621,0.499280286027362,0.418470761553361
-17.0986529012531,1,1.00000007506802,1.68667000154086,0.0170686514556878,0.499279544529347,0.418470020055171
-16.8853466658972,1,1.00000004096579,1.68667000154106,0.0170686630914549,0.499277906025114,0.41846838155074
-16.6726268112122,1,1.00000000817922,1.68667000154121,0.0170686451342271,0.499277699725533,0.418468175250917
-16.4599069565271,1,0.999999977208069,1.68667000154129,0.0170685969509579,0.499279124086419,0.41846959961151
-16.1939933589607,1,0.999999941855481,1.68667000154133,0.0170685538138844,0.499280106286627,0.418470581811276
-16,1,0.999999918903416,1.68667000154133,0.0170685538522799,0.499279095480411,0.418469571004709
-15.7559025106284,1,0.999999893955193,1.68667000154128,0.0170685531252746,0.499277677514491,0.418468153038475
-15.5002082474603,1,0.9999998730639,1.68667000154121,0.0170685089051882,0.499278425044466,0.41846890056816
-15.2805671672912,1,0.999999859805728,1.68667000154114,0.0170684592836076,0.499279791078084,0.418470266601567
-15.0093044755963,1,0.999999849807834,1.68667000154104,0.0170684373553184,0.499279447231602,0.418469922754884
-14.790140498776,1,0.999999847059456,1.68667000154097,0.0170684378525378,0.499278090694954,0.418468566218127
-14.5676177419497,1,0.999999849157993,1.68667000154089,0.0170684145474965,0.499277898935787,0.418468374458906
-14.3450949851235,1,0.999999856041164,1.68667000154083,0.0170683658674737,0.499279131237563,0.418469606760694
-14.0708184927265,1,0.999999870626902,1.68667000154077,0.0170683240952567,0.499279851449839,0.418470326973085
-14,1,0.999999875384924,1.68667000154076,0.0170683211810304,0.499279625907662,0.41847010143093
-13.6789002072161,1,0.99999990122553,1.6866700015407,0.0170683177324528,0.499277983242449,0.418468458765753
-13.4016818503413,1,0.999999927784943,1.68667000154067,0.017068277091431,0.499278540891099,0.418469016414434
-13.176243275166,1,0.999999951002182,1.68667000154066,0.0170682333463383,0.499279713096758,0.418470188620118
-12.9491721927139,1,0.999999974715355,1.68667000154065,0.0170682151587383,0.499279613615523,0.418470089138909
-12.7221011102617,1,0.99999999766023,1.68667000154064,0.0170682160227775,0.499278460084586,0.418468935607998
-12.4854955714468,1,1.00000001958093,1.68667000154064,0.0170681999400661,0.499278103142975,0.418468578666414
-12.248890032632,1,1.0000000383438,1.68667000154064,0.0170681591038118,0.499279136619474,0.418469612142939
-12,1,1.00000005357519,1.68667000154064,0.0170681267588801,0.499279793496539,0.418470269020032
-11.7542598075819,1,1.0000000632016,1.68667000154065,0.017068123490624,0.499278913228807,0.418469388752323
-11.5037367609543,1,1.00000006687615,1.68667000154066,0.0170681161351527,0.499278122042924,0.418468597566459
-11.2455040353955,1,1.00000006387237,1.68667000154066,0.0170680789030155,0.499278876253933,0.418469351777484
-11.0012192344151,1,1.0000000547061,1.68667000154067,0.0170680435352808,0.499279683039347,0.418470158562908
-10.7338778872173,1,1.00000003796827,1.68667000154067,0.0170680335204175,0.499279018341207,0.418469493864772
-10.4917180683177,1,1.0000000173156,1.68667000154067,0.0170680263194598,0.499278178916216,0.418468654439779
-10.2145245256043,1,0.999999988215193,1.68667000154068,0.0170679880592236,0.499278738717978,0.418469214241528
-10,1,0.99999996250022,1.68667000154068,0.0170679531718309,0.499279484267714,0.418469961802377
-9.72198721864853,1,0.999999926154467,1.68667000153089,0.0170679327723205,0.499279077332324,0.418469572723705
-9.47958532424755,1,0.999999890087895,1.68667000142054,0.0170679217481009,0.499278164583642,0.418468684372118
-9.23649529770512,1,0.999999838307116,1.68667000098408,0.0170678876943197,0.499278238643702,0.418468792133673
-8.9934052711627,1,0.99999974120096,1.68666999985911,0.0170678378510028,0.499278854730895,0.418469452165198
-8.74594862759946,1,0.99999953715222,1.68666999748973,0.0170677949360257,0.499278418443911,0.418469072222673
-8.49849198403623,1,0.999999129806752,1.68666999321527,0.0170677482254222,0.499276868083946,0.418467591090691
-8.24476250787209,1,0.999998348784785,1.68666998599398,0.0170676522373131,0.499275550310585,0.418466358976432
-8,1,0.9999970439518,1.68666997533384,0.0170674904457784,0.499274574681357,0.418465471686074
-7.68608386227353,1,0.999994150172506,1.6866699546619,0.0170671744440551,0.499271451072874,0.418462397330733
-7.42633362959926,1,0.999990274539953,1.68666993053182,0.0170667651249578,0.499266900047265,0.418457858742497
-7.17100569252472,1,0.999984760042141,1.68666990035269,0.0170661395361057,0.499262183485633,0.418453125481672
-6.91567775545017,1,0.999977270262145,1.68666986421018,0.0170652272074196,0.49925729926658,0.418448191969235
-6.65590988082488,1,0.999967490708401,1.68666982243528,0.0170639605456561,0.499250919841226,0.418441724636303
-6.39614200619959,1,0.999955639887643,1.68666977741826,0.0170622856772259,0.499243434515444,0.418434108659277
-6.13310832431616,1,0.999941971539781,1.68666973108678,0.0170600961572586,0.499236835641665,0.418427328839912
-6,1,0.999934672053291,1.68666970837264,0.0170587896993451,0.499234288753842,0.418424684065912
-5.53641245567677,1,0.999910157319343,1.68666964124437,0.0170533160120349,0.499228961070945,0.41841909692008
-5.20065588901743,1,0.999897578490367,1.68666961199099,0.0170487005936514,0.49923088726299,0.418420845984929
-4.95772805574752,1,0.99989422989741,1.68666960461157,0.0170452478453835,0.499238728448333,0.418428567620642
-4.7148002224776,1,0.999897960960471,1.68666961056896,0.0170419833487662,0.499252386779205,0.418442115863386
-4.4026388332942,1,0.999916450935925,1.68666963950069,0.0170386062398606,0.499278206477944,0.418467811531424
-4.15008891685317,1,0.999945367731315,1.68666968120266,0.0170370503519119,0.499307838204671,0.418497360483367
-4,1,0.999969411392584,1.68666971381651,0.0170368405240201,0.499330037794068,0.418519518992722
-3.72615552039639,1,1.00002797634517,1.68666978810619,0.0170383043758759,0.49937929722426,0.418568718448112
-3.46857121048234,1,1.00010188900249,1.68666987468485,0.0170424811089928,0.49943482126598,0.418624209077292
-3.21098690056829,1,1.00019528278012,1.68666997616899,0.0170500772559724,0.499499206218517,0.418688586386717
-2.94934793795062,1,1.00031071562993,1.68667009269616,0.0170620022808751,0.499574556479241,0.418763958989666
-2.68770897533295,1,1.00044677239486,1.6866702204159,0.0170789098862796,0.499658931649984,0.418848390841991
-2.42329162120916,1,1.00060423143091,1.6866703579097,0.0171018026200211,0.499750436705737,0.418939992400089
-2.15887426708537,1,1.00077971911639,1.68667050034067,0.0171311761041899,0.499846002584858,0.419035698812413
-2,1,1.00089254651249,1.68667058661345,0.0171521570507579,0.499904806039259,0.419094592913161
-1.73175460420595,1,1.00109260867115,1.68667073029619,0.0171935387032806,0.500004696796081,0.419194564499004
-1.44749136166977,1,1.00131229671996,1.68667087581336,0.0172458020688979,0.50010660289917,0.419296527537591
-1.15941742747844,1,1.0015350670543,1.68667101244327,0.0173076109220764,0.500200532922631,0.419390479209327
-0.868428521050472,1,1.00175094236363,1.68667113694111,0.0173787051057173,0.500282541239819,0.419472465705351
-0.590242647974262,1,1.00193959562298,1.68667124240349,0.0174541199377327,0.500344959365743,0.419534814916747
-0.257938812420723,1,1.00212996817735,1.68667135184409,0.0175523577150024,0.500392267071824,0.419581968440305
-6.31088724176809e-30,1,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405738417351,0.419595258129149
0,1.002532,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405713889052,0.419595251223055
3.15544362088405e-30,1.002532,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405713889052,0.419595251223055
0.257938812420723,1.002532,1.00231954544827,1.68667149463898,0.0177170710527569,0.500397644593298,0.41958708084686
0.515877624841447,1.002532,1.00235443166026,1.68667155944114,0.0178020177155382,0.500366297097975,0.419555644840333
0.788003359442169,1.002532,1.00234178248474,1.6866716266478,0.0178911820650355,0.500305785992866,0.419495056380272
1.06012909404289,1.002532,1.00227474690633,1.68667169470624,0.017977837454908,0.500216642152083,0.419405854429699
1.33338571940748,1.002532,1.00214994585211,1.6866717653166,0.018060113270554,0.500098830225491,0.419288006675444
1.60664234477208,1.002532,1.00196563520197,1.68667183892308,0.0181353659702652,0.499952020828319,0.419141187490872
1.88339689022769,1.002532,1.00171715643822,1.68667191655106,0.0182020490123348,0.499772956095719,0.418962143254369
2,1.002512,1.0015937113301,1.68667195004188,0.0182266806378662,0.499697262473356,0.418859145627614
2.12341526468895,1.002512,1.00145093299271,1.68667199102348,0.0182501926931876,0.499630769559121,0.418702056327743
2.2468305293779,1.002512,1.00129571281305,1.68667210452721,0.0182707361422877,0.49956549329935,0.418519067828594
2.40355169438195,1.002512,1.0010807435594,1.68667265799217,0.0182919397908983,0.49948403201158,0.41824657428525
2.5772690104086,1.002512,1.00081926132055,1.68667458946817,0.0183080992368996,0.499397312004625,0.417889992827867
2.80902041021966,1.002512,1.00043284467328,1.68668171681782,0.0183155638597041,0.499294535797243,0.417324054778388
3.01028684839877,1.002512,1.00006287306127,1.68669542066274,0.0183068542971842,0.499223180046567,0.416746380187064
3.20046396682363,1.002512,0.999684365511964,1.68671849988417,0.0182837957952553,0.499171916606485,0.416120046495491
3.38719158186788,1.002512,0.999285785791222,1.68675472675198,0.0182454767643115,0.499135586162198,0.415420592349514
3.57391919691213,1.002512,0.998860889065556,1.68680891769405,0.0181899078973523,0.499114020214579,0.414631152953589
3.77888742370642,1.002512,0.998364583448417,1.68689522118639,0.0181068629999568,0.499112500688246,0.413657329505713
4,0.998264,0.997794493993566,1.68702844977181,0.0179885518004393,0.499118232031722,0.412532598242127
4.10437019803,0.998264,0.997512977665911,1.68710878719922,0.0179214869791581,0.49907599927645,0.412079663690687
4.20874039605999,0.998264,0.997223521568476,1.6872018963795,0.0178469880411729,0.499027411618225,0.411635773849452
4.33405033115963,0.998264,0.996865512870595,1.68733199372277,0.0177476354349913,0.498961608900059,0.411117601079059
4.47454417734333,0.998264,0.996450524573029,1.68750338251077,0.0176233329128306,0.498876871401179,0.410557392085771
4.65084996163851,0.998264,0.995909385477193,1.68775920798302,0.0174480491360385,0.498747431095122,0.409884073261427
4.83147513809087,0.998264,0.995331413919752,1.68807078923978,0.0172462839934639,0.498578396831307,0.40922612049744
4.98281351580697,0.998264,0.994828729269569,1.68837163208158,0.0170599816053713,0.498404753130948,0.408702219743364
5.15952646583318,0.998264,0.994220444007911,1.68876933262304,0.0168225224258377,0.49816753391346,0.408132076460347
5.34787725802229,0.998264,0.993546782650275,1.68924779859948,0.0165458343558062,0.497879308255141,0.407588778967677
5.50104736760112,0.998264,0.992979705479859,1.68967724239892,0.016303057612286,0.497618299157526,0.407203913278405
5.67558233966405,0.998264,0.99231256829992,1.69020852044101,0.0160073900073966,0.497285490197808,0.406830104659132
5.83092668000747,0.998264,0.991700136499569,1.69071638733205,0.0157276310161603,0.496950056231383,0.406555572594617
6,0.992432,0.991013850487898,1.69130297783503,0.0154058948584559,0.496563001162877,0.406268803990702
6.1069324444466,0.992432,0.990569335370644,1.69169016148092,0.0151933153371686,0.496346874222881,0.406008369174721
6.21386488889319,0.992432,0.990116843410554,1.69208839460524,0.0149736164787959,0.496127137048782,0.40573927503757
6.34590467928377,0.992432,0.989547300309343,1.69259359651479,0.0146922939279005,0.495850984842185,0.405394690651315
6.50273476852058,0.992432,0.98885568381555,1.69321023807934,0.0143433516228693,0.495518239653159,0.404968981946371
6.6840265445342,0.992432,0.988036385344335,1.6939414305383,0.0139193118500874,0.495132170942121,0.404457989780393
6.86531832054782,0.992432,0.987196747232674,1.6946879404118,0.0134723920462222,0.494748533261019,0.403928548723435
7.04162834616268,0.992432,0.986361648489464,1.69542474386891,0.013015187325021,0.49437726842644,0.403393100201087
7.21748629052659,0.992432,0.985511496931451,1.69616697093377,0.0125364336156423,0.494005721517692,0.402833292453777
7.39334423489049,0.992432,0.984645214824752,1.6969137023623,0.0120344027106168,0.493631776893637,0.402243931486782
7.57262361024207,0.992432,0.983746577301665,1.69767718182566,0.0114979574625018,0.493251207780716,0.401612802101689
7.74996972897148,0.992432,0.982843336663592,1.69843270560634,0.0109420884888492,0.492880878765949,0.400960663378511
7.92731584770088,0.992432,0.981926969325707,1.69918706173918,0.0103604587061989,0.492520338914583,0.400281135476671
8,0.982664,0.981547855874774,1.69949565330611,0.0101144936923276,0.492368945094996,0.400007865017265
8.14095064074529,0.982664,0.980807155698315,1.70009289115369,0.00962475957498685,0.492067268626178,0.399488772228591
8.28190128149058,0.982664,0.980059591421016,1.70068835424824,0.0091180743387696,0.491763176551969,0.398965300246014
8.50541328553996,0.982664,0.978861219142646,1.70162845546197,0.00827951350389007,0.49127616297092,0.398125751180491
8.80297880526517,0.982664,0.977243841051355,1.70287112981901,0.00709549376780809,0.490622755617163,0.396992451430298
9.06679435150036,0.982664,0.975791600298216,1.70396360519778,0.00598028814356141,0.49004279648816,0.395974859054168
9.28809514743135,0.982664,0.974561792882368,1.70487306374525,0.00499680407587103,0.48955522534523,0.395109717727571
9.53336382330426,0.982664,0.973187802865648,1.70587364773583,0.00385514305726334,0.489012483532783,0.394135594791182
9.75650233527132,0.982664,0.971928692214777,1.70677749503473,0.0027688346173307,0.488518178330179,0.393235402751918
10,0.971372,0.970545591024122,1.70775736523649,0.00153105536306836,0.487979096418492,0.392242910201022
10.1724272333561,0.971372,0.969560710700347,1.70844763161924,0.000621230853710741,0.487591170868076,0.391547738606168
10.3448544667121,0.971372,0.968571396706225,1.70913530461045,-0.000316350086514552,0.487200871454533,0.390851675643305
10.6161943879656,0.971372,0.967005575175411,1.71021297775429,-0.00184819537884065,0.486580484972237,0.389753440417296
10.8951420177423,0.971372,0.96538410290966,1.71131615596053,-0.00349527181096428,0.485934300824115,0.388620770890524
11.1531262272144,0.971372,0.963873376343989,1.7123330305095,-0.0050841856910738,0.485330000114017,0.387571452654308
11.4111104366866,0.971372,0.962351366308658,1.71334728055559,-0.0067365114110292,0.484718925996725,0.386520728660139
11.6745742116255,0.971372,0.960784746662242,1.71438084681981,-0.00848972476672671,0.484086176481194,0.385445264836366
11.9380379865644,0.971372,0.95920514768412,1.71541248769422,-0.0103098060375689,0.483444268213487,0.384367803184118
12,0.960084,0.958831721502054,1.71565485231968,-0.0107476140207978,0.483292612225453,0.384113220893951
12.2677470607134,0.960084,0.957209522057868,1.71670104383473,-0.0126823688794207,0.482634280677085,0.38300880165126
12.512750237404,0.960084,0.955712928032476,1.71765681300598,-0.0145141524515451,0.482026031493972,0.381993612002114
12.7664173061803,0.960084,0.954151325148388,1.71864482541531,-0.0164729154650171,0.481389880387772,0.380937470386309
13.0306964172371,0.960084,0.952511745177064,1.71967248283647,-0.0185813777129485,0.480721243819672,0.379832813772969
13.3630592055104,0.960084,0.950432468636816,1.72096240606888,-0.0213318571382172,0.479873698421359,0.378439309596063
13.6336394959584,0.960084,0.948726540123918,1.72201045636213,-0.0236528544937871,0.479177885533617,0.377301132535248
13.9194057535132,0.960084,0.946913283757233,1.72311521643733,-0.0261842758337265,0.47843734303614,0.37609560361775
14,0.947552,0.946399921316984,1.72342638606132,-0.0269131538972631,0.478227771290893,0.375755017784944
14.2773333862592,0.947552,0.944627391741695,1.72449574641726,-0.0294717202513469,0.477505148763477,0.374581429137564
14.5993099533665,0.947552,0.942559206898265,1.72573441508334,-0.0325404557949601,0.476662831332882,0.373216590236831
14.8632569535652,0.947552,0.940856841722679,1.72674748988114,-0.0351351649731992,0.475969323839506,0.372095513696274
15.1272039537638,0.947552,0.939149405186472,1.72775838997854,-0.0378013045032151,0.475274202284679,0.370973471096331
15.454018752276,0.947552,0.937029805743795,1.72900699724054,-0.04120167925375,0.474412756774692,0.369584232557241
15.7373912989805,0.947552,0.935188351414495,1.73008684498714,-0.0442390283801062,0.47366472286758,0.368379205984468
16,0.934544,0.933479793933119,1.73108524351388,-0.0471276729129339,0.472970487776167,0.367262050594227
16.3235478529726,0.934544,0.931373113587757,1.73231225163909,-0.0507844093929959,0.472114975375397,0.365887234042991
16.5990048410125,0.934544,0.929578827356702,1.73335422025652,-0.0539827079796772,0.471386880697371,0.364718119434375
16.9329419282746,0.934544,0.927403384308781,1.73461413362305,-0.0579649190673812,0.47050340229313,0.363301334206447
17.2192331501629,0.934544,0.925538514668338,1.73569144623272,-0.0614704736160552,0.469745723359404,0.362087602830822
17.5544998798475,0.934544,0.923355124899992,1.73694974134531,-0.0656831003250443,0.468859140918604,0.360668304589778
17.8373125824736,0.934544,0.92151386127701,1.73800840674763,-0.0693266579362212,0.468111024087176,0.359471943432913
18,0.92154,0.920454906266345,1.7386162613491,-0.0714599108295057,0.467680350291494,0.358783897397189
18.3918253363027,0.92154,0.917905118364928,1.74007685067459,-0.0767095554824936,0.466643118022157,0.357128360786212
18.7512693310483,0.92154,0.915566746202999,1.74141252844993,-0.0816642509896535,0.465691858126474,0.35561175184065
19.0610795356646,0.92154,0.913551600627874,1.74256055746072,-0.0860413527452688,0.464870707984289,0.354304751046255
19.3538305025166,0.92154,0.911647429252781,1.7436426501504,-0.0902680945372508,0.464094047326307,0.353070216731839
19.6621072633629,0.92154,0.909641876416611,1.74477928027858,-0.0948142265521341,0.463275730131106,0.35177103575785
19.9556615921442,0.92154,0.907731190306009,1.74585891620246,-0.0992340495600186,0.462494707151556,0.350533353664552
20,0.908532,0.90744248194874,1.74602175457241,-0.0999093208563143,0.462376535084442,0.35034629349828
20.221692039279,0.908532,0.905998304931482,1.74683504285523,-0.103316013445145,0.461784951178762,0.349410653106326
20.5161062426715,0.908532,0.904078260950321,1.74791278990563,-0.107918428389289,0.460997783277345,0.348167542191897
20.810520446064,0.908532,0.902154956769531,1.74898788686605,-0.112610179548939,0.460208471643619,0.346923393138686
21.0941925617087,0.908532,0.900297994487291,1.75002125548743,-0.117215367136831,0.459445056175539,0.345722773917427
21.3778646773535,0.908532,0.898436786832649,1.75105217420079,-0.121903752956958,0.45867930199873,0.344520827325061
21.6677079985547,0.908532,0.896530606551614,1.75210299658344,-0.126780225976007,0.457895644379914,0.343292524280681
21.9575513197559,0.908532,0.894620356426442,1.75315127602621,-0.131743837859045,0.457111131379014,0.342064404288871
22,0.895524,0.894340311906016,1.75330458766445,-0.13247809851882,0.45699618738167,0.341884588736495
22.2122434012206,0.895524,0.892939335678224,1.75407033161861,-0.136177466989865,0.456421629573554,0.340986016183264
22.5713320271436,0.895524,0.890568165621073,1.75536279009866,-0.142542831376609,0.45545246383552,0.339469973306474
22.906100801849,0.895524,0.888360773677583,1.75656423833466,-0.148597504616927,0.454555296899905,0.338064451996886
23.2545361740577,0.895524,0.886072767768779,1.75781118660694,-0.155022264308242,0.453630814106851,0.336612379571659
23.5463762348512,0.895524,0.884169262721133,1.75885282241057,-0.160499362384993,0.452867366440062,0.335408225936334
23.8681087531398,0.895524,0.882090688125864,1.75999822982519,-0.166637877028353,0.452041038667038,0.334097305330695
24,0.882516,0.8812462105851,1.76046689612163,-0.169184459556298,0.451707527486679,0.33356552390905
24.3012621147694,0.882516,0.879337539530296,1.76153548943455,-0.1750663228187,0.450958599904425,0.332364575259521
24.6043445106269,0.882516,0.877450848803921,1.76260784987228,-0.181073831909333,0.45022607403242,0.331178486472173
24.9292363409801,0.882516,0.87547267376652,1.76375438780181,-0.187612078387846,0.449467176400443,0.329934716229591
25.2573436532373,0.882516,0.873528277689871,1.76490914169723,-0.194316016338182,0.448729786586147,0.328709053988757
25.5571908404283,0.882516,0.871803274059893,1.7659616883724,-0.200528980042912,0.448082725410717,0.32761700945798
25.8552726411655,0.882516,0.870140933171757,1.7670054403915,-0.206784924914004,0.447465547708047,0.326558640702218
26,0.869512,0.869353271782405,1.76751127879574,-0.20985029542605,0.447174915215507,0.326054204119673
26.3162643769336,0.869512,0.867676543700098,1.76861453553621,-0.216610817505738,0.44655924102159,0.324972147944177
26.6152059972419,0.869512,0.866146683715847,1.76965468716268,-0.223077222761324,0.446000473742453,0.323973661134346
26.9209916723511,0.869512,0.864634335727974,1.77071596430106,-0.229765969712361,0.445450444545731,0.322974959620329
27.2267773474603,0.869512,0.86317109886528,1.77177452755923,-0.236527696881293,0.44491919677656,0.321996156609579
27.5520396561983,0.869512,0.861663185847117,1.77289754288404,-0.243797994335873,0.444371833187503,0.320973945523212
27.8982628688243,0.869512,0.860106367256907,1.77408957303159,-0.251622729150631,0.443807314178499,0.31990533870628
28,0.860216,0.859657358916851,1.77443919320119,-0.253938533296372,0.443644616171005,0.319594790513821
28.3279348072857,0.860216,0.858233461088376,1.77556412133879,-0.261453353483156,0.443128654633417,0.318603150618072
28.6478995914048,0.860216,0.856875463953096,1.77665874497899,-0.268858187636453,0.442637205065344,0.317648844262828
28.9469765297148,0.860216,0.855631355511142,1.77767927252637,-0.275843315301701,0.442188677476324,0.316768799104437
29.2460534680248,0.860216,0.854410035867885,1.77869726131022,-0.282888932447747,0.441750328750607,0.31590001548879
29.6064277507653,0.860216,0.852967811571526,1.77992053213366,-0.291457528718954,0.441235982570467,0.314868449522092
29.9272723383297,0.860216,0.851711299588291,1.78100654285363,-0.299157511396871,0.440792744476351,0.313966042584951
30,0.852284,0.851430235187361,1.78125231298285,-0.300912105639939,0.440694380918104,0.313763771173515
30.3481607755081,0.852284,0.850105286335233,1.7824268070463,-0.309357989197687,0.440234790340454,0.31280765177251
30.7102193918791,0.852284,0.848766850251129,1.78364459107853,-0.318220778773072,0.439778693024121,0.311836769880246
31.0598583822156,0.852284,0.847517507584029,1.78481713548377,-0.326854582560233,0.439362609188012,0.31092507504033
31.3660880311413,0.852284,0.846462227094535,1.78584131280439,-0.334475144958013,0.439019036443863,0.310148647740345
31.7077164893595,0.852284,0.845331905219645,1.78698081303899,-0.343039074875307,0.438659480444801,0.309307551616952
32,0.844356,0.844406586105712,1.78795316029378,-0.350416483523335,0.438372425497814,0.308609637866926
32.3092019389677,0.844356,0.843470940604429,1.78897922185018,-0.358269649023831,0.43808884264157,0.307892508492483
32.6113284641409,0.844356,0.842599604111023,1.78997925681519,-0.365989662202829,0.437830193927353,0.307211335015169
32.9134549893141,0.844356,0.841769421957217,1.79097677746631,-0.373753907392013,0.437588711339409,0.306548413893073
33.257979730566,0.844356,0.840870013714994,1.79211121916854,-0.382659564443032,0.437332234608591,0.305812680021458
33.5977685393418,0.844356,0.840027870597635,1.79322687415513,-0.39149474843867,0.437095471689072,0.305104625888519
33.9115491125597,0.844356,0.839284958151146,1.79425432341748,-0.399697788267236,0.436888565379808,0.304463714798684
34,0.839264,0.839080879022903,1.79454346171359,-0.40201758699576,0.436831995337665,0.304285008784779
34.396790814716,0.839264,0.838189955716102,1.79583790463583,-0.412463630940567,0.436585359041714,0.303491551653732
34.7552330027727,0.839264,0.837413142363565,1.79700354974984,-0.421954356821719,0.436369149635198,0.302782907663631
35.0638344146175,0.839264,0.836759531057771,1.79800431255766,-0.430165816069733,0.436186122913907,0.302177077883686
35.390122680146,0.839264,0.836078549574891,1.79905962132992,-0.438887996221435,0.435994127243191,0.301539203812396
35.6904661184448,0.839264,0.835457196248533,1.80002847191228,-0.446952740416703,0.43581743292609,0.300953127062534
36,0.835272,0.834819648208434,1.80102442546478,-0.455300294985911,0.435635599518938,0.300350428533161
36.3769082090997,0.835272,0.834045326299373,1.80223369090918,-0.465514010680544,0.435415696914496,0.299619564722472
36.6995983681724,0.835272,0.833384466413396,1.80326598895268,-0.474301240319984,0.435229721651272,0.298997414951907
37.0130794923694,0.835272,0.832746242903835,1.80426617485762,-0.482875246440523,0.435053260557237,0.298398360216326
37.3257786979781,0.835272,0.832116385528362,1.80526127205919,-0.491464409032735,0.434884043451604,0.297808714432482
37.6384779035868,0.835272,0.83149730068399,1.80625378790095,-0.500089562758585,0.434723637723099,0.297228988070539
38,0.83128,0.830801247283007,1.80739806304787,-0.510105325117291,0.434552605641057,0.296574548648541
38.3713959902847,0.83128,0.830116450119343,1.80857002310468,-0.520442228946069,0.434397829945703,0.295924749108826
38.6819069507777,0.83128,0.829574202331637,1.80954709068889,-0.529120093057221,0.434287256488922,0.295401530747563
39.011526245173,0.83128,0.829035126445882,1.81058153534322,-0.538365684187296,0.434190945833874,0.294868408747621
39.3185213988597,0.83128,0.828571859212655,1.81154243589093,-0.547006197182817,0.4341227952023,0.294394569270917
39.6255165525465,0.83128,0.828149904996108,1.81250088715827,-0.555673348997557,0.434075845397915,0.293943035893329
40,0.827292,0.827694752165804,1.81366672603076,-0.566279152941152,0.434046533674422,0.29342168606423
40.3249646286126,0.827292,0.827353917728749,1.81467545288393,-0.575509652169497,0.434045434371225,0.292994787822074
40.6413256485046,0.827292,0.827069172414364,1.81565484050863,-0.584517715458009,0.434063976989055,0.292599889368531
40.9543731113193,0.827292,0.826830274393411,1.81662141615164,-0.59345077660503,0.434098840121207,0.292226683913988
41.267420574134,0.827292,0.826630197281981,1.81758545600748,-0.602401322725953,0.434148508181283,0.291869308148114
41.5998921419607,0.827292,0.826455440899196,1.81860654372463,-0.611924610424301,0.434215492353505,0.291505099988594
41.9121741165148,0.827292,0.826322319563489,1.81956303600223,-0.620884403088716,0.434289841266334,0.291175466269543
42,0.826244,0.826289775754491,1.81983158852942,-0.623406653625522,0.434312652981309,0.291084852284662
42.3386559955644,0.826244,0.826182762148859,1.82086528048945,-0.633141651921023,0.434408482151455,0.290744132255375
42.667912726368,0.826244,0.826105276274371,1.82186748439335,-0.642619491230072,0.434513787804693,0.290426190251384
42.9855063282681,0.826244,0.826054627038071,1.82283158580454,-0.651772577282073,0.434626990799501,0.290132242900464
43.3030999301683,0.826244,0.826028288878662,1.82379314350296,-0.660935288106132,0.434753330515616,0.289852515019854
43.6529435230305,0.826244,0.82602970932755,1.82484941068149,-0.671038101596628,0.434910191377636,0.289563325287516
44,0.826296,0.826066646401594,1.82589423868924,-0.681068698305561,0.435086579579518,0.289298512913975
44.3227012812348,0.826296,0.826137657971025,1.82686305256967,-0.690400992927397,0.435272484823209,0.289075359526157
44.6830729025005,0.826296,0.826265698148928,1.82794190562932,-0.700826707664465,0.435509070270776,0.288856472004007
45.0167259087932,0.826296,0.826437185639208,1.82893790582913,-0.710480683729777,0.435757941941183,0.288684900552644
45.3441289139969,0.826296,0.826661484032601,1.82991257843175,-0.719952314856769,0.436032632574781,0.288548204776247
45.7144005565091,0.826296,0.826988887176086,1.83101168956204,-0.730658774032207,0.436381757922161,0.288433492660278
46,0.826344,0.827298412860672,1.83185715785513,-0.738910421906943,0.436678619418348,0.288373604856162
46.3364940526356,0.826344,0.827728769100922,1.83285072071871,-0.7486222226702,0.43705862272058,0.288334345480532
46.6386865320635,0.826344,0.828175518589968,1.83374063432812,-0.757331894452094,0.437426597897567,0.288326801097238
46.9408790114915,0.826344,0.828677352493287,1.83462831071222,-0.766027623958437,0.43781742545562,0.288343054765217
47.2897819594503,0.826344,0.829321032209792,1.83565041882116,-0.776047198127046,0.438293865311838,0.288388192112611
47.6540740508083,0.826344,0.830059775857104,1.83671443859475,-0.786482268252551,0.438816699657521,0.288462030415311
48,0.830184,0.830816432632575,1.8377218240765,-0.79636337332124,0.439332685186439,0.288552909237847
48.3717614139268,0.830184,0.831680096208657,1.83880120784246,-0.806949463204106,0.439903624833286,0.288668382175968
48.6741593982803,0.830184,0.832414385847487,1.83967673271564,-0.815533575974659,0.440378056984667,0.28877337677
48.9765573826339,0.830184,0.833171498381823,1.84055005087444,-0.824092492747221,0.440858767287883,0.28888558658823
49.3596521326384,0.830184,0.834155670360918,1.84165326011736,-0.834897958345473,0.441473366876574,0.289034690141836
49.7006219448659,0.830184,0.835048263396464,1.84263220004625,-0.844479151255583,0.442023796159777,0.289172065534256
50,0.835452,0.835840268654032,1.8434894361576,-0.852863094706618,0.442508030254996,0.289294603525102
50.4157447561031,0.835452,0.836947076242974,1.84467633248115,-0.864461118357971,0.443179802048246,0.289465605649779
50.7505838086395,0.835452,0.837840744947046,1.84562926823388,-0.873764133533625,0.443720119873661,0.289603880208379
51.0378176207929,0.835452,0.838607222080092,1.84644460579981,-0.881717451151404,0.444182562459074,0.289722343341774
51.3706035068967,0.835452,0.839493983550916,1.8473868101481,-0.890900843247143,0.444716640195199,0.289858931891168
51.7033893930006,0.835452,0.84037876281524,1.84832640595008,-0.900050772529765,0.445249550362842,0.289995468628174
52,0.840724,0.841165517534624,1.84916167088494,-0.908177916831658,0.445723604775111,0.290117176465526
52.322727619712,0.840724,0.842019637993017,1.85006814062495,-0.916990585126996,0.446238013056203,0.290249224559016
52.6454552394241,0.840724,0.842871972837109,1.85097217614089,-0.925771968253783,0.446751536420543,0.290381437301922
52.9852232298949,0.840724,0.84376767878962,1.8519213217818,-0.934983270040079,0.447291609609926,0.290521199383574
53.324418517083,0.840724,0.844660505997559,1.852866189276,-0.944144548954533,0.447829598685911,0.290660710555679
53.6523942689965,0.840724,0.845522708605439,1.85377726440379,-0.95297006397338,0.448348914426643,0.290795828814138
54,0.845992,0.846435397000942,1.85474014988255,-0.96228871003549,0.448898590553928,0.290939487005461
54.3236726750845,0.845992,0.8472840322588,1.85563422855433,-0.970933315359718,0.449408941848638,0.291072811769409
54.6581053647317,0.845992,0.848159219785024,1.85655549115656,-0.979832495735579,0.449934663981555,0.291210034710581
54.9655236284062,0.845992,0.848961753473001,1.85740006656512,-0.987983494191792,0.450416784608663,0.291335982885235
55.2729418920807,0.845992,0.849762020457657,1.85824247268961,-0.996106461192148,0.450897364476644,0.291461289325035
55.620340320802,0.845992,0.850663409269693,1.85919183184973,-1.0052521951848,0.451438779854748,0.291602301534354
56,0.851264,0.851645220829091,1.86022620625536,-1.01520656572133,0.452030047045749,0.291757279884751
56.3108369722776,0.851264,0.852447394584999,1.86107063731675,-1.02332486754943,0.452514389804772,0.291885470324447
56.6753622214917,0.851264,0.853388234039111,1.8620581359545,-1.03280910193956,0.453084151962755,0.292038746240809
56.9693958182924,0.851264,0.854149331239513,1.86285249127841,-1.0404306416709,0.453547094257223,0.292166669213013
57.2634294150931,0.851264,0.854914699605767,1.86364490558954,-1.04802639886121,0.454014167156873,0.292299548949576
57.6681228232465,0.851264,0.855979732736109,1.86473238288051,-1.05843809477404,0.454665964083616,0.292492727210683
58,0.856532,0.856867816210512,1.86562146656582,-1.06693877665643,0.455211377037346,0.292663205012007
58.2996489117161,0.856532,0.857684913524195,1.86642211034726,-1.07458408291967,0.455713971027774,0.292828182091656
58.6259291578864,0.856532,0.858595127410703,1.86729164982957,-1.08287568410973,0.456273574094445,0.293021139397043
58.9522094040568,0.856532,0.859530822939842,1.86815883793036,-1.09113156054948,0.456848283779207,0.293230221776298
59.2692152499544,0.856532,0.860468035687567,1.86899913019142,-1.09911727290818,0.457422408787707,0.293450087989692
59.5938293105995,0.856532,0.861459676189497,1.86985730067689,-1.10725693342639,0.458026631668751,0.293692546792187
59.9184433712445,0.856532,0.862486063902301,1.87071315980416,-1.115356868868,0.458648004048003,0.293953164684133
60,0.861804,0.862749586824304,1.87092782462013,-1.11738547414807,0.458806848029924,0.294021521615942
60.4077831437773,0.861804,0.864101649090135,1.871998966542,-1.12748839311932,0.459616651652866,0.294379755232812
60.812207254438,0.861804,0.865498354779435,1.87305770024115,-1.13743969756686,0.460443405971913,0.294760121422316
61.1363220059994,0.861804,0.866655789201338,1.8739036249656,-1.14536366332262,0.461122098530514,0.29508210632308
61.445367549635,0.861804,0.867788722293317,1.87470809897555,-1.1528752732316,0.461781034156513,0.295401768451049
61.8148734706757,0.861804,0.869177679086757,1.87566725110528,-1.16179842458496,0.46258212123006,0.295798282664524
62,0.869104,0.86988652603404,1.87614669346674,-1.16624472676816,0.462988811505714,0.296002733975576
62.3143193689257,0.869104,0.871108340787296,1.87695904146426,-1.17375600846684,0.463686795612245,0.296358190946852
62.6535987443327,0.869104,0.872451259180517,1.87783353541535,-1.18180918491338,0.464449276691563,0.296752036558945
62.9768127772346,0.869104,0.873751951156405,1.87866434759187,-1.18942731896933,0.465183363179889,0.297136010304372
63.2868645213733,0.869104,0.87501726538904,1.87945924613424,-1.19668514192672,0.465893550501318,0.297511334668693
63.5969162655121,0.869104,0.87629727544671,1.88025210865803,-1.20389324706744,0.466606941159909,0.297890847833748
63.9364165901505,0.869104,0.877711587512749,1.8811179396155,-1.21172835573505,0.467388219329159,0.298307685063665
64,0.87718,0.877977483407517,1.88127982495159,-1.21318902693602,0.467534284522457,0.298385602603257
64.3179170492477,0.87718,0.879308931056598,1.88208796142643,-1.22046048055156,0.468261668563477,0.298772735050705
64.649029915925,0.87718,0.880693028485012,1.88292735114295,-1.22797732989669,0.469009634994991,0.299167265698762
64.9827844005235,0.87718,0.882075551927972,1.8837710693861,-1.2354964128288,0.46974807606526,0.299550406466273
65.3654716564341,0.87718,0.883630762327423,1.88473556163491,-1.244047934735,0.470569380636018,0.299965478865139
65.6865315807844,0.87718,0.884898629124687,1.88554232555888,-1.25116635946375,0.471231566686794,0.300287789316086
66,0.885252,0.886093817296705,1.88632789940905,-1.25806912747661,0.471850203390503,0.30057540489093
66.3707233116385,0.885252,0.88744114611016,1.88725427324478,-1.26617534300872,0.472543080136669,0.300877923138574
66.6918070387365,0.885252,0.888541497102505,1.88805426673063,-1.27314896347767,0.47310657060157,0.30110426511749
67.0275463839724,0.885252,0.889619461827408,1.88888846543309,-1.28039745339614,0.473658311198839,0.301304392760313
67.3681090199979,0.885252,0.890633352033965,1.88973224972239,-1.28770837125514,0.474180667048128,0.301471039204644
67.695186739555,0.885252,0.891531315597954,1.89054036345016,-1.29469376537676,0.474649595664415,0.301599237905374
68,0.893328,0.89230415158776,1.89129148750474,-1.30117474072234,0.475061628611822,0.301694530149071
68.3301211485368,0.893328,0.893078373232844,1.89210283443737,-1.30816516109579,0.47548726729991,0.30177812557866
68.6623398947107,0.893328,0.893802913588953,1.89291710317373,-1.31517239890128,0.475901673405852,0.301849310145359
68.9694448557132,0.893328,0.894436837217086,1.89366783550438,-1.3216269741761,0.476278992292684,0.301910248373609
69.2765498167157,0.893328,0.895049944588502,1.89441667084123,-1.32806049662006,0.476657859109413,0.301973602683801
69.6378471403889,0.893328,0.895763177232157,1.89529522558914,-1.33560282737907,0.477113776234071,0.302059454626394
70,0.895576,0.896489595778127,1.89617323809575,-1.34313391294674,0.477588128913523,0.30216408228236
70.3182746245896,0.895576,0.89715206689167,1.89694270436842,-1.34972748132089,0.478024157017951,0.302276044361663
70.7054979922813,0.895576,0.898002465758791,1.89787612922792,-1.35771578352033,0.478582439330493,0.302441204568644
71.0552008615831,0.895576,0.89882099657199,1.89871653210066,-1.36489589071317,0.479113218008026,0.302618026676384
71.3574278604736,0.895576,0.899570685421338,1.89944087387603,-1.37107309790842,0.479592457763318,0.302792176782816
71.7793801342627,0.895576,0.900684548085059,1.90044911372633,-1.37965038665627,0.480292076798608,0.303067096174102
72,0.900432,0.901297472648395,1.90097486746436,-1.38411189973602,0.480670425291724,0.303223969604621
72.2867777982212,0.900432,0.902123869459987,1.90165683775409,-1.3898862126183,0.481173756415636,0.303440051903363
72.599159853412,0.900432,0.903059375374051,1.90239784510826,-1.39614243548139,0.481735502387255,0.303689694880918
72.9115419086029,0.900432,0.904027652125687,1.90313692772653,-1.40236213705453,0.482308460983796,0.303951375635841
73.2781100016491,0.900432,0.90519916860832,1.9040017647208,-1.40961241770362,0.482991152057136,0.304269845647397
73.6059745798767,0.900432,0.906272729335205,1.90477305639903,-1.41605172605014,0.483608854585298,0.304562743806379
73.926611622922,0.900432,0.907339979882048,1.90552531157127,-1.42230664819402,0.484216497480377,0.304853619530715
74,0.907064,0.907586072893914,1.90569720764735,-1.42373232301344,0.484355737982828,0.304920478363545
74.3669418853898,0.907064,0.908823387227543,1.90655511302093,-1.43082706883129,0.485051667811487,0.305255173219227
74.7141747572603,0.907064,0.909999926033136,1.90736452585984,-1.43748890753546,0.485708616867282,0.305571326028781
75.0324517490355,0.907064,0.911078231769957,1.90810438486187,-1.44355085870513,0.486306948997746,0.305858164843275
75.3776512474805,0.907064,0.912242839689238,1.90890460820264,-1.45007778360448,0.486949387148726,0.306163715318142
75.7214096307927,0.907064,0.913392977287768,1.90969920080306,-1.45652844937061,0.48758133667118,0.306461169148399
76,0.913692,0.914315056982879,1.9103414851674,-1.46172076448866,0.488086215361681,0.306695680689968
76.3584905146893,0.913692,0.91548459558441,1.91116577762271,-1.46835625861971,0.488724175433004,0.306986633213939
76.6782266061903,0.913692,0.916508213162081,1.91189887563309,-1.47423161852919,0.489281439064631,0.307235268059682
77.0092863546325,0.913692,0.917545520958049,1.91265587066123,-1.48027355199031,0.489845725243809,0.307480848814823
77.3124462063156,0.913692,0.918473006766982,1.91334723155685,-1.48577022396365,0.490349918476866,0.307693951408745
77.6156060579988,0.913692,0.91937747817218,1.91403683995943,-1.49123339507911,0.490842414745127,0.307896074142981
78,0.92032,0.920489888100759,1.91490872376485,-1.49811386350941,0.491450962362227,0.308137466993607
78.3366589145681,0.92032,0.921432547157595,1.91567003839011,-1.50409856259323,0.491969520629094,0.30833544404177
78.6526364971053,0.92032,0.922291673712154,1.91638264234445,-1.50968173638936,0.492445733811264,0.308511586947623
79.0367647359351,0.92032,0.92330583078408,1.9172464200672,-1.5164263915709,0.493013939679771,0.308716065490824
79.3712407255978,0.92032,0.92416574452265,1.91799630159583,-1.52226217809161,0.493500751729577,0.308887112571911
79.6826864965295,0.92032,0.924951017832434,1.91869267918543,-1.5276658956701,0.493949923107793,0.309043051467823
80,0.925476,0.925739914648625,1.91940032780309,-1.53314194650544,0.494406135964147,0.309201292056559
80.3428955396888,0.925476,0.926584790678452,1.92016293709157,-1.53902638424307,0.494899158990179,0.309373233092953
80.6706341442441,0.925476,0.927390015247083,1.92088981415123,-1.54461871096003,0.495372692809245,0.309540756503045
80.9870810991581,0.925476,0.928169941208077,1.92158977745177,-1.54998860617519,0.495834528734959,0.309707941719607
81.303528054072,0.925476,0.928956273432872,1.9222879075996,-1.55532898678406,0.496301715750899,0.309881282168982
81.6515658377521,0.925476,0.929832485331145,1.9230536196286,-1.56116791102313,0.496822427206742,0.31007974350175
82,0.930072,0.930724813135783,1.92381799112094,-1.56697651712982,0.497352093385616,0.31028776705428
82.3244631206173,0.930072,0.931570902488766,1.92452778860317,-1.57235153804856,0.497852109803002,0.310489096809662
82.6868494767386,0.930072,0.932533137061795,1.92531828370174,-1.57831521982119,0.498416597568042,0.310720948063849
83.0223821029807,0.930072,0.933438757306492,1.92604807473617,-1.58379904727227,0.498944091970919,0.310941354929973
83.3540166977157,0.930072,0.934345092842369,1.92676738182813,-1.58918275190104,0.499467771571462,0.311162360679271
83.7248183055813,0.930072,0.935367447500149,1.92756928486185,-1.59515892951088,0.500052882562326,0.311410042153159
84,0.93554,0.936129082171277,1.92816279360161,-1.59956426277491,0.50048572232252,0.311593139932986
84.3462233698444,0.93554,0.93708657895803,1.92890758665569,-1.60507087266151,0.501026357618683,0.311820374290087
84.6412786077626,0.93554,0.937898305484348,1.92954060728991,-1.60973212983275,0.501481433400395,0.312009078468343
84.9363338456807,0.93554,0.938702794813566,1.93017206772886,-1.61436466007523,0.501930403348536,0.312192328837028
85.2965546825079,0.93554,0.939670895429109,1.9309408827478,-1.61998196810738,0.502469032376168,0.312407431138109
85.6463369344418,0.93554,0.940591997038488,1.93168520683775,-1.62539695919376,0.502979957660578,0.312605124976548
85.965865140839,0.93554,0.941414213244455,1.9323632531554,-1.63031042090016,0.503436036998179,0.3127758530144
86,0.94134,0.941500882300792,1.93243558123674,-1.63083348618062,0.503484183342811,0.312793562810548
86.1706742958049,0.94134,0.941930729676933,1.93279691273885,-1.63344358306201,0.503723243711048,0.312880567858149
86.6136113146611,0.94134,0.943018630708762,1.93373225055121,-1.64017749590705,0.504330291189681,0.313094016921752
86.9752782278368,0.94134,0.943877599701944,1.93449341564054,-1.64563450476036,0.504812501669429,0.313255935091353
87.3369451410125,0.94134,0.94471170051823,1.9352522909524,-1.6510556948954,0.505284956057155,0.313409074329263
87.6630188816151,0.94134,0.945444326779317,1.93593452570424,-1.65591359686036,0.505703000883525,0.313540065807845
88,0.945904,0.946184477868311,1.93663763822666,-1.6609051649527,0.506128393348954,0.313669635998762
88.3253889712066,0.945904,0.946885163538748,1.93731469417801,-1.665697881372,0.506534695592931,0.313791099019537
88.6507779424131,0.945904,0.947574444304853,1.93798991800594,-1.67046445562579,0.506936982763184,0.313909338352038
88.9804977358228,0.945904,0.948263551539579,1.93867226429189,-1.67526824008002,0.507341178100098,0.314026512738076
89.3357745714256,0.945904,0.948997964439387,1.93940540396708,-1.68041523176271,0.507774658266622,0.314151634782113
89.6620622192902,0.945904,0.949666944567499,1.94007681047816,-1.68511588112677,0.508170972111267,0.314265583702158
90,0.95,0.950355755152227,1.94077026315446,-1.68995794743533,0.508579424323041,0.31438242394585
90.3303846925737,0.95,0.951026108855608,1.94144632452746,-1.69466596588479,0.508977777020955,0.314496446806561
90.668575318392,0.95,0.951709574965229,1.94213642452724,-1.69945889331238,0.509384177711038,0.314612596910076
91.0415761873957,0.95,0.952460223174953,1.94289529254924,-1.70471440168648,0.509830053499962,0.314739272623849
91.350097382007,0.95,0.953078513208754,1.94352118712459,-1.70903714585664,0.510197911386186,0.314843836528127
91.7293916210611,0.95,0.953835502335889,1.94428844540216,-1.71432152598116,0.510649221018146,0.314972345715023
92,0.954092,0.954373822542541,1.94483436135376,-1.71807152025083,0.510970630410824,0.315064053144316
92.2968396574454,0.954092,0.954963416782772,1.94543177779359,-1.72216574295701,0.511324011182619,0.315166082434179
92.6615200772961,0.954092,0.955688352556416,1.94616370823113,-1.72716801596367,0.51176102684108,0.315295153874426
92.9609387530408,0.954092,0.956286269635052,1.94676299607123,-1.73125215322633,0.512122913252424,0.315404905556484
93.2603574287854,0.954092,0.956889139131247,1.94736079375879,-1.73531537166899,0.512489420018708,0.315519908758904
93.5847652379869,0.954092,0.957551085117887,1.94800680724792,-1.73969371033295,0.512894110714829,0.315652817179604
93.9091730471884,0.954092,0.958225919592522,1.94865108417035,-1.74404650154998,0.513308006693099,0.315795670069416
94,0.958188,0.958417731657978,1.94883115701153,-1.74526050575363,0.513425766568573,0.315837677260589
94.4425877542358,0.958188,0.95937470392604,1.94970669127109,-1.75114599232502,0.51401420719951,0.316057824848469
94.7846324374819,0.958188,0.960144696094688,1.95038113366849,-1.75565887273965,0.51448800839304,0.316247949530978
95.1266771207281,0.958188,0.960946673840608,1.95105366750006,-1.76013904448527,0.51497944748423,0.31645654267771
95.4297186612906,0.958188,0.961687470027496,1.95164792194413,-1.76407963908676,0.515431222243235,0.316658419424427
95.7945300310779,0.958188,0.962620580058598,1.95236132640432,-1.76878574117755,0.515996578392794,0.316923808518786
96,0.962284,0.963167022427031,1.95276218166747,-1.77141732189498,0.516324774288954,0.317083469954943
96.3099438200064,0.962284,0.964020417416011,1.95336556312569,-1.7753598597266,0.516832870217798,0.317337867095849
96.6921316317178,0.962284,0.96512042998413,1.95410744547046,-1.7801744754621,0.51748068872545,0.317673754905737
97.0093587842267,0.962284,0.966071782958152,1.95472143795809,-1.78412957766275,0.51803409243042,0.317968999669624
97.347731933406,0.962284,0.967121983300681,1.95537457062467,-1.78830538075533,0.518637607654689,0.318297895756481
97.6880663739434,0.962284,0.968211456374934,1.95602963153066,-1.79245909420506,0.519257313943521,0.318642165934839
98,0.968544,0.969235561732403,1.95662839569707,-1.79622415688981,0.519834298550026,0.318967379867674
98.3727708881192,0.968544,0.970486430544815,1.95734189691195,-1.80066942400749,0.520531944471926,0.31936502132598
98.6904560233756,0.968544,0.971571505281015,1.95794821204036,-1.80441035908045,0.521132587655652,0.319710731116333
99.0164150216392,0.968544,0.972699183525387,1.95856864999226,-1.80820259961549,0.521752948197025,0.320070222580187
99.3178769844916,0.968544,0.97375201054215,1.95914096000944,-1.81166775982725,0.522328442829031,0.320405086042698
99.619338947344,0.968544,0.974811747423264,1.95971183287072,-1.81509215483636,0.522905295921216,0.320741914060882
100,0.975596,0.976156356205801,1.96043063652476,-1.81935760911627,0.52363495855661,0.321169356606327
100.341146051952,0.975596,0.977364778309069,1.96107288858076,-1.82312448299821,0.524288217742642,0.321552589131793
100.652370815079,0.975596,0.978468313126428,1.96165721914958,-1.82651487502139,0.524883675740401,0.321902378060262
101.026484391864,0.975596,0.97979480457604,1.96235762196218,-1.83053211703795,0.525599174596705,0.322323414925529
101.365350290276,0.975596,0.980995473917381,1.96299015366312,-1.83411597277836,0.526245843869402,0.322704163644209
101.672917827519,0.975596,0.982084217477366,1.96356271950997,-1.83732367509824,0.526831964639783,0.323049580225814
102,0.982652,0.983240877743551,1.96417000613739,-1.84068781687225,0.527455140374752,0.323417461901395
102.34051466933,0.982652,0.984443835725094,1.96480047687583,-1.84413857383725,0.528102923210796,0.323800208224897
102.662139310861,0.982652,0.985579080005028,1.96539433195979,-1.84734964785124,0.528713952903142,0.324161598658504
102.9842938391,0.982652,0.986715430462406,1.96598757225055,-1.85051905825061,0.529326156916387,0.324524426484545
103.306448367338,0.982652,0.987851226623405,1.96657922224894,-1.85364147561364,0.529937981106447,0.32488754756862
103.652101810449,0.982652,0.989069498484813,1.9672122652324,-1.8569393892351,0.530593708696664,0.325277177333898
104,0.989704,0.990295531974243,1.9678475808372,-1.86020410364522,0.531254056763338,0.325670478581201
104.327760336227,0.989704,0.991450636329552,1.96844443895356,-1.8632296905239,0.531876103304749,0.326041659361243
104.688445142102,0.989704,0.992721941749623,1.96909937164662,-1.86650293884955,0.532559911840016,0.326450208216321
105.01748481525,0.989704,0.993881887090521,1.96969512774257,-1.86943757475963,0.533183977661471,0.326823901001879
105.356725874884,0.989704,0.995077905258957,1.97030764506375,-1.87241179153428,0.533827190274751,0.3272097133703
105.732882653908,0.989704,0.996403984386033,1.97098479132479,-1.87564861591564,0.534539153831754,0.327637139180617
106,0.99676,0.997345389872199,1.97146435803851,-1.87790819530626,0.535044482595145,0.327940964508381
106.373792196148,0.99676,0.998661924070111,1.97213364743275,-1.88101584751953,0.535750869141189,0.328366107290505
106.654867713429,0.99676,0.999650878552126,1.97263554742895,-1.88331096308685,0.536280592627411,0.328684918088244
106.935943230711,0.99676,1.00063861622772,1.97313626836455,-1.88557032962961,0.53680948785582,0.329003386930882
107.305450942085,0.99676,1.00193486116943,1.97379273727874,-1.88848623573797,0.537504020870802,0.329422023557028
107.645971197328,0.99676,1.00312695597971,1.97439591304993,-1.89111884614014,0.538142503134452,0.329806985889859
107.960771201867,0.99676,1.00422706923726,1.97495200453543,-1.89350614631428,0.538732128802456,0.330162860135155
108,1.003816,1.0043640522561,1.97502119947247,-1.89380051505048,0.538805642350773,0.330207290038908
108.196143990666,1.003816,1.00504871234759,1.97536683454379,-1.89526197425215,0.539173418819404,0.330429788386278
108.581239667721,1.003816,1.00639250810416,1.97604378840382,-1.89808093053746,0.539896368689564,0.33086820073736
109.002278362634,1.003816,1.00786372241485,1.9767814454543,-1.90108648459738,0.540689580228096,0.331351363917536
109.349154686895,1.003816,1.00908037613591,1.97738723240161,-1.90350236354503,0.541348250641106,0.331755417901508
109.68001336399,1.003816,1.01024758763187,1.97796342103811,-1.90575558514568,0.541981598725166,0.332146595578004
110,1.010868,1.01138541512633,1.9785191720576,-1.90788688273596,0.542600175038935,0.332531598487316
110.395010194146,1.010868,1.01280630137741,1.97920319095527,-1.91045216948524,0.54337525313074,0.333019213051259
110.720296147319,1.010868,1.01399337334574,1.97976479109788,-1.91250929512773,0.544023699088707,0.333431658673771
111.02232164302,1.010868,1.01511197343445,1.98028487719768,-1.9143737747098,0.544634784068033,0.333824203441273
111.376712930267,1.010868,1.01644749983847,1.98089347695359,-1.91650456532307,0.545364944142371,0.334298650206492
111.709423664383,1.010868,1.01772619589548,1.98146321691571,-1.91844786419324,0.546063163459146,0.334757506035911
112,1.017924,1.01886392068764,1.98195951827042,-1.92009882995166,0.546682510112264,0.335168359331929
112.327965993342,1.017924,1.02017213592892,1.98251824177129,-1.92190938952981,0.547392945604567,0.335644073380709
112.668180472185,1.017924,1.0215559602088,1.98309622195249,-1.92372713674586,0.5481417824268,0.336150103494134
112.957181174949,1.017924,1.022752017269,1.98358591110871,-1.92522195896296,0.548785731134457,0.33658833869377
113.246181877713,1.017924,1.02396572642886,1.98407442160742,-1.92667073439472,0.549436555824965,0.337033946437236
113.611288076356,1.017924,1.02552196252819,1.98468989489852,-1.92843416537085,0.550267821731167,0.337606660613047
113.945986612611,1.017924,1.02696828855847,1.98525246336129,-1.92998417750044,0.551036206067328,0.338138716999864
114,1.026388,1.02720325968983,1.98534310299287,-1.93022829339796,0.551160661302628,0.338225095807063
114.270066936947,1.026388,1.02838388535255,1.98579568846608,-1.93142358424139,0.551784849829322,0.338659159655318
114.631954636314,1.026388,1.02997897047986,1.98640055167994,-1.93295876113836,0.552625692362601,0.339245906686339
114.95920035488,1.026388,1.03143153932654,1.98694594234841,-1.93428088674712,0.553388336029445,0.339779436443381
115.289570458599,1.026388,1.03290520475473,1.98749503063281,-1.93555157006482,0.55415946410544,0.340319894263191
115.60716794335,1.026388,1.03432666945902,1.98802146466764,-1.93671220231314,0.554902125899191,0.340841399014168
115.924765428102,1.026388,1.03575112296299,1.98854650539643,-1.93781292709042,0.555644995873739,0.34136369269575
116,1.035368,1.03608884584839,1.98867067683169,-1.93806488307692,0.555820883334375,0.341487414683101
116.376172859492,1.035368,1.03777845105263,1.98929036690782,-1.93927411168481,0.556700233307108,0.342106433583757
116.69798858163,1.035368,1.03922466697935,1.98981897157477,-1.94024169976755,0.557453114432819,0.342637252114513
117.019804303769,1.035368,1.04067129018612,1.99034616090565,-1.94114753114979,0.558205928886135,0.343168602451915
117.367167050337,1.035368,1.04223332200611,1.9909136172614,-1.94205591444147,0.559018509268723,0.343742808188614
117.759585004007,1.035368,1.04399928327206,1.99155270533691,-1.9429954368064,0.559938335398546,0.344394176067127
118,1.044352,1.04508234553292,1.99194321289022,-1.94352553524469,0.560502697951451,0.344794504305734
118.337696520603,1.044352,1.04660583897344,1.99249041749142,-1.94421163091051,0.561296388051695,0.345358343743928
118.682708037257,1.044352,1.04816585558414,1.99304788939161,-1.94484186222721,0.562109958098835,0.345937757264703
119.010606572355,1.044352,1.04965271815274,1.99357622851919,-1.9453743671532,0.562885927206625,0.346491813519417
119.320578127054,1.044352,1.05106283843318,1.9940743580458,-1.94581796726745,0.563621392694147,0.347018061467394
119.630549681754,1.044352,1.05247800114887,1.99457120392346,-1.94620324024862,0.564359615214455,0.347547612516854
120,1.053332,1.05417194583221,1.99516171435919,-1.94658591263473,0.565243513888167,0.348183507700385
120.353442334576,1.053332,1.0558002457677,1.99572494045454,-1.94687369976937,0.566092008056555,0.348795430480044
120.680032460907,1.053332,1.05731162636967,1.99624390457935,-1.9470712239536,0.566879013127868,0.349364437783619
121.038813537371,1.053332,1.05897929796356,1.99681239716862,-1.94721212095382,0.567747248952892,0.349993846989653
121.393390882563,1.053332,1.06063463339312,1.99737256456014,-1.94727269482796,0.56860775389143,0.350618994004363
121.718349186263,1.053332,1.06215770988817,1.99788449254038,-1.94725922316651,0.569399016157662,0.351195137543088
122,1.062672,1.06348234995124,1.99832708101861,-1.94719395887231,0.570087455966231,0.351697579703978
122.365141044797,1.062672,1.06520600926813,1.99889933382721,-1.94703493889091,0.570982583559998,0.352352282596843
122.713292801942,1.062672,1.06685646977438,1.99944335645372,-1.946804734224,0.571839066322196,0.35298023989351
123.031011017419,1.062672,1.06836893360273,1.99993846201695,-1.9465274085918,0.572624040821903,0.353557277682329
123.348729232895,1.062672,1.06988747958317,2.00043227172573,-1.94618561018765,0.573411084417253,0.354136974092737
123.704928828499,1.062672,1.07159677509825,2.0009843524575,-1.94572543178315,0.574294798209111,0.354788935125907
124,1.072148,1.0730172898339,2.00144045848984,-1.94528240667586,0.575027684774532,0.355330404998549
124.326268693785,1.072148,1.07459099130704,2.00194348965358,-1.94472717810143,0.575836899677875,0.3559284924622
124.661873578645,1.072148,1.07621000312603,2.0024594916797,-1.94408441435627,0.576665118718723,0.35654015039339
124.997478463505,1.072148,1.07782508448818,2.00297404997358,-1.94336917817579,0.577487392836346,0.357146476918925
125.333030300848,1.072148,1.07943080870303,2.00348708384548,-1.94258199970061,0.578300485447323,0.357744266365562
125.657934501378,1.072148,1.08097131730651,2.00398246406855,-1.94175176308529,0.579075194955267,0.358311083020266
126,1.081624,1.08257144647745,2.00450255044943,-1.94080633929239,0.579874806884669,0.358892430989713
126.354948696887,1.081624,1.08420049672258,2.00504064427336,-1.93974941217555,0.580683717876303,0.359475497723727
126.740548943078,1.081624,1.08592429862825,2.00562338472087,-1.93851584543602,0.581532932353243,0.360080102131784
127.070469328944,1.081624,1.08735352316428,2.00612047807375,-1.93739206528379,0.58223292069736,0.360571403332273
127.427148322682,1.081624,1.08884417022957,2.006656337721,-1.93610891121556,0.582960138638583,0.361073624270179
127.738675317782,1.081624,1.09009526933087,2.00712304983503,-1.93493250869513,0.583568383302324,0.361485870931739
128,1.091096,1.09110609606709,2.00751361157708,-1.93390730084554,0.584059716230923,0.361813163599006
128.377794698351,1.091096,1.09250366412213,2.00807673451006,-1.9323660723288,0.584741103165811,0.362258057142558
128.716366550901,1.091096,1.09369286439891,2.00857988637325,-1.93092834996275,0.585323630013316,0.362629277388383
129.056676532836,1.091096,1.09483081124649,2.00908419316871,-1.92943227530258,0.585885111350773,0.36297897094381
129.384719710238,1.091096,1.0958775260815,2.00956897285689,-1.92794416371709,0.586407244183382,0.363297522960389
129.712762887641,1.091096,1.09688014054692,2.0100524341049,-1.92641300925922,0.586912760822999,0.363600021416309
130,1.097448,1.09772639733051,2.01047467784975,-1.92503840180469,0.587343881064905,0.36385383974824
130.342908977138,1.097448,1.09870399012059,2.01097744594948,-1.92335743189251,0.587848309685804,0.364147167777687
130.685817954276,1.097448,1.09965265329678,2.01147878805726,-1.92163435635069,0.588344077151747,0.364432451448453
131.023931993489,1.097448,1.1005663080679,2.0119717275958,-1.9198952444421,0.588826388462456,0.364707827359544
131.362046032702,1.097448,1.10146436146281,2.01246328804527,-1.91811711118904,0.589305376461093,0.36498048236953
131.712748124424,1.097448,1.10238491238508,2.01297169526881,-1.91623213495166,0.589800271399334,0.365262000838974
132,1.102632,1.10313385731992,2.01338701832736,-1.91465762295631,0.590204212859345,0.365491652807569
132.353804845409,1.102632,1.1040529441261,2.01389720542301,-1.9126806940716,0.590701219931654,0.3657745526898
132.740977042333,1.102632,1.10505641843,2.01445378812642,-1.91046988892001,0.591244434313153,0.366084194230635
133.062367541503,1.102632,1.1058879079156,2.014914442359,-1.90859712968692,0.59169320958701,0.36633965558175
133.383758040673,1.102632,1.10671736118679,2.01537386182836,-1.90669039710194,0.592139781992173,0.366593432422161
133.782885125938,1.102632,1.10774254237179,2.01594268828678,-1.90427541564337,0.592690183578181,0.366905123671014
134,1.107816,1.10829677266599,2.01625131873778,-1.9029399677021,0.592986363599958,0.367071783846416
134.32626478249,1.107816,1.10912325769575,2.01671405354532,-1.90090459234696,0.593426468853009,0.367317695226352
134.667233871091,1.107816,1.10997647336457,2.01719629490017,-1.89874127568695,0.593879777789329,0.367568618605295
135.008202959691,1.107816,1.11081621334046,2.01767716216508,-1.89654154438126,0.594324414904232,0.367811439565729
135.369306605888,1.107816,1.11168798431618,2.0181849316656,-1.89417303190769,0.594784567788373,0.368058475793108
135.751639688062,1.107816,1.1125885245883,2.01872088470997,-1.89162279934575,0.595260290822108,0.368309239919949
136,1.112996,1.11316008875989,2.01906811900752,-1.88994337674725,0.595562484060241,0.368465680190298
136.323693878751,1.112996,1.11388855537198,2.01951959843268,-1.88772828588177,0.595947999428205,0.368661696465466
136.680242686013,1.112996,1.11466944070892,2.02001549428253,-1.88525490662953,0.596363387614107,0.368868947387512
137.0398558271,1.112996,1.11543508659822,2.02051416173293,-1.88272579751645,0.596773273784179,0.36906953958803
137.356375329603,1.112996,1.11609206836012,2.02095183806399,-1.88047191835987,0.59712664783053,0.369239224840132
137.672894832107,1.112996,1.11673478758403,2.02138836252968,-1.87819265606623,0.597474816953461,0.369404196173697
138,1.117124,1.11738585150562,2.02183827924104,-1.87581109406936,0.597830210445709,0.369570781477855
138.323923478069,1.117124,1.1180193595906,2.02228261404823,-1.87342708217199,0.598177700586774,0.369731824166563
138.647846956138,1.117124,1.11864363091885,2.02272575200291,-1.87101802375877,0.598522052824314,0.369890248978432
139.095454636948,1.117124,1.11949440434663,2.02333612896827,-1.86764853981309,0.598994786686162,0.370106920302161
139.459025882866,1.117124,1.12017790203062,2.0238302354014,-1.86487741619252,0.599375672725698,0.370280553205957
139.755769845252,1.117124,1.12073210439276,2.02423241002254,-1.86259311232361,0.599685339227483,0.370421551120513
140,1.120864,1.12118628909985,2.0245626645609,-1.86069795222763,0.599939764898121,0.370537481742143
140.348741342587,1.120864,1.12183222890608,2.02503307103221,-1.85796827021548,0.600301429579044,0.370701837402717
140.697482685175,1.120864,1.12247521333856,2.02550210161837,-1.8552110257691,0.600660958387781,0.370864611607366
141.073056658103,1.120864,1.12316414537942,2.02600568442758,-1.8522109994568,0.601046950177175,0.371039321355318
141.3755597071,1.120864,1.12371619527963,2.02641013659683,-1.84977165968417,0.601356356745954,0.371179006399428
141.678062756098,1.120864,1.12426572518898,2.02681356232949,-1.8473119001164,0.601664477272739,0.371317804124917
142,1.1246,1.12484819322521,2.02724178328332,-1.8446717860107,0.601992667900176,0.371466231296316
142.370729994448,1.1246,1.12551726591458,2.02773347884486,-1.8416030558968,0.602371900544692,0.371639073082688
142.679384413227,1.1246,1.12607484297864,2.02814168585592,-1.83902484557994,0.602689431006388,0.371785254790933
142.988038832006,1.1246,1.12663529106019,2.02854884592065,-1.83642532738107,0.60301098792642,0.371935901995903
143.377377733774,1.1246,1.12735069235277,2.02906095480808,-1.8331154774347,0.603425061908299,0.372135014972526
143.67692014707,1.1246,1.12791130899015,2.0294538288254,-1.83054512487918,0.603751276500739,0.372296321782008
144,1.128336,1.12853011215208,2.02987648421904,-1.82774886934339,0.604113409117203,0.372481052634857
144.46107952688,1.128336,1.12944731894534,2.03047772115166,-1.82371350573862,0.604653467897188,0.372768785766209
144.720560076831,1.128336,1.12998557206561,2.03081507262204,-1.82141832936108,0.604970486446961,0.372944242738925
144.980040626782,1.128336,1.13054265866405,2.0311517022334,-1.81910487725689,0.605298372816958,0.373130885081108
145.320449783928,1.128336,1.13130559274985,2.03159222972,-1.81604089580878,0.605746899800345,0.373394599402186
145.660858941073,1.128336,1.13210865655315,2.03203151935055,-1.81294223037971,0.606216129920714,0.373679568373362
146,1.132072,1.13295151818097,2.03246794307834,-1.80981858696424,0.606703959665949,0.373984372269207
146.370462458218,1.132072,1.13392259075137,2.03294327124115,-1.80636236448693,0.607260721431665,0.374341804128654
146.728738825625,1.132072,1.13491119731045,2.03340157229917,-1.8029735385502,0.607820344479751,0.374709259651911
147.050844661279,1.132072,1.13583949270763,2.03381243688918,-1.79988600518311,0.608338889307054,0.375055545942076
147.371733180093,1.132072,1.1367984867042,2.0342206495633,-1.79677008116166,0.608869026814627,0.375414554510424
147.707493026509,1.132072,1.13783444809369,2.03464660623812,-1.79346540269216,0.609435260523405,0.375802239881415
148,1.13808,1.13876028953406,2.0350167121609,-1.79054838248546,0.609935457429134,0.376147309665319
148.318005514667,1.13808,1.13978716082039,2.03541804741852,-1.7873359508591,0.610485372781563,0.376528968745498
148.717055196754,1.13808,1.1410986596008,2.03592014132485,-1.78324305023688,0.611181509108414,0.377014568373458
148.995254690944,1.13808,1.14202364868508,2.03626917822733,-1.78034841274091,0.611668217725229,0.377354888282784
149.273454185135,1.13808,1.14295423583805,2.0366173956506,-1.77741959571283,0.612155532137646,0.377696126843726
149.621414301738,1.13808,1.14412257371516,2.03705178214142,-1.77370801747302,0.612765861750513,0.378124182940715
150,1.144936,1.14539587264187,2.03752295818314,-1.76960853228412,0.613429678541556,0.378590224721742
150.337933829948,1.144936,1.14653295763129,2.03794227888918,-1.7658952386838,0.614022936721236,0.379007492361055
150.756348349598,1.144936,1.14794283479943,2.03845982752825,-1.76122686676757,0.614762440942033,0.379529774404341
151.016396967595,1.144936,1.14882226199374,2.038780583189,-1.7582858010692,0.615225823254707,0.379858531078683
151.276445585591,1.144936,1.14970635635887,2.039100648423,-1.75531414250321,0.615693584985558,0.380191958726831
151.659052044245,1.144936,1.15102063080695,2.0395703076284,-1.75088578684998,0.616394111885489,0.38069537222486
152,1.151788,1.15221175317823,2.03998758296248,-1.74688228122936,0.617033640463959,0.381159781423767
152.350716627752,1.151788,1.15346419450327,2.04041559349565,-1.74270635779949,0.617709455942356,0.381655970469516
152.673855559908,1.151788,1.15464931604951,2.04080885750243,-1.73880555712855,0.618352547174487,0.382134021939122
153.087876547161,1.151788,1.1562214512186,2.04131120301875,-1.73373034176311,0.619208645498914,0.382779311063684
153.349782270434,1.151788,1.15725206955202,2.04162810157549,-1.73047327951254,0.619769849947453,0.383207535247156
153.611687993706,1.151788,1.15831379900307,2.04194431987287,-1.72717882395403,0.620347858179422,0.383652854366504
154,1.15864,1.15994954678825,2.04241190922841,-1.72222289430524,0.621236616409197,0.384345421343213
154.371558088238,1.15864,1.16158695157061,2.04285793162593,-1.71739744431318,0.622120688186568,0.385042402225814
154.674326151568,1.15864,1.16297413278212,2.04322037285883,-1.71340249192467,0.622864908558164,0.38563462647918
155.079205943088,1.15864,1.16490150992355,2.04370364262271,-1.70796828975025,0.623891449926575,0.386458557314439
155.325871077888,1.15864,1.16611412964156,2.04399727527853,-1.70460430196156,0.624531522912325,0.386975560823149
155.572536212689,1.15864,1.16735352620954,2.04429030934991,-1.70119881405052,0.625181096124461,0.387502345259168
155.906226502175,1.15864,1.16906837740207,2.0446857740025,-1.69652433417368,0.626073080417425,0.388228671144522
156,1.168424,1.16955731519543,2.04479670957646,-1.69519651610214,0.626325913688188,0.388435037845939
156.371146749145,1.168424,1.17151762186197,2.04523492918541,-1.689879050998,0.627332019893939,0.389257573576309
156.72855223829,1.168424,1.17343430010533,2.04565563436948,-1.68466366212452,0.628304360471482,0.390053689826641
157.132154430844,1.168424,1.17561706869766,2.04612919350373,-1.67866123036326,0.629400177863922,0.39095114805753
157.475879962309,1.168424,1.1774777908262,2.0465312209703,-1.67345458755732,0.630323854510368,0.391706426408267
157.766233165269,1.168424,1.17904168453704,2.04686990808415,-1.66898882301308,0.631093138567503,0.392333839011666
158,1.179312,1.18029057986992,2.04714198033879,-1.66534879818442,0.631703920971812,0.392830643964076
158.362693625649,1.179312,1.18220187040628,2.04756303173088,-1.65962354468189,0.632632733585028,0.393582999900739
158.671595260372,1.179312,1.18379703721861,2.04792060842819,-1.65467423299554,0.633402351426917,0.394202707749578
158.980496895095,1.179312,1.18535601864816,2.04827724363393,-1.64965920758913,0.634151660882677,0.39480244261013
159.334347683187,1.179312,1.1870919134394,2.04868462345187,-1.64383588413157,0.634985040065677,0.395464880721494
159.698610388581,1.179312,1.18881967990274,2.04910271723862,-1.63775633038302,0.635814794517385,0.396119091683187
160,1.1902,1.19020380117052,2.04944767967881,-1.63266315412295,0.636482824205873,0.396642209127216
160.403543786242,1.1902,1.19199752521008,2.04990821083297,-1.62575732110367,0.637357597530892,0.397323617772676
160.746332210041,1.1902,1.19347634410711,2.05029820317398,-1.61981569571478,0.638088078897129,0.397890383904497
161.063780724166,1.1902,1.1948191665996,2.05065838950363,-1.61425283467814,0.638760713699642,0.398411854223572
161.428418218238,1.1902,1.19634368668272,2.0510709669056,-1.60779225880603,0.63953696509807,0.399015013067656
161.79305571231,1.1902,1.19786514938664,2.05148231953086,-1.6012562248595,0.640322867697373,0.399628416085097
162,1.198048,1.19873365630692,2.05171523267285,-1.59751306807895,0.640775756882252,0.399983665861586
162.40677856127,1.198048,1.20046448584955,2.05217190978558,-1.59008320838199,0.64168690523722,0.400703349764322
162.758575982949,1.198048,1.20199854721367,2.05256563468001,-1.58357883557993,0.642500040624288,0.401351439735783
163.066045132321,1.198048,1.20337575144939,2.05290881585552,-1.57783249897777,0.643231367993183,0.401938929207219
163.370488269999,1.198048,1.20477797676672,2.05324776210321,-1.57208448655368,0.643976592738346,0.402542109853338
163.798353897197,1.198048,1.20681925930154,2.0537226752509,-1.56390488705723,0.645058437689295,0.403424962510343
164,1.206256,1.20781071957672,2.05394590892571,-1.56000764835573,0.645580841397404,0.403853840211477
164.28601914964,1.206256,1.20924888521048,2.05426190487709,-1.55443187745991,0.646335098605389,0.404475701572003
164.698757433218,1.206256,1.21138604162434,2.05471656985349,-1.54628428859868,0.647447952086092,0.405398062054737
165.04176976458,1.206256,1.21321111538481,2.05509322943297,-1.53941941021193,0.648388642553616,0.40618094019348
165.336755076907,1.206256,1.21481001976118,2.05541628264651,-1.53344618974603,0.649206010456065,0.406862951805597
165.717752838876,1.206256,1.21690610149582,2.05583234563597,-1.52563458979737,0.650270229781457,0.407752835653132
166,1.21766,1.21847499293234,2.0561397082626,-1.51977657848398,0.651061090624601,0.408414898543154
166.290187733604,1.21766,1.22009697148296,2.05645495542938,-1.51369020102782,0.651874092693124,0.409095786427802
166.650824694053,1.21766,1.22211897259269,2.05684566079119,-1.50603610133863,0.652883886331421,0.409941823106827
166.987712366887,1.21766,1.22400850675407,2.05720956434151,-1.49879569458446,0.653824500941882,0.410729890936624
167.353021369154,1.21766,1.22605326501364,2.05760300274153,-1.49084590764155,0.654839257651726,0.411579690259573
167.670189949102,1.21766,1.22782243578339,2.05794361490441,-1.48386084332679,0.655717258045358,0.412314853210412
168,1.228824,1.22965495471558,2.05829684317023,-1.4765159351526,0.656627832645144,0.413077272548137
168.369568912975,1.228824,1.23170019014377,2.05869149787725,-1.46818725447859,0.657645178101809,0.413929098027651
168.672498042034,1.228824,1.23337191806635,2.05901408420303,-1.46128309123612,0.658479537238066,0.414628160545482
169.077020016614,1.228824,1.2356022072065,2.05944359200299,-1.45195501221346,0.659598055300994,0.41556653743273
169.324375001539,1.228824,1.23696777472353,2.05970551673234,-1.44618990120088,0.660285170469266,0.416143799260215
169.571729986464,1.228824,1.23833719020513,2.05996690619424,-1.44037817243652,0.660976345092197,0.416725347131128
169.901877623763,1.228824,1.24017485562176,2.06031495494421,-1.43254818218384,0.661908269095347,0.417511304314934
170,1.2399,1.24072393488022,2.06041821506283,-1.43020486239411,0.662187589428037,0.417747321064053
170.369856491075,1.2399,1.24280921140293,2.06080668766223,-1.42130481146359,0.663250590445125,0.418647426347552
170.726531312934,1.2399,1.24484903430969,2.06118019567496,-1.41262010356839,0.664293661049171,0.419533898063947
171.058381120667,1.2399,1.24677820100191,2.06152672291511,-1.40444856574481,0.66528352634372,0.420378499627179
171.390230928401,1.2399,1.24874233867108,2.06187230348893,-1.39618735502103,0.666292292879708,0.421242425054579
171.741749882641,1.2399,1.25086516251163,2.06223733598057,-1.38733670271891,0.667381914760477,0.422179085058371
172,1.250976,1.25245417334082,2.06250483861457,-1.38076772218614,0.668197261391953,0.422882356854221
172.33558449149,1.250976,1.25455725738339,2.06285159163027,-1.37214555134678,0.669274559738991,0.423814359584806
172.664381175796,1.250976,1.25665935030863,2.06319039412001,-1.36360161535243,0.670347262222702,0.424745096491975
172.993177860101,1.250976,1.25880087354254,2.06352826990362,-1.35496067385992,0.67143647602166,0.425692728984242
173.334212057707,1.250976,1.26106078561488,2.06387774313491,-1.34589380345291,0.672582070244502,0.426691875043632
173.698840994955,1.250976,1.2635161323782,2.06425029530906,-1.3360801512902,0.673820543679942,0.427774217586892
174,1.26428,1.26557065250747,2.06455714338276,-1.32788033850657,0.674852726202896,0.428677792355531
174.358197921988,1.26428,1.26804070483577,2.06492110366872,-1.31801499232813,0.676090025960406,0.429762519323953
174.697350411653,1.26428,1.27040116821655,2.06526471007277,-1.30856041922888,0.677267765611287,0.43079619000716
175.043919510135,1.26428,1.27283045741036,2.06561482813635,-1.2987838685856,0.678475923815758,0.43185751564524
175.398075636848,1.26428,1.27532659061768,2.06597156987535,-1.2886722565411,0.679715279595713,0.432947221311954
175.752231763562,1.26428,1.27783286506771,2.06632726603679,-1.2784376975522,0.680957108793853,0.43403979384043
176,1.278436,1.27959078568417,2.06657549417054,-1.27120424782218,0.681826970517847,0.434805475781222
176.412071753924,1.278436,1.28252096643955,2.06698721361478,-1.25904001529263,0.683277069214037,0.436082868755285
176.745176640914,1.278436,1.28489501814161,2.06731902057965,-1.24908419160643,0.68445179607502,0.437118457618596
177.09714189751,1.278436,1.2874087753798,2.06766863533956,-1.23844520103607,0.685694458742272,0.438214571996483
177.436149154728,1.278436,1.28983527390887,2.06800442987506,-1.22808161002896,0.686893970415017,0.439273394824584
177.824570175864,1.278436,1.29262147943946,2.0683880258096,-1.21606684337023,0.688269611591153,0.440488413718126
178,1.292596,1.2938815626184,2.06856087525057,-1.21059110110195,0.688890206846699,0.441036658437236
178.305876121505,1.292596,1.29607993801916,2.06886165345355,-1.20097031782737,0.689970825552348,0.441991348703909
178.737515529849,1.292596,1.29918046310739,2.06928479967553,-1.1872353266243,0.691490106301239,0.443333483472471
179.016884901794,1.292596,1.30118185187465,2.06955785885597,-1.17824694348157,0.692465892743376,0.444194962321587
179.296254273739,1.292596,1.30317497058456,2.06983027760197,-1.16918136498886,0.693433178768772,0.445048210901901
179.692328853314,1.292596,1.30597866183941,2.07021539884269,-1.15619740189584,0.69478738407521,0.446241199444557
180,1.306756,1.30813146124915,2.07051367124681,-1.14600631341569,0.695820857916971,0.447149805110611
180.330965423698,1.306756,1.31041470573056,2.07083365745487,-1.13494252985904,0.696909639965173,0.448104588318412
180.669586991896,1.306756,1.31270739314548,2.07116011499101,-1.12351633305914,0.69799686779228,0.4490550677863
181.035254133782,1.306756,1.3151239981665,2.07151159250942,-1.11105939061498,0.699136672167366,0.450047588731581
181.326534089029,1.306756,1.3169985695106,2.07179078978531,-1.10105104198506,0.700015900658499,0.450809774692685
181.617814044275,1.306756,1.31882392056502,2.07206929974268,-1.09096903044629,0.700869565528904,0.451546637179397
182,1.320912,1.32113947820453,2.07243369561104,-1.07763231933213,0.701951943917004,0.452476125178212
182.354723468257,1.320912,1.32320571292258,2.07277086663455,-1.06514794889153,0.702917732754552,0.453300503653033
182.675317314315,1.320912,1.32500546659659,2.07307474344355,-1.05378030666782,0.703761032603785,0.454016378641096
183.050262707704,1.320912,1.32703322145229,2.07342911796496,-1.04038756626221,0.70471679791055,0.454823581027923
183.317376436716,1.320912,1.32843103861972,2.07368090999794,-1.03078421359201,0.705379051192632,0.455380307670762
183.584490165728,1.320912,1.32979366007527,2.07393214921085,-1.02113056977185,0.706027363304572,0.455923355899642
183.961435866157,1.320912,1.33166352540595,2.07428575447726,-1.00742431985104,0.706923188641622,0.456671089945046
184,1.331256,1.33185166270911,2.07432186880798,-1.00601668789776,0.707013752717775,0.456746525861535
184.192820669215,1.331256,1.33278434743798,2.0745022680274,-0.998963753234618,0.70746363677602,0.457120849587957
184.587133731347,1.331256,1.3346540496553,2.07487028441342,-0.984465115403522,0.708368861844467,0.457871940947075
184.947521957801,1.331256,1.33632488387502,2.07520558631461,-0.97112686673124,0.709181951705332,0.458544609234204
185.348128365152,1.331256,1.33814648191103,2.07557712732958,-0.956204677672317,0.710072850716654,0.459279919924792
185.641775785476,1.331256,1.33946096631597,2.07584868092752,-0.945203848779623,0.710716333101364,0.4598096906188
185.9354232058,1.331256,1.34075947452801,2.07611956760469,-0.934150730050614,0.711352181582156,0.46033211030336
186,1.340168,1.34104296550525,2.0761790495985,-0.931713064070464,0.711491097205323,0.460446117606803
186.322883971002,1.340168,1.34244931281017,2.07647597623211,-0.919487543757062,0.71218042086175,0.461011093324025
186.688628343377,1.340168,1.3440193708736,2.07681134556651,-0.905565116180059,0.712948241307591,0.4616384523412
187.054156259785,1.340168,1.34556233153773,2.07714548694532,-0.89157364203579,0.713700713611461,0.46225095779632
187.527394593618,1.340168,1.34751696989751,2.07757656657908,-0.873346969191668,0.714653261920894,0.463022896274711
187.762844205708,1.340168,1.34846981916602,2.07779040316285,-0.864232410972215,0.715116602903509,0.463396627477156
188,1.34908,1.34941563802681,2.07800536266473,-0.855021331467116,0.715576075131185,0.463766009630327
188.391333545859,1.34908,1.35094502921881,2.07835913780396,-0.839756437176745,0.716320552914338,0.464362240755919
188.740526044412,1.34908,1.35227695678029,2.07867384138056,-0.826067864378373,0.716970709016727,0.464880526702957
189.124873379309,1.34908,1.35370874384554,2.07901917016427,-0.810929381823855,0.717670532045155,0.465435654001669
189.438994556579,1.34908,1.35485416796274,2.07930058273482,-0.798502302690246,0.718233267118307,0.46588048271078
189.84212776608,1.34908,1.3562949841291,2.07966066327699,-0.782483303731408,0.718944902819302,0.466441265273505
190,1.35638,1.35685124015487,2.07980134702017,-0.776188786180844,0.719220173567412,0.466657600955746
190.275832670861,1.35638,1.35781364714206,2.08004670545764,-0.76516273563172,0.719697664059895,0.467032302650908
190.673110900707,1.35638,1.35918156431831,2.08039910460766,-0.749219460465738,0.720380736618786,0.467567747122327
191.02903594465,1.35638,1.36039244990953,2.08071383475586,-0.734873685848967,0.720988064812537,0.468043231482381
191.334755068076,1.35638,1.36142417839652,2.08098342682781,-0.72250510144991,0.721506562550671,0.468448797282189
191.640282901832,1.35638,1.3624496438791,2.08125216585776,-0.710101734179784,0.722024237157093,0.468853900268769
192,1.363072,1.36365215901198,2.08156769432382,-0.695444210434943,0.722633292192709,0.469330787717701
192.293134632182,1.363072,1.36462978376672,2.08182412144047,-0.683456446859113,0.723128341123192,0.469718424821344
192.586269264363,1.363072,1.36560639706463,2.08207992311059,-0.671429879453117,0.723623512418069,0.470106446679958
193.03374047039,1.363072,1.36709679843212,2.08246920239246,-0.652996503013916,0.724381154214181,0.470701028527965
193.30621008183,1.363072,1.36800466091256,2.08270552813013,-0.641727937017305,0.724842062461265,0.471062945242492
193.578679693269,1.363072,1.36891302936312,2.08294131767937,-0.630425822620204,0.725302834553762,0.471424949967806
194,1.369764,1.37031881879148,2.08330486673644,-0.612883281390809,0.726017253513537,0.471987080835558
194.346521272358,1.369764,1.3714761073745,2.08360291771107,-0.598394926239793,0.726604943366746,0.472449877326596
194.649795452464,1.369764,1.37248970096363,2.08386306581559,-0.585670108183344,0.727118711698289,0.472854606498106
194.969589362139,1.369764,1.37355922498388,2.08413667482627,-0.572206991616386,0.727661836522528,0.47328301698479
195.384689862329,1.369764,1.37494874610521,2.08449074621861,-0.554662279583318,0.728368202944977,0.473840876054622
195.646672594631,1.369764,1.37582670612519,2.0847135880148,-0.543548922578085,0.728813975038949,0.474193144237199
195.908655326933,1.369764,1.37670580247589,2.08493595095355,-0.532404306038824,0.729261173913079,0.474547007783144
196,1.376452,1.37701266610886,2.08501336956824,-0.528511189285538,0.729417647399034,0.474670990594762
196.437276920754,1.376452,1.37848525976156,2.08538318515422,-0.509821524192653,0.730169724304711,0.475267962471943
196.812884359321,1.376452,1.37975688433703,2.08569980152089,-0.493697484363368,0.730818672740999,0.475784190815019
197.161639286267,1.376452,1.38094512659307,2.08599292389005,-0.478667749410532,0.731425965604897,0.476268688287139
197.49867938963,1.376452,1.38210136988889,2.08627541561157,-0.46408904642335,0.732016553778593,0.476741018198766
197.81784046123,1.376452,1.38320336821271,2.08654220987607,-0.450234594198758,0.732576103288592,0.477188968566729
198,1.383144,1.38383496328814,2.08669416970634,-0.442305745305824,0.732895309115704,0.477444639510214
198.347226973736,1.383144,1.38504215211384,2.08698320005836,-0.427148683115998,0.733502902896805,0.477931347942677
198.683238820042,1.383144,1.38621025805442,2.08726210232799,-0.412427075565035,0.734085073761807,0.478396882856886
199.068272886549,1.383144,1.387540220954,2.08758073028083,-0.395492643758285,0.734738277165983,0.478916847036807
199.426345132779,1.383144,1.38875856374794,2.08787611741494,-0.379682671140087,0.735328716692428,0.479383769152272
199.789063713882,1.383144,1.38996247755908,2.08817442129209,-0.363608733843535,0.735902462488224,0.479832774897817
200,1.389836,1.39064342770652,2.08834747279198,-0.354234641446116,0.736221373944649,0.480079316060577
200.336630422579,1.389836,1.3916927459266,2.08862299554165,-0.339236028366955,0.73670547742759,0.480448161132779
200.737099053514,1.389836,1.39286718275817,2.08894973121701,-0.321334519335992,0.737236379294648,0.480842331172477
201.034932144063,1.389836,1.39367814885659,2.08919199950033,-0.307982607311477,0.737593713213883,0.481098238054202
201.332765234613,1.389836,1.39442806203892,2.08943364879564,-0.294600770201263,0.737917057993823,0.481320371683655
201.689168566109,1.389836,1.39523720059223,2.08972201085366,-0.278551903737131,0.73825940197049,0.481541874420648
202,1.396528,1.39585922995633,2.08997278756874,-0.264527309816931,0.738516965330572,0.481694292687509
202.339455150686,1.396528,1.39644680276711,2.0902459058156,-0.249185831713104,0.738754785318609,0.481817640752586
202.704572588033,1.396528,1.39697287267175,2.09053880424127,-0.232659997521301,0.738965341286994,0.481905442897626
203.069565357723,1.396528,1.39739417134727,2.09083071288636,-0.216119581962187,0.739132961151491,0.481950740625287
203.436333886869,1.396528,1.39772087402889,2.09112315269262,-0.199483322424423,0.739262303792909,0.481957563861331
203.745216859238,1.396528,1.39792901896693,2.09136875064913,-0.185464116126831,0.739347062211373,0.481939453409408
204,1.398312,1.39806023139291,2.09157086177354,-0.173896233255721,0.739403131291654,0.481910885174045
204.342820429475,1.398312,1.39818718054255,2.0918421394572,-0.158327497208549,0.739460995487459,0.481855135318824
204.670850953025,1.398312,1.39826420585426,2.09210099476182,-0.143428454344536,0.739501945930226,0.481787680770504
205.143090129249,1.398312,1.39831665622951,2.09247241577431,-0.121979512228172,0.739545861758735,0.481676062482137
205.38817280192,1.398312,1.39832375804511,2.09266460366867,-0.110848997454153,0.73956309772684,0.481612824794475
205.633255474591,1.398312,1.39832112511247,2.09285640118397,-0.0997196983833087,0.739577792016632,0.481547213090383
206,1.398244,1.39830474273752,2.09314268096023,-0.0830685487226489,0.739598776843818,0.481448339054781
206.364080297866,1.398244,1.39828007900001,2.09342601869835,-0.0665422051528748,0.739619653155266,0.481350584586454
206.671504206981,1.398244,1.39825667422592,2.09366459680951,-0.0525907575026826,0.7396366721972,0.48126771240645
206.978928116096,1.398244,1.39823322748236,2.09390256435044,-0.0386422658979211,0.739654942334826,0.481186345232031
207.39960363886,1.398244,1.39820347318202,2.0942272092817,-0.0195600343635953,0.739682988217974,0.481078457444913
207.681831293298,1.398244,1.39818579822153,2.09444437293499,-0.00676086514163371,0.739702036589043,0.481006572263134
207.964058947736,1.398244,1.39817014960152,2.09466102568109,0.00603601857424983,0.739721683358784,0.480935495474796
208,1.39818,1.39816830027937,2.09468857930654,0.00766551107878519,0.739724298379046,0.48092657304419
208.179705261318,1.39818,1.39815952052269,2.09482622355228,0.015812436283225,0.73973778918144,0.4808824275115
208.571770710657,1.39818,1.39814286161656,2.09512580862852,0.0335836868783999,0.739768224427614,0.480787416772749
208.901027022341,1.39818,1.39813111431681,2.09537664426004,0.0485049123897589,0.739793130662275,0.480707290646052
209.230283334026,1.39818,1.39812091209447,2.09562679215709,0.0634233972637259,0.739818738742884,0.48062815507142
209.597682143283,1.39818,1.39811073519138,2.09590510890815,0.0800669368579747,0.739848310500448,0.480541189139135
210,1.398112,1.3981002956819,2.09620890189669,0.0982886192731943,0.739879117035053,0.480444791892812
210.332297682481,1.398112,1.39809173559663,2.0964590551759,0.113336016601056,0.739904568416314,0.480365500279311
210.763841146779,1.398112,1.39808023809608,2.09678288831786,0.13287356068476,0.739938252340622,0.480263591769552
211.01047088885,1.398112,1.39807336255446,2.096967438684,0.144037385689986,0.7399563992473,0.480204466238876
211.257100630922,1.398112,1.39806623559102,2.09715161017835,0.15519973579392,0.739974263871935,0.480145217681243
211.602259572416,1.398112,1.39805584519396,2.09740872399065,0.170818959443469,0.740000208009893,0.480063508561908
211.947418513911,1.398112,1.39804501894211,2.0976650994069,0.186435271785438,0.740025862301189,0.479981820130004
212,1.398048,1.39804333638813,2.09770409093887,0.188814005808688,0.74002961704799,0.479969249415718
212.262907430447,1.398048,1.3980348113359,2.09789879254656,0.200706659766917,0.740048107135937,0.47990621963301
212.621719876633,1.398048,1.39802292804495,2.09816383123914,0.21693482394909,0.740074095818397,0.479821239657906
212.98053232282,1.398048,1.39801084400705,2.09842807865042,0.233159806530777,0.740100500440012,0.479737007741539
213.307098081831,1.398048,1.39799974441985,2.09866789216098,0.247923906437873,0.740123314278713,0.479659415840956
213.633663840843,1.398048,1.39798860665712,2.09890705393661,0.262685372382425,0.740146424024769,0.479582393337517
214,1.39798,1.39797612370977,2.09917456829342,0.279241410374104,0.740173242183725,0.479497209314685
214.330629709295,1.39798,1.39796490448785,2.09941530812265,0.294180946602284,0.740196423468227,0.479419599155662
214.66125941859,1.39798,1.39795374959199,2.09965538556989,0.309117815112994,0.740219432834084,0.479342095140342
215.034956143618,1.39798,1.39794122630453,2.09992593978777,0.325997098906024,0.740246560215419,0.479255950303866
215.408652868646,1.39798,1.39792878709384,2.10019565278203,0.342873017720917,0.740272777033371,0.479169248046041
215.735411487881,1.39798,1.39791796741122,2.10043080121497,0.357626481492597,0.740295272098955,0.479093295747154
216,1.397916,1.39790923619702,2.10062074098552,0.369571005099894,0.740314234810881,0.479032738711205
216.398607169875,1.397916,1.39789611776954,2.10090609899199,0.387562470089983,0.740342476268207,0.47894151375155
216.797214339751,1.397916,1.39788302639169,2.10119051069576,0.405550150738536,0.740369542633153,0.478849510968854
217.121681459155,1.397916,1.39787238099617,2.10142132596601,0.420189339431433,0.740392514682926,0.478775852865341
217.43860892771,1.397916,1.39786198698643,2.10164617605791,0.434485939248813,0.740414816537212,0.478704022577547
217.722726771444,1.397916,1.39785266877068,2.10184724455341,0.44730048377439,0.740433912302697,0.478638942819142
218,1.397848,1.39784357167495,2.10204301068387,0.459804462343367,0.74045275695888,0.478575832260557
218.398363586343,1.397848,1.39783048903765,2.10232348087074,0.477765953444107,0.740480749693714,0.478486410049497
218.701135386974,1.397848,1.39782052925365,2.10253602719871,0.491414891960775,0.740501214118237,0.478417895465187
219.003907187605,1.397848,1.39781054913061,2.10274803790219,0.505061672380298,0.740521288877992,0.478349215905158
219.4486229899,1.397848,1.39779584260034,2.10305847411596,0.525102327024313,0.74055200719247,0.478249976686884
219.722681624827,1.397848,1.39778674663921,2.10324921001806,0.537450187171874,0.740570506090104,0.478188628488903
220,1.397784,1.39777751485779,2.10344177168881,0.549943133234574,0.740588552241483,0.478126063594942
220.362217105888,1.397784,1.39776541536039,2.10369261524997,0.566257957222785,0.740612868097019,0.478045371115621
220.750628331251,1.397784,1.39775239409037,2.10396075891306,0.583749187138569,0.740639249871405,0.477959503386341
221.046992462892,1.397784,1.39774243283122,2.10416477398122,0.597092930790683,0.740658365508641,0.477893215573748
221.343356594532,1.397784,1.39773245640111,2.104368285842,0.610434617420029,0.740677756719982,0.47782741463961
221.867915632761,1.397784,1.39771478386741,2.10472726832473,0.634044124187945,0.740713144537703,0.477712530384869
222,1.397716,1.39771033496277,2.1048174133544,0.639988018232727,0.740721618811514,0.477683269750882
222.260845359456,1.397716,1.39770155450929,2.10499514408524,0.651725069619347,0.740738014609526,0.477625267235134
222.58274629586,1.397716,1.39769073370239,2.10521394401798,0.666207199531284,0.740759165550337,0.477554828742901
222.962027056914,1.397716,1.39767801272188,2.10547099363471,0.683267736263495,0.740784623653064,0.477472686814601
223.2544649167,1.397716,1.39766822973405,2.10566863330758,0.69641973206437,0.740803040879527,0.477408373276386
223.546902776486,1.397716,1.39765847085898,2.10586579190943,0.709569759112178,0.740821614647081,0.477344418052141
224,1.397648,1.39764339941809,2.10617031803807,0.729940246604141,0.74085186180777,0.477247193818122
224.274404893497,1.397648,1.39763429953834,2.10635418697779,0.742274771362458,0.740869206025004,0.477187573083228
224.548809786995,1.397648,1.3976252183763,2.10653763594288,0.754607587611159,0.740886173748978,0.477127752090223
224.894979485665,1.397648,1.39761378469127,2.10676846451336,0.770163325076218,0.74090884598014,0.477053803915338
225.241149184336,1.397648,1.39760236998569,2.10699862817137,0.785716353429184,0.74093137847744,0.476979995041542
225.593373937753,1.397648,1.39759076794278,2.10723213727581,0.801538675946942,0.740952945376178,0.476903820983576
225.934002048126,1.397648,1.39757955330419,2.10745730735796,0.816837382385031,0.740974759995459,0.476831385870816
226,1.397584,1.39757738058563,2.10750086102417,0.819801258788826,0.740979115837216,0.476817509226595
226.329989759372,1.397584,1.39756651651182,2.10771827043793,0.834619185290757,0.74100040379469,0.476747771080517
226.676441979803,1.397584,1.39755511960653,2.10794588384693,0.850173744283698,0.741021550932438,0.476673600375815
227.017020804952,1.397584,1.3975439872293,2.10816900014235,0.865461976990863,0.741043380286189,0.476601972477972
227.40830556585,1.397584,1.39753150662388,2.10842455733934,0.883023172470196,0.741069445050857,0.476520959448375
227.691122736076,1.397584,1.39752295734962,2.10860875768312,0.895714193449532,0.741087800951318,0.476462111966431
228,1.397516,1.39751447052748,2.10880944159492,0.909572669672598,0.741109099397895,0.476399280622331
228.515919350773,1.397516,1.39750386744697,2.10914351491954,0.932716201679191,0.741149051490053,0.476299269885442
228.735261267468,1.397516,1.39750141766789,2.10928512010102,0.942554100664504,0.741166508153737,0.476257422055276
228.954603184162,1.397516,1.39750057697975,2.10942647264916,0.952391152174746,0.741184653423137,0.476216384863196
229.294722674786,1.397516,1.39750291170903,2.10964516037602,0.967643258198825,0.74121575251122,0.476155959189592
229.63484216541,1.397516,1.39750992707004,2.10986324213158,0.982893657047638,0.741248675787744,0.476097663039459
230,1.397452,1.39752218591723,2.11009670261441,0.9992650808042,0.741282813283832,0.47603420726814
230.323572773258,1.397452,1.39753572850316,2.11030298910437,1.01377071843738,0.74131277046783,0.475977917783544
230.710088943089,1.397452,1.39755182424662,2.11054867731998,1.03109639152544,0.74134539463498,0.475907830867311
230.986086507582,1.397452,1.39756033605625,2.11072362885148,1.04346681227828,0.741362875637176,0.475852176376098
231.262084072075,1.397452,1.39756349803426,2.11089817454703,1.05583595095337,0.741374807281842,0.475791143523062
231.607465090452,1.397452,1.3975554437619,2.11111602680346,1.07131224644919,0.741380800297104,0.475706068233522
231.952846108829,1.397452,1.39752811831086,2.11133324160184,1.08678512275118,0.74137160909354,0.47560607159409
232,1.397384,1.3975225208415,2.11136284784628,1.0888972627264,0.741368902891871,0.47559098520443
232.235769455853,1.397384,1.39748662018504,2.1115107007857,1.09945653413755,0.741350024120978,0.475510270861832
232.580383710999,1.397384,1.3974068165397,2.11172627710463,1.11488543798711,0.741306139716705,0.475376196847054
232.924997966145,1.397384,1.39728839918903,2.11194122094395,1.13030661007129,0.741239705879783,0.475219794896313
233.254701840863,1.397384,1.39713312993748,2.11214627582803,1.14505139898741,0.741151449965497,0.475045662579405
233.584405715582,1.397384,1.39693214208276,2.11235075887918,1.15978509625856,0.741039746707629,0.474848269091898
233.948833730951,1.397384,1.39665292443302,2.11257611899941,1.17605494828523,0.740889583055605,0.474603596267945
234,1.39732,1.39660879025847,2.11260770499158,1.1783377860852,0.74086613388944,0.47456690650895
234.255831345243,1.39732,1.3963698311706,2.1127654338184,1.18974596721977,0.740740157066995,0.474374823297435
234.614542330112,1.39732,1.39598434415568,2.11298603133489,1.2057233794377,0.740541814536932,0.474084048635612
234.961841287193,1.39732,1.39555789306349,2.1131989934448,1.22116956514962,0.740329269914992,0.473782306710312
235.309140244274,1.39732,1.39508363753469,2.11341135253361,1.23659085285519,0.740097219297105,0.473461356595163
235.65905415957,1.39732,1.39456295242328,2.11362470305619,1.25210091236858,0.739846485097517,0.473121363973053
236,1.394428,1.39401969066849,2.11383199935904,1.26718520648059,0.73958970209145,0.472777911332456
236.34942989685,1.394428,1.39343124208627,2.11404385218969,1.28261432852438,0.739313903513256,0.472413521055482
236.715653981768,1.394428,1.3927846239543,2.11426523075516,1.29875027007588,0.739011730540879,0.472018783240687
237.122845096589,1.394428,1.39203378759558,2.11451058224414,1.3166476665085,0.738663183435021,0.471567656930963
237.47443744879,1.394428,1.39136037089969,2.11472176093681,1.33206304748255,0.738349787112815,0.471165974203228
237.801006105165,1.394428,1.39071437545333,2.11491735072977,1.34634842733462,0.738047117094622,0.470781537464427
238,1.390496,1.39031077244586,2.11503626883242,1.35503723508046,0.737857625113817,0.470542330282708
238.407030216744,1.390496,1.3894599865021,2.11527888564813,1.37277091605369,0.737456299885897,0.470039553439538
238.720085725803,1.390496,1.38878022718948,2.11546491825922,1.38637375979512,0.737131976022745,0.46963742177135
239.033141234861,1.390496,1.38807564089113,2.11565045702842,1.39994364354941,0.736793770104291,0.469221595873063
239.464336704507,1.390496,1.38705971440673,2.11590520820774,1.41857827583586,0.736304719163883,0.468625933007952
239.750247842435,1.390496,1.38635437421246,2.11607361289499,1.43089688699841,0.735963326514691,0.468214036334899
240,1.386564,1.38571630967316,2.11622038729851,1.44163219890775,0.735654164059262,0.46784341030534
240.346460458656,1.386564,1.38479649044108,2.11642348553903,1.45648379120943,0.735210240445551,0.467314457885849
240.692920917312,1.386564,1.38383660724537,2.11662599547081,1.47128645963139,0.734748773045865,0.466768211202525
241.09905351844,1.386564,1.3826626120777,2.11686264072174,1.48857387406161,0.734186112608733,0.466106489239361
241.446944377532,1.386564,1.38161836656835,2.11706471527604,1.5033245294043,0.733689875578061,0.465525672922385
241.850207498771,1.386564,1.38036851515504,2.11729822432126,1.52035425365244,0.733099958830137,0.464838036552642
242,1.380564,1.37989473028398,2.11738476280006,1.52666076272108,0.732876946380345,0.464578812766873
242.309877226478,1.380564,1.37890038641478,2.11756344496367,1.5396734760204,0.732410972555074,0.464038065529795
242.709496095806,1.380564,1.3775940551609,2.11779319708446,1.55638679400263,0.731803739181582,0.463334691264301
242.990004415719,1.380564,1.37666416428871,2.11795401461724,1.56807222650597,0.731373148984712,0.462836808967896
243.270512735632,1.380564,1.37572607274157,2.11811445796175,1.57971906525721,0.730939808499629,0.462336335403341
243.664904580588,1.380564,1.37439703103098,2.11833940804154,1.59602859543413,0.730329432712488,0.461631839871735
244,1.373796,1.37326174870294,2.1185299582131,1.60982526595743,0.729809945608324,0.461032629775228
244.337804523193,1.373796,1.37211422760558,2.11872151172866,1.62367682570528,0.729284937920336,0.46042747761351
244.660970690412,1.373796,1.37101522437594,2.11890426072295,1.63687479138194,0.72878353618904,0.459849614822506
245.039602172924,1.373796,1.36972756448976,2.11911774981561,1.65227154753575,0.728197244381546,0.459173999440304
245.317733946518,1.373796,1.36878225624765,2.11927414389714,1.66353596546553,0.727766113628401,0.458677432459864
245.595865720112,1.373796,1.36783768885164,2.11943017560522,1.67476177569405,0.727335352828457,0.458181385752246
246,1.367032,1.36646667712385,2.11965625048439,1.69100447102598,0.72671127854925,0.457462715997272
246.368256098722,1.367032,1.36521884513303,2.119861592434,1.70573435833306,0.726142323572793,0.456807842371488
246.673495257157,1.367032,1.36418546744181,2.12003131845055,1.71789249174008,0.725670572415549,0.456265075135988
247.000823821924,1.367032,1.36307805586373,2.12021284781545,1.7308789868297,0.725165834245641,0.455684382478528
247.306557715876,1.367032,1.36204422289549,2.12038195443583,1.74296065000087,0.72469429645016,0.455142088378574
247.612291609829,1.367032,1.36101071420398,2.12055063066815,1.75499590369466,0.724221898808379,0.454599114876294
247.955518327707,1.367032,1.35985065021251,2.12073948065786,1.76845175370151,0.723692058999604,0.453990258791626
248,1.360268,1.35970031213819,2.12076391582018,1.77019132904549,0.72362346831086,0.45391144428363
248.222408361463,1.360268,1.35894861348773,2.12088595586035,1.7788744719541,0.723280481337387,0.453517395169258
248.632768862011,1.360268,1.3575615564092,2.12111053631305,1.79483110545743,0.722646403118305,0.452789352096276
248.990238721084,1.360268,1.35635307680854,2.12130554612909,1.80866298178728,0.722093859839174,0.452155217169027
249.411951446777,1.360268,1.35492714896936,2.12153485666105,1.82489907032753,0.721442838226428,0.451408253629119
249.680568716261,1.360268,1.35401874143786,2.12168050047539,1.83519491042684,0.721027314558887,0.450931794255118
249.949185985745,1.360268,1.35311024708314,2.12182581866462,1.84545492442446,0.720611596018985,0.450455276789076
250,1.3535,1.35293838007534,2.12185327176991,1.84739176784583,0.720533022833685,0.450365217699071
250.254070071274,1.3535,1.35207901322568,2.12199036306326,1.8570567461914,0.720140510856128,0.449915349392781
250.625971611797,1.3535,1.35082101955059,2.12219051126534,1.87114631368379,0.719565724436159,0.449256825802891
251.073447110937,1.3535,1.34930731611149,2.12243051068783,1.8880080146429,0.718872889304259,0.448463582290733
251.447172343,1.3535,1.34804305146287,2.12263026995238,1.90201445876085,0.718295326825646,0.44780244808505
251.822044027748,1.3535,1.34677487488646,2.122830017749,1.91599422430758,0.717715313738153,0.447138869437318
252,1.346736,1.34617284099804,2.12292462205162,1.92260617077429,0.717439531648204,0.446823509438018
252.367776401649,1.346736,1.34492858783129,2.1231196936776,1.93622105194202,0.716870288547969,0.446172656614508
252.751585331534,1.346736,1.34362999009445,2.12332263206857,1.95035783919228,0.716276696763993,0.445494163391078
253.032284794849,1.346736,1.34268016420108,2.12347064073173,1.96065052910071,0.71584156067012,0.444997105730592
253.312984258163,1.346736,1.3417302431851,2.12361830329303,1.97090409983715,0.715406476131469,0.444500243805074
253.680696022882,1.346736,1.34048570866809,2.12381121660068,1.98427690792255,0.714837467870188,0.443850525520488
254,1.339972,1.33940488180638,2.12397825449799,1.99583480025214,0.714342696777261,0.443285868982515
254.326860230333,1.339972,1.33829839329193,2.12414878540041,2.00761379046174,0.71383567072549,0.442707496884231
254.75136213871,1.339972,1.33686136746016,2.12436956605412,2.02283228096402,0.713178550800653,0.44195800785113
255.030737610155,1.339972,1.33591572818485,2.12451444191306,2.03279916425937,0.712745919355443,0.441464764181082
255.310113081601,1.339972,1.33497027149405,2.12465898100116,2.04272733393747,0.712312778701352,0.440971152422794
255.670161698488,1.339972,1.33375223023852,2.12484476221474,2.05546527725373,0.711755627159042,0.440336275633712
256,1.333204,1.33263699240822,2.12501446703098,2.06707802233138,0.711246084573409,0.439755734206033
256.320659260446,1.333204,1.33155352472457,2.12517900293833,2.07831595693581,0.710750218339799,0.439191032585693
256.641318520892,1.333204,1.33047095712385,2.12534310015015,2.08950299961993,0.710255028402626,0.438627191723101
257.062274228213,1.333204,1.32905143116193,2.12555786001308,2.10411196429765,0.709606869098447,0.437889188128102
257.344705404048,1.333204,1.32810023512287,2.12570152717224,2.1138645082066,0.709171883688499,0.437394101055725
257.627136579883,1.333204,1.32715010772812,2.12584485685629,2.1235777214987,0.708737238395922,0.43689949631318
258,1.32644,1.32589749799345,2.12603356399263,2.13634084732597,0.70816528752517,0.436248604678723
258.361004300768,1.32644,1.32468667541157,2.12621571161844,2.14863291034743,0.707611994107563,0.435619114346558
258.695588463434,1.32644,1.32356616741275,2.12638404027744,2.15996825992782,0.707099226403421,0.435035930841257
259.045556744451,1.32644,1.3223958160061,2.12655960720026,2.17176606558397,0.706564489962603,0.434427750849498
259.341003883206,1.32644,1.32140903715705,2.12670742466327,2.18167922979979,0.706113479134802,0.43391490474633
259.636451021962,1.32644,1.32042329735756,2.12685487857831,2.19154972397974,0.705662072217914,0.433401814610395
260,1.31976,1.31921160510136,2.12703582364853,2.20363688307407,0.705107489286689,0.432771538299043
260.414316118108,1.31976,1.31783214936869,2.12724136906355,2.21733328661607,0.704476529390727,0.432054594768566
260.674933002958,1.31976,1.3169650789334,2.12737029989689,2.22590585668374,0.704079078398027,0.431603209688984
260.935549887808,1.31976,1.31609841531524,2.12749895096602,2.23444532984009,0.703681771289373,0.431152085655288
261.294786836268,1.31976,1.31490432780137,2.12767582743716,2.24616198517913,0.703135128572891,0.430531452711284
261.654023784728,1.31976,1.31371069202297,2.12785217511734,2.25781582944456,0.702588060718951,0.429910616046877
262,1.313116,1.31256139799426,2.12802151479041,2.268980131977,0.702060647184148,0.429312365465224
262.384945106093,1.313116,1.31128283651707,2.12820935500573,2.28133345715214,0.701474822762254,0.42864796550962
262.653499499934,1.313116,1.31039090904752,2.12834004410408,2.28990899373012,0.701065869573265,0.428184343987118
262.922053893775,1.313116,1.30949899201714,2.12847044105369,2.29844946257428,0.700656310512289,0.427720239049775
263.2841559098,1.313116,1.30829636959578,2.12864579881838,2.30990935478387,0.700104540073957,0.427095115751937
263.667672381896,1.313116,1.30702257438151,2.12883095103156,2.32197743343168,0.699520586489171,0.426433712794011
264,1.306472,1.30591874173924,2.1289909127154,2.3323769301352,0.69901361038393,0.425859824999101
264.315629976787,1.306472,1.30487032336551,2.1291424275966,2.34220417513983,0.698532331021753,0.425315167476387
264.80634689158,1.306472,1.30324024400755,2.12937720114423,2.35738658996052,0.69778478110302,0.424469413162998
265.016147481228,1.306472,1.30254329410786,2.12947728337845,2.36384194379783,0.69746454945733,0.424107317921325
265.225948070877,1.306472,1.30184633204098,2.12957719079092,2.37027589597083,0.697144228547678,0.423745206669142
265.638753730393,1.306472,1.30047495841303,2.12977326035307,2.38287289663815,0.696515061763219,0.423034026174863
266,1.299828,1.29927485274891,2.12994428833643,2.39382856539004,0.695964220122301,0.422411645831635
266.307770635017,1.299828,1.2982523966943,2.13008959325589,2.40311242014894,0.695494131948197,0.421880778857572
266.613466726702,1.299828,1.29723683484651,2.13023355029941,2.41228809898517,0.695027939895613,0.421354372062025
266.976931347318,1.299828,1.29602936580606,2.13040423489877,2.4231386254583,0.694473891511013,0.420728929595487
267.340395967933,1.299828,1.29482190685883,2.13057440329745,2.43392496553885,0.693918679790919,0.420102540071213
267.634015914361,1.299828,1.29384648509511,2.1307114956498,2.44259167040733,0.693470587126279,0.419597104866679
268,1.293184,1.2926306749502,2.13088190614457,2.45333566208051,0.692912628629482,0.418967867951046
268.271577679898,1.293184,1.29172849093493,2.13100802337494,2.4612661643584,0.692497835198891,0.418500323097431
268.543155359796,1.293184,1.29082631079166,2.13113385550552,2.46916083171949,0.692082873813411,0.418032729738662
268.900875975581,1.293184,1.28963796894797,2.13129916688841,2.47950493819791,0.691537204965713,0.417417916182418
269.258596591366,1.293184,1.28844963021776,2.13146398621044,2.48978688466739,0.690991200766981,0.416802973433769
269.602775711475,1.293184,1.28730627721169,2.13162210319778,2.49962094402582,0.690465109425321,0.416210747234291
269.955899390194,1.293184,1.28613321021065,2.13178385869431,2.50965074913786,0.689926207879818,0.41560418929758
270,1.28654,1.28598670903348,2.13180402646274,2.51089908790331,0.689858940087661,0.415528486090638
270.220503049029,1.28654,1.28525420261384,2.1319047542034,2.51712661690151,0.689522384969457,0.41514980044512
270.547509247923,1.28654,1.28416789319243,2.13205379315996,2.52631858422935,0.689022480690513,0.414587559156785
270.90638900163,1.28654,1.28297569709689,2.13221689229193,2.53634671857793,0.6884742005216,0.413971061494086
271.280979196724,1.28654,1.28173130665956,2.13238661183493,2.54674712559051,0.687902457303238,0.413328332100963
271.581525839052,1.28654,1.28073288559592,2.13252240113986,2.55504248199075,0.687442913434853,0.412811993838239
271.882072481379,1.28654,1.27973446184393,2.13265785077859,2.5632939763857,0.686983411135536,0.412295839444728
272,1.279896,1.2793427028084,2.13271090546855,2.566519686258,0.686803324262957,0.412093562286249
272.440654481456,1.279896,1.27787883347871,2.13290869179233,2.57851330174182,0.686130404605946,0.411337916693545
272.775379352972,1.279896,1.27676686401076,2.1330584473441,2.58756077240295,0.685618296375406,0.41076317098756
273.110104224488,1.279896,1.27565489937637,2.13320778583146,2.59655384245439,0.685106724900647,0.410189135573005
273.483824510575,1.279896,1.27441341030612,2.13337403098536,2.60653034177128,0.6845359575648,0.409548831463452
273.785072630068,1.279896,1.27341270355881,2.13350766161204,2.61452286310683,0.684075073337542,0.409032051298362
274,1.273252,1.27269877280634,2.13360279657599,2.62019825702043,0.683746320572895,0.408663504535452
274.388501186917,1.273252,1.27140837813327,2.13377433063832,2.63040016586434,0.683153005939686,0.40799844218276
274.738286337462,1.273252,1.27024674095749,2.13392829686722,2.63952277553921,0.682618407970736,0.407399446625455
275.085447094384,1.273252,1.2690940280646,2.13408066555724,2.64851827209102,0.68208744622708,0.406804757800388
275.527373321021,1.273252,1.26762701148997,2.13427399120033,2.65988472963159,0.681412799845359,0.40604925840311
275.79073790588,1.273252,1.26675293554313,2.1343888653948,2.666613523806,0.681010359561825,0.405598777681134
276,1.266608,1.26605850508038,2.13447996181972,2.67193607406959,0.680690224048109,0.405240546687852
276.41456523629,1.266608,1.26468291539169,2.13465996313257,2.68241779975481,0.680056688914786,0.404531736128974
276.782753769205,1.266608,1.26346117297888,2.1348193074995,2.69165711892345,0.679494120673139,0.403902531923472
277.154613117064,1.266608,1.26222693535663,2.13497974482278,2.7009218872222,0.67892441141823,0.403265730269136
277.4572595859,1.266608,1.26122195598843,2.13510995371093,2.70841273641345,0.678460891709835,0.402747759559551
277.81426719857,1.266608,1.26003562106698,2.13526312853219,2.71719195503997,0.677913782793815,0.40213659594395
278,1.259964,1.25941795472706,2.13534263726215,2.72173487335572,0.677628320067306,0.401817884184807
278.30254638573,1.259964,1.25841093927566,2.13547188804557,2.72909909503274,0.677162528708994,0.40129804180831
278.651329086175,1.259964,1.25724839729549,2.13562048688745,2.73753347068878,0.676625409765537,0.400698779793999
279.00011178662,1.259964,1.25608375868592,2.13576865364571,2.74590858009192,0.676086841448945,0.400098247799687
279.357321593823,1.259964,1.25488845909054,2.13591995381072,2.7544245051892,0.675533013909581,0.399481144515356
279.712361895156,1.259964,1.25369760161329,2.13606988873061,2.76282683500746,0.674981917116745,0.398867340942257
280,1.25332,1.25273062114697,2.13619103417606,2.76958871908323,0.674534374945149,0.398369131182906
280.32011245577,1.25332,1.25165208788958,2.1363255156972,2.77706624113109,0.674034371310502,0.397812883772257
280.656737991113,1.25332,1.25051523293563,2.13646654788651,2.78487505785616,0.673507754810825,0.397227284286891
281.050680368452,1.25332,1.24918146464336,2.13663109184653,2.79394244855912,0.672890644941439,0.396541359125075
281.32385883516,1.25332,1.24825460077164,2.1367448778258,2.800185166439,0.672461210904357,0.39606433843094
281.597037301868,1.25332,1.24732627764943,2.13685840518534,2.80639091801852,0.672031209749423,0.395586859496708
282,1.246532,1.24595457226754,2.13702539737972,2.81547735637217,0.671397008452843,0.394882822536078
282.354679185486,1.246532,1.24474527047047,2.1371719173147,2.82340831105658,0.670837496507947,0.394262036463162
282.675200036256,1.246532,1.24365116136986,2.13730395443166,2.83052163736488,0.670331136898184,0.393700459838235
283.067428171432,1.246532,1.24231100461834,2.13746505211613,2.83915675671354,0.669712100887543,0.393014054480789
283.335703763012,1.246532,1.24139375971939,2.13757493670003,2.84501886413819,0.669288190751985,0.392544192165187
283.603979354591,1.246532,1.24047616242969,2.13768457595433,2.85084511222756,0.668863709291548,0.392073861443476
284,1.239688,1.23912120828327,2.13784597499036,2.85938006357902,0.668237760325978,0.391380420474619
284.365266329743,1.239688,1.23787123198305,2.13799436856947,2.86718288242089,0.66766054604323,0.390741173987187
284.720438132619,1.239688,1.23665570550396,2.13813822827768,2.87470628769761,0.66709827969092,0.390118788291003
285.02634594447,1.239688,1.23560872087298,2.13826179219615,2.88113573059693,0.666614406082123,0.38958329307591
285.408588327507,1.239688,1.23430028615219,2.13841574492005,2.8891039490489,0.666009681999332,0.388914275572222
285.676416281421,1.239688,1.2333831990915,2.13852332115452,2.8946436739427,0.665584817468945,0.388444502788426
285.944244235335,1.239688,1.23246564261851,2.13863065403263,2.90014759278904,0.665159487061318,0.387974381552155
286,1.232848,1.23227454434019,2.13865296766614,2.90128887848691,0.665070937743342,0.38787651672507
286.278778823326,1.232848,1.2313184585186,2.13876437700026,2.90697199787492,0.664627916078578,0.387386970875829
286.698923014934,1.232848,1.22987493657146,2.13893177976379,2.91546350165035,0.663957533940042,0.386646653376118
287.059423501458,1.232848,1.22863284123515,2.13907493807001,2.92267898242087,0.663379936285375,0.386009213956333
287.508651693662,1.232848,1.22707949042982,2.1392527131433,2.93157883965427,0.662658758134399,0.385213667172267
287.74140456722,1.232848,1.22627219715194,2.13934455359649,2.93614998235616,0.662283854415598,0.384800314810836
287.974157440778,1.232848,1.22546343890396,2.1394362126868,2.94069374472064,0.661908667845528,0.384386733118693
288,1.226004,1.22537356732991,2.13944637847223,2.94119654810269,0.661867037200744,0.384340848608694
288.129212796112,1.226004,1.22492403457033,2.13949717419908,2.94370549357809,0.66165908195914,0.384111624663205
288.474183517924,1.226004,1.22372316462456,2.13963251857748,2.95036244515696,0.661105716813437,0.383501584734012
288.823761187621,1.226004,1.22250743031068,2.13976927430875,2.95704694616603,0.660547747044009,0.382886344223343
289.171058585463,1.226004,1.22130436051498,2.13990474749712,2.96362691067556,0.659998678230547,0.382280539326671
289.499619777254,1.226004,1.22017443237494,2.14003255731099,2.96979635189747,0.659487536584917,0.381715871038194
289.828180969045,1.226004,1.21905672917826,2.14016002509692,2.97591237934249,0.658985558007575,0.381160511256186
290,1.21916,1.21847859851787,2.14022654822819,2.97908969801356,0.658727264979317,0.380874362226606
290.416696165974,1.21916,1.21709965225525,2.14038749654257,2.98673634958562,0.658116706759589,0.380196429531949
290.833392331948,1.21916,1.21576130419559,2.14054790384764,2.99430136827862,0.657531806391657,0.379544409480559
291.171892105883,1.21916,1.21471040092854,2.14067781244291,3.00038861454984,0.657076461840132,0.379034732819752
291.510391879818,1.21916,1.21369669290373,2.14080736534762,3.00642557505821,0.656641718041619,0.378545833167125
291.846803485583,1.21916,1.21272937003768,2.140935766072,3.01237735633147,0.656230322695131,0.378080794778317
292,1.21232,1.21230271682602,2.14099412079678,3.01507240697554,0.656049259692512,0.37787535883943
292.369271773803,1.21232,1.2113105136422,2.14113447964614,3.02153076288738,0.655629116995879,0.377396570890225
292.781655438238,1.21232,1.21026206474461,2.14129071856032,3.0286823442174,0.655186969538571,0.376889138993691
293.116680237507,1.21232,1.20945414540741,2.14141725387921,3.03444749989858,0.654845203320502,0.37649449318033
293.434566394364,1.21232,1.20872086006936,2.14153698842338,3.03988224099237,0.654533351708699,0.376132595533215
293.852782690007,1.21232,1.20779981597565,2.14169402732806,3.04698185360601,0.654140345295633,0.375673933874234
294,1.207692,1.20748600254537,2.14174917579697,3.04946782445475,0.654005596059163,0.375516124528645
294.29903499893,1.207692,1.20686297333966,2.14186098633225,3.05449693720796,0.653735943400828,0.375199724652354
294.621900547308,1.207692,1.20620895218497,2.14198139250997,3.05989662401196,0.653450807055714,0.374864245257089
295.007878878728,1.207692,1.20544731655488,2.14212490808435,3.06631167153926,0.653116747594732,0.374470177460653
295.373103723017,1.207692,1.20474174134137,2.14226028033946,3.07234239740255,0.652803451066724,0.374100274323552
295.68124464133,1.207692,1.20415439145379,2.14237417278972,3.07740117153337,0.652540728075139,0.373789923984168
296,1.203896,1.2035517605452,2.14249168015646,3.08260618292903,0.652270521173287,0.373470577037774
296.315247621704,1.203896,1.20295862823259,2.14260758720722,3.08772607582739,0.652002825304906,0.373154423747432
296.630495243407,1.203896,1.20236676055547,2.14272318976997,3.09281836375989,0.651734255923885,0.372837533931008
297.035690769947,1.203896,1.20160609689712,2.14287133052643,3.09932306433148,0.651389297298699,0.372430671381984
297.379835484147,1.203896,1.20095904190037,2.14299675741397,3.10481188729473,0.651094998626035,0.372083977964912
297.686178432075,1.203896,1.2003817624203,2.14310810306559,3.10967008269074,0.65083144679001,0.371773929228275
298,1.200104,1.19978880523359,2.14322186975389,3.11461971217382,0.650561184058716,0.371456171247682
298.382869040258,1.200104,1.19906282059012,2.14336025944485,3.12062103671132,0.65023004011557,0.37106722190255
298.675755734185,1.200104,1.19850525550643,2.14346582142065,3.12518414277943,0.649974658796884,0.370767734369005
298.968642428111,1.200104,1.19794555906664,2.14357112071169,3.12972305321056,0.64971863348231,0.3704676984614
299.361612144445,1.200104,1.19719108794126,2.14371199048582,3.13577480662494,0.649374330311002,0.37006449092929
299.646441566959,1.200104,1.196641798968,2.14381380117578,3.14013378236402,0.649123242511804,0.369770808702597
299.931270989472,1.200104,1.19609076433025,2.14391536674851,3.14446963416075,0.648871912014518,0.369476964616798
300,1.196312,1.19595759279047,2.14393983788714,3.14551239971645,0.648811404791301,0.369406214654073
300.343645052641,1.196312,1.195291039838,2.14406198203256,3.15070598163632,0.648509767459557,0.369053457792738
300.71499954482,1.196312,1.19457092542027,2.14419358168252,3.15628046257636,0.648185042196389,0.368673651152166
301.047431353861,1.196312,1.19392865140929,2.14431104451207,3.16123739003484,0.647897426642687,0.368336868763811
301.475596128181,1.196312,1.19310878140412,2.14446186020381,3.16757583685489,0.647534909023136,0.367911222602276
301.83058691902,1.196312,1.19243926686087,2.14458649999628,3.17279234778356,0.647241417026539,0.367565559851593
302,1.192516,1.19212419987615,2.14464585468384,3.17526966132001,0.647104434859869,0.367403735161357
302.34176725499,1.192516,1.19149956840032,2.14476534506604,3.1802437828035,0.646836199074797,0.36708549824234
302.683534509981,1.192516,1.19089260284687,2.14488450320958,3.18518719908562,0.646578983263479,0.366778432603376
303.039656388182,1.192516,1.19028271066932,2.1450083138413,3.19030667268165,0.646323225845649,0.366470895028955
303.372628100498,1.192516,1.18973642267766,2.14512375132702,3.19506530602757,0.646098013655795,0.366197422053857
303.748511620521,1.192516,1.18915059664481,2.14525368887356,3.20040617697971,0.645859881577048,0.365904990853831
304,1.188724,1.18877805393701,2.14534040129714,3.20396203736282,0.645709295249665,0.365718181041834
304.311043178549,1.188724,1.18833938434306,2.14544739956516,3.20834149166453,0.645533579905497,0.365497756317356
304.69890115894,1.188724,1.18782630594279,2.14558043607547,3.21377538207038,0.645330152155653,0.365238737262379
304.996523075738,1.188724,1.18745709491628,2.14568223041317,3.21792584085962,0.645183488531681,0.365049534235251
305.294144992535,1.188724,1.18710770482163,2.14578377198074,3.22206052063898,0.64504454009518,0.364868147820275
305.634059394348,1.188724,1.18673071884301,2.14589943368661,3.226764407919,0.644895039340286,0.364670300850362
306,1.186416,1.18634794098564,2.14602358345527,3.23180775094637,0.644741882151361,0.364465240309276
306.335358632792,1.186416,1.18601493861663,2.1461370239499,3.23641167245651,0.644606972575067,0.364282907301789
306.728840413197,1.186416,1.18564178559544,2.14626971975841,3.24179257389323,0.64445521440259,0.364075673997935
307.013862886296,1.186416,1.18538085433877,2.14636556661028,3.24567665219957,0.644347645565114,0.363928033660412
307.298885359394,1.186416,1.18512593606667,2.14646118513448,3.24954957846131,0.644241012458846,0.36378142312
307.653271237746,1.186416,1.18481511545613,2.14657975610986,3.25434973280443,0.644110413517274,0.363601248401969
308,1.18468,1.18451534467689,2.14669542588792,3.25903000944381,0.643983559328952,0.363426029423243
308.382994471139,1.18468,1.18418690554098,2.1468228055509,3.26418143572287,0.643842492627079,0.363231703385858
308.696138835639,1.18468,1.18391919491394,2.14692665201192,3.26837905414688,0.643727456808198,0.363073248421297
309.04319126988,1.18468,1.1836224686739,2.14704142713106,3.2730162010234,0.643599888511578,0.362897692611996
309.390243704121,1.18468,1.18332516491548,2.14715587100921,3.27763758800733,0.643470885525543,0.362720842034009
309.6803038157,1.18468,1.18307602879583,2.14725126777683,3.28148792604102,0.643362956073885,0.362573029733091
310,1.182944,1.18280068151758,2.147356144937,3.28571882969318,0.643244255182656,0.362410483960653
310.300937140368,1.182944,1.1825407938471,2.1474546134311,3.28968917532462,0.643131663258709,0.362256725782215
310.601874280737,1.182944,1.1822803034759,2.14755283550418,3.29364756424238,0.643018528470383,0.362102528009479
310.954999574686,1.182944,1.18197400664773,2.14766777768546,3.29827711621458,0.642886397284713,0.361922344081523
311.308124868634,1.182944,1.18166720842236,2.14778238230626,3.30289015269512,0.642753953699776,0.361741989167546
311.653091923214,1.182944,1.18136720548529,2.14789401417183,3.30738066031365,0.642623878466708,0.361565245644069
312,1.181208,1.18106540059083,2.14800595108541,3.31188050147628,0.642493848457922,0.361388421439564
312.32042359427,1.181208,1.18078666111437,2.14810905518941,3.31602262762238,0.642373749073021,0.361225234459487
312.640847188541,1.181208,1.18050802118225,2.14821188420401,3.32015115554577,0.642252969803957,0.361061493642567
312.967061294125,1.181208,1.18022446485987,2.14831628918335,3.32434030512842,0.642130426004661,0.360895342969974
313.387554345686,1.181208,1.1798590238715,2.14845044793084,3.32971935296542,0.641972566478533,0.360681471642057
313.650310071559,1.181208,1.17963055667489,2.14853403983247,3.3330687024547,0.641872970840585,0.360546990380004
313.913065797432,1.181208,1.17940182216342,2.14861744628688,3.33640888596592,0.64177314088524,0.360412364330867
314,1.179472,1.17932604978715,2.1486450008719,3.33751198182951,0.641740130820436,0.360367856915351
314.434671012839,1.179472,1.17894604701126,2.14878246787913,3.34301235167689,0.641574198001777,0.360144532011652
314.738831528975,1.179472,1.17867848521593,2.14887835658515,3.34684620728239,0.641456063007069,0.359986345473884
315.04299204511,1.179472,1.17840903345298,2.14897399539617,3.35066759254878,0.641337066106674,0.359827382395151
315.437359646218,1.179472,1.17805632455689,2.14909762772685,3.35560360057652,0.641181960142291,0.359620578133392
315.734626994042,1.179472,1.17778786681329,2.14919054455601,3.35931022568649,0.641063530129556,0.359463264237106
316,1.17774,1.17754655303274,2.14927329410467,3.36260888165633,0.640957580788582,0.359322666041342
316.338357582292,1.17774,1.17723739075981,2.14937853373387,3.36680062729966,0.640823863085243,0.359144894627416
316.676715164585,1.17774,1.17692813383667,2.1494834760883,3.37097656908448,0.640691783835432,0.358968881372548
317.031980315134,1.17774,1.17660589552498,2.14959334609005,3.37534429866197,0.640556214741363,0.358787312196719
317.418918890891,1.17774,1.17626177341502,2.14971264686157,3.38008206097826,0.640416213036694,0.358597360744215
317.769610893716,1.17774,1.17596027514528,2.14982044686109,3.38435910243912,0.640297476029643,0.358433490343922
318,1.176004,1.17576971696374,2.14989109963485,3.38716051556309,0.640224504304915,0.358330940453233
318.390782911415,1.176004,1.17546426818135,2.15001063897414,3.39189775113723,0.640113326199488,0.358169734767685
318.75141544783,1.176004,1.17520701458475,2.15012062108396,3.39625445866425,0.640026326367522,0.358036724439301
319.130433018835,1.176004,1.17496761049363,2.15023586538101,3.40081933657576,0.639951899984088,0.357914108447553
319.443861624698,1.176004,1.17479711426133,2.15033090003395,3.40458477669258,0.63990591109199,0.357828401065766
319.770244950752,1.176004,1.17464861059178,2.15042960581535,3.40849809636676,0.639873105312877,0.35775436509842
320,1.174268,1.17456277049548,2.1504989313935,3.41124886870891,0.639858524601423,0.357710837922478
320.31624975626,1.174268,1.17447045058575,2.15059414175751,3.41503086383948,0.639850360333202,0.357662904550696
320.661086151589,1.174268,1.17440361462839,2.15069767492102,3.41915037609332,0.63985710155362,0.357626398363204
321.005922546917,1.174268,1.17437063545592,2.15080091132838,3.42326698286729,0.639877493101375,0.357603662008098
321.342902104655,1.174268,1.17436875205904,2.15090150835889,3.42728846949814,0.639908928215754,0.357593065080509
321.757391703927,1.174268,1.17440308610091,2.1510248546959,3.4322350605297,0.639962255280485,0.357594842109812
322,1.174292,1.17443956958934,2.1510968525073,3.43513125071844,0.639999064179565,0.3576015544523
322.298364245717,1.174292,1.1744986044868,2.15118519578007,3.43869457921137,0.640048518326207,0.357614083553596
322.662776601323,1.174292,1.17458849083493,2.15129279558193,3.44304977061338,0.640115122827828,0.357635712147896
323.020777691056,1.174292,1.17469186832789,2.1513981825228,3.44733239274538,0.640185130893281,0.357661666750735
323.337484721568,1.174292,1.17479265270048,2.15149115028298,3.45112489614965,0.640248619217324,0.357686290788865
323.654191752079,1.174292,1.17489967166539,2.1515838719069,3.45492132999189,0.640313748325122,0.357712656249885
324,1.174988,1.1750211832868,2.15168483343305,3.45907134266811,0.640386063543649,0.357742760701122
324.303554758689,1.174988,1.17513014889517,2.15177321875848,3.46271850262681,0.640448968388609,0.357768714296323
324.607109517378,1.174988,1.17524007590404,2.15186138060888,3.4663696664873,0.640511607412984,0.357794496082366
324.960299591846,1.174988,1.17536814096905,2.15196367786353,3.47062289672033,0.640584802662407,0.357824925760043
325.313489666314,1.174988,1.17549563583092,2.15206567475102,3.47488157707538,0.640656948197433,0.357854433026831
325.652252669876,1.174988,1.17561700848559,2.1521632240147,3.47897138385728,0.640725246104318,0.357881954032557
326,1.17568,1.17574055141312,2.15226307479368,3.48317476993126,0.640795640933411,0.357910611783173
326.385224726177,1.17568,1.17587623164343,2.15237334986126,3.48783718444903,0.640872738512341,0.357941609096411
326.713566958523,1.17568,1.17599103938919,2.15246706296717,3.49181610014455,0.640937774015525,0.357967464808198
327.050079932717,1.17568,1.17610808784983,2.15256284284465,3.49589871260096,0.641005039922767,0.357994683167466
327.342481418162,1.17568,1.17620945312065,2.15264585019685,3.49945001029845,0.641063303920002,0.358018236599021
327.634882903607,1.17568,1.17631066833317,2.15272865619351,3.50300488926554,0.641121088321616,0.35804139099564
328,1.176376,1.17643709919508,2.15283177316405,3.50744881593302,0.641193973811297,0.358071147917256
328.395780201181,1.176376,1.17657456643779,2.15294319854847,3.51227226034511,0.641273692658527,0.35810427304914
328.67801253955,1.176376,1.17667307826544,2.15302243404907,3.51571592431518,0.641330238433806,0.358127689879197
328.960244877918,1.176376,1.17677213278935,2.1531014850592,3.51916296634445,0.641387326311514,0.358151730300305
329.435172497399,1.176376,1.17694025046484,2.15323409317329,3.52497118415475,0.641484732724095,0.358193711449928
329.689663191186,1.176376,1.17703109262661,2.15330493744316,3.52808755267169,0.641536532001238,0.358215907615951
329.944153884974,1.176376,1.1771223977887,2.15337563253822,3.53120674206335,0.641588364878072,0.3582382054198
330,1.177072,1.17714248535548,2.1533911261023,3.53189160252387,0.641599808652854,0.358243175826918
330.279230575132,1.177072,1.17724311048912,2.15346848618283,3.53531794758709,0.641657264420337,0.358268309269073
330.656513155556,1.177072,1.17737916831652,2.15357272607965,3.53995288982949,0.641733895062046,0.358301388274638
331.021214204633,1.177072,1.17751000064516,2.15367317827049,3.54443917332572,0.64180621650566,0.358331741662538
331.442535709544,1.177072,1.17765891984283,2.15378884483289,3.54962904392504,0.641888647693641,0.35836584883782
331.790219109734,1.177072,1.17777874839727,2.15388398806167,3.55391743326099,0.641953581564049,0.35839103280687
332,1.177768,1.17784918663478,2.15394126018258,3.55650727457272,0.641991129684316,0.358404652591864
332.347553308665,1.177768,1.17796195486034,2.15403592347102,3.56080171162183,0.642051496224795,0.358425465231254
332.69510661733,1.177768,1.17806875228066,2.15413031044657,3.56510057193445,0.642108264151158,0.358442790754092
333.073679274386,1.177768,1.17817689867861,2.15423280801818,3.5697877626249,0.642164312346227,0.358456001703281
333.397363841699,1.177768,1.17826159659039,2.15432018643926,3.5737988195158,0.64220862356825,0.358463788984172
333.82121108682,1.177768,1.17836049603522,2.15443424520369,3.57905528598933,0.642260622264843,0.358468102425836
334,1.17846,1.17839790889644,2.15448223651729,3.58127384655952,0.642279979357449,0.358467393143804
334.286772458094,1.17846,1.1784524692186,2.15455906348762,3.58483367413832,0.642308700765865,0.358463995091431
334.636246187129,1.17846,1.17850996712056,2.1546524398604,3.58917368550368,0.642340652998128,0.358456909649152
334.985719916164,1.17846,1.17855798065913,2.15474554459127,3.59351532148773,0.642368000572462,0.358445334556875
335.300515040242,1.17846,1.17859368247396,2.1548291788908,3.59742715789241,0.64238920460989,0.358431576914189
335.70816882479,1.17846,1.17863040536667,2.15493715889537,3.60249383812755,0.642414220561755,0.358411457463242
336,1.178672,1.17865094212665,2.15501423518912,3.60612135841847,0.64242968167198,0.358394703427592
336.283564567185,1.178672,1.17866698258653,2.15508894926829,3.60964624692633,0.642442833203701,0.358376626097475
336.635024874345,1.178672,1.17868238299411,2.15518130848681,3.61401506165146,0.642458512386918,0.358353701707325
336.988449736177,1.178672,1.17869386638647,2.15527391210889,3.61840805201905,0.642473270895057,0.35832975514524
337.347162408529,1.178672,1.17870244412963,2.15536762319762,3.62286637418803,0.642486448893644,0.358303765884005
337.657019622654,1.178672,1.17870807934471,2.15544834624111,3.62671704743962,0.642498026052134,0.358281604811322
338,1.178704,1.1787130646395,2.15553745593195,3.63097881608712,0.642510986301052,0.358257322186135
338.35868746451,1.178704,1.17871747376921,2.15563037457676,3.63543513713089,0.642523455745571,0.358230956634757
338.652354441052,1.178704,1.17872081042483,2.15570624308169,3.63908313582459,0.642533986465662,0.358209778388449
339.05321550312,1.178704,1.17872532143953,2.15580950579791,3.64406197443346,0.642549194422121,0.358181827928241
339.303258946984,1.178704,1.17872822673916,2.15587374304449,3.64716718944107,0.642558121795474,0.35816390734547
339.553302390848,1.178704,1.17873125108796,2.15593784653581,3.65027208276709,0.642566966988637,0.358145960326494
339.892058642206,1.178704,1.17873556745268,2.15602448040738,3.65447803641595,0.642579879528066,0.358122663701749
340,1.178736,1.17873699680542,2.15605203408114,3.65581810056985,0.642584093767931,0.358115361689242
340.343574673222,1.178736,1.17874171152881,2.15613957187009,3.66008312445883,0.642596895581145,0.358091576726972
340.679347966896,1.178736,1.17874653807633,2.15622488008735,3.66425076104194,0.642609058440436,0.358068084687888
341.003295177252,1.178736,1.17875136223035,2.1563069577227,3.66827109008457,0.642621648551317,0.35804637015115
341.327242387608,1.178736,1.17875630866056,2.15638881403806,3.67229093703305,0.642633998511195,0.358024507980479
341.680946500665,1.178736,1.17876179803261,2.1564779374182,3.67667949847502,0.642646755998364,0.358000016059184
342,1.178764,1.17876678657316,2.15655810476577,3.68063763147859,0.64265893251888,0.357978686403926
342.344714246767,1.178764,1.17877217821426,2.15664448056663,3.68491358987031,0.642672126243182,0.357955779291425
342.75317482966,1.178764,1.17877853453099,2.15674650875482,3.68997960437079,0.642686730195245,0.357927740678336
343.093164459594,1.178764,1.1787837831657,2.15683116935288,3.69419580501487,0.642699583916388,0.357905210789061
343.458767427237,1.178764,1.17878938013883,2.15692194067705,3.69872905683117,0.642713339070041,0.357881028593796
343.804606284072,1.178764,1.17879463294245,2.15700755085808,3.7030167071993,0.642725498414041,0.35785740789099
344,1.178796,1.17879758541706,2.1570558103532,3.70543892025314,0.642732661368856,0.357844403440631
344.468766776757,1.178796,1.17880463188005,2.1571712691689,3.71124931362339,0.64275035566032,0.35781388290761
344.740897342381,1.178796,1.1788086890277,2.15723808880944,3.71462195136669,0.642759719125018,0.357795360285228
345.013027908006,1.178796,1.17881268029359,2.15730475620947,3.7179942499471,0.642769020137963,0.357776853472768
345.437823745082,1.178796,1.17881856279917,2.15740851868521,3.72325769804067,0.642784117033096,0.357748702947413
345.780878948844,1.178796,1.17882262006168,2.15749204153959,3.72750770768337,0.642794522474146,0.35772432992349
346,1.178824,1.17882462025748,2.15754526163993,3.73022200711902,0.642800313675277,0.357707970347477
346.333771495731,1.178824,1.17882625084781,2.1576261334372,3.73435593334284,0.642808845381678,0.357682796091446
346.667542991461,1.178824,1.17882537887765,2.15770676876013,3.73848909034039,0.642815505718078,0.357655821974184
347.015598245319,1.178824,1.17882082769177,2.15779060237546,3.74279816132675,0.642819274800657,0.357624586051544
347.346776972824,1.178824,1.17881234488266,2.15787013243757,3.74689716431257,0.642821650307076,0.357593711628549
347.697850583856,1.178824,1.1787986948688,2.15795418823839,3.75124101205608,0.642822941338575,0.357559808057422
348,1.178856,1.17878353374412,2.15802632566921,3.7549782504702,0.642822791780319,0.357529411961013
348.315821823929,1.178856,1.17876549901717,2.15810152870798,3.7588832381395,0.642823841679383,0.357498946245097
348.685313616817,1.178856,1.17874435062046,2.15818925920047,3.76345007206937,0.642829190601296,0.35746752186116
348.98594486916,1.178856,1.17873019074845,2.1582604428436,3.76716457870402,0.642837436657496,0.357445926730952
349.286576121503,1.178856,1.17872214684857,2.15833145283885,3.77087824476639,0.642851818852139,0.357430539426391
349.623071983319,1.178856,1.17872489933697,2.15841073121329,3.77503444212841,0.642878768144011,0.357424254096026
349.959567845134,1.178856,1.17874553037601,2.1584897980256,3.77919094578806,0.64291866329295,0.35743100741029
350,1.178884,1.17874949770407,2.1584992842965,3.77969044781103,0.642924422292295,0.357432791805947
350.202160774329,1.178884,1.17877489626262,2.15854667048311,3.78218833752113,0.642956888322723,0.357445406781232
350.544105941864,1.178884,1.17884195984522,2.15862665133681,3.7864155092143,0.643027889242535,0.357482918632433
350.886051109398,1.178884,1.17894494836533,2.15870641870399,3.79064683564996,0.643120904040308,0.357542558856393
351.200129500239,1.178884,1.17907642745284,2.15877949757578,3.79453870639134,0.643226383014405,0.357617488108607
351.514207891079,1.178884,1.17924743481811,2.15885239608395,3.79843747186815,0.643353205716393,0.357713865758223
351.874487422276,1.178884,1.17949630796637,2.15893579440968,3.80292064043232,0.643525933349575,0.35785180432117
352,1.178916,1.17959678222189,2.15896479177803,3.80448571757205,0.643592513261536,0.357906294275455
352.350055124518,1.178916,1.17991518125227,2.1590455094407,3.80886108083983,0.64379510596735,0.358075217057993
352.701261968057,1.178916,1.18029037734249,2.15912625929372,3.81326828010097,0.644023233805476,0.358269665949745
353.046656196126,1.178916,1.18071126271474,2.15920544217214,3.81762214587099,0.644269232453178,0.358482640785451
353.371221677772,1.178916,1.18115001516167,2.15927963985393,3.82173329679531,0.644516376645072,0.358698839299754
353.695787159417,1.178916,1.18162626437504,2.15935363267224,3.82586543710906,0.644777608453448,0.358929207635418
354,1.18166,1.18210232708764,2.15942279885218,3.82975888082318,0.645033248373471,0.359155992046372
354.334663630569,1.18166,1.18265399187178,2.15949867917562,3.83406620737408,0.645322772256011,0.359413847826379
354.669327261139,1.18166,1.18322938936758,2.15957434033818,3.83839997234995,0.645619118086963,0.359678603370505
355.01584561547,1.18166,1.18384430858072,2.15965245123928,3.84291607487038,0.645931750481896,0.359958605071486
355.362363969801,1.18166,1.18447315032247,2.1597303289044,3.84746227214412,0.646246946764547,0.3602412468892
355.707852045442,1.18166,1.18510914983559,2.15980774460327,3.85202541984662,0.646562430505438,0.360524344812455
356,1.185404,1.18565113583434,2.15987303025603,3.85590802345812,0.646830502959521,0.360765087788508
356.367717187986,1.185404,1.18633616280091,2.15995497448009,3.86082635964993,0.647168196374814,0.36106848799816
356.753268394718,1.185404,1.18705628275665,2.16004062282159,3.86602100083018,0.64752261344801,0.361387059329031
357.141376217315,1.185404,1.18778314467921,2.16012656346445,3.87128925133253,0.647882423799956,0.361710901693107
357.503858248881,1.185404,1.18846519517759,2.16020658269387,3.87624535066495,0.648221329571996,0.362016320113599
357.81602829765,1.185404,1.18905679106192,2.16027530588807,3.88054139424129,0.648516514160725,0.362282748189166
358,1.189148,1.18940803954112,2.16031572501393,3.88308535162757,0.64869288469177,0.362442207942398
358.46058810231,1.189148,1.1902990880685,2.16041665346364,3.88949445928861,0.649143012623554,0.362850118861839
358.743668449805,1.189148,1.19085731860115,2.16047849813391,3.89346245079235,0.64942581593865,0.363107061810968
359.026748797301,1.189148,1.19142553624791,2.16054020112318,3.89745290127755,0.64971497607711,0.363370428570167
359.415535062328,1.189148,1.19222488696973,2.16062471408354,3.90297087773263,0.650123632861665,0.363743771478442
359.717791239894,1.189148,1.19286332781211,2.16069023281563,3.90729147508931,0.650449590622774,0.364042365493591
360,1.192892,1.19347391720838,2.16075125984224,3.91135040803247,0.650760952779658,0.364328249314666
360.338969466152,1.192892,1.19422648427756,2.16082437408355,3.91625830565169,0.651144786100503,0.36468154920514
360.677938932305,1.192892,1.194999953516,2.16089728334176,3.92120273260322,0.651537533443116,0.365043847452307
361.023999249225,1.192892,1.19581035827487,2.16097150579005,3.92628927883214,0.651946475488489,0.365421789089663
361.407750696588,1.192892,1.19673172988816,2.16105356144693,3.93197665138768,0.652409882499646,0.36585091864207
361.761324193746,1.192892,1.19759949665209,2.16112893100892,3.93726136905382,0.652843613440116,0.366253158286147
362,1.197704,1.19819421889072,2.16117968209086,3.94085336918971,0.65313905619843,0.366527390416155
362.354771273777,1.197704,1.1990896090264,2.16125493169485,3.94622972531671,0.653582697070324,0.366939563431082
362.714549707773,1.197704,1.20000919066056,2.16133101542276,3.95172787935893,0.654036685394045,0.367361714157919
363.019956587529,1.197704,1.20079705917531,2.16139542221512,3.95643180431008,0.654423452698166,0.367721511024467
363.325363467285,1.197704,1.20159013346885,2.16145966641322,3.9611696484033,0.654812019543586,0.368083155711682
363.716828882437,1.197704,1.20261248305525,2.16154177874955,3.96729243678318,0.655312704353993,0.368549398160625
364,1.202932,1.20335515791126,2.16160101367985,3.9717565600334,0.655675421523896,0.368887250900422
364.314102316865,1.202932,1.2041815347647,2.16166656258961,3.97674293350516,0.656078760763526,0.369263114726195
364.657127309111,1.202932,1.20508699249373,2.16173796221279,3.98223018650661,0.656521623942615,0.369676075121274
365.000152301357,1.202932,1.20599576081963,2.16180917056542,3.98776119661806,0.65696573557003,0.370090397224937
365.342433262987,1.202932,1.20690610887168,2.16188003449378,3.9933239940841,0.657409824926971,0.370504881450605
365.743124832176,1.202932,1.20797629681742,2.16196274937086,3.99989184178028,0.6579319559438,0.370992517242907
366,1.20816,1.20866452761205,2.16201563743732,4.00413409664259,0.658266510351447,0.371305048193239
366.304035561587,1.20816,1.20948036255003,2.16207809309893,4.00918729907424,0.658660951050404,0.371673464602466
366.66101353342,1.20816,1.21043786893031,2.16215122426169,4.01516478290558,0.659121741083884,0.372103789108424
367.023260617546,1.20816,1.21140544824536,2.1622252105362,4.02127928380672,0.659584026473858,0.372535257553357
367.331767860921,1.20816,1.21222263955559,2.16228804036283,4.02652514099174,0.659970236271418,0.372895298731856
367.640275104297,1.20816,1.21302982632299,2.16235070252802,4.0318058980945,0.660348475757317,0.373247438608779
368,1.213392,1.2139531844378,2.16242355442498,4.03800661569577,0.660777026500917,0.373645640670314
368.312277441282,1.213392,1.21473428777837,2.1624866100505,4.0434263298791,0.661134507294291,0.373976836538268
368.624554882563,1.213392,1.21549163422948,2.16254949134253,4.04887922232602,0.661476836722913,0.374292937395674
368.980220928991,1.213392,1.21631961923979,2.16262089747,4.05512858534747,0.661847062425708,0.374633354414331
369.335886975418,1.213392,1.2171050063878,2.16269207898713,4.06141732669499,0.662193082948065,0.374949629193067
369.669223425206,1.213392,1.21779795935827,2.16275858959852,4.06734492221115,0.662494385306956,0.375223105118317
370,1.21862,1.21844139174077,2.16282439887301,4.07325710976231,0.662772469632266,0.37547362645217
370.330961865243,1.21862,1.21903975895359,2.16289005824059,4.07920056386287,0.66302942892601,0.375703103531619
370.661923730486,1.21862,1.21959301063233,2.16295553407893,4.08516990308468,0.663265966359287,0.375912238293793
371.009517684934,1.21862,1.22012751594798,2.16302410576838,4.09146486000051,0.663495699775122,0.376113279742021
371.345576307549,1.21862,1.22060222164379,2.16309021466377,4.09757387274018,0.663701315367744,0.376291243435566
371.681634930165,1.21862,1.22103976060339,2.16315614127395,4.10370366171836,0.66389225500817,0.376454620196284
372,1.221392,1.22142426175566,2.16321842968635,4.10952842515708,0.664062845823789,0.376599181760906
372.374237415169,1.221392,1.22184474236885,2.16329144223024,4.11639587615777,0.664253242549457,0.376759062379359
372.656146720097,1.221392,1.22214291698588,2.1633462940505,4.12158278342334,0.664390235288494,0.376873131908046
372.938056025025,1.221392,1.2224282514559,2.16340101896979,4.12678087442567,0.664523566158801,0.376983594898955
373.323608776042,1.221392,1.22280247805651,2.16347565806885,4.13390737357385,0.66470259556149,0.377131438864435
373.70916152706,1.221392,1.22316374313618,2.16355006004452,4.14105322952107,0.664878269363259,0.377276031217962
374,1.223244,1.22343087789596,2.16360602767545,4.14645613023292,0.665009808905216,0.377384193135902
374.32848041363,1.223244,1.22372953289006,2.16366907671756,4.15257101598884,0.665158977367846,0.377507023761685
374.636580762679,1.223244,1.2240083805695,2.16372805759154,4.15831870752651,0.665298966090397,0.377622373410075
374.944681111728,1.223244,1.22428715068148,2.16378688718111,4.16407818538071,0.665438937909897,0.377737768245908
375.298852427212,1.223244,1.22460844062447,2.16385432701425,4.17071345024104,0.665601161911953,0.377871816228111
375.708130793475,1.223244,1.22498153574859,2.16393201191186,4.17840060950054,0.665789751993341,0.378027946435379
376,1.225096,1.22524892906206,2.16398724931692,4.18389539810027,0.665924196499473,0.378139308136641
376.291317472493,1.225096,1.22551687068423,2.16404224811769,4.18939048563116,0.666059142756709,0.378251272665544
376.767490199195,1.225096,1.2259567890259,2.1641318587315,4.19839557298433,0.666280801657411,0.378435486750502
376.993627131674,1.225096,1.22616639007007,2.16417429069725,4.20268222216105,0.666385670995484,0.378522625348441
377.219764064153,1.225096,1.22637631591605,2.1642166426735,4.20697537319688,0.666490640631159,0.378609897656832
377.572059483864,1.225096,1.22670380051424,2.16428246323094,4.21367657123999,0.666655005134995,0.378746758202803
377.924354903575,1.225096,1.22703155650409,2.1643480907131,4.22039359935681,0.666819026802837,0.37888335668575
378,1.226952,1.22710194164681,2.16436215716873,4.22183795096513,0.666854091158795,0.378912543222167
378.378225482125,1.226952,1.22745380466328,2.16443235656581,4.22907065185023,0.667029470387859,0.379058588921093
378.786305388391,1.226952,1.22783317831394,2.16450784925889,4.23689468749844,0.667219481916228,0.379217055261996
379.062265329625,1.226952,1.22808951078504,2.16455875514297,4.24219765146142,0.667347296251149,0.379323598353552
379.338225270858,1.226952,1.22834565717687,2.1646095441215,4.24751031659623,0.667474753036538,0.379429832907854
379.775443172815,1.226952,1.22875112574701,2.16468977311298,4.25594726806677,0.667677664578595,0.37959922107833
380,1.228804,1.22895922818245,2.16473086558764,4.26028997141983,0.667781729018415,0.379686114009965
380.302402034982,1.228804,1.22923934477103,2.16478608191645,4.26614826322468,0.667921161054809,0.379802460510502
380.652202218646,1.228804,1.2295632319728,2.16484977967255,4.27293926085466,0.668082947341477,0.379937603449347
381.018859280888,1.228804,1.22990266504748,2.16491634882443,4.28007419690143,0.668253214057145,0.380080009953824
381.31583005021,1.228804,1.2301776534953,2.16497011838774,4.2858656202457,0.66839051910151,0.380194798052266
381.612800819533,1.228804,1.23045285699052,2.16502375710195,4.29166826360556,0.668528220329744,0.380310023555788
382,1.230656,1.23081235891273,2.16509349855113,4.29925079303731,0.668709474156214,0.380462036334776
382.364686383513,1.230656,1.23115223478775,2.16515898680114,4.30641001981207,0.668880517016467,0.380605651866155
382.689719864471,1.230656,1.23145680694756,2.16521719447064,4.31280524321163,0.669033994816828,0.380734768875891
383.079898155117,1.230656,1.23182524021857,2.1652868708732,4.32050030622314,0.669220831780069,0.380892472814534
383.367026764237,1.230656,1.23209868541596,2.16533800773179,4.32617575781934,0.669358810826809,0.38100909373195
383.654155373358,1.230656,1.23237417881197,2.16538902781674,4.33186208053385,0.6694970706327,0.381126067035132
384,1.232508,1.23270843597873,2.1654503250583,4.33872572319072,0.669664694748598,0.381268146675264
384.359796932455,1.232508,1.23305798356031,2.16551391193633,4.34588317773316,0.669838295850993,0.381415240235933
384.717428826235,1.232508,1.23340532236066,2.16557692837495,4.35301466028052,0.670007759465881,0.381558439322944
385.050502396673,1.232508,1.2337262927323,2.16563544711202,4.35967160992002,0.670162723389885,0.381689016143965
385.370282190814,1.232508,1.23402953831902,2.16569147413487,4.36607642851618,0.670306780642114,0.381809725646287
385.690061984955,1.232508,1.2343251052247,2.16574734716052,4.3724942084286,0.670443701290702,0.381923362122303
386,1.23436,1.23460130962985,2.16580135287431,4.37872636640348,0.67056915068043,0.382026300607115
386.473157769316,1.23436,1.23499655060949,2.16588351771949,4.38826176018764,0.670743803824254,0.382166648250323
386.700237267163,1.23436,1.23517211826816,2.16592282994392,4.39284650743111,0.670818255034532,0.382224663275822
386.927316765009,1.23436,1.23533693617615,2.1659620644271,4.39743629605445,0.670886454628688,0.382276442105484
387.266924391057,1.23436,1.2355611005469,2.16602059772582,4.40430909715891,0.670977073883402,0.38234252765684
387.606532017104,1.23436,1.23575595793554,2.16607896163268,4.41119096286834,0.671052437191428,0.382393379885839
388,1.236212,1.23594260814696,2.16614637546675,4.41917368589963,0.671120147643617,0.382432720799266
388.345204731357,1.236212,1.23607122607842,2.16620534389298,4.42618378728105,0.671164861416043,0.382452672494789
388.735939540925,1.236212,1.23617872792223,2.16627189774661,4.43412387465016,0.671199498747192,0.382459398717912
389.056753444287,1.236212,1.2362391843174,2.16632639278402,4.44064600923384,0.671216215165597,0.382453299645117
389.345637350736,1.236212,1.23627442981778,2.16637535005827,4.44652029823348,0.671224625776015,0.382441250014624
389.738243175495,1.236212,1.2362968022123,2.16644171170787,4.45450444906421,0.671226383832831,0.382415340845638
390,1.236356,1.23629735527894,2.1664858438315,4.4598274346809,0.671220904821198,0.382391503243178
390.283875755563,1.236356,1.23628631638398,2.16653360159812,4.46559949289929,0.671210101261717,0.382360813681708
390.761471571844,1.236356,1.23624202887806,2.16661370042888,4.47530744477676,0.671180319133966,0.382297693314751
391.010836532167,1.236356,1.23620603650815,2.16665539505588,4.48037409223032,0.671157007042239,0.382257032526677
391.26020149249,1.236356,1.23616065803256,2.16669700097907,4.48543883042853,0.671128072108107,0.382210788045385
391.591429740268,1.236356,1.23608446462762,2.166752126681,4.49216263937579,0.671080989013539,0.382140772416975
391.922657988047,1.236356,1.23598765269379,2.1668070920546,4.49888144410323,0.671021064058645,0.382057981398576
392,1.235852,1.23596172519053,2.16681990323639,4.50044945439605,0.671004818500355,0.38203640285903
392.386710059766,1.235852,1.23581065146325,2.16688382620426,4.50828392721912,0.670910379351089,0.381915322265785
392.774055686768,1.235852,1.23561836474974,2.16694763174653,4.5161202646383,0.670792765782413,0.381771070835299
393.123717808808,1.235852,1.23540358445921,2.16700503963272,4.52318267816785,0.670662636632916,0.381616926913795
393.423821719822,1.235852,1.23518417626339,2.16705416891187,4.52923370594216,0.670531627530735,0.381465323713362
393.779324553662,1.235852,1.23487872207205,2.1671122010575,4.53638715139555,0.67035459085079,0.381263903079472
394,1.235344,1.2346631242777,2.16714813548538,4.54081859237234,0.670232358570927,0.381126547819555
394.310417983814,1.235344,1.23432563708707,2.167198572145,4.54703912148287,0.670043994640505,0.380917007768713
394.643093454162,1.235344,1.23392033543129,2.16725248497436,4.55368695251301,0.66982356856629,0.38067396569315
395.011954135706,1.235344,1.23342101619681,2.16731209674073,4.56103283963432,0.669559699854141,0.380385123599331
395.387584529882,1.235344,1.23286338616159,2.16737262708806,4.56848401070895,0.669270632197282,0.380070744754283
395.708616231837,1.235344,1.23235200938934,2.16742421964065,4.57482670011144,0.669010389641884,0.379788974812739
396,1.23228,1.23186353126876,2.16747093553064,4.58056214596543,0.668765725977456,0.379524854887665
396.331553129532,1.23228,1.23128304976187,2.1675239600532,4.5870622891154,0.668477239142222,0.37921426705659
396.663106259064,1.23228,1.23067942451668,2.16757684211318,4.59353368928531,0.668178927223785,0.378893921237262
397.002638444831,1.23228,1.23003984421991,2.1676308466942,4.60012994662252,0.667865348687207,0.378557847464081
397.342170630597,1.23228,1.22938028760985,2.16768469715356,4.60669398454895,0.667542496115784,0.378212568642968
397.695822098981,1.23228,1.22867289656955,2.16774062102746,4.61349570459359,0.667195210824718,0.377841996894697
398,1.228256,1.22804765433171,2.16778858471115,4.61931626492035,0.666888225707173,0.377515039645537
398.359062860941,1.228256,1.22728838478222,2.16784503870411,4.62615076515349,0.666514201500279,0.377117490308605
398.675428798586,1.228256,1.22659853498788,2.16789463170592,4.63213903093238,0.66617189921717,0.37675450777348
398.99179473623,1.228256,1.22588691402038,2.16794408605472,4.63809484661838,0.66581777879337,0.37637974832962
399.363854054811,1.228256,1.22501905645375,2.16800206966025,4.64505615688739,0.665385151052937,0.375922896498614
399.667721742647,1.228256,1.2242831399505,2.16804928533983,4.65070590506048,0.665016903666771,0.37553489970687
400,1.224236,1.22344863326589,2.16810077262892,4.65684575686254,0.664599626352799,0.375096062624409
400.453483477106,1.224236,1.22225789209854,2.16817080445137,4.66515833949649,0.664007154618087,0.374474286068087
400.722177228239,1.224236,1.22152436137498,2.16821217259296,4.6700458481732,0.663643136799857,0.374092959776292
400.990870979373,1.224236,1.22077081880095,2.16825344801245,4.67490429863789,0.663270631158885,0.37370318752931
401.328859080152,1.224236,1.21979623717896,2.16830523778592,4.68097332525194,0.662792326137838,0.373203223801802
401.666847180932,1.224236,1.21879451548695,2.1683568836276,4.68699393318825,0.662303491385977,0.372692799974083
402,1.218416,1.21778371925129,2.16840765064669,4.69287989806847,0.661812366484603,0.372180463413381
402.364136596791,1.218416,1.21665628782353,2.16846298064984,4.69925700297122,0.661268718518792,0.371613693386938
402.716462566947,1.218416,1.21554695031791,2.16851635877533,4.70537039545122,0.660736917822892,0.371059588791081
403.065400135667,1.218416,1.21443422550228,2.16856907127396,4.71136912921329,0.660205276924589,0.370505924753105
403.384349066569,1.218416,1.21340791789085,2.16861712106667,4.71680317601402,0.659717662738801,0.369998237970047
403.730888822651,1.218416,1.2122858051095,2.16866918412282,4.72265373941618,0.659186704690485,0.369445533683744
404,1.211928,1.21141106566845,2.16870951163187,4.7271584642386,0.658773167041095,0.36901515337502
404.30947670998,1.211928,1.21040300505009,2.16875577688284,4.73229700122528,0.658297623223291,0.368520285338889
404.734974195834,1.211928,1.20901545331281,2.16881919250776,4.73928868629178,0.657645118260102,0.367841291926903
405.021505276415,1.211928,1.20808102719374,2.1688617701953,4.74394912082488,0.657205482502243,0.367383870716769
405.308036356996,1.211928,1.20714705907011,2.16890424617242,4.7485711006179,0.656766052707116,0.366926696895561
405.653740990167,1.211928,1.20602114230586,2.16895535902192,4.75409642386848,0.656237290942253,0.366376581315885
406,1.205436,1.20489458616288,2.16900640605431,4.7595745849324,0.655707948879708,0.365825910870863
406.344007054359,1.205436,1.20377649495677,2.16905697509204,4.76496165647894,0.655181797102139,0.365278631550485
406.705718575545,1.205436,1.20260195234308,2.16910999027612,4.77056637853518,0.654629805985363,0.364704490872664
407.086775394302,1.205436,1.20136557271569,2.1691656680357,4.77640485366497,0.654048361554611,0.364099784516524
407.401472578801,1.205436,1.20034505707266,2.16921151647572,4.7811755603023,0.65356761741699,0.363599885201314
407.69139800014,1.205436,1.19940515615831,2.16925364954721,4.78552988134922,0.653125354111432,0.363140019101981
408,1.198948,1.19840486157958,2.16929838501275,4.79012167367204,0.652654800341029,0.362650777265275
408.35423838132,1.198948,1.19725667719078,2.16934959430749,4.79533783361789,0.652113664262033,0.362088269526201
408.672823950317,1.198948,1.1962239676363,2.16939552034088,4.79997907313894,0.651627061645071,0.361582515459694
409.169709322415,1.198948,1.19461286950941,2.16946690433358,4.80712341957789,0.650868373127201,0.36079409367417
409.376155231448,1.198948,1.19394322248836,2.16949647460328,4.81005792455572,0.650552265618111,0.360465683395669
409.582601140482,1.198948,1.19327333042354,2.16952599258157,4.81297255337904,0.650235855187651,0.360137001074887
410,1.19246,1.19191779471376,2.1695855115996,4.81880465289012,0.649596184344801,0.359472609660079
410.336872809792,1.19246,1.19082206912995,2.1696333883455,4.82345223578989,0.649078227699994,0.358934731434256
410.633900269487,1.19246,1.18985405063741,2.16967548236824,4.82750602913945,0.648619471613784,0.358458440597464
410.956811923109,1.19246,1.18879901358309,2.16972111657352,4.83186608462066,0.648119971375669,0.357939905083039
411.321013414737,1.19246,1.1876050997872,2.16977242618511,4.83672473977554,0.647554945349705,0.357353437375739
411.687336068593,1.19246,1.18639972857312,2.16982386565162,4.84154851818119,0.646983980166217,0.356760926716764
412,1.185972,1.18536773492758,2.16986763877288,4.84561542397675,0.646496947149985,0.356255520130516
412.385163884537,1.185972,1.18409400075712,2.16992140005435,4.85056159506518,0.645898516214916,0.355634538463148
412.640798976273,1.185972,1.18324863021135,2.16995698575603,4.85380555847483,0.645502430139639,0.355223521243532
412.89643406801,1.185972,1.18240480960205,2.16999249680407,4.85701859029486,0.645108967265683,0.354815156332106
413.23277889469,1.185972,1.18129967471365,2.17003910814793,4.86119912555426,0.644597689045583,0.354284316329585
413.56912372137,1.185972,1.1802042566047,2.17008559557922,4.86532679500215,0.644094437857073,0.3537615558598
413.899471655502,1.185972,1.17914241805982,2.17013113586884,4.86933005713387,0.643610219761066,0.353258228851345
414,1.17948,1.1788227905933,2.17014497128874,4.87053841832366,0.643465502139281,0.353107708584409
414.357994715439,1.17948,1.17770083046827,2.17019415491802,4.87480474378883,0.642961478539294,0.352583078824599
414.705253657743,1.17948,1.17664143287306,2.17024173590759,4.87888934585724,0.642489937809634,0.352091630382153
415.033452756383,1.17948,1.17567154702215,2.17028658992958,4.88270255186532,0.642062235865606,0.351645191234421
415.363572775232,1.17948,1.17473116163725,2.1703315926144,4.88649340201143,0.641652199021783,0.351216388965817
415.693692794082,1.17948,1.17382957936507,2.1703764795356,4.89024124136613,0.641261813250549,0.350807324885293
416,1.172992,1.17302982567676,2.17041802295709,4.89368191193135,0.640916751581164,0.350445007506218
416.399015288391,1.172992,1.17204229143488,2.17047198329638,4.89811335552418,0.640492919212276,0.349998720816458
416.74188874299,1.172992,1.17124173233694,2.17051820599152,4.90187793652847,0.640149226945603,0.349635779678653
417.069874954831,1.172992,1.17051502284265,2.17056229376344,4.90544355446941,0.63983556824932,0.349303742936835
417.402142035728,1.172992,1.16981444879176,2.17060682830759,4.90902198450709,0.639532349456005,0.348981936229872
417.792539609046,1.172992,1.16903176911387,2.17065898869786,4.91318516416982,0.63919129993088,0.348619078134396
418,1.16882,1.1686314455002,2.17068663483436,4.91538007121624,0.639015241252963,0.34843144558221
418.309613557287,1.16882,1.16805146934452,2.17072780168588,4.91863399488423,0.638758999753667,0.348157982615726
418.710574950436,1.16882,1.16732716306699,2.17078095267138,4.92281043230787,0.638437717081282,0.347814458398342
419.080390228104,1.16882,1.1666815806338,2.17082981591652,4.92662616268153,0.63814872575867,0.347505014063278
419.379312755212,1.16882,1.16617308449426,2.17086920237932,4.92968568156255,0.637920333275292,0.34726013202039
419.780455508384,1.16882,1.16550698865622,2.17092190548841,4.93375753916288,0.637621634533906,0.34693936491218
420,1.165504,1.16514970228901,2.17095067685441,4.9359699581812,0.637461082906977,0.346766765519293
420.275213358897,1.165504,1.16470882833521,2.1709866715316,4.93872759198829,0.637262949704515,0.34655356676697
420.669430265364,1.165504,1.16409115379156,2.17103809189911,4.94264763051475,0.636987415478632,0.346256519836135
421.010409135558,1.165504,1.16357088282218,2.17108243730616,4.94601046873864,0.636756702996819,0.346007265840797
421.344295892334,1.165504,1.16307516345392,2.17112574323365,4.94927907209404,0.636537342007733,0.345769810412415
421.670917792765,1.165504,1.16260449954266,2.17116799472699,4.95245393815761,0.636330890123769,0.345545718696701
422,1.162188,1.16214551825523,2.17121045190404,4.95563080870107,0.636130694411326,0.345327810471199
422.360743943018,1.162188,1.16166061172217,2.17125686328165,4.95908894839748,0.635918847762355,0.345096588132492
422.668345378622,1.162188,1.16126224050825,2.17129632893664,4.96201819005053,0.635745358734597,0.34490661908686
423.138205085172,1.162188,1.1606795855057,2.17135641856531,4.96645939586109,0.635491970006292,0.344628127674127
423.355535783937,1.162188,1.16042002454398,2.17138413327334,4.96850056361678,0.635378146269186,0.344502720470134
423.572866482701,1.162188,1.16016628363452,2.17141179784394,4.97053369711524,0.635266641119192,0.344379648595986
423.900597058176,1.162188,1.15979378598962,2.17145342098009,4.97358478231187,0.63510326503748,0.344198860529708
424,1.1598,1.15968303047059,2.17146602318584,4.97450674120303,0.635054608372301,0.34414493191058
424.332293889164,1.1598,1.15931955308249,2.1715080759025,4.97757734168515,0.634893664882899,0.343966405633652
424.658637117204,1.1598,1.15897159797018,2.17154926352649,4.98057616295659,0.634738228413221,0.343793751886173
424.971410248462,1.1598,1.158645161845,2.17158863487584,4.9834349812912,0.634592406866937,0.343631476895121
425.284183379721,1.1598,1.15832436748075,2.17162790520769,4.98627910510246,0.634448116373702,0.343470780685656
425.644421423715,1.1598,1.15796030255568,2.17167301009716,4.98953690921028,0.634282336549982,0.343286165822999
426,1.157772,1.15760495062795,2.17171740046859,4.99273392831904,0.634120154714243,0.343105456205988
426.329517347232,1.157772,1.15727774232999,2.17175842087371,4.99568022455143,0.633969945243526,0.3429381241349
426.719507271432,1.157772,1.1568913270349,2.17180682412072,4.99914691352335,0.633790233365716,0.342738210181136
427.052192356298,1.157772,1.15656099534906,2.17184799037714,5.00208675710718,0.633636272598471,0.342567069456588
427.389494813682,1.157772,1.15622412949359,2.17188961061683,5.00505092653602,0.633478474005774,0.342391902666968
427.777385224508,1.157772,1.15583274760205,2.17193732671165,5.00843898511296,0.633292816510017,0.342186334314697
428,1.155748,1.15560553053829,2.17196464081267,5.01037331472659,0.633184801638848,0.342066921803891
428.364538514562,1.155748,1.15522828522446,2.17200925709704,5.01352467736872,0.633005209087958,0.34186870671481
428.753190353728,1.155748,1.15481756175382,2.17205667241977,5.01686204382762,0.632807481296632,0.341651182771177
429.064311872839,1.155748,1.1544813222558,2.17209451613829,5.01951657361056,0.632645144076472,0.341473040669058
429.470972980097,1.155748,1.15403050845529,2.17214383016046,5.02296277591069,0.632427776626169,0.341235069963118
429.73651283427,1.155748,1.15372865037672,2.17217593929013,5.02519838734609,0.63228129312194,0.341075165738585
430,1.15372,1.15342300160684,2.1722077290186,5.02740498126807,0.632132888370652,0.340913472031539
430.322762347403,1.15372,1.15304015402176,2.17224657429664,5.03009169663715,0.631948084311033,0.340712453746583
430.645524694805,1.15372,1.15264811751885,2.17228531440482,5.03276011631679,0.631759054414871,0.340507270234582
430.998217608875,1.15372,1.15220961543166,2.17232752680965,5.03565460238721,0.631547221314274,0.340277858453566
431.347078732968,1.15372,1.15176609045497,2.17236915653335,5.03849516268454,0.631334323127801,0.340047651559817
431.679856969236,1.15372,1.15133456275154,2.17240875086291,5.04118353068644,0.631127729578715,0.339824624583203
432,1.151172,1.150912138314,2.1724467330683,5.04374991789355,0.630924841134413,0.339605994427758
432.336458684794,1.151172,1.15046086320989,2.17248653374716,5.04642567838053,0.630708829760495,0.33937344387225
432.687190244439,1.151172,1.1499826622158,2.17252789272269,5.04919120746708,0.630480646340548,0.339128046648729
432.980480553666,1.151172,1.14957678995918,2.1725623754083,5.0514849513415,0.630286478446538,0.338919500134958
433.273770862894,1.151172,1.14916564984843,2.17259676471444,5.0537612721285,0.630090334487393,0.338708987262683
433.658625849404,1.151172,1.14861882861727,2.17264175022967,5.05672148418587,0.629831663538555,0.338431467970742
434,1.14842,1.14812808890844,2.17268152315159,5.05932158822902,0.629600719005245,0.338183812625256
434.319781829561,1.14842,1.14766535450878,2.17271867304486,5.06173519171347,0.629384888400784,0.337952423763378
434.653809085628,1.14842,1.14718151759634,2.17275737054892,5.06423350662064,0.629162868702137,0.337714222825491
434.987836341696,1.14842,1.14670059468992,2.17279596076178,5.06670867243771,0.628945064792052,0.337480315894642
435.32168646668,1.14842,1.1462268371531,2.17283442432759,5.06915970621647,0.62873357630839,0.337252818363847
435.725444541226,1.14842,1.14566932062702,2.17288079968176,5.07209421480543,0.628490916594924,0.336990922735815
436,1.145668,1.14530364916859,2.1729122442882,5.07407169721259,0.628334989365174,0.336821989013874
436.310355113359,1.145668,1.14490694221293,2.17294769816543,5.07629025368587,0.628168756417227,0.336641035055527
436.662860494016,1.145668,1.14448189730521,2.17298784724024,5.07878961227955,0.6279961450882,0.336451724539053
437.012372274424,1.145668,1.1440917244417,2.1730275275341,5.08124769053233,0.627843547941316,0.336282584060852
437.403209677231,1.145668,1.14369772504899,2.17307174853288,5.08397492388304,0.627695995190923,0.336116537180125
437.717000572,1.145668,1.1434176422262,2.17310713815293,5.08614986840944,0.627598393679966,0.336004082312737
438,1.142916,1.14319552099905,2.17313897007488,5.08810160270856,0.627527497558239,0.335919786643372
438.33770466999,1.142916,1.14297160555521,2.17317685339296,5.09042030047196,0.627464638509642,0.335840990153672
438.653938736394,1.142916,1.14280588494459,2.17321223166567,5.09258332502513,0.627429885124419,0.335791338071018
439.079578524087,1.142916,1.14265616201486,2.17325970894022,5.09548578268366,0.627423965328683,0.335765403346067
439.355153424472,1.142916,1.14260790687739,2.17329036507432,5.09736184923482,0.627445996464957,0.335774499139441
439.630728324858,1.142916,1.14260099475598,2.17332095902445,5.09923737551484,0.627490454910253,0.335806040207417
440,1.14272,1.14266149306563,2.17336186113322,5.10175276440194,0.627589026496148,0.335887336842637
440.344708360039,1.14272,1.1427960408705,2.17339994903985,5.10410675626285,0.627722902461114,0.336005186762603
440.667714731367,1.14272,1.14299639557527,2.17343555943103,5.1063213480005,0.627887451990675,0.336154797857068
441.050637384136,1.14272,1.14333434154733,2.17347767623112,5.10896267281526,0.628135785084146,0.336385532577082
441.409564039544,1.14272,1.14375638679007,2.17351705426347,5.11145943651187,0.628421214864229,0.336654589734646
441.709981214242,1.14272,1.14419130788526,2.17354993613902,5.11356876189944,0.628699011302533,0.336918784535673
442,1.143464,1.14468301690287,2.17358160956233,5.11562515480965,0.629000949843284,0.337207674193716
442.421027487514,1.143464,1.14552118962442,2.17362745873793,5.11865147989611,0.629494202995952,0.337681951539807
442.689171496508,1.143464,1.14612885421419,2.17365657262746,5.12060761839113,0.629838669560398,0.338014349138312
442.957315505503,1.143464,1.14679041613591,2.17368561631873,5.12258854743442,0.630205214621497,0.338368832744155
443.344181226466,1.143464,1.1478320092635,2.17372739263146,5.12549404725832,0.630768596530632,0.338914816469146
443.641060144198,1.143464,1.14869381566689,2.17375934929066,5.12776465339301,0.631223651984375,0.339356514795606
443.937939061929,1.143464,1.14960306920051,2.17379121769121,5.13007306554115,0.631696017453003,0.339815509720634
444,1.148988,1.14979856989018,2.17379786859894,5.13056057348462,0.631796833785972,0.339913537344356
444.310304690356,1.148988,1.15080137071262,2.17383106719561,5.13302458981338,0.632310319258605,0.340413110586581
444.674120291165,1.148988,1.15202477086684,2.17386987488949,5.13597141903831,0.632928845607787,0.341015362773984
445.01198680742,1.148988,1.15319994173358,2.17390580620315,5.13876599033478,0.6335171769357,0.341588616579903
445.338335846511,1.148988,1.15436537782922,2.17394041660028,5.14151979860682,0.634097852459981,0.342154761429958
445.664684885602,1.148988,1.15555676648922,2.17397493527921,5.14432847080033,0.634688764747534,0.342731175505724
446,1.156344,1.15680526612493,2.17401030932317,5.14727265749333,0.635306247666567,0.343333798056584
446.328041236384,1.156344,1.15804938329101,2.17404482703045,5.15021129563304,0.635922188378926,0.343935256041252
446.656082472768,1.156344,1.15931611148368,2.17407925847378,5.15320872415262,0.636549954245854,0.344548590380013
447.050507499856,1.156344,1.16087085684496,2.17412054480983,5.15689217465015,0.637320820205491,0.345302177205184
447.39853135864,1.156344,1.16227381839968,2.1741568721641,5.16021587584511,0.638018307978315,0.345984489705132
447.731826614032,1.156344,1.16364702023112,2.17419157194304,5.16346507998314,0.638701542698059,0.346653258720255
448,1.163704,1.16477413567937,2.17421942686488,5.16612741934208,0.639261496694575,0.347201619520768
448.368128702822,1.163704,1.16635457463929,2.17425756775003,5.16985324305213,0.640046142989118,0.347970371455884
448.724035970014,1.163704,1.1679189202119,2.17429433416083,5.17353534393673,0.640821409999102,0.348730314449366
449.034039005174,1.163704,1.16930956418035,2.17432627028379,5.17680798911969,0.641507704893577,0.349403294166606
449.344042040334,1.163704,1.17072470126698,2.1743581233215,5.18014269199561,0.642203936241278,0.350086238726996
449.713953674075,1.163704,1.1724424972263,2.17439602256219,5.1842044042726,0.643046675433892,0.350913158033194
450,1.172876,1.17379018477767,2.17442524757114,5.18740778004006,0.6437048573417,0.351559132258025
450.330605404922,1.172876,1.17536592526642,2.17445893642118,5.19117895799689,0.644471470741279,0.352311677925964
450.659562586093,1.172876,1.1769500565261,2.17449236332749,5.19500527607323,0.645240276390372,0.353066523136861
450.988519767264,1.172876,1.17854726962692,2.17452569695685,5.19890601173804,0.646012727325938,0.353825050320657
451.352974788027,1.172876,1.18032850951676,2.17456251932121,5.20331518102819,0.6468708599996,0.354667799090545
451.734483487934,1.172876,1.18220233372701,2.17460094349784,5.20802969147884,0.647772008931989,0.355552891394422
452,1.182716,1.18351007999245,2.17462761266865,5.21137081519183,0.648399708624004,0.356169444807073
452.338599322173,1.182716,1.18518026629932,2.17466153647896,5.21570316164046,0.649199561189517,0.356955120996824
452.694340514501,1.182716,1.18693639278888,2.17469707450886,5.22034133676794,0.650040237511575,0.357780947093771
453.037702138403,1.182716,1.18863156450215,2.17473127612635,5.22490220571945,0.650851545581624,0.358577964563204
453.358053063228,1.182716,1.19021262159985,2.17476309779872,5.2292319252907,0.651607196865923,0.359320321138705
453.678403988052,1.182716,1.19179285994453,2.17479483495327,5.23363351260494,0.652362636054064,0.360062502745225
454,1.192556,1.19337829559397,2.17482661069993,5.23812445260732,0.653121159829522,0.360807754677943
454.410907300868,1.192556,1.19540267332457,2.17486708769564,5.24396788507931,0.654088886474276,0.361758573981813
454.744936369959,1.192556,1.19704729993534,2.17489988999029,5.24880503322252,0.654875278706808,0.362531264792809
455.208387992596,1.192556,1.19932798298891,2.17494525113335,5.25564550112229,0.655966883961795,0.363603922998476
455.427183164277,1.192556,1.2004043403537,2.17496660536433,5.2589270323031,0.656481586160369,0.364109705709703
455.645978335958,1.192556,1.20148054702245,2.17498792072006,5.26224199968371,0.656996175883603,0.364615392185909
456,1.2024,1.20322171203986,2.17502232785438,5.26767657751632,0.657829696032894,0.365434540597413
456.332752830206,1.2024,1.2048581909145,2.17505457546473,5.27286445208128,0.658613221474292,0.366204594839016
456.696322126144,1.2024,1.20664626189049,2.17508970745314,5.27862119263072,0.659468422865207,0.367045118647325
457.036156693728,1.2024,1.20831770892035,2.17512244984874,5.28408557241106,0.66026861370349,0.367831628602593
457.397658202839,1.2024,1.21009588011023,2.17515717829171,5.28998688273096,0.661120108937918,0.368668611098115
457.750576670871,1.2024,1.2118320117727,2.17519098166545,5.29583615690112,0.661950503306114,0.369484877017576
458,1.21224,1.21305913043902,2.17521481239495,5.30002257019261,0.662537840164557,0.370062252584236
458.437112201501,1.21224,1.21520991604298,2.17525645704069,5.30746404694638,0.663567950795588,0.37107496002117
458.695961817234,1.21224,1.2164837548331,2.17528104738864,5.31193370742308,0.664177318687012,0.371674053099869
458.954811432968,1.21224,1.21775775214884,2.17530558524134,5.31645019478736,0.664786759853191,0.372273242720806
459.287148366527,1.21224,1.21939368774187,2.17533701260438,5.32231756042003,0.665570243261371,0.373043598554236
459.619485300086,1.21224,1.22102990608336,2.17536835380798,5.3282621481434,0.666353540581172,0.373813807309272
460,1.22208,1.22290362292747,2.17540413276169,5.33516334945264,0.667249570598245,0.374694899322548
460.367715440169,1.22208,1.22471449607159,2.17543860105357,5.34192859456657,0.668116428901796,0.375547366019968
460.720615387655,1.22208,1.22645237719279,2.17547158151447,5.3485101864164,0.668947831464684,0.376364998682772
461.032455613506,1.22208,1.22798781985085,2.17550064396339,5.35439849370742,0.669681467837913,0.377086501222332
461.354250381657,1.22208,1.22957180138637,2.17553055475042,5.36054601076672,0.670438869840477,0.377831415269284
461.761215306391,1.22208,1.231573900556,2.17556826672368,5.36842420357238,0.671395930095888,0.378772730372143
462,1.23192,1.23274781218821,2.1755903341308,5.37310053478672,0.67195620377316,0.379323790399845
462.288082600739,1.23192,1.2341630584558,2.17561689854444,5.37879524244924,0.672631810766065,0.37998830521967
462.668760654628,1.23192,1.23603109821694,2.17565190270563,5.38640903402272,0.673524141350774,0.380866018126687
463.045189881119,1.23192,1.23787546843851,2.17568640612185,5.39403703999746,0.674403817531984,0.381731283768133
463.351946451367,1.23192,1.23937607215044,2.1757144427055,5.4003259986784,0.675119388258798,0.382435143127421
463.734967883971,1.23192,1.24124640793481,2.17574934839809,5.40827010578556,0.67601213374373,0.383313305348873
464,1.24176,1.24253828243222,2.17577343588301,5.41382651694866,0.676628162395568,0.383919268980908
464.276922157119,1.24176,1.24388604677222,2.17579854698292,5.41968408190556,0.6772704825166,0.384551097503813
464.677498499629,1.24176,1.24583192596351,2.1758347683454,5.42825084447603,0.678199105411222,0.385464587091504
465.019928308726,1.24176,1.24749202009424,2.17586563617468,5.43566171227249,0.678991440049067,0.386244025609872
465.336297364475,1.24176,1.24902325278577,2.17589407671111,5.44258024596003,0.679721661789444,0.386962365926793
465.659709953888,1.24176,1.25058632128697,2.17592307319964,5.44972382849485,0.680468056908202,0.387696648171684
466,1.251436,1.25222880258509,2.1759534988436,5.45731763162274,0.681252958616009,0.388468840941453
466.35928680492,1.251436,1.25396094735801,2.17598552974033,5.46542145705747,0.68207990159582,0.389282404124069
466.666111556038,1.251436,1.25543881473841,2.17601280793101,5.47241189871326,0.682786079560387,0.389977187752926
467.084289505066,1.251436,1.25745147768195,2.1760498740438,5.48204294968896,0.683748824685763,0.390924450332102
467.326350406547,1.251436,1.25861587702327,2.17607127078596,5.48767246982392,0.684305242337988,0.391471930707921
467.568411308028,1.251436,1.25977994345208,2.17609262446869,5.49334201360635,0.6848615122181,0.39201928142071
467.905453276047,1.251436,1.26140038182697,2.17612228543964,5.5013028278533,0.685636919137679,0.392782299536292
468,1.261052,1.26185488847281,2.17613059096984,5.50354991861356,0.685854506885942,0.392996418237629
468.361539037914,1.261052,1.2635927512484,2.17616229038866,5.51219891773511,0.686685780863838,0.393814451890148
468.713096282501,1.261052,1.26528253881559,2.176193023179,5.5206947082272,0.687493663220704,0.39460949761332
469.054980921524,1.261052,1.26692584331575,2.17622282415982,5.52903765537312,0.688280374247344,0.395383761116053
469.396865560547,1.261052,1.26856921269673,2.1762525403311,5.53746041396936,0.689066673351403,0.396157647986215
469.74216057286,1.261052,1.27022906707587,2.17628246708134,5.54604820607031,0.689860204573966,0.396938678839042
470,1.270668,1.27146858093904,2.17630475793118,5.55251397897092,0.690453431748047,0.397522592962005
470.361225205785,1.270668,1.27320519162133,2.17633590628931,5.56164867920811,0.691284733778521,0.398340857574867
470.690158314366,1.270668,1.27478664774461,2.17636418896274,5.57004430646646,0.692040890703623,0.399085158174252
471.019091422946,1.270668,1.27636823528079,2.17639239528594,5.57851381925409,0.692797706420981,0.399830129234376
471.37372243891,1.270668,1.2780736795084,2.17642272137834,5.58772780097642,0.693614699367999,0.400634361423207
471.697459919191,1.270668,1.27963108525969,2.17645033167445,5.5962141684641,0.694360326178075,0.401368343866802
472,1.280284,1.28108733977479,2.17647607242736,5.60420965392633,0.695058059557563,0.402055203279741
472.390770565381,1.280284,1.28297028102558,2.17650923541199,5.61462959428618,0.695961961819966,0.402945149469591
472.746427593172,1.280284,1.28468703940097,2.17653933859336,5.62420425433811,0.696786008901211,0.403756560172144
473.081659396293,1.280284,1.28630877965864,2.17656764463869,5.6333086176845,0.697564548376446,0.404523253298354
473.564725545872,1.280284,1.28865291121109,2.17660831633382,5.64656407257755,0.698690673423904,0.405632432019242
473.780405682495,1.280284,1.28970227187621,2.17662642981793,5.65253443653289,0.699193659019422,0.406127903938952
474,1.2899,1.29077215174494,2.17664484201602,5.65864621650365,0.699705428515741,0.406632052850776
474.381429520595,1.2899,1.29263269025529,2.17667674844269,5.66934154610405,0.700594016191598,0.407507413163191
474.733025684988,1.2899,1.29434737627001,2.17670607080425,5.67928951144489,0.701409941210363,0.408311190181023
475.098833341949,1.2899,1.29612655010127,2.17673648398691,5.68973015744309,0.702251051329896,0.409139705288376
475.405764372541,1.2899,1.29761148232015,2.17676192526887,5.69856125656199,0.702949768285676,0.409827887645153
475.797825066138,1.2899,1.2994912707755,2.17679431782584,5.70993497071428,0.70382925195616,0.410693956806964
476,1.299516,1.30045051379128,2.17681097483368,5.7158405536961,0.704274805853661,0.41113260931544
476.279509238734,1.299516,1.30176229049491,2.17683395000073,5.72404984938882,0.704880920292546,0.411729190345651
476.62210128049,1.299516,1.30334265609994,2.17686202539718,5.73418166937745,0.705607435735457,0.412444037139613
476.964693322246,1.299516,1.30488684192145,2.17689000701239,5.74438873394727,0.706312363377672,0.413137309610061
477.336547199569,1.299516,1.30651523398836,2.17692027339573,5.75555047918496,0.707049867474073,0.413862172199053
477.690872127532,1.299516,1.30801520460199,2.17694901307711,5.76626374789274,0.707726595891569,0.4145268574847
478,1.309132,1.30927966834083,2.17697400939799,5.77567028308214,0.708295538321245,0.415085295560563
478.321457138178,1.309132,1.31054957053603,2.17699992904542,5.78550910019192,0.708865350053803,0.415644234261606
478.647129822474,1.309132,1.31178964177643,2.17702611501043,5.79553422512752,0.709422676616333,0.416190578628433
479.060975206752,1.309132,1.31330089293076,2.17705928762251,5.80835352506985,0.710104920242022,0.41685891863324
479.314821352523,1.309132,1.31419462267799,2.17707957972672,5.81625942731605,0.710509505831631,0.417255006648568
479.568667498294,1.309132,1.31506533343229,2.1770998304669,5.82419681088672,0.71090533617702,0.417642364256586
479.912795517043,1.309132,1.31621279036018,2.17712721816418,5.83500608626951,0.711431063457477,0.418156647501532
480,1.316132,1.31649813858916,2.17713414651182,5.83775400049064,0.711562459420495,0.418285149146632
480.3613683039,1.316132,1.3176602266087,2.17716280580422,5.84917816319444,0.712099438302861,0.418810150108771
480.713567596153,1.316132,1.31876588055657,2.17719065839848,5.86036882505781,0.712613899837845,0.41931297447376
481.068035706895,1.316132,1.31985773028225,2.17721861095016,5.87168660221084,0.713126834107752,0.419814233703939
481.422503817636,1.316132,1.3209340724928,2.17724648352414,5.88305877526819,0.713635385291558,0.42031114746798
481.757824053343,1.316132,1.3219424402261,2.17727277656322,5.89386616304948,0.714113904962628,0.420778693372148
482,1.322132,1.32266682778204,2.177291721138,5.90170123314993,0.714459577572524,0.421116461217307
482.414028007594,1.322132,1.32390112670281,2.17732402154596,5.91515373144105,0.715050579079438,0.421693981599612
482.713187356796,1.322132,1.32479164895781,2.17734729145879,5.92491905456553,0.715477066257378,0.422110755764395
483.012346705998,1.322132,1.32568223807891,2.17737050332836,5.9347221747781,0.715904536702618,0.422528536136555
483.387208875884,1.322132,1.32679925103611,2.17739950700341,5.94705937691275,0.716441783680558,0.423053672661138
483.705975843824,1.322132,1.32775048146007,2.17742409879501,5.9575972122004,0.716898473930039,0.423500091795228
484,1.328132,1.32862910442723,2.1774467234549,5.96735526846768,0.717320191651069,0.423912357703573
484.437064558179,1.328132,1.32993723460259,2.1774802518321,5.98192831270835,0.717949058834674,0.424527220026507
484.798239021431,1.328132,1.33101982494191,2.17750786598165,5.99403222595217,0.718468358667617,0.425034985189983
485.100493409019,1.328132,1.33192667266002,2.17753091126301,6.00420422417806,0.718902973008675,0.425459973260822
485.451376108723,1.328132,1.33298011501641,2.17755759129078,6.01606150814118,0.719408681091671,0.425954536816473
485.735595763601,1.328132,1.33383375160549,2.17757914524765,6.02570451416619,0.719817967667532,0.426354820151494
486,1.334132,1.3346279918436,2.17759915065518,6.03470613188039,0.720198065023746,0.426726561185516
486.375969229941,1.334132,1.33575735109566,2.17762752147703,6.04755723852081,0.720739147715167,0.427255793227537
486.747995143365,1.334132,1.33687467769234,2.17765550736545,6.06033282070564,0.721274916629416,0.427779872386778
487.051984376817,1.334132,1.33778745147735,2.17767831084198,6.07081576683479,0.721711659022506,0.428207089848092
487.355973610269,1.334132,1.33870001071748,2.17770105665237,6.08133805682734,0.722148552752757,0.42863448287797
487.783534517939,1.334132,1.33998317992166,2.17773295133783,6.09620422107611,0.722763931343961,0.42923653968309
488,1.340132,1.3406326877132,2.17774905572189,6.10376034231312,0.723074921545143,0.429540801093455
488.307577090196,1.340132,1.3415554529947,2.17777188867335,6.1145311840851,0.723516470141936,0.429972787679363
488.664651322977,1.340132,1.34262658856942,2.1777983231124,6.12708581110999,0.72403016242279,0.430475387548966
489.021725555758,1.340132,1.34369771440248,2.17782468043521,6.13969470333017,0.724544023473959,0.430978160805607
489.391214974151,1.340132,1.34480634702033,2.17785187518541,6.15279915630647,0.725075346061825,0.43149800970458
489.740121583147,1.340132,1.34585391708916,2.17787748406007,6.16522698161632,0.725578957107042,0.431990780671786
490,1.346132,1.34663501909578,2.1778965157106,6.17451742012267,0.725955133383718,0.432358884550697
490.316965199429,1.346132,1.34758927802212,2.17791968112417,6.18588774687128,0.726414426199112,0.432808400262825
490.662101453359,1.346132,1.34863126937038,2.17794484958074,6.19831758429565,0.726916826137229,0.433300208835648
491.081168410849,1.346132,1.34990212207456,2.17797533338755,6.21347883717476,0.727531100946299,0.433901711586396
491.361826745835,1.346132,1.35075739396187,2.17799570254974,6.22367509841033,0.72794359024549,0.434305708488777
491.64248508082,1.346132,1.35161615404868,2.17801603344592,6.23390553628677,0.728357011720858,0.434710692714038
492,1.352132,1.35271459613364,2.17804187377028,6.24698716127326,0.728885085075829,0.43522809858645
492.368530132543,1.352132,1.35385025082473,2.17806843720905,6.2605302188571,0.729427619563265,0.435759651620144
492.714629439479,1.352132,1.35491654057545,2.17809331101623,6.27330291410018,0.729932439904103,0.436254197871775
493.063963781515,1.352132,1.35598789944219,2.17811834120681,6.28624770725652,0.730436017343734,0.436747441757826
493.353399320054,1.352132,1.35686776144055,2.17813901890407,6.2970126898856,0.730845531156046,0.437148420285287
493.642834858592,1.352132,1.35773656649103,2.1781596396428,6.30781325308574,0.731245099834563,0.437539476253177
494,1.358132,1.35878732079536,2.17818500503801,6.32118928760127,0.731722693409401,0.438006589471579
494.42852471236,1.358132,1.36000593550769,2.17821531800159,6.33730578302105,0.732268300565144,0.438539590810404
494.679908079334,1.358132,1.36069395596238,2.17823303892494,6.34679340030649,0.732570992149379,0.438834873729542
494.931291446309,1.358132,1.36135859976739,2.1782507150267,6.3563046151281,0.732860034970917,0.439116492472076
495.292748045594,1.358132,1.36226818079077,2.17827605478181,6.37001999582615,0.733251353038889,0.439497099554902
495.654204644879,1.358132,1.36311787725943,2.17830130960204,6.38377930601073,0.733611674206688,0.439846654244106
496,1.364132,1.36387102371074,2.17832539769993,6.39698065017905,0.733927327260296,0.440151958780551
496.366161463059,1.364132,1.36460387845534,2.17835083677623,6.41099699858663,0.734233869790323,0.440447667832903
496.675351291013,1.364132,1.3651725933368,2.17837227034595,6.42286019245455,0.734471850530587,0.440676560955767
496.984541118968,1.364132,1.36569855527731,2.17839366456419,6.4347467537226,0.734692063164023,0.440887751401889
497.319047051721,1.364132,1.36622396999058,2.17841676829646,6.44763088060188,0.73491396832042,0.441099981507821
497.789452940684,1.364132,1.36689633091262,2.17844918332309,6.46578859502259,0.735201183346365,0.441373769047155
498,1.367072,1.36717539180603,2.17846366146608,6.47392947008454,0.73532032401738,0.441486964067648
498.263296786066,1.367072,1.36750748603674,2.17848173767982,6.48412107143192,0.735462192295661,0.441621377435156
498.709036238992,1.367072,1.36803007655759,2.17851225709988,6.50140098814144,0.735685245887654,0.441831864473221
498.985648595127,1.367072,1.36833012957355,2.17853113965805,6.51213990331222,0.735810818439876,0.441949671540371
499.262260951261,1.367072,1.36861117844109,2.17854997525334,6.5228897778958,0.735925277480622,0.442056389202271
499.636371266097,1.367072,1.36895881621543,2.17857537081831,6.53744460346346,0.736062008379995,0.442182686498426
500,1.368868,1.36925651154027,2.17859996334978,6.5516072491807,0.736170762128624,0.442281331789389
500.358371290464,1.368868,1.36950472895043,2.17862410839045,6.56557786507,0.736249445866664,0.442350032340435
500.668208590194,1.368868,1.36967720824908,2.17864490839297,6.57766457354718,0.736293123646163,0.442385065699768
501.041031061252,1.368868,1.36982489175405,2.17866984467193,6.59221542619845,0.736312114244267,0.442393626354643
501.378760920491,1.368868,1.36989503184176,2.17869234926048,6.60540037491797,0.73629379224716,0.44236581759194
501.652566024468,1.368868,1.36990332985113,2.17871053806894,6.61609008137779,0.736254249585403,0.442318548309431
501.966797071002,1.368868,1.36985618776494,2.17873135463542,6.62835605608108,0.736182419562264,0.442237802218913
502,1.370668,1.3698475924412,2.17873355081371,6.62965190080745,0.736173137446307,0.442227590452027
502.166014644991,1.370668,1.36979419646927,2.17874452259125,6.63613022764767,0.736121875710456,0.442171665803683
502.511172035939,1.370668,1.36962807730402,2.17876728823802,6.64959300413913,0.735990433167524,0.44203056736997
502.877910637294,1.370668,1.36937291826329,2.17879141585614,6.66388517285761,0.735818452036687,0.441848393134326
503.261324273654,1.370668,1.36902607224177,2.17881657816765,6.67880939625261,0.735607264712032,0.441626636521279
503.574481739301,1.370668,1.36868828208138,2.17883708416043,6.69098267467712,0.735412925063779,0.441423741767271
503.887639204948,1.370668,1.36830732777147,2.178857548677,6.703139199606,0.735202519925154,0.441204861646258
504,1.368588,1.36816115182821,2.17886488086981,6.70749653072374,0.73512364881056,0.441122961091966
504.535535186937,1.368588,1.36740429732813,2.17889974600958,6.7282295846153,0.734724434185261,0.440709302375025
504.769130901077,1.368588,1.3670464815073,2.17891490883999,6.7372539027629,0.734538548083707,0.440517142921031
505.002726615216,1.368588,1.36667377425346,2.17893004256085,6.74626575589772,0.734346871533229,0.440319209139161
505.390913730884,1.368588,1.36602395274066,2.17895512431642,6.7612127200804,0.734015912045655,0.439977886372572
505.76422431886,1.368588,1.36536508362366,2.17897916200789,6.77555128031288,0.73368003471677,0.439632082863713
506,1.365052,1.36493200544722,2.1789943003105,6.7845884127543,0.733458818866271,0.439404615193302
506.3430987391,1.365052,1.36427746870008,2.1790162676366,6.79771197985812,0.733124783347731,0.439061485616999
506.6861974782,1.365052,1.36359189879008,2.17903816036001,6.81080197226221,0.732773155037155,0.438700773123422
507.041177827909,1.365052,1.36284638620764,2.17906073210036,6.82430817135564,0.732388145048631,0.438306369214667
507.404672380107,1.365052,1.36204061064406,2.17908376234346,6.83809706865895,0.731972222841053,0.437880826419876
507.776694388437,1.365052,1.36116729847713,2.17910724788377,6.85216380819458,0.731521642816123,0.437420391174318
508,1.361516,1.36061807641541,2.17912130505014,6.86058407884522,0.731238326131873,0.437131155062243
508.325922911445,1.361516,1.35978186590341,2.17914177044528,6.87284094911911,0.730809196487182,0.436693408861089
508.716191830119,1.361516,1.3587268776577,2.17916619977423,6.88746405046309,0.730272912970562,0.436146818814938
509.022217196023,1.361516,1.35786028775842,2.17918530077864,6.89888789192195,0.729835170679344,0.435701002129345
509.328242561927,1.361516,1.35696153233768,2.17920435624302,6.91027264974785,0.729384663592462,0.435242426150188
509.684455847487,1.361516,1.35587883790716,2.17922648279583,6.92347357108855,0.728848114586571,0.434696490730832
510,1.35558,1.35489119992955,2.17924603763256,6.93512026679428,0.728362838680481,0.434202909581259
510.33805531574,1.35558,1.3538084761505,2.17926694321244,6.94754758189626,0.727834603128108,0.433665836893213
510.728101585153,1.35558,1.35253477404305,2.17929101011708,6.96182023009094,0.727219848724158,0.433040948696579
511.092924854254,1.35558,1.35132686926035,2.1793134698004,6.97510508065316,0.726641264999982,0.432452956666177
511.415798954879,1.35558,1.35024962047145,2.17933330542634,6.98680961814668,0.726127033039828,0.431930463097586
511.721680192525,1.35558,1.34922524130739,2.17935205952964,6.99785218054789,0.725640127261172,0.431435793876922
512,1.348752,1.34829168832667,2.17936908994263,7.0078607943369,0.725196996042638,0.430985650128476
512.362936245664,1.348752,1.34707330636844,2.17939124531239,7.02085644576468,0.724616708386303,0.430396218284538
512.693143612012,1.348752,1.34596320085957,2.17941134636644,7.03262511226574,0.724085803549156,0.429857024494041
513.222297815528,1.348752,1.3441750294286,2.17944343632821,7.05137429369925,0.72322515227577,0.428983146925754
513.411347739371,1.348752,1.34353093628686,2.17945486259281,7.058039698532,0.722912031990477,0.428665316982456
513.600397663215,1.348752,1.34288266096589,2.1794662678226,7.06468751026078,0.722595147044672,0.428343729992413
513.940049375265,1.348752,1.34170414757852,2.17948670464904,7.07658641596513,0.722016058298676,0.427756211155984
514,1.34192,1.34149390555535,2.17949030454562,7.07868061695604,0.721912378778209,0.427651044781802
514.299753123677,1.34192,1.34043050415388,2.17950827057483,7.08912409606226,0.721385528682323,0.427116763909622
514.700378661951,1.34192,1.33897121964693,2.17953219476224,7.10300899866844,0.720655430511473,0.426376742985976
515.030169177357,1.34192,1.33773010574513,2.179551813561,7.11437430734944,0.72003120661289,0.425744352791366
515.399048647408,1.34192,1.33629173991982,2.17957367826748,7.12701509535511,0.719305880248244,0.425009887694507
515.683907492581,1.34192,1.33514072615812,2.17959050687603,7.13672312896928,0.718723682538553,0.424420624920212
515.968766337754,1.34192,1.33395217704751,2.17960728855225,7.14638287377674,0.718123049733123,0.423812916088708
516,1.335092,1.33381951236287,2.1796091258294,7.14743902327799,0.718056136289273,0.423745231617039
516.156168311232,1.335092,1.33314916620596,2.17961830423918,7.15271071346519,0.717718520103921,0.423403754189343
516.532792770896,1.335092,1.33148447028842,2.17964038657549,7.16536089470581,0.716882919991908,0.422558860739363
516.874848100261,1.335092,1.32991513914889,2.1796603804818,7.17677006096081,0.716098349090177,0.421765873700583
517.216903429626,1.335092,1.32829444561832,2.17968031893518,7.18810056586256,0.715293696055315,0.420952829330178
517.555045562005,1.335092,1.32664635613569,2.17969997720931,7.19922189679177,0.714481500658324,0.420132364891811
517.89613491525,1.335092,1.32494317594879,2.1797197562608,7.21035806805166,0.713646514694144,0.419289066467333
518,1.325456,1.32441734234798,2.1797257693124,7.21373249266014,0.71338970687857,0.419029733352141
518.335100563828,1.325456,1.3227009739629,2.1797451383418,7.22456566296249,0.712555528190403,0.418187426593765
518.66615924702,1.325456,1.32098000527748,2.17976422780993,7.23518666110952,0.711724298054974,0.41734819797342
519.014736924606,1.325456,1.31914693352932,2.17978427827099,7.24628110808805,0.710842295827625,0.416457810630935
519.363314602193,1.325456,1.31729820135131,2.17980427791166,7.2572838168314,0.709956896221334,0.415564066574347
519.713216803323,1.325456,1.31543199714336,2.1798243015058,7.26823547216183,0.709066953370226,0.414665791863518
520,1.314728,1.31389767380339,2.179840673124,7.27714193332448,0.708336033989852,0.413928076106863
520.363036208645,1.314728,1.31195208158839,2.17986134443115,7.28832635791237,0.707410012471849,0.412993463823635
520.704725447401,1.314728,1.3101191298212,2.17988074388291,7.29876092132995,0.706538805686254,0.412114196128843
521.046414686158,1.314728,1.30828495064492,2.17990008706407,7.30910601150577,0.705665927907496,0.411233280290587
521.410897222289,1.314728,1.3063264657455,2.17992065714804,7.32004245152581,0.704732097374036,0.410290899294416
521.768029944173,1.314728,1.30440401539369,2.17994074786986,7.33065927400916,0.703814812863384,0.409365258990785
522,1.304004,1.30315247772933,2.17995376292163,7.33750261562863,0.70321651020444,0.408761540104702
522.350075697799,1.304004,1.30125774438539,2.17997335269867,7.34775143051796,0.702308305710348,0.407845178697992
522.725339832137,1.304004,1.29921611884573,2.17999428280114,7.35863194746351,0.701328307424151,0.406856456627418
523.071900434321,1.304004,1.29731831003843,2.18001354868307,7.36858247893698,0.700416047024122,0.405936156295952
523.401549698637,1.304004,1.29549998221076,2.18003181855769,7.3779597431744,0.69953992604516,0.405052400771213
523.731198962953,1.304004,1.29366719797834,2.18005003470268,7.38725080479297,0.698656534456015,0.4041613856512
524,1.29328,1.29216119076823,2.18006484933171,7.39476258094649,0.697931043431188,0.403429687174492
524.354472435569,1.29328,1.29015876850415,2.18008433309686,7.40457948916622,0.696965951407178,0.402456439170907
524.708944871138,1.29328,1.28813772380923,2.18010375843278,7.41429431120985,0.695992379135436,0.401474736829484
525.069835615011,1.29328,1.28606178693582,2.18012347669516,7.4240792192426,0.694994539767823,0.400468647834074
525.430726358885,1.29328,1.28396887964903,2.18014313656694,7.43375652518902,0.693989510731989,0.39945539824853
525.770128318581,1.29328,1.28198685235184,2.18016157311053,7.4427587192844,0.693038907038327,0.398497091198806
526,1.281672,1.28063784032536,2.18017403103434,7.44880100923459,0.692393276908592,0.397846258680782
526.445278824403,1.281672,1.27801198184632,2.18019809677475,7.46037898675235,0.691138318480544,0.396581247151413
526.74341700701,1.281672,1.27624615363843,2.18021416127265,7.46803752498162,0.690295028994617,0.395731248000168
527.041555189616,1.281672,1.27447557161585,2.18023018660473,7.47562076107309,0.689450978896688,0.394880505463709
527.420429180111,1.281672,1.27222039419323,2.18025049505727,7.48514864545807,0.688377484764388,0.393798531494348
527.721607292597,1.281672,1.27042483886527,2.18026659367058,7.49263556551069,0.687522855739603,0.392937181539205
528,1.269744,1.26876370690987,2.18028143874131,7.4994873813692,0.68673283353359,0.392140964274894
528.382774082776,1.269744,1.26647855219044,2.18030179392595,7.50880042299174,0.685647343638124,0.391047002130915
528.74178681504,1.269744,1.26433481175793,2.18032082627617,7.51742188406277,0.684628674656852,0.390020430426065
529.079843458755,1.269744,1.26231626135757,2.18033869442564,7.52543968302086,0.683669366545198,0.389053722420448
529.510835514172,1.269744,1.25974301592432,2.18036139782719,7.53552040057776,0.682447049826635,0.387822034605742
529.742811880292,1.269744,1.25835796934703,2.18037358087924,7.54088069535462,0.681788461786176,0.387158434019368
529.974788246412,1.269744,1.25697272147635,2.18038573733389,7.54619511904329,0.681129197282145,0.386494180253784
530,1.25782,1.25682214866469,2.18038705689226,7.54676993876062,0.681057530651694,0.386421966707348
530.126058767938,1.25782,1.25606920015085,2.18039364979803,7.54963590383939,0.680699168448302,0.386060883806445
530.463656373045,1.25782,1.254051754218,2.18041126543039,7.55724444755959,0.679739101565282,0.385093533110063
530.802452799043,1.25782,1.25202498832839,2.18042888273759,7.5647821725817,0.67877375602711,0.384120877064451
531.19348026323,1.25782,1.24968197600958,2.18044913966091,7.57335995078547,0.677656820347132,0.382995494857145
531.616596130908,1.25782,1.24714124574422,2.18047096810417,7.58249405945742,0.676447037782785,0.381776550488489
531.96112220402,1.25782,1.2450683714978,2.18048867514527,7.58981811899087,0.675460735915753,0.380782762105877
532,1.245892,1.24483427013432,2.18049066966821,7.59063819598825,0.675349393435139,0.380670579105814
532.194388979898,1.245892,1.24366335222292,2.18050063171968,7.59471909644151,0.67479291184654,0.380109893055097
532.600276913722,1.245892,1.24121772532188,2.18052137850551,7.60313539330635,0.673634118410165,0.378942335758497
532.937237500307,1.245892,1.23918956619368,2.1805385500244,7.61001500865141,0.672676430633641,0.37797738886713
533.291730818095,1.245892,1.23706223655667,2.18055656762495,7.61714769996278,0.671674980334932,0.376968319159079
533.640429632238,1.245892,1.2349808690867,2.1805742462076,7.62405937948022,0.670700252393754,0.375986115207832
534,1.233964,1.23285199459213,2.18059243228074,7.63107895018628,0.669708208974867,0.374986388179731
534.326291802672,1.233964,1.23094074579552,2.18060889850904,7.63735529108914,0.668821176252125,0.374092446190352
534.623937247899,1.233964,1.22921872417669,2.18062388924877,7.64300391016953,0.668025975946822,0.373290991266574
535.030027679537,1.233964,1.22690903907027,2.18064429489125,7.65059442395775,0.666964716576468,0.372221283318395
535.288998052293,1.233964,1.22546347045607,2.18065727810924,7.6553662493467,0.666302289042159,0.371553525727256
535.547968425049,1.233964,1.22404128220248,2.18067023625071,7.6600854999335,0.665651931181558,0.370897888014967
535.897399780184,1.233964,1.22216143019305,2.18068767713624,7.6663714583182,0.664794013133585,0.370032933667755
536,1.222036,1.22161819503614,2.18069278775782,7.66819959522359,0.664546083801757,0.369782943843501
536.358080714107,1.222036,1.21975318734853,2.18071058325772,7.67451864524032,0.663693654946695,0.36892326347606
536.700217825057,1.222036,1.21801451791515,2.18072752231313,7.68046897388185,0.662897065532768,0.368119729269164
537.13846997249,1.222036,1.21584378349558,2.18074912251835,7.68796922399512,0.661899704196963,0.36711342966442
537.399328307517,1.222036,1.21457840041723,2.18076192662641,7.69237003931647,0.661315723509388,0.366524095680085
537.660186642543,1.222036,1.21333052862752,2.18077469196718,7.696724273644,0.660738383492145,0.365941370039209
538,1.212432,1.21172833066004,2.18079126554965,7.70232752705487,0.659996655785257,0.36519258157076
538.34636301458,1.212432,1.21011974088216,2.18080809924445,7.7079597379539,0.65925140881054,0.364440215223967
538.731789952484,1.212432,1.20835711894448,2.18082676863509,7.7141348396492,0.658434983944675,0.363615907195947
539.096452433519,1.212432,1.20671646865513,2.18084437712386,7.71988914726902,0.657678167706153,0.362851677411574
539.477376527446,1.212432,1.20503326307633,2.18086271787419,7.72581025217603,0.656905254727206,0.362071075243813
539.792850730573,1.212432,1.20366608849766,2.1808778680283,7.73064588714486,0.656280697925205,0.361440199560847
540,1.203728,1.20278331665282,2.18088779684479,7.7337881648575,0.655880001849347,0.361035375180596
540.435432035272,1.203728,1.20097212203407,2.18090861692214,7.74031020179216,0.655064696203373,0.360211377498369
540.700633357488,1.203728,1.19990255224415,2.18092126321169,7.74422874174656,0.654587201803681,0.359728600757473
540.965834679704,1.203728,1.19886182622142,2.18093388314436,7.74810789011424,0.65412632263737,0.359262447220135
541.391545461921,1.203728,1.19725867776867,2.18095408549215,7.75425548090122,0.653425006946358,0.358552679783566
541.742401939366,1.203728,1.19600668266189,2.18097068389735,7.75925199339675,0.652883516225141,0.358004235218293
542,1.195028,1.19513070783417,2.18098284078747,7.7628821468724,0.652508149283168,0.35762377539839
542.406310525516,1.195028,1.19382781894505,2.18100196533237,7.76854583072553,0.651956602657832,0.357064298939186
542.760174301077,1.195028,1.19277449191013,2.18101857030671,7.77342035322678,0.651515376166012,0.356616246751426
543.057996440205,1.195028,1.19194774573093,2.18103250710566,7.77748394872046,0.65117192187071,0.356267113893766
543.384457089369,1.195028,1.19110430075575,2.18104774077377,7.78190027532066,0.650825385961395,0.355914431188985
543.706792329792,1.195028,1.19033521400902,2.18106273337623,7.78622464661434,0.650512188544411,0.355595253336965
544,1.189984,1.1896894096868,2.18107632471368,7.79012946678855,0.650250701993194,0.355328392189042
544.331681287416,1.189984,1.18901871257009,2.18109163981758,7.79451627769902,0.649982019323862,0.355053538675364
544.733373915493,1.189984,1.18828798349141,2.1811100947949,7.79978987200543,0.649693513661702,0.354757506443477
545.002142400558,1.189984,1.18784683393304,2.18112238364065,7.80329673024636,0.649521458829357,0.354580369613574
545.270910885623,1.189984,1.18744267805918,2.18113462508768,7.80678789198725,0.649366752581846,0.354420533489271
545.624660295137,1.189984,1.1869660411959,2.18115066769469,7.81136135229402,0.649190882641202,0.354237821648866
546,1.186316,1.18652922615073,2.18116761083888,7.8161905084599,0.64903932284517,0.354078882782965
546.333905765013,1.186316,1.18620260370433,2.18118262613662,7.82046946069233,0.648937926305685,0.353970966350249
546.773935726696,1.186316,1.18586940020226,2.18120234955896,7.82608907125896,0.648860867870695,0.353885304643567
547.027409111584,1.186316,1.18573325988538,2.18121368568697,7.82931894370129,0.648848576663042,0.353868053234904
547.280882496471,1.186316,1.18564271522979,2.18122500804949,7.83254556904057,0.648862719498117,0.353877233813641
547.664632216337,1.186316,1.18560268630069,2.18124213093047,7.83742847213657,0.648942006283303,0.353949006530643
548,1.185892,1.18567592458193,2.18125708347335,7.8416986731237,0.649074618120597,0.35407505255935
548.347913780099,1.185892,1.18587349991847,2.18127259038151,7.84613757153152,0.649281075778797,0.354274694629993
548.670416445632,1.185892,1.1861808817338,2.18128696463603,7.85026620939862,0.649542779149397,0.354530081829832
549.078946859645,1.185892,1.18676198964323,2.1813051785293,7.85552506955044,0.649978987112572,0.354958295456272
549.34594080748,1.185892,1.18726793536365,2.18131708768763,7.85898531750703,0.650329734500567,0.355303824976582
549.612934755315,1.185892,1.18788018965467,2.18132900245838,7.86246865668692,0.650734735027153,0.355703615299403
550,1.186704,1.18896480829675,2.1813462867481,7.86756798157508,0.651418987128932,0.35638034803536
550.369592803596,1.186704,1.19022321173824,2.18136280355989,7.87250244570744,0.652175365248888,0.357129769340805
550.679218604525,1.186704,1.19144414669549,2.18137664752586,7.87669372058512,0.65288271619928,0.357831447912147
551.130954636639,1.186704,1.1934868521415,2.18139684358818,7.88291652200805,0.654024144586146,0.358964906820701
551.360659953333,1.186704,1.19463652151915,2.18140710359899,7.88613508304879,0.654646707400022,0.359583578731866
551.590365270027,1.186704,1.19585410445516,2.18141734989995,7.88939318476415,0.655292780429031,0.360225884261501
552,1.196404,1.19817271411023,2.18143556622575,7.89530745687563,0.65649099023808,0.361417667795178
552.329620079574,1.196404,1.20014880865049,2.18145014550528,7.90016843609364,0.65748147844709,0.362402811561115
552.643228435281,1.196404,1.20209227646941,2.18146392817745,7.90488105722842,0.658429370281431,0.363345561233326
552.955573059223,1.196404,1.20406211368254,2.18147755500099,7.909661416031,0.659367111356492,0.364278096636833
553.30236262025,1.196404,1.2062557957487,2.18149255716221,7.91507086980551,0.660386097446107,0.365291167239504
553.590455625761,1.196404,1.2080581023432,2.18150491574506,7.91964562283148,0.66120348053031,0.366103496044083
553.878548631272,1.196404,1.20982146103618,2.1815171822456,7.92429226483513,0.661988144294733,0.366882948606055
554,1.209424,1.21054899741321,2.181522327348,7.92627219409228,0.662308250952028,0.367200835413566
554.34385880364,1.209424,1.21254586156703,2.18153681852038,7.93194343211928,0.663176575094402,0.368062961754268
554.688276860025,1.209424,1.21443844980898,2.18155123501749,7.93771711079649,0.663987088072173,0.368867214206519
555.04135633506,1.209424,1.21625519416544,2.18156593089053,7.94372702585543,0.664758891902508,0.369632537751684
555.380217200163,1.209424,1.21787856427915,2.18157997357722,7.9495759155787,0.665449866076785,0.370317226082735
555.706651915103,1.209424,1.2193364426129,2.18159346058044,7.9552804267082,0.666076843660345,0.370938080209513
556,1.222444,1.22056821767839,2.18160555910987,7.96046196442527,0.666618347332356,0.371474038731625
556.356315846738,1.222444,1.22198628076754,2.18162024332161,7.96682248558215,0.667264788145984,0.372113884468139
556.669407744687,1.222444,1.22318759265007,2.18163314796514,7.97246983943087,0.66783723495196,0.372680614184958
557.127587991585,1.222444,1.2249314541674,2.18165205023524,7.98083154042695,0.668713130532032,0.373548317145773
557.375513394793,1.222444,1.2258974373594,2.18166228963528,7.98540516235396,0.66922028051452,0.374051140837215
557.623438798001,1.222444,1.22689820833446,2.18167253613026,7.9900145983572,0.669757609275233,0.374584232979639
558,1.22604,1.228515127828,2.18168810674044,7.99708795488637,0.670639472104251,0.375459837093304
558.346402587146,1.22604,1.23013558807023,2.18170242703733,8.00367753538423,0.671530431671787,0.376345026673175
558.669888836576,1.22604,1.2317839539527,2.18171578437321,8.00990907380882,0.672435183739459,0.377244444347943
559.040706561764,1.22604,1.23384763319367,2.18173106304462,8.01715324339341,0.673556803210416,0.378360014445756
559.396226065073,1.22604,1.23600582611696,2.18174566442283,8.02420839525813,0.67471502025658,0.379512498556504
559.709471067138,1.22604,1.2380512398264,2.18175848108686,8.03052071094626,0.675798741888978,0.380591223809107
560,1.238068,1.24006355440895,2.18177032023029,8.03646095034435,0.676850668148194,0.381638537153622
560.401353817191,1.238068,1.24301212806001,2.1817865884433,8.04481079982468,0.678369970587509,0.383151201213837
560.700852819594,1.238068,1.24532700121872,2.18179865798725,8.05115564363123,0.679548106831054,0.384324231406019
561.000351821997,1.238068,1.24772761238215,2.18181066898695,8.05760212218248,0.680757641899074,0.385528499119003
561.386372938499,1.238068,1.25093084717527,2.18182607376802,8.06606609764925,0.682356748189452,0.387120529705575
561.677870292189,1.238068,1.25341992416448,2.18183766288329,8.07257672030608,0.68359330154505,0.388351487514081
561.96936764588,1.238068,1.25596232759865,2.18184923057544,8.07919253211452,0.684854218705509,0.389606556976867
562,1.254676,1.25623243326254,2.1818504456645,8.07989396234521,0.684988067561557,0.389739839538578
562.153161770602,1.254676,1.25759118014075,2.18185652145142,8.08341899714779,0.685661452940615,0.390410301675802
562.518639595815,1.254676,1.26088944270508,2.18187103476074,8.09195245313883,0.687298602170351,0.392040568751203
562.876806976726,1.254676,1.26420317184674,2.18188530041223,8.10048544399578,0.68895053219193,0.393685922405338
563.174924553611,1.254676,1.26702991316891,2.18189721886836,8.10771966208655,0.690364210260832,0.395094292220353
563.575107818408,1.254676,1.2709353024369,2.18191328734751,8.11762444005678,0.692322116146714,0.397045371301063
563.854134966079,1.254676,1.27374132068445,2.18192453462068,8.12466569433801,0.693731390862419,0.398450130999386
564,1.2735,1.27523709683892,2.18193042582987,8.1283919067575,0.69448232311928,0.399198757865259
564.400734854148,1.2735,1.27945188941173,2.18194663630761,8.1387930885142,0.696592741021579,0.401302759166642
564.737609649502,1.2735,1.2831142699722,2.18196027222979,8.14772781135573,0.698416930277011,0.403121667193648
565.07465821158,1.2735,1.28688155534984,2.18197390086491,8.1568468955566,0.700280794328514,0.404980358010528
565.403871816582,1.2735,1.29064915203834,2.18198717913543,8.16593170451289,0.702126093306659,0.406820717593461
565.726893428657,1.2735,1.29441340053098,2.18200015705895,8.17501942654994,0.703947404381189,0.408637297456248
566,1.29314,1.29763161240728,2.18201107739849,8.18283864619135,0.705485023977344,0.410170981561119
566.299586880847,1.29314,1.30117805680388,2.18202298867629,8.19155976012565,0.707155941898,0.411837428244632
566.663506993096,1.29314,1.30547111053289,2.18203734712747,8.20235531184723,0.709141488613036,0.413817426404211
567.024891623736,1.29314,1.3096684409575,2.18205147583381,8.21329158326525,0.711043835701223,0.415714091247583
567.325031856479,1.29314,1.31306623273745,2.18206311124629,8.22253409430055,0.712555808704937,0.417221177328958
567.682141497621,1.29314,1.31696242841761,2.18207684568041,8.23371303465062,0.714258395720571,0.418917704554855
568,1.3211,1.32026500505058,2.18208898379508,8.24382246775953,0.715679765669437,0.420333463571645
568.321214781544,1.3211,1.3234216771211,2.18210118624244,8.254182883011,0.717023301018595,0.421671536784499
568.631915903995,1.3211,1.32629081326214,2.18211294674754,8.26433421252428,0.718233898750792,0.422876903636836
569.02820952343,1.3211,1.32968367898901,2.18212790894969,8.27745493930334,0.719657663503799,0.424294098287022
569.356366953015,1.3211,1.33227328447743,2.18214027991947,8.28845581474237,0.720744574536503,0.42537568066032
569.684524382599,1.3211,1.3346763421445,2.1821526411798,8.29957068242433,0.721756030180182,0.426381934683426
570,1.3368,1.33682584282146,2.18216451728338,8.31035605644803,0.722665395122853,0.427286422198791
570.434145291743,1.3368,1.33955742246442,2.18218084398889,8.32534699745798,0.723834143954491,0.428448415889478
570.784967751945,1.3368,1.3416009791337,2.182194015879,8.33757771436339,0.724720006265768,0.429328866082879
571.068051350214,1.3368,1.34316051101416,2.18220462590257,8.34751829335631,0.725402914787368,0.430007439822582
571.349277165038,1.3368,1.34464292784183,2.18221514635288,8.3574537683654,0.726058921881161,0.430659170689444
571.816757774595,1.3368,1.34698615518308,2.18223258170526,8.37409588140682,0.727107516162413,0.431700726776137
572,1.346664,1.34787014886394,2.18223939531602,8.38066068057312,0.727504841129681,0.432095310813015
572.269543146634,1.346664,1.34914016169788,2.1822493940615,8.39035826033359,0.728076849784019,0.432663262509883
572.613907375033,1.346664,1.35071457378677,2.18226212362199,8.40281678133785,0.728787435090195,0.433368655297477
572.958271603431,1.346664,1.35223765060814,2.18227479999258,8.41535034247884,0.729473305148093,0.434049313683506
573.326446920774,1.346664,1.35380916376392,2.18228829245866,8.42883063286893,0.730176751681452,0.434747155580384
573.669511598434,1.346664,1.35521854791325,2.18230080915234,8.44146321583493,0.730805502248487,0.435370641919119
574,1.356532,1.35652377746192,2.18231281878712,8.45369556007847,0.73138586856525,0.435945896414965
574.323599281051,1.356532,1.35775035262814,2.18232453608071,8.46573032572343,0.731928767350289,0.43648382101995
574.630929974464,1.356532,1.35886797048184,2.18233562980902,8.47721050190905,0.732423504105272,0.436973835984735
575.123674724433,1.356532,1.36056668802604,2.18235335511352,8.49571437336681,0.733178194623011,0.43772096124707
575.329843770192,1.356532,1.36124525862391,2.18236075176407,8.50349075498733,0.733480153138092,0.43801975656576
575.536012815951,1.356532,1.36190620397115,2.18236813801654,8.51128654136318,0.733775172272475,0.438311613985795
575.881433899284,1.356532,1.36297724060626,2.18238049198967,8.52438998265029,0.734257339265728,0.43878848755278
576,1.363088,1.36333528811891,2.18238472690342,8.52889962987982,0.734419755224734,0.438949091204574
576.36331905442,1.363088,1.36440583422918,2.18239768777464,8.54275522144057,0.734907850359892,0.439431671554186
576.71495267985,1.363088,1.36540975445556,2.18241021043339,8.55621672838431,0.735369725360664,0.439888250639802
577.05343259775,1.363088,1.36635334358491,2.18242224565022,8.56922132465436,0.735809699246953,0.440323172436736
577.39191251565,1.363088,1.36728106578403,2.18243426168495,8.5822708684584,0.73624589950783,0.440754372897518
577.746546250776,1.363088,1.36824208295075,2.18244682858094,8.5959908043384,0.73669949514514,0.441202794841952
578,1.368372,1.36892473758888,2.1824557939338,8.60582590956465,0.737023310720408,0.441522951199601
578.358039770058,1.368372,1.36988555866409,2.18246843207429,8.6197612056329,0.737479883876369,0.441974343628942
578.673545272891,1.368372,1.37072945855405,2.18247953918557,8.6320814519197,0.737878701865529,0.442368613456026
578.989050775724,1.368372,1.37156997131673,2.18249061525263,8.64443935250568,0.738273921562972,0.442759299482876
579.390644837847,1.368372,1.37263169758483,2.18250466451505,8.66022323061116,0.738770500497874,0.443250125978138
579.748973774611,1.368372,1.37356655506453,2.18251715063546,8.67435713888876,0.739201900241368,0.443676407309859
580,1.373652,1.37421128922846,2.18252586861456,8.68428647810162,0.739496009356212,0.44396693654192
580.346410579472,1.373652,1.37508261787496,2.1825378587075,8.69802560569649,0.739890248596014,0.444356236571194
580.692821158943,1.373652,1.37592700588265,2.18254980119795,8.71180632968752,0.740266948102334,0.44472799634015
581.05327834286,1.373652,1.37677042869461,2.18256217751965,8.72618833037431,0.740636640101555,0.445092542907829
581.404473472179,1.373652,1.37755167277586,2.18257418736472,8.74024044693961,0.740975285015426,0.445426164166674
581.805873840345,1.373652,1.37838943572099,2.18258785794638,8.75634655904142,0.741333854154231,0.445778971823875
582,1.378932,1.378772057061,2.18259444899889,8.76415215498358,0.741495648876609,0.445937975511733
582.295652249624,1.378932,1.37932572944383,2.18260446331505,8.77605923068372,0.741728851698827,0.446166956296088
582.745558588975,1.378932,1.38010147604492,2.18261965144645,8.79422034708822,0.742056035284661,0.446487740815931
583.02022637839,1.378932,1.38053705355951,2.18262889563931,8.80533062423894,0.742239226928183,0.44666704313857
583.294894167805,1.378932,1.38094583768301,2.18263811969336,8.81645700054939,0.742411485854939,0.446835427523269
583.646407539179,1.378932,1.38143340624328,2.1826498961152,8.83071820862214,0.742619854603191,0.447038861686578
584,1.381836,1.38188846961327,2.18266171085691,8.84508698339675,0.742816831664681,0.447230903099139
584.357631041883,1.381836,1.38231838574226,2.18267362870872,8.85964200133646,0.743004621799056,0.447413709862433
584.690372497603,1.381836,1.38269606069544,2.18268468815301,8.87320283965695,0.743173352720242,0.447577819306394
585.02936943888,1.381836,1.38306347040435,2.18269592650381,8.88703636324624,0.743340751723741,0.447740525218218
585.368366380158,1.381836,1.38341774236091,2.18270713525558,8.90088715286656,0.743503627250831,0.447898723404576
585.67138901313,1.381836,1.3837265516558,2.18271712919026,8.91328227920337,0.743647947525393,0.448038876321683
586,1.383856,1.38405600988251,2.1827279396695,8.92673892946959,0.743804612695465,0.448191036520379
586.303326818717,1.383856,1.38435725745196,2.18273789275304,8.93917376614052,0.743948387579626,0.448330661850886
586.606653637434,1.383856,1.38465732614995,2.18274782096245,8.95162155033068,0.744091895893747,0.448470030399522
587.02948756442,1.383856,1.3850756142684,2.18276161886961,8.96899513234251,0.744294187467209,0.448666566882795
587.400757965248,1.383856,1.3854441013265,2.18277369368134,8.98427078709649,0.74447237361483,0.448839714105433
587.699935954898,1.383856,1.38574225634154,2.18278339623588,8.99659441539116,0.744615837662152,0.448979126900035
588,1.385876,1.38604246013132,2.1827931028198,9.00896725573593,0.744761099359275,0.449120332681239
588.351163423009,1.385876,1.38639518096156,2.18280443111142,9.02346337805374,0.744931940249407,0.449286430951981
588.702326846018,1.385876,1.38674920491766,2.18281572602235,9.03797711720784,0.745102015350078,0.449451768157984
589.004207746386,1.385876,1.38705439533171,2.18282540957828,9.05046808192738,0.745248894032505,0.449594576365164
589.380362433195,1.385876,1.38743553436468,2.18283744260239,9.06605055846194,0.745433130591773,0.449773742389873
589.652003680931,1.385876,1.38771125778487,2.1828461102075,9.07731615347651,0.745565670268152,0.449902620129834
589.923644928667,1.385876,1.38798735204661,2.18285475999855,9.08859237780386,0.745698182992976,0.450031469679399
590,1.3879,1.38806502898039,2.18285718824015,9.09176390111443,0.745735599323585,0.450067859189867
590.381775356665,1.3879,1.38845397450294,2.18286930976813,9.10763413390318,0.745923886414534,0.450251037378992
590.750109697586,1.3879,1.38883040476807,2.18288097451824,9.12296564795882,0.746105731091055,0.450427980836825
591.094864535223,1.3879,1.38918417463911,2.1828918664855,9.13733356796446,0.746276231705959,0.4505939222377
591.518799184892,1.3879,1.38962150346672,2.18290522534149,9.15502513597187,0.74648823202519,0.450800358939765
591.773546141379,1.3879,1.38988555527681,2.18291323389777,9.16566888094577,0.746615540850013,0.450924349904516
592,1.38992,1.39012096191916,2.18292034053753,9.17513851919075,0.746728179160114,0.451034053231198
592.381042983354,1.38992,1.39051793120065,2.18293227057374,9.19108965584704,0.746917791447481,0.451218728505064
592.777931993617,1.38992,1.39093102853037,2.18294465705745,9.20772683233237,0.747114024172305,0.451409839469829
593.065334318724,1.38992,1.39122850040154,2.18295359989244,9.21978884356461,0.747252959544529,0.451545078530392
593.352736643831,1.38992,1.39152321089785,2.18296251938926,9.23186280758264,0.747389350514041,0.451677783237241
593.736809676138,1.38992,1.39191030581183,2.18297440144537,9.24801631229354,0.747567222053429,0.451850743424203
594,1.39194,1.39216939072609,2.18298251830765,9.25909755263878,0.74768409262581,0.451964257036446
594.327203402979,1.39194,1.39248231338725,2.1829925799538,9.27288701716706,0.747822568949325,0.452098563776464
594.742440284301,1.39194,1.39286109013035,2.18300530129964,9.29040643542416,0.747988019150252,0.452258729484877
595.114214523814,1.39194,1.39317905830122,2.18301664621416,9.30610996923028,0.748123649487477,0.452389632043521
595.440329165042,1.39194,1.39343890636914,2.18302656336697,9.31989780824187,0.748231428079633,0.452493263793915
595.754903471049,1.39194,1.39367099790454,2.18303609983374,9.33320829763264,0.748326762590876,0.452584596303287
596,1.393964,1.39383850954294,2.18304351043461,9.3435856509817,0.748394894947083,0.452649610530959
596.338487085819,1.393964,1.39405022375713,2.18305371764769,9.35792594724288,0.748479028341857,0.452729459277758
596.681499746937,1.393964,1.39424175539488,2.18306403066457,9.37246737519921,0.748554128668256,0.45280023197513
597.08722701631,1.393964,1.39443980026693,2.18307619113511,9.38967822148776,0.748632365608496,0.452873370214977
597.384131202249,1.393964,1.39456666146489,2.1830850646334,9.40227933235934,0.7486818863011,0.452919174784498
597.681035388187,1.393964,1.39467980873646,2.18309391719886,9.41488528364967,0.748725935360323,0.45295952145177
598,1.394812,1.39478787056297,2.18310340445281,9.42843265501357,0.748769313498437,0.452998937454398
598.398410631781,1.394812,1.39490623672091,2.18311522124849,9.44536049914057,0.748817895441741,0.453042581432774
598.789821801072,1.394812,1.39500808304716,2.18312679409772,9.46199683708794,0.748860109900946,0.453079961683535
599.113904586759,1.394812,1.39508411235954,2.18313634887586,9.47577539689602,0.748893633599311,0.453109495618997
599.435321026072,1.394812,1.39515403859285,2.18314580044208,9.48944382214426,0.748925596904992,0.453137513642649
599.726161916555,1.394812,1.39521396270313,2.18315433169516,9.50181462587675,0.748953036703852,0.453161393566095
600,1.39522,1.39526843766657,2.18316234570127,9.51346438618773,0.748978764559874,0.453183778268878
600.418987078058,1.39522,1.39534974882477,2.18317457264094,9.53129308485449,0.749019090916179,0.45321900268878
600.708354532766,1.39522,1.39540531744984,2.18318299222957,9.54360898702609,0.749046468331367,0.453242866519041
600.997721987473,1.39522,1.39546089884512,2.18319139151628,9.55592713235235,0.749073741505808,0.453266634107672
601.4169435073,1.39522,1.39554197123513,2.18320352393846,9.57377702259627,0.749114883489512,0.453302711233763
601.715619834287,1.39522,1.39560032923572,2.18321214172388,9.58649716442435,0.749144330767294,0.453328559783092
602,1.395624,1.39565640743451,2.18322032694255,9.5986107317918,0.749171935585832,0.453352745676924
602.355435595849,1.395624,1.39572717753697,2.18323052988673,9.61375412130484,0.749207345342421,0.453383894506065
602.77144724982,1.395624,1.39581085464984,2.18324243314696,9.63148281790783,0.749249582895041,0.453421161026503
603.049520944546,1.395624,1.39586719966523,2.18325036653219,9.64333589106828,0.749277109203509,0.453445374218929
603.327594639272,1.395624,1.39592379251976,2.18325828149091,9.65519113804945,0.749304887275588,0.453469846910579
603.737325078307,1.395624,1.39600747543113,2.18326991040377,9.67266333567751,0.749346865439311,0.453506968821503
604,1.396028,1.39606121849247,2.18327734470278,9.68386713850626,0.749373243929271,0.453530242805093
604.314136849213,1.396028,1.39612550609598,2.18328621411247,9.6972685113617,0.749404335212711,0.453557630107695
604.747583311457,1.396028,1.39621413219305,2.18329841402197,9.71576431468448,0.749448373560162,0.453596573485921
605.046462180971,1.396028,1.39627514370782,2.18330680069188,9.72852102640103,0.749478486337154,0.453623183696616
605.345341050486,1.396028,1.39633605451162,2.18331516648438,9.74128027888958,0.749507852189785,0.453649055616783
605.698076084123,1.396028,1.39640780658816,2.18332501296526,9.75634190094497,0.749543177360808,0.453680268334737
606,1.396436,1.39646911329704,2.18333341811614,9.76923669171884,0.749573792088002,0.453707372509913
606.37701228708,1.396436,1.39654554378717,2.18334388400095,9.78534203801402,0.74961093060362,0.45374013997554
606.713650918298,1.396436,1.396613696534,2.1833532013979,9.7997260595331,0.749644265327434,0.453769583428596
607.095045330853,1.396436,1.39669083561214,2.18336372604893,9.8160262536814,0.749682846146454,0.453803768958859
607.371759042452,1.396436,1.3967467725073,2.18337134113807,9.8278551312951,0.749710174814638,0.453827917565455
607.648472754051,1.396436,1.39680269917657,2.18337893871298,9.83968616152989,0.749737283896944,0.453851854037985
608,1.39684,1.39687375038651,2.1833885651995,9.8547189619499,0.749772623708763,0.45388317418933
608.406278904108,1.39684,1.39695589755064,2.18339965599295,9.87209750510588,0.749813317057789,0.453919236230665
608.766176129897,1.39684,1.39702870871326,2.18340944932069,9.88749596452852,0.749848620625547,0.45395045021049
609.075233309503,1.39684,1.39709127218349,2.18341783579678,9.90072208576949,0.749879739261101,0.453978066661452
609.390392803094,1.39684,1.39715510878398,2.18342636563452,9.91421212386944,0.749911551090031,0.454006316337924
609.69472359009,1.39684,1.39721678747777,2.18343458114347,9.92724132128571,0.749941516426131,0.454032850673164
610,1.397244,1.39727869036932,2.18344280126184,9.94031361850235,0.749971796290292,0.454059697504007
610.49232346199,1.397244,1.39737858111701,2.18345601397067,9.96140100717814,0.750021648458214,0.454104031688402
610.710433578715,1.397244,1.39742285405355,2.18346185018727,9.97074538123456,0.750043179696997,0.454123125577542
610.928543695441,1.397244,1.39746713620284,2.18346767580881,9.98009109978193,0.750064547905393,0.454142060872427
611.33854032693,1.397244,1.39755039494468,2.18347859802605,9.99766250149114,0.750105815336445,0.454178766975437
611.722265442502,1.397244,1.39762833201402,2.18348878664313,10.0141122748406,0.750144436225576,0.45421313296513
612,1.397652,1.39768474491366,2.1834961407277,10.0260209854647,0.750171625119857,0.454237250508439
612.308699847146,1.397652,1.39774744734866,2.18350429480156,10.0392599684011,0.750202448807926,0.454264666590831
612.818435172783,1.397652,1.39785098196214,2.18351771334706,10.0611264905765,0.750254066089142,0.454310672486915
613.033359225075,1.397652,1.39789463961946,2.18352335416342,10.0703484747661,0.750275058030653,0.454329303916678
613.248283277368,1.397652,1.39793830540359,2.18352898500072,10.0795717610804,0.750296150395686,0.454348038855961
613.605067129354,1.397652,1.39801083201584,2.18353831060595,10.0948857006513,0.750332452986876,0.454380434521225
613.961850981341,1.397652,1.3980834565629,2.18354760927332,10.1102032535512,0.750368594940537,0.454412677204469
614,1.398056,1.39809123085947,2.18354860195442,10.1118412945716,0.750372367672782,0.454416034219469
614.190745093297,1.398056,1.39813013733161,2.18355356083523,10.1200321217003,0.750391148193819,0.454432737844022
614.593573136906,1.398056,1.39821255793599,2.18356400876508,10.1373334332739,0.750431942720219,0.454469159411931
614.996401180514,1.398056,1.39829546272658,2.18357442367571,10.1546393768154,0.750473764319601,0.454506626875813
615.292556213479,1.398056,1.39835680033886,2.18358205964071,10.16736553291,0.75050354163104,0.454533215805263
615.588711246444,1.398056,1.39841849007742,2.18358967779556,10.1800942195588,0.75053381668749,0.454560313874416
616,1.398464,1.39850468970169,2.18360022780254,10.1977755441147,0.750577139058467,0.454599243393496
616.29636767158,1.398464,1.3985670542665,2.18360780818159,10.2105194900445,0.750607278538057,0.454626225704962
616.59273534316,1.398464,1.39862943264501,2.18361537002487,10.2232660035227,0.750636940892277,0.454652739297018
616.950473698302,1.398464,1.39870438773252,2.18362447272068,10.2386553891102,0.750673480150921,0.454685488815266
617.308212053444,1.398464,1.39877844620211,2.18363354771268,10.2540484629287,0.750708645368698,0.454716876194834
617.643426068016,1.398464,1.39884644814526,2.18364202591718,10.268475626387,0.750739525059083,0.454744226509282
618,1.398868,1.39891661355678,2.18365101717716,10.2838254341897,0.750771946296473,0.454772904325613
618.306593194304,1.398868,1.39897457390707,2.18365872562254,10.2970263372993,0.750798286109671,0.454796032754501
618.613186388607,1.398868,1.39902980189294,2.18366641320226,10.3102296049682,0.750821895017202,0.454816437095567
618.940156045576,1.398868,1.39908512131657,2.18367458873863,10.3243127904152,0.750845368398113,0.454836499989917
619.387013401121,1.398868,1.3991537557428,2.18368572381129,10.3435634468479,0.75087465074603,0.454861132193825
619.630696962328,1.398868,1.39918741033726,2.18369177767932,10.3540630031522,0.750887829839589,0.454871780251822
619.874380523534,1.398868,1.39921821752752,2.18369781871528,10.3645635874388,0.750899489359256,0.45488091181748
620,1.399272,1.39923295655157,2.18370092791904,10.369977027772,0.750905213140438,0.454885334212201
620.379548698658,1.399272,1.39927271559413,2.18371030186729,10.3863346283778,0.75092110254256,0.454897302888219
620.755414560641,1.399272,1.39930512183202,2.18371955531235,10.4025352611134,0.750932749946513,0.454905080423996
621.097353043406,1.399272,1.39932888511298,2.183727948357,10.4172747514933,0.750940810730445,0.454909632025911
621.566689845509,1.399272,1.39935346801506,2.18373942995552,10.4375072090244,0.750950325759959,0.454914348648387
621.835679278167,1.399272,1.3993638616236,2.18374599045095,10.4491035308471,0.750953549620858,0.454914832216878
622,1.399384,1.39936904919112,2.18374999102889,10.4561876586399,0.750954885493451,0.45491449743926
622.372176837716,1.399384,1.39937796183557,2.18375903220345,10.472233063116,0.750958049527078,0.454913884947377
622.744353675432,1.399384,1.39938358629007,2.18376804579743,10.4882787204791,0.750960778637767,0.454912849464964
623.053850927347,1.399384,1.39938630881455,2.18377552039906,10.5016221945755,0.750961274996969,0.454910224341287
623.363348179261,1.399384,1.39938769326253,2.18378297596343,10.5149656779802,0.75096182263738,0.454907658778324
623.771661162996,1.399384,1.39938809250724,2.18379278282034,10.5325693757958,0.750963474113112,0.454905215764784
624,1.399384,1.39938785356854,2.18379825262892,10.5424137730203,0.750963635521319,0.454903093681867
624.311769524222,1.399384,1.39938722525272,2.18380570428998,10.555855062392,0.750963410509002,0.45489975762123
624.662047937533,1.399384,1.39938632962774,2.18381405335211,10.5709564462535,0.750964431374887,0.454897292756504
625.012326350844,1.399384,1.39938542679192,2.18382237808872,10.5860577146006,0.750965495665655,0.454894881390753
625.380751076389,1.399384,1.3993846058189,2.18383110787843,10.6019412091566,0.750965489241951,0.454891230039006
625.731370149618,1.399384,1.39938401130183,2.18383939085274,10.6170569326974,0.750966632217804,0.454888914427279
626,1.399384,1.39938368990333,2.18384572052314,10.6286379036043,0.750967853056687,0.454887492135735
626.337153433024,1.399384,1.39938344155756,2.18385364471202,10.6431729595096,0.750968304351407,0.454884634524189
626.671754535002,1.399384,1.39938334112866,2.18386148686427,10.6575978983494,0.75096892480176,0.454881980246602
627.115184075579,1.399384,1.39938337054759,2.18387184593193,10.6767143882027,0.750971082442667,0.454879812005107
627.382608556803,1.399384,1.39938344129377,2.18387807477478,10.6882431650136,0.750971518171447,0.454877646519522
627.650033038026,1.399384,1.39938352569173,2.18388428972095,10.6997719018337,0.750971733643608,0.454875266506562
628,1.399384,1.39938362389642,2.1838924020226,10.7148589764071,0.750973179805701,0.454873324703794
628.36484708384,1.399384,1.39938367589355,2.18390083406561,10.7305874603189,0.750974481249921,0.454871104680984
628.722788748,1.399384,1.39938365144954,2.18390908162415,10.7460181926341,0.750974631312771,0.454867810310633
629.069003073294,1.399384,1.39938354533054,2.18391703559168,10.7609432598908,0.750975808600335,0.454865665777572
629.378112767343,1.399384,1.39938338124289,2.18392411775403,10.7742687005611,0.750977005355129,0.454863904813419
629.687222461391,1.399384,1.399383156752,2.18393118170799,10.7875940940546,0.750977168479677,0.454861117840231
630,1.399384,1.39938287732458,2.18393831100006,10.8010775252466,0.750977593188566,0.454858565189268
630.478581197069,1.399384,1.39938237689111,2.18394918366753,10.8217083692223,0.750979491789931,0.45485592316914
630.719679796894,1.399384,1.39938210575548,2.18395464469161,10.8321016827077,0.750979643053609,0.454853793847082
630.960778396719,1.399384,1.39938183127573,2.1839600947669,10.8424949535421,0.750979633838093,0.454851508647189
631.316188919371,1.399384,1.39938143505038,2.18396810896182,10.8578158727145,0.750980840449882,0.454849368543309
631.671599442023,1.399384,1.39938106647621,2.18397609947747,10.8731366998777,0.750982072955956,0.454847264304728
632,1.39938,1.39938076421612,2.18398346174906,10.8872931369776,0.750982124117592,0.454844241138832
632.349542066621,1.39938,1.39938049186771,2.18399127588727,10.9023608207574,0.750983086995444,0.454841940943596
632.744356440057,1.39938,1.3993802486031,2.18400007477414,10.9193799455422,0.750984689073158,0.454839868709309
633.028198110249,1.39938,1.39938011364809,2.18400638264113,10.9316153654186,0.750984831219509,0.454837376741902
633.312039780441,1.39938,1.39938000814076,2.18401267560031,10.9438507247725,0.750985267394926,0.454835185003766
633.707604697629,1.39938,1.39937990163559,2.18402142073861,10.9609019491282,0.750987072756912,0.454833338379706
634,1.39938,1.39937984658066,2.18402786649354,10.9735058977886,0.750987655351123,0.454831229175383
634.308452938826,1.39938,1.3993798049036,2.18403464922583,10.9868019745617,0.750987846889843,0.454828588217433
634.74381648474,1.39938,1.39937976824405,2.18404419303272,11.005568490835,0.750989641087249,0.454826396883037
635.025071593031,1.39938,1.39937975607155,2.18405034016993,11.017692050957,0.750990496086526,0.454824684815803
635.306326701322,1.39938,1.39937975203768,2.18405647291533,11.0298155788513,0.750990604148466,0.45482223182476
635.66110500521,1.39938,1.39937975789147,2.18406418835463,11.0451082457658,0.750991580775708,0.454819986468179
636,1.39938,1.39937977404789,2.18407153710535,11.0597161869246,0.750993107456817,0.45481844430028
636.317610174697,1.39938,1.39937979716952,2.18407840549303,11.0734066165947,0.750993481607116,0.454815950167676
636.635220349394,1.39938,1.3993798258145,2.18408525572687,11.0870969844567,0.750993956562122,0.454813564397986
637.11938388351,1.39938,1.39937987376625,2.18409566337407,11.1079663824971,0.750996104586304,0.454811366034771
637.368185011173,1.39938,1.39937989752065,2.18410099533036,11.1186906792231,0.750996411511346,0.454809446228043
637.616986138837,1.39938,1.39937991901103,2.18410631624719,11.1294149442784,0.750996477077383,0.454807289651381
638,1.39938,1.39937994549954,2.18411448594538,11.1459241859115,0.750997933303683,0.454805333984908
638.357457021131,1.39938,1.39937996179688,2.18412208704399,11.1613317683199,0.750999189407601,0.454803415779549
638.695740177705,1.39938,1.3993799703209,2.18412925961756,11.1759128485343,0.750999266859682,0.454800497962808
639.027289004215,1.39938,1.39937997394808,2.18413626982851,11.1902035725057,0.751000330375422,0.454798634107815
639.36110485728,1.39938,1.39937997508832,2.18414330844667,11.2045919437491,0.751001776751625,0.454797141362748
639.694920710346,1.39938,1.3993799756855,2.18415032752028,11.2189802770289,0.751002018161435,0.454794451941426
640,1.39938,1.39937997669421,2.18415672530186,11.2321299261272,0.751002533069776,0.454792295540268
640.488000203187,1.39938,1.39937997794159,2.18416692531618,11.2531637715271,0.751004669840612,0.454790173218934
640.698251459313,1.39938,1.39937997661382,2.1841713071316,11.2622260223956,0.751004838330414,0.454788512008576
640.908502715439,1.39938,1.39937997264597,2.18417568126452,11.2712882514356,0.751004787427649,0.454786634581753
641.313401165274,1.39938,1.39937995238849,2.18418408330162,11.2887400425974,0.751006122625374,0.45478446119846
641.672297584603,1.39938,1.39937991282307,2.18419150704672,11.3042089916612,0.751007457529338,0.454782695898209
642,1.39938,1.39937985132636,2.18419826615175,11.3183333944332,0.751007379725465,0.454779795324756
642.303684959014,1.39938,1.39937976683043,2.18420451340265,11.3314225379091,0.751008082968401,0.454777889598546
642.782074510103,1.39938,1.39937956854103,2.18421432255232,11.3520415069361,0.751009992033956,0.454775702147191
643.000471776908,1.39938,1.39937944821708,2.18421878769606,11.3614545756544,0.751009850657059,0.454773696018282
643.218869043714,1.39938,1.399379308101,2.18422324472139,11.3708676106544,0.751009765941646,0.454771749937183
643.560458370666,1.39938,1.39937904921123,2.18423019959586,11.3855901946038,0.751011043055568,0.454770122515989
643.902047697619,1.39938,1.39937874468557,2.18423713471276,11.4003127069269,0.751012159730192,0.454768342905514
644,1.39938,1.39937864987394,2.18423911975278,11.4045344471266,0.751012137871162,0.454767492046523
644.4610925142,1.39938,1.39937816980755,2.18424844225119,11.4244074207089,0.751012130974763,0.454763591912884
644.849611314227,1.39938,1.39937774269075,2.18425626970441,11.441152332635,0.751014026049901,0.454762218176831
645.09683290498,1.39938,1.39937747327273,2.18426123729308,11.4518073917301,0.75101432744086,0.454760445101447
645.344054495733,1.39938,1.39937721431048,2.18426619466925,11.4624624202685,0.751014010849277,0.454758058345271
645.742137576359,1.39938,1.39937683624074,2.18427415576233,11.4796193214922,0.751015141932473,0.454755865021892
646,1.399376,1.39937662631344,2.18427929857622,11.4907328183701,0.751016387235997,0.454754962832004
646.336496325295,1.399376,1.39937640164088,2.18428599307432,11.5052352921628,0.751016478162616,0.454752258265533
646.657895901084,1.399376,1.39937624156062,2.1842923697243,11.5190870495305,0.751016680567272,0.454749797889858
647.036776764066,1.399376,1.39937611813368,2.18429986491289,11.5354160389981,0.751018602407568,0.454748589838076
647.399043641316,1.399376,1.39937605747112,2.18430700933102,11.5510289554487,0.751019079679114,0.454746083653832
647.711419428089,1.399376,1.39937604067608,2.18431315252456,11.5644916214281,0.751019129089621,0.454743567671502
648,1.399376,1.39937604627046,2.18431881356104,11.5769286966375,0.751020460566171,0.454742535071201
648.382813319008,1.399376,1.39937607288994,2.18432630216074,11.5934269056111,0.751021763941482,0.45474071120168
648.738242785785,1.399376,1.39937610584281,2.18433323371707,11.6087449034018,0.751021630146041,0.454737682783673
649.087737341517,1.399376,1.39937613673897,2.18434002953841,11.6238070279304,0.751022972897056,0.454736187598063
649.398507408198,1.399376,1.39937615757593,2.18434605577002,11.6372001964343,0.7510242475113,0.454734945660853
649.709277474878,1.399376,1.3993761689695,2.18435206641522,11.6505933417436,0.751024209775765,0.45473239788852
650,1.399376,1.39937616978338,2.1843576752438,11.6631224487491,0.751024593791142,0.454730439667325
650.390747851245,1.399376,1.39937615631436,2.18436519246035,11.6799621964748,0.751026441853607,0.454729148507756
650.691803651482,1.399376,1.39937613675928,2.1843709675087,11.6929365267065,0.751026806573846,0.45472710151788
650.99285945172,1.399376,1.39937611236402,2.18437672808899,11.7059108145297,0.751026800755795,0.45472469000654
651.335995622107,1.399376,1.39937608307851,2.18438327626543,11.7206985092079,0.751028172650004,0.45472332726247
651.679131792494,1.399376,1.39937605723034,2.18438980575212,11.7354861510057,0.751029281163555,0.454721708901685
652,1.399376,1.39937604021607,2.1843958946459,11.7493141089882,0.751029221951093,0.454719106789091
652.363101581221,1.399376,1.39937603256081,2.18440276538194,11.7649620440623,0.751030276026458,0.45471729154666
652.730320506255,1.399376,1.39937603855752,2.18440969293728,11.7807873442449,0.751031721228123,0.454715843777505
653.093200371945,1.399376,1.39937605691155,2.18441651786553,11.7964256149519,0.751031738962317,0.454713011490989
653.398788811454,1.399376,1.39937607967295,2.18442224930391,11.8095948498021,0.751032471643781,0.454711350866765
653.781764125114,1.399376,1.39937611308351,2.18442941160241,11.8260989694462,0.751034122422765,0.454710010975474
654,1.399376,1.39937613212256,2.18443348278035,11.8355037135881,0.751034311662516,0.454708500318179
654.283326775192,1.399376,1.39937615393334,2.18443875719018,11.8477134788667,0.75103432606704,0.454706312367157
654.641615117384,1.399376,1.39937617189014,2.18444540926714,11.8631535757759,0.751035593041085,0.454704801729404
654.999903459576,1.399376,1.39937617251298,2.18445204149189,11.8785936145164,0.75103670465618,0.454703144005512
655.351090475145,1.399376,1.39937614951819,2.1844585230492,11.8937275877948,0.75103667592965,0.454700408824396
655.693954238978,1.399376,1.39937609848732,2.18446483268802,11.9085027961663,0.751037668002495,0.454698766191322
656,1.399376,1.39937602479802,2.18447044953926,11.9216913313218,0.751054726441669,0.454674741900744
656.11073816018,1.399376,1.39937599065026,2.18447248312541,11.9264633899404,0.751099858434919,0.454603977520909
656.221476320361,1.399376,1.39937594383357,2.18447458125716,11.9312353592721,0.751150694494466,0.454506156650974
656.363020662934,1.399376,1.39937578956347,2.18447764137932,11.9373344913943,0.751219125557146,0.454333701862001
656.519027959602,1.399376,1.39937517919295,2.18448223203614,11.9440558578356,0.751298405409488,0.454076571011278
656.708405974222,1.399376,1.39937265138719,2.18449134132232,11.9522123422529,0.751410853356928,0.453672442449525
656.916654267799,1.399376,1.39936442720974,2.1845094616784,11.9611761471317,0.751575005483034,0.453119191209003
657.085371331498,1.399376,1.39934946603343,2.18453403621522,11.968432566771,0.751742684688231,0.452580858803827
657.28340079567,1.399376,1.3993151667104,2.18457944011601,11.9769411825846,0.751961720173749,0.45181659604655
657.487148177038,1.399376,1.39924944109493,2.18465185220894,11.9856833472419,0.752183548387649,0.450838378848743
657.657408232183,1.399376,1.39915881901661,2.18473868835915,11.9929765227228,0.752353210982106,0.449847357889262
657.864346424806,1.399376,1.39898544192484,2.18488550276061,12.0018213841574,0.752541233108864,0.448416493692215
658,1.399376,1.39882145687406,2.1850115863706,12.0076049978223,0.752616353224512,0.447393988745175
658.098707408154,1.399376,1.39867066548369,2.18512063200118,12.0118048915228,0.752595579453049,0.446684867666581
658.197414816308,1.399376,1.39848870877219,2.18524582563384,12.0159968133227,0.752553852186924,0.445958025379242
658.314840499454,1.399376,1.3982253748402,2.18541758301939,12.0209723488684,0.752478985248296,0.445074290254482
658.446232025686,1.399376,1.39786076480584,2.1856414795204,12.0265238009989,0.752356661528331,0.444057726173653
658.606645266569,1.399376,1.39729831286614,2.18596368406902,12.0332767031985,0.752125955264143,0.442755821903324
658.750402496513,1.399376,1.39666685579175,2.18630101273923,12.0393030892304,0.751809785822136,0.44150412518854
658.894159726458,1.399376,1.39589716785418,2.18668662531869,12.0453028811427,0.751364558101048,0.440151787046922
659.040491887089,1.399376,1.39495387177627,2.18713058039352,12.0513795427147,0.750770654150052,0.438669214862494
659.230148709199,1.399376,1.39346212238191,2.18778537402492,12.0592029098327,0.749804172193325,0.436612563129254
659.396162594475,1.399376,1.39187958135507,2.18843334332957,12.0659956177745,0.748796646113591,0.434717498369516
659.539645338947,1.399376,1.39028448585464,2.18904989039145,12.0718196876365,0.747806784149017,0.433018251491218
659.704206447843,1.399376,1.38817669410616,2.18982107525884,12.078440648146,0.746515891555545,0.430988111406924
659.852509562633,1.399376,1.38600779715318,2.19057369909036,12.0843490393177,0.745183517527088,0.429065338337955
660,1.399372,1.38358602341057,2.1913748672198,12.0901653449616,0.74369242268325,0.427037818125337
660.149351324856,1.399372,1.38085599724682,2.19223762996612,12.0959892390952,0.742032286282046,0.424832557589712
660.27479887166,1.399372,1.37834263620382,2.19300054842374,12.1008257445853,0.740511574976755,0.422894156138287
660.4435900903,1.399372,1.37464013525262,2.19407912943602,12.1072472493595,0.738303427576135,0.420187110493369
660.61238130894,1.399372,1.37056939842202,2.19521344074716,12.1135624414976,0.735931509243897,0.417395124890858
660.763422752179,1.399372,1.36661761605461,2.19627179807166,12.1191170702335,0.733677248138004,0.414837715301048
660.942866425692,1.399372,1.36155140884029,2.19757698486668,12.1255904844408,0.730828172871878,0.41172543084487
661.138357648131,1.399372,1.3555893617823,2.19905036443558,12.1324784957086,0.727497621224286,0.408238201432133
661.298569462561,1.399372,1.3503759115826,2.20029134997035,12.1379888036854,0.724595828756267,0.405317479373084
661.489975005063,1.399372,1.34378619817217,2.2018050295301,12.144404874765,0.720957216459001,0.401795909550041
661.661076067725,1.399372,1.33758910865719,2.20317875137251,12.1499798379922,0.717582810535812,0.398664227640297
661.808079216038,1.399372,1.33205588074843,2.20436827513181,12.1546446581537,0.714610842599687,0.396011985649522
661.964899369036,1.399372,1.32596356693885,2.2056403881355,12.1594907935558,0.711371588813219,0.393233974154896
662,1.399372,1.32457566080551,2.20592490453279,12.1605568550854,0.710670033441611,0.392568210180753
662.101394941864,1.399372,1.32052128011537,2.20674512595681,12.163597746312,0.708611761908123,0.390667960900159
662.202789883728,1.399372,1.31640578192375,2.20756145913875,12.1665807932265,0.706535402624463,0.388746828958408
662.321462052733,1.399372,1.31152194843327,2.20850964736753,12.1699979050297,0.70408105131618,0.386468720251567
662.454026230045,1.399372,1.30599611334295,2.20955661388953,12.1737192767111,0.701318356258672,0.383893215049497
662.617056726094,1.399372,1.29912520829474,2.210821926398,12.1781555656385,0.697925719482447,0.380711871925535
662.767300516277,1.399372,1.29274827377308,2.2119619663996,12.1821053536237,0.694848133465929,0.377805119713459
662.895381435996,1.399372,1.2872994195861,2.21291132638374,12.1853670178843,0.692286173023773,0.375366447977181
663.027601146535,1.399372,1.28168143997734,2.2138674965968,12.188632409902,0.689707737388799,0.372889718463361
663.184896489541,1.399372,1.27503242953297,2.21497104913438,12.1923835636862,0.68671933163578,0.369982873542842
663.356306780139,1.399372,1.26786267388608,2.21612907652156,12.1963081482028,0.683542885683773,0.366838538811299
663.497299547623,1.399372,1.26204980405723,2.21704532783014,12.1994105022356,0.680991000956881,0.364262069803323
663.649435150528,1.399372,1.25588671733113,2.21799640256054,12.2026324425267,0.678317334467491,0.361503347014575
663.785342100244,1.399372,1.25049433489462,2.21881279607193,12.2054019620219,0.676023432109221,0.359076282310615
663.92124904996,1.399372,1.24522338375912,2.21959802588108,12.208070574777,0.673838674881742,0.356698813591419
664,1.399372,1.24222955873084,2.22003897469863,12.209571502327,0.672605204519297,0.355381961546846
664.110634209308,1.399372,1.23810333891094,2.22064141087067,12.2116249151976,0.670908347270793,0.353619230069478
664.221268418616,1.399372,1.23407458397786,2.22122441638194,12.2136152586712,0.669273147869775,0.351918655749328
664.364202575973,1.399372,1.22902030304236,2.22194971460571,12.2160960522907,0.667242558734838,0.349804048137044
664.518562094575,1.399372,1.2237595793981,2.22269883890172,12.21866440593,0.665138347082153,0.347609247968031
664.672921613176,1.399372,1.21870921634502,2.22341386605036,12.2211223045549,0.663116242872262,0.345496236857946
664.830657511526,1.399372,1.21376850686912,2.22411075316766,12.2235244698595,0.661137997678654,0.343424273945385
664.980665951761,1.399372,1.20927656671738,2.22474315163207,12.2257103894105,0.659351078212337,0.341547005684031
665.130674391995,1.399372,1.20498450260233,2.22534723573587,12.227804209204,0.657665739623473,0.339769697958092
665.274177107167,1.399372,1.20106262769998,2.2258997651028,12.2297247780378,0.656147695654845,0.338161774295411
665.438570848958,1.399372,1.19678563426798,2.22650366500952,12.231830665219,0.654507492020817,0.336415856715443
665.591418844005,1.399372,1.19300934743133,2.22703864797868,12.2337029088702,0.653058205935779,0.334865203767732
665.744266839052,1.399372,1.18941877969502,2.22754939822764,12.2354967436335,0.651669086313316,0.333371322929028
665.90128038301,1.399372,1.18591549868859,2.22805016134531,12.2372617157338,0.650304181247166,0.331894834826522
666,1.399372,1.18380497098809,2.22835320463562,12.2383326998299,0.649480191864264,0.331003390492865
666.15310314674,1.399372,1.18066624079498,2.22880607536057,12.2399369371109,0.648258415813571,0.329687048384297
666.293314917445,1.399372,1.17792889075023,2.22920345809444,12.2413480138368,0.647204891417503,0.328549854375598
666.445993587537,1.399372,1.17508944235347,2.22961836381361,12.2428244688573,0.646121995348192,0.32737932271005
666.613104027771,1.399372,1.17214098120681,2.23005243776138,12.2443724338633,0.644995755907349,0.32616169805157
666.780214468006,1.399372,1.16934880844705,2.23046683677023,12.2458531681992,0.643912697349622,0.324992454862886
666.932204330394,1.399372,1.16693628424892,2.23082769005907,12.2471445118274,0.64295942505606,0.323965746350298
667.117205596968,1.399372,1.16415178276691,2.23124756274068,12.2486485071362,0.641848027867541,0.322771951705868
667.294010142451,1.399372,1.16163531747989,2.23163019412887,12.2500195268698,0.640848548961677,0.321701600757948
667.444510161281,1.399372,1.15959635831711,2.2319424014606,12.2511379765737,0.640047384300184,0.320846749556459
667.616961130534,1.399372,1.15736796160508,2.23228573398989,12.2523674317498,0.639173515698561,0.319919551695031
667.772409007429,1.399372,1.1554509957312,2.23258268986816,12.2534303545232,0.638411101896288,0.319117190061988
667.927856884323,1.399372,1.15361469982462,2.23286833283284,12.2544523598975,0.637663636140873,0.318338114488139
668,1.399372,1.15278831584401,2.23299718998537,12.2549132427367,0.637323598740668,0.317981494174798
668.208512723828,1.399372,1.15048615414508,2.23335687792325,12.2561990899018,0.636372943590298,0.316977586883369
668.367417770641,1.399372,1.14881258990539,2.23361872651077,12.2571344046216,0.635687248002003,0.316253144386915
668.526322817454,1.399372,1.14720416661086,2.23387041490493,12.2580327328077,0.635037749513895,0.315566482547791
668.703754655034,1.399372,1.14548052985772,2.23413992108515,12.2589939878616,0.634346465107498,0.314835577097057
668.864860288501,1.399372,1.14397784136924,2.2343745175936,12.2598303035066,0.633737652148652,0.314192513789026
669.025965921968,1.399372,1.14253138662026,2.23459987863405,12.2606333483429,0.633140290043885,0.313562561154213
669.196461918635,1.399372,1.14105897868645,2.23482871585302,12.2614482578239,0.632524042338642,0.31291365834592
669.36411234361,1.399372,1.1396671145368,2.23504443585175,12.2622156724063,0.631943889340366,0.312303270917968
669.531762768585,1.399372,1.13832852758744,2.23525130760353,12.2629506465402,0.631396245507738,0.311727296371194
669.697076085884,1.399372,1.13705888560603,2.23544697375144,12.2636448795782,0.630885591849398,0.311190621337663
669.875544247734,1.399372,1.13574235678454,2.23564930377531,12.264361913797,0.630355884210012,0.310635021829594
670,1.399372,1.13485655993101,2.23578512419193,12.2648428376566,0.629994134674556,0.310255920569284
670.167736685483,1.399372,1.13370349307699,2.23596156356998,12.2654671017491,0.629515712054778,0.309753580746402
670.35233032132,1.399372,1.13248709669128,2.23614727282229,12.2661234113849,0.629007763506207,0.309220276571512
670.549442179567,1.399372,1.13124698163147,2.23633619623819,12.2667900207749,0.628498909084725,0.308685408153352
670.714431480682,1.399372,1.13025407886923,2.23648719770703,12.2673219721983,0.628101833156591,0.30826736049187
670.910390161993,1.399372,1.12912639125324,2.23665846514372,12.2679245254298,0.627654830293759,0.307796357034434
671.107828576704,1.399372,1.12804488162061,2.23682254696333,12.2685012034814,0.627218272051142,0.307336572264686
671.275167747298,1.399372,1.12716971604952,2.23695525051942,12.268967186974,0.626856714416854,0.306956051359677
671.486454037748,1.399372,1.12611705720799,2.23711485349935,12.2695269126708,0.626421089181035,0.306497397393935
671.677304946345,1.399372,1.12521455569352,2.23725174714415,12.2700061452181,0.626057462710804,0.306113822522035
671.847526128963,1.399372,1.12444683136079,2.23736829550155,12.2704135050928,0.625756194041314,0.30579542959671
672,1.399372,1.12378788144831,2.23746844234433,12.2707631545173,0.625498144289207,0.305522542470087
672.180058191778,1.399372,1.12304341433067,2.23758175451218,12.2711584536973,0.625200107431525,0.305207515898604
672.351769417103,1.399372,1.12236616636892,2.23768503220135,12.2715184492472,0.624921484543777,0.304913274608769
672.565148164635,1.399372,1.12156711992799,2.23780718097618,12.2719436498225,0.624591742242571,0.304564912598182
672.759996805239,1.399372,1.12087672118605,2.23791302918903,12.2723113871106,0.624315530930336,0.304272462319237
672.934434033754,1.399372,1.12028889006186,2.23800341188817,12.2726248371179,0.624087191380656,0.304030208349508
673.123938970135,1.399372,1.11968110236483,2.23809714337165,12.2729494783762,0.623850187494052,0.30377876546649
673.313443906516,1.399372,1.11910383376167,2.23818645630366,12.2732585127239,0.623616978491922,0.303531837846658
673.492097959238,1.399372,1.11858615018446,2.23826680606503,12.2735362213748,0.623401761680473,0.303304365820197
673.681903255742,1.399372,1.11806290523841,2.23834827717227,12.2738173190845,0.623185848590382,0.303076177448152
673.871708552247,1.399372,1.11756577530972,2.23842593031369,12.2740846444835,0.622988412673152,0.302867263383879
674,1.399368,1.11724383643525,2.23847634906465,12.2742579062375,0.622864002493244,0.302735379428121
674.191166467127,1.399368,1.1167841618353,2.23854851738327,12.2745055885869,0.622685394234681,0.302545595486511
674.382332934254,1.399368,1.11634731889487,2.23861729610861,12.2747413737039,0.622508416664319,0.302357868850474
674.564025210559,1.399368,1.11595216717382,2.23867967561952,12.2749549486326,0.622342689577783,0.302182319562708
674.759036812885,1.399368,1.11554863060255,2.23874354322027,12.2751731698432,0.622175001784382,0.302004518579509
674.954048415211,1.399368,1.11516527943865,2.23880437446101,12.2753804459331,0.622023050145471,0.301842902885618
675.141381495918,1.399368,1.11481502743498,2.23886009393804,12.2755698209045,0.621888607635779,0.301699607494769
675.327733640788,1.399368,1.11448321241574,2.23891301062292,12.2757493324555,0.621758369265247,0.301560991580029
675.514085785658,1.399368,1.11416712505053,2.23896354416369,12.2759204799533,0.621627651440697,0.301422336991002
675.710283001733,1.399368,1.11385047709119,2.23901429810461,12.2760919826173,0.621493264014705,0.301280087115791
675.895655345191,1.399368,1.11356575027321,2.23906005538739,12.2762460976618,0.621375998088422,0.301155876909132
676,1.399368,1.11341139313735,2.23908491181149,12.2763295794102,0.621315271533469,0.301091337631231
676.223110979305,1.399368,1.11309500231457,2.23913597819507,12.2765005939999,0.621194584627129,0.300962479330676
676.413508166302,1.399368,1.11283906700948,2.23917741027171,12.2766389463678,0.621094223239064,0.300855413650804
676.603905353299,1.399368,1.11259541906734,2.23921696567316,12.2767707253345,0.620992594759535,0.300747326600748
676.807457663572,1.399368,1.11234785831011,2.23925728092121,12.2769046034994,0.620886830193835,0.300634928935558
677.039910037742,1.399368,1.11208062900668,2.23930095864869,12.2770489276376,0.620778493711653,0.300519363728544
677.228587652443,1.399368,1.11187523294729,2.23933465829228,12.2771597063211,0.62070067727084,0.300435955528499
677.433783718954,1.399368,1.11166296010812,2.23936962064381,12.2772741758644,0.620619477361792,0.300348961373424
677.638979785464,1.399368,1.11146169296187,2.23940291429093,12.2773827941432,0.620536498792244,0.300260496560228
677.835747217262,1.399368,1.111278519823,2.23943335373188,12.2774816849606,0.620457494367958,0.300176531062665
678,1.399368,1.11113264284471,2.23945770184125,12.2775603873926,0.620396500775323,0.300111567834702
678.194580139846,1.399368,1.1109677315889,2.2394853536444,12.2776492583713,0.620332637983217,0.300043004145712
678.40047861021,1.399368,1.11080212659193,2.23951327230584,12.2777384625947,0.620271248901568,0.299976809435548
678.596005013715,1.399368,1.11065291924529,2.23953857119957,12.2778189141264,0.620212715467773,0.299913871788985
678.79153141722,1.399368,1.11051117178093,2.23956274750404,12.2778954510139,0.620152265651307,0.299849172908118
679.018305308349,1.399368,1.11035563582019,2.23958945489395,12.2779794600244,0.620085340071204,0.299777515004615
679.24147739914,1.399368,1.11021136531805,2.23961441726938,12.2780573024185,0.620028872964657,0.299716599390951
679.441518429595,1.399368,1.11008905960777,2.23963574025556,12.2781232641264,0.619984347800157,0.29966826704689
679.644732777429,1.399368,1.10997124299341,2.23965643719705,12.2781868887819,0.619939059935963,0.299619291535862
679.847947125263,1.399368,1.10985957435019,2.23967621198492,12.278247317631,0.619891362324628,0.299568094266906
680,1.399368,1.10977984978994,2.23969043338154,12.2782904987516,0.619856232363814,0.299530435597115
680.224182439694,1.399368,1.10966799217073,2.23971054645947,12.2783510490242,0.619810364879848,0.299480842762249
680.427545802574,1.399368,1.1095720945964,2.23972795299597,12.2784029134845,0.619775485578239,0.299442688230822
680.672880658758,1.399368,1.10946305629463,2.23974794951097,12.2784619495028,0.61973536584963,0.299398747746566
680.895526434946,1.399368,1.1093700376654,2.23976520119327,12.2785124562192,0.619696017913805,0.299356055679123
681.108892076357,1.399368,1.10928588765702,2.23978098019643,12.2785582138091,0.619658607560239,0.299315551518383
681.361656829998,1.399368,1.10919214930794,2.23979877401689,12.278609138374,0.619621482086529,0.299274903979295
681.567904098768,1.399368,1.10912016856815,2.23981261206499,12.2786482172575,0.619596421802541,0.29924708778197
681.786672990065,1.399368,1.10904798726624,2.23982665963324,12.2786874824174,0.61956944743197,0.299217310106032
682,1.399368,1.10898150898614,2.23983976613086,12.2787237595123,0.619540444307758,0.29918567641172
682.23014516936,1.399368,1.10891387087574,2.23985328686916,12.2787607130164,0.619510263364335,0.299152675878798
682.472631171332,1.399368,1.10884691934589,2.23986687699496,12.2787972410704,0.619484887162874,0.299124411106521
682.685808011261,1.399368,1.10879150098227,2.23987830067739,12.278827468437,0.619466240607261,0.299103294282453
682.899949787678,1.399368,1.10873888646999,2.23988931049927,12.2788562465749,0.619446126808348,0.299080764336344
683.114091564095,1.399368,1.10868916455734,2.23989987910429,12.2788835342572,0.619423679342527,0.2990559669057
683.36935277676,1.399368,1.10863345240163,2.23991193410248,12.2789141225421,0.619399184865986,0.299028759540595
683.602958119478,1.399368,1.10858565273189,2.23992247971486,12.278940313445,0.619382413490886,0.299009592255613
683.831678566527,1.399368,1.10854162084251,2.23993238151324,12.2789644548991,0.619367821213339,0.298992737863685
684,1.399368,1.10851087094114,2.23993941518235,12.2789813730104,0.619355497793127,0.298978792259335
684.224263538832,1.399368,1.10847196374636,2.23994847001344,12.279002844322,0.619337365253115,0.298958504335246
684.505467516609,1.399368,1.10842631481272,2.23995934133362,12.2790280203906,0.619317948427967,0.2989364480526
684.736165950805,1.399368,1.10839130568644,2.23996788375933,12.2790472782294,0.619306764491948,0.298923151115531
684.995532820509,1.399368,1.10835439931131,2.23997710879488,12.2790676209679,0.619294136797651,0.29890820480412
685.23245146586,1.399368,1.10832281509682,2.23998520628416,12.2790851153511,0.619279690738036,0.298891694583277
685.47399501654,1.399368,1.1082925741757,2.23999315840652,12.2791018765817,0.619265673745822,0.298875627647415
685.72424678795,1.399368,1.10826320125391,2.24000109376821,12.2791180980866,0.619255669228611,0.298863559679696
685.954915349891,1.399368,1.10823778485036,2.24000815100421,12.2791321278934,0.619248169454842,0.298854214996058
686,1.399368,1.10823299472684,2.2400095027928,12.2791347786464,0.619246508427088,0.298852191492786
686.225423250547,1.399368,1.10820987870913,2.24001613206615,12.2791476138318,0.619236580589349,0.298840468533867
686.459020731628,1.399368,1.10818733133038,2.24002278306157,12.2791601687449,0.619225458500139,0.298827514628027
686.688394012881,1.399368,1.108166507342,2.24002910938643,12.2791717311895,0.619217387398048,0.298817672679263
686.917767294134,1.399368,1.1081469147526,2.24003524469923,12.2791825821179,0.619212116638513,0.298810658643102
687.159013364356,1.399368,1.10812756293809,2.24004150339507,12.2791933449213,0.619205734685363,0.298802473190222
687.400259434578,1.399368,1.1081094255587,2.24004757471673,12.2792035068901,0.619196944812569,0.298791911164583
687.660350282244,1.399368,1.10809115244548,2.24005392324619,12.2792137586885,0.619188512071541,0.298781603994727
687.914251814864,1.399368,1.10807451982486,2.24005993568904,12.2792230607526,0.619183910329207,0.298775210051702
688,1.399364,1.10806915866858,2.24006192696699,12.279226062321,0.619182694844143,0.298773394245525
688.248161455718,1.399364,1.10805433651557,2.24006758348329,12.2792344127641,0.619177897864816,0.29876686702893
688.490283492758,1.399364,1.108040820655,2.24007295699779,12.2792421052369,0.619171049753055,0.298758352729015
688.765297378385,1.399364,1.10802652789619,2.24007889706896,12.2792502566794,0.619164640172931,0.298750077141704
689.019991177382,1.399364,1.10801422858724,2.24008425282798,12.2792572537439,0.619161876899532,0.298745611405061
689.28666559754,1.399364,1.10800224872661,2.2400897202087,12.2792641183904,0.619158651874254,0.298740631114223
689.54458380364,1.399364,1.10799147512521,2.24009487996755,12.2792703735791,0.619153143401115,0.298733452626984
689.808418131957,1.399364,1.10798122285684,2.24010003577419,12.2792763451068,0.619148274425498,0.298726904817535
690,1.399364,1.10797423409795,2.24010370635779,12.27928040031,0.619146702322411,0.298724129767193
690.273320751692,1.399364,1.10796488490056,2.24010884207869,12.2792858453804,0.619145097666651,0.298720812933381
690.520736285929,1.399364,1.10795701341745,2.24011339406864,12.2792904986497,0.619141606950202,0.298715787780486
690.768151820166,1.399364,1.10794966834234,2.24011785913146,12.2792948797244,0.619137471626165,0.298710132613768
691.01667994473,1.399364,1.10794278864723,2.24012226156255,12.2792989716153,0.619135466031208,0.298706615058728
691.265208069295,1.399364,1.10793637962233,2.24012658564503,12.2793027889481,0.619134909290169,0.298704561251422
691.518441618155,1.399364,1.10793030596459,2.24013091543606,12.2793064688722,0.619132897518634,0.298701039661776
691.771675167014,1.399364,1.10792466758525,2.24013517255766,12.2793099464798,0.619129518323639,0.298696166791043
692,1.399364,1.10791993690035,2.24013895190783,12.2793128744471,0.619127683131753,0.298692996994437
692.257872977527,1.399364,1.10791497479594,2.24014315652501,12.2793159520088,0.619127529106219,0.298691337385197
692.555504797806,1.399364,1.10790972051924,2.24014792982908,12.2793192871347,0.61912645841813,0.298688538994829
692.824623151804,1.399364,1.10790537845489,2.24015217671184,12.2793221316237,0.619123743780028,0.298684270777099
693.137111036787,1.399364,1.10790079025262,2.24015703082495,12.2793251747659,0.619122312056371,0.298681044664317
693.402734561221,1.399364,1.10789724694667,2.2401610958027,12.2793275574499,0.619122757150155,0.298679972063612
693.665145464831,1.399364,1.10789404538506,2.2401650598935,12.2793297935817,0.619121888825361,0.298677610881263
693.92755636844,1.399364,1.10789111982573,2.24016897565747,12.279331916259,0.61911985284807,0.298674088213078
694,1.399364,1.10789035801819,2.24017004856199,12.2793324761871,0.619119458577013,0.298673284745314
694.271675654896,1.399364,1.10788766710795,2.240174042324,12.2793344674886,0.61911939135518,0.298671687848015
694.538963523245,1.399364,1.10788525899464,2.2401779278425,12.2793362975328,0.619120024592432,0.298670823119893
694.804842229883,1.399364,1.10788307814503,2.24018175253007,12.2793380412705,0.619119077385071,0.298668392805246
695.070720936522,1.399364,1.10788109117668,2.24018553947619,12.279339691553,0.619117633890808,0.298665473287614
695.33899360885,1.399364,1.10787926324197,2.24018932462869,12.279341228674,0.619117828534761,0.298664186016851
695.607266281178,1.399364,1.10787759435551,2.24019307593334,12.2793426671408,0.619118629809712,0.298663513105238
695.876344002075,1.399364,1.10787606268112,2.2401968065407,12.2793440551225,0.619117959027657,0.298661371851193
696,1.399364,1.10787540208025,2.24019851074858,12.279344671315,0.619117340339777,0.298660079611908
696.311884911477,1.399364,1.10787384488272,2.24020278196431,12.2793461307818,0.619116881263125,0.2986579249155
696.60018850927,1.399364,1.10787253017871,2.24020669741108,12.2793473665311,0.619117911021897,0.298657394301577
696.943726368481,1.399364,1.10787110035461,2.24021132446114,12.2793487686787,0.619117591347593,0.298655224399606
697.222718114278,1.399364,1.1078700362616,2.24021505319021,12.279349840612,0.619116653023333,0.298652791020878
697.499605611871,1.399364,1.10786905791793,2.24021872962069,12.2793508096035,0.619117220207015,0.2986518814082
697.776493109463,1.399364,1.10786815163167,2.24022238320747,12.2793517130749,0.619118094322417,0.298651286017144
698,1.399364,1.10786747037676,2.24022531652621,12.2793524198661,0.619117756474084,0.298649766795711
698.294481039712,1.399364,1.10786664027535,2.24022916058001,12.2793532991971,0.619116982412023,0.29864743787083
698.573964659294,1.399364,1.10786592418868,2.24023278798655,12.2793540498733,0.619117650632933,0.298646634750244
698.853448278875,1.399364,1.107865280307,2.24023639598758,12.2793547464199,0.619118562821901,0.298646079706413
699.19591987187,1.399364,1.10786459450944,2.24024079194232,12.2793555663901,0.619118018345152,0.2986437427903
699.485178812251,1.399364,1.10786410813851,2.24024448429272,12.2793561962774,0.619117978106218,0.298642193216553
699.786410636321,1.399364,1.10786369552547,2.24024831043655,12.2793567817659,0.619119219202664,0.298641866913189
700,1.39936,1.10786346194563,2.24025101210106,12.2793571802609,0.619119648353591,0.298641187629475
700.293684960198,1.39936,1.1078632201577,2.24025471224452,12.279357713666,0.619119228075919,0.29863924886019
700.617550446424,1.39936,1.10786305633752,2.2402587737819,12.2793582427053,0.619119630578246,0.29863798351341
700.918687484101,1.39936,1.10786299419327,2.24026253328965,12.2793586839326,0.619120942203716,0.298637750934852
701.209124777614,1.39936,1.10786300874759,2.24026614428847,12.2793591032356,0.619121142145543,0.298636467876361
701.499562071127,1.39936,1.10786308803508,2.240269741098,12.2793595035367,0.619120960047427,0.298634809332972
701.792731141845,1.39936,1.10786322499685,2.24027335773734,12.2793598617494,0.619121962046961,0.298634328018884
702,1.39936,1.10786335175788,2.24027590636443,12.2793601006335,0.61912283166542,0.298634152696788
702.330340829679,1.39936,1.10786359777925,2.24027995431245,12.2793604853169,0.619123032052524,0.298632688656592
702.629508136518,1.39936,1.10786386094513,2.24028360565094,12.2793608147056,0.619123122595386,0.298631275637077
702.977267201256,1.39936,1.10786420822633,2.24028783294852,12.2793611516687,0.619124568998124,0.298630978450873
703.289340625563,1.39936,1.10786455311344,2.24029161115052,12.2793614513268,0.619125212303282,0.298630060593869
703.596726376128,1.39936,1.10786492024744,2.24029531879627,12.2793617442744,0.619125139499819,0.298628453005715
703.89715680614,1.39936,1.1078653029219,2.24029892965515,12.2793619974447,0.619126082546096,0.298627898504066
704,1.39936,1.10786543894624,2.24030016285836,12.2793620787147,0.619126562792021,0.298627867702211
704.334888738825,1.39936,1.10786589823763,2.24030416865704,12.2793623490038,0.619127422563075,0.298627074005485
704.658756292828,1.39936,1.10786636406111,2.24030802850189,12.2793626132172,0.619127411708015,0.298625475112098
704.96289882607,1.39936,1.10786681862749,2.24031164077272,12.2793628320773,0.619128356704516,0.298624939650934
705.267041359312,1.39936,1.10786728810794,2.24031524092063,12.279363039484,0.619129524143201,0.298624638163649
705.577511977281,1.39936,1.10786778179653,2.24031890328098,12.2793632630895,0.619129681293917,0.29862330881905
705.887982595251,1.39936,1.107868290165,2.24032255245782,12.2793634725096,0.619130111845546,0.29862226719336
706,1.39936,1.10786847741784,2.24032386574256,12.2793635410385,0.619130552010763,0.298622177533651
706.376798636203,1.39936,1.10786912432598,2.24032826983401,12.2793637697554,0.619131942841281,0.298621776824596
706.753597272405,1.39936,1.10786980276414,2.24033265253667,12.2793640154364,0.61913209043716,0.298620131488967
707.074639563955,1.39936,1.10787041159311,2.24033636957574,12.2793642040013,0.619133032358043,0.298619542570252
707.388500782688,1.39936,1.10787103871082,2.24033998834802,12.2793643808539,0.619134326441855,0.298619335276945
707.695025979113,1.39936,1.10787168417608,2.24034350849694,12.2793645721459,0.619134616300387,0.298618152461165
708,1.39936,1.10787235895682,2.24034699770272,12.2793647580767,0.619135093158204,0.298617158196188
708.344162237976,1.39936,1.1078731557878,2.24035092062683,12.2793649519192,0.619136605359908,0.298617022602635
708.685667349746,1.39936,1.10787397458061,2.24035479918249,12.2793651648718,0.619137281059818,0.29861606822076
709.001873191454,1.39936,1.10787474613038,2.24035837888083,12.2793653701444,0.619137600967935,0.298614883788474
709.317059757272,1.39936,1.10787551530536,2.24036193676355,12.2793655600177,0.619138866420518,0.298614655094758
709.632246323089,1.39936,1.10787627165319,2.24036548497035,12.2793657605967,0.619139811984652,0.298614112474017
710,1.39936,1.10787712168072,2.24036961329642,12.2793660131012,0.619140035597395,0.298612607547604
710.358634316698,1.39936,1.10787790248136,2.24037362757017,12.2793662399461,0.61914125129146,0.298612140223773
710.675505553803,1.39936,1.10787854467803,2.24037716500775,12.2793664428289,0.619142196008141,0.298611601862983
711.022205317696,1.39936,1.10787919181236,2.24038102555766,12.2793666776601,0.619142307896701,0.298610095437187
711.373041276428,1.39936,1.10787978733343,2.24038492181471,12.2793668908311,0.619143268830547,0.298609423548064
711.692399912238,1.39936,1.10788028066913,2.24038845955307,12.2793670753551,0.619144285049686,0.298608957783018
712,1.39936,1.10788071734928,2.24039185904233,12.2793672608821,0.619144381035393,0.298607630304658
712.339261695415,1.39936,1.10788116413986,2.24039559939288,12.2793674434614,0.619144950483481,0.298606633538727
712.676355299699,1.39936,1.10788158391012,2.24039930645978,12.279367600895,0.619146139385404,0.298606270552607
712.991766791624,1.39936,1.10788196726337,2.2404027666281,12.2793677528421,0.619146409500312,0.298605092551019
713.307178283549,1.39936,1.1078823536236,2.24040621862018,12.2793678913401,0.619146707952104,0.298603946765128
713.679961001881,1.39936,1.1078828294836,2.24041028795062,12.2793680229641,0.619148032057632,0.29860356901945
714,1.399356,1.1078832660427,2.24041377237937,12.2793681388279,0.619148521348275,0.298602601605087
714.323240994123,1.399356,1.10788374107862,2.24041728306072,12.2793682509395,0.619148766117245,0.298601378223315
714.64279837371,1.399356,1.10788424821483,2.24042074520175,12.2793683382288,0.619149880597619,0.298601044675861
714.962355753297,1.399356,1.10788479333521,2.2404241988429,12.2793684269673,0.619150733210775,0.29860045256105
715.308424153375,1.399356,1.1078854243486,2.24042792941465,12.2793685317652,0.61915097200329,0.298599130399563
715.687985725976,1.399356,1.10788615936865,2.24043200959065,12.2793686254253,0.619152183414472,0.29859863400183
716,1.399356,1.10788679128386,2.24043535471398,12.2793687046934,0.619153113984568,0.298598164066881
716.351441862923,1.399356,1.10788752566343,2.24043911293185,12.2793688092128,0.619153378553141,0.29859685652506
716.709512091612,1.399356,1.10788829056908,2.24044293160256,12.2793689010361,0.619154454217365,0.298596335730094
717.037424550978,1.399356,1.10788899892044,2.24044641943008,12.2793689870423,0.619155521343493,0.298595945711254
717.417597712503,1.399356,1.10788982180265,2.2404504520644,12.2793691070849,0.619155819895208,0.298594560912425
717.756752259806,1.399356,1.1078905514377,2.240454039519,12.2793692016598,0.619156811292793,0.298594056249914
718,1.399356,1.10789106960015,2.24045660660643,12.2793692681737,0.619157704576031,0.298593880431782
718.366574377462,1.399356,1.10789183958541,2.24046046579353,12.2793693881631,0.619158122284815,0.298592698331072
718.691496922105,1.399356,1.10789250970835,2.24046387682812,12.2793694908791,0.619158680340642,0.298591848528609
719.044528432912,1.399356,1.10789322448648,2.24046757228081,12.279369591005,0.61915998286607,0.298591633350196
719.430952033335,1.399356,1.10789399288839,2.24047160385162,12.2793697211314,0.619160428493363,0.29859043342777
719.752287446956,1.399356,1.10789462382901,2.24047494496374,12.279369825656,0.619160951859891,0.298589602136826
720,1.399356,1.10789510775958,2.24047751303308,12.279369896807,0.619161891907661,0.298589505096469
720.344548703623,1.399356,1.10789578187423,2.24048107333192,12.2793700084583,0.619162657479275,0.298588820842923
720.689097407247,1.399356,1.1078964635622,2.24048461925669,12.279370130228,0.619162927640022,0.298587640321715
721.015485367758,1.399356,1.10789712296843,2.2404879645571,12.2793702312739,0.619164024988075,0.298587360902922
721.34187332827,1.399356,1.1078978014289,2.24049129639039,12.2793703400037,0.619164947617366,0.298586902463136
721.694749069038,1.399356,1.10789856118161,2.24049488370996,12.2793704748779,0.61916523962038,0.298585694247006
722,1.399356,1.10789924209049,2.2404979748845,12.2793705828606,0.619166145884799,0.298585296716185
722.336633721205,1.399356,1.10790001701492,2.24050137181418,12.2793707060179,0.619167299139395,0.298585020914284
722.665366146356,1.399356,1.10790079285262,2.24050467776634,12.2793708480097,0.619167637401302,0.298583966112373
722.994098571507,1.399356,1.10790157921837,2.24050797348529,12.2793709881552,0.619168376124713,0.298583314372856
723.341708557354,1.399356,1.10790241068198,2.24051144818963,12.2793711357577,0.619169635136446,0.2985831061473
723.662932398262,1.399356,1.10790316751351,2.24051465043355,12.279371293511,0.619170043845105,0.298582162064821
724,1.399356,1.10790393790279,2.24051800224061,12.2793714611742,0.619170588095032,0.298581290285686
724.381578585324,1.399356,1.10790476707399,2.24052178695029,12.2793716432267,0.619171904542745,0.298581008424438
724.758790489263,1.399356,1.10790553020884,2.24052551876417,12.279371843589,0.619172310085262,0.298579839454464
725.081185566372,1.399356,1.10790613175934,2.24052870102988,12.2793720103697,0.619172801841238,0.298578990337592
725.473491200968,1.399356,1.10790679728773,2.24053256460975,12.2793721979188,0.619174060812925,0.29857862435798
725.760144769315,1.399356,1.10790723797179,2.24053538167625,12.2793723440889,0.619174299203064,0.298577680528468
726,1.399356,1.10790757900389,2.24053773492576,12.2793724630428,0.61917442269636,0.298576818065068
726.334427745155,1.399356,1.10790801745276,2.2405410100116,12.2793726072671,0.61917532888362,0.298576351773224
726.66885549031,1.399356,1.10790842167843,2.24054427794121,12.2793727458731,0.619176081914362,0.298575736684629
727.028640073435,1.399356,1.10790883217323,2.24054778547096,12.2793728956005,0.619176200593056,0.298574388538852
727.394370260309,1.399356,1.1079092402088,2.24055134205255,12.2793730184948,0.619177127333904,0.29857382973821
727.738273198065,1.399356,1.10790963069971,2.24055467795566,12.2793731253257,0.619177917027131,0.298573227803382
728,1.399352,1.10790994039767,2.24055721113423,12.2793732093142,0.619177997435512,0.298572252341742
728.37195683436,1.399352,1.10791040857608,2.24056080264765,12.2793733066867,0.619178728862696,0.298571485074661
728.728165609048,1.399352,1.10791089451817,2.24056423248838,12.2793733861223,0.619179780869932,0.298571104945283
729.040489576048,1.399352,1.10791135361117,2.24056723191618,12.2793734645424,0.619179984634196,0.298570055232878
729.352813543048,1.399352,1.10791184374517,2.24057022394917,12.2793735323852,0.619180510620806,0.298569329550499
729.726274508336,1.399352,1.1079124684203,2.24057379195892,12.2793736003186,0.619181741275928,0.298569065509784
730,1.399352,1.10791295038068,2.24057640043129,12.2793736608014,0.619182078392708,0.298568308546318
730.323145885633,1.399352,1.10791354184619,2.24057947268004,12.2793737323614,0.619182426089963,0.298567368963654
730.666889744502,1.399352,1.10791419273353,2.24058273234919,12.2793737953478,0.619183555940977,0.298567133239434
731.010633603371,1.399352,1.10791486007945,2.24058598345483,12.2793738701396,0.619184246627408,0.298566462334264
731.346834917886,1.399352,1.10791552277805,2.2405891550181,12.2793739521849,0.619184552246591,0.298565440210287
731.698632899785,1.399352,1.1079162206893,2.24059246507922,12.279374026165,0.61918564768898,0.298565150658889
732,1.399352,1.10791681783845,2.24059529363558,12.2793740974276,0.619186369823388,0.298564690635688
732.333790868316,1.399352,1.10791747448731,2.24059841896388,12.2793741890979,0.619186618313163,0.298563640604638
732.707066286914,1.399352,1.10791819905658,2.24060190445049,12.2793742805069,0.619187604519263,0.298563186630429
733.062596101203,1.399352,1.10791887711282,2.24060521449955,12.2793743725484,0.619188500276093,0.29856272384069
733.408911051224,1.399352,1.10791952555387,2.24060842904748,12.2793744763894,0.619188730101571,0.298561644147654
733.740795379616,1.399352,1.10792013683543,2.24061149994526,12.2793745652504,0.619189576212343,0.298561249491499
734,1.399352,1.10792060901385,2.24061389118649,12.2793746347056,0.619190349380189,0.298561061954188
734.329436310867,1.399352,1.10792120593182,2.2406169204741,12.279374737581,0.619190683304173,0.298560166957541
734.660088210378,1.399352,1.10792180668531,2.24061994903594,12.2793748389692,0.619191183308011,0.29855943238783
735.071115932433,1.399352,1.10792256534678,2.24062369635682,12.2793749571058,0.619192464270489,0.29855917447514
735.360493163622,1.399352,1.10792311319749,2.24062632282998,12.2793750551103,0.619192785737291,0.29855840789716
735.64987039481,1.399352,1.10792367597237,2.24062893970364,12.2793751549095,0.619193133766184,0.298557662490798
736,1.399352,1.10792437895762,2.240632093622,12.2793752672872,0.619194263679631,0.298557462024746
736.375213765633,1.399352,1.10792515750399,2.2406354595356,12.2793754053757,0.619194972190668,0.298556754782371
736.70536210782,1.399352,1.1079258580773,2.24063841028994,12.279375537429,0.619195337023199,0.298555876666585
737.114288227308,1.399352,1.10792673231051,2.24064205228123,12.2793756934389,0.619196651793601,0.298555655905338
737.371553842179,1.399352,1.10792727753443,2.24064433682357,12.279375803915,0.619197129637583,0.298555170224243
737.62881945705,1.399352,1.10792781263782,2.24064661651715,12.2793759233868,0.619197282432646,0.298554361639719
738,1.399352,1.10792855640219,2.24064989757717,12.2793760873554,0.619198145616942,0.298553841696267
738.357562489364,1.399352,1.1079292301604,2.24065304973807,12.2793762478072,0.619199091163485,0.298553457406483
738.729772443079,1.399352,1.10792987764479,2.24065632259136,12.2793764307949,0.619199277168577,0.298552262773063
739.050782500322,1.399352,1.10793038790575,2.24065913861528,12.2793765757831,0.61919999188994,0.298551790006268
739.376283645648,1.399352,1.10793085899886,2.24066198797206,12.2793767180829,0.61920084368823,0.298551440992289
739.701784790974,1.399352,1.10793128545393,2.24066483136264,12.2793768688196,0.619200981214693,0.298550381263631
740,1.399352,1.10793164090498,2.24066743123896,12.2793769951035,0.61920135778841,0.298549664167078
740.493575927145,1.399352,1.10793217101775,2.24067172352596,12.2793771776024,0.619202625346604,0.298549126862835
740.712406113465,1.399352,1.10793239035626,2.2406736222439,12.2793772625692,0.619202637728925,0.298548341528266
740.931236299786,1.399352,1.1079326048897,2.24067551831194,12.279377342248,0.619202659037317,0.298547566709255
741.261843723548,1.399352,1.10793292765546,2.24067837782273,12.27937743874,0.619203493309389,0.298547201320243
741.592451147311,1.399352,1.10793325892963,2.24068123118288,12.2793775283734,0.619204263134747,0.29854677540226
741.946395914401,1.399352,1.10793363408726,2.2406842790344,12.2793776295214,0.619204290172505,0.298545526846713
742,1.399348,1.10793369331805,2.24068473999116,12.2793776430683,0.619204153317371,0.298545732677369
742.268020427995,1.399348,1.10793400079651,2.24068703999038,12.2793777045418,0.619203375851691,0.29854863816237
742.530311496433,1.399348,1.10793433360738,2.24068925663908,12.2793777903951,0.619202355603621,0.298554037446001
742.886426417103,1.399348,1.10793497046,2.24069206850409,12.2793780608115,0.619199238807494,0.298564806120024
743.231325257667,1.399348,1.10793623831186,2.24069427837054,12.279378616857,0.619195409085178,0.298581004111241
743.587946793198,1.399348,1.10793927543957,2.2406955430287,12.2793797093702,0.619192541219264,0.298606745695151
743.900882583806,1.399348,1.1079448511652,2.24069527829692,12.279381403851,0.619190679220967,0.298637538719722
744,1.399348,1.10794749315449,2.24069483449254,12.2793821394826,0.619190692736252,0.298648647846971
744.253531736093,1.399348,1.10795694184563,2.24069271320642,12.2793845775035,0.619193745952964,0.298679142598409
744.507063472186,1.399348,1.107971489638,2.24068891610449,12.2793879994084,0.619200760404739,0.298715318775752
744.862048223098,1.399348,1.10800372595977,2.24068021447329,12.2793949935961,0.61921830838212,0.298776454851649
745.221758447589,1.399348,1.10805514977903,2.2406666886876,12.2794056038135,0.619247355060225,0.298852737571071
745.605824667055,1.399348,1.1081364029571,2.24064627171301,12.2794222198942,0.61929333521388,0.298952242474525
745.882168704936,1.399348,1.10821435763218,2.24062739100162,12.2794385060022,0.619335970516299,0.299035145906001
746,1.399348,1.10825291726474,2.24061821258667,12.2794467494215,0.619356303849647,0.299073640485352
746.256539670274,1.399348,1.1083481610109,2.24059580653203,12.2794677312969,0.619404481554874,0.299165656785755
746.513079340548,1.399348,1.10845883962496,2.24056995539201,12.2794933547602,0.619458715908346,0.299267538362646
746.823352238819,1.399348,1.10861256596485,2.24053384105113,12.279531398837,0.619530818594027,0.299402700267409
747.159112970072,1.399348,1.10880147753217,2.24048839912533,12.2795823577974,0.619614402955726,0.299561709072955
747.494873701325,1.399348,1.10901083306058,2.24043585601032,12.2796445776321,0.619702838972914,0.299733612120688
747.841804340722,1.399348,1.1092447996388,2.24037350343997,12.2797217442568,0.619797495217543,0.299923615584035
748,1.399348,1.10935632350443,2.24034216701237,12.2797615356129,0.619841089265345,0.300013219140723
748.244864186239,1.399348,1.10953372951945,2.24028985683289,12.2798290454408,0.619909660816453,0.300152752126978
748.489728372477,1.399348,1.10971578759764,2.24023270144042,12.2799039220053,0.619978489416138,0.300294671022741
748.87773127618,1.399348,1.11001086664471,2.24013168321116,12.2800380222633,0.620087684995363,0.300523647475311
749.292322957965,1.399348,1.11033089308564,2.24000889225192,12.2802026747285,0.62020230558347,0.300770917691895
749.629163851155,1.399348,1.11059142454893,2.23989741561355,12.2803528674299,0.620292719534999,0.300971995351042
749.916271674555,1.399348,1.1108121130937,2.23979393927178,12.2804925009941,0.620367888948258,0.30114306970636
750,1.399348,1.11087604596133,2.23976228612021,12.280535228501,0.620389342841769,0.301192794246425
750.335817978651,1.399348,1.11112975383845,2.23962862141173,12.2807156447291,0.620472509264872,0.301390710730271
750.719432009398,1.399348,1.11141259279759,2.2394628456878,12.2809392250814,0.620561741881181,0.301612657230804
751.083955749397,1.399348,1.11167218091014,2.23929257033052,12.2811685370978,0.620640333764934,0.301818197492503
751.448479489396,1.399348,1.11192022318626,2.23911018524348,12.2814137287537,0.620710573263861,0.302015372437778
751.821278442714,1.399348,1.11215864124967,2.23891159487621,12.2816801312273,0.620772001000275,0.302205693779853
752,1.396144,1.11226624421207,2.23881223611591,12.2818131599704,0.620796948752761,0.302292532886038
752.224989881721,1.396144,1.11239436710999,2.23868348556726,12.2819852540774,0.620822356793328,0.302399120927827
752.449979763443,1.396144,1.1125130860674,2.23855078969112,12.2821622325584,0.620841197977664,0.30250070673511
752.821375388386,1.396144,1.11268470258862,2.23832347932514,12.282464169516,0.620856296578439,0.302656042164392
753.258039478339,1.396144,1.11284021235365,2.23804365798862,12.282832691732,0.620845662333635,0.302816608211564
753.549883516863,1.396144,1.11291214239575,2.23784937184358,12.2830856276866,0.620820548942208,0.302910085233481
753.841727555387,1.396144,1.11295636115276,2.23764942069752,12.2833426575377,0.620781332158262,0.302993096564504
754,1.3917,1.11296849921509,2.23753864514858,12.2834833830333,0.620754591718324,0.303033869641982
754.267268873182,1.3917,1.11297033843321,2.23734787599395,12.2837225751269,0.620701832285643,0.303095135915125
754.534537746364,1.3917,1.11294986078446,2.23715247495614,12.2839630416346,0.620640115131064,0.30314898406349
754.884851382768,1.3917,1.11289281623056,2.23688939970487,12.284278948456,0.620548769867632,0.303211356757369
755.510531610326,1.3917,1.11272561092488,2.23640015226434,12.2848414282987,0.62036785343151,0.303310959426772
755.687747277509,1.3917,1.11266798330005,2.23625713117565,12.2849997562191,0.620314454617466,0.303338321624088
755.864962944692,1.3917,1.11260773503504,2.23611217529241,12.2851575110986,0.620260937729699,0.303366110216818
756,1.383312,1.11256067957067,2.23600043176743,12.2852773091565,0.620220476840715,0.303387871371822
756.387469599726,1.383312,1.1124239711983,2.23567369461658,12.2856190395155,0.620107550257368,0.303454120913289
756.654366748661,1.383312,1.11233154032923,2.23544345579603,12.2858527702553,0.620032465820264,0.303503179988561
756.921263897597,1.383312,1.11224299415529,2.23520909751515,12.2860852951494,0.619960075146336,0.303555365176651
757.295399982829,1.383312,1.11212829259245,2.23487384145586,12.2864095738335,0.619864769055775,0.303635141940673
757.658138325706,1.383312,1.11202960949227,2.23454158233291,12.2867226785454,0.619778394717713,0.303718665358329
758,1.37346,1.11194821937924,2.23422226060537,12.2870171694443,0.619700430368603,0.30380074476989
758.32194658042,1.37346,1.11188066148289,2.23391635542635,12.2872943761639,0.619629331606073,0.303881377325303
758.658331502074,1.37346,1.11181686270919,2.23359167947148,12.2875842116401,0.619555533803836,0.303966544508653
758.987816570161,1.37346,1.11175752799324,2.23326897160657,12.2878684855681,0.619480656360232,0.304047678062613
759.317301638249,1.37346,1.11169722918094,2.23294193032707,12.2881531091364,0.619402274685057,0.304125494141462
759.676073204793,1.37346,1.11162565039907,2.23258124803808,12.2884631911521,0.619311547235832,0.30420492633172
760,1.363604,1.11155185487491,2.23225181630986,12.2887429372956,0.619222617200789,0.304269654093589
760.346625676673,1.363604,1.11146011435916,2.23189565939439,12.2890414783337,0.619120014827253,0.30433211164459
760.691606486338,1.363604,1.11135390911803,2.23153777847154,12.2893370977807,0.619011209884509,0.304387960284329
761.010789615083,1.363604,1.11124196703361,2.23120389286087,12.2896086767731,0.618903911078255,0.304433335433646
761.371082525056,1.363604,1.11110043198776,2.23082409641006,12.289912279597,0.618776484419264,0.30447863961969
761.731375435029,1.363604,1.11094444033223,2.23044150073952,12.2902120304686,0.618644713200129,0.304520035936014
762,1.351788,1.11082015983349,2.23015458706575,12.290432654275,0.618543791975703,0.304548084597784
762.283035500039,1.351788,1.1106832834137,2.22985087310663,12.2906622075992,0.618436622324431,0.304573454869142
762.566071000078,1.351788,1.1105417715281,2.22954584993006,12.2908885524713,0.618329427176792,0.304596439669094
763.063047572155,1.351788,1.11028640106009,2.2290076696523,12.291277726372,0.618142911933175,0.304631639227059
763.289674288704,1.351788,1.1101685426018,2.22876144633911,12.2914515669304,0.618058473017977,0.304644910776555
763.516301005253,1.351788,1.1100504764979,2.22851492439658,12.2916230678052,0.617974793909093,0.304656511816555
763.873137692435,1.351788,1.10986473829407,2.22812657809602,12.2918882627551,0.617844933834583,0.304671196237156
764,1.339216,1.10979876691465,2.22798858034342,12.2919810950476,0.617798796070397,0.304675324944892
764.273804178804,1.339216,1.10965619710576,2.22769111358887,12.2921788100114,0.617697647975627,0.304683553448632
764.547608357608,1.339216,1.109512592316,2.22739445632681,12.2923728304363,0.617595186576002,0.304689029591048
764.853452868165,1.339216,1.10934933089557,2.22706446073506,12.29258502704,0.617478527412632,0.304691322835744
765.192302189862,1.339216,1.1091623255183,2.22670105042528,12.2928142609945,0.617344305100848,0.304687035612763
765.598070417632,1.339216,1.10892560521535,2.22626960276565,12.2930799979361,0.617175094445384,0.30467111539978
765.887849966039,1.339216,1.10874548374007,2.22596436530483,12.2932633679023,0.617048815574357,0.3046529687803
766,1.326644,1.10867295369693,2.22584693579847,12.2933327982542,0.616998576184239,0.304644354795908
766.395481623174,1.326644,1.10840383056,2.22543618070778,12.293570299673,0.616814772136987,0.304606778060757
766.695240384761,1.326644,1.10818595308407,2.22512849316454,12.2937421636607,0.616669954756753,0.304572309321539
766.994999146347,1.326644,1.10795689607441,2.22482408718191,12.2939064647149,0.616521921786091,0.304534502603848
767.32629789474,1.326644,1.10769260756066,2.22449155025321,12.2940787872172,0.616355136733664,0.304489750743559
767.739569971366,1.326644,1.10735115773842,2.2240824904186,12.2942795203793,0.616145651670659,0.304433430466174
768,1.314072,1.1071325373954,2.22382794778256,12.2943977208958,0.616015625194857,0.304400446085513
768.3010000665,1.314072,1.10688018684401,2.22353676619977,12.2945263654367,0.615869449883543,0.304364254968615
768.58901443075,1.314072,1.10664264919243,2.22326106493024,12.2946416080998,0.615734513353044,0.304333667345785
768.896499719528,1.314072,1.10639758000693,2.22296976010093,12.2947564682062,0.615598729206978,0.304308313103896
769.284822433135,1.314072,1.10610745282585,2.22260618110785,12.2948902824179,0.615442221818556,0.30428980377196
769.572517448788,1.314072,1.10591085690814,2.22233981023336,12.2949821328862,0.615337187311346,0.304285928906495
769.860212464442,1.314072,1.10573285484,2.22207590499783,12.2950685517179,0.615242468642019,0.304291426978954
770,1.3015,1.10565364897809,2.22194854725399,12.2951088073269,0.615200401337464,0.304297764240634
770.389753381097,1.3015,1.10545907423942,2.22159638884272,12.2952160300812,0.615095625294631,0.304327389158956
770.748491844197,1.3015,1.10531393216407,2.22127598364925,12.2953095784878,0.615012982426163,0.304367416449741
771.026909829619,1.3015,1.10522239657151,2.22102970994591,12.2953797669101,0.614957403789595,0.304406385829843
771.305327815041,1.3015,1.10514749866299,2.22078547362312,12.2954485494238,0.614908323095235,0.304451300642065
771.658527973248,1.3015,1.10507309650728,2.22047849036582,12.2955346855896,0.614852270239387,0.30451372549252
772,1.291432,1.10501885276167,2.22018464780329,12.2956175831002,0.614802977696593,0.304578230479617
772.304730268508,1.291432,1.10498145285832,2.2199247942808,12.295691772485,0.614762308820293,0.304638803895478
772.609460537015,1.291432,1.1049513255171,2.21966710883643,12.295766526677,0.614722751636328,0.304700166045689
773.01174564276,1.291432,1.10491817546343,2.21933012770531,12.2958664349672,0.614670187143866,0.304780440332375
773.309173342099,1.291432,1.10489570496278,2.2190832272697,12.2959413000717,0.614631307093867,0.304839569944071
773.606601041439,1.291432,1.10487306515978,2.21883814936583,12.2960170415801,0.614591482761537,0.304897651788852
774,1.28232,1.10484083926608,2.21851665118707,12.2961185089267,0.614536237082474,0.304971816627057
774.359512465793,1.28232,1.10480799772744,2.21822533723849,12.29621235164,0.614484910491944,0.305038364678123
774.674746361646,1.28232,1.10477649030441,2.21797173107863,12.2962953966637,0.614439378410625,0.305096023687561
775.126451704972,1.28232,1.10472814723578,2.21761109382214,12.2964154836322,0.614373084111023,0.305177397767925
775.36928799182,1.28232,1.10470146458062,2.21741846595313,12.2964805159271,0.614338334449045,0.305221970353414
775.612124278668,1.28232,1.10467495301885,2.21722665259168,12.2965458825212,0.61430444431137,0.305267377659251
776,1.273212,1.10463421960007,2.21692185023591,12.2966510672754,0.614251000604761,0.305340768358174
776.341598258166,1.273212,1.10460118875617,2.21665489006916,12.2967445919259,0.614205204847814,0.305408789414806
776.632617298553,1.273212,1.10457579452292,2.21642843247724,12.2968250488758,0.614168154906846,0.305470101916575
776.918505123878,1.273212,1.1045536151657,2.21620672035853,12.296904944221,0.614132380472961,0.30553242778494
777.322418823931,1.273212,1.1045272671331,2.21589447744137,12.2970195405508,0.614082900409985,0.30562445380874
777.590339064468,1.273212,1.10451315218997,2.21568780770437,12.2970968262717,0.614051990832488,0.305689562085049
777.858259305004,1.273212,1.10450184619741,2.21548130981957,12.2971752964773,0.61402212406647,0.305757660192303
778,1.264772,1.10449705739227,2.21537207409288,12.2972173443619,0.614006606120105,0.305794490913096
778.281398135716,1.264772,1.10449017514745,2.21515509453665,12.2973020188831,0.61397727093881,0.305868558982669
778.562796271432,1.264772,1.10448712154205,2.21493778535791,12.2973884144175,0.613950384658455,0.305945806783473
778.992406968284,1.264772,1.10449094718173,2.21460494128095,12.2975240690662,0.613914347038213,0.306070060952241
779.255943368247,1.264772,1.10449904951398,2.21439988839431,12.2976098229242,0.613894617662689,0.306149372499267
779.51947976821,1.264772,1.10451198780497,2.21419401739044,12.2976977206775,0.613877357941564,0.306231634276633
779.93774045988,1.264772,1.10454309823615,2.21386533702027,12.2978420975249,0.613855668619331,0.306368737780831
780,1.256592,1.10454886569593,2.21381618946599,12.2978641429617,0.613852887610925,0.306389662025945
780.311297700601,1.256592,1.1045820825081,2.21356952226087,12.297976695638,0.61384023837465,0.306495733881918
780.628372136029,1.256592,1.10462309504708,2.21331660776385,12.2980955358472,0.613830030194031,0.306606698074581
781.042850286108,1.256592,1.10468630118147,2.21298332597863,12.2982577409769,0.613820447339258,0.306755630535554
781.40800458843,1.256592,1.10474899692585,2.21268712345986,12.2984074894137,0.613812544575942,0.306887211494938
781.700915521201,1.256592,1.10480230787257,2.2124477645634,12.2985323958365,0.613806187966662,0.30699242728564
782,1.248412,1.10485780372953,2.21220176850491,12.2986643712502,0.613799423150447,0.307098728057293
782.250041328107,1.248412,1.10490369610067,2.21199491057203,12.298778135968,0.613792838310438,0.307183411127377
782.500082656214,1.248412,1.10494787260914,2.21178701999368,12.298894941813,0.613784115177342,0.307263569793778
782.824437663915,1.248412,1.10500053219837,2.21151597130399,12.2990507364036,0.613769855350396,0.307360459941164
783.188048449323,1.248412,1.10504991009722,2.21121065647868,12.2992306017871,0.61374884232463,0.307457520281892
783.558472579352,1.248412,1.10508526889207,2.21089866720401,12.2994186812402,0.613718144312663,0.307538762220956
783.86544436155,1.248412,1.10509962525311,2.21064000240964,12.2995773939221,0.613684903188334,0.307590906644175
784,1.240232,1.10510083797582,2.21052674917383,12.299647548196,0.613667742608195,0.307609748668834
784.221814468768,1.240232,1.10509517769195,2.21034042009872,12.2997637071207,0.613634282411612,0.307636987295476
784.443628937536,1.240232,1.10507900046828,2.21015476642207,12.2998801956288,0.613594774450487,0.307656988734852
784.893773893805,1.240232,1.10500935166875,2.20978103100111,12.300115991997,0.613494410763817,0.307673932094412
785.180888359019,1.240232,1.10493614051813,2.20954541189313,12.3002646274551,0.613415871949149,0.307667971481549
785.468002824234,1.240232,1.10483850077642,2.20931241344157,12.3004107057025,0.613325433372186,0.307648538648208
786,1.230788,1.1045899428233,2.20888873803259,12.3006710587987,0.613126809889064,0.30757796248784
786.226480590041,1.230788,1.10445743694778,2.20871189242714,12.3007764917636,0.613031345221895,0.307536130775842
786.452961180082,1.230788,1.1043096869775,2.20853730530944,12.3008779826566,0.612930179154745,0.307488225033187
786.842075410318,1.230788,1.10402317409547,2.20824284348079,12.3010418660212,0.612744525266909,0.307393614278718
787.226447137089,1.230788,1.10370569311981,2.20795899583337,12.3011890712914,0.612551117211625,0.307290217075663
787.573776897986,1.230788,1.10339676008184,2.20770857782978,12.3013083044793,0.612372537053843,0.307193718775997
787.88272890598,1.230788,1.1031108748525,2.20749062832073,12.301402795829,0.612213281879243,0.30710861670761
788,1.220876,1.10300093656794,2.2074090590787,12.3014357564983,0.612153643337598,0.307076948882077
788.329875139489,1.220876,1.10269150934713,2.2071829286716,12.3015198830423,0.6119915111029,0.306990122647413
788.619144592703,1.220876,1.10242484338646,2.20698853870613,12.3015833765999,0.611857115586267,0.306920055268711
788.894342856522,1.220876,1.1021802970279,2.2068068791894,12.3016351972873,0.611737828847613,0.306860400122546
789.209659065746,1.220876,1.10191670477863,2.20660255547726,12.3016848898487,0.611613922480495,0.306802827457069
789.750381558798,1.220876,1.10152115067355,2.20626141295563,12.301748752844,0.611437183241978,0.306734492296741
790,1.21096,1.10136724015208,2.20610780371987,12.3017705000874,0.611370577778231,0.306715666337373
790.231728625431,1.21096,1.10124186669592,2.20596738000214,12.3017870823224,0.611316900261003,0.306706092093181
790.575923728675,1.21096,1.10108665674824,2.20576266426817,12.3018064353623,0.611251189295721,0.306704550993518
790.920118831918,1.21096,1.10096640168742,2.20556254636437,12.3018209585477,0.611198863357685,0.30671485741346
791.262807140696,1.21096,1.10087722181283,2.20536784308694,12.3018320810586,0.611156960731339,0.306733859213022
791.654361454629,1.21096,1.10080555632266,2.20515086718338,12.3018422333322,0.611119030157951,0.306763842736877
792,1.204196,1.1007620917791,2.20496414258673,12.3018499945896,0.611090189501024,0.306793613853081
792.303289696905,1.204196,1.10073411077074,2.20480395558284,12.301856418194,0.611066096158646,0.306820430365243
792.652971420687,1.204196,1.10070855482263,2.20462343464112,12.3018637098539,0.611039185175143,0.306851598422092
793.042550480193,1.204196,1.10068300263668,2.20442744332124,12.3018719067467,0.611007520202933,0.306884086335621
793.361446618063,1.204196,1.10066096102713,2.20427090361649,12.3018786680915,0.610979057053727,0.306907894187746
793.650703147119,1.204196,1.10063836827479,2.20413183101582,12.3018847286465,0.610952068637892,0.306928277873522
794,1.198596,1.10060672465518,2.20396743179956,12.3018918008716,0.610917756901105,0.306951213575958
794.340027813217,1.198596,1.10057133774429,2.2038109234406,12.3018982570476,0.610882722976022,0.306971223180952
794.623006724012,1.198596,1.10053926099853,2.20368317583749,12.3019031768877,0.610853927979108,0.30698802084369
794.978457009321,1.198596,1.10049752372245,2.20352573596692,12.3019087005331,0.610819604957134,0.307010769645465
795.260310458787,1.198596,1.10046510585105,2.20340314218387,12.3019125981731,0.610793884852991,0.307030208215418
795.542163908254,1.198596,1.10043502428773,2.20328240811707,12.3019161489906,0.610770508882038,0.307051958387735
795.899847685974,1.198596,1.10040261563014,2.20313168432739,12.3019203691437,0.610745785145009,0.307084530459807
796,1.192996,1.10039503601001,2.20308995133829,12.3019215445113,0.610739652069991,0.3070948819034
796.340175996445,1.192996,1.10037507269787,2.20294962832322,12.3019257381616,0.610720488906184,0.307135406648139
796.654707797288,1.192996,1.10036528006163,2.20282166180974,12.3019302177723,0.610706391142071,0.307180081356121
796.924116534222,1.192996,1.10036388568698,2.20271318987407,12.3019348534084,0.610697277140969,0.30722451653234
797.21942077894,1.192996,1.10036992248423,2.20259521095621,12.3019411628019,0.610689632223041,0.307279469363542
797.72003563754,1.192996,1.10039850649471,2.20239637717048,12.3019559103591,0.610682566387843,0.307389379981898
798,1.18868,1.10042491540046,2.20228514605826,12.3019670270414,0.610683334547507,0.307461666996638
798.249619141489,1.18868,1.100455254968,2.20218549850144,12.3019791003736,0.610688123441704,0.307529645954971
798.520146325685,1.18868,1.10049608701373,2.2020766132217,12.301994839013,0.610696798773879,0.307608319876078
798.82557060097,1.18868,1.10055332859931,2.20195210603363,12.3020163748126,0.610712787837458,0.307705137122901
799.185487599986,1.18868,1.10063799521838,2.20180259803263,12.3020476731655,0.610741760276967,0.307831631908395
799.522376322877,1.18868,1.10073616235341,2.201659331795,12.3020837357559,0.610777542850901,0.307960704422054
799.826069775837,1.18868,1.10084166464382,2.20152700597799,12.3021226631276,0.610817468851786,0.308086179154553
799.999999999993,1.18868,1.10090961903494,2.20144973934455,12.3021479816295,0.610844056031211,0.308162298064396
800,1.184856,1.10090961903494,2.20144973934455,12.3021479816295,0.610844074398668,0.308162283552691
800.000000000007,1.184856,1.10090961903494,2.20144973934454,12.3021479816295,0.610844074398669,0.308162283552695
800.17393022417,1.184856,1.1009830842313,2.20137133137132,12.3021756768209,0.610873195124991,0.308241108041524
800.347860448334,1.184856,1.10106197603102,2.20129173943773,12.3022058889158,0.610904289351019,0.308322127325516
800.668220072709,1.184856,1.10122084455719,2.20114192497613,12.3022685548892,0.610965648362992,0.308475836423157
800.987523601622,1.184856,1.10139503653647,2.2009883229339,12.3023406486297,0.611032019591732,0.308634449215829
801.331717876597,1.184856,1.10159737293325,2.20081785535303,12.3024298127182,0.611107873611371,0.308809499227692
801.686476772664,1.184856,1.10181707448399,2.20063682678837,12.3025347323758,0.611186053526794,0.308989108844084
802,1.181032,1.10201590402191,2.20047240670255,12.3026386788987,0.611235151731839,0.30917830367312
802.1064588406,1.181032,1.10208353073457,2.20041564808568,12.3026763919987,0.611207445691554,0.309327012211304
802.2129176812,1.181032,1.10215088422078,2.20035835670587,12.3027154635776,0.61116933911124,0.309505465001307
802.350165996938,1.181032,1.10223697005127,2.20028339286518,12.3027681264346,0.611106631314799,0.309784997458048
802.500434228726,1.181032,1.10232973291439,2.20019907689033,12.3028292749443,0.611018785015631,0.31015898526476
802.682189139477,1.181032,1.10243893000327,2.20009192508654,12.3029091924508,0.610875407484113,0.310705666983953
802.88334072722,1.181032,1.10255451582796,2.19996263514969,12.3030069534559,0.610651137329697,0.311427517352934
803.045781859158,1.181032,1.10264261387777,2.19984586259229,12.3030943294488,0.610412236099008,0.31210442553097
803.236344093715,1.181032,1.10273848120542,2.19968883712616,12.3032078057388,0.610069084691536,0.313022710811062
803.432246909094,1.181032,1.10282679264677,2.19949691725639,12.3033384283117,0.609651975770329,0.314129363816368
803.596023515292,1.181032,1.10289111965294,2.19930558530521,12.3034600022639,0.609250893015875,0.315191958469561
803.795191353209,1.181032,1.1029556191731,2.1990248205568,12.3036252593207,0.608683858791332,0.316654761959391
804,1.177204,1.1030036278604,2.19866772113986,12.3038178886417,0.608058860724034,0.31822574824834
804.089322937627,1.177204,1.10301798024,2.19848623851797,12.3039097949531,0.607875341510044,0.318728250641345
804.178645875255,1.177204,1.10302794793915,2.19828720378789,12.3040065255055,0.607696144228276,0.319192749413446
804.283259898165,1.177204,1.10303367050932,2.19803024293614,12.304125733717,0.607487724698158,0.319679906370844
804.398176371245,1.177204,1.10303203301957,2.19771660144325,12.3042636059939,0.607260200935038,0.320137694844873
804.530066034145,1.177204,1.10301914753104,2.19731423613742,12.304429900212,0.607009123795015,0.32056208442472
804.673849429112,1.177204,1.10299062852666,2.19682227808315,12.3046195537563,0.60676748552192,0.320908432313423
804.817632824079,1.177204,1.10294581701803,2.19627393630001,12.3048161997845,0.606581462716986,0.321140416120202
804.945093216684,1.177204,1.10289149342847,2.19574099273343,12.3049950060493,0.606472584845935,0.321247020083293
805.087111964805,1.177204,1.10281375804912,2.19509668663711,12.3051978318134,0.606409941127664,0.321238125384557
805.224912695023,1.177204,1.10272000014611,2.19442304155464,12.3053969213459,0.606396034141716,0.321073628675838
805.362713425242,1.177204,1.10260724099373,2.19370510193284,12.3055967340383,0.606417276773439,0.320729043610118
805.491939187384,1.177204,1.10248346455674,2.19299554111355,12.3057831133943,0.606468560419466,0.320227641970917
805.637858281575,1.177204,1.10232189429503,2.19215786350947,12.3059900293697,0.606575943314865,0.319449930548183
805.773978306533,1.177204,1.10214964306176,2.1913481130434,12.3061771237264,0.606743601634901,0.318525633975984
805.910098331492,1.177204,1.10195605340461,2.19051844381252,12.306355915419,0.606994602167436,0.31741082443253
806,1.17054,1.10181628673186,2.1899635302518,12.3064682447874,0.607107483195356,0.316761836716971
806.082623664694,1.17054,1.10167938815505,2.18945125948019,12.3065668119944,0.607123970135394,0.316325991412356
806.165247329389,1.17054,1.10153434958858,2.18893888383873,12.3066607084185,0.607136636719343,0.315909596897541
806.262584383935,1.17054,1.10135300305991,2.18833769415807,12.3067652310636,0.60714992423077,0.315450447977601
806.370888584492,1.17054,1.10113789106117,2.18767513712884,12.3068737603342,0.607162253128855,0.314983655417748
806.49782659389,1.17054,1.10086795497756,2.18691169336044,12.3069907152081,0.607164218324806,0.314493712185227
806.63476383076,1.17054,1.10055539888681,2.18610937222555,12.3071049237025,0.607130608011558,0.314023840859791
806.77170106763,1.17054,1.10022104180753,2.18533420633778,12.3072072615509,0.607037760443962,0.313604400229848
806.894735525555,1.17054,1.09990246985778,2.18466437365077,12.3072894291684,0.606894677135026,0.313271627108271
807.031187952961,1.17054,1.09952966992342,2.18395388532542,12.3073699301337,0.606674366004536,0.312967459022279
807.167396795045,1.17054,1.09913789517907,2.18328072422772,12.3074392730802,0.606404814903801,0.312759534299681
807.303605637129,1.17054,1.09872747628639,2.18264473669739,12.3074978964693,0.606101018335252,0.31267602403213
807.427766309043,1.17054,1.09833807699906,2.18209751370343,12.3075425304168,0.605798315570733,0.312724081560961
807.564927454202,1.17054,1.09789217577221,2.18152823064783,12.307583067315,0.60542575107624,0.312918709419457
807.703315870274,1.17054,1.09742701406319,2.18098946787434,12.3076160237616,0.604988384187573,0.313259603594878
807.841704286345,1.17054,1.09694820678143,2.18048347024917,12.3076425739357,0.604467781217849,0.313740031924498
807.967300008583,1.17054,1.09650341932574,2.18004918666364,12.3076623972905,0.603914275466632,0.314301582218424
808,1.162796,1.0963862103658,2.17993953377758,12.3076670281977,0.603823911224911,0.314343322733223
808.0908199322,1.162796,1.09605801004918,2.17964140106438,12.3076789238497,0.603518016024777,0.314558085608795
808.1816398644,1.162796,1.09572638608605,2.17935141687997,12.3076894393211,0.603205519327634,0.314774439018677
808.293501376023,1.162796,1.095314201705,2.1790031012896,12.3077005249344,0.60281260807874,0.315043553178304
808.425631331137,1.162796,1.09482368070195,2.1786006073298,12.3077109737715,0.602342073306141,0.315369086562765
808.624235778287,1.162796,1.09408353300211,2.17800448006475,12.3077213059094,0.601639471965346,0.315888706901418
808.787162994803,1.162796,1.09347847954123,2.1775146164657,12.3077251670088,0.601079918125025,0.316351517149698
808.942629312895,1.162796,1.09290705232381,2.17703931358422,12.3077254338574,0.600560212710245,0.316820775075019
809.108130379038,1.162796,1.09230914249571,2.17651824422486,12.3077227361003,0.600013337316793,0.317337691949576
809.273631445181,1.162796,1.09172596371514,2.17597529412362,12.3077176829284,0.59946520484971,0.317860918306502
809.425577681258,1.162796,1.09120677454546,2.17545250427713,12.3077114674832,0.598962321593698,0.318344802408821
809.620952002403,1.162796,1.09056636359221,2.17473933259202,12.3077018062075,0.598331020322472,0.318981164584262
809.795455722541,1.162796,1.09002376386333,2.17405758700595,12.3076921422976,0.597796826010128,0.319572421171795
809.94766618929,1.162796,1.08957529102594,2.17342455416439,12.3076835121898,0.597356825112758,0.32010420533183
810,1.155048,1.08942668264128,2.17319810608969,12.3076806194323,0.597213519901873,0.320282663463315
810.166061987843,1.155048,1.08897456570948,2.17244823525647,12.3076720889583,0.596774208854599,0.320836867336038
810.308835806822,1.155048,1.0886097206882,2.17176395052455,12.3076659147687,0.596407897105503,0.321291709618048
810.456715030173,1.155048,1.08825498156334,2.17101518163857,12.3076609469944,0.596038551994021,0.321735413574924
810.629075756225,1.155048,1.087870520045,2.1700898396725,12.3076571095625,0.595629568529803,0.322218838306223
810.781157014988,1.155048,1.08755611669378,2.16922579619851,12.3076554459747,0.595299088308195,0.322619654953486
810.93323827375,1.155048,1.0872635875791,2.16831719293793,12.3076553822645,0.595003389252964,0.322996057111032
811.093136398528,1.155048,1.08697784391903,2.16731446984516,12.3076570969491,0.594727761099917,0.323356080332276
811.259613363375,1.155048,1.08670187898141,2.1662202169465,12.3076608835146,0.594470075449664,0.32367457298495
811.426090328222,1.155048,1.08644536737648,2.16507682896262,12.3076665873839,0.594234738994271,0.323919062249919
811.58110717009,1.155048,1.08622169649271,2.16397052254474,12.307673223359,0.594037317509116,0.324073543627761
811.78824918276,1.155048,1.08594194425342,2.1624348200158,12.3076829752387,0.593822028528822,0.324171744541251
811.962509769302,1.155048,1.08572037919931,2.16109778570128,12.3076907849587,0.59369846560817,0.324160148718371
812,1.143368,1.08567408562174,2.16080536234539,12.3076923097114,0.593653586432508,0.324195114558425
812.107068490856,1.143368,1.08554419326811,2.15996192433528,12.3076962448933,0.593540795198847,0.324270778762269
812.214136981713,1.143368,1.08541736046438,2.15910736671132,12.307699554989,0.59343244662792,0.324349040370633
812.348324719475,1.143368,1.0852620740705,2.15802287997666,12.3077028571608,0.593302335378973,0.324451027182082
812.510089251743,1.143368,1.08507936623879,2.15669918341141,12.3077057062643,0.593149349444164,0.3245767061797
812.681372344769,1.143368,1.08489020077973,2.15528277608619,12.3077075572471,0.592984062645518,0.324707332377005
812.852655437795,1.143368,1.08470453255664,2.15385588581898,12.3077083261403,0.592810591883786,0.324833249568644
813.03075646917,1.143368,1.08451442855238,2.15236583184942,12.3077079599133,0.592624217941875,0.324964897138778
813.202677859428,1.143368,1.08433324600515,2.15092546731294,12.3077064046166,0.592445207983324,0.325102485581928
813.374599249687,1.143368,1.08415397013025,2.14948675549847,12.3077036845884,0.592270471545658,0.325257032479329
813.551906086985,1.143368,1.08397078210372,2.14800802973952,12.3076998462108,0.592090646564784,0.325433672994611
813.728604796913,1.143368,1.08378969381499,2.1465423874195,12.3076952735876,0.59190298996094,0.325622140168584
813.905303506841,1.143368,1.08360981907883,2.14508718300145,12.3076902179868,0.591700700437591,0.325820883830321
814,1.130156,1.08351381469611,2.14431230176334,12.3076873658828,0.591587012134481,0.325931886275321
814.224751900523,1.130156,1.08328662518306,2.14248881116439,12.3076802941527,0.591308908635831,0.3262157188671
814.401783076117,1.130156,1.08310774076697,2.14106912840959,12.3076745609645,0.591083985126322,0.32647047206744
814.578814251711,1.130156,1.08292808257981,2.13966483382581,12.3076689722213,0.590851065789426,0.326754690585711
814.769157356688,1.130156,1.08273284249445,2.13817231017665,12.3076635601556,0.590582106133205,0.327088821501447
814.959500461666,1.130156,1.08253375404302,2.13669742095319,12.3076591986281,0.590284942847567,0.327449352200312
815.139482981629,1.130156,1.08233993407221,2.1353181637456,12.3076563057039,0.58997617832386,0.327818318019063
815.329743095062,1.130156,1.08212645396506,2.13387487983891,12.3076547244474,0.589623276044902,0.328247018059873
815.520003208494,1.130156,1.08190070328981,2.13244461567923,12.3076548735137,0.589243061622739,0.32872195732883
815.705315416542,1.130156,1.08166498145384,2.13106143480269,12.3076569835644,0.588838810931484,0.329227936405052
815.889202547519,1.130156,1.08141095875494,2.12969544985217,12.307661291635,0.58839280832309,0.329767179778887
816,1.116944,1.08124600263176,2.12887408106604,12.3076650235771,0.588105378479941,0.330095602601096
816.137332082001,1.116944,1.08102674784588,2.1278561982352,12.3076708086096,0.587737845637959,0.330486892318705
816.274664164003,1.116944,1.08078851224893,2.1268369006756,12.3076777017129,0.587345203669677,0.330881376822971
816.464942891331,1.116944,1.08042141281388,2.1254189829119,12.3076885750862,0.586758706771143,0.331434239439758
816.665680989807,1.116944,1.07997886042435,2.12391120604742,12.3077008253983,0.586084859879403,0.332026664321961
816.866419088282,1.116944,1.07946908316806,2.12238555226097,12.3077127182272,0.58534840538263,0.332625832669619
817.124479156767,1.116944,1.07869736765853,2.1203885392509,12.3077252703555,0.584293574403277,0.333395455322518
817.339999662457,1.116944,1.07793710517289,2.11868144559014,12.3077309942039,0.583308425903102,0.334031580479544
817.558512471547,1.116944,1.07704456299513,2.1169058702555,12.3077295922679,0.582210005885891,0.334672386681468
817.79052426601,1.116944,1.07594889409675,2.11496227018316,12.3077168401525,0.580933366260979,0.335352732461869
818,1.1024,1.07481803894569,2.11314780796327,12.3076923074518,0.579685776776941,0.335951657895199
818.123330940394,1.1024,1.07408596236653,2.11204994709086,12.3076708664519,0.578922997631639,0.336260831880919
818.246661880788,1.1024,1.07330311082426,2.11092833128022,12.3076433867087,0.578128555841885,0.336550717081723
818.403196299014,1.1024,1.07223474865969,2.10946835501958,12.3075985919617,0.577073900487037,0.336889049210196
818.580168199162,1.1024,1.07092440386527,2.10776562685917,12.3075325943468,0.575822888830598,0.337233688032157
818.761406694307,1.1024,1.06946847070694,2.10596098695502,12.3074455548019,0.574485247265316,0.337550725456178
818.942645189452,1.1024,1.06789697131278,2.10409141130325,12.3073361560871,0.573096685771848,0.337835040871188
819.124413050487,1.1024,1.06620578371128,2.1021481562809,12.3072013983924,0.571653239242056,0.338084832495924
819.306901004819,1.1024,1.06439415013418,2.10012585421755,12.3070383674886,0.570150272213205,0.338294408553818
819.489388959152,1.1024,1.06247200112707,2.09802983308355,12.3068450132505,0.568594562969938,0.33846069658697
819.67847932361,1.1024,1.0603687709398,2.09577826502657,12.3066099425749,0.566935638689343,0.338592485443413
819.856824224259,1.1024,1.05828696596225,2.09357890600897,12.3063533966383,0.56533868469287,0.33868701331687
820,1.068268,1.056551429678,2.0917593861511,12.3061215092145,0.564067521274218,0.338690430010143
820.104665409292,1.068268,1.0552490142204,2.09039871333192,12.3059367297925,0.563185046208403,0.338568730222543
820.209330818584,1.068268,1.05392009980793,2.08901225867449,12.3057384575645,0.562311050292308,0.338391881561627
820.330886923839,1.068268,1.05234596908589,2.08737006742196,12.3054904476989,0.561305227820679,0.338110363651964
820.461504961,1.068268,1.05062109321452,2.08556804996063,12.3052015792635,0.560238060722737,0.337712012893167
820.610497865538,1.068268,1.04861653794135,2.08346723413903,12.3048420677613,0.559049107722492,0.337136918940189
820.756821785493,1.068268,1.04661552659263,2.08136011188377,12.3044559245231,0.55792792962594,0.336452064903961
820.903145705448,1.068268,1.04458893064789,2.07921347142599,12.3040350818034,0.556868481947321,0.335651312569923
821.042848771949,1.068268,1.04263628803213,2.07713159241561,12.303599306937,0.555921913415138,0.33477417255391
821.209663214686,1.068268,1.04029041242566,2.07461146277161,12.3030335752189,0.554874526845132,0.333566238272934
821.382924788248,1.068268,1.03784782065409,2.07196472593799,12.3023914325553,0.553878231443836,0.332102281477428
821.523911915032,1.068268,1.03586356563636,2.06979786493536,12.3018261070548,0.553139198217422,0.330740678345539
821.677533308936,1.068268,1.033712703689,2.06743326431509,12.3011644658351,0.552419586590445,0.329079397001148
821.826071332602,1.068268,1.03165133664442,2.06515366186987,12.3004775427331,0.551825710904163,0.327298392074959
821.974609356267,1.068268,1.02961501229234,2.06289195571679,12.2997423899462,0.551347067411885,0.325344767609134
822,1.034136,1.02926992513975,2.06250799961787,12.2996117739623,0.551189555650171,0.325170381497278
822.085363631033,1.034136,1.02811697130321,2.06122437026556,12.2991619111708,0.55079063943103,0.324343045274299
822.170727262066,1.034136,1.0269760946636,2.05995365961242,12.2986956102264,0.550398931668658,0.323547911761761
822.26889678052,1.034136,1.02568052754179,2.05851109661647,12.2981392897686,0.549960615880354,0.322679946325263
822.377389029414,1.034136,1.02427119341708,2.05694366720239,12.2974999742222,0.549491528569591,0.321783418893308
822.503028256378,1.034136,1.02267140003948,2.0551683186484,12.2967283963791,0.548961575137777,0.320827869881043
822.63881306676,1.034136,1.02098490464273,2.05330303441427,12.2958583067669,0.548388826231146,0.319888918607357
822.774597877142,1.034136,1.01934614802262,2.0514982718884,12.2949523608172,0.547798435354124,0.319041263650981
822.895266270103,1.034136,1.01793257485055,2.0499485406365,12.2941186051405,0.547251302112268,0.318366809770373
823.02762972327,1.034136,1.01643078358291,2.04830983259377,12.2931744664588,0.546629016851855,0.31772545699017
823.164154984537,1.034136,1.01493758277024,2.04668861803827,12.2921697967198,0.545973187620178,0.317194564179985
823.300680245804,1.034136,1.01350304032186,2.04513845338011,12.2911356109614,0.545313841636107,0.316820550547223
823.422411014178,1.034136,1.01227462009392,2.04381610887923,12.2901903259337,0.544724804608851,0.316632677202211
823.555316662825,1.034136,1.01098876826552,2.04243577070085,12.2891354616183,0.544071677302752,0.316588151970148
823.694198262429,1.034136,1.00970712460481,2.04106188659227,12.2880103918477,0.543359210565644,0.316716557128128
823.833079862032,1.034136,1.00848853163112,2.03975456777163,12.2868649790704,0.542595289594105,0.317018976672799
823.956199186715,1.034136,1.0074601166388,2.03864753917965,12.2858348926077,0.541864346739685,0.317435384543598
824,1,1.00710577335956,2.03826469090054,12.2854654930151,0.541664201033339,0.31747178755454
824.087546897503,1,1.00641524701857,2.03751558954416,12.2847229658085,0.541262558336601,0.317561908788965
824.175093795005,1,1.00574776681852,2.03678660657597,12.2839751083691,0.540866363004051,0.317653795580112
824.282385661382,1,1.00496000489289,2.03591832932075,12.2830516809445,0.540387385269798,0.317767030162545
824.406989451686,1,1.00408484030776,2.03494121712299,12.2819702053719,0.539841349625977,0.317899018777893
824.574865372516,1,1.00296806463696,2.03367099548921,12.2804986472903,0.539129116658668,0.318080311712011
824.738974219502,1,1.00193815803327,2.03247245118102,12.2790449721631,0.538465183062599,0.318263134903839
824.883185984555,1,1.00107674388466,2.03144813487128,12.2777559681689,0.537907017305964,0.31842313320987
825.057843369415,1,1.00007887582348,2.03023655090521,12.2761812503729,0.537251627169876,0.318599483737968
825.231946899167,1,0.999123026466438,2.0290532612719,12.2745974849547,0.53660604068104,0.318734969665487
825.37659778557,1,0.998350201700072,2.0280839446722,12.2732712316845,0.536070086708315,0.318806230252799
825.539368139917,1,0.997495170604939,2.02700385599178,12.2717674132745,0.535470958602724,0.318839235319645
825.688089866698,1,0.996720236702796,2.02602366079605,12.270382423641,0.534934481922275,0.318827596531368
825.836811593479,1,0.99594477898244,2.02504732994839,12.2689864809983,0.534413413973449,0.318775587065956
826,1,0.995086431338734,2.02397825651137,12.2674415432988,0.533843778256561,0.318693679805915
826.123922804707,1,0.994425397562165,2.0231669153664,12.2662587059816,0.533381333768615,0.318661632945379
826.247845609414,1,0.993753623917656,2.02235535941753,12.2650673114314,0.532909465448111,0.318615563434883
826.446470676911,1,0.992649358713917,2.02105289408648,12.2631392663987,0.532132766860606,0.31851025903503
826.65420781526,1,0.991451914743865,2.0196867942572,12.2610972187131,0.531298519016493,0.31836115322569
826.86194495361,1,0.990205784276781,2.01831516382233,12.259027419455,0.530449164650765,0.318176441875254
827.037897318869,1,0.989109853246805,2.01714821676245,12.2572513726636,0.529719062212121,0.317990816469767
827.231470808968,1,0.987860193541083,2.0158583540832,12.2552719064583,0.52890118207659,0.317749713991525
827.425044299067,1,0.986564479692456,2.01456191239628,12.2532643240598,0.528065924159307,0.317465099406974
827.607843765866,1,0.985299448546055,2.01333166042283,12.2513413105372,0.52726445476731,0.317156866472042
827.79716433537,1,0.98394837894298,2.01205178832319,12.2493204386201,0.526428084923164,0.316800992865253
828,0.983768,0.982456936605602,2.01067486700076,12.2471206877186,0.525524695581019,0.316391258926434
828.147035878267,0.983768,0.981348926448647,2.00967373496455,12.2455028383393,0.524851086809536,0.316105018402269
828.294071756534,0.983768,0.980219587596268,2.00867067556378,12.2438649313581,0.52416933598443,0.315811173366163
828.523285334035,0.983768,0.978419232294238,2.00710433114216,12.241270659225,0.52309007704875,0.315338274547334
828.77563137743,0.983768,0.976385871478939,2.0053779023395,12.2383553679399,0.521881735272224,0.314800889957065
828.999272225634,0.983768,0.974543951588133,2.00384762091958,12.2357184923387,0.520798676176894,0.314316585527938
829.222913073837,0.983768,0.972669789250941,2.00231830770992,12.2330305892836,0.519707813918267,0.313829504104439
829.476381184791,0.983768,0.970513736354564,2.00058736704504,12.2299215904363,0.518463376183433,0.31327695990401
829.720945243281,0.983768,0.968409484821606,1.99892051566489,12.2268580777574,0.517257559135455,0.3127480523179
829.960560614025,0.983768,0.966334071339148,1.99729114123448,12.2237954652773,0.516078549965285,0.31224288563528
830,0.967536,0.965991840611082,1.99702333718578,12.22328557446,0.515886405344068,0.312159210241855
830.197196929876,0.967536,0.964280875412546,1.99568598885828,12.2207115767718,0.514931101312628,0.311748573206024
830.409093599518,0.967536,0.962448114843954,1.99425211128213,12.2179003146662,0.513917419255922,0.311319997114183
830.632784409805,0.967536,0.96052881218592,1.9927420442536,12.2148820739009,0.512864491745429,0.310884748677112
830.856928804047,0.967536,0.958631599408786,1.99123268693414,12.2118064794714,0.511832743002906,0.310472152421043
831.078947983651,0.967536,0.956788142805941,1.98974137497945,12.2087105743421,0.510840261158943,0.310093397820367
831.300967163255,0.967536,0.95499007882323,1.98825376191915,12.2055668561927,0.5098808796351,0.309748424487789
831.579145839177,0.967536,0.952815231433099,1.98639500359245,12.2015631393461,0.508726913097787,0.309365623834624
831.816899131022,0.967536,0.951036402657341,1.98481078552725,12.1980868744504,0.50778489414091,0.30908425130665
832,0.9513,0.94972227254363,1.98359341767309,12.1953773169196,0.50708979594112,0.308898158006711
832.233657979626,0.9513,0.948120744862341,1.98204317074063,12.1918809503489,0.50624413585235,0.30869805265893
832.528371468224,0.9513,0.94622661291987,1.98009280145803,12.1874133142839,0.505238435637612,0.308504475125851
832.804526297274,0.9513,0.944581025414555,1.97827002685579,12.1831734476435,0.504351646651247,0.308376382429795
833.036711720193,0.9513,0.94329232942698,1.97674089386624,12.1795720119968,0.503645005876368,0.308305809756627
833.289663185712,0.9513,0.941981860563662,1.97507842771555,12.1756136056462,0.502911686508789,0.308263418623579
833.525279554266,0.9513,0.940841537894103,1.97353301954522,12.1718964300247,0.502255132389784,0.308248417716832
833.804227156419,0.9513,0.939578209571597,1.97170721367638,12.1674612472956,0.501498271848862,0.308248395938485
834,0.935068,0.938737498556099,1.9704282485206,12.1643276954778,0.500973757022803,0.308253483708436
834.274262566079,0.935068,0.937605292494873,1.96863986914872,12.1599104245785,0.500239274052752,0.308260357912924
834.498563302937,0.935068,0.936701960846728,1.96718017404178,12.1562747408944,0.499629399882032,0.308255434502359
834.740771642855,0.935068,0.93572949761548,1.96560686456945,12.1523255836525,0.498949822479322,0.308227713875462
834.982979982773,0.935068,0.934739612164653,1.96403658976449,12.1483517330461,0.498239244337733,0.30816752339213
835.281376546703,0.935068,0.933465334305797,1.96210621333965,12.1434200614322,0.497311927518595,0.308039414589802
835.527393413816,0.935068,0.93234521521485,1.96051816395162,12.1393217515384,0.496496943737003,0.307881604740398
835.773729345081,0.935068,0.931141510282715,1.95893121206068,12.1351859613057,0.495628895935144,0.30766997158655
836,0.935068,0.929951181497178,1.95747632110608,12.1313559312471,0.494784128124424,0.307426808764084
836.2956070019,0.935068,0.928261335418148,1.95557966337108,12.1263026311369,0.493613814400402,0.307041219593698
836.547164129288,0.935068,0.926698091117408,1.95396927620311,12.121953632908,0.492562543129398,0.306656328333237
836.820883248136,0.935068,0.924867391891701,1.95222083512402,12.1171657251986,0.491364439916757,0.30618186828621
837.07719901344,0.935068,0.9230364795641,1.95058718212664,12.1126253083673,0.490197015440102,0.305690738648055
837.364503989551,0.935068,0.920861991763926,1.94876018555883,12.1074657530632,0.488846691059322,0.305096970549883
837.618639842535,0.935068,0.918843966861071,1.9471477881979,12.1028364317497,0.487623474657855,0.304541672953179
837.913517944025,0.935068,0.916409497922098,1.94528121372593,12.0973842472717,0.486177172159921,0.303868887410497
838,0.917024,0.91567955205137,1.94473466131581,12.0957682968795,0.485748705823026,0.303666924869385
838.324232633121,0.917024,0.91289154304361,1.94268909792523,12.0896397293708,0.484132297315572,0.30289812308829
838.579956585381,0.917024,0.910648486796732,1.94107967474451,12.0847265253966,0.482852119914639,0.302284881304706
838.835680537641,0.917024,0.908379973087397,1.93947369824964,12.0797420367817,0.481571272843151,0.301669581955819
839.119004738128,0.917024,0.905850396430394,1.93769839975543,12.0741356305422,0.48015513492643,0.30098920564705
839.382189885791,0.917024,0.90349672039886,1.93605305633916,12.0688483988523,0.478847378810155,0.300363389673074
839.65502624317,0.917024,0.901062868635427,1.93435119191736,12.063286718084,0.477503305930633,0.299724717715693
839.921869223003,0.917024,0.898696452357113,1.93269045728587,12.0577683291356,0.476200738556966,0.299110534236261
840,0.89898,0.898007101170855,1.93220489877525,12.0561378913553,0.475821575856368,0.29893264472453
840.353018947481,0.89898,0.89491644141385,1.93001493483858,12.0486889224916,0.474122281436711,0.298141167537742
840.655774329279,0.89898,0.892300487100102,1.92814190784951,12.0421944823502,0.472684022997781,0.297479383777508
840.911639156536,0.89898,0.89011579160731,1.92656265269525,12.0366305948135,0.471480634062279,0.296930709660876
841.212115319134,0.89898,0.887579991893825,1.92471233704986,12.030009711503,0.470078915712811,0.296296106120984
841.47858986898,0.89898,0.885356245324558,1.92307526951472,12.0240604161066,0.468845701846015,0.295741617929114
841.757354391654,0.89898,0.883052451215318,1.92136658137921,12.0177594996585,0.467564669305723,0.295169022502277
842,0.882384,0.881063393814548,1.91988250857774,12.0122112960766,0.466455043338651,0.294674725187942
842.279868052731,0.882384,0.878784934534417,1.91817449426216,12.0057389713176,0.465179465477975,0.294107391187556
842.565015140524,0.882384,0.876477589948896,1.91643835108093,11.9990646258549,0.463884398143024,0.293532280199953
842.842749762556,0.882384,0.874240858232721,1.91475129772708,11.9924866265846,0.462626662034387,0.292974192389168
843.138939839902,0.882384,0.871863966404571,1.91295643365982,11.9853879822564,0.461286848181704,0.292378792732348
843.416027880382,0.882384,0.869645684074793,1.91128132747061,11.9786692898461,0.460033767653486,0.291820510416543
843.684414725295,0.882384,0.867499838832427,1.90966250307632,11.9720899052764,0.458820632007477,0.291278879166392
843.952801570209,0.882384,0.86535494360443,1.90804729056401,11.9654400177872,0.457607322263154,0.290735626977203
844,0.866344,0.864977722686471,1.90776361253385,11.9642632807834,0.457393812885415,0.290639797341347
844.235992148957,0.866344,0.863091083307624,1.90634689189128,11.9583468701468,0.456325360487213,0.290159059613211
844.515883651699,0.866344,0.860851489207245,1.90467023301042,11.9512591004503,0.455056515529574,0.289585780341976
844.785872696904,0.866344,0.858688069258427,1.9030565871453,11.9443491681068,0.453831532688128,0.289030237401375
845.055861742109,0.866344,0.856520910481389,1.90144655972877,11.9373674728871,0.452605106997707,0.28847176239175
845.330812514134,0.866344,0.854309677084525,1.89981065466732,11.9301835526549,0.451354082927884,0.287899433941039
845.605763286159,0.866344,0.852094122674573,1.89817848628505,11.922924846464,0.450101896049907,0.287324398396635
845.927120166034,0.866344,0.849499680808457,1.8962755672155,11.9143459927796,0.44863852945599,0.286650514961047
846,0.850308,0.848910670022309,1.89584471588076,11.9123861449129,0.448306718613379,0.286497462058303
846.292868248146,0.850308,0.846542103796961,1.89411597019075,11.9044572332854,0.446973647084793,0.285881671302111
846.580372155363,0.850308,0.844215789217036,1.89242298693569,11.8965905589279,0.445666808294642,0.285277307324867
846.85794868076,0.850308,0.841970843306242,1.89079230658924,11.8889175020318,0.444408972902126,0.284696126746087
847.135525206156,0.850308,0.83972935437786,1.88916539663527,11.8811679169343,0.44315609795076,0.284118374131352
847.415089328028,0.850308,0.837478080878169,1.88753064091067,11.8732857183858,0.441900162157049,0.283540849925313
847.6946534499,0.850308,0.83523615768275,1.88589969508579,11.8653264517097,0.440652245123375,0.282969798074899
848,0.834268,0.832802032940738,1.88412268158226,11.8565456385905,0.439300987660864,0.282356068346983
848.290783674028,0.834268,0.830502115687746,1.88243462626956,11.8480993879597,0.438026828765485,0.281782570265412
848.606888056591,0.834268,0.828026672019071,1.88060422452267,11.8388254657405,0.436657481545761,0.281173025056387
848.930522300111,0.834268,0.825524013508653,1.8787352217699,11.8292324415358,0.435275439403138,0.280566873494701
849.220744841438,0.834268,0.823311064328697,1.87706346473777,11.820546616883,0.434054454534544,0.280039954290096
849.502716421656,0.834268,0.821192440948381,1.87544311161128,11.8120336860909,0.432885023323036,0.279543303081254
849.784688001874,0.834268,0.819107021652306,1.8738265686751,11.8034490623721,0.431732908905052,0.279062443892344
850,0.818232,0.817537915324231,1.87259474416676,11.7968464383143,0.430865037865498,0.278706111674587
850.311242581231,0.818232,0.8153060635189,1.87081799625021,11.7872307859816,0.429627825693861,0.278206743249005
850.607613138031,0.818232,0.813220549368723,1.86913042675298,11.7779977752615,0.428467376473062,0.277747140632527
850.90398369483,0.818232,0.811172494210207,1.86744702063952,11.7686913735121,0.427323348592774,0.277302264141679
851.217145145464,0.818232,0.809046759826506,1.86567275183304,11.7587795757555,0.426130810443446,0.276846649087368
851.548474611805,0.818232,0.806836984024864,1.86380058054009,11.7482070635528,0.424884348641445,0.276377809421695
851.851575516965,0.818232,0.804846981480689,1.86209243221406,11.7384595399715,0.423755938415836,0.27595892348981
852,0.80478,0.803882274502619,1.86125754563251,11.7336602552474,0.423207099294399,0.275756887345219
852.326169113934,0.80478,0.801781992033592,1.8594264673629,11.7230541622483,0.422007994079187,0.275318422139134
852.701032738742,0.80478,0.799396306658586,1.85732815503899,11.7107648324268,0.420638764195834,0.274820885475958
853.002110229825,0.80478,0.797497322786866,1.85564759856476,11.7008179660347,0.419544472250458,0.274424771732429
853.312484340282,0.80478,0.795551649808847,1.8539195542373,11.6904931829174,0.418420078943794,0.274018313253009
853.664828198636,0.80478,0.79335327216165,1.85196324339181,11.6786856491005,0.417145972096456,0.273557009878784
853.968299390964,0.80478,0.791465565846584,1.85028288239135,11.668442349752,0.416050015004072,0.273159231818385
854,0.792352,0.791268583981723,1.85010759673181,11.6673684134359,0.415935607732961,0.273117657976017
854.158503045181,0.792352,0.790284104091149,1.84923186244069,11.661987615123,0.415363749071708,0.27290968077237
854.5305421533,0.792352,0.787975259089779,1.84718087202502,11.6492850393513,0.414022086445233,0.272420274833302
854.846329896386,0.792352,0.786016651229726,1.8454449684011,11.638423044687,0.412883760683301,0.272003318502477
855.162117639471,0.792352,0.784058653794208,1.84371362773678,11.6274875726413,0.411746723654499,0.271585794023814
855.464448709105,0.792352,0.782184787131261,1.84206032973184,11.6169492548278,0.410659553442351,0.271185740691874
855.760482635974,0.792352,0.780351073712812,1.84044550054094,11.6065652122755,0.409596364797362,0.270793717112612
856,0.779928,0.778868725009403,1.83914187619231,11.5981164067883,0.408737684996157,0.270476883321019
856.32628314357,0.779928,0.776852109088836,1.83737019433497,11.5865391349967,0.407570935520927,0.270046558494178
856.638005204878,0.779928,0.774929466827642,1.83568207385816,11.5754055507531,0.406459515405309,0.269636867111052
856.964642090761,0.779928,0.772920260590785,1.83391788418022,11.5636629570244,0.405298807091977,0.269209547839115
857.269508270847,0.779928,0.771051090813378,1.83227560942548,11.5526327852568,0.404219976720003,0.268813461773591
857.574374450933,0.779928,0.769188804692601,1.83063750432285,11.541535067174,0.403145576777379,0.26842010779879
857.885142033097,0.779928,0.76729838288819,1.82897197037744,11.5301533134282,0.402054811970116,0.268021828709539
858,0.767504,0.766601847004863,1.82835748986223,11.525929059345,0.401652902517364,0.267875413804719
858.314880034668,0.767504,0.764698515539362,1.82667592313808,11.5142997954807,0.400554673295726,0.267476390141473
858.625575191554,0.767504,0.762829528034899,1.82502102690031,11.5027555944489,0.39947574561092,0.267085616983663
859.009552484204,0.767504,0.760531999336134,1.8229817126405,11.488393681318,0.398148055920127,0.266605987674669
859.333616161335,0.767504,0.75860304429142,1.82126567394485,11.4761915679859,0.397032474804958,0.266204077381034
859.642734493989,0.767504,0.756770949353435,1.81963309092721,11.4644833218156,0.395971855308529,0.265822460837358
860,0.755596,0.754661962682739,1.81775145545617,11.4508680236682,0.394749198286581,0.265382437450998
860.322900896455,0.755596,0.752762354329288,1.81605562389886,11.4384856599796,0.393646777723976,0.264985404960963
860.636096535821,0.755596,0.750924394731197,1.81441511656323,11.4264060855401,0.392579049461528,0.264600087381442
860.935905596461,0.755596,0.749167888609335,1.81284873287113,11.414778919553,0.391557358145024,0.264230004826512
861.2357146571,0.755596,0.747412895076754,1.81128625661343,11.4030892884017,0.390535707441361,0.263858367882941
861.576745108949,0.755596,0.745416740156052,1.80951368955026,11.3897164604155,0.389373008315377,0.263433119855549
861.914706360925,0.755596,0.743436829127103,1.80776203560936,11.3763841224135,0.388218838982983,0.263007738500921
862,0.743892,0.742936649432633,1.80732073717018,11.3730067612145,0.387927157574862,0.262899668102389
862.334338672068,0.743892,0.74097326284159,1.80559393117194,11.359718961535,0.386782215178271,0.262473219012005
862.668601304957,0.743892,0.73900470021206,1.8038723180812,11.3463558454107,0.385634441366534,0.262041811636438
863.051856454202,0.743892,0.736738774819567,1.80190425921355,11.3309372553231,0.384313435401236,0.261539759123634
863.365960852798,0.743892,0.734873389370819,1.80029597510294,11.3182230530907,0.383226766365217,0.261122364548453
863.689087547164,0.743892,0.732945709476934,1.79864587990651,11.3050702656683,0.382105005960966,0.260687306610497
864,0.732188,0.73108201602896,1.79706234609007,11.2923439817842,0.381021542335964,0.260262875835867
864.318218120475,0.732188,0.729165267157813,1.79544584513956,11.2792464369981,0.379908788539596,0.259822938183718
864.680998275362,0.732188,0.726968770460664,1.79360819616877,11.2642250587399,0.378636004612542,0.259315081922942
865.009181242011,0.732188,0.72497172469896,1.79195057573061,11.2505533717116,0.377480586613269,0.258849718142418
865.327806761515,0.732188,0.723024225446236,1.79034555788422,11.2372040815029,0.376355558505094,0.258392907726243
865.706441504669,0.732188,0.720699583048309,1.78844378155718,11.221243005424,0.375014981233017,0.257844180816879
866,0.719956,0.718889920575647,1.78697343658524,11.2087949190761,0.373972515713441,0.257413984224676
866.32005508772,0.719956,0.716909796206603,1.78537446144678,11.19514989819,0.372832966296638,0.256940240042958
866.629168262691,0.719956,0.714990273394677,1.78383418203306,11.1818983581869,0.371729672187527,0.25647831184442
866.938281437663,0.719956,0.713063668091227,1.78229785135737,11.1685747381832,0.370623521353134,0.256011877724266
867.28244783933,0.719956,0.710910277247019,1.78059193492726,11.1536550143533,0.369388861126074,0.255487535113211
867.641811390058,0.719956,0.708652989955021,1.77881588802819,11.1379802012119,0.368097654223327,0.2549358231625
867.955506808134,0.719956,0.706676341424678,1.77726987254322,11.1242166153337,0.366969974411133,0.254451832350687
868,0.70752,0.706395612462194,1.7770509188648,11.1222583405627,0.366810058496181,0.254383085159284
868.222465959328,0.70752,0.704991018202627,1.77595736574075,11.1124441780075,0.366010981528332,0.254039350964781
868.564570430375,0.70752,0.702829888479509,1.77427966611842,11.0972779737811,0.364785472807631,0.253512440301225
868.906674901423,0.70752,0.700671588825101,1.77260674396966,11.0820219994463,0.363566650597288,0.252990257675797
869.21965616983,0.70752,0.698704457016945,1.77108041399378,11.0679864255157,0.362460106930548,0.252519338945084
869.532637438237,0.70752,0.69674975352569,1.76955806777562,11.0538765062877,0.361364985572464,0.252058213771708
869.866274606484,0.70752,0.694686184642717,1.76793962892468,11.0387543532508,0.360213687286521,0.251580966076883
870,0.69508,0.693866538832585,1.76729220721998,11.0326700236501,0.359757628487172,0.2513945620387
870.338609232937,0.69508,0.69181465786529,1.76565608944904,11.0172052288698,0.358618718889546,0.250937173687384
870.686623077817,0.69508,0.6897479146145,1.76397935140271,11.0012250693235,0.357475301346408,0.250492281955539
871.002902397134,0.69508,0.687913867544643,1.76245973816524,10.986628625384,0.356462614596763,0.250112744406728
871.327678301332,0.69508,0.686080697077797,1.76090347719219,10.9715695005753,0.355450665003644,0.249749300920619
871.652454205531,0.69508,0.684303393191465,1.75935143219014,10.9564413342332,0.354468318157374,0.249413799051773
872,0.682644,0.682467225659978,1.75769522512954,10.9401790632705,0.353449595220375,0.249085430697685
872.312639039787,0.682644,0.680874785189555,1.75620945483141,10.9254879205228,0.352560537260065,0.248815640910031
872.625278079575,0.682644,0.679337459606529,1.75472754283909,10.9107403216843,0.351695692448746,0.248568453091221
872.965431514874,0.682644,0.677724106908599,1.7531195785337,10.8946333721868,0.350779602062357,0.248322544544877
873.343128974041,0.682644,0.675998743942899,1.75133944981846,10.8766768081954,0.349788656365542,0.248073507513215
873.661028667644,0.682644,0.674594380992164,1.74984547447464,10.8615069355624,0.348973382307173,0.247880846583261
874,0.673672,0.673138905737652,1.74825681197403,10.845277017768,0.348120725553351,0.247690233835426
874.387220809992,0.673672,0.671522263696609,1.74644748740868,10.8266703829594,0.347165036865303,0.247488674845772
874.705330642407,0.673672,0.670226538043364,1.74496544617493,10.8113331886178,0.346393771386188,0.247335188115198
875.028151076503,0.673672,0.668938768915591,1.74346546666802,10.7957227606948,0.345623485489695,0.247190221940292
875.4232026868,0.673672,0.667397930365986,1.74163534520542,10.7765580106043,0.344697503080773,0.24702728735818
875.740012172248,0.673672,0.666189564435342,1.74017203303407,10.761141373709,0.343968932358036,0.246908912200981
876,0.666056,0.66521631874551,1.7389740536222,10.7484590049503,0.343380964371982,0.24682054438248
876.313591544539,0.666056,0.664065330730224,1.73753251953845,10.7331258298107,0.342684275626638,0.246724978844531
876.627183089078,0.666056,0.662940886394853,1.73609473717189,10.7177544004819,0.34200250900801,0.246642766144747
876.936804570781,0.666056,0.661858774417118,1.73467882659518,10.7025412562938,0.341345647243629,0.246576326560728
877.246426052484,0.666056,0.660807107355091,1.73326655227948,10.6872933444612,0.340706293687826,0.246525861300803
877.585673969833,0.666056,0.659693287308446,1.73172330786737,10.6705482093521,0.340027875188356,0.246490915016992
877.95370609901,0.666056,0.658535518372158,1.73005403787826,10.652339476264,0.339321270071433,0.246480287350761
878,0.658444,0.658393911893362,1.72984442593943,10.6500460277874,0.339234707427498,0.246481125888764
878.231469504952,0.658444,0.657700303429455,1.72879757724215,10.6385691185292,0.33881009283418,0.246493019485376
878.559459636889,0.658444,0.656761261698808,1.72731765546864,10.6222801137713,0.338233253913326,0.246533291050195
878.904873303757,0.658444,0.655833090456407,1.72576348776563,10.6050949811768,0.337660362130644,0.246608500841061
879.224514756668,0.658444,0.655035280846473,1.72432926783776,10.5891667222875,0.33716466314407,0.246710915986585
879.543059176129,0.658444,0.654304258569954,1.72290377588613,10.5732718111681,0.336706317694752,0.246847078269563
879.86160359559,0.658444,0.653642920564719,1.72148207518167,10.5573587151485,0.336286795221605,0.247020518665387
880,0.653816,0.653378818573425,1.7208655752574,10.5504402070801,0.336117414794128,0.247108280195472
880.440077359882,0.653816,0.652639841939166,1.71890994564397,10.5284253307792,0.335633684970523,0.247440296811732
880.821167661569,0.653816,0.652133578477986,1.7172222525008,10.5093486176868,0.335286481655367,0.247797146353306
881.114073595574,0.653816,0.651835558310642,1.71592874420897,10.4946829528173,0.335067552652386,0.248117876281394
881.406979529578,0.653816,0.651621152477616,1.71463840104181,10.4800181764369,0.33489122891997,0.248479935060281
881.723163343868,0.653816,0.651487162396909,1.71324905351728,10.4641930536148,0.334749199250055,0.248917648711321
882,0.650348,0.65145486810406,1.71203561218866,10.4503451237628,0.334665929482882,0.249340760347145
882.31334239985,0.650348,0.651514762215498,1.71066553741829,10.434684031004,0.334616808566644,0.249863375195957
882.624578505276,0.650348,0.651674513764105,1.70930821386235,10.4191460369791,0.334613376233263,0.250426369503887
882.935814610702,0.650348,0.651931365178571,1.70795440877794,10.4036300759603,0.334653000318157,0.25103096039258
883.264073913502,0.650348,0.652302885698333,1.70653035767754,10.3872938526896,0.334738486528906,0.251710733629083
883.573877987142,0.650348,0.652742969314646,1.70518993808082,10.3719068397453,0.334857092899396,0.252388727186575
883.883682060782,0.650348,0.653264218792546,1.70385297549543,10.3565533561662,0.33500991504883,0.253099491647984
884,0.652876,0.653479705017247,1.7033518952293,10.3507981390567,0.335075652940784,0.253374345569214
884.406488926293,0.652876,0.654311967241,1.70160461424517,10.3307289562351,0.335338461214737,0.254366407011907
884.799758572188,0.652876,0.655225805427044,1.69991978573241,10.3113811046905,0.335637818498591,0.255369003630384
885.128214389575,0.652876,0.656063394812162,1.69851686064865,10.2952777153612,0.335918926061533,0.256235727131455
885.42286799156,0.652876,0.656867441132521,1.69726158192822,10.2808773426789,0.336192876614145,0.257033696663701
885.814715236706,0.652876,0.658007003699563,1.69559701426453,10.26179737786,0.336585800674745,0.258121551490534
886,0.657712,0.658571534808719,1.69481181709072,10.2528045036275,0.336782111338301,0.258645688438842
886.299374829286,0.657712,0.659515549171241,1.69354569187631,10.2383150003301,0.337112240997439,0.259504440220504
886.656648653245,0.657712,0.66068914169555,1.69203882881525,10.2210910371177,0.337524711315854,0.260546068862903
886.966684177889,0.657712,0.661744548636721,1.69073483290958,10.2062058982829,0.337897089242846,0.26146292351795
887.330610883863,0.657712,0.663021794482085,1.68920846500632,10.1888081748876,0.338349154592289,0.262552339633744
887.645720051547,0.657712,0.664156803686893,1.6878905790818,10.1738108233136,0.338751346008402,0.263504847557623
887.95578246775,0.657712,0.665296187418054,1.68659717266253,10.1591150852755,0.339155275566788,0.264448888239501
888,0.664688,0.665460295833,1.68641299395061,10.1570243622388,0.339213477101953,0.264584002585073
888.22108766125,0.664688,0.666286294319317,1.68549311727234,10.1465896649459,0.339506456947238,0.265261127595485
888.568455749367,0.664688,0.667600332437166,1.68405124466839,10.1302590360389,0.339972274422663,0.26632909798448
888.932291243897,0.664688,0.668993956476315,1.68254548512951,10.1132390385437,0.340465649848621,0.267451331843204
889.274168073546,0.664688,0.670315739884396,1.68113475585962,10.097325936141,0.340933259923338,0.26850813522407
889.580218408471,0.664688,0.67150638820166,1.67987526569744,10.0831462753667,0.341353972319159,0.269454894026803
889.917212200637,0.664688,0.672823004962256,1.67849214353141,10.0676051900257,0.341818544869698,0.27049716946319
890,0.672516,0.673147096361636,1.67815295169734,10.0637988810265,0.341932861061927,0.270753163150337
890.321638569051,0.672516,0.674407834324405,1.6768373768494,10.0490544772545,0.342377518970846,0.271747341158518
890.634593421084,0.672516,0.675636058241715,1.67556070032284,10.0347745616133,0.342810470761712,0.272713586712851
890.965718468425,0.672516,0.676936189868294,1.67421351999848,10.0197368844521,0.343268557502094,0.273734441512517
891.32578047662,0.672516,0.678349790653098,1.67275282276311,10.0034682677809,0.343766937153704,0.274843037099944
891.634430691426,0.672516,0.679561003727679,1.67150417696176,9.98959153775489,0.344194137853077,0.275791890925383
892,0.680344,0.680994682034172,1.6700294138006,9.97323803211788,0.344699937777485,0.276913837652206
892.332961960657,0.680344,0.682299580921637,1.66869009803396,9.95842074952928,0.345160899154011,0.277934379723905
892.640328159256,0.680344,0.683503449886373,1.66745703398675,9.94480808298116,0.345586554899336,0.27887524327473
892.995816918338,0.680344,0.684895064820538,1.66603484967626,9.92914259499266,0.346078885093646,0.279961824954006
893.321524445077,0.680344,0.686169558386039,1.66473550297261,9.91486327846025,0.346530458229072,0.280956345117791
893.630350148592,0.680344,0.687377672548067,1.66350675614229,9.90138920495223,0.346959016895827,0.281898369614227
894,0.688168,0.688823514014672,1.66204015578134,9.88534468242221,0.347472245919429,0.283024483255171
894.313991850035,0.688168,0.690051611552491,1.66079792445856,9.87178723950321,0.347908805511474,0.283980185930842
894.624482419205,0.688168,0.69126606461383,1.65957273719494,9.85844531842661,0.348341019217967,0.284924438809823
894.919376863743,0.688168,0.692419606034978,1.65841202333946,9.84583279754517,0.348751736070039,0.285820267008215
895.21427130828,0.688168,0.693573256441384,1.65725415834017,9.83327795575808,0.349162867317636,0.286715335746479
895.561026313909,0.688168,0.694929931947914,1.65589630447292,9.81858896089518,0.349646983651076,0.287766997597746
895.892139353134,0.688168,0.696225536651026,1.65460335979016,9.80463696901431,0.350109566349889,0.288770016912084
896,0.695996,0.696647604837162,1.65418295057934,9.80010777119315,0.350260316639074,0.289096498145057
896.345896077193,0.695996,0.698001186297366,1.65283729509555,9.7856351632475,0.350744209052498,0.290142889411874
896.677608745436,0.695996,0.699299325906331,1.65155045633731,9.77183042545801,0.35120882140879,0.291145435979204
896.982518991942,0.695996,0.700492604940635,1.65037072783591,9.75920536386147,0.351636067059835,0.292065859174219
897.287429238448,0.695996,0.701685892700054,1.64919399311827,9.74664182044588,0.352063688251804,0.292985423901041
897.636941211557,0.695996,0.703053723654716,1.64784880066075,9.73231614508666,0.352554469998959,0.294038595753753
898,0.703824,0.704474544004285,1.64645561214682,9.71752074093522,0.353064544431066,0.295131148265866
898.312873195398,0.703824,0.705698936186145,1.64525838076961,9.70484038141316,0.353504518189168,0.296071672601554
898.671197346648,0.703824,0.70710117696713,1.64389105761207,9.6903973799348,0.354009133438867,0.297147956854499
899.006083494429,0.703824,0.708411743617084,1.64261685801388,9.67697574106943,0.354481170071295,0.298152730283186
899.317683208124,0.703824,0.709631355249886,1.64143445185048,9.66455386747902,0.354921059458116,0.299086977833771
899.69619173217,0.703824,0.711113418701371,1.64000228011189,9.64955088414334,0.35545687479066,0.300221573989685
900,0.711648,0.712303858835306,1.63885602305225,9.63757722835964,0.355888123254508,0.301132066781203
900.311424039671,0.711648,0.713525502506881,1.63768404791687,9.62536669986525,0.356331680768409,0.302065679730063
900.61883321959,0.711648,0.714733411999082,1.63653017050591,9.61337647482099,0.356771569821364,0.302988095468522
900.926242399509,0.711648,0.715944010700715,1.63537925581853,9.60144882077765,0.357213410893091,0.303911266787426
901.260829095562,0.711648,0.717265341699277,1.63412994926282,9.58853790608967,0.35769643068013,0.304916818841941
901.623357319641,0.711648,0.718701741525041,1.63278025169388,9.57463278011362,0.358222258708697,0.306007236734941
901.93613992693,0.711648,0.71994471102751,1.63161903889689,9.56270602935328,0.358676979185137,0.306947764334406
902,0.719476,0.720198828262376,1.63138232948298,9.5602789909783,0.35876981218065,0.307139628156918
902.319300365349,0.719476,0.721470503238265,1.63020067254505,9.5481845936718,0.359233499534221,0.308097680488528
902.631594848342,0.719476,0.722714484960178,1.62904798177453,9.53642130023762,0.35968525013231,0.309031697905002
902.943889331335,0.719476,0.723956003418005,1.62789828549103,9.52472288441794,0.360133248313001,0.309960728437305
903.30565780165,0.719476,0.725386754175667,1.62657018326114,9.51125193769021,0.360644674770886,0.311027852957633
903.639008507428,0.719476,0.72669307436641,1.62534993825539,9.49891530072817,0.361106326543798,0.312000091258307
903.956662976108,0.719476,0.727922170210796,1.62419029085986,9.48722674817713,0.361534881356516,0.312913890499193
904,0.727304,0.728088390176453,1.62403231932471,9.48563713509968,0.361592330805304,0.313037441231834
904.216685119459,0.727304,0.728913365157933,1.62324331381979,9.47770702855532,0.361875533165287,0.313650794337549
904.613163031986,0.727304,0.730392165485748,1.62180330659649,9.4632734625816,0.362374686189212,0.314752502038826
904.972399762728,0.727304,0.731690864730637,1.62050264550538,9.45027916291177,0.362802863405221,0.315724921091997
905.275482711678,0.727304,0.73275092764614,1.61940830903212,9.43937606502499,0.363144208881191,0.316524167796651
905.578565660628,0.727304,0.733774715969273,1.61831672357476,9.42852624253694,0.363466676023178,0.317303375542135
905.909364559887,0.727304,0.734847676119272,1.61712844964506,9.41674308583823,0.363796840692235,0.318130723041309
906,0.735128,0.73513327216204,1.61680344498496,9.41352505856657,0.363883317388731,0.318353187016495
906.334616759123,0.735128,0.736156000725972,1.61560568149258,9.40168217443813,0.364188072718575,0.319159137926558
906.662017791287,0.735128,0.737108894685629,1.61443697199262,9.39015045401087,0.364465659029041,0.31992578484068
906.985781762362,0.735128,0.738006514303774,1.61328437641908,9.37879899077002,0.364721906493825,0.320664374033477
907.294128279258,0.735128,0.738822764506721,1.61218955519671,9.36803451374197,0.364950682401179,0.32135133856492
907.602474796155,0.735128,0.739604667341485,1.61109754564894,9.35731376894748,0.365166763828004,0.322024457832478
907.953461497603,0.735128,0.740457724312225,1.60985793917766,9.34516195735849,0.365399934455121,0.322776474005512
908,0.740356,0.740568177350524,1.60969384795821,9.34355473123177,0.365429950036285,0.322875171626675
908.232692511984,0.740356,0.741112068266733,1.60887434670642,9.33553247491843,0.365577265739579,0.323365503675764
908.560942026338,0.740356,0.741858170294957,1.60772101202884,9.32425451656745,0.365778579790513,0.324049582434166
908.864341559381,0.740356,0.742529531038402,1.60665779445335,9.31386983768562,0.365959720061724,0.324675783463651
909.167741092423,0.740356,0.743187066244531,1.60559726369947,9.30352243011081,0.366137400786322,0.325297417079984
909.512405361094,0.740356,0.743921493898215,1.60439574319363,9.29181228462578,0.366336568804885,0.325999578802713
909.874078609911,0.740356,0.74468239034986,1.60313863538084,9.27957469270795,0.366544450614929,0.326733748536141
910,0.74456,0.744945741129768,1.60270184522291,9.27532605806995,0.366616764901069,0.326988929004997
910.336149779889,0.74456,0.745646399619177,1.60153806775399,9.26401459409804,0.36680991723349,0.327669307657221
910.658680288486,0.74456,0.746317036020984,1.60042450217022,9.25320283921822,0.366995947081012,0.328321549837557
910.984956162338,0.74456,0.746995313897821,1.59930104699415,9.24230674637066,0.367185380600733,0.328981342303536
911.31123203619,0.74456,0.747674425871815,1.59818064298434,9.23145210668094,0.367375940052136,0.329640987990891
911.641657228264,0.74456,0.748363653972172,1.59704909229809,9.22050170390931,0.367570216257899,0.330309020567135
912,0.748764,0.749113237206215,1.59582545626509,9.2086742494541,0.367782808695203,0.331033929291218
912.326530941884,0.748764,0.749798465395641,1.59471362935508,9.1979404791359,0.367978013192561,0.331694675419301
912.661670433246,0.748764,0.750504158789445,1.59357563717315,9.18696714825598,0.368179868564982,0.332373056265352
912.976528564889,0.748764,0.751169511714911,1.59250940865119,9.17669803128869,0.36837114442938,0.333010835048786
913.291386696532,0.748764,0.751837191297373,1.59144597907391,9.16646789479555,0.368563645718441,0.333648696221006
913.647529233448,0.748764,0.752595049254019,1.5902464757337,9.15494344918596,0.368782417741716,0.334369852785166
914,0.752968,0.753347332445261,1.58906284369637,9.14358708430997,0.36899979125276,0.33508300228526
914.322753346408,0.752968,0.754037329200603,1.58798205333831,9.13323121109808,0.369198702574472,0.335734621291189
914.683111974805,0.752968,0.754807600173867,1.58677876631839,9.121717290941,0.369419477403144,0.336459433058054
915.041717910913,0.752968,0.755572032780964,1.58558491249093,9.11031009271255,0.369636942072742,0.337177002504673
915.36276006258,0.752968,0.756252615732279,1.58451913438391,9.10014051938791,0.369828351108012,0.337814880830628
915.716548330291,0.752968,0.756995985977876,1.58334794132396,9.08898006866656,0.370034187684009,0.338511362302298
916,0.757172,0.757584623361891,1.58241207754595,9.08007320853,0.3701945119983,0.339063752838082
916.32378992585,0.757172,0.758247230305474,1.58134572680852,9.0699362141089,0.370371460168804,0.339687405303399
916.646427194793,0.757172,0.758894717684164,1.5802860251181,9.05987441790899,0.370539986698218,0.340299832678373
916.969064463735,0.757172,0.759527106468581,1.57922916450701,9.04985096042877,0.370700197968025,0.340902731989971
917.304202054214,0.757172,0.760165809842652,1.57813435887086,9.03947890141994,0.37085724891923,0.341518336039741
917.620098563546,0.757172,0.760749347608088,1.57710520493336,9.02973856194642,0.370996160566205,0.342088271262751
917.935995072878,0.757172,0.761314146172708,1.5760787610781,9.02003252101099,0.371126834890618,0.342648798929506
918,0.761372,0.761426289191353,1.57587111954314,9.01807004775044,0.371152388402663,0.34276131759619
918.32002463561,0.761372,0.761975716233661,1.57483457855931,9.00827804473793,0.371275722488392,0.343318831755111
918.646134417781,0.761372,0.762517341018614,1.57378118333075,8.99833414881225,0.371394525618308,0.343878929401134
918.972244199952,0.761372,0.763042609838376,1.57273066535799,8.98842408413167,0.371507749682231,0.344432306274778
919.332028610278,0.761372,0.76360599034846,1.57157499920403,8.97752911155795,0.371627393188272,0.345036242392756
919.694722934108,0.761372,0.764159670212762,1.57041351028476,8.96658604332931,0.371742587067543,0.3456382696698
920,0.764364,0.764616096477236,1.56943862527169,8.95740595761574,0.37183521694842,0.346139591140456
920.339625845419,0.764364,0.76511387249177,1.56835696947668,8.94722529625793,0.371932778815431,0.346690556293256
920.707428603511,0.764364,0.765639478409853,1.56718902681515,8.93623771615459,0.372029365863745,0.347276714988758
921.034556052787,0.764364,0.766092160734976,1.56615324955798,8.92649744181349,0.372105022629187,0.347786536169545
921.391809654727,0.764364,0.766565730150026,1.56502530060033,8.91589372094926,0.372173477490646,0.348327776815957
921.751283989191,0.764364,0.767013841418733,1.56389371720831,8.90525805399263,0.372223180730085,0.348851767485958
922,0.766864,0.767303147349541,1.56311276515874,8.89791835842104,0.372244195483734,0.349200097381215
922.336851328651,0.766864,0.767662227226304,1.56205764577239,8.88800106437773,0.372252460276648,0.349650625980247
922.67038654156,0.766864,0.767974023014539,1.56101582241238,8.87820592014283,0.372234277145719,0.350069149221326
923.008235339306,0.766864,0.768238026392365,1.55996346891492,8.86830652328848,0.372185885482178,0.350461894745126
923.309935029457,0.766864,0.768423800553378,1.55902621293883,8.85948313661469,0.372115071087834,0.350783984748171
923.611634719609,0.766864,0.768557478419561,1.55809130793346,8.85067329978356,0.372016268801875,0.3510771161995
924,0.769368,0.768646330653288,1.55689129596187,8.83934883997091,0.37184598707031,0.351409928704293
924.359100382542,0.769368,0.768639875458108,1.55578515696246,8.82888944898253,0.371644636554217,0.351672325042714
924.6783291704,0.769368,0.76855994106603,1.55480460746101,8.81959711966382,0.371429765571058,0.35186855740436
925.031988294541,0.769368,0.768388559518794,1.55372133966336,8.80930482122436,0.371152490081466,0.352045460755567
925.341278139183,0.769368,0.768167217093447,1.55277658742319,8.80030236615467,0.370876956484319,0.352166039074748
925.650567983825,0.769368,0.767879717884218,1.55183426534324,8.79129553236799,0.370570918772464,0.352255101492595
926,0.76778,0.767476395408323,1.55077255731414,8.7811108145541,0.37018891412469,0.35231826286793
926.356606354715,0.76778,0.766980347227669,1.54969223254207,8.77070313080026,0.369760487475632,0.352342831061188
926.674651287919,0.76778,0.766467157354337,1.5487314323029,8.7614055879935,0.369345897790482,0.352331134272885
927.090518548583,0.76778,0.765697131101459,1.54747895036156,8.74922144027805,0.368758149138833,0.352268613945251
927.436419868299,0.76778,0.764972628316169,1.54644048866926,8.73905956181979,0.36823102750638,0.352176993298973
927.728548244609,0.76778,0.764302360613921,1.54556579191147,8.73045494665462,0.367759193228268,0.35207199800712
928,0.764608,0.763632413446513,1.54475491153641,8.72243885876499,0.367299232954088,0.351952126545707
928.327309744435,0.764608,0.762765383299672,1.5437796074842,8.71274446469739,0.366717978881271,0.351779939038314
928.65461948887,0.764608,0.761835044720623,1.54280695838348,8.70301577762944,0.366108305677248,0.351578238859888
928.978125600416,0.764608,0.760854891262528,1.54184821329416,8.69336360377598,0.365478215273743,0.351350309815708
929.301631711961,0.764608,0.759816023678118,1.54089204600048,8.68367234306539,0.364821653334651,0.351094848759805
929.645277479518,0.764608,0.758649776989108,1.53987916763904,8.67333195317246,0.364095874089018,0.35079398353735
930,0.75808,0.757379689521445,1.53883667201693,8.66260550919495,0.3633160708119,0.350451541519582
930.327596999099,0.75808,0.756147932876256,1.5378766211141,8.65264880297932,0.36256869264943,0.350106923218891
930.670774977565,0.75808,0.754797619974468,1.53687370616559,8.64216356399598,0.361758007271963,0.349716975782956
931.017153755962,0.75808,0.753372816002415,1.53586433071996,8.63152047203802,0.360910819034339,0.349293228018262
931.349575890498,0.75808,0.751947284429814,1.53489835214449,8.62124663464467,0.360071054072067,0.348858687692181
931.692242662922,0.75808,0.750418875669378,1.53390539162913,8.61059220591982,0.359178993628072,0.348383156618913
932,0.750244,0.748996191409634,1.53301599680636,8.60096550768665,0.35835573689973,0.347932975237596
932.342816991913,0.750244,0.74735768141473,1.5320279590941,8.59017529522171,0.357415809817112,0.34740753304985
932.726251390221,0.750244,0.745461687657127,1.53092619305729,8.57802003362649,0.356338790379256,0.346792727147045
933.038601024114,0.750244,0.743871544357035,1.53003128078333,8.56804834707066,0.355443330228076,0.346272717981735
933.420431665972,0.750244,0.741877661080001,1.52894045932327,8.55577062605068,0.35432985055017,0.34561690381233
933.767736467849,0.750244,0.740022017172698,1.52795128408093,8.54451697696261,0.35330214619216,0.34500424226513
934,0.739856,0.73876161594868,1.52729136053332,8.53694429589689,0.352608111979448,0.344587114160299
934.420316871292,0.739856,0.736447386909243,1.52610037217791,8.52314355283211,0.351341383068157,0.343820137183801
934.670964178006,0.739856,0.735050252837067,1.52539213572658,8.51485363787521,0.350581034439061,0.343356983085013
934.921611484719,0.739856,0.733642792568643,1.52468537836829,8.50651831701366,0.349817818821203,0.342890349432043
935.274515285989,0.739856,0.731647198074087,1.52369278661866,8.49470486580739,0.348739670467985,0.342228743851125
935.604927394008,0.739856,0.729767792633683,1.52276609998376,8.48356155037075,0.34772820314165,0.341606177146296
935.911194524274,0.739856,0.728019263715337,1.52190940823433,8.47316069080033,0.346789822239283,0.341027335485558
936,0.728432,0.727511441533142,1.52166140997474,8.47013188870992,0.34651763412335,0.340859229728565
936.373793588409,0.728432,0.72537140161686,1.52061956383209,8.45731927835129,0.345372031625766,0.340150884603405
936.716563411874,0.728432,0.723407042515343,1.51966703641015,8.44547906315395,0.344322306536344,0.339500940836717
937.022412623724,0.728432,0.721653984832697,1.51881940201128,8.43484062514331,0.343386345557412,0.338920745018343
937.369627293355,0.728432,0.719664400325027,1.51785974130092,8.42267926687762,0.3423245710932,0.338261763555011
937.71558404631,0.728432,0.717683141701094,1.5169063144584,8.41047304330156,0.341267838904924,0.33760521648114
938,0.717008,0.716055306040047,1.51612454443017,8.4003716765765,0.340399803467571,0.337065324014492
938.364594825207,0.717008,0.713969865614906,1.51512509358738,8.38733499017887,0.339287666909275,0.336372729728227
938.686570877337,0.717008,0.712129283647005,1.51424499286581,8.37574032381725,0.338306288050043,0.335760814485209
938.99339366045,0.717008,0.710376078250568,1.51340850622054,8.36461989416789,0.337371527685378,0.33517722845827
939.295105842259,0.717008,0.708652543107002,1.51258803409958,8.35361670678716,0.336452339022532,0.334602510807955
939.596818024068,0.717008,0.706929160757618,1.51176962003105,8.34254609097122,0.335533158883312,0.33402695840408
939.93187267398,0.717008,0.70501504306083,1.51086316654197,8.33017300123735,0.334512211321344,0.333386629341667
940,0.705584,0.704625753593907,1.51067916433112,8.32764697481959,0.334304533892148,0.333256212788672
940.331303549075,0.705584,0.702731921918656,1.50978584434921,8.31531380844133,0.333294002234301,0.332620765376286
940.646234249535,0.705584,0.700930117933639,1.50893894820022,8.30351457658332,0.332332545824243,0.332014894318629
940.985641647906,0.705584,0.698985917228999,1.50802870702765,8.29071571366009,0.331295358148328,0.331359878077366
941.34511843275,0.705584,0.696923535291918,1.50706743630161,8.27706646000073,0.330195426165915,0.330663526891396
941.657403085696,0.705584,0.695129060433507,1.50623468814533,8.26513078550563,0.329239185565308,0.330056891649886
942,0.694156,0.693157681705522,1.50532359161486,8.25195267794195,0.328190163503971,0.329390350856382
942.347080614136,0.694156,0.691158603966996,1.50440321585858,8.23851250649379,0.327128154562193,0.328714742267019
942.660817663306,0.694156,0.689351444864424,1.50357354600167,8.22628588488528,0.326170150199598,0.328105064705294
943.021185800693,0.694156,0.68727808466155,1.50262323578598,8.21215112815599,0.325073934751718,0.327407835416678
943.351808147274,0.694156,0.685381060672825,1.50175387707308,8.19909784627677,0.324073597716345,0.326772507764014
943.665894340949,0.694156,0.68358654301402,1.50093021994094,8.18662219132527,0.323129871548612,0.326174613134097
944,0.682732,0.681689293102907,1.50005643358088,8.1732713878485,0.32213505405528,0.325546688413162
944.326674807479,0.682732,0.679849558410977,1.49920443780414,8.16013848527468,0.321172931909489,0.324942332979053
944.647740060173,0.682732,0.678059890042985,1.49836933724563,8.14715576442763,0.320239224756767,0.324359319318047
944.95272205502,0.682732,0.676380083694223,1.49757814393761,8.13475509660586,0.31936471271887,0.323817083699905
945.257704049868,0.682732,0.674722829359687,1.49678896610861,8.12228884476521,0.318503098893647,0.323286922441667
945.602491690507,0.682732,0.672879446038782,1.49589920637327,8.1081178546646,0.317545254018457,0.322702803596965
945.954531808872,0.682732,0.671032907400706,1.49499337188978,8.0935653628786,0.316585559150945,0.322123621221381
946,0.671308,0.670797132211707,1.49487657175453,8.09167976351561,0.316462941197349,0.322050066004037
946.227340955641,0.671308,0.669627694180208,1.4942932355123,8.08223126568035,0.315854263376048,0.321686425045831
946.55767518085,0.671308,0.667956364940239,1.49344759711772,8.06844215428467,0.314982420637192,0.321169806931335
946.887366868839,0.671308,0.666320333898603,1.49260592241132,8.05461016277827,0.314126310381169,0.320667260515259
947.212584387932,0.671308,0.664736055939386,1.4917779319636,8.04089902133259,0.313294138391273,0.320182906524468
947.519555189467,0.671308,0.663265366156122,1.49099845164871,8.02789736024392,0.312518308939161,0.319734518052771
947.826525991001,0.671308,0.66181615532332,1.49022096106702,8.01483857459753,0.311750655381753,0.319293469115768
948,0.661656,0.661005671472843,1.4897824668823,8.00743390166939,0.311320002728898,0.319047018768878
948.424387357549,0.661656,0.659045097176151,1.48871239930093,7.98924408878129,0.31027407418667,0.318450631358164
948.849379468785,0.661656,0.65710750525605,1.48764458903665,7.97092290657583,0.309234926921518,0.317860099951514
949.150942975633,0.661656,0.6557444589778,1.48688918637739,7.95785933351802,0.30850117070745,0.317443723505522
949.45250648248,0.661656,0.654388561829017,1.4861356774105,7.94474355422408,0.30776909280098,0.317028242569468
949.773044729785,0.661656,0.652952784411655,1.48533682714465,7.93074551746464,0.30699190595666,0.316586718089919
950,0.652708,0.651938333641793,1.48477249253901,7.92079885575612,0.306441926298716,0.316273868425291
950.313868533491,0.652708,0.650536824024086,1.48399379723795,7.90699474377958,0.305681155181314,0.315840290531556
950.60870748645,0.652708,0.649220513137803,1.48326416231424,7.89397645914961,0.304965800530004,0.315431513474663
950.903546439409,0.652708,0.647903353417274,1.4825363136305,7.88090862728006,0.304249682386128,0.315021219737482
951.2442177601,0.652708,0.646379420294093,1.48169754040458,7.86574762269685,0.303421292182714,0.314545256763845
951.578947842537,0.652708,0.644879364667852,1.4808757063219,7.85078637014114,0.302606228293727,0.31407549573404
951.89207233185,0.652708,0.643473619322006,1.48010898754157,7.83673267063981,0.301843197776069,0.313634602736164
952,0.643764,0.642988576253782,1.47984517781502,7.83187560020483,0.301580200029021,0.313482445437999
952.376166446969,0.643764,0.641296502464972,1.47892755788279,7.81489464024558,0.300663941896216,0.312951744169291
952.746581597738,0.643764,0.639629314177779,1.47802677392346,7.79809377771826,0.29976308823579,0.312429382649012
953.060274406465,0.643764,0.638218351264711,1.47726610140084,7.78380396069819,0.299002578628548,0.31198850095983
953.37160542598,0.643764,0.636820630156157,1.47651312179108,7.76956588112584,0.298250999488962,0.31155332504803
953.675254239039,0.643764,0.63546172807976,1.47578060470757,7.75562570557441,0.297521838112815,0.311131976565624
954,0.634816,0.634015325742256,1.47499924631245,7.74065888621649,0.296747524311795,0.310686013652817
954.354270237156,0.634816,0.632448397157817,1.47414926388973,7.72426332413261,0.295910685016303,0.310206428279393
954.689684267123,0.634816,0.630978236150178,1.47334683662601,7.70867561052401,0.295126844590554,0.309759904988876
955.003869482585,0.634816,0.629615194015138,1.47259723098585,7.69401790659188,0.294400915090221,0.309349137979859
955.358663538223,0.634816,0.628094510271016,1.47175309466605,7.67740073284889,0.293591346624182,0.30889454033004
955.684172059172,0.634816,0.626717967887221,1.47098082395398,7.66209542611657,0.292857735750778,0.308485745026277
956,0.625868,0.62539979215707,1.4702335117675,7.64719142340308,0.29215370029701,0.308096075474268
956.386003925942,0.625868,0.62381107899698,1.46932279640842,7.62890478220587,0.291302449799731,0.307627813833449
956.703559383905,0.625868,0.622520527628171,1.4685757453827,7.61380304753765,0.290608064882535,0.30724754269233
957.009353108386,0.625868,0.621289488495395,1.46785820802092,7.59921191303939,0.289943401463988,0.306884532811938
957.319023174688,0.625868,0.620052305799462,1.46713341344842,7.58438750078742,0.289273776802287,0.306519553360485
957.62869324099,0.625868,0.61882274345743,1.46641046567501,7.56951481769576,0.288607304143423,0.306156881320663
957.954819062432,0.625868,0.617534841205568,1.46565109592551,7.55379995145945,0.287909436749338,0.305778036427478
958,0.618056,0.617356969139195,1.4655460555308,7.55161866307818,0.287813164155382,0.305725900350156
958.225904687838,0.618056,0.61646979604883,1.46502144325229,7.54069704216018,0.287333647706342,0.305466816344724
958.547688598837,0.618056,0.615213580663478,1.46427587135158,7.52509658048031,0.286657163550954,0.305103607805565
958.851600457196,0.618056,0.614038094028601,1.4635735422805,7.51031614730169,0.286027641065773,0.304769193523173
959.155512315556,0.618056,0.612877568307093,1.46287299487602,7.49549125438698,0.285410462766784,0.30444637974384
959.489694284946,0.618056,0.611625220148907,1.46210472855965,7.4791394903659,0.284750229117943,0.304108974316161
959.852984972965,0.618056,0.610301874486021,1.46127198592676,7.4613054140718,0.284059929666036,0.30376861050301
960,0.610684,0.609780393456562,1.46093571786676,7.4540717644874,0.283790272894016,0.303640269230849
960.328473259672,0.610684,0.608650766611212,1.46018590326693,7.43787651025154,0.28321118478771,0.303376331684168
960.642803912001,0.610684,0.607623769274124,1.45947031499065,7.42233757384914,0.282690946446114,0.303156901915597
961.023796527868,0.610684,0.606463435453246,1.45860550848216,7.40345344267611,0.282110359141681,0.302939914748101
961.3528581061,0.610684,0.605547001699901,1.4578608127241,7.38710344202893,0.281657057541463,0.302799778868533
961.664391413031,0.610684,0.604760749555903,1.45715768502414,7.37159413349758,0.281270941312438,0.302709409727966
962,0.603308,0.604008415127161,1.45640227763262,7.35485763704419,0.28090205962712,0.302658326524563
962.334506145407,0.603308,0.603359501365331,1.4556514640307,7.33815115711804,0.280582095156681,0.302654185862794
962.654318604079,0.603308,0.602833019651953,1.4549355917944,7.32215956881871,0.280318129769935,0.302691342367786
962.964204378495,0.603308,0.602407409625708,1.45424375871848,7.30665049020819,0.280098127220953,0.302762341993817
963.274090152911,0.603308,0.602059953187294,1.45355370820935,7.29113124168762,0.279909815102281,0.302864270426264
963.607602631664,0.603308,0.601765787364756,1.45281302975118,7.27442100683478,0.279738032722074,0.303004005349556
963.920482915105,0.603308,0.601556708977411,1.45212003544378,7.25874028532866,0.279601414609095,0.30315882832912
964,0.601216,0.601512849942911,1.45194420095202,7.2547547698009,0.279569973596259,0.303201335960947
964.33597503953,0.601216,0.601364240588547,1.45120254697777,7.23791497591836,0.279449619499936,0.303392903903833
964.667940236682,0.601216,0.601267929867148,1.45047177504723,7.22127758966897,0.279347057097808,0.303597687953497
964.981036339868,0.601216,0.601214059000554,1.44978438557443,7.20558896820923,0.279261199932232,0.303800932087739
965.294132443055,0.601216,0.601187949717249,1.44909878295984,7.18990465929169,0.279182753921398,0.304010835923997
965.642673332039,0.601216,0.601182646695002,1.44833766201146,7.17245100673002,0.279100906314742,0.304249099075314
966,0.601264,0.601194314524438,1.44755964342884,7.15456512495561,0.279019877141199,0.304495287783035
966.318973832041,0.601264,0.601213091524365,1.44686708425219,7.13860606794777,0.278948270918237,0.304714970207771
966.668825032826,0.601264,0.601237671792309,1.44610959686408,7.1211100730114,0.278869362795658,0.304954669351696
967.019831652539,0.601264,0.601262874574828,1.44535182401821,7.10356470332561,0.278788901576026,0.305192946980951
967.339000076707,0.601264,0.60128425672875,1.4446647073719,7.08761804643896,0.278714469990658,0.305407545331282
967.688270241016,0.601264,0.60130482568844,1.443914879061,7.07017519665643,0.278631720707683,0.305640218018507
968,0.601312,0.601320336222274,1.44324748590656,7.05461388333148,0.27855668170374,0.305845934996931
968.321516772149,0.601312,0.601333573176134,1.44256095418423,7.03857052432458,0.278478422555838,0.306056485139366
968.711619244238,0.601312,0.601346278462547,1.44173043919942,7.01911350463901,0.278382757939148,0.306310208583855
969.035518351393,0.601312,0.601354541448728,1.44104291812133,7.00296560345486,0.278302855712324,0.306519545107517
969.355710459783,0.601312,0.60136120996068,1.44036508763684,6.98700876096386,0.278223788584822,0.306725645642933
969.725072314478,0.601312,0.601367729668059,1.43958541090457,6.96860916420646,0.278132873316506,0.306962752315615
970,0.60136,0.601372186417938,1.43900662901042,6.9549190370013,0.278065387844053,0.307138773987002
970.323173717877,0.60136,0.601377370798678,1.43832797225673,6.93883221134594,0.277986405825965,0.307345324248197
970.620417906243,0.60136,0.601382321701362,1.43770537846082,6.92404155348028,0.2779142536111,0.307535121809641
970.91766209461,0.60136,0.601387590354638,1.43708432492967,6.90925612524499,0.277842464096354,0.307724638690459
971.264793769073,0.60136,0.601394232576912,1.43636098249547,6.89199583312575,0.277759004483059,0.307945529033451
971.611515012661,0.60136,0.601401405055103,1.43564058095166,6.8747630746712,0.277676206050399,0.308165849306555
971.92736876364,0.60136,0.60140836365264,1.43498612370341,6.8590706982864,0.277601143871252,0.308366164126191
972,0.601408,0.601410014085948,1.43483587331435,6.85546304018415,0.277583910969188,0.308412153096478
972.363156181798,0.601408,0.601418502575593,1.43408598391496,6.83742944172246,0.277497959280336,0.308641741923109
972.748292719804,0.601408,0.601427844945267,1.43329318239396,6.81831288031298,0.277407308158533,0.30888469574616
973.061824384969,0.601408,0.601435624121362,1.43264965529184,6.80275696786895,0.277333702946567,0.309081887787982
973.383362843473,0.601408,0.601443694689841,1.43199143815958,6.78680983035347,0.277258374904924,0.30928354403651
973.678809493623,0.601408,0.601451143976069,1.4313881860578,6.77216212370336,0.277189424200514,0.30946845263873
974,0.601456,0.601459234701977,1.43073405215919,6.75624390886584,0.277114618188171,0.309668923145048
974.359670882713,0.601456,0.601468244060734,1.43000362449896,6.73842578881896,0.277030957369138,0.309892651626382
974.704175155729,0.601456,0.601476798232333,1.42930604729314,6.72136611455489,0.276951131669901,0.31010639693593
975.016623620815,0.601456,0.601484484886502,1.42867510848852,6.70589981016879,0.276878900388026,0.310299697628302
975.373898472668,0.601456,0.601493193810996,1.42795566047147,6.68822153802801,0.27679641620553,0.310520000885082
975.714646987719,0.601456,0.601501430711503,1.42727148451259,6.67136789058809,0.276718064965936,0.310729598560993
976,0.601504,0.601508287613701,1.42670002787292,6.6572593009119,0.276652623535315,0.310904670459151
976.361834814375,0.601504,0.601516944099984,1.42597735774081,6.63937599884132,0.276569756903589,0.311125965437192
976.686677045288,0.601504,0.601524692015914,1.42533042426957,6.62332742048059,0.276495659597463,0.311324158859539
977.000833743654,0.601504,0.601532173847929,1.42470643496796,6.60781250163985,0.276424228997059,0.311515366928406
977.310011327645,0.601504,0.601539533683174,1.42409392825485,6.59254898862971,0.276354023827228,0.311702972165322
977.619188911636,0.601504,0.601546895721975,1.42348299762231,6.57729092354041,0.276284050486741,0.311890150566401
977.952420464909,0.601504,0.601554837615221,1.42282629679848,6.56085186830756,0.276208924491104,0.312091447071407
978,0.601552,0.601555972377261,1.42273268029845,6.55850517816614,0.276198209475481,0.312120138127148
978.237897675454,0.601552,0.60156164961906,1.42226515417239,6.54677365269393,0.276144662512979,0.312263388986689
978.568996838433,0.601552,0.601569561086692,1.42161600545705,6.53045138224036,0.276070325269865,0.31246230534473
978.887204287388,0.601552,0.601577175498972,1.4209938176569,6.51477046875629,0.275999182889832,0.312653072602963
979.205411736344,0.601552,0.601584799738333,1.42037327754402,6.49909525962141,0.275928182877664,0.312843293513209
979.53328905237,0.601552,0.601592664285145,1.41973559905267,6.48294965555205,0.275855183556536,0.313038734714157
979.844907057715,0.601552,0.601600145060632,1.41913115553752,6.46761028910032,0.27578608988509,0.313224095538901
980,0.6016,0.601603869949955,1.41883090722092,6.45997787839101,0.275751774239011,0.313316178093184
980.33695813094,0.6016,0.601611965449026,1.41817991739218,6.44340017448976,0.275677295384527,0.313515756132367
980.658501066056,0.6016,0.60161969292702,1.41756041123908,6.42758676650588,0.275606434032274,0.31370570250209
981.027994393872,0.6016,0.601628574301943,1.41685056739101,6.40942226073982,0.275525340161402,0.313923453856146
981.373614547242,0.6016,0.601636882509478,1.41618856246881,6.39243822344018,0.27544962761693,0.314126452028782
981.693145067498,0.6016,0.601644563683574,1.41557822384453,6.3767421229597,0.27537984404034,0.314313632050686
982,0.601648,0.601651939955358,1.4149936247688,6.36167397392972,0.275313087206589,0.314493006417934
982.365936303009,0.601648,0.601660735803641,1.41429841941905,6.3437113969797,0.275233620544328,0.314706244668362
982.690040255137,0.601648,0.601668525149089,1.41368445496181,6.32780836134223,0.275163437518149,0.314894566483761
983.076803005461,0.601648,0.601677818557792,1.41295395996955,6.30883831856753,0.275080047423398,0.315118751697232
983.409118555753,0.601648,0.601685801598557,1.41232817950347,6.29254533472489,0.275008528245346,0.315310723088592
983.725747282083,0.601648,0.601693405737763,1.41173354879224,6.27702704269349,0.274940581267895,0.31549315538159
984,0.601696,0.601699990421949,1.41121976701709,6.26359003669346,0.274881954135426,0.315650868315527
984.359158645634,0.601696,0.60170861121761,1.41054869682067,6.24599922489493,0.274805317166885,0.315856806489041
984.692460232817,0.601696,0.601716609154508,1.40992773351577,6.22968106710641,0.274734367165241,0.316047337628873
984.992326784032,0.601696,0.601723803324843,1.40937053391411,6.21500497060677,0.274670800802822,0.316218406333892
985.292193335246,0.601696,0.601730996561307,1.40881472495356,6.20033370553109,0.27460736940096,0.316389028317813
985.632273434786,0.601696,0.601739153943398,1.40818605783109,6.18370078623739,0.27453555596031,0.316581953836845
986,0.601744,0.60174797468433,1.40750828564838,6.16572266518591,0.274458247043937,0.316790068185452
986.31755037024,0.601744,0.601755592641381,1.40692466417117,6.15020345510508,0.27439167293762,0.316969273282665
986.666598048692,0.601744,0.601763967640202,1.40628493350019,6.13315110677889,0.274318626624558,0.317165640264316
987.024425982077,0.601744,0.60177255527193,1.40563103922836,6.11567651344888,0.274244077841381,0.317366474922729
987.339976115599,0.601744,0.601780130082991,1.40505601902094,6.10027218403283,0.274178515163235,0.317543082842143
987.687888102664,0.601744,0.60178848373135,1.40442377667076,6.08329412373973,0.274106354405381,0.317737196697582
988,0.601792,0.601795979381475,1.40385814967093,6.06806852167372,0.274041891650394,0.317910957180119
988.316589149144,0.601792,0.601803583739357,1.40328590973291,6.05262973181346,0.273976687621601,0.318086765661861
988.704675003407,0.601792,0.601812906311246,1.40258649485937,6.03371149329422,0.273896895068535,0.318301554007437
989.031742156208,0.601792,0.601820763076949,1.40199880281241,6.01777387238332,0.273829944915786,0.318482133904501
989.344980021326,0.601792,0.601828286902336,1.4014374596242,6.00251535966601,0.273766008369338,0.318654633610312
989.723562802002,0.601792,0.601837378460399,1.40076096675364,5.98408055429545,0.27368885658333,0.318862424110886
990,0.60184,0.601844015286277,1.40026834513458,5.97062434080763,0.273632749516477,0.319013815456265
990.313444662343,0.60184,0.601851538499322,1.39971114596019,5.95537148129337,0.273569322025559,0.319185090988945
990.614636013829,0.60184,0.601858765373897,1.39917709850165,5.94071966692673,0.273508443880312,0.319349167626319
990.915827365316,0.60184,0.601865990049872,1.39864438978191,5.9260725180477,0.273447747942459,0.319512866176337
991.259682453043,0.60184,0.601874235487913,1.39803785522527,5.90935629016273,0.273378734327389,0.31969934932767
991.606685154237,0.60184,0.601882553680557,1.39742752790839,5.89249317971873,0.273309204199739,0.319886918361563
991.922851809807,0.60184,0.601890130318006,1.39687297121166,5.87713394367656,0.273246033802958,0.320057357981921
992,0.601888,0.601891978743475,1.39673787480693,5.87338689138899,0.273230663277847,0.320098898129931
992.385740950963,0.601888,0.601901218540964,1.39606369404243,5.85465616894241,0.2731539735389,0.32030621694603
992.763839990648,0.601888,0.601910271000186,1.3954049692985,5.83630384861833,0.273078929446464,0.320508675791156
993.080083715695,0.601888,0.601917838902488,1.39485560071013,5.82095943874602,0.273016420747689,0.320677605348806
993.393242269379,0.601888,0.601925329831103,1.39431301637495,5.80576969591677,0.272954727572554,0.320844496016796
993.694206906724,0.601888,0.601932526827603,1.39379289207348,5.79117607185485,0.272895500940536,0.32100439450747
994,0.601936,0.601939838539552,1.3932657576398,5.77635297632677,0.272835512273907,0.321166487707
994.340741468,0.601936,0.601947988145316,1.39267995843049,5.75984130038608,0.272768947814311,0.32134672488083
994.689703883751,0.601936,0.601956342116392,1.39208174745779,5.74293726822297,0.272700893356924,0.321530705780293
995.003226120576,0.601936,0.601963860048489,1.39154577162047,5.72775516444965,0.272639939966068,0.321695571060887
995.362491573751,0.601936,0.60197249667949,1.39093331563476,5.71036398364793,0.272570414301526,0.321884091426141
995.696387852795,0.601936,0.60198055135694,1.39036574928471,5.69420660599337,0.272505921182161,0.322058735339095
996,0.601984,0.601987904150463,1.38985102987252,5.67951947961907,0.272447450365763,0.322217138765165
996.370988126633,0.601984,0.601996931275289,1.38922385200344,5.66157924207048,0.272376347685585,0.32241029856037
996.69345441897,0.601984,0.602004819081974,1.38868027617211,5.64599093288229,0.272314673086078,0.322577664607516
997.006867727182,0.601984,0.602012523511613,1.38815335873024,5.63084515204379,0.272254893291544,0.322739909866664
997.319159613031,0.601984,0.602020237037728,1.38762969367927,5.6157583555507,0.272195602517071,0.322901277179366
997.63145149888,0.601984,0.602027984714454,1.3871073896529,5.60067633443855,0.272136440513421,0.323062203216772
997.959865420942,0.601984,0.602036164402205,1.3865595860814,5.58482084605648,0.272074343399317,0.323230942821435
998,0.602032,0.602037165941322,1.38649274322892,5.58288355021684,0.272066773094356,0.323251539410297
998.200672895289,0.602032,0.602042178788551,1.38615886409586,5.57319824737192,0.272028990560736,0.323354450966482
998.536651738495,0.602032,0.602050585768168,1.38560111164052,5.5569869053902,0.271965892112096,0.323526388212078
998.83615651102,0.602032,0.602058086476645,1.38510522392686,5.54254009743178,0.27190970715325,0.323679172543649
999.135661283545,0.602032,0.602065583629291,1.38461057232567,5.52809763235334,0.271853691511262,0.323831608345723
999.474042321729,0.602032,0.60207403823666,1.38405319737893,5.511785720384,0.271790640778278,0.324003444992409
999.83536717702,0.602032,0.60208303499624,1.38345976240669,5.49437387493572,0.271723402980499,0.324186295131157
1000,0.602084,0.602087120533634,1.38318996370858,5.4864424814421,0.271692822207698,0.32426941555327
1000.33464722252,0.602084,0.602095394813241,1.38264268660045,5.47032443265021,0.271630866050693,0.324438101148305
1000.6525504452,0.602084,0.602103215497823,1.38212420404821,5.4550178064999,0.271572152735085,0.324597898067101
1001.01531692398,0.602084,0.602112093307998,1.38153422758233,5.43755696017157,0.271505246586983,0.324779636847752
1001.35835482603,0.602084,0.602120446206894,1.380977974504,5.42105145121122,0.271442250055881,0.32495107663134
1001.67491910567,0.602084,0.602128122902945,1.38046605861454,5.40582468711426,0.271384267582313,0.325108847784652
1002,0.602132,0.602135979987092,1.37994177407382,5.39019320355593,0.271324802511097,0.325270352740327
1002.34971791412,0.602132,0.602144409136609,1.37937933897915,5.373382610806,0.271261096195172,0.325443699592374
1002.66960999213,0.602132,0.602152103199567,1.37886630481248,5.35801075025447,0.271203004564986,0.325601843289544
1003.06631131545,0.602132,0.602161629312904,1.37823198277377,5.33895461787884,0.271131080493172,0.325797279955518
1003.39114534052,0.602132,0.602169421101975,1.37771413521064,5.32335621283813,0.271072456233259,0.325956927312084
1003.70421905425,0.602132,0.602176926338355,1.3772163606633,5.30832718812015,0.271016114778955,0.326110399932588
1004,0.60218,0.602184014810311,1.37674727246996,5.29413248695341,0.270962944909648,0.326254955581266
1004.34230855159,0.60218,0.602192217328557,1.37620583608906,5.27770996347336,0.270901647666047,0.326421882833504
1004.66969507374,0.60218,0.602200062468445,1.37568944514674,5.26200840803722,0.270843242199045,0.326581148246334
1004.96962575241,0.60218,0.602207250531267,1.37521759562367,5.24762798703087,0.270789795780017,0.326726600404448
1005.26955643108,0.60218,0.602214439774481,1.37474692397858,5.23325170808947,0.270736512690088,0.326871722185947
1005.61491125809,0.60218,0.60222271951802,1.37420642480982,5.21670327601624,0.270675416703895,0.327038469315247
1005.96221209019,0.60218,0.602231047869886,1.37366444647809,5.20006711012983,0.270614076579751,0.327205599542794
1006,0.602228,0.602231954154142,1.3736055713345,5.19825735248684,0.27060740964741,0.327223751585113
1006.18893954906,0.602228,0.602236485939858,1.37331147355206,5.18920954222851,0.270574122958015,0.327314443260581
1006.5221024049,0.602228,0.60224447849353,1.3727940088023,5.17325922815822,0.270515647068307,0.32747410983583
1006.84240359988,0.602228,0.602252164392194,1.37229787335135,5.15792943489501,0.270459564080856,0.32762718091533
1007.18583953768,0.602228,0.602260407569231,1.37176737213139,5.14149757506796,0.270399537587157,0.327790799390047
1007.55923918522,0.602228,0.602269372435241,1.3711923064882,5.12363814442026,0.270334584884644,0.327968282833184
1007.87546457769,0.602228,0.60227696650782,1.37070669126715,5.1085182408115,0.270279718993004,0.328118145839858
1008,0.602276,0.602279957616002,1.37051579793502,5.1025649797084,0.270258127256489,0.328177033002447
1008.51451266269,0.602276,0.602292317104625,1.36972922708845,5.07797673031321,0.270169247579626,0.328419769336763
1008.8419852567,0.602276,0.602300184250958,1.36923035073747,5.06233319391734,0.270112967308843,0.328573817961448
1009.16945785071,0.602276,0.602308051470425,1.36873283393343,5.04669445480147,0.270056707980718,0.328727317472662
1009.46965387415,0.602276,0.602315263699047,1.36827794863261,5.03236253295792,0.270005338295931,0.32886773543239
1009.77250700305,0.602276,0.602322540833491,1.367820188695,5.01790781784828,0.269953739645563,0.329009139065532
1010,0.602324,0.602328008677978,1.36747709399846,5.00705260621414,0.269915002528956,0.329115060425693
1010.29897978955,0.602324,0.602335198214154,1.36702717413448,4.99278977018586,0.269864160466738,0.329253919628149
1010.59196758168,0.602324,0.60234224961252,1.36658735749557,4.97881661553651,0.269814576256109,0.329389779300882
1010.88495537381,0.602324,0.602349309313207,1.36614861338771,4.96484724858364,0.269765145183998,0.329525342329952
1011.18454063022,0.602324,0.602356538807999,1.36570109599711,4.95056723151169,0.269714628734404,0.329663521698069
1011.48412588662,0.602324,0.602363780788475,1.36525469445979,4.93629115718993,0.269664285440213,0.329801406245435
1011.80727061671,0.602324,0.602371606605854,1.36477443550226,4.92089681752145,0.269610233601788,0.329949861243243
1012,0.602372,0.602376280495154,1.36448861542126,4.91171752980503,0.26957802814003,0.330038176564004
1012.30724133134,0.602372,0.602383738775555,1.36403392082877,4.89708763818443,0.269526734450902,0.330178614532839
1012.65529777177,0.602372,0.602392192245205,1.36352022734338,4.88051922318565,0.269468891435033,0.330337384462602
1012.96089901339,0.602372,0.602399610265567,1.36307041990789,4.86597612989288,0.269418262953927,0.330476432364281
1013.33759917902,0.602372,0.602408736356368,1.36251753756238,4.84805512076856,0.269355899345957,0.330647213636691
1013.64672755007,0.602372,0.602416201827434,1.36206512498478,4.83335333056652,0.269304941939346,0.330787036903945
1013.9500459734,0.602372,0.602423500329133,1.36162234668231,4.81893185811065,0.269255098291332,0.330923913698195
1014,0.60242,0.602424699565928,1.36154953204987,4.81655714113305,0.269246890534381,0.330946412246537
1014.249770133,0.60242,0.602430683777668,1.36118591321383,4.80468516458728,0.269205861507598,0.331058724159073
1014.58416685843,0.60242,0.602438665629607,1.3607002772286,4.78879493637234,0.269151104905201,0.331208766702712
1014.92390705309,0.60242,0.60244674505276,1.36020826500952,4.77265568654515,0.269095721285564,0.33136087421479
1015.27878213316,0.60242,0.602455161513135,1.35969581969587,4.75580271626924,0.269037928652081,0.331519193002423
1015.58234506249,0.60242,0.602462351257575,1.35925867095514,4.74139080275834,0.268988654341875,0.331654278229018
1015.91389744613,0.60242,0.602470202913227,1.35878247753072,4.72565452998968,0.268935087191719,0.331801539750593
1016,0.602468,0.602472242826902,1.35865902745173,4.72156865744055,0.268921191446554,0.33183970801398
1016.31840975572,0.602468,0.602479792696664,1.35820327413997,4.70646170470638,0.268869828384803,0.331980556662765
1016.62931463759,0.602468,0.602487177153554,1.35775942823201,4.69171494760184,0.268819856562921,0.332117777189478
1016.9581897164,0.602468,0.602495004522976,1.35729117806829,4.67612026012282,0.268767236526797,0.33226264471765
1017.31529413219,0.602468,0.602503523317909,1.3567841863138,4.65919213215598,0.268710172528932,0.332419410930701
1017.62155818196,0.602468,0.60251084471862,1.35635057435734,4.64467828965038,0.2686613891785,0.332553511508798
1017.9631402925,0.602468,0.602519025109415,1.3558682623682,4.62849534850034,0.26860723793649,0.332702787135093
1018,0.602516,0.60251990865587,1.35581629869218,4.62674935823574,0.268601401200483,0.332718867525472
1018.1842985375,0.602516,0.602524328454244,1.35555671959811,4.61802025665127,0.268572219453672,0.332799170996275
1018.50222161991,0.602516,0.602531959724514,1.35510987020961,4.6029654956659,0.268521948556716,0.332937374141408
1018.88226374124,0.602516,0.60254109039999,1.35457726196449,4.58497468804855,0.268462160466334,0.33310223513043
1019.18899726983,0.602516,0.60254846365776,1.35414862010814,4.57045859811661,0.26841403326706,0.333234907585528
1019.51749793674,0.602516,0.602556361484583,1.35369077339074,4.5549166959763,0.268362552409808,0.333376547458923
1019.87108830132,0.602516,0.602564861701059,1.3531993565815,4.53819272732688,0.268307411769571,0.333528690435409
1020,0.602564,0.602567960097477,1.35302055610813,4.53209679483641,0.268287362829979,0.33358406175133
1020.32437505837,0.602564,0.602575754424973,1.35257149685679,4.51676087652277,0.268236931802359,0.333723051268053
1020.63375756837,0.602564,0.602583185423196,1.35214432255462,4.50213779748714,0.268188938395277,0.333855249344109
1020.93911797318,0.602564,0.602590516822432,1.35172378027431,4.48770865854144,0.268141792613643,0.333985499768969
1021.24447837799,0.602564,0.602597845556969,1.35130430677493,4.47328332175496,0.268094739350411,0.33411539410012
1021.57416548509,0.602564,0.602605755788431,1.35085261245139,4.45771304150028,0.268044004627147,0.33425520125344
1021.93516417698,0.602564,0.602614415483858,1.35035944036572,4.44066905055911,0.267988726232721,0.3344079645818
1022,0.602612,0.60261597066356,1.35027102308478,4.43760848701286,0.26797882306494,0.334435360045838
1022.32100648814,0.602612,0.602623670327825,1.34983396631,4.42245793649589,0.267929811798747,0.334570721655329
1022.64127474009,0.602612,0.602631352548653,1.34939907822449,4.40734637200742,0.267880999134173,0.334705369402074
1022.94505986014,0.602612,0.602638640119003,1.34898764359491,4.39301636213712,0.267834917366624,0.334832856253523
1023.2488449802,0.602612,0.602645928740496,1.34857724921239,4.37869005786912,0.267788951324524,0.334960022123041
1023.60323884958,0.602612,0.602654433229063,1.34809979674973,4.36198175164138,0.267735392262694,0.335107887254928
1023.93452347602,0.602612,0.602662384878912,1.34765475124034,4.34636749362002,0.267685560571246,0.335245810741141
1024,0.60266,0.602663956673319,1.34756693584507,4.34328194210407,0.267675737773371,0.335273035675936
1024.3273826199,0.60266,0.60267181656274,1.34712857688121,4.32785674538193,0.267626658754949,0.335408893865633
1024.66904583328,0.60266,0.602680020744941,1.34667237000583,4.31176323644339,0.267575517058119,0.335550221731469
1025.03495317743,0.60266,0.602688808302876,1.34618522936722,4.29453287408191,0.267521025367216,0.335701253186424
1025.34554138962,0.60266,0.602696267913994,1.34577290025684,4.27991161042899,0.267474889355294,0.335829079911444
1025.67884193581,0.60266,0.602704273212864,1.34533160433266,4.26422537207686,0.267425446617707,0.33596582346799
1026,0.602708,0.602711986675957,1.34490754323794,4.24911473142425,0.267378030830493,0.336097324782394
1026.31204414357,0.602708,0.602719480753737,1.34449660191949,4.23443678141594,0.267332093525817,0.336224771342223
1026.68535926741,0.602708,0.602728445396706,1.34400637267869,4.21688177197547,0.267277202422758,0.336376719963554
1027.00982781504,0.602708,0.602736236078146,1.34358152474731,4.20162817279503,0.267229721417703,0.336508495166427
1027.3210618265,0.602708,0.60274370804938,1.34317508366342,4.18700059445789,0.26718431862163,0.336634584308718
1027.71095697,0.602708,0.602753067137238,1.34266740406628,4.16868135927945,0.2671275065634,0.336791983249654
1028,0.602756,0.602760004383747,1.34229210652416,4.15510446350142,0.267085583940887,0.336908416262266
1028.3097816676,0.602756,0.602767438424389,1.34189088396982,4.14055701854033,0.267040799917857,0.337032928827336
1028.6112740823,0.602756,0.602774672555068,1.34150139077727,4.12640239373396,0.266997242923872,0.337153721144876
1028.912766497,0.602756,0.602781905661851,1.34111287493346,4.11225126473644,0.266953826381001,0.337274243427033
1029.2511894074,0.602756,0.602790023512309,1.340677930112,4.09637088520892,0.266905311837171,0.337409261226388
1029.59658790768,0.602756,0.602798307367664,1.34023528319287,4.08016770054558,0.26685585877301,0.337546592992612
1029.90875936712,0.602756,0.602805793337553,1.33983631318146,4.0655271671709,0.266811290283193,0.337670381001496
1030,0.602804,0.60280798117522,1.33971989917476,4.0612487725098,0.266798307719554,0.337706522947291
1030.43009944167,0.602804,0.602818293958918,1.33917232538455,4.04108510109718,0.26673725597325,0.337876539289436
1030.79101368892,0.602804,0.602826947952119,1.33871434556244,4.02417034808867,0.266686090160633,0.338018637142221
1031.11037058268,0.602804,0.602834606344495,1.33831024673903,4.00920734739766,0.266641042110173,0.338144117628902
1031.41387136485,0.602804,0.602841885810656,1.3379272068577,3.9949908291002,0.266598371562168,0.338263090712098
1031.71947281038,0.602804,0.602849217380252,1.3375424934005,3.98067941870132,0.266555425041909,0.33838249594297
1032,0.602852,0.602855949132154,1.33719020667306,3.96754533197598,0.266516138820311,0.338491878808886
1032.32106005283,0.602852,0.602863655578474,1.33678802801989,3.95251714415877,0.266471378217648,0.338616844188207
1032.66666425724,0.602852,0.60287195324829,1.33635630479639,3.93634440355277,0.266423247162927,0.338750909686557
1032.9748392986,0.602852,0.602879353550509,1.33597238476445,3.9219269402809,0.266380440951921,0.338870128027355
1033.34767125587,0.602852,0.602888307140439,1.33550923209343,3.90448933195225,0.266328923175409,0.339014075583092
1033.66331716746,0.602852,0.60289588715728,1.33511824239141,3.88973038964146,0.266285363792841,0.33913552854908
1034,0.6029,0.602903971373748,1.33470232631086,3.87399187128426,0.266239014389018,0.339264713484099
1034.3042935575,0.6029,0.60291127653837,1.33432742445908,3.85977101700076,0.266197339251829,0.33938126480913
1034.60858711499,0.6029,0.602918580225479,1.33395347207151,3.84555357575814,0.266155727768364,0.339497480840912
1034.92704781931,0.6029,0.602926222390899,1.33356312358149,3.8306778525669,0.26611223703831,0.339618739528691
1035.23229325566,0.6029,0.602933546105027,1.33318994458903,3.81642292188687,0.266070753937712,0.339734761136986
1035.53753869201,0.6029,0.602940868820975,1.33281771365014,3.80217140062466,0.266029388358241,0.339850501883483
1035.91029995241,0.6029,0.602949810403086,1.33236443295503,3.7847722657859,0.265978921554121,0.339991352182936
1036,0.602948,0.602951962016764,1.33225556699445,3.78058615046057,0.265966811611962,0.340025191905184
1036.32029354703,0.602948,0.6029596448574,1.33186750077909,3.76564110051883,0.265923718531795,0.340145893323627
1036.63374442496,0.602948,0.602967163879169,1.33148872662894,3.7510189382318,0.265881637006207,0.340263686151623
1036.96686379491,0.602948,0.602975155356923,1.33108726805611,3.73548316134429,0.265836970243903,0.340388470447261
1037.32722438722,0.602948,0.602983801349108,1.33065423278454,3.71868143905717,0.26578890401896,0.340523185728154
1037.63603267157,0.602948,0.602991211404158,1.33028417974342,3.70428705270304,0.265747827403294,0.340638308088013
1038,0.602996,0.602999946180233,1.32984924905271,3.68732595555119,0.26569947158148,0.340773538238574
1038.33648649175,0.602996,0.603008022455785,1.32944832902642,3.67164970408449,0.265655003444076,0.340898302160106
1038.6441945086,0.602996,0.603015408668923,1.32908268103247,3.65731772950819,0.265614449961266,0.341012093858283
1038.9926213259,0.602996,0.603023772802814,1.3286697774265,3.64109329237847,0.265568573048765,0.341140511421683
1039.324178278,0.602996,0.603031732162004,1.32827797713537,3.62565840650268,0.26552513538727,0.341262462119117
1039.63314650973,0.602996,0.603039149150282,1.32791384303135,3.61127859898076,0.265484787133736,0.341375825399627
1040,0.603044,0.603047955284048,1.32748270404838,3.59420912175932,0.265436917714148,0.341509956262586
1040.31733547025,0.603044,0.603055571952942,1.32711082205505,3.57944752079617,0.26539568593118,0.341625729916744
1040.62667123835,0.603044,0.603062988934277,1.326749259944,3.56506145759412,0.265355582441412,0.341738288775659
1040.92987240414,0.603044,0.603070218428821,1.3263957708118,3.55096395382442,0.265316175411194,0.341848150042956
1041.23307356992,0.603044,0.603077325099952,1.32604317221294,3.53686966329672,0.265276675843626,0.341957558459999
1041.56679841664,0.603044,0.603084815286892,1.32565610252271,3.5213601704077,0.265232935598104,0.342077303598353
1041.91799109723,0.603044,0.603091944797536,1.32524992805991,3.50504301094852,0.265186083031966,0.342202029758579
1042,0.603092,0.603093437733224,1.32515525004149,3.50123330524004,0.265174980393518,0.342230918942447
1042.32610272275,0.603092,0.6030984283681,1.32477940371354,3.48608648994761,0.265130176286715,0.342344843020906
1042.64984736913,0.603092,0.603101338994273,1.32440727437003,3.47105262693884,0.265084351766058,0.342456156368706
1042.95103417662,0.603092,0.603101578580235,1.3240619648493,3.45706924463954,0.265040220053248,0.342557815765959
1043.25222098411,0.603092,0.603098954490902,1.32371751150454,3.44308858183078,0.264994750201582,0.342657751623708
1043.60474712652,0.603092,0.603091955734088,1.32331542929119,3.42672809802548,0.264940241960911,0.342772941831386
1043.93980291739,0.603092,0.603081636851612,1.32293435754956,3.41118151132742,0.26488776923299,0.34288126151886
1044,0.60314,0.603079470567355,1.32286600508254,3.40838867759418,0.264878361494961,0.342900696907789
1044.30098541303,0.60314,0.603067733681253,1.32252475458397,3.39442590023979,0.264831953371182,0.342998296644051
1044.6387182802,0.60314,0.603054308364295,1.32214285673983,3.3787611642359,0.264782340861835,0.343109845584708
1044.98663480646,0.60314,0.603043322414546,1.32175056753216,3.36262726715987,0.264735900834943,0.343228954161741
1045.30170615748,0.60314,0.603039339327566,1.32139629671177,3.34801953633485,0.264700119978345,0.343342681020993
1045.66492734627,0.60314,0.603046720206053,1.32098904576535,3.33118355142215,0.264669147647964,0.343483580190204
1046,0.603188,0.603070070916795,1.32061445647607,3.3156569820838,0.264652922664571,0.343625450588655
1046.31461647152,0.603188,0.6031113011849,1.32026369642531,3.30108327773177,0.264650920048945,0.343771506106499
1046.68478480693,0.603188,0.603190036898974,1.31985219165445,3.28394385538558,0.264667899908429,0.343962207115757
1047.00867609526,0.603188,0.603291128741279,1.31949318344314,3.26895533131903,0.264701888561162,0.344147777458837
1047.32387588949,0.603188,0.603422785901754,1.31914474850539,3.25437789350842,0.264753639131482,0.34434666812277
1047.70948675488,0.603188,0.603633473771832,1.31871973338647,3.23655830994468,0.26484327471973,0.34461581659186
1048,0.603236,0.603830773349138,1.31840044163329,3.22314543027571,0.264929906873962,0.344837329073192
1048.31580843178,0.603236,0.604084053277043,1.31805422941391,3.20857827519881,0.265042290685704,0.345095944449445
1048.61807261136,0.603236,0.604364156946593,1.31772372015956,3.19465072537837,0.265166754643961,0.345360004024384
1048.92033679095,0.603236,0.604679901857483,1.31739404305098,3.18073924576192,0.265306341942231,0.345638830618327
1049.25798397967,0.603236,0.605072201431687,1.31702675371982,3.16522005258656,0.265478241721167,0.345965847643202
1049.61050361383,0.603236,0.605522346239824,1.31664438510326,3.14904257259209,0.265673448753864,0.346322529597179
1049.92318211955,0.603236,0.605952234573402,1.31630616717012,3.13471654088576,0.26585782380073,0.346649723542047
1050,0.605656,0.606061789390994,1.3162232091948,3.13120042915271,0.265904494537769,0.34673142515334
1050.38408940227,0.605656,0.606629964155747,1.31580921261655,3.1136411083431,0.266144694181815,0.347146449918179
1050.76903087162,0.605656,0.607228258200345,1.31539562138117,3.09607950198883,0.266394710066382,0.34757111880926
1051.08012405007,0.605656,0.607728151341923,1.31506234037485,3.0819146754325,0.266601417632086,0.347918564756505
1051.39382158439,0.605656,0.608243327109182,1.31472714123462,3.06765691216091,0.266812639298196,0.348271333818567
1051.69476846362,0.605656,0.60874512687689,1.31440638785649,3.05400322849246,0.267016977873223,0.34861111858296
1052,0.609012,0.609259118535742,1.31408188744898,3.0401799551549,0.267225016284737,0.348956184880944
1052.33678430727,0.609012,0.609829674704945,1.31372479814312,3.02495688276088,0.267454724893463,0.349336687661682
1052.68845917595,0.609012,0.610427115483192,1.31335298827387,3.00909348264475,0.267694442479554,0.349733418927191
1052.99744646851,0.609012,0.610952149144147,1.31302720815778,2.99518326716014,0.267904614935972,0.350081169944646
1053.35316032041,0.609012,0.611555767405261,1.3126531995916,2.97920145086273,0.268145853252834,0.350480357868938
1053.68587162363,0.609012,0.612119096034676,1.31230437913445,2.96428402071438,0.268370982549236,0.350852803641495
1054,0.612368,0.612649703916812,1.31197592826491,2.95022713142738,0.2685830838937,0.351203622403413
1054.38400243354,0.612368,0.613296738902254,1.31157558422794,2.93307946704348,0.2688417876167,0.351631406654981
1054.70435131922,0.612368,0.613835331204686,1.31124258172484,2.91880449662754,0.269057418639247,0.351987678861758
1055.00972034665,0.612368,0.614347919927463,1.31092597753651,2.90522259941794,0.269262860748131,0.352326837711287
1055.4003338564,0.612368,0.615002748007956,1.31052216544121,2.88788559898971,0.269525516606009,0.352760044016035
1055.71462182835,0.612368,0.615529190029465,1.31019821093968,2.87396579202672,0.269737015057561,0.353108366336401
1056,0.615724,0.616007055322893,1.30990478955287,2.86134921710986,0.269929207089153,0.353424486328389
1056.30525971389,0.615724,0.616518195849478,1.30959169777143,2.84787771188413,0.270134873775309,0.3537623802629
1056.61051942778,0.615724,0.617029427004055,1.30927940155345,2.8344310425183,0.270340782275558,0.354100174258518
1056.94556257155,0.615724,0.617590741214559,1.3089375490729,2.81970100348477,0.270567165096791,0.354470916876354
1057.28931695938,0.615724,0.618166978733519,1.30858780005004,2.80461908262695,0.270799746936704,0.354851183814526
1057.59889345817,0.615724,0.618686327753626,1.30827368301437,2.79106365736627,0.271009657523289,0.355193724530432
1057.96189640345,0.615724,0.619296013603332,1.30790639013315,2.77520142864051,0.271256652762259,0.355595790395152
1058,0.61908,0.619360068492188,1.30786790091314,2.77353844771677,0.271282631933522,0.355638022713062
1058.19051798273,0.61908,0.619680547656664,1.30767563902505,2.76522936592133,0.27141268401095,0.355849262102024
1058.51019566662,0.61908,0.620219229876684,1.30735372443919,2.75130905284993,0.271631628384746,0.356204153655944
1058.81743801596,0.61908,0.62073837974665,1.30704514500883,2.73795605518144,0.271843150408862,0.356546005766916
1059.12468036531,0.61908,0.621259240246427,1.30673736048036,2.72462843269235,0.272055698233161,0.356888563988106
1059.50252468646,0.61908,0.62190241037877,1.30635993594649,2.70827312276122,0.272318223887312,0.357310541209407
1059.82205882679,0.61908,0.622448537192562,1.3060416886328,2.69447194829716,0.272541016757331,0.357667808577914
1060,0.622436,0.622753405405513,1.30586483280472,2.68679838821259,0.272665175285056,0.357866703576262
1060.35761066361,0.622436,0.623367079791497,1.30551019775893,2.67140271657244,0.272914176516653,0.358265554347086
1060.67004282047,0.622436,0.623903221554593,1.3052012298872,2.65798043088538,0.273130398211482,0.358612331111726
1061.05395348674,0.622436,0.624559721328732,1.30482267452984,2.64152350995473,0.273393006378296,0.359034900157665
1061.37387008457,0.622436,0.625102523283295,1.30450814145539,2.62784002182277,0.273607673031888,0.359382475019848
1061.67979378219,0.622436,0.625615678582831,1.30420814542458,2.61478046571883,0.27380818731882,0.359709754310373
1062,0.625792,0.626144129637931,1.30389495686176,2.60113744438984,0.274011877834888,0.360045782343151
1062.32347366472,0.625792,0.62666621642387,1.30357941397606,2.58738193835894,0.274209719774507,0.360376946640203
1062.64354658392,0.625792,0.627168317959648,1.30326801818252,2.57379684075467,0.27439634366835,0.360695132182206
1062.9497171234,0.625792,0.627632531883199,1.30297091802579,2.56082510915508,0.274565461546461,0.360989762715901
1063.25588766289,0.625792,0.62807872614035,1.30267456914408,2.54787537574463,0.27472450147377,0.361273987617508
1063.61013151587,0.625792,0.628569957900591,1.3023326247159,2.53291866579699,0.27489520099146,0.36158911827054
1063.94112665825,0.625792,0.629002803161574,1.30201402747259,2.51896785954456,0.275041782440956,0.361870253707619
1064,0.629148,0.629077051715292,1.30195745088981,2.51648882641432,0.275066560345098,0.361918927215001
1064.29436670874,0.629148,0.629435725642992,1.30167498258706,2.50410397080684,0.275184647660481,0.362156323143579
1064.6353758592,0.629148,0.629825241503588,1.30134862050818,2.48977736808011,0.275309929070114,0.362419457477219
1064.97687320526,0.629148,0.630188358897851,1.30102271881791,2.4754511993693,0.275424227433924,0.362671420339676
1065.29080315767,0.629148,0.630499920478902,1.30072394317006,2.46229894082802,0.275520500883208,0.36289390635067
1065.67269593433,0.629148,0.630852993920765,1.30036153922669,2.44632055490569,0.275627785382468,0.363154291795658
1066,0.631096,0.631135732855462,1.30005185650969,2.43264369198676,0.275712773023975,0.363370116336783
1066.3108177642,0.631096,0.631389792602149,1.2997585549988,2.41966998525376,0.275788692080881,0.363569949751432
1066.69334192785,0.631096,0.631686563929719,1.29939863136699,2.40372146594283,0.275877118521187,0.363810440358113
1067.01286986369,0.631096,0.631923776929958,1.29909886170698,2.39041432599811,0.27594809492691,0.364008069316318
1067.32230201882,0.631096,0.632146478251836,1.29880932446006,2.37754018662423,0.276015169063883,0.364197475386925
1067.63482205621,0.631096,0.63236629928252,1.29851765563015,2.36454985691291,0.276081839358045,0.364387380892244
1067.94734209361,0.631096,0.632582660429212,1.29822674613161,2.35157169221942,0.276148116433042,0.364576575124305
1068,0.632484,0.63261887913209,1.29817780407464,2.34938613139705,0.276159281956139,0.364608419869613
1068.26328953196,0.632484,0.632799295827326,1.29793341583644,2.33846344537375,0.276215152503858,0.3647675504222
1068.57164032497,0.632484,0.633009743050819,1.29764788231571,2.32568218788316,0.276280724176314,0.364953767331696
1068.87999111798,0.632484,0.633219968618501,1.2973630815831,2.3129125730977,0.276346670364345,0.365140049328447
1069.26057640431,0.632484,0.633479852224311,1.29701257059544,2.29716758874156,0.276428791222086,0.365370270295032
1069.5842662729,0.632484,0.633701598142477,1.29671533236164,2.28379037015658,0.276499106544785,0.365566176328158
1069.89793038873,0.632484,0.63391722971113,1.2964280641949,2.27083976979323,0.276567676882039,0.36575612432218
1070,0.633872,0.633987560568908,1.29633474585431,2.26662811849009,0.276590101111075,0.365817977084934
1070.38667845814,0.633872,0.634254679433974,1.29598193936969,2.250684432245,0.276675414150159,0.366052350464031
1070.75416155877,0.633872,0.634509423111588,1.29564769864669,2.23554932901753,0.27675681969258,0.366274965681206
1071.06747243469,0.633872,0.634727177202534,1.29536353731742,2.22265854434385,0.276826589801241,0.366464782095068
1071.38342532557,0.633872,0.634947206329797,1.29507773097122,2.20967136707456,0.276897282718785,0.366656210125089
1071.67798943741,0.633872,0.635152703201723,1.29481195093201,2.19757451962958,0.276963400530981,0.366834597084887
1072,0.635264,0.635377777550864,1.29452215422094,2.18436285088293,0.277036121588961,0.367029727802486
1072.35917228198,0.635264,0.635629517729532,1.29419983365593,2.16964169267344,0.277117990984112,0.367247767311343
1072.69589633588,0.635264,0.635866471095417,1.29389853798496,2.15585520985437,0.27719543956322,0.36745251636636
1073.00811657576,0.635264,0.636087284462871,1.29361992711061,2.1430846553912,0.277268014116898,0.367642819487747
1073.36771028768,0.635264,0.636343191612194,1.29329994494377,2.12839157979682,0.277352580439376,0.367862613116156
1073.69638365803,0.635264,0.636578671521545,1.29300831936156,2.11497618347015,0.277430423497291,0.368063717576885
1074,0.636652,0.636797392732205,1.292739638382,2.10259568677508,0.277502525349456,0.36824939667901
1074.38072160733,0.636652,0.637072634007998,1.29240368598775,2.08708760829614,0.277592666761227,0.368481543027898
1074.69769784274,0.636652,0.637301654807895,1.29212479563473,2.0741901075408,0.277666544909655,0.368673307899141
1075.00883685154,0.636652,0.637525133822725,1.29185175585205,2.06154243536803,0.277737259192421,0.368859436650925
1075.31572452867,0.636652,0.637742922290769,1.29158313762609,2.04907940991141,0.277804560666425,0.369040283814542
1075.6226122058,0.636652,0.637956556203512,1.29131520282824,2.03662795439123,0.277868433862635,0.369217413507483
1075.95452857851,0.636652,0.638180974062247,1.29102618265082,2.02317372940255,0.277932568401649,0.36940371641698
1076,0.63804,0.63821105904468,1.29098664973574,2.0213315543836,0.277940904111425,0.369428761888341
1076.22735710745,0.63804,0.638358693612731,1.29078920832558,2.01212424199714,0.277980778048188,0.369552088671704
1076.55362395134,0.63804,0.638561233459179,1.29050652030041,1.99892146990804,0.278032108131902,0.369722897378427
1076.85780453895,0.63804,0.638738366850675,1.29024365527344,1.98662269695905,0.278072863394541,0.369874746250522
1077.16198512656,0.63804,0.638902426704452,1.28998145129096,1.97433324522668,0.278106239445374,0.370018929025135
1077.4978127644,0.63804,0.63906652937815,1.28969273366167,1.96077526961345,0.278134022104432,0.370168713149201
1077.86522303135,0.63804,0.639223752048635,1.28937778312214,1.94595331077385,0.278153046114538,0.370320810379294
1078,0.639428,0.639275306647736,1.28926249045443,1.94051883557235,0.27815708591192,0.370373565063091
1078.32858481171,0.639428,0.639386976235545,1.28898194867206,1.92727507484797,0.278160555446482,0.370495606314934
1078.6437654704,0.639428,0.639475548795124,1.28871357055966,1.91457813482117,0.278155700807198,0.370604203717982
1079.03163004733,0.639428,0.639560557316556,1.28838426577884,1.89896078812186,0.278139465504109,0.370727208858167
1079.35924599648,0.639428,0.639613017824933,1.28810693874952,1.88577495353097,0.278117886746335,0.370822924379108
1079.67055840272,0.639428,0.639647753328183,1.28784410953661,1.87324930423469,0.278091261458238,0.370907491445166
1080,0.63974,0.639669809087175,1.28756670965416,1.85999778288786,0.278056990686839,0.370990602003193
1080.33585666926,0.63974,0.639678009085657,1.28728468073992,1.84649129752597,0.278016295197307,0.371069185418715
1080.65740559369,0.63974,0.639673338550271,1.28701539249577,1.83356250603378,0.277972277455923,0.37113902863422
1080.96430196794,0.63974,0.639658250404734,1.28675903452251,1.82122447194321,0.27792602270686,0.371201136163839
1081.27119834218,0.63974,0.639633616528509,1.28650331842069,1.80888757757118,0.277876392019448,0.371259561369543
1081.60872631112,0.63974,0.639596788693465,1.28622281932435,1.795320198015,0.277819017288215,0.371320669293496
1082,0.639628,0.639543947594115,1.28589862661972,1.779593075676,0.277750802720605,0.371389334884239
1082.31435600287,0.639628,0.639496507044964,1.28563892221615,1.76695786797211,0.277696918008001,0.371445123512474
1082.64426970834,0.639628,0.639445710722514,1.28536709343238,1.75369748501145,0.277643821780903,0.371506819174824
1083.02480897166,0.639628,0.639391844403912,1.28505448177645,1.73840267611212,0.277590433495718,0.371585445377806
1083.33750537016,0.639628,0.639357001009004,1.28479834979949,1.72583536810464,0.277556196396651,0.371659373601421
1083.66496795168,0.639628,0.639335728944654,1.28453084628414,1.71267599826239,0.277533026431851,0.37174917480894
1084,0.63952,0.639336810467235,1.28425792606784,1.69921493487846,0.277526096658771,0.371857511628138
1084.31371038886,0.63952,0.639365321070184,1.28400307790975,1.6866140518725,0.277538259996851,0.371977336680357
1084.66674339145,0.63952,0.639437221177634,1.28371709803865,1.67243957031813,0.277577200033156,0.372137117699721
1085.00051073604,0.63952,0.639551591639509,1.28344751438787,1.65904647733799,0.277641455546304,0.37231531672633
1085.31550406189,0.63952,0.639707112631628,1.28319379609268,1.64641592432889,0.277728710241551,0.372509840171988
1085.68917491786,0.63952,0.639958163806829,1.2828936936969,1.63144724154794,0.277867414064887,0.372775466884016
1086,0.639408,0.640225865559803,1.28264478608909,1.61901095187836,0.27801191227755,0.373025271151158
1086.31571920395,0.639408,0.640554292924431,1.28239262546963,1.60639530718852,0.278185137547949,0.373305176133905
1086.62715176925,0.639408,0.640933799839992,1.28214454106823,1.59396963382519,0.278380732605286,0.373605739462578
1086.93858433455,0.639408,0.641366533139424,1.2818970995513,1.58156486685278,0.278598661858074,0.373928377832305
1087.26830579662,0.639408,0.641878960915988,1.28163582194661,1.56845685857647,0.278850905740297,0.37429119970558
1087.57952947687,0.639408,0.64240913804948,1.281389852748,1.55611013759972,0.279106465948458,0.37465087207745
1087.89075315713,0.639408,0.642978984173088,1.28114451006887,1.54379039425826,0.279375810236766,0.375024075857276
1088,0.642628,0.643187318827011,1.28105853664444,1.53947256153546,0.279473028278527,0.37515768415652
1088.42142945124,0.642628,0.644024882263062,1.28072760031746,1.52285005631951,0.279858100115836,0.375682764001265
1088.80301201138,0.642628,0.6448198466862,1.28042892693369,1.5078473179057,0.280216363599652,0.376167328667508
1089.14195553059,0.642628,0.645545732148828,1.28016439952961,1.49456054347873,0.280538471880381,0.376601244692144
1089.4330590284,0.642628,0.646178459096651,1.27993778735404,1.48317931422866,0.280816433988563,0.376974942888096
1089.83593561104,0.642628,0.647061553195185,1.27962504787881,1.46747458366094,0.281202087479116,0.377492639654428
1090,0.647192,0.647422372063674,1.27949798513722,1.4610946421239,0.281359456169133,0.377703638490074
1090.2948227073,0.647192,0.64807166503701,1.27927008528723,1.44965258628059,0.281643200185051,0.378083611731432
1090.64543962635,0.647192,0.648845905623709,1.27899978092943,1.43608317621995,0.281984213658443,0.378538760590753
1090.95531489943,0.647192,0.649534339255615,1.27876154470097,1.42412511962186,0.282291196242372,0.378946341379566
1091.32689002832,0.647192,0.650370350296142,1.27847669129306,1.40982937023333,0.282670071669809,0.379445507378727
1091.63516394703,0.647192,0.65107839320667,1.27824104469663,1.39800552181828,0.282997131127234,0.379872086918735
1091.94476942622,0.647192,0.651808984817226,1.27800500155105,1.3861647847116,0.283340752921167,0.380315406951263
1092,0.651752,0.651941865192557,1.27796295926059,1.38405619514115,0.283403891108791,0.380396305391356
1092.2761528689,0.651752,0.652620123323866,1.27775304523967,1.37353039029821,0.283729042500533,0.380810144269195
1092.60739909993,0.651752,0.653469471434405,1.27750190622899,1.36094348271602,0.284142435523064,0.381329667938336
1092.93370857938,0.651752,0.654352213156086,1.27725520562405,1.34858755686193,0.284577864119668,0.381869382817916
1093.23624150094,0.651752,0.655218230782451,1.2770270954149,1.33717252243937,0.285008799504636,0.382396777056064
1093.5387744225,0.651752,0.65613555255738,1.27679957366029,1.32579873259296,0.285467554119703,0.382951774905072
1093.90023683006,0.651752,0.657304616930726,1.27652850012254,1.31226681745083,0.286053040003453,0.383651974656473
1094,0.656316,0.657641887286869,1.27645383020498,1.30854353708253,0.286221710985821,0.383852243199068
1094.31800309535,0.656316,0.658759929795025,1.27621623247897,1.29671007409767,0.28677932234034,0.384510345766851
1094.6290556381,0.656316,0.659916443542624,1.27598444067236,1.28518863134883,0.28735287067155,0.385181903469775
1094.96589715309,0.656316,0.661236648049206,1.27573411036167,1.27277457503648,0.288002904823598,0.385937751080777
1095.32728297565,0.656316,0.66272644146294,1.27546632112075,1.25953186980745,0.288730029813081,0.386778022832475
1095.63403312631,0.656316,0.66404534537914,1.27523965078132,1.24835551985677,0.289368477389922,0.387512200494996
1096,0.664656,0.665676738991507,1.27496998393871,1.23510172334651,0.290152198542332,0.388409765386461
1096.33934600639,0.664656,0.667238501624586,1.27472067480968,1.22289230812598,0.290896749583177,0.389259639028831
1096.64620323729,0.664656,0.668685606151112,1.27449585053788,1.21192005392685,0.291582340460843,0.390040237906598
1096.99442569426,0.664656,0.670361687622049,1.2742414284377,1.19954885522328,0.292371797379025,0.390937249841115
1097.32775182806,0.664656,0.671993866595486,1.27399859497965,1.18778803917395,0.293135847024047,0.391804000357593
1097.63606757075,0.664656,0.673522623089561,1.27377459337963,1.17698127867045,0.293847389573177,0.392610323335375
1098,0.67448,0.675344130317961,1.27351093563604,1.16431450590889,0.294690067514621,0.393564613559777
1098.31889398686,0.67448,0.676949364502583,1.27328056973304,1.15329535027484,0.295427698445009,0.394399743264095
1098.62688729149,0.67448,0.678502298154731,1.27305866055141,1.14272398662261,0.296136612985839,0.39520258161556
1098.93123242152,0.67448,0.680034050393723,1.27283993698053,1.13234639087323,0.296831203874027,0.395989750873576
1099.23557755154,0.67448,0.681557663077841,1.27262176278654,1.12203660698403,0.297517036983947,0.396767931517255
1099.57134724575,0.67448,0.683222488493216,1.2723816939538,1.11074029033183,0.298260091963361,0.397612602037509
1099.91697521739,0.67448,0.684910660591199,1.27213526459178,1.09919660484483,0.299006330582929,0.398463147476812
1100,0.684304,0.685311376629503,1.272076172136,1.09643621347603,0.299182300697787,0.398664125917218
1100.3296690846,0.684304,0.686880455031698,1.27184192527522,1.08552269546025,0.299866690679304,0.399447624155057
1100.6539516398,0.684304,0.688383909992488,1.27161211672645,1.07485974105824,0.300515144715472,0.400193279307725
1100.96333542425,0.684304,0.689774771916124,1.27139342933923,1.06475152968697,0.301108547309329,0.40087914809219
1101.27271920871,0.684304,0.691117438934581,1.27117529082616,1.05470453491386,0.301675303974944,0.401538104751093
1101.62625391736,0.684304,0.69258672042511,1.27092669491663,1.04329578442622,0.302288836866311,0.402256664401657
1101.96124264074,0.684304,0.693910627154991,1.27069180330931,1.03255321997853,0.302836653891385,0.402903667675587
1102,0.694128,0.694059388847597,1.2706646687164,1.03131443422328,0.302897955419645,0.402976434060475
1102.19378679631,0.694128,0.694789373573555,1.27052912612199,1.02513290153421,0.303198121108566,0.403333863650086
1102.53170202093,0.694128,0.696007563585183,1.27029329530243,1.01440183560138,0.303697176817277,0.403932565961973
1102.84847578914,0.694128,0.697088242435174,1.27007282258762,1.00439506848365,0.304139053232418,0.404467617978308
1103.19221240755,0.694128,0.698197907926329,1.26983424588674,0.993591491474079,0.304593211714166,0.405022627426778
1103.55223458822,0.694128,0.699296172695935,1.26958510476155,0.982334239758327,0.305044127017632,0.405578891474409
1103.86748372423,0.694128,0.700210261271059,1.26936756702678,0.972523486455004,0.305421409426602,0.406048190195087
1104,0.70036,0.700582673466545,1.26927629642395,0.96841199978851,0.305575799453002,0.406241191211828
1104.50107574008,0.70036,0.701936489822299,1.26893209806455,0.95292988459392,0.306140741291868,0.406951719414445
1104.8134612587,0.70036,0.70274368225604,1.26871824549691,0.943327719182495,0.306480451661379,0.407381888633857
1105.12584677732,0.70036,0.703528196449092,1.26850495111262,0.933762528437964,0.306812906087094,0.407804569585939
1105.43308442896,0.70036,0.704281587817734,1.26829571358075,0.924390185323119,0.307133943806009,0.408214121284714
1105.75362714566,0.70036,0.705051890860414,1.26807798511017,0.914648454681899,0.30746348614477,0.408635773152989
1106,0.705148,0.705634849548624,1.2679110305575,0.907185765109128,0.3077135747549,0.408956492461503
1106.30420643281,0.705148,0.706345262553262,1.26770535567649,0.898000747874876,0.308018759045979,0.409348678516342
1106.60171636704,0.705148,0.707030930146516,1.26750470939795,0.889049027914691,0.308313116069869,0.40972790442824
1106.89922630128,0.705148,0.707707989836745,1.26730455687653,0.880127682082576,0.308603318060254,0.41010275974897
1107.19866633621,0.705148,0.708380696897163,1.26710360294631,0.871178743231439,0.308891128026847,0.410475554185309
1107.49810637113,0.705148,0.709044282938852,1.26690314647667,0.862259795327458,0.309174233371595,0.410843424737185
1107.8287169117,0.705148,0.709765768775707,1.26668239997116,0.852446763439638,0.309481052765459,0.411243577616523
1108,0.709932,0.71013474363008,1.26656827305765,0.847376805637784,0.309637709528971,0.411448485478082
1108.31125213456,0.709932,0.710796588491178,1.26636129885049,0.838187890360958,0.309918387843615,0.411816680098833
1108.64493134946,0.709932,0.711493656334845,1.26614000520824,0.828370941138217,0.310213551927739,0.412205417746772
1108.95768028204,0.709932,0.712135493374229,1.26593314966895,0.819201248097575,0.310485175513771,0.412564512702881
1109.25545475368,0.709932,0.71273667840371,1.26573669876704,0.810498459269946,0.310739818002894,0.41290223000709
1109.55322922532,0.709932,0.713328777000784,1.26554073510429,0.801822452365574,0.31099084003791,0.413236124416001
1109.89196050068,0.709932,0.713992199250604,1.26531840914303,0.79198522762199,0.311272458066181,0.413611768361293
1110,0.71394,0.714201724315335,1.26524762961415,0.788854723657967,0.311361551060747,0.413730795898953
1110.32091954023,0.71394,0.714818781523845,1.26503776269746,0.779575990550973,0.311624466833752,0.414082468443938
1110.63990545273,0.71394,0.715425162676294,1.26482971655127,0.770382703088178,0.311883499075921,0.414429488797578
1110.96864304961,0.71394,0.716044094135646,1.26461588890893,0.760938893264183,0.31214860301168,0.41478502751605
1111.27829070043,0.71394,0.716622681371443,1.26441501403733,0.752071610029382,0.312397293207452,0.415118675838254
1111.58793835126,0.71394,0.717198055429789,1.26421465738743,0.743231450009266,0.312645298228595,0.415451421341793
1111.95811854825,0.71394,0.717883003291702,1.26397581138235,0.732698582221497,0.312941201269536,0.415848345988044
1112,0.71764,0.717960355879257,1.26394883521647,0.731509339021779,0.312974671136635,0.415893225499632
1112.20940725873,0.71764,0.7183468197576,1.26381409558716,0.725570504766972,0.313142064231525,0.41611760727296
1112.53180733837,0.71764,0.718941159782976,1.26360711185942,0.716451202949723,0.313399905221931,0.416462992994445
1112.83992644284,0.71764,0.719508860018922,1.2634098157131,0.707763061732139,0.313646395683597,0.416792930813331
1113.14804554731,0.71764,0.720076589792319,1.26321302546745,0.699101507382552,0.313893140398425,0.417122908839277
1113.50831862878,0.71764,0.720740732201787,1.262983565172,0.68900757002457,0.314182113797416,0.41750893325946
1113.8434237364,0.71764,0.721358929847265,1.26277075186851,0.679651423437238,0.314451115579234,0.417867944794052
1114,0.72134,0.721647944879196,1.2626715193378,0.675290598864876,0.31457688477824,0.418035685179335
1114.34740883706,0.72134,0.72228957955623,1.26245180551581,0.665639421402956,0.314856246382593,0.418407983365442
1114.66611232238,0.72134,0.722878615259384,1.26225080444445,0.65681546999034,0.315112746186583,0.418749509297936
1114.98642438072,0.72134,0.723470952773192,1.26204932566581,0.64797570582943,0.31537054138356,0.419092537851416
1115.30673643907,0.72134,0.724063509562458,1.26184838329734,0.639164739577194,0.315628441807088,0.419435450349414
1115.63349814769,0.72134,0.724668068414918,1.2616439456378,0.630206032470808,0.315891528112283,0.419785033779688
1116,0.72504,0.725345987129416,1.26141530392545,0.620193431918736,0.31618621780165,0.420176467403861
1116.31768534856,0.72504,0.725933207025588,1.26121767795603,0.611544936143389,0.316441358040456,0.420515215885835
1116.64835215785,0.72504,0.726543730256437,1.26101252819158,0.602573056243973,0.316706536663183,0.420867179018122
1116.96104711966,0.72504,0.727120168374695,1.26081904439978,0.594116927650637,0.31695668909745,0.421199173468422
1117.27374208147,0.72504,0.727695540560677,1.26062606084856,0.585688088301656,0.317206376664098,0.42153048317418
1117.63747522532,0.72504,0.728363383302627,1.26040220644524,0.575917754527661,0.317496473353377,0.421915247000354
1118,0.72874,0.729027596202139,1.2601797666135,0.566216478315073,0.317785314752602,0.422298142918917
1118.3167253989,0.72874,0.729607117318719,1.25998597625472,0.557770670320645,0.318037962071817,0.422632715785074
1118.67340846391,0.72874,0.730259662278537,1.25976834883899,0.548292679804107,0.318323593099662,0.423010331901925
1119.01941863423,0.72874,0.730893753805442,1.2595578525042,0.539132083060256,0.31860241294533,0.423378103199426
1119.3345783279,0.72874,0.731473542696497,1.25936665539128,0.530817302995636,0.318858856679483,0.423715324769557
1119.69779915149,0.72874,0.732146352389481,1.2591469306258,0.521269100436823,0.319158716600359,0.424107991847316
1120,0.73244,0.732711726080731,1.25896463401837,0.513353425348104,0.319412629109743,0.42443889047031
1120.31582483283,0.73244,0.733310089871398,1.25877462057502,0.505108847938907,0.319683423054809,0.424789983031202
1120.63080463445,0.73244,0.733916714330672,1.25858562720355,0.496915206645451,0.319960186037115,0.425146643975391
1120.94578443606,0.73244,0.734535445905538,1.25839714477501,0.488750927284516,0.320244254560479,0.425510429424051
1121.27907407326,0.73244,0.735205537346835,1.25819826076257,0.480144701872622,0.320553260634748,0.425903594861756
1121.59298547922,0.73244,0.735852653436384,1.2580114595044,0.472070253661664,0.320852367534926,0.426281793639584
1121.90689688519,0.73244,0.736515916857811,1.25782515807452,0.464026964669157,0.321158504169511,0.426666859287054
1122,0.73614,0.736715704935732,1.25776999826373,0.461647494269108,0.321250453072879,0.426782178268562
1122.36036410171,0.73614,0.737501359804992,1.25755690483256,0.452464232843843,0.321610392796192,0.427232371257086
1122.72072820342,0.73614,0.738303823983863,1.25734445304519,0.443324011983731,0.321974412762785,0.427686372193921
1123.0500762522,0.73614,0.739047366829827,1.25715084142454,0.43500863889364,0.322307261292787,0.428101219286919
1123.36943416148,0.73614,0.739772400951107,1.25696360355187,0.426980512483886,0.32262696858591,0.428500220905367
1123.68851040612,0.73614,0.740494977337451,1.25677701923287,0.418993832557836,0.322940321371457,0.428892584451129
1124,0.740608,0.741192528947359,1.25659533887199,0.411229861799022,0.323237017232695,0.429266201782595
1124.3407981969,0.740608,0.741939314161266,1.25639708983848,0.402771784320599,0.32354753533785,0.429660601651701
1124.69594230004,0.740608,0.742690416879127,1.2561910779148,0.393996917375789,0.323851788551394,0.430051970974762
1125.02341268596,0.740608,0.743350580035527,1.25600164521554,0.385939814011644,0.324111693262113,0.430391929404023
1125.37121883109,0.740608,0.744010220907681,1.25580100313775,0.377416150250092,0.324363625249388,0.430728591505445
1125.71448540389,0.740608,0.744613333532008,1.25560354296151,0.36903561700408,0.324586983626138,0.431035268509741
1126,0.745384,0.745075775330756,1.25543973376325,0.362087409749464,0.324753661678701,0.431271027570223
1126.34137241129,0.745384,0.745580615719209,1.25524439511909,0.353804364804311,0.324930957843663,0.431530807209315
1126.67577584167,0.745384,0.746025376409184,1.25505359663706,0.345714047440166,0.325083569497074,0.431764034533136
1127.00263514686,0.745384,0.746415378209044,1.2548676339722,0.337826723276768,0.325214808976959,0.431973902360933
1127.31310718541,0.745384,0.746748537545233,1.25469148169589,0.330351843314321,0.325324906941717,0.432158539618017
1127.62357922397,0.745384,0.747049279056024,1.25451580245049,0.322892041944115,0.32542262021661,0.432330656888295
1127.96553559599,0.745384,0.747347433473608,1.25432285120404,0.314691644781898,0.325517226532386,0.432507066104999
1128,0.747348,0.747375719784472,1.25430343576795,0.31386602435999,0.325526033871619,0.432524094308883
1128.17232202004,0.747348,0.747512585352013,1.25420644399757,0.30974017439581,0.325568069634511,0.432607216016623
1128.51353148397,0.747348,0.747762025468525,1.25401481027491,0.301581205652329,0.325641472428072,0.432761786106361
1128.83527524547,0.747348,0.747971787422962,1.25383461077212,0.293899432957401,0.325698290127248,0.432894913483757
1129.15701900697,0.747348,0.748156543853429,1.25365489287867,0.286227852283541,0.325741755505211,0.433014466508017
1129.51323809049,0.747348,0.748330011658283,1.25345647474553,0.277744641872855,0.325772205904542,0.43312889598411
1129.87789304706,0.747348,0.74846993467365,1.25325395969447,0.269069970842513,0.325781418197971,0.433223788028208
1130,0.748188,0.748507342771912,1.25318628188584,0.266166959501815,0.325778884127557,0.433249883527968
1130.33371833315,0.748188,0.748582548068179,1.25300166475615,0.258236466541974,0.325755809863261,0.433304925209541
1130.65969105156,0.748188,0.748613386515464,1.25282182151326,0.250493302447057,0.325708226882604,0.43333343681103
1131.05439064078,0.748188,0.74858591461698,1.25260470630782,0.241118724203305,0.325613617088744,0.43333069004915
1131.38970785467,0.748188,0.748499448829034,1.25242081046832,0.233152421512271,0.325498120857551,0.433292999801804
1131.71310686486,0.748188,0.748355150961939,1.25224393251242,0.225464436809919,0.325354198330603,0.433223912499134
1132,0.749028,0.748173314826129,1.25208741610143,0.218637940714925,0.32519890730242,0.433134840723033
1132.36337485326,0.749028,0.747866446342406,1.25188970710054,0.209979552313861,0.324963971889706,0.432983551205026
1132.6965701401,0.749028,0.747507538122684,1.25170894070704,0.202024863775418,0.324711022178072,0.432807078017944
1133.01353432251,0.749028,0.747096420709911,1.25153744291714,0.194440661067672,0.324437611513188,0.432606221422593
1133.33049850491,0.749028,0.74661751838025,1.2513663956686,0.186836768496175,0.324132662545191,0.432373634751365
1133.66607771792,0.749028,0.746037557468966,1.25118579315551,0.178761489340767,0.323776235598627,0.432093611235214
1134,0.745844,0.745387482111045,1.25100658196909,0.17069731377397,0.32338833992265,0.431781529868441
1134.32400500155,0.745844,0.744688767939959,1.25083316879576,0.162841987471988,0.322980957768023,0.431447515302139
1134.67762487252,0.745844,0.743851702705423,1.2506444387372,0.154230610852216,0.32250230825206,0.431048718308405
1135.05524298712,0.745844,0.742874214931895,1.25044351389924,0.144986755170465,0.321953250938171,0.430584679425753
1135.37390806195,0.745844,0.741983899129978,1.25027444848484,0.137144123994779,0.321460132378245,0.430163104154409
1135.71797703969,0.745844,0.740957163158576,1.2500924086061,0.128629956390206,0.320897944994663,0.42967795703144
1136,0.741088,0.7400661907253,1.24994358452592,0.121613048674224,0.320414906992951,0.429257907587125
1136.32192900463,0.741088,0.738996231576649,1.24977412819181,0.113558905810512,0.319839636809383,0.428754363300738
1136.72578633529,0.741088,0.73757662298601,1.2495621864635,0.103384469497328,0.319082940124848,0.428087384470329
1137.05779335843,0.741088,0.736347194184619,1.24938848210868,0.0949581756000163,0.318432782126612,0.427510766129379
1137.3704054753,0.741088,0.735139736588496,1.24922536067015,0.086970484009607,0.31779794015136,0.426944990678979
1137.7476417883,0.741088,0.733620062986105,1.24902907780667,0.0772592206414058,0.317003019591744,0.426233187371225
1138,0.733352,0.732566037966839,1.24889811115514,0.0707168658458028,0.316453967650455,0.425739597347448
1138.313286125,0.733352,0.731216446401974,1.24873590171902,0.0625419693472626,0.315753188924479,0.425107490199925
1138.61882853765,0.733352,0.72985673886167,1.24857810221429,0.054510789113945,0.315049194210959,0.424470288597771
1138.92437095029,0.733352,0.728454326131639,1.24842069670278,0.0464201071625379,0.314325172996772,0.42381288062871
1139.27887795611,0.733352,0.726773924817508,1.2482385586678,0.0369558405169857,0.313460439500011,0.423025208380601
1139.62293677522,0.733352,0.725088862402804,1.24806229377373,0.0276888215251254,0.312596262085199,0.422235585711587
1139.94224435794,0.733352,0.72347812674893,1.24789915429008,0.0190142027673383,0.3117733262552,0.421481631732576
1140,0.724448,0.723182056604867,1.24786969177984,0.0174373607270983,0.311622428863006,0.421343194193024
1140.28877821028,0.724448,0.721680593750517,1.24772258992766,0.00951666271581356,0.310858931376167,0.420641913141984
1140.68883780421,0.724448,0.719544858056066,1.2475193829409,-0.00155872951920673,0.309777924806676,0.419646857927268
1141.01153098705,0.724448,0.717778447400906,1.24735596570203,-0.0105810943867173,0.308888462289483,0.418826522711947
1141.35931234918,0.724448,0.71583529295429,1.24718033544024,-0.020395751327925,0.307914794544529,0.417927156048557
1141.71286226258,0.724448,0.713822820991742,1.2470023148419,-0.0304716325402214,0.306911196574364,0.416998879993962
1142,0.713296,0.712164484134416,1.24685812155938,-0.0387290065170413,0.306087716498128,0.416236416591932
1142.34178491162,0.713296,0.710166856717995,1.24668693722838,-0.0486457254357484,0.305099721225857,0.415320861357295
1142.67740077024,0.713296,0.708184522675312,1.24651931866883,-0.0584773248730119,0.304122955209587,0.41441503269131
1142.99845368672,0.713296,0.706272855059409,1.24635941322222,-0.0679701358707037,0.303184111189394,0.413543868176944
1143.31639403181,0.713296,0.704368319766038,1.24620148031406,-0.0774561103875854,0.302251507714797,0.412678116082898
1143.63433437691,0.713296,0.70245540569164,1.24604396591117,-0.0870272756768043,0.30131694091478,0.411810230795924
1143.96621006101,0.713296,0.70045245551477,1.24587999205813,-0.0971091379683111,0.300340161525343,0.41090287582015
1144,0.701228,0.700248264725384,1.24586332242783,-0.0981408576764977,0.300240676275462,0.410810446507583
1144.16894969495,0.701228,0.699226760709894,1.24578004442709,-0.103313982541412,0.299743200616141,0.41034822292976
1144.51856089083,0.701228,0.697110772006801,1.24560808577783,-0.114095783611961,0.298713575254224,0.409391383524746
1144.83260398808,0.701228,0.695208557835608,1.24545404566225,-0.123869210942849,0.297788565754557,0.408531568549925
1145.14664708534,0.701228,0.693305685544741,1.24530040547927,-0.133726468297159,0.296863706035679,0.407671726406219
1145.48862243781,0.701228,0.691233342075436,1.24513355350466,-0.144555838552506,0.295856900514682,0.406735519437369
1145.8683199007,0.701228,0.688932566645003,1.24494884948624,-0.156696244194737,0.294739391354328,0.405696148540146
1146,0.689156,0.688134761640078,1.24488492932866,-0.160935192416155,0.294352000451157,0.405335797037612
1146.32725084637,0.689156,0.686152491288859,1.2447263776654,-0.171533633375542,0.293389835901462,0.404440710116774
1146.64682188972,0.689156,0.68421765371559,1.24457196290994,-0.181971161793359,0.292451171192893,0.403567372994176
1147.01596271392,0.689156,0.68198448502692,1.24439410765415,-0.194135607160941,0.291368400767675,0.402559847639769
1147.3569231622,0.689156,0.6799243022021,1.24423031635405,-0.205474074941954,0.290370401603927,0.40163114453645
1147.67435804301,0.689156,0.67800925442266,1.24407824561363,-0.21611869177891,0.289443489106017,0.400768570669135
1148,0.677088,0.676048600365703,1.24392266265812,-0.227126998488039,0.288495287530862,0.399886195607723
1148.35032452046,0.677088,0.673944924104137,1.24375576052277,-0.239069502580588,0.287479033646508,0.398940562887495
1148.67147812236,0.677088,0.67202266705575,1.24360318628054,-0.250108176471953,0.286551368897384,0.398077461390852
1148.99551421061,0.677088,0.67009035930769,1.24344965865307,-0.261333434447389,0.285619595709369,0.397210660002953
1149.31955029886,0.677088,0.66816633873243,1.24329654769661,-0.272646225931462,0.284692576734001,0.396348442238153
1149.64563802579,0.677088,0.6662394216058,1.2431428865481,-0.284118595788007,0.283764699336005,0.395485605324134
1150,0.665016,0.664156786268526,1.24297637681261,-0.296685214891299,0.282761981602454,0.394553373187679
1150.32238769293,0.665016,0.662272724560488,1.24282531928204,-0.308207488770897,0.281854844747107,0.393710175638959
1150.65353271465,0.665016,0.660348031593771,1.24267058104948,-0.320131084758782,0.280927846378802,0.392848673327425
1150.96799511942,0.665016,0.658529847323384,1.24252403320524,-0.331536416578717,0.280051532437226,0.392034387136742
1151.28245752418,0.665016,0.656720377534235,1.24237786865607,-0.343021656127603,0.279178775321645,0.391223493606235
1151.638483789,0.665016,0.654681301018301,1.24221284596066,-0.356120952703517,0.278194435802871,0.390308996464503
1152,0.653528,0.652619893135822,1.24204577800162,-0.369526112773513,0.277198177023898,0.389383445935116
1152.31906779034,0.653528,0.650807008698381,1.24189874359003,-0.381443898943607,0.276321120562431,0.388568652821371
1152.66823976514,0.653528,0.648828787862288,1.24173828259837,-0.394578932519854,0.275363129692492,0.387678636956207
1153.02321195839,0.653528,0.646822450204189,1.24157563140324,-0.408031327308219,0.274390273457144,0.386774714710271
1153.34283845048,0.653528,0.645018722575602,1.24142958275838,-0.420229632215026,0.273514581815554,0.385960950387962
1153.69003215596,0.653528,0.643060991736743,1.24127137029101,-0.433571642459002,0.272562892155366,0.385076380730231
1154,0.642264,0.641313160236937,1.24113049759593,-0.445563740627865,0.271711889481352,0.384285166806359
1154.32267846588,0.642264,0.639492087350646,1.24098422045472,-0.458128442839441,0.270823939084282,0.383459254861183
1154.72245869817,0.642264,0.637231117633731,1.24080351102553,-0.473810006960402,0.269719925088191,0.382431856580443
1155.04977685394,0.642264,0.635373978754782,1.24065597966119,-0.486743929502933,0.268812045750323,0.381586500204329
1155.36531556,0.642264,0.633577185764289,1.24051411602547,-0.499293419575846,0.267933390566431,0.380767939669081
1155.73316916279,0.642264,0.631473568436166,1.24034917450204,-0.514024386850394,0.266905365068072,0.379809747268149
1156,0.631,0.62994174122611,1.24022982832354,-0.524777999758928,0.266157845723544,0.379112729259638
1156.3179991996,0.631,0.628110684183426,1.24008792367194,-0.537668864720587,0.265266413213333,0.378281316753765
1156.62214462326,0.631,0.626355814463488,1.23995253605739,-0.550074689053909,0.264415253674712,0.37748738748643
1156.92629004692,0.631,0.62460055192279,1.2398174780522,-0.562555375935766,0.263567922370936,0.376697111774212
1157.27412728713,0.631,0.622598132114666,1.23966342610824,-0.576920510342983,0.262607499391593,0.375801721531542
1157.62084975378,0.631,0.620615345329691,1.23951030603098,-0.591336212230795,0.261664842120525,0.374923649842421
1157.93784026393,0.631,0.618822862803402,1.23937070456366,-0.60459921125791,0.260821433731465,0.374139074405786
1158,0.619736,0.618474460420561,1.23934337365352,-0.607209241097762,0.260658598782712,0.373987764272837
1158.31079868035,0.619736,0.61675203878498,1.23920693814015,-0.620304201480003,0.259859440753086,0.373246170844369
1158.62255864203,0.619736,0.615065155913477,1.23907045110681,-0.63351333238387,0.259087385948351,0.37253172905874
1158.93431860371,0.619736,0.613430918362397,1.23893433895601,-0.646793973442954,0.258350673693098,0.371852503960904
1159.33187525098,0.619736,0.611442460935595,1.23876131591566,-0.663828714312597,0.257470983829842,0.371045946606608
1159.65698977117,0.619736,0.609911674815511,1.23862027760294,-0.677837585258529,0.256807836893519,0.370442467345777
1159.96811814272,0.619736,0.608539218157616,1.23848569021224,-0.691305282469396,0.256224731073182,0.369916352324735
1160,0.608472,0.608404073381457,1.23847191990459,-0.692688565504799,0.256167941094671,0.369865388940692
1160.15940928642,0.608472,0.607744366841774,1.23840312689576,-0.69961359461301,0.255892416688102,0.369618986396727
1160.57901198201,0.608472,0.606140935409125,1.23822251076518,-0.717906682943756,0.255235520006558,0.369038568297077
1160.91040025343,0.608472,0.605017130993598,1.2380803357907,-0.73241424189984,0.254787354501449,0.368650624481635
1161.24178852485,0.608472,0.604022753717899,1.23793857000503,-0.746968451870313,0.25440063138582,0.368323968450302
1161.55193666529,0.608472,0.603209686915824,1.23780625682059,-0.760626704846581,0.254092581821728,0.368071998444879
1161.89544193273,0.608472,0.60243939409687,1.2376601210082,-0.775789510061725,0.253808797655528,0.367850173017359
1162,0.601492,0.602231327763646,1.23761572360878,-0.780411328768472,0.25373364313284,0.367793841668557
1162.32449570017,0.601492,0.601660595267288,1.23747818405836,-0.794771654315143,0.253531261214523,0.367649749170453
1162.64503693398,0.601492,0.601201721580705,1.23734268493257,-0.808977822359381,0.253373085548589,0.367548985463587
1162.97078816335,0.601492,0.60083212424638,1.23720535048719,-0.823431619343201,0.253249053996934,0.367483127434547
1163.276839138,0.601492,0.600563464229627,1.23707665592831,-0.837023056096981,0.253160812517465,0.367449382121706
1163.58289011266,0.601492,0.600360545876578,1.23694828347916,-0.850622890756817,0.253095112784315,0.36743802241659
1163.94072588638,0.601492,0.600192911817662,1.23679859703324,-0.866531208859527,0.253040985045174,0.367447228324597
1164,0.600024,0.600171351063193,1.23677384436192,-0.869166905837628,0.25303394456972,0.367450662214015
1164.29637056808,0.600024,0.600085905341083,1.23665026139657,-0.882346941873725,0.253005274889611,0.367474293219077
1164.6158132492,0.600024,0.600028917891865,1.23651739442198,-0.896554802853086,0.252984219419978,0.367509466623771
1164.97929320391,0.600024,0.599997461804662,1.23636663595071,-0.912721898777959,0.252968773530691,0.367557820586245
1165.31557959414,0.600024,0.599990728597231,1.23622755938047,-0.927678832593383,0.252959201645638,0.36760710464745
1165.62994896754,0.600024,0.599997148216113,1.2360978971177,-0.94165972852489,0.252952243607365,0.367655018668254
1166,0.60006,0.600013729221303,1.23594570217673,-0.958114892898225,0.252944671936489,0.367711855518205
1166.3297461719,0.60006,0.600032108064052,1.23581047831184,-0.972775701872608,0.252937211760271,0.367761624428629
1166.643452752,0.60006,0.600049917984149,1.23568217666347,-0.98672147420406,0.252929010284537,0.367807724780401
1167.01529139693,0.60006,0.600069246091399,1.23553053429335,-1.00324914756867,0.252917753634189,0.367860652152823
1167.33953366898,0.60006,0.60008353450145,1.23539868647082,-1.01765925382956,0.252906510289697,0.367905218310561
1167.65305929369,0.60006,0.600094826415867,1.23527153568206,-1.03159144663177,0.252894610033884,0.367947143125796
1168,0.600092,0.600104629657726,1.23513122107518,-1.04700675859054,0.252880610761022,0.367992545451206
1168.32247975383,0.600092,0.600111619182498,1.2350011634194,-1.06133366899362,0.2528669581299,0.368033949644679
1168.64017471432,0.600092,0.600116952604155,1.23487337738518,-1.07544662400669,0.252853136284237,0.368074222950797
1168.94030409463,0.600092,0.600120960967046,1.23475296747139,-1.08877805888391,0.252839996416752,0.368112055596503
1169.24043347495,0.600092,0.600124315498987,1.23463285856954,-1.10210835540981,0.252826827575579,0.36814973161391
1169.58227362739,0.600092,0.600127732893099,1.23449642300486,-1.11728988034066,0.252811887864146,0.368192547811383
1169.9304046989,0.600092,0.600131154888836,1.23435787555754,-1.13274931439179,0.252796979293497,0.368236288570928
1170,0.600124,0.600131860890776,1.23433022654858,-1.13583964940253,0.252794039008761,0.368245052596144
1170.33083599655,0.600124,0.600135410275306,1.23419901020029,-1.15052938981883,0.252780187026945,0.368286747152535
1170.66249476735,0.600124,0.600139379847238,1.23406783010736,-1.16525429095013,0.252766533392552,0.3683286248248
1170.97198284103,0.600124,0.600143504661962,1.23394574567393,-1.17899361112922,0.252754086516146,0.368367858953526
1171.28147091472,0.600124,0.600148026286033,1.23382397565043,-1.1927317067632,0.252741813799496,0.368407134205657
1171.63607921646,0.600124,0.600153633465325,1.2336848382476,-1.20847115546042,0.252727864586089,0.368452085008644
1172,0.60016,0.600159755761181,1.23354247369666,-1.2246222406584,0.252713766155431,0.368498252772773
1172.31469714836,0.60016,0.600165257515242,1.23341971282697,-1.23858734350877,0.25270164925839,0.368538103656027
1172.66662556151,0.60016,0.600171548928628,1.23328280907177,-1.25420309041399,0.252688091767532,0.368582501185631
1173.01177449886,0.60016,0.600177789403323,1.23314893197692,-1.26951643856446,0.252674903860064,0.368625987236564
1173.32497326389,0.60016,0.600183464495969,1.23302778055586,-1.28341088808238,0.252662953823974,0.368665324196485
1173.68481334206,0.60016,0.600189957787437,1.23288897712936,-1.29937290122871,0.252649167453418,0.36871029764583
1174,0.600192,0.600195597906158,1.23276773963338,-1.31335276288353,0.252637161386446,0.368749615383065
1174.31335636302,0.600192,0.60020114874898,1.23264752142494,-1.32725016354691,0.252625242232544,0.368788588794675
1174.71191833678,0.600192,0.600208121476801,1.23249506723205,-1.34492460861526,0.252610012808086,0.368837898888764
1175.03080262231,0.600192,0.60021363293623,1.23237345472508,-1.35906423161998,0.252597908230872,0.368877277678919
1175.34024342525,0.600192,0.600218931599368,1.23225575223507,-1.37278387522603,0.252586192817792,0.368915390613873
1175.7290908798,0.600192,0.600225535689782,1.23210827541864,-1.39002242696681,0.252571421299008,0.368963052503544
1176,0.600228,0.600230111342371,1.23200581075541,-1.40203134891923,0.252561206980618,0.368996216190673
1176.30886399045,0.600228,0.600235312409497,1.23188927246271,-1.41572160669612,0.252549621289707,0.369033966572672
1176.60520630408,0.600228,0.600240294362558,1.23177774036226,-1.42885570958675,0.252538471714537,0.369070033840374
1176.9015486177,0.600228,0.600245274159177,1.23166648334715,-1.44198870267611,0.252527365820256,0.369106028446328
1177.25269129819,0.600228,0.600251178053129,1.23153500756277,-1.45754884929143,0.252514327495167,0.369148650346921
1177.58120896508,0.600228,0.60025670896094,1.23141235093811,-1.4721050096701,0.25250211661809,0.369188366233163
1177.89440938469,0.600228,0.600261991047889,1.23129572546982,-1.48598122131548,0.252490501711517,0.369226124899969
1178,0.60026,0.600263774019539,1.23125647557846,-1.49065909164033,0.252486610454245,0.369238856159503
1178.37392667073,0.60026,0.600270095313002,1.2311177577362,-1.50722365028041,0.252472799637039,0.36928384880746
1178.73459480417,0.60026,0.600276155593489,1.23098436618088,-1.52319921550125,0.252459171532457,0.369326819580886
1179.05019123875,0.60026,0.600281247696041,1.23086796930168,-1.53717704394861,0.252446787446736,0.369363871438804
1179.36439497903,0.60026,0.600285728290892,1.23075238330406,-1.5510920039149,0.252433563557475,0.369399788097899
1179.67459238853,0.60026,0.600288902881379,1.23063855699372,-1.56482843660174,0.252418851335904,0.369433520446788
1180,0.600296,0.60028975161514,1.23051944795326,-1.57923736362168,0.252400739063283,0.369466140942733
1180.35913054892,0.600296,0.600285646104603,1.23038834067141,-1.59513851418004,0.252376425318368,0.369497522883428
1180.70053980044,0.600296,0.600274143294765,1.23026403059856,-1.61025438776736,0.252347742185951,0.369521566855619
1181.00521134581,0.600296,0.600255409495965,1.23015336300003,-1.62374356051889,0.252317090541009,0.369537778379373
1181.37402589604,0.600296,0.600219946634137,1.23001973123067,-1.64007303194285,0.252273966314083,0.369551130447024
1181.70553705163,0.600296,0.600175546059358,1.22989993149349,-1.65475180585166,0.252230908415046,0.369558586393871
1182,0.600328,0.600127269244652,1.22979377604075,-1.66779127501137,0.252191594057313,0.36956396381236
1182.30919025575,0.600328,0.600070647443034,1.22968257783389,-1.68148428436877,0.252152262965277,0.369571635107012
1182.61838051151,0.600328,0.600013102573569,1.22957165947933,-1.69517873412201,0.252118803087884,0.369585144842223
1182.94896998489,0.600328,0.599958612729775,1.22945337815743,-1.70982227442327,0.252094613904098,0.369611152381219
1183.25660192865,0.600328,0.59992340331983,1.22934360221986,-1.72344944428907,0.252087971070421,0.369651211659948
1183.56423387242,0.600328,0.599912701136823,1.22923410385603,-1.73707608507821,0.25210139678742,0.369711345343412
1183.93672511499,0.600328,0.599946544753621,1.22910188111051,-1.75357287532203,0.252150877030378,0.369817411223225
1184,0.600364,0.599958533290862,1.22907945870845,-1.75637465643219,0.252163429756863,0.369839528724642
1184.31637442504,0.600364,0.600050524770802,1.22896750695731,-1.77038017422293,0.252246593374314,0.369970270447686
1184.64809296007,0.600364,0.600212193441975,1.22885040454903,-1.78505667927617,0.252373763442187,0.370147026711273
1184.97755968881,0.600364,0.600449597809639,1.22873437480792,-1.7996216775608,0.252545982167055,0.370368167578675
1185.32761512176,0.600364,0.60079820100264,1.22861140059295,-1.81507934620524,0.252786094176825,0.370659870488373
1185.65141590569,0.600364,0.601221320204487,1.2284979413187,-1.82935688068564,0.253067723754543,0.370988833750888
1186,0.600396,0.601800124622291,1.22837613184285,-1.8446989686987,0.253444036569792,0.371415709068768
1186.32939996621,0.600396,0.602481000289949,1.22826137090284,-1.85916352346295,0.253878837472792,0.371898419047275
1186.64334979272,0.600396,0.60326803883958,1.22815232933747,-1.87291320743782,0.254374172676047,0.37243935679096
1187.01293277836,0.600396,0.604391193917356,1.22802441084144,-1.88904452402844,0.255070493001089,0.373189301736123
1187.33874644341,0.600396,0.605580027804731,1.22791205643157,-1.90320686799932,0.255796420046737,0.373962466659633
1187.65275502491,0.600396,0.606921697386147,1.22780414815357,-1.91679494014133,0.256603838471581,0.374815396925596
1188,0.607952,0.608650189683094,1.22768524846814,-1.93174009061771,0.257627901332941,0.375889781477046
1188.32333708745,0.607952,0.610508557706104,1.22757493637948,-1.94556817664494,0.258711157109987,0.377019795281142
1188.64603343431,0.607952,0.612616791611994,1.22746521935076,-1.95927239658077,0.259920038492113,0.378275304427751
1188.94805955734,0.607952,0.614828193455591,1.2273628599955,-1.97200091738657,0.26116704216039,0.379565929240224
1189.25008568037,0.607952,0.617273848698566,1.22726080671079,-1.98462462751321,0.262522922326366,0.38096542574382
1189.59219476941,0.607952,0.62032511889328,1.22714556041055,-1.99878460580616,0.264182324218243,0.382674245765285
1189.95223699503,0.607952,0.623846267389129,1.2270246486531,-2.01351266239994,0.266054381068651,0.384598351422505
1190,0.618544,0.62433600543813,1.22700863578967,-2.01545226215485,0.26631125452371,0.384862088892187
1190.23881502485,0.618544,0.626858692390923,1.22692866152736,-2.02509808792806,0.267621614318,0.386206690941183
1190.574116541,0.618544,0.630589379000724,1.22681661575832,-2.03848891716901,0.269521632349292,0.388154575592378
1190.91658546524,0.618544,0.634586971215791,1.22670244537155,-2.0519743651052,0.271511488004971,0.390193051214798
1191.22959855206,0.618544,0.638362478526453,1.22659832232822,-2.06412453737495,0.273351605419317,0.392077349914936
1191.59519364678,0.618544,0.642862170944355,1.22647697742064,-2.07809887200768,0.275501314229176,0.39427832466873
1191.91937793693,0.618544,0.64688383208998,1.22636962262245,-2.09029286635477,0.27738883276093,0.396210971489383
1192,0.646864,0.647883467408847,1.2263429611348,-2.09329656794746,0.2778537787461,0.396687129516927
1192.33217245741,0.646864,0.65198203833749,1.22623327361714,-2.1055515572223,0.279744824455108,0.398624416411609
1192.65908340809,0.646864,0.655961176540998,1.22612558661493,-2.11742470917912,0.281561593695742,0.400486595991051
1192.98961019066,0.646864,0.659905070561942,1.22601698581471,-2.12924324052138,0.283348244786233,0.402319062806616
1193.31298044059,0.646864,0.663670490343522,1.22591101566072,-2.14062901799203,0.285045273113507,0.404060823775178
1193.6550614989,0.646864,0.667543624255535,1.22579922245826,-2.15248819654095,0.286786396500286,0.405849174539654
1194,0.67062,0.671331158985844,1.22568682262274,-2.16425892760976,0.288489064464305,0.407599367614814
1194.32814927864,0.67062,0.674827381305035,1.22558020188214,-2.17528705226345,0.290064797492948,0.409220183001476
1194.68179090525,0.67062,0.678487550883064,1.22546563649682,-2.18699190121701,0.291722505461509,0.410926356389821
1194.9995337061,0.67062,0.681692483850329,1.22536300051704,-2.19735332122034,0.293183227202974,0.412430521520511
1195.3354624219,0.67062,0.685009185415128,1.22525479803946,-2.20815149336312,0.294705615115124,0.413998737872471
1195.71289127242,0.67062,0.688667318896891,1.22513360372179,-2.22009554077019,0.296398081036671,0.415742574807346
1196,0.689656,0.691414832442947,1.22504167528276,-2.22904983604177,0.297677618484125,0.417061102816964
1196.35452506865,0.689656,0.694779783364488,1.2249284714623,-2.23995144418661,0.299253118875352,0.418684584900768
1196.6527183237,0.689656,0.697595489302872,1.22483351745655,-2.24898877090134,0.300577238604944,0.420048945083991
1196.95091157876,0.689656,0.700404460998801,1.22473880068965,-2.25790580270939,0.301902035875597,0.421413875174171
1197.30290620522,0.689656,0.703717798847934,1.2246272973247,-2.26827706753965,0.3034681238662,0.423027197509074
1197.66549808509,0.689656,0.707133331091639,1.22451277710645,-2.27878549359908,0.305085092112755,0.424692662905334
1198,0.708688,0.71028946064084,1.22440743317825,-2.28832207061762,0.306580336003212,0.426232504548609
1198.37688929325,0.708688,0.713853212812141,1.22428908918828,-2.29888535736022,0.308268837743067,0.427971117194419
1198.66087977885,0.708688,0.716544163522671,1.22420015937112,-2.30671744868525,0.309543594872491,0.429283529766739
1198.94487026445,0.708688,0.719239649859092,1.22411143868066,-2.31443979222023,0.31081995696494,0.430597458339897
1199.33825218771,0.708688,0.722979796867073,1.22398888815641,-2.32495514796768,0.312589700158024,0.432419091721224
1199.66379004396,0.708688,0.72607914587502,1.22388777543542,-2.33349729676749,0.314055266671602,0.433927470694024
1199.96324137996,0.708688,0.728932341232557,1.22379500650845,-2.34122711270903,0.315403711268383,0.435315194443646
1200,0.72772,0.729282677118477,1.22378363473415,-2.34216752860832,0.315569232256848,0.435485528367381
1200.18379310021,0.72772,0.731034563385888,1.22372682800088,-2.3468419067202,0.316396792159532,0.436337130368877
1200.57338894128,0.72772,0.734748691950298,1.22360669893953,-2.35659775756341,0.318150839828064,0.438142005384175
1200.9613563045,0.72772,0.738447146894801,1.2234874598176,-2.36610665612053,0.31989732907001,0.43993892385629
1201.29774028979,0.72772,0.741653298985215,1.22338438833184,-2.37418475788664,0.321411289435339,0.441496456336362
1201.61440944694,0.72772,0.744671066146501,1.22328762499226,-2.38164811657502,0.322836674578014,0.442962728845275
1201.93254766996,0.72772,0.747702661806867,1.22319067510575,-2.38900811582648,0.324269257117063,0.444436258485482
1202,0.746756,0.748345452905866,1.22317015352518,-2.39055082654076,0.324573084193999,0.444748757290447
1202.33386215304,0.746756,0.751527511632638,1.22306875558002,-2.39809506151426,0.326077520867211,0.446296069624105
1202.65087345945,0.746756,0.754550400646867,1.22297274694347,-2.40511745924257,0.327507498545382,0.447766668721502
1202.97189784717,0.746756,0.757613912879201,1.22287579283651,-2.41208862792383,0.328957378544051,0.449257598353202
1203.32738451312,0.746756,0.761009995686637,1.22276874669725,-2.4196434701294,0.330564786014615,0.450910365971269
1203.63905829589,0.746756,0.763991140176864,1.22267516522316,-2.42612465095827,0.331975525573188,0.452360796563357
1204,0.765788,0.767447522230088,1.22256710421444,-2.43346374663568,0.333610100897582,0.454041244513882
1204.32939844819,0.765788,0.77060441111266,1.22246877588087,-2.44000531020938,0.335100980812182,0.455573844665602
1204.64274031691,0.765788,0.773607683524771,1.22237549224411,-2.44608969699246,0.336516873476244,0.457029317739863
1204.98727446349,0.765788,0.776906963388527,1.22227320131845,-2.45262425046331,0.338069035500685,0.458624881090122
1205.31078152135,0.765788,0.779998152997336,1.22217741538169,-2.45861201444536,0.339519357742663,0.460115842277229
1205.62772534991,0.765788,0.783015986718723,1.22208381582178,-2.4643397879329,0.340931183682066,0.461567375906676
1206,0.78482,0.786540924095424,1.22197417982326,-2.47089333388774,0.342574906984861,0.463257599195915
1206.31371229239,0.78482,0.789489173487316,1.22188204304256,-2.4762708860908,0.343944864075138,0.464666586682586
1206.63346403502,0.78482,0.792467813153011,1.22178836868892,-2.48161664925076,0.345324475044344,0.466085842344713
1206.94155408596,0.78482,0.795307849603974,1.22169833625591,-2.48663953109993,0.346636194029935,0.467435624995825
1207.24964413691,0.78482,0.798114235882943,1.22160852624198,-2.49153832596894,0.347929178010624,0.468766535402749
1207.59918591821,0.78482,0.801253128103445,1.22150690496652,-2.49694798516452,0.349372476703297,0.470252690732993
1207.94035073456,0.78482,0.804267473850163,1.22140800268564,-2.50207832062731,0.350757420558595,0.471679279777286
1208,0.803856,0.804789375363077,1.22139073982815,-2.50296030079044,0.350997222167241,0.471926359282886
1208.2982463272,0.803856,0.807376050451775,1.22130455815903,-2.50730393668036,0.352186083445805,0.473151593209013
1208.64077557901,0.803856,0.810301098912874,1.22120585686281,-2.5121577400388,0.353532122524424,0.474539331861004
1209.00013728828,0.803856,0.813320921875253,1.22110262692358,-2.51709752375194,0.354924947931888,0.475975828643998
1209.31347328827,0.803856,0.815917083843058,1.22101288833664,-2.52127896471409,0.356125201868051,0.477214103080525
1209.67812030491,0.803856,0.818900428305285,1.2209087698247,-2.52599966307938,0.357507361437764,0.478640451370947
1210,0.82026,0.821504234291706,1.2208171411939,-2.5300381241995,0.358715797879101,0.479887836571658
1210.30892724555,0.82026,0.823980083139889,1.22072944028284,-2.53380183923485,0.359865786579179,0.481075044239505
1210.69574923787,0.82026,0.827050526856721,1.22061995051782,-2.53836104451359,0.361291611994356,0.4825473151486
1211.01838610457,0.82026,0.82958665401523,1.22052889902512,-2.54203442256478,0.362468207137209,0.483762512462811
1211.32810253886,0.82026,0.831999095071356,1.22044172199411,-2.54545113320056,0.36358549760391,0.484916739928263
1211.64366186157,0.82026,0.834432903812924,1.22035312807237,-2.54882301646252,0.364709773063705,0.48607852634108
1211.95922118427,0.82026,0.836839605855904,1.22026476286347,-2.55208581445808,0.365818135211741,0.487224272291803
1212,0.83564,0.837148464243468,1.22025336035304,-2.55249956651607,0.365960101560725,0.487371066793639
1212.20389407863,0.83564,0.838684791767742,1.22019640507123,-2.55454145447847,0.366665226016274,0.488100304976908
1212.5283455628,0.83564,0.841099922590072,1.22010597055302,-2.5576991378956,0.367769727610594,0.489243098796639
1212.85279704697,0.83564,0.843474349508342,1.22001577813057,-2.56074606333566,0.36885057506058,0.490362141844942
1213.16725784625,0.83564,0.845731924160439,1.21992859392514,-2.56359544553118,0.369873573913626,0.491422068933006
1213.48171864552,0.83564,0.847941725849734,1.21984163674364,-2.56634485261475,0.370870254151811,0.492455588683503
1213.82704184202,0.83564,0.850308203672652,1.21974640608501,-2.56925166045283,0.371932535025893,0.493558223832332
1214,0.851016,0.851468254866536,1.2196988112661,-2.57066430835708,0.372451593441385,0.494097451316549
1214.33127090823,0.851016,0.853640786433793,1.21960784160687,-2.57329135518292,0.373420897032021,0.495105281142206
1214.69920801642,0.851016,0.855975141142451,1.2195070944869,-2.57609129083994,0.374458449299497,0.496185484328278
1215.01878679771,0.851016,0.857933828970805,1.21941983697025,-2.57842585700108,0.375326317461324,0.497090276990694
1215.38069783141,0.851016,0.860073750589847,1.21932129986356,-2.58096424277675,0.376272043412373,0.498077680864278
1215.73700913673,0.851016,0.862099278248308,1.21922457734998,-2.58335795712813,0.377164625006151,0.49901115016235
1216,0.862704,0.863542819134155,1.21915337249007,-2.58506006475778,0.377799278823864,0.499675894958694
1216.35535990941,0.862704,0.865424488241474,1.2190574102561,-2.58727593462432,0.378624782738951,0.500541995121181
1216.68693948366,0.862704,0.867109516632108,1.21896813173563,-2.5892595756199,0.379361834217502,0.501316836415886
1217.01337964296,0.862704,0.868702426356761,1.21888048448598,-2.59113649307761,0.380056463715498,0.502048588358649
1217.32845644446,0.862704,0.870178359511698,1.21879612059107,-2.59287943793315,0.380698164250911,0.502726045386345
1217.64353324597,0.862704,0.871594315826022,1.21871198365718,-2.59455769024299,0.381311473626071,0.503375042169511
1218,0.87296,0.873124347557837,1.21861706514319,-2.59638178799068,0.381971015915558,0.504074873910203
1218.37690486262,0.87296,0.874659181703951,1.21851701305995,-2.59822845966459,0.382628886435411,0.504775172151447
1218.70002449807,0.87296,0.875906917317139,1.21843148753904,-2.59974791528967,0.383159961070109,0.505342500910445
1219.03289643647,0.87296,0.877126068162945,1.2183436183121,-2.60125499801924,0.383674730200456,0.505894501845061
1219.42969211188,0.87296,0.878490360987111,1.21823918754404,-2.60297874482253,0.384245022052769,0.506509018212755
1219.7518550718,0.87296,0.879525619708806,1.21815464804737,-2.60432368559787,0.384672288690682,0.50697206298409
1220,0.879784,0.880277907794658,1.21808968384587,-2.60532833803822,0.384978939772936,0.50730619714828
1220.32521287413,0.879784,0.881203143656331,1.21800474406254,-2.60660637993065,0.385350848607597,0.507714064526519
1220.65042574827,0.879784,0.88205792996635,1.21792003258036,-2.60784359918079,0.385687847192608,0.508086932262707
1220.96165739162,0.879784,0.882808327391441,1.217839176967,-2.60899247637276,0.385976700168513,0.508410029753133
1221.27288903498,0.879784,0.883491012754112,1.21775853059039,-2.61011001363287,0.386232316072706,0.50869981062962
1221.61498929867,0.879784,0.884161676984107,1.21767012641427,-2.61130587163416,0.386474576687631,0.508979534620362
1222,0.885272,0.884814955826107,1.21757093394783,-2.61261597204205,0.386698188628032,0.509245197719085
1222.31990175019,0.885272,0.88527527320424,1.21748875641371,-2.61367980581485,0.386844857734335,0.509426711824122
1222.66156070604,0.885272,0.885684237002991,1.2174012290713,-2.61479531890794,0.386962801581325,0.509581779600715
1223.04563884786,0.885272,0.886042811587454,1.21730312709633,-2.61602885082691,0.387047897194244,0.509708498267087
1223.36273956489,0.885272,0.886259100494905,1.21722236360219,-2.6170349008806,0.387080987585797,0.509775867273429
1223.70054583967,0.885272,0.886411172853178,1.21713655383364,-2.61809821327543,0.387079671438302,0.509810984304557
1224,0.886544,0.886479091453987,1.21706068017146,-2.61903657318271,0.387046727404218,0.509810258832368
1224.31976336022,0.886544,0.886482631521566,1.21697985947752,-2.62003733605633,0.386978803134804,0.509776595482156
1224.72381568774,0.886544,0.886385285150423,1.21687802549112,-2.62130503425755,0.386844809020908,0.509685716356344
1225.05501362868,0.886544,0.886220608424986,1.21679479480333,-2.62235101058702,0.386694761853301,0.509570856658178
1225.363601375,0.886544,0.885998511408161,1.21671744316992,-2.62333453825184,0.386523124206483,0.509431874330879
1225.75768697473,0.886544,0.885619730163648,1.21661894056386,-2.62460778862049,0.386261289736278,0.509211551761052
1226,0.886196,0.885335105320022,1.21655853284955,-2.62540257702146,0.386077710307239,0.509053401079101
1226.30644895736,0.886196,0.884921088629622,1.21648231384569,-2.62642312302436,0.385822770760843,0.508830625606252
1226.61211622871,0.886196,0.884451439404272,1.21640649080415,-2.62746048635592,0.385545748650989,0.508585632053613
1226.91778350006,0.886196,0.883929741018907,1.21633087199919,-2.62851952296545,0.385248415368762,0.508320278088324
1227.28978819521,0.886196,0.88323203349733,1.21623911957045,-2.62984060712968,0.384862567607006,0.50797329051612
1227.61762318771,0.886196,0.882567169076588,1.21615851362798,-2.63103660308514,0.384504097887867,0.507649020285624
1227.93421431922,0.886196,0.881886768331619,1.21608089446693,-2.63222175015372,0.384143594294311,0.507321509245644
1228,0.882288,0.88174113379229,1.21606479276013,-2.63247188344448,0.384067027256301,0.507251783823917
1228.32892840388,0.882288,0.880993071091947,1.21598442172472,-2.63374320009713,0.383676275306518,0.50689516461174
1228.67905701614,0.882288,0.880163354763423,1.21589911799419,-2.6351354853304,0.383246568830293,0.506501690095443
1229.00149305108,0.882288,0.879371251210593,1.21582078179041,-2.63645463235007,0.382838190802358,0.506126587152702
1229.37844366438,0.882288,0.878412461967867,1.2157294636156,-2.6380434480279,0.382344337027523,0.505671524042154
1229.70396057145,0.882288,0.877555627559195,1.21565082868681,-2.63945736977196,0.381902594299116,0.505263183758132
1230,0.876992,0.876751673765425,1.21557949110344,-2.64077814831223,0.381486888665114,0.50487777640486
1230.37316463791,0.876992,0.875701208968571,1.21548980430955,-2.64249213401045,0.380941166053163,0.504370110098647
1230.68950339354,0.876992,0.874774202937921,1.21541397880147,-2.64398971355162,0.38045750899796,0.50391860309004
1231.02123220786,0.876992,0.87376124765714,1.21533466376574,-2.64560605593107,0.379927266853842,0.503421962578913
1231.31701652407,0.876992,0.872818825985644,1.21526411488939,-2.64708861475681,0.379432834795678,0.502957391228307
1231.61280084027,0.876992,0.87183609898125,1.21519372869744,-2.64861189683355,0.378917296594252,0.50247161648156
1232,0.871696,0.870484608575628,1.21510183705361,-2.65067047442895,0.378210319993756,0.501803457956386
1232.33888718027,0.871696,0.869239034034571,1.21502164505711,-2.65253519618353,0.377561886156834,0.50118893675901
1232.65183609411,0.871696,0.868036865404219,1.21494778787367,-2.65431194944901,0.376940023188403,0.50059831888675
1233.01861214657,0.871696,0.866566767551249,1.2148614705481,-2.65646416769266,0.376185578619199,0.499880407976562
1233.36070292384,0.871696,0.86514005102231,1.21478120081055,-2.65854218474107,0.375459398246442,0.499188221819605
1233.67141417885,0.871696,0.863802021531595,1.2147084937375,-2.66049075246665,0.3747836588139,0.498543293499367
1234,0.863316,0.862348274600316,1.21463181034545,-2.66261660160928,0.374055032015398,0.49784718131545
1234.34406794946,0.863316,0.860789138676766,1.21455173993202,-2.66491619016166,0.373279100672821,0.497105180057599
1234.6606862916,0.863316,0.859326330919815,1.21447826046066,-2.66710018356388,0.37255580935808,0.49641302198488
1234.97630205477,0.863316,0.857846247880199,1.21440520612453,-2.66934306096765,0.37182834176068,0.495716502986728
1235.29191781794,0.863316,0.856348804287573,1.21433234305735,-2.67165244777447,0.371096073800017,0.495015097328384
1235.62519565289,0.863316,0.854753395726758,1.21425560940647,-2.67416395604008,0.370319436941366,0.494270955654481
1236,0.853724,0.852947364468403,1.21416956796361,-2.67707848458842,0.369444325904588,0.493432273358399
1236.32157607598,0.853724,0.851391975027649,1.21409595920725,-2.67965545068765,0.368693355665602,0.492712469495743
1236.65553525938,0.853724,0.849774404928994,1.21401972447195,-2.68240644216462,0.367914426702398,0.491965816926314
1237.01352039977,0.853724,0.848041035028149,1.21393824102492,-2.68543999065717,0.367081998215064,0.491167884916741
1237.33742182271,0.853724,0.846475570669841,1.21386472579985,-2.68826007357734,0.366331754842728,0.490448762694585
1237.67667748576,0.853724,0.844840866258305,1.21378793969559,-2.69129038450586,0.365549570943326,0.489699082590089
1238,0.844128,0.84328930025401,1.21371496360763,-2.69425098767349,0.36480854190899,0.488988943623372
1238.32914306574,0.844128,0.841717677745518,1.21364087798475,-2.6973373198739,0.364059072707831,0.488270842156729
1238.70652343728,0.844128,0.839927306841872,1.21355618811051,-2.70096534346865,0.363206346423503,0.487453979910785
1239.02509364708,0.844128,0.838426926205982,1.21348490634672,-2.70410179065517,0.362492748414182,0.486770574162259
1239.3637059015,0.844128,0.836844340891436,1.21340935039639,-2.70750905669459,0.361740731719243,0.486050567203053
1239.73573286442,0.844128,0.835121095843937,1.21332658726543,-2.71133913121971,0.360922123591079,0.485267031606177
1240,0.834532,0.833907247277147,1.21326795437098,-2.71411440617072,0.360345637698681,0.484715399032569
1240.36009028659,0.834532,0.832267084489998,1.21318827029655,-2.71796835923654,0.359566482857416,0.483970028724448
1240.64576225113,0.834532,0.830977008035672,1.21312522456479,-2.72108473236682,0.35895301769445,0.48338330140137
1240.93143421566,0.834532,0.829696317786769,1.21306232837906,-2.72425280953605,0.358343437008169,0.482800402385955
1241.28911854741,0.834532,0.82810504688363,1.21298378626154,-2.72829185915241,0.357585078435612,0.482075373676617
1241.63105246562,0.834532,0.826595188239417,1.21290891768607,-2.73222773839255,0.356863991011888,0.481386069328473
1241.94318298743,0.834532,0.825225138096968,1.21284075606168,-2.73588390041972,0.35620830426535,0.480759329434406
1242,0.825656,0.824976472354021,1.21282836707484,-2.73655590985205,0.356089171037071,0.480645454240744
1242.28408506285,0.825656,0.823735945135479,1.2127665066549,-2.73994580548942,0.355494224075511,0.480076749529311
1242.67072912591,0.825656,0.822053383623933,1.2126825382556,-2.74463923322176,0.354685393573864,0.479303517389357
1242.99426957923,0.825656,0.820648582397982,1.21261247178711,-2.74863713128872,0.354008734451627,0.478656539896544
1243.39928101523,0.825656,0.818891561186143,1.21252501490502,-2.75373213835207,0.353161476210193,0.477846296183387
1243.72975149844,0.825656,0.817457733563655,1.21245386323759,-2.75796386467832,0.352469612674709,0.47718451470996
1244,0.81706,0.816284629142736,1.21239581829883,-2.76147417196206,0.351903865461727,0.476643290009818
1244.3762381588,0.81706,0.814650869491529,1.21231522171238,-2.76643572284667,0.35111732881589,0.475890824751931
1244.69789729641,0.81706,0.813254727277853,1.2122465159894,-2.77074626263234,0.350446815892951,0.475249356689991
1245.00609306288,0.81706,0.811919311926396,1.21218086002997,-2.77493571319836,0.349807413939135,0.474637711573157
1245.31339674731,0.81706,0.810592168491199,1.21211556505305,-2.77917066196139,0.349174450415039,0.474032354450833
1245.62070043174,0.81706,0.809272009510649,1.21205044186102,-2.78346284992245,0.348547386079145,0.47343282701124
1245.95917567536,0.81706,0.807829538354748,1.21197891264478,-2.7882561511612,0.347865368339635,0.472781059672334
1246,0.808468,0.807656572843301,1.21197029952249,-2.7888389071767,0.347783836162487,0.472703171366168
1246.20412162318,0.808468,0.806795574663312,1.21192727980173,-2.79176751239061,0.347378818993568,0.472316356406698
1246.53085877095,0.808468,0.805432586815269,1.21185857748399,-2.79650633036408,0.346740433324324,0.471707050140779
1246.84116955622,0.808468,0.804158661497038,1.21179351047734,-2.80106422824177,0.34614658606242,0.471140757089865
1247.1514803415,0.808468,0.802908086695753,1.2117286195871,-2.80567695113536,0.345566241370148,0.47058790683824
1247.51342473512,0.808468,0.801482774455908,1.21165315242859,-2.81112495749951,0.344907633028289,0.469961295005082
1247.85247782302,0.808468,0.800183217922328,1.21158267221874,-2.81629292096702,0.344308761958307,0.469392328660725
1248,0.799876,0.799629060921978,1.2115520702264,-2.81856054711443,0.344053634512863,0.469150188750952
1248.34544854203,0.799876,0.798358672632542,1.21148056041257,-2.82391471000083,0.34346898145974,0.468595864246779
1248.66813477538,0.799876,0.797206206480732,1.2114139503023,-2.82897063559038,0.342937999625846,0.468093128033038
1248.9872081652,0.799876,0.796097872759522,1.2113482621901,-2.83402031722732,0.342425909209315,0.46760888627074
1249.30628155502,0.799876,0.79501853491414,1.21128274763814,-2.83911876096021,0.341925459520366,0.467136204364433
1249.63776107028,0.799876,0.793925085284881,1.21121486820486,-2.84446579318714,0.341416198063212,0.466655703880101
1250,0.79316,0.792758618383516,1.21114090137792,-2.85036628034719,0.340869762477076,0.466140597830479
1250.31853623474,0.79316,0.791753752618049,1.21107604023385,-2.85560329959922,0.340396380928799,0.465694692821401
1250.65539503502,0.79316,0.790708567625185,1.21100763304283,-2.8611899593654,0.339901391100104,0.46522867999252
1250.96979754739,0.79316,0.789746056151187,1.21094395732722,-2.86644845296845,0.339443034814532,0.464797294759524
1251.28420005976,0.79316,0.78879318445539,1.21088044670486,-2.87174921778527,0.338987166536504,0.464368325835175
1251.65408435683,0.79316,0.787681005167432,1.21080593967915,-2.87803906361332,0.338452876950043,0.463865590610082
1252,0.787172,0.786646481946297,1.21073646712792,-2.88397351487355,0.337953933810226,0.463396069349684
1252.31769389761,0.787172,0.785698988481641,1.21067283814215,-2.88946808147466,0.337495792100105,0.462964893014948
1252.68925853308,0.787172,0.784592110795268,1.21059863260852,-2.89594805569824,0.336959728732342,0.462460292776679
1253.02865036257,0.787172,0.783581027109172,1.21053105198932,-2.90191752502755,0.336469287756391,0.461998522464199
1253.34451616394,0.787172,0.782639247612223,1.21046832592377,-2.90751661689165,0.3360120716236,0.461567933251287
1253.71943180482,0.787172,0.781519772240235,1.21039408396887,-2.91421683771222,0.33546831545665,0.461055714219719
1254,0.78118,0.780680488209543,1.21033867259827,-2.91926964531297,0.335060237645972,0.460671185280229
1254.31616740695,0.78118,0.779732760034739,1.21027637967067,-2.92500335519066,0.334599095717965,0.460236479868637
1254.62561332444,0.78118,0.778802743099612,1.21021556215677,-2.93065610547786,0.334146426190492,0.459809602686628
1254.93505924193,0.78118,0.777869887242488,1.21015489281125,-2.93634947013044,0.333692197584192,0.45938108307354
1255.27628780399,0.78118,0.776837572205112,1.21008816333092,-2.94267483492744,0.333189556469963,0.458906691973428
1255.63916143013,0.78118,0.775735523575098,1.21001739823734,-2.94945600196024,0.332653729025898,0.458400788036657
1255.95968972892,0.78118,0.774758879155156,1.20995506138755,-2.95549277257936,0.332179942119858,0.457953327276229
1256,0.775188,0.774635886466559,1.20994723319077,-2.95625509001386,0.332120361971421,0.457897056288354
1256.20155135541,0.775188,0.774020539634727,1.20990813076872,-2.96007714599982,0.331822658191555,0.457615878180413
1256.58102989886,0.775188,0.772861481300059,1.20983468524642,-2.96732062081674,0.331264152531999,0.457088411546048
1256.96050844231,0.775188,0.771704973059552,1.20976147269104,-2.97462582968057,0.330710336724792,0.45656553657337
1257.26474918344,0.775188,0.770782766253873,1.20970294603408,-2.9805270159704,0.330271470644463,0.456151406181758
1257.56898992456,0.775188,0.769868094129654,1.20964457235214,-2.98646734450621,0.329839123531556,0.455743732282777
1257.89265738748,0.775188,0.768906852530623,1.20958264041987,-2.99282944385218,0.329388228502196,0.455319017860438
1258,0.7692,0.768591438353404,1.20956213967821,-2.99494895023,0.329241060203184,0.455180518115174
1258.34513874821,0.7692,0.767591233683711,1.20949635453942,-3.00179552524692,0.328777082312543,0.454744371370804
1258.68794800323,0.7692,0.76662286026838,1.20943121132906,-3.00864285867936,0.32833215575967,0.454327021232982
1259.00681094477,0.7692,0.76574900871506,1.20937079537266,-3.01505266133734,0.327934224817547,0.453954682811022
1259.40388763795,0.7692,0.764702726629028,1.20929579690792,-3.02308762411724,0.327461819280988,0.453514073355262
1259.72951223857,0.7692,0.763883220847454,1.20923448833239,-3.02971868200098,0.327094650200765,0.453172920777707
1260,0.763208,0.763230614622612,1.20918369235357,-3.0352543769555,0.326803485258528,0.452903324820076
1260.36952622567,0.763208,0.762381431443004,1.20911448732758,-3.04285531206189,0.326425291127451,0.452554491715183
1260.68699354466,0.763208,0.761690629609617,1.20905520418547,-3.04941906824579,0.326117539178916,0.452271885752598
1261.00998751674,0.763208,0.761023043094533,1.20899505008337,-3.05612731843288,0.325819227876459,0.451999083021807
1261.31020499938,0.763208,0.760432313207694,1.20893928196847,-3.06238853241885,0.325553701589886,0.451757197893216
1261.61042248203,0.763208,0.759867746121106,1.2088836515636,-3.06867365362948,0.325298142187431,0.451525212766021
1262,0.759312,0.759169482228266,1.2088116667755,-3.07686355379418,0.324979067828784,0.451236630304236
1262.33241505542,0.759312,0.758599781657445,1.20875042590767,-3.08388082070423,0.324715583842866,0.450999091299897
1262.64639490886,0.759312,0.758079824102365,1.20869273470852,-3.09053257139796,0.324472481814771,0.450780428711498
1263.00813227143,0.759312,0.757498186363953,1.20862645293438,-3.09822369264371,0.324197588952,0.450533612255974
1263.34437355498,0.759312,0.756970230534371,1.20856501980692,-3.10539858840165,0.32394520207284,0.450307245656719
1263.65804344152,0.759312,0.756485558607637,1.20850786420176,-3.11211389917926,0.323711408626385,0.450097658610437
1264,0.756248,0.755962835577801,1.20844572317733,-3.11945875471542,0.32345753430219,0.449870100173527
1264.33254953688,0.756248,0.755457739683951,1.20838546052404,-3.12662534349106,0.323210716468949,0.449648805607448
1264.65045518824,0.756248,0.754976199146365,1.20832800720891,-3.13349819385371,0.322974483158287,0.44943690688199
1264.96038746162,0.756248,0.754506903994487,1.20827214123971,-3.14021920207901,0.322743863606889,0.449229950946782
1265.27031973501,0.756248,0.754037109166236,1.20821641959047,-3.14696049420603,0.322512685257378,0.449022376674254
1265.60607256266,0.756248,0.753527183827903,1.20815621831799,-3.15428633170023,0.322261571498335,0.448796766677656
1265.92112578135,0.756248,0.753047593581852,1.2080998819332,-3.16118225513353,0.322025546646832,0.44858461051166
1266,0.75318,0.752927357811459,1.2080858012015,-3.16291196265785,0.321966398105464,0.448531430230017
1266.33924483721,0.75318,0.75240947852349,1.20802534438238,-3.17036666816735,0.321711630391569,0.44830230449398
1266.67824656573,0.75318,0.75189087833674,1.20796510133819,-3.17784052324935,0.32145653867527,0.44807278357482
1266.99102716824,0.75318,0.751411531492407,1.20790966777504,-3.18475805257814,0.3212208994205,0.447860692873228
1267.30380777076,0.75318,0.750931401953088,1.20785437623583,-3.19169650579437,0.320984766806378,0.447648068691217
1267.65879475411,0.75318,0.750385434914397,1.2077917929802,-3.19959663104629,0.32071584581551,0.447405783068162
1268,0.750116,0.749859269433808,1.20773180552769,-3.20721557925476,0.320456231359526,0.447171719573209
1268.31894389685,0.750116,0.74936560687015,1.20767587545104,-3.2143601608388,0.320212041490499,0.446951298278154
1268.68450483971,0.750116,0.748796563281333,1.20761193737497,-3.22257615103713,0.31992971832562,0.446696110792575
1269.02248234581,0.750116,0.748266299483712,1.20755298012059,-3.23019819970709,0.31966631642497,0.446457690889783
1269.34344994882,0.750116,0.74775826032734,1.20749712876239,-3.23745996666424,0.319414031362859,0.446229031407792
1269.71210163292,0.750116,0.747169085691805,1.20743314793128,-3.24582885977037,0.319122244399406,0.445964254347587
1270,0.747048,0.746705213075223,1.20738330919583,-3.25238574300839,0.318894025600385,0.445757038868262
1270.32383593142,0.747048,0.746180900069823,1.20732738585944,-3.25978342814285,0.318638345501931,0.445524954271273
1270.63469457677,0.747048,0.745677390250549,1.20727384326156,-3.26690689404128,0.318395668591934,0.445304867135081
1270.94555322211,0.747048,0.745176918177345,1.20722044075921,-3.27405200848488,0.31815805749676,0.445089786946296
1271.28431113601,0.747048,0.744639692958466,1.20716240823632,-3.28186268159619,0.317907806658045,0.444864022408625
1271.66606723471,0.747048,0.744051918260977,1.20709721691307,-3.29069428822233,0.317640639138926,0.444624366497296
1272,0.743984,0.743560520951933,1.20704037494576,-3.29844412234862,0.317423975309108,0.444431700934172
1272.33828271336,0.743984,0.743092010347015,1.20698296827469,-3.30631689779133,0.31722448076907,0.444256492364228
1272.65498825654,0.743984,0.742686905017158,1.20692938423488,-3.31370604805378,0.317058801563792,0.444113518522417
1272.97169379973,0.743984,0.742320544762019,1.20687595523108,-3.32111139513251,0.31691611828377,0.443993514853332
1273.32728748383,0.743984,0.741962338453252,1.20681614807548,-3.32944292293734,0.316785626229402,0.443888462995426
1273.67520622916,0.743984,0.741672289774174,1.20675781425228,-3.33760906465199,0.316689394233249,0.443817104854747
1274,0.740916,0.741459144145225,1.20670351521992,-3.34524258325377,0.316627629510456,0.443778538459342
1274.36119365635,0.740916,0.741289000612371,1.2066433017677,-3.3537399002465,0.316589652316834,0.443766200490722
1274.7108664342,0.740916,0.741189987487444,1.206585172972,-3.36197131767177,0.316581013219472,0.443782274547095
1275.02306045108,0.740916,0.741153085242663,1.20653340657929,-3.36932224555513,0.316594322097947,0.443817553476688
1275.38971859354,0.740916,0.741166328207993,1.20647276531579,-3.37795493813188,0.316632218363302,0.44388113282282
1275.73621923482,0.740916,0.741228769627992,1.20641561220676,-3.3861099140793,0.316686970358556,0.443960029906444
1276,0.741072,0.741304887366381,1.2063722046849,-3.39231465993008,0.316739556165634,0.444030919103365
1276.36532236067,0.741072,0.741446038412666,1.20631223557348,-3.4009013441299,0.316826369870662,0.444143055019485
1276.68839841836,0.741072,0.741601591535424,1.20625934813497,-3.40848726825707,0.316915528128483,0.444254541461329
1277.00761913847,0.741072,0.741780868146477,1.20620723031337,-3.41597422168155,0.317014639382212,0.44437565361408
1277.31032102943,0.741072,0.741972911228824,1.20615793907445,-3.42306497406555,0.317118977166189,0.444500797871335
1277.61302292039,0.741072,0.742185891461825,1.20610877609357,-3.4301462439178,0.317233760359816,0.444636333125928
1277.95730987981,0.741072,0.742454036210975,1.2060530172815,-3.43818761878804,0.317378117889866,0.444804227681286
1278,0.742544,0.742489278237895,1.20604611526336,-3.43918370573121,0.317397132981581,0.444826158816173
1278.21345060093,0.742544,0.742672417991155,1.20601164461921,-3.44416059852318,0.317496178763721,0.444939771762782
1278.54384681216,0.742544,0.742980116020566,1.20595841840156,-3.4518519040978,0.317663387248992,0.445129489913934
1278.85437037174,0.742544,0.743298868877536,1.20590853839029,-3.45906573105929,0.31783727048949,0.445324488411736
1279.16489393132,0.742544,0.743649516846846,1.20585879849353,-3.46626373999498,0.31802893640003,0.44553723303961
1279.51689175084,0.742544,0.74408952534005,1.20580258351019,-3.4744020767623,0.318269105908935,0.445801256156391
1279.874063943,0.742544,0.744586026630026,1.20574572254852,-3.48263480575568,0.318538176740377,0.446094492078249
1280,0.744012,0.74477365626814,1.20572571649519,-3.48553105010971,0.318639135293116,0.446203956128832
1280.33682846298,0.744012,0.745308327139415,1.20567231555974,-3.49325931055781,0.318924576273587,0.446512071845952
1280.6620047033,0.744012,0.745869592556253,1.20562090739603,-3.50069365435304,0.319220263907023,0.446829581427095
1281.06504140849,0.744012,0.746624375345589,1.20555738413031,-3.5098688887798,0.319611582304514,0.447247852471205
1281.39043296567,0.744012,0.747278192795375,1.20550625281024,-3.51724263174642,0.319945427289141,0.447603380234546
1281.71454243456,0.744012,0.747965031852155,1.20545545821784,-3.5245554263434,0.320291491012051,0.447970971170466
1282,0.748036,0.748596089152359,1.20541083221706,-3.53096858720492,0.320605649842715,0.448304033124532
1282.34573327591,0.748036,0.74938865501282,1.2053569220507,-3.53870007302192,0.320995887706714,0.448717113606591
1282.68070016097,0.748036,0.750181235623322,1.20530483557401,-3.54615217770283,0.321381935580194,0.449125228795202
1282.980134474,0.748036,0.750906311186618,1.20525839495161,-3.55278079823889,0.321731775183667,0.449494741426408
1283.27956878703,0.748036,0.751643594840429,1.20521206818105,-3.55937771895245,0.322084829149129,0.44986741783186
1283.63031592694,0.748036,0.752518656180154,1.2051579473991,-3.56706426544861,0.322501015330838,0.450306524521242
1284,0.753068,0.75344979862981,1.20510107385867,-3.57511760971778,0.322941010280657,0.450770601834786
1284.31864190614,0.753068,0.754256535555503,1.20505219235655,-3.58201909104346,0.323320552168727,0.451170838991241
1284.67894527522,0.753068,0.755170776351751,1.20499707560742,-3.58977823489787,0.323749533092045,0.451623151321399
1285.0323583348,0.753068,0.756067832294827,1.20494317390721,-3.59734287350029,0.324169569227244,0.452066000487689
1285.34698951021,0.753068,0.756865798549097,1.20489532160116,-3.60403898799338,0.324542953697091,0.45245963414814
1285.7081255709,0.753068,0.757780487196425,1.20484055290279,-3.61168028448312,0.324971090374062,0.452910942460504
1286,0.758096,0.758518768980312,1.20479641079143,-3.61782131077232,0.325316749902012,0.453275275983506
1286.31493401698,0.758096,0.759314600450016,1.20474890451238,-3.62441269403224,0.325689633704793,0.453668269523435
1286.63421878557,0.758096,0.760120961208354,1.20470087281113,-3.63105826876805,0.32606793590461,0.454066911624444
1286.95350355416,0.758096,0.760927297421207,1.20465297281655,-3.6376667249759,0.326446512799256,0.454465781585991
1287.28558921073,0.758096,0.761766402593584,1.20460329171972,-3.64450073527069,0.32684066331296,0.454880990457423
1287.60357531079,0.758096,0.76257064873059,1.20455585238054,-3.65100691842303,0.327218638763558,0.455279085477438
1287.92156141086,0.758096,0.763375799894733,1.20450854155665,-3.65747621071047,0.327596864687697,0.455677388807944
1288,0.763128,0.763574541869069,1.20449689086693,-3.65906633429321,0.327690147988014,0.455775616142351
1288.39219294572,0.763128,0.764568790047562,1.20443875271827,-3.6669832474298,0.328156309050077,0.456266442036983
1288.79318521826,0.763128,0.765585337495541,1.20437950675859,-3.67501972074712,0.328631830566739,0.456767098482426
1289.12037219257,0.763128,0.76641348357822,1.20433131082559,-3.6815335918527,0.329017872594027,0.457173586964985
1289.42746103672,0.763128,0.767188419578247,1.20428619306504,-3.68761193503605,0.329377897295529,0.457552751347584
1289.75342568704,0.763128,0.768007029731444,1.20423842560551,-3.69402656960896,0.329756927586,0.457952043946204
1290,0.76816,0.768622531216645,1.20420237608145,-3.69885350187908,0.330040830393189,0.458251236741543
1290.31936112649,0.76816,0.769413529961366,1.20415579180251,-3.70507306369576,0.330404219266178,0.458634377530932
1290.6779270073,0.76816,0.770291268848178,1.20410363173697,-3.71201322445156,0.33080574682227,0.459058014191405
1290.99917024024,0.76816,0.771066404889149,1.20405702886811,-3.71819295400942,0.331158800777037,0.459430814558854
1291.37491408575,0.76816,0.771957339999022,1.20400267275629,-3.72537625030667,0.331562844361913,0.459857880000557
1291.70518114234,0.76816,0.772724863109393,1.20395503192714,-3.73165094792621,0.331909929951444,0.460225133605135
1292,0.773192,0.773396813412171,1.20391261265641,-3.73722180252307,0.332213279279604,0.46054643400516
1292.36803684002,0.773192,0.774217638973832,1.2038598024736,-3.74413680296495,0.3325834350219,0.460938947810944
1292.69078360013,0.773192,0.774921113984554,1.20381362314007,-3.75016563242482,0.332900944885298,0.461276010734773
1293.01179646836,0.773192,0.775606275117885,1.2037678147672,-3.75613012091406,0.333210735603594,0.46160520017782
1293.31936580565,0.773192,0.776250043120607,1.20372403993795,-3.76181550504279,0.333502384088212,0.4619153893424
1293.62693514294,0.773192,0.776882494812933,1.20368037785622,-3.76747270595082,0.333789798372553,0.462221300132347
1294,0.777364,0.777636252148697,1.20362756930033,-3.77429739689176,0.334133730132943,0.462587607939962
1294.35737918832,0.777364,0.778346657617011,1.20357713612455,-3.78079749956572,0.334459119683413,0.462934365474626
1294.6718848599,0.777364,0.778964107132565,1.20353287829529,-3.78648774325038,0.33474309507185,0.463237093298768
1295.01141854461,0.777364,0.779624247176857,1.20348522943012,-3.79259954262507,0.335047944672101,0.463562133148562
1295.39142137214,0.777364,0.78035711210503,1.20343206189833,-3.7994016186552,0.335387498762981,0.463924217246227
1295.70327145679,0.777364,0.780955247442458,1.20338855608796,-3.80495380222973,0.33566554160315,0.464220697021581
1296,0.781192,0.781522603598668,1.20334726509255,-3.81021178837172,0.335929972994047,0.464502624266134
1296.31309800447,0.781192,0.782120168090086,1.20330380707117,-3.81573348771065,0.336208901449197,0.464799936207695
1296.62619600894,0.781192,0.782717240274169,1.20326046276746,-3.82122815985065,0.336488014017253,0.465097362984516
1296.93856823048,0.781192,0.783312942715882,1.20321733275459,-3.82668317005253,0.336767041141376,0.465394590344094
1297.25094045203,0.781192,0.783909106193483,1.20317431755287,-3.83211126658513,0.337046696005791,0.465692371254619
1297.5888455177,0.781192,0.784555059427381,1.20312791767532,-3.8379526980239,0.337350240167768,0.466015436020511
1297.96183288143,0.781192,0.785270212796881,1.20307686253311,-3.84436388477777,0.337687481540075,0.46637411472196
1298,0.78502,0.785343565836043,1.20307164793944,-3.84501775043484,0.337722142623258,0.466410973915461
1298.19083559286,0.78502,0.785710940511813,1.20304560271107,-3.84828099045517,0.337895905118079,0.466595712692148
1298.51865994233,0.78502,0.786344944970151,1.20300097065262,-3.8538629349791,0.338196415267082,0.466915061826118
1298.84985773536,0.78502,0.786990307060347,1.20295602154422,-3.85947162346462,0.338503155245438,0.467240817972309
1299.18157566273,0.78502,0.787642657345037,1.20291114563651,-3.86505793081603,0.338813600755694,0.46757029866676
1299.4941860831,0.78502,0.788263456293135,1.2028689851857,-3.87029362578132,0.339108524763655,0.467883157538028
1299.80679650348,0.78502,0.788889937590209,1.20282694874069,-3.87550110847147,0.339404961274714,0.468197531607466
1300,0.788852,0.789279535768326,1.20280102912257,-3.87870531420041,0.339588333080948,0.468391983070897
1300.42372315153,0.788852,0.790137636782932,1.20274433805711,-3.88569450477061,0.339988146216211,0.468815977923803
1300.80433277891,0.788852,0.79090705336309,1.20269358735746,-3.89192801572242,0.340340271968801,0.469189752508334
1301.1821955123,0.788852,0.791661126633353,1.20264335542195,-3.89807533344111,0.340678087175058,0.469548992670565
1301.44503249924,0.788852,0.792174569546111,1.20260850047804,-3.90232762583315,0.340902839598714,0.469788608133472
1301.70786948618,0.788852,0.792674519760609,1.20257371357277,-3.9065610242381,0.341116793622898,0.470017392158219
1302,0.79268,0.793209267681908,1.20253512731484,-3.91124488021028,0.34133943854337,0.470256478233142
1302.32116679191,0.79268,0.793764738664922,1.20249279787103,-3.9163696625337,0.34156231387724,0.470497357614319
1302.6275369714,0.79268,0.794255570888322,1.20245250685113,-3.92123596402404,0.341750036009033,0.470702190605789
1302.93390715089,0.79268,0.794701059127214,1.20241230128697,-3.92608237837985,0.341910739818025,0.470879939973899
1303.27413354328,0.79268,0.795134650377414,1.20236775315958,-3.9314437486201,0.342054860438029,0.471042909098613
1303.64025162981,0.79268,0.795520905760259,1.20231993483648,-3.93719265412724,0.342167126339615,0.47117535712847
1303.95402289872,0.79268,0.795780444227208,1.20227905527626,-3.94210608022638,0.342227699695241,0.471253138448064
1304,0.796508,0.795812745212348,1.20227307327263,-3.94282519340144,0.34223385112778,0.47126181308166
1304.22988550639,0.796508,0.795952040455815,1.20224319511954,-3.94641809345421,0.342254342796508,0.471294908478629
1304.56792264615,0.796508,0.796089954934688,1.20219935939005,-3.95169514800808,0.342254487210955,0.471313550852436
1304.90595978591,0.796508,0.796150513964579,1.20215564498601,-3.95696816755516,0.342221666178074,0.471299186859226
1305.20761145387,0.796508,0.796143041407694,1.20211674098484,-3.9616730622779,0.34216764646421,0.471261604258758
1305.50926312182,0.796508,0.796082294634816,1.20207793787354,-3.96637982764874,0.342093087540092,0.47120345253246
1305.85245499832,0.796508,0.795955313325751,1.20203391529125,-3.97173965890291,0.341986980495106,0.471115977838714
1306,0.79626,0.795883847796756,1.20201502990105,-3.97404620424105,0.341935498176844,0.471072493110038
1306.3331515098,0.79626,0.795690066345553,1.20197247761221,-3.97926056171646,0.34180862250027,0.470963634223559
1306.68365900839,0.79626,0.795445062178094,1.20192784325425,-3.98475756714816,0.341662236018003,0.470836155572504
1307.00732402758,0.79626,0.795189261773946,1.20188674915553,-3.98984510798046,0.341518710618677,0.470710047993545
1307.33530105796,0.79626,0.794908301020562,1.2018452262483,-3.99501280838366,0.341368056349518,0.470577003836986
1307.66327808835,0.79626,0.794611814647613,1.20180382160311,-4.00019375640109,0.341214164125598,0.470440683208995
1308,0.794384,0.794296999728062,1.20176143445504,-4.00552718841724,0.341054529582543,0.470299047999778
1308.30867398978,0.794384,0.794003076293656,1.20172268453966,-4.01042943459356,0.340907906051661,0.470168870138245
1308.61734797957,0.794384,0.793706662880542,1.20168403496823,-4.01534433805227,0.340761279851055,0.470038645017097
1308.96228662332,0.794384,0.793374370779338,1.20164096175767,-4.02085172983066,0.340597456289035,0.469893096468862
1309.3315750207,0.794384,0.793018435710566,1.20159498329201,-4.02676556078562,0.340422060735628,0.469737203658191
1309.65531159964,0.794384,0.792706237791829,1.20155479026686,-4.03196496598027,0.340267632129374,0.469599818646584
1310,0.792508,0.792372932711072,1.20151211218054,-4.03751637042358,0.340101759464855,0.469452037695629
1310.36936698821,0.792508,0.792013347278412,1.20146651082228,-4.0434831022624,0.33992174422573,0.46929135200518
1310.69251281087,0.792508,0.791695296466967,1.20142672778658,-4.04871849616785,0.339761452028305,0.469147919522601
1311.03432548981,0.792508,0.791353835021788,1.20138476013777,-4.05427210783385,0.339588302352321,0.468992551309446
1311.40249430049,0.792508,0.79097855297259,1.20133968694501,-4.06027245705598,0.339397302693589,0.468820643701815
1311.72656221943,0.792508,0.790640505649328,1.20130012485099,-4.06557030836406,0.339224798904423,0.468664892645889
1312,0.790632,0.790348964866025,1.20126682539845,-4.0700525729679,0.339075891422276,0.468530083096713
1312.38901942343,0.790632,0.789923585957098,1.20121957960388,-4.07644907668652,0.338859073423323,0.468333273478053
1312.718292528,0.790632,0.789553666265936,1.20117970885269,-4.08188162987707,0.338671141795497,0.468162228594666
1313.0824774073,0.790632,0.789134316762607,1.20113573794856,-4.08791038389256,0.338458865555724,0.46796857795918
1313.41469571617,0.790632,0.788743063634791,1.20109574319756,-4.09342889961012,0.338261911829827,0.46778856813481
1313.74230124663,0.790632,0.788349924392865,1.20105641259244,-4.09888884618944,0.338064973997768,0.467608295647003
1314,0.788272,0.788036167343689,1.20102555043273,-4.10319650698014,0.337908363574969,0.467464761440714
1314.34711648604,0.788272,0.787608162122236,1.200984084804,-4.10901692282275,0.337695734426976,0.467269673203723
1314.69520629814,0.788272,0.78717382205109,1.20094262422565,-4.11487471479158,0.337481101446752,0.467072558924317
1315.00014780388,0.788272,0.786790032129644,1.20090640333153,-4.12002387742121,0.337292195001078,0.466898938797302
1315.30508930961,0.788272,0.786404041995027,1.20087027707987,-4.12518948109754,0.337103079507344,0.46672505078043
1315.66492553727,0.788272,0.785946947024408,1.20082777106223,-4.13130621241907,0.336880409783466,0.466520271113887
1316,0.785724,0.785521046978466,1.20078831283314,-4.13702270863273,0.336674025413917,0.466330478603714
1316.31541215776,0.785724,0.785121198343947,1.20075128089353,-4.14242194308052,0.336481252915145,0.466153368389036
1316.69611528251,0.785724,0.784641736641286,1.20070672885731,-4.14896218438387,0.336251270179255,0.465942301691251
1317.02884635983,0.785724,0.784226897060415,1.20066792073017,-4.15469902731716,0.336052550028916,0.465760133550338
1317.34446511907,0.785724,0.783837694473551,1.20063121779168,-4.16015851060523,0.335865713836814,0.465589023858761
1317.72966959211,0.785724,0.783368069335215,1.2005865601322,-4.1668447663385,0.335638585475803,0.465381136453631
1318,0.783172,0.783040916514339,1.20055530415598,-4.17155213859916,0.33547806206834,0.465234123492657
1318.31523604113,0.783172,0.782659572974977,1.20051893572703,-4.17705716740244,0.335287906339262,0.465059480452016
1318.63532434059,0.783172,0.782268789530934,1.20048208827182,-4.1826643871867,0.335089337995683,0.464876515192332
1318.95541264005,0.783172,0.78186957323847,1.20044531902733,-4.18828955340124,0.334882689392934,0.464685305669567
1319.29193980265,0.783172,0.78143516352808,1.2004067473234,-4.19422360212189,0.334654538640335,0.464473191885937
1319.65330277638,0.783172,0.7809459039672,1.20036543518289,-4.20061943380093,0.3343959468576,0.4642315737167
1320,0.78062,0.780449945555918,1.2003259174992,-4.20678013803685,0.334134551443079,0.463986246210436
1320.33888949133,0.78062,0.779938413901996,1.20028742059783,-4.21282649106931,0.333867442534919,0.463735080333883
1320.72388235309,0.78062,0.779327089950335,1.20024386606303,-4.21972615597804,0.333553259449722,0.463439102333572
1321.03568802343,0.78062,0.778811982254189,1.20020874172136,-4.22533915336814,0.333292589649812,0.463193267880269
1321.36674424675,0.78062,0.778249934014926,1.20017159955206,-4.23132391565718,0.333011592539647,0.462928132128843
1321.67533077002,0.78062,0.77771577362733,1.20013711519365,-4.23692637813151,0.332746877999648,0.462678324938038
1322,0.778072,0.777146161257313,1.20010096728973,-4.24284612533796,0.332465174565992,0.462412420567216
1322.38310178046,0.778072,0.776465649962011,1.20005846974255,-4.24986513409328,0.332126627252813,0.462092307337514
1322.70052750321,0.778072,0.775893370229215,1.20002336696447,-4.25570908722609,0.331838028780937,0.461818936937513
1323.04128913726,0.778072,0.775265615212646,1.19998577661103,-4.26201182389377,0.331514985770755,0.461512195317004
1323.39277569951,0.778072,0.774594822893015,1.19994708844217,-4.26854568436601,0.33116033080556,0.461174303651238
1323.70333543143,0.778072,0.773972257254868,1.1999129659611,-4.27434783286036,0.330821865666713,0.460850604969008
1324,0.7723,0.773340429405034,1.19988041575277,-4.27991752565788,0.330469327331854,0.460512121427891
1324.35950208544,0.7723,0.772508529078814,1.19984102263877,-4.28670549329373,0.329993819241107,0.46005348333111
1324.66440984324,0.7723,0.771728811657237,1.19980765216202,-4.29249903114795,0.32954064544838,0.459614500220346
1325.02650635579,0.7723,0.770691423661427,1.19976807050517,-4.29942782740304,0.328933462875924,0.459024013693252
1325.30970370808,0.7723,0.769780483289033,1.19973715285479,-4.30488799842461,0.328401198588917,0.458504676376884
1325.59290106036,0.7723,0.76877096034755,1.19970627518657,-4.31038847113039,0.327816386401971,0.457932663898112
1326,0.770308,0.767132989417089,1.19966197372338,-4.31837443962722,0.326884694400888,0.457019160009461
1326.3278810757,0.770308,0.765648874955952,1.19962638449223,-4.32488187796418,0.326060499725645,0.456209737142492
1326.63402578357,0.770308,0.764134222699085,1.1995932438059,-4.33102496569385,0.3252386507353,0.455401698810251
1327.01501231454,0.770308,0.762090248094216,1.19955213720523,-4.33876788797441,0.324157602573193,0.454337872488115
1327.3435673324,0.770308,0.760205167866747,1.19951681787318,-4.34553851443656,0.323185076053903,0.453380240226123
1327.64631864057,0.770308,0.758386616684768,1.19948438292667,-4.35185793478516,0.322265836545067,0.452474770960417
1328,0.757288,0.756187072448754,1.19944662582237,-4.35934195226582,0.321174836366969,0.451399904682902
1328.3272275011,0.757288,0.754102558964413,1.19941181752949,-4.36636613180782,0.320158193222722,0.450398044539796
1328.630605738,0.757288,0.752145249857202,1.19937964847528,-4.37296552157832,0.319216174296721,0.449469672326002
1328.94591567877,0.757288,0.75010109655364,1.19934631467148,-4.37991392787455,0.318243291184461,0.448510910730228
1329.26122561954,0.757288,0.748060171025991,1.19931308035716,-4.38695351281536,0.31728092045213,0.447562596060915
1329.59691066622,0.757288,0.745903402504154,1.19927780568681,-4.39454760698454,0.316271445668489,0.446568010526723
1329.93850515499,0.757288,0.743736151982355,1.1992420225548,-4.40237970710422,0.315262730353039,0.445574363043549
1330,0.743864,0.743349572979031,1.19923559283007,-4.40380072546937,0.315083204673452,0.445397549912018
1330.30747422504,0.743864,0.741434887540153,1.1992034997215,-4.41095585349957,0.31419496803228,0.44452287715979
1330.64144606492,0.743864,0.739391314683933,1.19916874610627,-4.41882091815719,0.313247226223705,0.443589846285884
1331.00251885425,0.743864,0.737224516989298,1.19913129539239,-4.42743157458189,0.312240719889597,0.442599222713878
1331.31755313011,0.743864,0.735368010880157,1.19909872318926,-4.43503384303459,0.311375265650571,0.441747611049675
1331.66473808714,0.743864,0.733354194798717,1.19906293620384,-4.4435070126544,0.310431656757319,0.440819245501977
1332,0.732364,0.731435434924715,1.19902848389933,-4.45178254847863,0.309527006633005,0.439929302567409
1332.31516659204,0.732364,0.729648376628517,1.19899618768332,-4.45964486513964,0.308678687418073,0.439094756698147
1332.68185871098,0.732364,0.727580526874915,1.19895871762606,-4.46889296179939,0.307689350059184,0.438121403356554
1333.00691747629,0.732364,0.725749114977626,1.19892559325454,-4.47718120716435,0.306806078964691,0.437252265083206
1333.32425804422,0.732364,0.723954552303357,1.19889333492483,-4.4853546447715,0.305933998489409,0.436393949201056
1333.71370084867,0.732364,0.721731736732343,1.19885385049587,-4.49549676873167,0.304844849634374,0.435321648543326
1334,0.720864,0.720075321693128,1.19882489355476,-4.50303220291834,0.304027345463788,0.434516496427335
1334.31830309112,0.720864,0.718203751805463,1.19879276719636,-4.51149035800452,0.303098252321585,0.433601076209369
1334.61723381399,0.720864,0.716410725836487,1.19876265948957,-4.519512268117,0.302203464406274,0.432719080361114
1334.91616453685,0.720864,0.714577353890393,1.19873261258883,-4.52761195155433,0.301284987011733,0.431813345365723
1335.26079116476,0.720864,0.712406740041765,1.19869804827085,-4.53704879109471,0.300194568724943,0.430737552089102
1335.60604512938,0.720864,0.710164578644453,1.19866350372274,-4.5466122202942,0.299066599435373,0.429624159791581
1335.91798746019,0.720864,0.70807657023242,1.19863236559166,-4.55534998768623,0.298016682963687,0.428587345196055
1336,0.709364,0.707517531054257,1.19862419101395,-4.55766287212062,0.297735893362715,0.428309996864091
1336.40772760455,0.709364,0.704675552992303,1.19858362749582,-4.56926047098113,0.296311401713623,0.426902615178429
1336.76666685956,0.709364,0.702088866376957,1.19854802723118,-4.57961015618674,0.295020391324896,0.425626633286234
1337.08918986311,0.709364,0.699700523092972,1.19851612940457,-4.58902482680497,0.293834081308021,0.424453801378232
1337.3945641934,0.709364,0.697387584733586,1.19848600843048,-4.59804168631471,0.292690696846212,0.423323157551461
1337.70229294802,0.709364,0.695011003122085,1.19845573579609,-4.60723124057235,0.291521285987387,0.422166566779203
1338,0.694248,0.69267316080295,1.19842652641487,-4.61622178705884,0.290376196982693,0.421033861198758
1338.33857689695,0.694248,0.689974764260438,1.19839339941538,-4.62656823323634,0.289060652936636,0.419732353076533
1338.67659395265,0.694248,0.687245953214249,1.19836042458954,-4.63702838833911,0.287736197213974,0.418421872422568
1338.99007737329,0.694248,0.684690331528355,1.19832992945742,-4.64684738563503,0.286500682154788,0.417199285008156
1339.36599137209,0.694248,0.681601922271294,1.19829346981743,-4.6587728858921,0.28501318255825,0.415727246341137
1339.68597039883,0.694248,0.678958473270138,1.19826252774066,-4.66905443951288,0.283743894980355,0.414471084339539
1340,0.677688,0.676355705318348,1.19823224280271,-4.6792620075683,0.282496925771394,0.413236970697241
1340.31125365033,0.677688,0.67377107326522,1.19820230468371,-4.68949415247461,0.281260775335951,0.412013574130958
1340.62250730066,0.677688,0.671184129744853,1.19817244397112,-4.69984073245556,0.280024810338999,0.410790363346
1340.95364281008,0.677688,0.668431314087873,1.19814075834394,-4.71097391150515,0.278710242968974,0.409489369925716
1341.33161077943,0.677688,0.665289697039182,1.19810469054885,-4.72384003773024,0.277210053447914,0.408004687382251
1341.64272455757,0.677688,0.662704276431366,1.19807507663723,-4.73455710984624,0.275974656541551,0.406782071253373
1342,0.661124,0.659734847759633,1.1980411444088,-4.74700547056619,0.27455405342748,0.405376156955267
1342.35889303145,0.661124,0.656749428890001,1.19800713121909,-4.75966223284214,0.273123679878402,0.403960415832511
1342.66930674263,0.661124,0.654162832318276,1.19797776472665,-4.77073241704066,0.271882464392381,0.402731794504319
1342.99515426706,0.661124,0.651440646072661,1.19794698587196,-4.78247615769223,0.270574562990516,0.401437046673459
1343.35955631444,0.661124,0.648385180125248,1.19791262050682,-4.79575932597186,0.269105692852523,0.399982797979615
1343.6694600428,0.661124,0.645775966081527,1.19788344048783,-4.80718093041055,0.267851765703083,0.398741224951477
1344,0.644564,0.642982135448332,1.19785236589012,-4.81949020573342,0.266511124127099,0.397413675478112
1344.34226414385,0.644564,0.640079467011915,1.19782024633516,-4.83237478576914,0.265122551022543,0.396038604847919
1344.65207037291,0.644564,0.637447512147291,1.1977912283723,-4.84415935275128,0.263869054161269,0.394797260761144
1345.02384035389,0.644564,0.634291783921537,1.19775648463254,-4.85845366592315,0.262375490735675,0.393318186317609
1345.34188617094,0.644564,0.631604080992439,1.1977268373129,-4.87081402046161,0.261113889271585,0.392068891383228
1345.64991131038,0.644564,0.629022415832543,1.19769819851721,-4.88289973344114,0.259913216555606,0.390880053097727
1346,0.628,0.626129142462133,1.19766574810385,-4.89677115810058,0.258583341174785,0.389563536541696
1346.31428524066,0.628,0.623585213661996,1.19763671646035,-4.90934417709811,0.257430355643672,0.388422595656941
1346.6251839623,0.628,0.621135772055908,1.19760809949852,-4.92189062239395,0.256336977879106,0.387341135034382
1346.93126504025,0.628,0.61880673150849,1.19758003083291,-4.93434491023079,0.25531456142207,0.386330458840627
1347.23734611819,0.628,0.616576752664388,1.19755206976811,-4.94689643313827,0.254353353670876,0.385381005521379
1347.58954755026,0.628,0.614154830363287,1.19752003031633,-4.96145311636936,0.253331462756205,0.384372667339819
1347.91888994541,0.628,0.612048863169693,1.19749019948276,-4.97516804104546,0.252463547807325,0.383517462599943
1348,0.61144,0.611555675689679,1.19748287150005,-4.97856011400104,0.252263314811379,0.383320353414711
1348.33528380265,0.61144,0.609630043692528,1.19745265555517,-4.99263824235195,0.251493796475221,0.382563690413471
1348.67538770067,0.61144,0.607870119293268,1.19742212453493,-5.00700459815722,0.250809401795913,0.381892303251994
1348.97875413985,0.61144,0.606469559612226,1.19739498721943,-5.01988431829259,0.250279821014168,0.381374299254854
1349.28212057903,0.61144,0.605229670907264,1.19736793521911,-5.03281836377607,0.249824405310373,0.380930437941571
1349.64348316023,0.61144,0.603959444163028,1.19733581633678,-5.04828654051031,0.249373953046935,0.380493722129496
1350,0.601888,0.60291835776945,1.19730423260069,-5.06360251929374,0.249019980484324,0.380153270966037
1350.30947816459,0.601888,0.602175190978299,1.19727689444247,-5.07693433014168,0.248778263923801,0.379923228823077
1350.67932944358,0.601888,0.601465899473017,1.19724431261371,-5.09290267515109,0.248559030797676,0.379717886891379
1351.01146910656,0.601888,0.600976735855394,1.19721513178017,-5.10726879788176,0.248416741868406,0.379588013671813
1351.31562018597,0.601888,0.600635041596183,1.1971884730061,-5.12044068090722,0.248323632408931,0.379506221865916
1351.70202402301,0.601888,0.600323577282649,1.19715469011569,-5.1371910974319,0.248245882315411,0.379442774047011
1352,0.600004,0.600159817245836,1.19712870355192,-5.15011700797806,0.248209656122181,0.379417521374154
1352.30057336358,0.600004,0.60004786631381,1.19710254889132,-5.16316070976955,0.24818850984065,0.379407440116374
1352.60615302436,0.600004,0.599976956724622,1.19707602005033,-5.17642499440835,0.248178609710299,0.379408763183006
1352.91173268514,0.600004,0.599938755764194,1.19704955436698,-5.18969112374879,0.248176607339592,0.379417957733335
1353.24381027014,0.600004,0.599923760308392,1.19702086657727,-5.2041084073188,0.2481798041409,0.379433292746693
1353.59516065472,0.600004,0.599927550114471,1.19699059763266,-5.21936229780442,0.248186141923711,0.3794524398924
1353.90662062913,0.600004,0.599940590229277,1.19696383814566,-5.23288368221478,0.248192199681349,0.379469824406171
1354,0.600004,0.59994546852795,1.19695582877642,-5.23693738712105,0.24819388227575,0.379474897560483
1354.45047320808,0.600004,0.599970938103505,1.19691727822154,-5.25649174766063,0.248200313825623,0.379497650406195
1354.81198442309,0.600004,0.59998997543956,1.19688644622543,-5.27218298993179,0.248203039100485,0.379513433217176
1355.14073200149,0.600004,0.600004049379484,1.19685849020292,-5.2864511696678,0.248203427544666,0.379525665056238
1355.43478869159,0.600004,0.600013473813679,1.19683355014091,-5.29921305687531,0.248202349516541,0.379535156328475
1355.78604207143,0.600004,0.600020898930828,1.19680384041506,-5.31445660999182,0.248199746614345,0.37954514910969
1356,0.600008,0.60002361701892,1.19678578668914,-5.32374160203684,0.248197551911817,0.379550610462149
1356.30087548426,0.600008,0.600025549340154,1.19676045401064,-5.33679823489556,0.248193915448754,0.379557713197188
1356.64802716956,0.600008,0.600025652111515,1.19673130464528,-5.35186275575735,0.248189315872548,0.379565470416805
1356.95209455038,0.600008,0.600024434152236,1.19670584261075,-5.36505745779275,0.248185106958167,0.379572054695486
1357.32982446027,0.600008,0.600021933463904,1.1966743022974,-5.38144847843431,0.248179783241396,0.379580099866184
1357.6346060572,0.600008,0.600019593017335,1.19664892555313,-5.39467388401147,0.248175689734683,0.379586761869967
1357.93669737299,0.600008,0.60001732725628,1.19662383635648,-5.40778243528562,0.248171873189916,0.379593578076999
1358,0.600012,0.600016882021224,1.1966185869635,-5.41052929046928,0.24817109428547,0.379595023902848
1358.31651313505,0.600012,0.600014894509073,1.19659238147137,-5.42426348054091,0.248167328294145,0.379602364184512
1358.63564916863,0.600012,0.60001337957078,1.19656602864844,-5.43811132665375,0.248163851366005,0.379610055802504
1358.94579905133,0.600012,0.600012422576699,1.1965404848545,-5.45156907640917,0.248160741978844,0.379617771898202
1359.23993282204,0.600012,0.600011965113997,1.19651632098581,-5.46433169210082,0.248157892615669,0.379625163005694
1359.53406659275,0.600012,0.600011889179712,1.1964922162029,-5.47709412119035,0.248155165900333,0.379632651503231
1359.88709153167,0.600012,0.600012192403997,1.19646336300538,-5.49241156851922,0.248152076365731,0.379641789160803
1360,0.600016,0.600012358225109,1.19645415273124,-5.49731050605713,0.248151095933079,0.379644711774672
1360.31323340749,0.600016,0.600012939847407,1.19642864665893,-5.51090109116924,0.248148342051591,0.37965276688906
1360.62483699876,0.600016,0.600013635575327,1.19640333924683,-5.52442071741076,0.248145639332656,0.379660789051455
1360.95553071448,0.600016,0.600014434645805,1.19637655316853,-5.53876834281212,0.248142829370073,0.379669330703407
1361.30952638469,0.600016,0.600015302714381,1.19634796132773,-5.55412664698208,0.248139733984318,0.379678352324576
1361.61594431528,0.600016,0.600016033925413,1.19632328031111,-5.56742050707497,0.248137043461122,0.379686121557975
1361.96052787258,0.600016,0.600016814452405,1.19629560036932,-5.58236989147387,0.248134070738176,0.379694879689778
1362,0.600016,0.600016900587911,1.19629243469746,-5.5840823279576,0.248133726717025,0.379695877271998
1362.19736063708,0.600016,0.600017320777581,1.19627662195087,-5.59264445188076,0.248131982280008,0.379700834252834
1362.51430466737,0.600016,0.600017959722921,1.19625128241609,-5.60639427683187,0.248129145553959,0.379708736364547
1362.81976534815,0.600016,0.600018537673956,1.19622692422773,-5.61964569341322,0.248126471009624,0.379716384739763
1363.12522602892,0.600016,0.600019085931538,1.19620262796846,-5.63289688298698,0.248123800152943,0.379724010527054
1363.49653075756,0.600016,0.600019726188346,1.19617317765565,-5.64900414820597,0.248120487054735,0.379733178289509
1363.81654487839,0.600016,0.600020268348639,1.19614786851224,-5.66288615269925,0.248117700053723,0.37974111709882
1364,0.60002,0.600020579834756,1.19613338990142,-5.6708442060349,0.24811612573672,0.37974567869751
1364.3600723071,0.60002,0.600021200839442,1.19610503662943,-5.68646345573952,0.248112984970319,0.37975455396551
1364.67256267915,0.60002,0.60002175640211,1.1960804989907,-5.70001843979222,0.248110269865539,0.379762237917913
1365.04392864547,0.60002,0.600022442179302,1.19605142125862,-5.71612698376696,0.24810714229545,0.379771433602798
1365.3652329689,0.60002,0.600023059229138,1.19602633584313,-5.73006376181572,0.248104396481774,0.379779319187244
1365.67404171914,0.60002,0.600023671665019,1.19600228922721,-5.74345830208755,0.248101759133615,0.379786873084078
1366,0.600024,0.600024334991083,1.1959769742374,-5.75759645307256,0.248099056868213,0.379794899670177
1366.3210217225,0.600024,0.600024999443451,1.19595210974613,-5.77152023432595,0.248096363786152,0.379802744073571
1366.64106094141,0.600024,0.600025665556429,1.1959273874618,-5.785401153805,0.248093644452816,0.379810501691845
1366.94470480945,0.600024,0.600026293798049,1.19590399254393,-5.79857073906677,0.248091128387989,0.379817899782034
1367.24834867749,0.600024,0.600026912055247,1.19588065674821,-5.81174010390167,0.248088604264177,0.379825264458614
1367.6022850859,0.600024,0.600027613879201,1.19585353029199,-5.82709043320205,0.24808559478234,0.379833749693144
1367.93392288868,0.600024,0.600028250316872,1.19582818541344,-5.84147339767666,0.248082834524591,0.379841728767872
1368,0.600028,0.600028374768713,1.19582314395179,-5.84433909789829,0.248082291336328,0.379843321900706
1368.33038555659,0.600028,0.600028987770467,1.19579797831845,-5.8586674447322,0.248079542660671,0.379851237866256
1368.67208388859,0.600028,0.600029612998726,1.19577202392882,-5.87348614098933,0.248076659932072,0.379859354764479
1369.04172813099,0.600028,0.600030292949507,1.19574403014133,-5.88951648393261,0.24807363652457,0.379868196248857
1369.35210856907,0.600028,0.600030875276954,1.1957205911524,-5.90297649018356,0.248071092055161,0.379875587029034
1369.68220689158,0.600028,0.600031507868482,1.19569572965655,-5.91729133824462,0.248068338786927,0.379883372940708
1370,0.600032,0.600032121622147,1.19567185948077,-5.93107232767087,0.24806573883459,0.379890892700554
1370.31211266985,0.600032,0.600032708586551,1.19564847735758,-5.94460675982455,0.248063156753722,0.379898222139513
1370.68442967102,0.600032,0.600033340722155,1.19562066420966,-5.96075159696361,0.248059930860676,0.379906785384603
1371.00915681512,0.600032,0.600033775084871,1.19559647625925,-5.97483253741428,0.248057076793833,0.379914183143726
1371.32054123231,0.600032,0.600034032792977,1.19557334330437,-5.98833469304896,0.248054236167079,0.379921146478382
1371.70996679977,0.600032,0.600034054891168,1.19554449661012,-6.00522056553773,0.248050414756766,0.379929549439096
1372,0.600032,0.600033801562949,1.19552307290951,-6.01779650076194,0.248047463154379,0.37993567581283
1372.31003176504,0.600032,0.60003323428198,1.19550022899931,-6.03123941683332,0.248044171537835,0.379942064451343
1372.61187980987,0.600032,0.600032360726587,1.19547804459872,-6.04432733844437,0.24804074591629,0.379948039551167
1372.9137278547,0.600032,0.60003115532418,1.19545591586538,-6.05741512810216,0.248037188379931,0.379953859099729
1373.25167789485,0.600032,0.600029410508993,1.19543120640255,-6.07206812124423,0.248033101317683,0.379960242671837
1373.59829986365,0.600032,0.600027207026591,1.19540593511129,-6.08709698159029,0.24802869562649,0.379966545667424
1373.91038751458,0.600032,0.60002490248119,1.19538324407429,-6.10062840084401,0.248024634492921,0.379972099838514
1374,0.600036,0.600024192025456,1.19537673951443,-6.10451378142214,0.248023472462223,0.379973694161093
1374.43737556065,0.600036,0.600020485421825,1.19534506220755,-6.12347723696665,0.248017782336083,0.379981428101917
1374.79623563173,0.600036,0.600017265388658,1.19531915777884,-6.13903636136603,0.248013070341201,0.379987694314219
1375.11679446683,0.600036,0.600014377786447,1.19529608374328,-6.15293478051823,0.248009018542184,0.379993421693774
1375.4191398287,0.600036,0.600011741697418,1.19527437729518,-6.16604345205888,0.248005327723552,0.37999893091455
1375.80083137055,0.600036,0.600008661536717,1.19524705247645,-6.18259219825459,0.248000778464973,0.380005963702058
1376,0.6,0.600007205209987,1.19523282877773,-6.19122736820288,0.24799852702213,0.380009741406459
1376.30523793089,0.6,0.600005213054929,1.19521107591205,-6.20446120892851,0.247995260138698,0.38001569451855
1376.64811004218,0.6,0.600003347828155,1.19518670695006,-6.21932658184975,0.24799170908686,0.380022472092834
1376.95374279466,0.6,0.600002021186271,1.19516504329877,-6.23257729776166,0.247988675000847,0.38002861977826
1377.25737551355,0.6,0.600001001588342,1.19514357593326,-6.24574117141809,0.247985856741786,0.380034899847974
1377.56100823245,0.6,0.600000251667847,1.19512216275799,-6.25890490168776,0.247983114156346,0.380041232337402
1377.88359540887,0.6,0.599999710268302,1.19509947206511,-6.27289021750679,0.247980235319003,0.380047969640754
1378,0.6,0.599999570581351,1.1950912991471,-6.27793673178073,0.247979229869865,0.380050427786723
1378.31890048314,0.6,0.599999314286977,1.19506894926087,-6.29176197205119,0.247976563083506,0.3800572329171
1378.64058642034,0.6,0.599999208507702,1.19504646421251,-6.30570777885016,0.247973876827522,0.380064075891411
1378.95721578214,0.6,0.599999214189474,1.19502439136464,-6.31943417997409,0.247971224646181,0.380070778288913
1379.2573349045,0.6,0.599999287993571,1.1950035231607,-6.33244465841348,0.2479687920352,0.380077189768253
1379.55745402687,0.6,0.599999401824021,1.19498270707746,-6.34545496190838,0.24796636070896,0.380083580495376
1379.91031167161,0.6,0.599999557595526,1.19495829957648,-6.36075127937056,0.247963433105302,0.380090997099387
1380,0.6,0.599999597766459,1.1949521071807,-6.36463921431251,0.247962695004394,0.38009288341774
1380.32119977598,0.6,0.599999735315922,1.19492996835717,-6.37856290374705,0.247960097377419,0.380099668494052
1380.63544968701,0.6,0.599999852398794,1.19490836583489,-6.39218513027182,0.247957529644525,0.380106256189335
1380.97093059302,0.6,0.599999951514021,1.19488536618303,-6.40672747640455,0.247954727718304,0.380113201831912
1381.33069355333,0.6,0.600000025863697,1.1948607731728,-6.42232215902268,0.247951791298573,0.380120688292046
1381.64067172365,0.6,0.600000065073297,1.19483964245566,-6.43575861944768,0.247949251282113,0.380127103806146
1382,0.6,0.60000008638879,1.19481521584049,-6.45133400720667,0.247946244613862,0.380134449545447
1382.33959473758,0.6,0.600000088242342,1.19479219781913,-6.46605380919153,0.24794347548598,0.38014143583325
1382.64867725269,0.6,0.600000078966084,1.19477130449383,-6.47945086775818,0.247940955354946,0.380147770640332
1382.99863461092,0.6,0.600000060362091,1.19474771298703,-6.49461941733349,0.247938042266354,0.380154856027013
1383.33182745257,0.6,0.60000003844347,1.19472531546477,-6.50906111891747,0.247935338809313,0.38016164501663
1383.64187834031,0.6,0.600000017104678,1.1947045293519,-6.5224995885289,0.247932838995686,0.380167954708136
1384,0.6,0.599999993863978,1.19468058727417,-6.53802136062741,0.24792988738093,0.380175150150653
1384.32116386517,0.6,0.599999975870651,1.19465917668134,-6.55194110466647,0.247927301259776,0.38018163820969
1384.6330395874,0.6,0.599999961748084,1.19463844005685,-6.565458107722,0.247924818790961,0.380187944286558
1384.93799657276,0.6,0.599999951323703,1.19461821550588,-6.57867507478587,0.247922334277048,0.380194031297162
1385.24295355813,0.6,0.599999944084967,1.19459804228605,-6.59189187460435,0.247919879169291,0.380200125963271
1385.57652190627,0.6,0.599999939351343,1.19457603502215,-6.60634849674363,0.247917255208986,0.38020682908262
1385.93509637273,0.6,0.599999937235197,1.19455244609801,-6.62188864262088,0.247914373568927,0.380213944864151
1386,0.6,0.599999937118508,1.19454818392298,-6.62470145577588,0.247913848722529,0.380215226407059
1386.32375780835,0.6,0.599999937511102,1.19452695737429,-6.63873245842862,0.247911279273744,0.380221653169641
1386.647195937,0.6,0.59999993923331,1.19450580889164,-6.65274942041342,0.247908757314241,0.380228094341535
1386.95312101734,0.6,0.59999994182676,1.19448585791326,-6.66600723997595,0.247906316601663,0.38023410924056
1387.25904609769,0.6,0.599999945205314,1.19446595773261,-6.67926489331547,0.24790389083127,0.380240117557974
1387.6127080188,0.6,0.599999949970622,1.19444301544529,-6.69459107768204,0.247901157174601,0.380247107300298
1387.9491126649,0.6,0.599999955273504,1.19442125530629,-6.70916919960082,0.247898506057144,0.380253678570314
1388,0.6,0.599999956135306,1.19441796899711,-6.71137438881407,0.247898101333983,0.380254666652028
1388.25443667551,0.6,0.599999960649853,1.19440155833892,-6.72240026678559,0.247896100245621,0.380259620737454
1388.59075299709,0.6,0.599999967035201,1.19437991993177,-6.73697418186424,0.247893521062005,0.380266212360207
1388.92044624309,0.6,0.599999973545677,1.19435876643331,-6.75126089931407,0.247890955706426,0.380272612302394
1389.241951949,0.6,0.599999979876683,1.19433819415239,-6.76519263944866,0.247888435940242,0.380278811507201
1389.54250429696,0.6,0.599999985537198,1.19431901240278,-6.77821624989359,0.247886144523569,0.380284649729532
1389.84305664492,0.6,0.599999990727726,1.19429987863575,-6.79123970267156,0.247883841758642,0.380290456272159
1390,0.6,0.599999993185766,1.19428990633564,-6.79804026674203,0.247882617590248,0.380293458583768
1390.45308650385,0.6,0.599999999067844,1.19426118994357,-6.81767286812309,0.247879127427528,0.380302139066438
1390.79613764151,0.6,0.600000002166535,1.19423951954784,-6.83253731380248,0.247876544078422,0.38030874011974
1391.13918877917,0.6,0.600000004171961,1.1942179110141,-6.84740155538328,0.247873887106357,0.38031524133745
1391.44979495461,0.6,0.600000005379113,1.19419839937917,-6.8608597986791,0.24787152227179,0.380321145984092
1391.76710333615,0.6,0.60000000657107,1.19417851880719,-6.87460827178356,0.247869158234574,0.380327207796975
1392,0.6,0.600000007855514,1.19416396036484,-6.88469920764189,0.247867383567853,0.380331603340804
1392.31487299535,0.6,0.600000010890415,1.19414432242644,-6.89834186289362,0.247864972572682,0.380337515370586
1392.61006169552,0.6,0.600000015971478,1.19412595889311,-6.91113149502479,0.247862782795094,0.380343108499235
1392.90525039569,0.6,0.600000024142907,1.19410764047683,-6.92392097887531,0.247860591578141,0.380348681071078
1393.25304392058,0.6,0.600000038776863,1.19408611532544,-6.93898945315064,0.247857954003033,0.380355166382223
1393.58359004001,0.6,0.600000058351835,1.19406571536741,-6.95331047884419,0.247855512486856,0.380361370873149
1393.89654796592,0.6,0.600000081936322,1.19404645259949,-6.96686931976532,0.247853222533079,0.380367244961899
1394,0.6,0.600000090692783,1.19404009609815,-6.97135132220851,0.247852450491896,0.380369166965904
1394.3771160217,0.6,0.600000125480617,1.19401697094378,-6.98768951322216,0.247849625413186,0.38037614291388
1394.74098950181,0.6,0.600000160495976,1.19399472662127,-7.00345375829504,0.247846985808863,0.38038293102379
1395.05235249117,0.6,0.600000188282201,1.19397574585064,-7.01694289205306,0.247844695461069,0.380388685218207
1395.37000989558,0.6,0.600000211409561,1.19395643205685,-7.03070455026102,0.247842321607818,0.380394497055655
1395.67407747126,0.6,0.600000226051543,1.19393799236501,-7.04387730937066,0.247840113301895,0.380400103977525
1396,0.6,0.600000231486289,1.19391827912813,-7.0579966945868,0.24783773993238,0.380406085602477
1396.36385351996,0.6,0.600000223800469,1.19389633481553,-7.07375909168455,0.247835024635342,0.380412670895123
1396.69830787552,0.6,0.600000204535467,1.19387622219775,-7.08824770591673,0.247832597040578,0.380418767573903
1397.00808974028,0.6,0.60000017801207,1.1938576432151,-7.10166734156625,0.247830351766886,0.380424396582093
1397.3668391661,0.6,0.600000139937119,1.19383618727998,-7.11720803836184,0.24782768833143,0.380430826765194
1397.69489851083,0.6,0.600000101487903,1.19381662291316,-7.13141908826595,0.247825319367869,0.380436749726251
1398,0.6,0.600000065365573,1.19379847561603,-7.14463548226755,0.24782313383754,0.380442255531128
1398.3855098504,0.6,0.600000022432916,1.19377561154984,-7.16133479265475,0.24782030247315,0.38044911460752
1398.70051188851,0.6,0.599999991382317,1.19375698365953,-7.17497970748012,0.247818050901793,0.38045475807018
1399.00949719951,0.6,0.599999965293427,1.19373875901802,-7.18836384236891,0.247815867279418,0.380460298577664
1399.31601309791,0.6,0.599999943905844,1.19372072633381,-7.2016408593399,0.247813642163259,0.380465716238421
1399.62252899631,0.6,0.599999926822479,1.19370273965172,-7.21491772700589,0.247811449413376,0.38047114677247
1399.95207017635,0.6,0.599999912749146,1.19368345300255,-7.22919177863412,0.247809151664096,0.38047702327579
1400,0.6,0.599999911030975,1.19368065228232,-7.23126784090089,0.247808813952416,0.380477872592625
1400.23964911826,0.6,0.599999903533268,1.19366666544864,-7.24164809699624,0.247807099834579,0.380482086512311
1400.5629642791,0.6,0.599999895881426,1.19364783975502,-7.25565215252593,0.247804788831204,0.38048775440363
1400.87358667267,0.6,0.599999890558248,1.19362980083555,-7.26910627940611,0.247802637662267,0.380493248675064
1401.18420906625,0.6,0.599999886614329,1.19361180854982,-7.28256025320348,0.247800462174441,0.380498698866898
1401.51267658502,0.6,0.599999883407379,1.19359283321054,-7.29678698591487,0.247798125727652,0.380504404752238
1401.82467715268,0.6,0.599999880937557,1.19357485719128,-7.3103003385816,0.247795971250645,0.380509869068939
1402,0.6,0.599999879743021,1.19356477639749,-7.31789384582963,0.247794769252801,0.380512939625488
1402.34326555796,0.6,0.599999877879989,1.19354508175336,-7.33276107457699,0.247792362625018,0.380518880205185
1402.6604250218,0.6,0.599999877015797,1.19352693493543,-7.34649745458542,0.247790147686488,0.380524356461238
1403.02621485914,0.6,0.599999877676623,1.1935060651182,-7.3623398536326,0.247787663213738,0.380530717281321
1403.36477470651,0.6,0.599999880539661,1.19348680549117,-7.37700273218159,0.247785312640628,0.380536529556041
1403.68060448194,0.6,0.599999885645134,1.1934688878301,-7.39068102097578,0.247783128081805,0.380541939080974
1404,0.6,0.599999893414354,1.19345081577312,-7.4045135825601,0.247780982086279,0.380547452611232
1404.34549214054,0.6,0.599999904605733,1.19343132119644,-7.41947617289234,0.247778616807275,0.380553349772929
1404.66689720845,0.6,0.599999917023791,1.19341323607016,-7.43339543358017,0.247776406605846,0.380558804645239
1404.98318496164,0.6,0.599999930258473,1.19339548611529,-7.44709292187548,0.247774296927032,0.380564217987475
1405.29947271483,0.6,0.599999943511187,1.19337778288295,-7.46079025599693,0.247772160049666,0.380569584332545
1405.62954825159,0.6,0.599999956304258,1.19335935761093,-7.47508452772522,0.247769898733115,0.380575132267179
1406,0.6,0.599999968271953,1.19333873875293,-7.49112713755768,0.247767437582767,0.380581410088686
1406.31748510627,0.6,0.599999975946899,1.19332111852971,-7.5048758323093,0.247765308865959,0.380586749424919
1406.64862225447,0.6,0.599999981336155,1.19330279022726,-7.51921556551696,0.24776305436598,0.380592263090354
1406.96191584765,0.6,0.599999984271569,1.19328549605816,-7.53278244091669,0.247760984552265,0.380597523144637
1407.27520944082,0.6,0.5999999856186,1.19326824698146,-7.54634916840519,0.247758912422706,0.380602761775095
1407.63654588161,0.6,0.599999986009628,1.19324840864013,-7.56199613828288,0.247756470853434,0.380608728391044
1408,0.6,0.599999986062216,1.19322851420378,-7.57773461422906,0.247754086425812,0.380614775928596
1408.31662895749,0.6,0.599999986422853,1.1932112318861,-7.59144528235584,0.247752008685868,0.380620023049813
1408.66775015912,0.6,0.59999998749717,1.1931921201517,-7.6066493584112,0.24774965559106,0.380625770192486
1409.01833647582,0.6,0.599999989325167,1.19317309324338,-7.62183009185681,0.247747377297483,0.380631556188645
1409.33354981453,0.6,0.599999991478035,1.19315603347951,-7.63547898502002,0.247745328672282,0.380636738110313
1409.68716300818,0.6,0.599999994181424,1.19313694872231,-7.65079043536106,0.247742978191595,0.380642476446429
1410,0.6,0.599999996543002,1.1931201115071,-7.66433612389103,0.247740958616037,0.380647593101095
1410.31604159161,0.6,0.599999998649023,1.1931031463295,-7.67802042423314,0.247738928981986,0.380652753936179
1410.71021872443,0.6,0.600000000607992,1.19308204934026,-7.69508771311527,0.247736331137864,0.380659097780745
1411.03290586084,0.6,0.600000001523123,1.19306483012188,-7.70905942286405,0.247734265763373,0.380664330555597
1411.34562504913,0.6,0.600000001746342,1.19304818693475,-7.72259939588603,0.247732274250696,0.380669393052191
1411.72695846332,0.6,0.600000001053993,1.19302795064184,-7.7391100032808,0.247729778222219,0.380675473931131
1412,0.6,0.599999999859899,1.19301350055045,-7.75093176481361,0.247728038462417,0.380679858670501
1412.31311897229,0.6,0.599999997707593,1.19299696987524,-7.76448860984223,0.247726069004068,0.380684895545364
1412.61072785488,0.6,0.599999994799802,1.19298129796491,-7.7773737960411,0.247724141014676,0.380689609914944
1412.90833673746,0.6,0.599999990965545,1.19296566487396,-7.79025885556284,0.247722227980585,0.380694322789776
1413.25654735326,0.6,0.599999985233703,1.19294742287765,-7.80533457162308,0.247720055960891,0.380699882437937
1413.59363857135,0.6,0.599999978431448,1.19292981375618,-7.81992870975133,0.247717902089352,0.380705192001207
1413.90880219604,0.6,0.59999997111173,1.19291339478184,-7.83357336139188,0.247715885512,0.380710134431188
1414,0.6,0.599999968859552,1.19290865171912,-7.83752164086546,0.247715316829295,0.380711576045724
1414.40778612747,0.6,0.599999958432582,1.19288748740539,-7.85517601871512,0.247712789727712,0.380718019219473
1414.76805291267,0.6,0.599999949473865,1.19286884911464,-7.87077293428866,0.247710485951628,0.380723615094736
1415.08456946518,0.6,0.599999942613372,1.19285252034108,-7.88447563518268,0.247708515332645,0.380728565265157
1415.39688066262,0.6,0.599999937423048,1.19283645067735,-7.89799613958002,0.247706603794555,0.380733464698592
1415.69030570934,0.6,0.599999934406699,1.1928213908399,-7.91069890349618,0.247704751125508,0.380737994998883
1416,0.6,0.599999933428796,1.1928055358879,-7.92410585456737,0.247702815153573,0.380742779001094
1416.34698086077,0.6,0.599999934981013,1.19278782056842,-7.93912681772615,0.247700715063966,0.380748187389004
1416.68654387942,0.6,0.599999938728818,1.19277053349389,-7.95382649557996,0.247698603082746,0.380753402381403
1416.99788277493,0.6,0.599999943391279,1.19275472623273,-7.96730421084307,0.247696668083888,0.380758167153656
1417.36636426947,0.6,0.599999949320038,1.19273607065076,-7.98325543026128,0.247694455540465,0.380763861621551
1417.69121114744,0.6,0.599999953932,1.19271967165861,-7.99731759129292,0.2476924525358,0.380768809195182
1418,0.6,0.599999957054191,1.19270412441303,-8.01068448834225,0.247690542462407,0.380773488697367
1418.38992684707,0.6,0.599999958583213,1.19268454901127,-8.02756351326668,0.247688216990253,0.380779460107058
1418.70517709064,0.6,0.599999957715908,1.19266876901671,-8.04120980893914,0.247686287584189,0.380784218932548
1419.0137710045,0.6,0.599999955197445,1.19265336230755,-8.05456783945638,0.247684388829055,0.380788850197815
1419.3224600927,0.6,0.599999951304621,1.19263799043433,-8.06792986150257,0.247682560556488,0.380793537183658
1419.6311491809,0.6,0.599999946378353,1.1926226580531,-8.08129175387963,0.247680708466354,0.380798183616476
1419.95797127819,0.6,0.599999940408863,1.19260646794452,-8.09543840919554,0.247678703718171,0.380803040936158
1420,0.6,0.59999993960195,1.19260438912426,-8.09725763272649,0.247678450073598,0.380803668385726
1420.21014360904,0.6,0.599999935469563,1.19259400593725,-8.10635371511328,0.247677205141109,0.380806824298815
1420.53749603903,0.6,0.599999928774263,1.19257786764763,-8.12052307231956,0.247675281002229,0.380811740270646
1420.83465089176,0.6,0.599999922469652,1.19256325615261,-8.13338521048901,0.247673478348162,0.380816130608008
1421.13180574449,0.6,0.599999915960998,1.19254868079518,-8.14624723097258,0.247671696269367,0.380820526206616
1421.47246705153,0.6,0.599999908277245,1.19253201580503,-8.16099223652872,0.247669714328251,0.380825607624381
1421.81939441518,0.6,0.599999900341041,1.19251509283522,-8.17600829908035,0.247667641117555,0.380830707119239
1422,0.6,0.599999896266368,1.19250630231686,-8.18382539013181,0.247666554944466,0.38083334675931
1422.34357105011,0.6,0.599999888959851,1.19248961634725,-8.19869594278123,0.247664554501054,0.380838418575742
1422.65899521223,0.6,0.599999883304069,1.19247433937368,-8.21234809539634,0.247662721773566,0.380843060915685
1423.02097321903,0.6,0.599999878950307,1.19245685706472,-8.22801502355786,0.247660563921027,0.380848312854358
1423.35864116596,0.6,0.599999877793962,1.19244059632235,-8.24262962316262,0.247658618345026,0.380853259317971
1423.67324376082,0.6,0.599999879821251,1.19242548743482,-8.25624579697194,0.247656812971207,0.380857857778418
1424,0.6,0.599999885372451,1.19240983674419,-8.27038784882299,0.247654884872609,0.380862563158071
1424.33980425338,0.6,0.599999894711076,1.19239360623084,-8.28509447317358,0.247652937234849,0.3808674947592
1424.65936008928,0.6,0.599999906183693,1.1923783847457,-8.2989246148393,0.247651128395685,0.380872137490626
1424.97290557803,0.6,0.599999919048943,1.19236348889908,-8.31249450265,0.24764929762626,0.380876620275252
1425.28645106679,0.6,0.599999932446388,1.19234863192262,-8.32606426321706,0.247647500464016,0.38088112019629
1425.61757977782,0.6,0.599999945994423,1.19233298387492,-8.34039486053118,0.247645646454655,0.380885898567967
1426,0.6,0.599999959494977,1.19231496560779,-8.35694507556849,0.247643435962136,0.380891325072776
1426.31525807559,0.6,0.599999968177737,1.19230015489835,-8.37058853547967,0.247641641185775,0.380895807777254
1426.64376089802,0.6,0.599999974680984,1.19228476329519,-8.38480505482506,0.247639815480932,0.380900505763891
1426.95530831302,0.6,0.599999978656466,1.19227020499376,-8.39828767145084,0.247638029038064,0.380904889819646
1427.26685572802,0.6,0.59999998093913,1.19225568443915,-8.41177016453168,0.247636252453121,0.380909267733997
1427.62972086164,0.6,0.599999982214786,1.19223881953143,-8.42747332340957,0.247634250728723,0.380914414155816
1428,0.6,0.599999982895885,1.19222166253236,-8.44349715367888,0.247632148616383,0.380919583991054
1428.31476001132,0.6,0.599999983578462,1.19220711960041,-8.45711825767731,0.24763037310878,0.380923972472957
1428.66249053286,0.6,0.599999984792147,1.19219109761123,-8.472166002255,0.247628474829942,0.380928865083585
1429.01051972246,0.6,0.59999998658027,1.1921751082816,-8.48722651817052,0.247626515680985,0.380933682986825
1429.32372263961,0.6,0.599999988596242,1.19216075854951,-8.50077984232368,0.247624760796953,0.380938010219096
1429.67930282996,0.6,0.599999991125183,1.19214451259026,-8.51616682353841,0.247622836582893,0.380942971840899
1430,0.6,0.599999993378506,1.19212990161825,-8.53004417962337,0.247621049371302,0.380947377482517
1430.31361663812,0.6,0.599999995341872,1.19211565095031,-8.54361502004303,0.247619299194249,0.380951667444808
1430.70288365947,0.6,0.599999997211897,1.19209801447172,-8.56045924085745,0.247617208097097,0.380957051564776
1431.02347242882,0.6,0.599999998156968,1.19208353249098,-8.5743314998089,0.247615435481465,0.380961417135848
1431.33464141115,0.6,0.599999998488799,1.19206951298405,-8.58779603224164,0.247613710663776,0.380965634487619
1431.72366660643,0.6,0.599999997998652,1.19205203677678,-8.6046292999519,0.247611639115598,0.380970970234659
1432,0.6,0.599999996982105,1.1920396574017,-8.61658623734522,0.247610127289815,0.380974705412368
1432.31055250837,0.6,0.599999995098094,1.1920257790334,-8.63002372327229,0.247608409563892,0.380978870041401
1432.60627625462,0.6,0.599999992468107,1.19201259669492,-8.64281946651691,0.247606839410057,0.380982887232003
1432.90200000087,0.6,0.599999988912425,1.19199944680262,-8.65561510344221,0.247605263135381,0.380986884551487
1433.24957071043,0.6,0.599999983445611,1.19198403281071,-8.67065396436721,0.247603350924961,0.380991505578533
1433.58190170547,0.6,0.599999976907581,1.1919693363599,-8.68503329065977,0.247601583068039,0.38099596683102
1433.89538720825,0.6,0.599999969691513,1.1919555105552,-8.69859708705891,0.247599932092466,0.381000175942586
1434,0.6,0.599999967100934,1.19195090479776,-8.70312341532739,0.247599365531375,0.381001561539815
1434.38199790795,0.6,0.599999957205057,1.19193412074363,-8.71965137765152,0.24759728766171,0.381006597631809
1434.74999699786,0.6,0.599999947775611,1.19191800221277,-8.73557348773005,0.247595373686874,0.381011515546586
1435.06249623232,0.6,0.599999940679936,1.19190435335745,-8.74909417430539,0.247593714717205,0.3810156416965
1435.37739270545,0.6,0.599999935088551,1.19189063570523,-8.76271846268801,0.247592015399564,0.381019756667864
1435.67638845057,0.6,0.599999931721722,1.19187764399997,-8.7756546836549,0.24759046954607,0.38102371741693
1436,0.6,0.599999930533165,1.19186361913751,-8.78965580192331,0.247588791257505,0.381027983647633
1436.35733122194,0.6,0.599999932173645,1.19184817678365,-8.8051156637363,0.247586879960927,0.381032617659104
1436.69583041794,0.6,0.599999936095229,1.19183359061731,-8.81976062422431,0.24758514065372,0.381037060749099
1437.0060464648,0.6,0.599999940984663,1.1918202592708,-8.83318181314419,0.247583549605154,0.381041120225768
1437.36317785141,0.6,0.5999999470773,1.19180495437569,-8.84863260663185,0.247581654558599,0.381045712181314
1437.69320185951,0.6,0.599999952121185,1.19179085160243,-8.86291050552321,0.247579966773473,0.381050001859105
1438,0.6,0.599999955542005,1.19177777606952,-8.87618346495464,0.24757840994637,0.381053987086321
1438.38210179384,0.6,0.59999995740633,1.1917615378195,-8.89271412012873,0.247576397059728,0.381058856800985
1438.69907882813,0.6,0.599999956763104,1.19174810637222,-8.90642719216725,0.247574784499465,0.381062937186886
1439.00860579682,0.6,0.599999954348196,1.19173502480684,-8.91981784753919,0.247573228624456,0.381066925971564
1439.31720753518,0.6,0.599999950462903,1.19172201589609,-8.93316836503303,0.247571615245611,0.381070826470483
1439.62580927353,0.6,0.599999945464243,1.19170904040088,-8.94651877389897,0.247570033192106,0.381074744145839
1439.95378783963,0.6,0.599999939355692,1.19169528671837,-8.96070732451627,0.247568404867653,0.381078945406273
1440,0.6,0.599999938452472,1.19169335184529,-8.9627064805061,0.247568171621063,0.381079532266513
1440.23106080185,0.6,0.599999933842198,1.19168368864982,-8.97270222352546,0.247566981238512,0.381082437684356
1440.55738029678,0.6,0.599999927193192,1.1916700732974,-8.98681877595804,0.247565299877691,0.381086527269625
1440.86705183902,0.6,0.599999920877258,1.19165718676048,-9.00021502886976,0.247563770510512,0.381090459937095
1441.17672338127,0.6,0.599999914665932,1.19164433343693,-9.01361117272564,0.247562215844378,0.381094353228747
1441.50589935969,0.6,0.599999908295729,1.19163070687697,-9.02785094359531,0.247560525729336,0.381098438812822
1441.81854362472,0.6,0.599999902620954,1.19161779922874,-9.04137545988347,0.247558983135879,0.381102367203465
1442,0.6,0.599999899584281,1.19161032313578,-9.0492249369442,0.247558095925498,0.381104648780168
1442.3447335934,0.6,0.599999894608547,1.19159615104251,-9.06413739063632,0.247556355862256,0.381108915647307
1442.66223642816,0.6,0.599999891367217,1.1915831343806,-9.07787178124137,0.247554762977678,0.381112839957925
1443.0232903175,0.6,0.599999889900795,1.19156837404612,-9.09348994746567,0.247553016677077,0.381117349920957
1443.36669911179,0.6,0.599999891299773,1.19155437621308,-9.10834470107357,0.247551301899321,0.38112156821713
1443.68305223452,0.6,0.599999895366235,1.19154151660806,-9.12202899789877,0.24754973122478,0.381125448172164
1444,0.6,0.59999990220055,1.19152866678312,-9.13573890632147,0.247548216655439,0.381129380088186
1444.35106720676,0.6,0.59999991269963,1.19151447323407,-9.15092455600596,0.247546491031755,0.381133670499862
1444.67221586778,0.6,0.599999924326081,1.19150152559991,-9.1648159391583,0.247544904588968,0.381137572004983
1444.99369097435,0.6,0.599999936965222,1.19148859946185,-9.17872132984645,0.247543379834975,0.381141526089848
1445.31516608092,0.6,0.599999949576532,1.19147570790599,-9.19262660602552,0.24754182100647,0.381145431444512
1445.64174409774,0.6,0.599999961328934,1.19146264703177,-9.20675248990128,0.247540211017414,0.381149357407771
1446,0.6,0.59999997197867,1.1914483600848,-9.22224844367933,0.247538516726585,0.381153718752283
1446.32004690842,0.6,0.599999978981927,1.19143563290286,-9.23609159179326,0.247536978444047,0.381157574988529
1446.65062063672,0.6,0.59999998366974,1.19142252269363,-9.2503899443254,0.247535356897055,0.38116151031172
1446.96365533801,0.6,0.59999998602319,1.19141014131208,-9.26392957088671,0.247533882489341,0.381165283856608
1447.2766900393,0.6,0.599999986860173,1.19139779218681,-9.27746909153242,0.247532401583443,0.381169037233172
1447.63384770888,0.6,0.599999986748821,1.1913837417128,-9.29291690945609,0.24753066176934,0.381173252835117
1448,0.6,0.599999986367361,1.19136938073915,-9.30875362288406,0.247528947644532,0.381177625736847
1448.31763473843,0.6,0.599999986415839,1.19135695813271,-9.32249175281691,0.247527456528315,0.381181400054389
1448.6666062983,0.6,0.599999987214706,1.19134334780668,-9.3375851175733,0.247525770630886,0.381185483018037
1449.02351695351,0.6,0.599999988902854,1.19132946872677,-9.35302172333176,0.247524116953053,0.38118971211675
1449.33950455511,0.6,0.599999991008694,1.19131721541405,-9.36668826883321,0.247522647635284,0.381193436480373
1449.68751048844,0.6,0.599999993724178,1.19130375778331,-9.38173949234589,0.247520979867516,0.381197472856813
1450,0.6,0.599999996238449,1.191291706809,-9.39525452616166,0.247519540808144,0.381201141718348
1450.31720086494,0.6,0.599999998606176,1.19127950619723,-9.40897321887691,0.247518086588412,0.381204858848118
1450.7051409614,0.6,0.600000000958872,1.19126462849145,-9.42575118412434,0.247516243334276,0.381209321659626
1451.03173273344,0.6,0.600000002308028,1.19125214076221,-9.43987578360005,0.247514751388773,0.381213122767169
1451.34596266756,0.6,0.60000000296377,1.19124015774574,-9.4534656473659,0.247513322506451,0.381216773012907
1451.72336969663,0.6,0.60000000282145,1.19122580691425,-9.46978766687582,0.247511540816801,0.381221074078366
1452,0.6,0.600000002024652,1.19121531672761,-9.48175122295619,0.247510281583363,0.381224261226285
1452.31488020871,0.6,0.600000000356117,1.19120340544661,-9.49536889412597,0.247508869707016,0.381227898077911
1452.61566090355,0.6,0.59999999795078,1.19119205667206,-9.50837670510848,0.247507464656024,0.381231303331351
1452.91644159838,0.6,0.599999994708728,1.19118073630785,-9.52138442353427,0.247506077412645,0.381234714351256
1453.26070356374,0.6,0.59999998995906,1.1911678142325,-9.53627244291531,0.247504548747572,0.381238662853638
1453.6079177878,0.6,0.599999984120232,1.19115481883823,-9.55128801263076,0.247502950871072,0.381242573222488
1453.92397313063,0.6,0.599999978064055,1.19114302229329,-9.56495598388695,0.247501499458961,0.381246121910409
1454,0.6,0.599999976530806,1.19114018927633,-9.56824378892215,0.247501161959651,0.381246985217897
1454.38013434685,0.6,0.599999968678929,1.19112605108377,-9.58468272634487,0.247499484153714,0.381251300049238
1454.76034565833,0.6,0.599999961122887,1.19111195475888,-9.60112484463052,0.247497733013017,0.381255523801917
1455.07572552834,0.6,0.599999955740514,1.19110029590009,-9.61476323796198,0.24749632820274,0.381259060737945
1455.3904900803,0.6,0.599999951694206,1.19108869030059,-9.62837492293966,0.247494955667972,0.381262607376375
1455.68582822834,0.6,0.599999949424335,1.19107782861446,-9.64114644058841,0.247493611865138,0.381265867431427
1456,0.6,0.59999994879515,1.1910663035888,-9.65473229845298,0.247492202104286,0.381269342695607
1456.34762195748,0.6,0.599999950136634,1.19105358659744,-9.66976454231287,0.247490704771949,0.381273235632111
1456.69498252337,0.6,0.599999953118629,1.19104091591401,-9.68478536117107,0.247489148536776,0.381277050048883
1457.00809326378,0.6,0.599999956547568,1.19102952595189,-9.69832502131249,0.247487752086774,0.381280481409257
1457.36469050414,0.6,0.599999960393477,1.19101659023641,-9.71374502470338,0.247486228580431,0.381284440917933
1457.7012866895,0.6,0.599999963109056,1.19100441528287,-9.72830002447958,0.247484733350099,0.38128810625527
1458,0.6,0.599999964223637,1.1909936391456,-9.7412168097985,0.247483404655468,0.381291345223752
1458.36698891771,0.6,0.599999963536497,1.1909804366189,-9.75708580997005,0.247481846069953,0.381295382742665
1458.69042054902,0.6,0.599999961071259,1.19096883449793,-9.77107123536364,0.247480424763282,0.381298879169381
1459.00422782628,0.6,0.599999957298407,1.19095760746556,-9.78464039870826,0.247479033665433,0.381302246804077
1459.31570191027,0.6,0.599999952619507,1.19094649289756,-9.79810858014108,0.247477719113304,0.381305643299433
1459.62717599426,0.6,0.599999947479523,1.19093540713699,-9.8115766668833,0.247476379812181,0.381309002818068
1459.95705845678,0.6,0.599999942039148,1.19092369752843,-9.82584062571305,0.247474921593412,0.381312507822733
1460,0.6,0.599999941355007,1.19092217562862,-9.82769738970971,0.24747473483922,0.381312968265296
1460.21470771612,0.6,0.599999938030864,1.19091457428931,-9.83698118340221,0.247473815903112,0.381315284580077
1460.54832329914,0.6,0.599999929145362,1.19090279003621,-9.85140637265612,0.247472350075263,0.3813188467356
1460.8545468924,0.6,0.599999889724791,1.19089200152126,-9.86464706827591,0.247470837035234,0.381321951442657
1461.16077048565,0.6,0.599999740749625,1.19088123905169,-9.87788768289461,0.247469129841368,0.381324866235298
1461.49441743528,0.6,0.599999265285194,1.19086954091688,-9.89231396279604,0.247466852334634,0.38132763164895
1461.87963389295,0.6,0.599997846740824,1.19085606843636,-9.90896995557175,0.247463121078667,0.381329735233174
1462,0.6,0.599997090780414,1.19085186559727,-9.91417434678582,0.247461628653882,0.381330064909568
1462.32434012259,0.6,0.599993919958566,1.19084055513435,-9.92819821638208,0.247456670667266,0.381329991154587
1462.64231021479,0.6,0.59998857276971,1.19082948546701,-9.9419468061982,0.247450073263329,0.381328168057824
1463.01010719403,0.6,0.599978523800299,1.19081670152431,-9.95785020077486,0.24743982366345,0.381323422633233
1463.34449288816,0.6,0.599964854818154,1.19080509597024,-9.97230944796239,0.247427996256369,0.381316581176143
1463.66161483745,0.6,0.599947332653224,1.1907941034863,-9.98602287472809,0.247414612247115,0.381307908384783
1464,0.6,0.59992359257437,1.19078238826013,-10.0006567536477,0.247398389609266,0.381296694085588
1464.3361050408,0.6,0.599895331793909,1.19077076653019,-10.0151932165614,0.24738125806734,0.381284528894871
1464.65581868895,0.6,0.599865274060201,1.19075972533956,-10.0290219988893,0.247365206032144,0.381273187972897
1464.97241794181,0.6,0.599834301115883,1.19074880541678,-10.0427173180071,0.24735103656599,0.381263670334446
1465.28901719467,0.6,0.599804716287651,1.19073789980452,-10.0564138150732,0.247340634927258,0.381257906267304
1465.61886393012,0.6,0.599779072525412,1.19072655400304,-10.0706844357116,0.247336405256975,0.381258491971398
1466,0.6,0.599762450022341,1.19071346602052,-10.0871747378603,0.247344074357709,0.381271691279516
1466.31542289877,0.6,0.599765665604986,1.19070265400612,-10.1008216370358,0.247364810182617,0.381296874605476
1466.64741706572,0.6,0.599793234795056,1.19069129600918,-10.1151841213072,0.247405378715693,0.381342021387864
1466.95238805038,0.6,0.599847856141445,1.1906808873888,-10.1283750057346,0.247463948973389,0.381404693682332
1467.25735903504,0.6,0.599938580733526,1.19067050954159,-10.1415618739712,0.247547702920376,0.381492439526597
1467.61813738169,0.6,0.600104659485782,1.19065828473826,-10.1571539939852,0.247686338276664,0.381635639096923
1467.96003454418,0.6,0.600334939038357,1.19064676795283,-10.1719188466558,0.247865182396346,0.381818632379729
1468,0.6,0.600367207297005,1.19064542693016,-10.1736438560589,0.247889463500462,0.381843451628389
1468.19982727911,0.6,0.600547246932124,1.19063874052016,-10.1822655516366,0.248022431500927,0.381979119534336
1468.51935980681,0.6,0.600906509967017,1.19062811902136,-10.1960384745498,0.248277977216469,0.382239179452649
1468.83607911093,0.6,0.601361141776749,1.1906176802971,-10.2096698255239,0.248587666455799,0.382553612550866
1469.18448699132,0.6,0.601989075162343,1.19060629339641,-10.2246358537362,0.248996875821897,0.382968396212921
1469.54744023068,0.6,0.602798235279402,1.19059451557321,-10.2401868277548,0.249500045511113,0.383477829476307
1469.85967165332,0.6,0.603625777184983,1.19058442172887,-10.253525829873,0.249991828437542,0.383975427696307
1470,0.602672,0.604037010825619,1.19057988664706,-10.2595077113131,0.250228769586922,0.384214995311612
1470.30427040897,0.602672,0.605008384212753,1.19057003269243,-10.2724472657035,0.250772515684354,0.384763785211235
1470.60854081793,0.602672,0.606078917906829,1.19056012220034,-10.2853412276869,0.251349278954919,0.385345308813097
1470.93036546814,0.602672,0.60730116583803,1.19054955267341,-10.2989254629608,0.251984563522045,0.385985278815241
1471.25219011834,0.602672,0.608593964515975,1.19053888194677,-10.312451286752,0.252635550630937,0.386640542317287
1471.65107283243,0.602672,0.610260364954195,1.19052552365368,-10.3291311885894,0.253452311166405,0.387461948638041
1472,0.609896,0.611748952076806,1.19051374982734,-10.3436434067881,0.254170126108972,0.388183253428893
1472.30027037001,0.609896,0.613039500937996,1.19050359187229,-10.3560723576619,0.254790253412637,0.388806769951732
1472.61278567885,0.609896,0.614387948410939,1.1904930362694,-10.3689491776302,0.255442770127568,0.389462859738117
1472.92530098769,0.609896,0.615745563772346,1.19048253359859,-10.3817652932395,0.256110322948286,0.39013403883526
1473.26400073261,0.609896,0.617240290923176,1.19047124559501,-10.3955855129373,0.256863570015501,0.390891287147688
1473.61422702578,0.609896,0.618835609045207,1.19045970778242,-10.4097974357414,0.257693577734807,0.391725526493265
1473.93601447922,0.609896,0.620375680559701,1.19044924707858,-10.422781390257,0.258521827445515,0.392557766964597
1474,0.62332,0.620693359662728,1.19044718414019,-10.4253543336748,0.25869579728131,0.392732547399022
1474.3199276039,0.62332,0.622354951091833,1.19043695727865,-10.4381725805117,0.2596201761254,0.393661075165067
1474.63423360524,0.62332,0.624134528875291,1.19042705272561,-10.4506851961748,0.260630587294335,0.394675726949015
1474.94853960658,0.62332,0.626098906815998,1.19041728376367,-10.4631100917503,0.261758211837471,0.395807783202063
1475.31302863991,0.62332,0.628656118147319,1.19040610739525,-10.4773962519976,0.263227580881574,0.39728257177936
1475.64615118773,0.62332,0.631292966155637,1.19039600961206,-10.4903240493301,0.264728751950762,0.398789002562284
1475.9648424312,0.62332,0.634105040711784,1.1903864214352,-10.5025630621216,0.26630237968508,0.400367978825042
1476,0.626812,0.63443296427328,1.19038536642112,-10.5039049840781,0.266483849048526,0.400549970016275
1476.17578784401,0.626812,0.636125013944749,1.19038009543271,-10.5105886747884,0.267413092296545,0.401481894546095
1476.54506534964,0.626812,0.639954618658302,1.19036902270156,-10.5244811159364,0.269472886861752,0.403547140155039
1476.94116504128,0.626812,0.644436970708904,1.19035710333963,-10.5391432177496,0.271812858379973,0.405892650907192
1477.23372313776,0.626812,0.647954900693058,1.19034825086827,-10.5498028441895,0.273602385843197,0.407686034718676
1477.52628123423,0.626812,0.651609713134194,1.19033935003651,-10.5603115808008,0.27542432452382,0.409511602096577
1477.87949883898,0.626812,0.656152114557969,1.19032854246063,-10.5727920459592,0.277645252569349,0.411736566957916
1478,0.65648,0.657723827553212,1.19032484269366,-10.5769970713547,0.278404465329635,0.412497130736803
1478.32812218046,0.65648,0.662035238494913,1.19031474720342,-10.588309916705,0.280466659463595,0.414563286974569
1478.68143798067,0.65648,0.666695338442024,1.19030386190664,-10.6002658643377,0.282669757147041,0.416770705820611
1478.98774755966,0.65648,0.670722080961359,1.1902944298637,-10.6104421456073,0.284558142570238,0.418662888897334
1479.34637514763,0.65648,0.675396522577194,1.1902834091002,-10.6221350183348,0.286739212140304,0.42084847401202
1479.68220876429,0.65648,0.679720334877382,1.19027312168623,-10.632870313119,0.288752357811644,0.42286592620693
1480,0.682836,0.68375867222976,1.19026342218537,-10.6428402831616,0.290634139578722,0.424751846550538
1480.34013693615,0.682836,0.688025295591983,1.19025308069847,-10.6533106254292,0.292628716854048,0.426750779668787
1480.67750805704,0.682836,0.692208653392539,1.19024286408704,-10.6634931106046,0.294595033963886,0.428721406713209
1480.98806186851,0.682836,0.696028377845125,1.19023349506514,-10.6726892273655,0.296402194941213,0.430532526617984
1481.32307407866,0.682836,0.700131137685438,1.19022342564476,-10.6824202955771,0.298356885083108,0.432491479401705
1481.65726754585,0.682836,0.704223149658645,1.19021341870777,-10.6919319729591,0.300320359733495,0.434459199004606
1482,0.705584,0.708437798981446,1.19020319420167,-10.7014830764733,0.30235532277392,0.43649850736191
1482.31946044893,0.705584,0.71239795156504,1.19019369747048,-10.7101986716452,0.304276603416475,0.438423816600034
1482.6647513402,0.705584,0.716726150678126,1.19018346787188,-10.7194139922427,0.306383830022235,0.440535380380954
1482.99960785986,0.705584,0.720981070536224,1.1901735810042,-10.7281448416341,0.308460516140522,0.44261625531539
1483.30975815674,0.705584,0.724978986585874,1.19016445233039,-10.736047990304,0.310414478733993,0.444574082159683
1483.66246832511,0.705584,0.729597287779725,1.19015410386788,-10.7448178266885,0.312673392695623,0.446837372036764
1484,0.73184,0.734091808305051,1.19014423304547,-10.7529897102973,0.314872598538921,0.449040747581141
1484.30144541847,0.73184,0.738169560141532,1.19013544404687,-10.760102600206,0.316867738250332,0.45103960543708
1484.66628600571,0.73184,0.743186644138681,1.19012483998906,-10.7684736081442,0.319321646791183,0.453498002274927
1484.95736460204,0.73184,0.747253998581835,1.1901164058101,-10.7749625459267,0.321310081179439,0.455490008535175
1485.24844319837,0.73184,0.751378568989866,1.19010799451205,-10.781280591065,0.323325153295579,0.457508644783832
1485.61429691673,0.73184,0.75664299719927,1.1900974545512,-10.7889756876947,0.325894652559041,0.460082613174082
1485.90982545158,0.73184,0.760959569714456,1.19008896638973,-10.7949886712636,0.327999326311978,0.462190888707959
1486,0.759196,0.762287860690454,1.1900863809347,-10.7967868997585,0.328646536678198,0.462839195126506
1486.36329568712,0.759196,0.767690888094463,1.19007598586364,-10.8038568363535,0.331276802869411,0.465473857879636
1486.70684749439,0.759196,0.77287384378968,1.19006618675991,-10.810282142675,0.333796325947791,0.467997517030014
1487.07260618778,0.759196,0.778466469127006,1.19005578736577,-10.8168407425634,0.336511317251898,0.470716887499397
1487.37219530215,0.759196,0.783101655182746,1.1900472950279,-10.8219934984058,0.338758632053799,0.472967769578035
1487.70923830647,0.759196,0.788371599075287,1.19003776922646,-10.8275516826609,0.341310838414233,0.475523966822202
1488,0.790244,0.792962548374193,1.19002957614896,-10.8321415404682,0.343532269132335,0.477748823918134
1488.2961220448,0.790244,0.797678663965032,1.19002125633606,-10.8366189470141,0.345812558779001,0.480032612983415
1488.67596104068,0.790244,0.803785435690494,1.19001062142586,-10.8420683562573,0.348762912050167,0.482987453551313
1489.00107318739,0.790244,0.809061569293638,1.19000155229024,-10.8464679998841,0.351310268941525,0.485538651645076
1489.29477576292,0.790244,0.813865599940482,1.18999338583732,-10.8502309433783,0.353628291799773,0.487860146498832
1489.64954777496,0.790244,0.819714435697593,1.18998355421827,-10.8545062755464,0.356448301539528,0.490684354735127
1490,0.822392,0.825539209317858,1.18997387628105,-10.8584372160618,0.359254286776138,0.493494491003499
1490.29711978891,0.822392,0.830512242269325,1.18996569608808,-10.861540695137,0.36164779198853,0.495891490033002
1490.63217807117,0.822392,0.83615577718183,1.18995649708753,-10.8647864091984,0.364361087298323,0.498608709894762
1490.95367724001,0.822392,0.841603288475442,1.1899476945618,-10.8676461413378,0.366977224319303,0.501228596782938
1491.25360390269,0.822392,0.846710910615603,1.18993950310651,-10.8700879682991,0.369427553615746,0.503682409721433
1491.56359643502,0.822392,0.852012905084155,1.18993105679936,-10.872381431151,0.371968285894867,0.506226727019419
1491.88784741564,0.822392,0.857580350366593,1.18992224341224,-10.8745288924985,0.374633297965711,0.508895471188363
1492,0.85654,0.859510524435655,1.18991920008935,-10.8752116463041,0.375556615999981,0.50982007720521
1492.30052446506,0.85654,0.864692483800813,1.18991105807869,-10.8768887334579,0.378033927283511,0.512300838729906
1492.61153802136,0.85654,0.87006821856025,1.18990265178169,-10.8783901513304,0.380601502788531,0.514871975559388
1492.93878083801,0.85654,0.875735718168621,1.18989382885693,-10.8797122015027,0.383306167610406,0.517580377188053
1493.25496033132,0.85654,0.881219932848878,1.18988532585886,-10.8807381410609,0.385921614697542,0.52019942456451
1493.55045999681,0.85654,0.886350799342137,1.1898773984016,-10.8814733374648,0.388367057190688,0.522648222730886
1493.89186379345,0.85654,0.892283020519784,1.18986826300964,-10.8820534876359,0.391192933703062,0.525477965096605
1494,0.891288,0.894162631919795,1.18986537476897,-10.8821770244306,0.392088087700311,0.526374341356484
1494.29176129362,0.891288,0.899234924460421,1.18985759485097,-10.8823657638028,0.394503345664066,0.5287928929695
1494.58976045659,0.891288,0.904416380135851,1.18984966801551,-10.8823407332013,0.396969985476112,0.531262889343676
1494.93516588259,0.891288,0.910422175170149,1.18984050485819,-10.8820362886067,0.399828514757777,0.534125299805236
1495.27668215897,0.891288,0.91635981196084,1.18983147103356,-10.881444540766,0.402654538610409,0.536955151450572
1495.56794100493,0.891288,0.921422996337702,1.1898237871953,-10.8807114936956,0.405064307312705,0.539368177204363
1495.91559330552,0.891288,0.927465622084396,1.18981464036918,-10.8795613072384,0.40794010591221,0.542247854739911
1496,0.926036,0.928932566386798,1.18981242365982,-10.8792368731849,0.408638277684914,0.542946966562761
1496.28815671908,0.926036,0.933940186677705,1.18980486790342,-10.8779962997241,0.411021739083231,0.545333631385985
1496.5791953034,0.926036,0.93899732586957,1.18979725517228,-10.876534523539,0.413428860890887,0.547743980747078
1496.91553579912,0.926036,0.94484106445318,1.18978848062667,-10.8745838662651,0.416210356862604,0.550529196780323
1497.26412723311,0.926036,0.950897169551099,1.18977941254037,-10.872266472386,0.419093189422776,0.55341587374304
1497.5576243428,0.926036,0.95599585983789,1.18977179812737,-10.8700819702433,0.421520449211456,0.555846361536809
1497.87721310814,0.926036,0.961547690830596,1.18976352799947,-10.8674606343081,0.424163353761636,0.558492771922682
1498,0.960784,0.963680704413894,1.18976035645314,-10.8663862473165,0.425178768860026,0.559509528842163
1498.28803526177,0.960784,0.968684377665605,1.18975292933958,-10.8637194064956,0.427560917153459,0.561894801769554
1498.5774723894,0.960784,0.97371247184486,1.18974548422457,-10.8608326117176,0.429954847043129,0.564291849633387
1498.89136897712,0.960784,0.97916563120662,1.18973743107926,-10.8574673339552,0.432551156030995,0.56689151345448
1499.23745728977,0.960784,0.985178389867632,1.18972857884503,-10.8534740555165,0.435414196688967,0.569758218249441
1499.54088116657,0.960784,0.990450449807408,1.18972084266837,-10.8497289617319,0.437925080629449,0.572272282115909
1499.83988332256,0.960784,0.995646517980205,1.18971324384543,-10.845815303915,0.440400180894743,0.574750483778828
1500,0.995532,0.998429531953193,1.18970918547299,-10.8436284402048,0.441726058641421,0.576078017539919
1500.298311542,0.995532,1.0036158821652,1.18970164611309,-10.8393846250976,0.444197485178002,0.578552572005901
1500.58969933232,0.995532,1.00868416007464,1.1896943107212,-10.8350262555683,0.446613377821033,0.580971534281728
1500.88828749942,0.995532,1.01388080766576,1.18968682492566,-10.8303416378341,0.449090818823378,0.583452138634196
1501.22703365742,0.995532,1.01978102326527,1.18967837031697,-10.8247589346117,0.451903757424012,0.586268692600502
1501.54095280227,0.995532,1.02525362225483,1.18967057024535,-10.819330827372,0.454512568241041,0.588880884125271
1501.83078265914,0.995532,1.03031021154103,1.18966339646475,-10.8141016782227,0.45692202005302,0.591293487902297
1502,1.03028,1.03326396691999,1.18965921925202,-10.8109520007548,0.458328679619507,0.592701974889831
1502.30756176481,1.03028,1.03863431098103,1.1896516455707,-10.8050448205028,0.460884588173014,0.595261008986043
1502.61176706986,1.03028,1.04394624447154,1.18964417639418,-10.7989705403147,0.463410384592656,0.597789771914428
1502.90549845003,1.03028,1.04907280267023,1.18963698603378,-10.7928869607024,0.465845557985337,0.600227678854732
1503.23095478414,1.03028,1.05474683067184,1.18962904917505,-10.7858959340698,0.468538104099565,0.602923086768038
1503.55023762998,1.03028,1.06030350884029,1.18962130335885,-10.7787821597791,0.471173126710376,0.605560726934555
1503.83985470845,1.03028,1.06533322432641,1.18961432381853,-10.7721110348878,0.473557503402554,0.607947297163246
1504,1.065028,1.06810954101798,1.18961048854724,-10.768333196963,0.474873568167667,0.609264591906098
1504.31109435377,1.065028,1.07349242850887,1.18960309891681,-10.7608136597276,0.477424765887201,0.611818789974686
1504.60471413569,1.065028,1.07856067063397,1.18959620718431,-10.7534979698024,0.479826306145296,0.614223492761151
1504.88357584872,1.065028,1.08336328566347,1.18958973705122,-10.7463539754182,0.482100006135633,0.616500531747378
1505.18770603008,1.065028,1.0885879050663,1.18958275361389,-10.7383455492308,0.48456836192072,0.618972948495232
1505.5113465918,1.065028,1.09412822120365,1.1895753796751,-10.7295755436887,0.487175552791365,0.621585002892422
1505.80428399695,1.065028,1.09911749481408,1.18956872052858,-10.72141842552,0.48950887470141,0.623923269607641
1506,1.099776,1.10243124770226,1.18956425741943,-10.7158533270626,0.491047760116991,0.625465582970004
1506.3173197447,1.099776,1.10775500190647,1.18955695251702,-10.7066363787222,0.493498778223815,0.627921074129493
1506.62579542324,1.099776,1.11284762464201,1.18954972181411,-10.6974494885903,0.495814233993676,0.630240434323572
1506.94819594004,1.099776,1.11804793197748,1.18954199083458,-10.687614274485,0.498146166398235,0.632575913862556
1507.26569836722,1.099776,1.12301035898378,1.18953418958764,-10.6777020274789,0.500339743047151,0.634772374934645
1507.60730517378,1.099776,1.1281338079252,1.18952559938493,-10.6667959431427,0.502574086812494,0.637009048509668
1507.93700452323,1.099776,1.1328346699082,1.18951715410853,-10.6560437802739,0.504602932384487,0.639039272346912
1508,1.13122,1.13370369398168,1.18951552826847,-10.6539650608924,0.504976423233065,0.639413093861712
1508.31497738384,1.13122,1.13790437144814,1.18950737092058,-10.6434591442841,0.506778095996128,0.641216761996856
1508.62826907595,1.13122,1.14184544287818,1.18949925868672,-10.6328312590204,0.508471045201018,0.642911798948608
1508.92925743209,1.13122,1.14542084411173,1.1894915192038,-10.6224624250942,0.51001971476237,0.644462583052477
1509.23906728572,1.13122,1.14890868719813,1.18948365213548,-10.6116359385751,0.511553900340116,0.645999072982208
1509.6006374472,1.13122,1.15277874541598,1.18947464322218,-10.5988125964261,0.513300184262236,0.647748238534688
1509.95650193781,1.13122,1.15644311009852,1.18946599214807,-10.5860010312885,0.515014500594818,0.649465631618476
1510,1.16166,1.15688505551083,1.18946495046001,-10.5844222993963,0.51522595134405,0.649677477019156
1510.21749031097,1.16166,1.15908677810548,1.18945979476486,-10.5764871814718,0.516295164482935,0.650748730672663
1510.61173080183,1.16166,1.16309936971835,1.18945067167465,-10.5619261925439,0.518310636879017,0.652768220324959
1510.93766313534,1.16166,1.16651625887196,1.18944333381092,-10.5497116854058,0.520084984743241,0.654546249190427
1511.26359546885,1.16166,1.17009855991308,1.18943615597543,-10.5373301908217,0.521982188192724,0.656447515224072
1511.65108588492,1.16166,1.17465387717469,1.18942777936969,-10.5223794940222,0.524413928611261,0.658884662470683
1512,1.168504,1.17908332244592,1.18942031636601,-10.5086874219932,0.526764052394108,0.661240121679925
1512.30643228385,1.168504,1.18324335320283,1.18941376148876,-10.496470329594,0.528939791804458,0.663419727296008
1512.67279769391,1.168504,1.18852734111772,1.18940585263138,-10.4816135828613,0.531646232815771,0.666130320480424
1513.00502789659,1.168504,1.19356379934842,1.18939856996984,-10.4678939929293,0.534164671377728,0.668652018763846
1513.31346006365,1.168504,1.19839217597702,1.18939169875018,-10.4549392692579,0.536526436640152,0.671016317257991
1513.64214290165,1.168504,1.20363487891088,1.18938426469684,-10.4408981983706,0.53903961473984,0.673531599384491
1514,1.209176,1.20938039154386,1.189376071547,-10.4253317249519,0.541746149810408,0.676239781959442
1514.30153851291,1.209176,1.2141986979258,1.18936913213606,-10.411989520929,0.543987003373997,0.678482648698643
1514.58818684692,1.209176,1.21872749570459,1.1893625461473,-10.3991166840665,0.546077105975117,0.680574810705201
1514.89490669471,1.209176,1.2234965875385,1.18935554442002,-10.3851408165337,0.548268425823524,0.682768510433305
1515.19338046714,1.209176,1.22804974590701,1.189348800461,-10.3713439640043,0.550357493974676,0.684860092181064
1515.48321845772,1.209176,1.23238492275764,1.18934233197529,-10.3577640522414,0.552348455463086,0.68685370636925
1515.79351622574,1.209176,1.23693485943944,1.18933550131728,-10.3430302410571,0.554444073585123,0.688952427511569
1516,1.239356,1.23991420256769,1.18933100904424,-10.3331157140987,0.555821411206377,0.69033194093332
1516.29512794129,1.239356,1.24411342005179,1.18932465463929,-10.3187943576964,0.557771259836516,0.692284700853425
1516.605309265,1.239356,1.2484636393533,1.18931804784457,-10.3035540810851,0.559802173785243,0.694318692060008
1516.93926706331,1.239356,1.25309138458597,1.18931100010873,-10.2869322846794,0.561973944087161,0.696493802339912
1517.27203323405,1.239356,1.25766137010301,1.18930402729553,-10.2701519164027,0.564127314223961,0.698650535475746
1517.58000486322,1.239356,1.26186566462865,1.18929760264083,-10.2544294478669,0.566111346056655,0.700637717197733
1517.90661564136,1.239356,1.26630455741443,1.18929080299733,-10.2375544738666,0.568202177436561,0.702731935073716
1518,1.262564,1.26757005761768,1.1892888591734,-10.2326917306465,0.568796469849632,0.703327183456963
1518.29901534259,1.262564,1.27160850333963,1.18928262945676,-10.2170086250919,0.57068585101582,0.705219518345032
1518.60522940035,1.262564,1.27571371533025,1.18927623248203,-10.2007711636933,0.572591136609758,0.707127750485886
1518.9290523627,1.262564,1.28000311795211,1.18926943986619,-10.1834076833661,0.574561336746146,0.70910096888722
1519.26687870066,1.262564,1.28439518218777,1.18926231809466,-10.1650864180745,0.576554715738138,0.711097374252987
1519.57766448095,1.262564,1.28833554205551,1.18925573450841,-10.1480494861325,0.57832202087784,0.712867337238546
1519.89402391385,1.262564,1.29222396709588,1.18924900608774,-10.1305331062741,0.580047506407769,0.714595386503378
1520,1.2939,1.29349521234668,1.1892467475522,-10.1246271799616,0.58060807212351,0.715156799653697
1520.31142983172,1.2939,1.29713157870612,1.18924010286071,-10.1071640256717,0.582202695612195,0.716753970582735
1520.62374535994,1.2939,1.30062071623443,1.18923343725523,-10.0894954070163,0.583722994090103,0.718276790349427
1520.94058886198,1.2939,1.30399288363193,1.18922668505793,-10.0714184804686,0.585185783382629,0.719742099006465
1521.30051686341,1.2939,1.30761788703493,1.18921904217701,-10.0507070123897,0.586754712307069,0.72131383748523
1521.65274968762,1.2939,1.31095929334345,1.18921160689976,-10.0302666232275,0.588202001019018,0.722763816138538
1522,1.313312,1.31406540053686,1.18920433504691,-10.0099585180512,0.589552088295367,0.724116526753364
1522.38192009457,1.313312,1.3172851575197,1.1891964209396,-9.98745314517357,0.590960031105155,0.725527693220642
1522.7319161646,1.313312,1.32007602637984,1.18918925474752,-9.96668120875644,0.592190179850503,0.726761014137408
1523.03295713217,1.313312,1.32237041238393,1.18918315597426,-9.9487070337245,0.593208401796567,0.727782157914486
1523.35473754051,1.313312,1.32472884909918,1.18917669485204,-9.92938897346059,0.594260202153153,0.72883730807266
1523.69457011677,1.313312,1.32712725061411,1.1891699181271,-9.90887311227893,0.595332265179272,0.729913198870843
1524,1.328292,1.32920943373584,1.18916384562327,-9.89033776853447,0.596260285000722,0.730844865256078
1524.34318461011,1.328292,1.33146820857312,1.18915700909048,-9.86940639108539,0.597259042048876,0.731847240147443
1524.76506521939,1.328292,1.33411877199078,1.18914853602626,-9.8435298300451,0.598412487893195,0.733004854506935
1525.16226161172,1.328292,1.33646636754832,1.18914045526555,-9.81902889206228,0.599410053109367,0.734006014560464
1525.51473724412,1.328292,1.33840750218457,1.18913319019479,-9.79718180499048,0.600212649290227,0.734811485477705
1525.86721287652,1.328292,1.34019470262987,1.18912584350219,-9.77524404519349,0.600931007201883,0.73553237270688
1526,1.339836,1.34082447847283,1.18912305852511,-9.76695766761316,0.601179007837544,0.735781284063464
1526.38470954598,1.339836,1.34250600214172,1.18911495599934,-9.74288876098287,0.601826040366868,0.736431212958215
1526.75705881353,1.339836,1.34392428561912,1.18910709524286,-9.71951444357178,0.602353992913063,0.736961966412254
1527.12940808107,1.339836,1.34513654630197,1.18909924937134,-9.6960735038813,0.602792883502049,0.737403654258552
1527.45210858797,1.339836,1.34602783380983,1.18909248375466,-9.67571220682898,0.603110300953469,0.737723493464693
1527.76989339994,1.339836,1.34677375741075,1.18908586843014,-9.65562562923981,0.603377309646851,0.737992886277021
1528,1.350312,1.34724231771626,1.18908111494642,-9.64106197777641,0.603550331689624,0.738167649008893
1528.32696801112,1.350312,1.34782408249657,1.18907442226642,-9.62034377429978,0.603778295569476,0.738398215313763
1528.77913685666,1.350312,1.34851955140779,1.18906529825021,-9.59165091557285,0.60408765669807,0.738711349648102
1529.03880829585,1.350312,1.34889362021462,1.1890601289911,-9.57515300268233,0.604277211281811,0.738903179168419
1529.29847973503,1.350312,1.34927126872993,1.18905500873659,-9.55864043201659,0.604484006573553,0.739112341078524
1529.70049275395,1.350312,1.34990081052412,1.18904716704173,-9.53304576774518,0.604849033587779,0.739481239832973
1530,1.34736,1.35043103459718,1.18904137778817,-9.51395072084541,0.605161093787607,0.73979632468
1530.35886739033,1.34736,1.35115626788638,1.18903447674038,-9.4910373735526,0.605581645707596,0.740220216767292
1530.78466426898,1.34736,1.35215333003554,1.18902630501317,-9.46379635743614,0.606138064011759,0.740780454476726
1531.18677257355,1.34736,1.35322157745299,1.18901857781286,-9.43800990486937,0.60670726543896,0.741353097765821
1531.56505879448,1.34736,1.35431706617911,1.18901128626713,-9.41369181387305,0.607266732283877,0.741915631892944
1531.91574768195,1.34736,1.35538712004844,1.18900450539377,-9.39109332523816,0.607793726307214,0.742445298176638
1532,1.3555,1.35564935576364,1.18900287372654,-9.38565605536238,0.607920480480407,0.742572695634549
1532.30932075436,1.3555,1.35662145682397,1.18899687789606,-9.36566683426146,0.608383123349647,0.743037780122983
1532.61788021718,1.3555,1.35759535338178,1.18899089343495,-9.34568430560914,0.60883670576209,0.74349380515192
1532.98303788993,1.3555,1.35873671293289,1.18898381495466,-9.32198191726734,0.609357385465307,0.744017385516681
1533.28851517871,1.3555,1.3596708782173,1.1889779020506,-9.30210880013415,0.60977672394802,0.744439160178151
1533.59399246749,1.3555,1.36057823990831,1.18897200118328,-9.28219618037621,0.610179691595452,0.744844574314145
1533.95088704552,1.3555,1.36159754332219,1.18896512624569,-9.25888360174318,0.610628745396315,0.745296501972213
1534,1.361808,1.36173410632958,1.18896418196963,-9.25567155547928,0.610688743320531,0.745356894149036
1534.2455647724,1.361808,1.36240310933735,1.18895946753692,-9.23959737152857,0.610982603690741,0.745652725313653
1534.61805092375,1.361808,1.36337447470473,1.18895233950901,-9.21517209187506,0.611410659554868,0.746083772280784
1534.99735598402,1.361808,1.36431347943443,1.18894511081642,-9.19024862173276,0.611827668717019,0.746503831318809
1535.4738843832,1.361808,1.36543268685077,1.18893607265224,-9.15886734658261,0.612331692283941,0.747011696251638
1535.72038787391,1.361808,1.36599072275416,1.18893141597871,-9.14260492889358,0.612586737726121,0.747268734869232
1535.96689136463,1.361808,1.36653798111877,1.18892677156505,-9.12632313488686,0.612838957217133,0.747522952900068
1536,1.366164,1.36661080300661,1.18892614866433,-9.12413481876027,0.612872669634571,0.747556928901288
1536.16554317687,1.366164,1.36697287821982,1.18892303726973,-9.11318810046247,0.613040788526762,0.747726369669656
1536.74131424518,1.366164,1.36821333503619,1.18891225412543,-9.07504866801573,0.61362315634501,0.748313288996556
1537.04001823093,1.366164,1.36885051318139,1.18890668268746,-9.05522234677181,0.613925630803008,0.748618094044158
1537.33872221668,1.366164,1.36948650254791,1.188901126818,-9.03536882798704,0.614228525213582,0.748923295874339
1537.74158841972,1.366164,1.37034551189502,1.18889365929682,-9.00854903927164,0.614639609039555,0.749337451612892
1538,1.37052,1.3708986522758,1.18888888608378,-8.99131983470867,0.614905593648493,0.749605387362346
1538.3517443026,1.37052,1.37165566166122,1.18888241194332,-8.96783481872898,0.615269772110308,0.749972260241411
1538.72859573036,1.37052,1.37247317559539,1.18887550743053,-8.94263098724151,0.615663214396608,0.750368603924888
1539.02828846966,1.37052,1.37312865605663,1.18887004085988,-8.9225559316122,0.615979155003814,0.750686865549301
1539.32798120896,1.37052,1.37378896822686,1.18886459568274,-8.90245265492713,0.616296733968584,0.751006780385924
1539.76330625452,1.37052,1.3747559992719,1.1888567224453,-8.87320057888098,0.616759609708551,0.751473081493023
1540,1.374876,1.37528494074343,1.18885245811849,-8.85727042592558,0.617012010516837,0.751727357613651
1540.29505548704,1.374876,1.37594619671858,1.18884715645291,-8.83738732486803,0.617326084996559,0.7520437412222
1540.63301559636,1.374876,1.37670409173115,1.18884110027236,-8.8145788173899,0.617682872511524,0.75240316459496
1540.97097570567,1.374876,1.3774594045583,1.18883505862533,-8.79173396750533,0.618035496025516,0.752758414031181
1541.31993575949,1.374876,1.37823255497763,1.1888288327934,-8.7681077440926,0.618393289764119,0.753118908203793
1541.69120268475,1.374876,1.37904237951179,1.18882222029818,-8.74292964130525,0.618762877038675,0.753491355426333
1542,1.379232,1.37970163458932,1.18881672781412,-8.72195603401061,0.619059970985749,0.753790816469192
1542.32946237481,1.379232,1.38038628265479,1.18881087415989,-8.6995476941843,0.619365161170576,0.754098515419736
1542.66976727406,1.379232,1.38106851909577,1.18880483427592,-8.67636923671499,0.619664597836301,0.754400525348531
1543.06230779571,1.379232,1.38181795288803,1.18879787549927,-8.64959357567963,0.619988111474008,0.75472698171664
1543.34936199062,1.379232,1.38233707130877,1.18879279290767,-8.6299879193157,0.620209574745844,0.754950577621556
1543.63641618554,1.379232,1.38282952136595,1.18878771642702,-8.61036202471029,0.620417212634871,0.755160330055391
1544,1.383592,1.38341291927848,1.18878129714344,-8.58547649422197,0.620660218192348,0.755405989854794
1544.31105342638,1.383592,1.38387549688702,1.18877581685059,-8.56416383224733,0.620851907431732,0.755599964356458
1544.62210685276,1.383592,1.38430489099296,1.18877034925866,-8.54283186521715,0.621029501986013,0.755779844839275
1544.99274782181,1.383592,1.38477538772432,1.18876385300724,-8.51739009347924,0.621223667878293,0.755976736502807
1545.36338879085,1.383592,1.38520498042917,1.18875737892987,-8.49192504563358,0.621402379789492,0.756158177824266
1545.68981415336,1.383592,1.3855534802282,1.18875169643573,-8.46948011012585,0.621549270768812,0.756307477174891
1546,1.385804,1.38586241197447,1.18874631359304,-8.44813747748835,0.621680643786744,0.756441141881842
1546.33512992833,1.385804,1.38617580606989,1.18874051620809,-8.42506384124372,0.621816027471221,0.75657898618853
1546.67025985665,1.385804,1.38647203666064,1.18873473737491,-8.40197577530047,0.621946780299324,0.756712192650174
1546.99908911758,1.385804,1.3867497244311,1.1887290847428,-8.37930838810374,0.622071133408417,0.756838946601589
1547.35977173787,1.385804,1.38704347475916,1.18872290401263,-8.35443055493,0.622204735982902,0.75697517513989
1547.72045435816,1.385804,1.38732959886839,1.18871674310953,-8.32953780769263,0.622337580849194,0.757110638319931
1548,1.387392,1.38754816860237,1.18871198142952,-8.31023469057965,0.622439999315475,0.757215080727656
1548.33910551531,1.387392,1.38781143099719,1.18870622046167,-8.28680714508807,0.622563962961738,0.75734149161095
1548.63854653137,1.387392,1.38804335703005,1.18870114695515,-8.26610925334897,0.622674197225001,0.757453880259193
1548.93798754744,1.387392,1.38827554171551,1.18869608600189,-8.24540139911699,0.622785060962648,0.75756689210607
1549.36805015934,1.387392,1.38861031568805,1.18868883902484,-8.21564291276609,0.622944457287171,0.757729362401725
1549.65072958647,1.387392,1.38883144623423,1.18868408937601,-8.19607144798756,0.623049956797312,0.757836875091195
1549.93340901359,1.387392,1.38905346324632,1.18867935060207,-8.1764910136995,0.623156133193141,0.757945058704491
1550,1.388976,1.38910588682267,1.18867823586725,-8.17187712694513,0.623181160135947,0.757970557154447
1550.33295493205,1.388976,1.38936864384943,1.18867267125583,-8.14880017450269,0.623306124541243,0.758097871249294
1550.70451169785,1.388976,1.38966295379053,1.1886664794832,-8.12303293024437,0.623445977146749,0.758240331670898
1551.09891311077,1.388976,1.3899763336051,1.18865992825435,-8.09566427794686,0.623595294433149,0.758392399526851
1551.45654769077,1.388976,1.39026114753921,1.18865400735397,-8.07083165812654,0.623730358353972,0.758529940838492
1551.74043414309,1.388976,1.39048758539196,1.1886493212865,-8.05110940710033,0.62383783269077,0.758639369586252
1552,1.390564,1.39069489585303,1.18864504792879,-8.03306871139917,0.623936693892116,0.758740010520335
1552.34953335169,1.390564,1.39097456600301,1.18863931124153,-8.00876277887838,0.624069998382541,0.758875723639159
1552.77354052831,1.390564,1.39131494569485,1.18863238095969,-7.97925922480696,0.624232018688276,0.759040669176366
1553.05189328648,1.390564,1.39153931454621,1.1886278487811,-7.95987943535086,0.624339384251424,0.759149958439815
1553.33024604465,1.390564,1.39176455917839,1.18862333032083,-7.94049067540679,0.62444711642416,0.75925961806894
1553.69988134592,1.390564,1.39206509355227,1.18861735067921,-7.9147296673626,0.624590013152739,0.759405081970972
1554,1.392152,1.39231016984562,1.188612512006,-7.89380177072364,0.624706342847149,0.759523498081578
1554.33767981613,1.392152,1.39258659593613,1.18860708391137,-7.87024207872308,0.624837191140603,0.759656643620164
1554.76018841894,1.392152,1.39293214341026,1.18860031466066,-7.84074518084916,0.624998695943121,0.759820977488168
1555.13532262892,1.392152,1.39323686588822,1.18859432524411,-7.81453831269219,0.62513998088347,0.759964727095367
1555.44538038858,1.392152,1.3934858491089,1.18858939071237,-7.79286550151343,0.62525471953606,0.760081465389559
1555.75609559539,1.392152,1.39373159379873,1.18858446192907,-7.77113582664997,0.625366620432202,0.760195332517797
1556,1.393736,1.39392120981579,1.18858060590097,-7.75407100966125,0.625452431613813,0.760282669423642
1556.33034623367,1.393736,1.39417264440898,1.18857540427366,-7.73094796410611,0.625566023644319,0.76039838924242
1556.67148059922,1.393736,1.3944250449016,1.18857006120684,-7.7070576310271,0.625679088268596,0.760513676534614
1557.12995751159,1.393736,1.39475134368452,1.18856292866165,-7.67493078578726,0.625822902899605,0.760660528149986
1557.38254590411,1.393736,1.39492404689824,1.18855902269918,-7.65722233388808,0.62589821493794,0.760737542542524
1557.63513429662,1.393736,1.39509105387376,1.18855513246752,-7.63950786615364,0.625969818527716,0.760810872747456
1558,1.395324,1.39532063400589,1.18854953768209,-7.61390905872707,0.626064631170065,0.760908216517626
1558.36794940772,1.395324,1.39553510275216,1.188543919272,-7.58808260710964,0.626148730207832,0.760994797025687
1558.71898865619,1.395324,1.39571940978968,1.18853857500876,-7.56343355168715,0.626215488322401,0.761063895233
1559.10340861366,1.395324,1.39589223906781,1.18853273503655,-7.53643138193469,0.62626864994933,0.761119585463949
1559.38317585561,1.395324,1.39599458224167,1.18852849095142,-7.51677522747634,0.626292480692997,0.761145231563727
1559.66294309755,1.395324,1.39607343425779,1.18852425105324,-7.49711595786381,0.626302122504689,0.761156665461172
1560,1.39594,1.39613223803743,1.18851914833948,-7.47342831030932,0.626291534386066,0.761148208233914
1560.38910687331,1.39594,1.39614311540252,1.18851326617767,-7.44608181350799,0.626245705763529,0.76110486248659
1560.68335706607,1.39594,1.39610515305125,1.18850882528789,-7.42540343093901,0.626185501686277,0.761046534827236
1560.97760725883,1.39594,1.39602297299745,1.1885043915843,-7.40472839641013,0.626100975783002,0.760963884545914
1561.43539190634,1.39594,1.39579870519639,1.18849750953019,-7.37257421784921,0.625917807894911,0.760783633756411
1561.71177299968,1.39594,1.39560230946943,1.18849336449841,-7.35317120669348,0.625776538441082,0.760644125384741
1562,1.39626,1.39534603938761,1.18848905007995,-7.33294672452166,0.625603917558301,0.76047334188154
1562.37064289434,1.39626,1.39493721730411,1.1884835145861,-7.30695792862647,0.625343155276896,0.760214948488819
1562.74128578867,1.39626,1.39443843059579,1.18847799310885,-7.28099453525116,0.625040654857206,0.759914823366475
1563.06119793403,1.39626,1.39393618734246,1.18847323815131,-7.25860882846626,0.624746929700085,0.759623154951338
1563.40179563934,1.39626,1.39332992938275,1.1884681858603,-7.23480359741943,0.624401003918148,0.759279427129503
1563.69872868504,1.39626,1.3927427423317,1.18846378884411,-7.21407639548163,0.624072856355756,0.758953204005272
1564,1.392512,1.39209266569977,1.18845933366402,-7.1930737446056,0.623715556045972,0.758597860650314
1564.33732395934,1.392512,1.39130151102325,1.18845435101295,-7.16959328126054,0.623286110336795,0.758170570520577
1564.74026047139,1.392512,1.39027079572703,1.1884484050312,-7.14159913707658,0.622733295361322,0.757620303185081
1565.02172893948,1.392512,1.38949648163558,1.18844425469046,-7.12208122453664,0.622322717796732,0.757211485528843
1565.30319740757,1.392512,1.38867828214062,1.1884401070617,-7.10259591337385,0.621892100743701,0.756782610248402
1565.6777219897,1.392512,1.3875229948529,1.18843459338812,-7.07672207545686,0.621288796559953,0.756181592319855
1566,1.387556,1.38646989889198,1.18842985534525,-7.05450931545843,0.620744471287626,0.755639208036194
1566.32230639558,1.387556,1.38536469004338,1.1884251252315,-7.03234489096811,0.620178425784804,0.755075125164932
1566.73422206117,1.387556,1.38388173006563,1.18841909591054,-7.00409493304481,0.619425743198647,0.754324954166894
1567.01903417141,1.387556,1.3828141737547,1.18841493934656,-6.98461439789544,0.618889124201875,0.753790074830718
1567.30384628164,1.387556,1.38171572276436,1.18841079393089,-6.96517818288741,0.618341273892397,0.753243967572432
1567.66219205724,1.387556,1.38029495092027,1.18840559498266,-6.94078853443525,0.617637551370316,0.752542444371146
1568,1.379752,1.37892179201778,1.18840071150086,-6.91786433423097,0.616962402747391,0.75186938010029
1568.35719905733,1.379752,1.37744044446585,1.18839556592508,-6.89369713734516,0.616239480586647,0.751148705027732
1568.68048092376,1.379752,1.37607882702724,1.18839092392238,-6.87189035452859,0.615578334304736,0.750489625704662
1569.04399310257,1.379752,1.37452932244919,1.18838571837661,-6.84744536172318,0.614829041492294,0.749742701000753
1569.40750528138,1.379752,1.37296503751183,1.18838052302908,-6.82308111471543,0.614075774761776,0.748991856222897
1569.69919118329,1.379752,1.37170171557623,1.18837635714379,-6.80358980984324,0.613468290743353,0.74838636017688
1570,1.371092,1.37039276799528,1.18837205881015,-6.78354404836935,0.612838728893009,0.747758863019184
1570.35161339087,1.371092,1.36885559961204,1.18836702473349,-6.76018407170285,0.612099835886834,0.74702210715476
1570.6728924549,1.371092,1.36744404737135,1.18836241163625,-6.73890700090522,0.611421394226415,0.746345458355067
1571.06374569703,1.371092,1.36571702905601,1.18835678521771,-6.71310979298144,0.610591685493359,0.745517694802665
1571.33970360598,1.371092,1.36449126689083,1.18835281036302,-6.69495406343177,0.610004938041923,0.74493214397034
1571.61566151494,1.371092,1.36326121479702,1.18834884314847,-6.67684659871679,0.609419447354214,0.744347685458279
1572,1.362432,1.36154533976978,1.18834335342484,-6.65170799369142,0.608610526320209,0.743539966723526
1572.38494853361,1.362432,1.35983418175534,1.18833793402859,-6.62662292072927,0.607816305403193,0.742747429040089
1572.70279431636,1.362432,1.35843944591255,1.18833354573302,-6.60598017242411,0.607180613508525,0.742113315495276
1572.98100664852,1.362432,1.35724231149529,1.18832977928836,-6.5879620603728,0.606643160048799,0.741577405132568
1573.3269222309,1.362432,1.35579783921875,1.18832519678348,-6.5656232524152,0.606004372826878,0.740940778106352
1573.69284731854,1.362432,1.35433769582791,1.18832046238876,-6.54206652566379,0.605368236537473,0.740307263388315
1574,1.353772,1.35317475124714,1.18831656168644,-6.52234943023305,0.604864685770685,0.739806156515363
1574.33542917573,1.353772,1.35197369350536,1.18831235116725,-6.50087258905792,0.604343204999842,0.739287067127477
1574.6403394919,1.353772,1.35094174683819,1.18830854286183,-6.48139747700601,0.603889876208925,0.738835874740191
1574.94524980807,1.353772,1.34995919431744,1.18830473165692,-6.46196563993186,0.603448692302569,0.73839678814774
1575.33867385351,1.353772,1.34874478160915,1.1882997826872,-6.43695431391922,0.602881922742164,0.73783265894172
1575.64591897915,1.353772,1.34781751746658,1.18829587650088,-6.41746882777785,0.602428305499292,0.737381043821386
1575.95316410479,1.353772,1.34688652508538,1.18829192350675,-6.39802478926223,0.601951915808828,0.736906594688718
1576,1.345112,1.34674282875127,1.18829131638473,-6.39506447288923,0.601876464685169,0.736831432514389
1576.23417947606,1.345112,1.34601174080778,1.18828826185137,-6.38027794114302,0.601485177092999,0.736441561735869
1576.63669804241,1.345112,1.34467944302938,1.18828293659297,-6.35492337857188,0.600746009163856,0.735704707879219
1576.97494106291,1.345112,1.34344859226506,1.18827839081122,-6.33368228254402,0.600045117700301,0.735005623136982
1577.31318408341,1.345112,1.34208060596277,1.18827378825117,-6.31250685698878,0.599258935305595,0.734221099678774
1577.71957768161,1.345112,1.34021670849406,1.1882682020585,-6.28716246338394,0.598193569287609,0.733157498743757
1578,1.343108,1.33877420638455,1.18826432749976,-6.26974346479497,0.597382726823854,0.732347752754055
1578.32178845412,1.343108,1.33695524602578,1.18825988112285,-6.24983210930107,0.596379700933308,0.731346217460758
1578.77271607223,1.343108,1.33412241339605,1.18825368533577,-6.22208252398397,0.594861287927088,0.729830028586834
1579.01960674697,1.343108,1.33244406380111,1.18825032298428,-6.20697067496506,0.593985134426191,0.728955169776013
1579.26649742172,1.343108,1.33068798961743,1.18824698720093,-6.19192002416652,0.593084537477987,0.728055929794283
1579.64598120799,1.343108,1.32786401623108,1.18824191592743,-6.1689108940879,0.591665594705197,0.726639210671788
1580,1.32616,1.32512790652091,1.1882372450371,-6.14758674470494,0.590319695080598,0.725295528862415
1580.31091157205,1.32616,1.32267259773527,1.18823318445833,-6.12897431264729,0.589131560073221,0.724109225112676
1580.65344242993,1.32616,1.31993727884516,1.18822874663453,-6.10859547625182,0.587824536742349,0.722804196180638
1581.04518259635,1.32616,1.31679943600659,1.18822370622942,-6.08545231646,0.586342504651048,0.721324413906057
1581.36399578236,1.32616,1.31425701031306,1.18821962454162,-6.06674592476305,0.585152048920549,0.720135762882583
1581.66669500532,1.32616,1.31186388164682,1.18821576156774,-6.04909084128379,0.584036682878255,0.719022086562413
1582,1.310032,1.3092605502174,1.1882115184579,-6.02976862460469,0.582826683587942,0.717813921685944
1582.32272035207,1.310032,1.30677635026689,1.18820741815544,-6.01117631281273,0.581673391377646,0.716662404091463
1582.62853396175,1.310032,1.30445658166303,1.18820353859635,-5.99366211522618,0.580595060101296,0.715585742011736
1583.0639924311,1.310032,1.30120791138936,1.18819802277176,-5.96889519226354,0.57907985958402,0.714072895056426
1583.32880021145,1.310032,1.29926000879326,1.18819467301222,-5.9539317031847,0.578168107826197,0.713162559670371
1583.59360799181,1.310032,1.29732948338037,1.18819132673298,-5.93904120031517,0.577261421310653,0.71225727705592
1584,1.295676,1.29439312776982,1.18818619894367,-5.91632996299142,0.575876258329475,0.710874245369538
1584.36307780978,1.295676,1.29178863905145,1.18818162719109,-5.8961824937568,0.574643081185863,0.709642983266673
1584.66003071489,1.295676,1.28966675012544,1.18817789610454,-5.87980427296273,0.573635699936432,0.708637167703943
1584.99900594451,1.295676,1.28724959828315,1.18817364704509,-5.86121793722898,0.572485279544076,0.707488534346095
1585.29787609307,1.295676,1.28512022947283,1.18816991030846,-5.84492741928283,0.571470458023283,0.706475288688905
1585.59674624163,1.295676,1.28299069403277,1.18816618306958,-5.82872761231639,0.570454870894628,0.705461278174189
1585.93410952444,1.295676,1.28058513167396,1.18816198753569,-5.81055036801514,0.569306548631551,0.704314737205753
1586,1.281324,1.28011498346101,1.18816116957447,-5.80701367266149,0.569082022048533,0.704090557637475
1586.32945237779,1.281324,1.27776238749605,1.18815708695539,-5.78939646220843,0.567958613737711,0.702968879391752
1586.67134340779,1.281324,1.27531748912871,1.18815286278654,-5.77123099477554,0.566791653186697,0.701803709362881
1587.0099229174,1.281324,1.27289286238493,1.18814869206288,-5.75335894743028,0.565634386584989,0.700648211137857
1587.37204807229,1.281324,1.27029636413296,1.18814424496229,-5.73437357615461,0.564395554547781,0.699411265258864
1587.73828543411,1.281324,1.2676677588348,1.18813976157035,-5.71530894281827,0.563142508926505,0.698160121858488
1588,1.266972,1.26578824402314,1.1881365663795,-5.70176932473025,0.562246681323348,0.697265650243469
1588.41533367158,1.266972,1.26280448346692,1.18813151033112,-5.68042619298196,0.560824790274014,0.695845904246632
1588.7086012064,1.266972,1.26069734324031,1.1881279509415,-5.66546213174131,0.559821315559874,0.694843939476602
1589.00186874123,1.266972,1.25859024709825,1.18812440031121,-5.65058609104323,0.558817879678031,0.693842009659545
1589.41165674291,1.266972,1.25564636280011,1.18811945349621,-5.6299469423521,0.557415650468712,0.69244187838416
1589.70760837368,1.266972,1.25352068926065,1.18811589134164,-5.61514807492898,0.556403567662075,0.69143130597307
1590,1.252616,1.25142098606948,1.18811238060866,-5.60061521574692,0.555403869929501,0.690433098313047
1590.35067426245,1.252616,1.24890327615497,1.18810818125004,-5.58330082839111,0.554204629392352,0.6892356584368
1590.70134852489,1.252616,1.2463860828285,1.18810399376008,-5.56611220202633,0.553005754849592,0.688038593348111
1591.01981833597,1.252616,1.24410038396082,1.18810020045132,-5.55061105839961,0.551917156329111,0.686951647348147
1591.38422482256,1.252616,1.24148511948635,1.18809586994143,-5.5330012077867,0.550670769727983,0.685707164550321
1591.75191768943,1.252616,1.23884596538089,1.18809150918508,-5.51537017993501,0.549412655596054,0.684450987949357
1592,1.238264,1.23706482694173,1.18808857067504,-5.50355266137765,0.548563402481643,0.683603046944521
1592.33473969726,1.238264,1.23466034662595,1.18808460853552,-5.4877070012433,0.547416084835552,0.682457457202239
1592.69449963002,1.238264,1.23207381961252,1.18808035187416,-5.47080490342015,0.546181205954635,0.681224408650395
1593.06004613418,1.238264,1.22944227742645,1.18807602736716,-5.45376688868281,0.544924932497234,0.679969962717352
1593.37589851754,1.238264,1.22716517104168,1.18807229145826,-5.43915559229881,0.543837657863777,0.678884237426541
1593.81200834031,1.238264,1.22401593220113,1.18806713644577,-5.4191498131671,0.542334815233246,0.677383482065661
1594,1.223912,1.22265681405764,1.18806491666026,-5.41058641569079,0.54168717374302,0.676736725885448
1594.28435394942,1.223912,1.22059989290246,1.18806156353472,-5.39770269260547,0.540708014793283,0.675758926856032
1594.63516388405,1.223912,1.21806208268495,1.18805743706011,-5.38192266882332,0.539501849949092,0.674554437727063
1594.98597381867,1.223912,1.21552712762883,1.18805332528057,-5.36626926864257,0.538300534002063,0.673354795614917
1595.29517316887,1.223912,1.21329841857037,1.18804971576189,-5.35257729201774,0.53724753808388,0.672303273936049
1595.66582173,1.223912,1.21063834759013,1.18804540924518,-5.33629298076405,0.535994336073183,0.671051838736722
1596,1.209556,1.20825556476866,1.18804154713023,-5.32173062882218,0.534876022210339,0.669935122058437
1596.30173060717,1.209556,1.2061208592019,1.18803807772008,-5.30867893799801,0.533877679616264,0.668938254183162
1596.63615100922,1.209556,1.20377780769498,1.18803425216442,-5.29431939861643,0.532784979440081,0.667847216256129
1597.00908044863,1.209556,1.20119875510662,1.18803000910508,-5.27843644432486,0.53158598839039,0.666650119280559
1597.33935058464,1.209556,1.19894868815997,1.18802626888059,-5.26448327764498,0.530542775433689,0.665608625382743
1597.64668269258,1.209556,1.19688615780727,1.18802279965629,-5.25159302124206,0.529587337537619,0.664654827803675
1598,1.195204,1.19455389909671,1.18801881918292,-5.23688403370782,0.528506799903545,0.663576215670782
1598.33833705148,1.195204,1.19235940649278,1.18801500848755,-5.22290718337933,0.527489243828315,0.662560405580377
1598.6393528268,1.195204,1.19043736597758,1.18801161378958,-5.21055989477877,0.526595905677355,0.661668580263973
1599.08856804947,1.195204,1.1876167872012,1.18800653426054,-5.19228493171056,0.525280540683286,0.660355391098005
1599.32734679533,1.195204,1.18613785264543,1.18800382683573,-5.18264371446487,0.52458917121769,0.659665132746163
1599.56612554119,1.195204,1.1846710988267,1.18800111479054,-5.17305244848641,0.523902291025485,0.658979328049569
1599.89977556382,1.195204,1.18263949751589,1.18799731984726,-5.1597333366882,0.52294930166055,0.658027775163473
1599.99999999999,1.195204,1.18203293755033,1.18799617934424,-5.15575119874964,0.522664696811816,0.657743585358076
1600,1.183024,1.18203293755024,1.18799617934424,-5.15575119874907,0.522664678953836,0.657743581451696
1600.00000000001,1.183024,1.18203293755015,1.18799617934424,-5.15575119874849,0.522664678953795,0.657743581451654
1600.1002244362,1.183024,1.18142799650334,1.18799503890133,-5.15177768633042,0.522380850661442,0.657460196157373
1600.20044887238,1.183024,1.18082464427149,1.1879938987122,-5.14781277561623,0.522097864005995,0.657177652520671
1600.40089774475,1.183024,1.17962266163977,1.18799161983692,-5.13990866289949,0.521534481651091,0.656615156276442
1600.79942882275,1.183024,1.17725207559845,1.18798709965293,-5.12429490027763,0.520425154829512,0.655507591760913
1601.16841847783,1.183024,1.1750823680946,1.18798293399787,-5.10995732169061,0.519413458101875,0.654497528172706
1601.48671489309,1.183024,1.17323377279158,1.18797936063113,-5.09768009018456,0.518556077580801,0.653641558675843
1601.80501130834,1.183024,1.17141084597236,1.1879758091454,-5.08548554352142,0.517715182601462,0.652802078152659
1602,1.171488,1.17030894612965,1.18797364537154,-5.07805540760261,0.517226783043835,0.652259915059399
1602.09940329856,1.171488,1.16975206165787,1.18797255029262,-5.07427925147551,0.517016039512748,0.651909603147816
1602.19880659712,1.171488,1.16919869517547,1.18797151855484,-5.07051103213495,0.516815912863839,0.65153732757923
1602.33231566124,1.171488,1.16846133285767,1.18797052246235,-5.06546260175613,0.516563038309408,0.650999817918528
1602.47770021395,1.171488,1.16766653466925,1.18797070225018,-5.05998200018873,0.516309314099231,0.650363143419465
1602.65053466075,1.171488,1.16673354833525,1.18797446557723,-5.05349016063177,0.516042200957597,0.64953608507019
1602.81116208725,1.171488,1.16587886377171,1.18798401255158,-5.04748049084668,0.515834519993056,0.648699887736892
1602.97178951374,1.171488,1.1650369437872,1.18800269004655,-5.04149432978563,0.515670670667316,0.64779691783419
1603.1404535838,1.171488,1.1641674621258,1.18803645605958,-5.0352346841812,0.515546247784951,0.646770121458437
1603.30948416992,1.171488,1.16331185276518,1.18809019931579,-5.02898893018793,0.515468013263747,0.645649848506525
1603.47851475604,1.171488,1.16247274478908,1.18817018112341,-5.02277156205803,0.51543523131296,0.644428718326952
1603.64356398453,1.171488,1.16166991227883,1.18828047528946,-5.01672900663618,0.515450456939111,0.643133925672939
1603.82093526525,1.171488,1.16082584711072,1.18844310889968,-5.01026782671699,0.515526461756387,0.641627330717028
1604,1.159952,1.15999375505174,1.18866392584204,-5.00378051657825,0.515621241290212,0.640093061185597
1604.09143009042,1.159952,1.15957671828646,1.18880233245831,-5.00048230390367,0.515604224161003,0.639463231384118
1604.18286018083,1.159952,1.1591649780532,1.18896013984292,-4.99719363687561,0.515584624109344,0.638857261652573
1604.29065171925,1.159952,1.15868633688183,1.18917301507059,-4.99332848692287,0.515559833559228,0.638176719195767
1604.41033208208,1.159952,1.15816343593358,1.18944572006994,-4.98905188731525,0.515529779230737,0.637465994543673
1604.55172829832,1.159952,1.15755707226581,1.18982031237055,-4.9840187334453,0.515485515114936,0.636685751949128
1604.69044418217,1.159952,1.15697398651865,1.19024581811881,-4.97910054830928,0.515423537795018,0.635978307012076
1604.82916006601,1.159952,1.15640226898439,1.1907309748403,-4.97420081558393,0.515334722416812,0.635325150612658
1604.96259559892,1.159952,1.15586271060028,1.19125525040463,-4.96950422663605,0.51522100704432,0.6347503666261
1605.1190865196,1.159952,1.15524242313795,1.1919427743875,-4.96401600353746,0.515055679333159,0.634153767987084
1605.25445968033,1.159952,1.15471625538568,1.1926005746655,-4.95928489633617,0.514890545093683,0.63371756121745
1605.38983284105,1.159952,1.1541992781837,1.19331588177375,-4.95456827983392,0.514708102743885,0.633365253242813
1605.52698122828,1.159952,1.1536844089101,1.19409748999221,-4.94980364615879,0.51450334951326,0.633098387229257
1605.69898645203,1.159952,1.15305054483141,1.19515484555455,-4.94384606783215,0.51420648508538,0.632891179728121
1605.8586779243,1.159952,1.15247302925067,1.19620789242929,-4.93833105822814,0.513876354210372,0.632823472864406
1606,1.152364,1.15197006386518,1.19719166494275,-4.93346186345169,0.513583596017848,0.632759122637901
1606.09329732079,1.152364,1.15164189964496,1.19786504025087,-4.93025266872175,0.513449661897723,0.63258659463282
1606.18659464158,1.152364,1.15131662827342,1.19855547685625,-4.927047627539,0.513317610169412,0.632403011723499
1606.29927425413,1.152364,1.15092740706736,1.19940980517003,-4.92318234215137,0.513160271535545,0.632165980231688
1606.43043505707,1.152364,1.15047898769345,1.20042907383446,-4.91869093739156,0.512981732913242,0.63187021512833
1606.61321012283,1.152364,1.14986164581677,1.20188683085075,-4.91244654480936,0.512748494059402,0.631428568176286
1606.7759445457,1.152364,1.1493185466708,1.20321420513823,-4.90690141669266,0.512563061603365,0.631011868068943
1606.92235051556,1.152364,1.14883454932105,1.20442669694859,-4.90192468320992,0.512414962645948,0.630617351654639
1607.1085784646,1.152364,1.14822433761673,1.20598741950838,-4.89561098129572,0.512245623416185,0.630079536529593
1607.27862728049,1.152364,1.14767162989707,1.20742483091086,-4.88986240007743,0.512101960595886,0.629542685952978
1607.42479077233,1.152364,1.14719939308131,1.20866593207461,-4.88493426629838,0.511985484644397,0.629042481651393
1607.59688255978,1.152364,1.146646118573,1.21013019431793,-4.8791478628849,0.511862066865991,0.628409817836493
1607.7810380859,1.152364,1.14605662607772,1.21169711732067,-4.87297569603945,0.511756182609172,0.627685801849565
1607.92948951708,1.152364,1.14558287380879,1.21295820406771,-4.86801568637251,0.511694531533347,0.627067168387102
1608,1.14594,1.14535819899693,1.21355617993627,-4.86566477775097,0.511659324463829,0.626788959667637
1608.12493838831,1.14594,1.14496051039431,1.21461382117566,-4.86150713697786,0.51158699294777,0.626317339182837
1608.24987677661,1.14594,1.14456321532044,1.2156687138029,-4.85735968506904,0.511514809634331,0.625842325614237
1608.4474495119,1.14594,1.14393541216666,1.21733053827643,-4.85082188116163,0.511399396848581,0.625082099372662
1608.66779656825,1.14594,1.14323543108366,1.21917370488866,-4.84356068978385,0.511270890488485,0.624222089619335
1608.85126953731,1.14594,1.14265241577584,1.22069949210618,-4.8375391359573,0.511168407965072,0.623499487598324
1609.03474250637,1.14594,1.1420690474801,1.22221674344817,-4.83153999691875,0.511072136969646,0.622772012571661
1609.23107738521,1.14594,1.14144427508365,1.22383068765072,-4.82514521861181,0.510974151505397,0.621985062944724
1609.4137120443,1.14594,1.14086259136079,1.22532303674728,-4.81921986713068,0.510884709973349,0.621240955733719
1609.59634670338,1.14594,1.14028044774564,1.22680693066028,-4.81331700804536,0.510796408803584,0.620483429850979
1609.80497716003,1.14594,1.13961499200393,1.22849218609606,-4.80660172720817,0.510700485755378,0.619603495347948
1610,1.139516,1.13899267961356,1.23005875390447,-4.80035149912002,0.510615883201258,0.618777496364249
1610.18560942122,1.139516,1.13840038126793,1.2315427075975,-4.79442740127464,0.510527971518178,0.618016121426336
1610.33568503022,1.139516,1.13792161824133,1.23273818514369,-4.78965483303237,0.510457045567633,0.617404130284837
1610.5501188314,1.139516,1.13723804881413,1.23444043042406,-4.78286247042084,0.510353474663713,0.616533014900291
1610.76455263258,1.139516,1.13655543127871,1.2361367298694,-4.77610159441192,0.510246118970095,0.615664911251292
1610.98069208102,1.139516,1.13586872666345,1.2378414862756,-4.76931872095885,0.510136285310627,0.614795521566412
1611.21094966664,1.139516,1.13513900976311,1.23965297047808,-4.762127789771,0.510020445259337,0.613879005576945
1611.41220008897,1.139516,1.13450298492842,1.24123297305074,-4.75587216187311,0.509919399969838,0.613085802608301
1611.62157668842,1.139516,1.13384310692338,1.24287401071419,-4.7493928621361,0.509811386917592,0.612265788645706
1611.83095328788,1.139516,1.13318502255035,1.2445125691534,-4.74294289345587,0.509698876618653,0.611450128356882
1612,1.133092,1.1326548399655,1.24583384828737,-4.73775663890704,0.509606665209877,0.610793837110839
1612.22721286045,1.133092,1.1319433923494,1.24760750786345,-4.73081582643048,0.509486514007934,0.609908230966584
1612.48710774726,1.133092,1.13113020984163,1.24963316452623,-4.72291868817857,0.509348432815831,0.608897105512202
1612.69405011316,1.133092,1.13048206291916,1.25124373046014,-4.71666258943122,0.509234563327389,0.608090067848576
1612.90099247905,1.133092,1.12983217636861,1.25285219050813,-4.71043492096334,0.50911599789461,0.607280179450407
1613.15801623532,1.133092,1.12902070508238,1.25484695123273,-4.7027398676457,0.508963814452699,0.606272050615303
1613.38887851306,1.133092,1.12828569895592,1.25663583604409,-4.69586581353968,0.508822950533257,0.605365017705085
1613.61685952361,1.133092,1.1275520212315,1.25839969946503,-4.68911280720536,0.508677006432647,0.604465053746595
1613.86162377034,1.133092,1.12675315897337,1.26029034418976,-4.68190195904705,0.508509082666372,0.603490606862397
1614,1.126668,1.12629537194447,1.26135776238868,-4.67784351734314,0.508408971675275,0.602935360586294
1614.2632723821,1.126668,1.12540987683958,1.26338562360204,-4.67015870371488,0.508210236455847,0.601869903179816
1614.51744718376,1.126668,1.12453407161699,1.26533956362955,-4.66278574912748,0.508006721015206,0.60083092790007
1614.77734220148,1.126668,1.12361394773081,1.26733343820858,-4.65529472267118,0.507782785101139,0.599754013612776
1615.00769059303,1.126668,1.12277505157221,1.26909713448594,-4.6486965540915,0.507568871518847,0.598785130212599
1615.25572665142,1.126668,1.12184474131918,1.27099250868593,-4.64163600691337,0.507323614037626,0.597727960414431
1615.5007241526,1.126668,1.12089626368159,1.27286079373682,-4.63470803218478,0.507067313161034,0.596670672667803
1615.7356843753,1.126668,1.11995749517233,1.27464889282644,-4.62810784999134,0.506806868328012,0.595642898225616
1616,1.120244,1.11886608946577,1.27665611246899,-4.62073566774971,0.506494848882527,0.594468839222468
1616.22826840154,1.120244,1.11789296594738,1.27838594536537,-4.61441476516711,0.506210082348012,0.593441870086176
1616.48878946452,1.120244,1.11674797793703,1.28035608105055,-4.60725392687561,0.50587107954483,0.59225755118251
1616.71534658956,1.120244,1.11572325701428,1.28206582418886,-4.60107364335677,0.505564505271092,0.591217376455899
1616.94549532047,1.120244,1.11465586647038,1.28379930674756,-4.59484098352896,0.505240978803239,0.590150052759147
1617.17564405138,1.120244,1.11356337135582,1.28552941132151,-4.58865506854733,0.504906150115342,0.589072863642639
1617.46529084976,1.120244,1.1121556008705,1.28770200332575,-4.58093757941391,0.504472873718942,0.58770734199704
1617.70842036898,1.120244,1.11094844528042,1.28952158416151,-4.57451858898387,0.504101078653152,0.586554756627309
1618,1.110488,1.10947395328077,1.29169886452664,-4.56689251135363,0.503644791306135,0.585164187413836
1618.24322181379,1.110488,1.10822479663485,1.29351097919608,-4.56059200901684,0.503256309111958,0.58399826139696
1618.53354969412,1.110488,1.10671474685468,1.29566923501982,-4.55314443990889,0.502787337653535,0.582603440394429
1618.77854111043,1.110488,1.10542744600051,1.29748640243673,-4.54692228734626,0.50238886137714,0.581425525800676
1619.07631830981,1.110488,1.103850399272,1.29969010927469,-4.53943687901127,0.501900104405891,0.57999165504806
1619.32137921176,1.110488,1.10254496456087,1.30149959763795,-4.53334057667322,0.501494747562655,0.578810364569973
1619.56794845349,1.110488,1.10122668825297,1.30331650735932,-4.52726522313379,0.501086366458883,0.577622975504415
1619.81451769521,1.110488,1.09990522940278,1.30512969867507,-4.52124862532964,0.500678212785298,0.576437524039587
1620,1.099732,1.09890984892809,1.30649123006056,-4.51676136641096,0.500370511861568,0.575546204639227
1620.248953137,1.099732,1.09757284039095,1.3083153722945,-4.51079089213009,0.499955905481256,0.574349648179128
1620.49763211547,1.099732,1.09623662482775,1.31013373930341,-4.50488686074491,0.499540717631902,0.573155028799212
1620.79530731626,1.099732,1.09463641983794,1.31230543018486,-4.49789830009019,0.499043630092949,0.571727114643366
1621.04223416147,1.099732,1.09330813454247,1.31410280708096,-4.49216624914827,0.498629800526989,0.570542940586683
1621.32458543412,1.099732,1.09178753377924,1.31615351311575,-4.48568421357832,0.498152776737941,0.569187044854324
1621.57449594146,1.099732,1.09043913177133,1.31796458288193,-4.48001141174491,0.497727452482047,0.567985591090737
1621.86294844491,1.099732,1.0888784049229,1.32005027717849,-4.47353917070563,0.497233473987545,0.566597840340278
1622,1.088972,1.08813471996436,1.32103949047883,-4.47049241520075,0.49699704497691,0.565937533274172
1622.26835700918,1.088972,1.08667351198586,1.32297317191068,-4.46457971608637,0.496529263050401,0.564641247327523
1622.52144084133,1.088972,1.08528816012994,1.32479283918643,-4.45906812027129,0.49608189570279,0.563414295462621
1622.77929618154,1.088972,1.08386792427026,1.32664286584374,-4.45351741234145,0.495620544462964,0.562160423994426
1623.03715152174,1.088972,1.0824373528998,1.32848891452644,-4.44803245457384,0.495152915817365,0.560902052739884
1623.29706890307,1.088972,1.08098335045318,1.33034570627212,-4.44257055856856,0.49467315470239,0.559627023724241
1623.5569862844,1.088972,1.07951576859911,1.33219846823296,-4.43717632049391,0.494184125779628,0.558344531652406
1623.87883771114,1.088972,1.0776773789922,1.33448713639988,-4.43059131004281,0.493566479339961,0.556746853310019
1624,1.078216,1.07697871884194,1.33534711805022,-4.42813967907282,0.493330359113245,0.556142475160855
1624.32661312889,1.078216,1.07507584584191,1.33766099603655,-4.42160599513401,0.492682503790692,0.554503567931101
1624.6116230255,1.078216,1.07339051030311,1.33967496572626,-4.41599487771421,0.492103090998387,0.553061448772652
1624.90303869044,1.078216,1.07164206614621,1.3417292304713,-4.4103457173209,0.491499173651543,0.551577440072336
1625.1717439442,1.078216,1.07000713659967,1.34361896582044,-4.40521655511865,0.490933457059289,0.550201991434836
1625.43513361226,1.078216,1.06838441263844,1.34546720296861,-4.40026381591113,0.490371572686511,0.548848020859117
1625.69852328032,1.078216,1.0667441645301,1.347311385907,-4.39538587538568,0.48980546545894,0.547491415207267
1626,1.066168,1.06485055002515,1.34941729735944,-4.38989493618405,0.489158904401161,0.545942050661799
1626.26898577481,1.066168,1.06315366949581,1.35129182178095,-4.38507919917739,0.488588073796096,0.544568061539078
1626.53750253699,1.066168,1.06146205920177,1.35315894079021,-4.38035016577781,0.488028672891291,0.543208882323812
1626.80601929916,1.066168,1.05978331331091,1.35502194751505,-4.37569885639244,0.487485532284628,0.541867957360891
1627.07673479826,1.066168,1.05811536338781,1.35689606216102,-4.37108721613482,0.486960441271068,0.540540586589158
1627.34745029736,1.066168,1.05648360153241,1.35876602281506,-4.36655227440292,0.486461764014968,0.5392416965404
1627.61868306711,1.066168,1.05489569888567,1.3606353950756,-4.362083808392,0.485990687314854,0.53797097513541
1627.88991583685,1.066168,1.05336369890498,1.3625006006715,-4.35768847878624,0.485549852215637,0.536732621311966
1628,1.053748,1.05275938641477,1.36325643408597,-4.35592491015931,0.485379719680468,0.536239336129195
1628.30210205829,1.053748,1.05115544272603,1.36532711666274,-4.35114382719301,0.484938059827385,0.534912134747154
1628.63484656514,1.053748,1.04948140489699,1.36760181504757,-4.34597409386939,0.484488367554046,0.533489677143141
1628.9103634176,1.053748,1.04816463547768,1.36948051363946,-4.341766951642,0.484139265480001,0.532337161346793
1629.18587717947,1.053748,1.046903042371,1.37135485415342,-4.33762413579997,0.483805283754958,0.531201619088167
1629.46139094133,1.053748,1.0456860754443,1.37322485585831,-4.33354385674913,0.483478328638417,0.53007493511091
1629.74007914597,1.053748,1.04448678852221,1.37511199054929,-4.32947892212502,0.483145032459249,0.528934545007174
1630,1.041324,1.04338251626469,1.37686804584918,-4.32574369163831,0.482823549800773,0.527861985067699
1630.33998167082,1.041324,1.04193278166487,1.37915918886337,-4.32093963302338,0.48237479984625,0.526433239817823
1630.62517368703,1.041324,1.04068691780284,1.38107603454105,-4.31698229407666,0.481960976014842,0.525199443944826
1630.92631954359,1.041324,1.03931527744459,1.38309510638259,-4.31287762284523,0.481475631016911,0.523850306422697
1631.24270113529,1.041324,1.03778504605934,1.38521081359152,-4.30865078811579,0.480904218569766,0.52237364103252
1631.53552906846,1.041324,1.03626568178353,1.38716400097699,-4.30482085427087,0.480314176443063,0.520947759557014
1631.8166182635,1.041324,1.03469960809729,1.3890343817773,-4.30122306182988,0.479691048414323,0.519524101322876
1632,1.038516,1.03361714669619,1.39025224431316,-4.29891943933449,0.47925613582298,0.518567919281917
1632.34316868549,1.038516,1.03146104358292,1.39252627881645,-4.29470574548177,0.478387678900071,0.516726480921746
1632.63097407944,1.038516,1.02952794217583,1.39442845308091,-4.29127407424543,0.477613273447737,0.515138345866135
1632.91718799524,1.038516,1.02750570944001,1.3963156182971,-4.28795809007247,0.476811343918576,0.513529258227155
1633.20340191103,1.038516,1.02540135281832,1.39819832423713,-4.28474185699301,0.475988840347718,0.511901672195647
1633.53654152928,1.038516,1.02287586532413,1.40038410939027,-4.28112724492689,0.475020073410769,0.509998456227076
1633.84000183358,1.038516,1.02053183378965,1.40236993660721,-4.27795738568858,0.474138056796512,0.508267719263379
1634,1.0197,1.01928827174987,1.40341495195199,-4.27633353985715,0.473676383883483,0.507359487165281
1634.41818242895,1.0197,1.01604214105609,1.40613974787435,-4.27224409097268,0.472492246636723,0.505010930065026
1634.77378378584,1.0197,1.01331532798479,1.40844934957445,-4.26894145530683,0.471518775113922,0.503050595552114
1635.0393499122,1.0197,1.01131407761457,1.41016972864634,-4.2665782992319,0.470814663682883,0.501611463288204
1635.30491603855,1.0197,1.00935061362706,1.41188630341366,-4.2643019651768,0.470131682916023,0.500195150266136
1635.64000461087,1.0197,1.00693368131539,1.41404683366312,-4.26155120544405,0.469300156939082,0.49844072023743
1635.94936813646,1.0197,1.00476512218589,1.41603612649722,-4.25912931445421,0.468559406551331,0.49685029935801
1636,1.004812,1.0044159223121,1.4163612124851,-4.25874351148516,0.46844038632016,0.496592404934973
1636.2531593177,1.004812,1.00269313486072,1.41798457228588,-4.25685846091516,0.467853881352563,0.495312360435908
1636.55272121799,1.004812,1.00070117462225,1.41990103131818,-4.25472124591485,0.467176157040884,0.493815777472728
1636.85228311828,1.004812,0.998753058621611,1.42181267329587,-4.25268341245627,0.466511937613484,0.492334627900267
1637.15106649227,1.004812,0.99684561521856,1.42371456383628,-4.25074826320081,0.465858949503006,0.490868724941081
1637.44984986625,1.004812,0.994965790456206,1.42561169729909,-4.24890909922644,0.465213760151825,0.489412479423855
1637.78053526048,1.004812,0.992909562723583,1.42770587782775,-4.24698423382704,0.464508559934509,0.48781175074025
1638,0.992912,0.991556408402842,1.429092534676,-4.24577038896595,0.464046340019708,0.486756488821431
1638.30536932176,0.992912,0.989688461602768,1.43101777547026,-4.24416512336611,0.463412858508559,0.485300082506983
1638.59908587089,0.992912,0.987911421441847,1.43286497651347,-4.24271215230484,0.462818987278402,0.483916855616165
1638.89280242002,0.992912,0.986160266064089,1.43470771803548,-4.24134728013576,0.462244875306778,0.482555531760954
1639.19103391895,0.992912,0.984417602588811,1.43657424102196,-4.24005004117595,0.461686300607128,0.481199860587234
1639.48926541789,0.992912,0.982720583173823,1.43843619573022,-4.23884018186278,0.46115671955051,0.479875442599791
1639.84895494751,0.992912,0.980748209977804,1.44067578034179,-4.23749395451848,0.460560887402925,0.478324026164828
1640,0.981016,0.979947358368536,1.44161427231865,-4.23696442230986,0.460324846488078,0.477687642910931
1640.31090060089,0.981016,0.978354001385485,1.44354230441978,-4.23593901119261,0.459865254992841,0.476405357742121
1640.61183226758,0.981016,0.976884111075252,1.44540376998784,-4.23502666383422,0.459452407595753,0.475198235027314
1640.9632255804,0.981016,0.975255984377349,1.44757145854557,-4.23405718258031,0.459005318958598,0.473826204888774
1641.32670634494,0.981016,0.973663376603619,1.44980700109341,-4.23315859013411,0.458572999927038,0.472439963270472
1641.6255108644,0.981016,0.972412984737544,1.45163965014801,-4.23249640514279,0.458232455496901,0.471317373308093
1642,0.969116,0.970901072496313,1.45392998999674,-4.23176116129494,0.457811700792719,0.469919190870862
1642.34328856968,0.969116,0.969545246616882,1.45602316830151,-4.23117807557667,0.457417618699114,0.468631774799591
1642.63615820974,0.969116,0.968390655704378,1.45780413967162,-4.23074907037319,0.457065107215748,0.467519111743847
1642.96091961102,0.969116,0.967090347032042,1.45977391917365,-4.23034773540382,0.456647893116237,0.46626107717073
1643.28568101231,0.969116,0.965747254077289,1.46173832706612,-4.23002628294708,0.456195340611913,0.464969895229275
1643.59584199324,0.969116,0.964407065829479,1.46360943001196,-4.22979619500947,0.455726630352166,0.46370227848985
1643.91361620976,0.969116,0.96296341001991,1.46552143263834,-4.22964130011334,0.455210806302232,0.462369958331958
1644,0.966356,0.962557759308536,1.46604031592933,-4.22961374696184,0.45506488154925,0.462002470518659
1644.32662763486,0.966356,0.96097323678385,1.4679989098297,-4.22956740174422,0.454493542771937,0.460595019118569
1644.6604805569,0.966356,0.959277829690646,1.46999535208272,-4.22961704613215,0.45388640426712,0.459135762454416
1644.95204504187,0.966356,0.957747313994352,1.47173440328677,-4.22974281717492,0.453347194627643,0.457854438849797
1645.24360952685,0.966356,0.956186087655225,1.47346927030769,-4.22994675570002,0.452808431484894,0.456575500139029
1645.60885580451,0.966356,0.954213509474856,1.47563667353138,-4.23031334400259,0.452146383274328,0.454988977834646
1645.93713182418,0.966356,0.952451373758697,1.47757911910034,-4.23074795177271,0.451574484490787,0.453588812633942
1646,0.951888,0.952117167851231,1.47795051571654,-4.23084243659776,0.451468166026029,0.453324125362208
1646.31434087908,0.951888,0.950470012072905,1.47980460020418,-4.23136835767752,0.450954376717506,0.452019702416534
1646.66272817234,0.951888,0.948703917353118,1.48185385915608,-4.23205339506627,0.45042217014208,0.450613685188951
1646.98946147379,0.951888,0.947117095166788,1.48377035970632,-4.23279035222491,0.449961323945724,0.449335678623067
1647.31723071938,0.951888,0.945600484778183,1.48568770319377,-4.23361807652338,0.449536186165886,0.448093054708263
1647.62708855812,0.951888,0.944238898472945,1.48749545696909,-4.23447876044972,0.449166616427922,0.446952748777242
1647.93694639686,0.951888,0.942946849512737,1.48929853939602,-4.23541234712789,0.448826212660261,0.445843618663283
1648,0.942684,0.942692179274538,1.48966488103726,-4.23561098628832,0.448760231223091,0.445621453577671
1648.31526801568,0.942684,0.941458368545315,1.49149369563125,-4.23664683142409,0.448444972277281,0.444526520152123
1648.61781370296,0.942684,0.940331464254126,1.49324418273165,-4.23770587816087,0.448161914654789,0.44349719130122
1648.92035939024,0.942684,0.939252880897003,1.49499024595612,-4.2388264253664,0.447893993536054,0.442484889758055
1649.28669963472,0.942684,0.937999461731709,1.49709857756865,-4.24026302961255,0.44758436684272,0.441276439880374
1649.62782169839,0.942684,0.936871506697664,1.49905597802347,-4.24167725761253,0.447304957151267,0.44016254374198
1649.94825009635,0.942684,0.935835932085316,1.50088956109434,-4.24307155998927,0.447047225329523,0.43912309788568
1650,0.93638,0.93567028790146,1.50118522899676,-4.2433026644883,0.44700592180448,0.438955750433038
1650.25874951826,0.93638,0.93484706964225,1.50266165487029,-4.24448270831697,0.446800295999474,0.438120743367641
1650.65059231854,0.93638,0.933612161202206,1.50489145567632,-4.24634705913046,0.446491063388542,0.436861032329847
1650.9909513117,0.93638,0.932547657739944,1.50682238679572,-4.24804152880562,0.446225179008441,0.435772125468862
1651.3103812189,0.93638,0.931554843985747,1.50862961266267,-4.24969488794426,0.445979544484983,0.434756248987262
1651.6298111261,0.93638,0.93056929591391,1.51043204191571,-4.25140891514812,0.445738862738347,0.433747424519303
1651.9634918923,0.93638,0.929550307969659,1.51230977707077,-4.2532636595301,0.445494888088778,0.432703275922028
1652,0.93008,0.929439633863681,1.51251490458597,-4.2534705434754,0.445468787320594,0.432589765247219
1652.18254053852,0.93008,0.928889112737561,1.51353960868433,-4.25451658534444,0.445340299961863,0.432024637997204
1652.54106584977,0.93008,0.92782412199107,1.51554769433088,-4.25662698858142,0.44509864322321,0.430927361798699
1652.84999503875,0.93008,0.926927760189118,1.51727319947703,-4.25850396245893,0.444903307451819,0.429996867778777
1653.15892422773,0.93008,0.92605536366227,1.5189942777508,-4.2604339938397,0.444721979276956,0.429082322386509
1653.49977064218,0.93008,0.925125086644514,1.52088804632669,-4.26262352146251,0.444539618688092,0.428093240650634
1653.89720303234,0.93008,0.924088307476733,1.52308943955777,-4.26525377525825,0.44435072486173,0.426966672063833
1654,0.923776,0.923829065480802,1.5236576515155,-4.26594727835435,0.444306067774177,0.426679998744833
1654.33032064153,0.923776,0.923021531043063,1.52548021526808,-4.26821140500286,0.44417425241577,0.425771914261133
1654.65469053169,0.923776,0.922266172208541,1.52726507157872,-4.2704863254453,0.444060783546695,0.424898271338657
1655.03624771919,0.923776,0.921423341858709,1.52935843627923,-4.27322545089427,0.443945093273934,0.423891053288582
1655.37289461537,0.923776,0.920717477271655,1.53119988525838,-4.27569692493982,0.443857287357037,0.423019039613784
1655.69535059372,0.923776,0.920070820300142,1.53295887018932,-4.27811081441723,0.443783364218146,0.422196053991727
1656,0.919692,0.919482806872767,1.53461638147207,-4.28043217659291,0.443720650684524,0.421427515851864
1656.35012804399,0.919692,0.918830072543066,1.53651613613728,-4.28314786222893,0.443655606576437,0.420553553685888
1656.68263234933,0.919692,0.918228681159168,1.53831513941007,-4.28577321261711,0.443598854942721,0.419730832939075
1656.98897034671,0.919692,0.917687006005836,1.53996816245517,-4.28823126926641,0.443549017581741,0.418977224009656
1657.29530834408,0.919692,0.917154188998976,1.54161696871651,-4.29072656889242,0.443500691029623,0.418226963095442
1657.64226913366,0.919692,0.916558042495012,1.54347933998471,-4.29359733557745,0.443446655539857,0.417380125296319
1658,0.916264,0.915948056564038,1.54539388738901,-4.29660645847301,0.443389927749877,0.416508439118654
1658.3245366252,0.916264,0.915396141325093,1.54712584635353,-4.29937946681326,0.44333704576062,0.415718339576353
1658.68937240382,0.916264,0.914774970747079,1.54906727955487,-4.30254572493923,0.443275627232763,0.414830570648888
1659.04299998933,0.916264,0.914170431357159,1.55094343787265,-4.30566414989288,0.443213227839178,0.413969632743068
1659.36680220317,0.916264,0.91361386272313,1.55265651086829,-4.30856233364129,0.443153955174687,0.413181256518076
1659.72474031512,0.916264,0.912994945799543,1.55454480291579,-4.31181374601442,0.443086689951594,0.412310333959535
1660,0.912832,0.912516581607099,1.55599309824414,-4.31434825674702,0.443033757456005,0.411641023611182
1660.32909529694,0.912832,0.911942645806285,1.55772029666264,-4.31741746345176,0.442969978801859,0.410842215597887
1660.64140091376,0.912832,0.911397120103755,1.55935500281287,-4.32036936178176,0.442910188262998,0.410086791672034
1660.95370653058,0.912832,0.910852302500266,1.56098546157862,-4.32335943254893,0.442851726375038,0.409334538514109
1661.30087502912,0.912832,0.9102497545123,1.56279295935839,-4.32672790756296,0.442789501488289,0.408503230534258
1661.6840085158,0.912832,0.909591925758879,1.56478165015517,-4.33049949094183,0.442726631150809,0.407594232350575
1662,0.909404,0.90905790098399,1.5664170680332,-4.33365242620803,0.4426804581487,0.406852280888377
1662.34949189842,0.909404,0.908479398219223,1.56822086536107,-4.33718353292691,0.442636676738881,0.406041133122389
1662.66420449707,0.909404,0.907972020413416,1.56984067635698,-4.34040206584681,0.442605401853084,0.405320806406955
1662.97891709572,0.909404,0.90747985845633,1.57145625015954,-4.34365665827063,0.442582459635152,0.40461065722214
1663.3664224918,0.909404,0.906897731893625,1.57343970029143,-4.34771239120898,0.442566244974745,0.403750814065174
1663.70998393377,0.909404,0.906405884215526,1.57519287961472,-4.35135161666181,0.442563975347176,0.403002914658797
1664,0.905972,0.906009488948597,1.5766689203099,-4.35445449234036,0.442570647793537,0.402381864687878
1664.39122420255,0.905972,0.905502490211251,1.57865442036409,-4.35868353888796,0.442591206442281,0.401558069916636
1664.72825381303,0.905972,0.905090672385396,1.58035969602375,-4.3623654439889,0.442619213567065,0.400860927753691
1665.03730631134,0.905972,0.904732144229515,1.58191921100011,-4.36577220173701,0.442652124918932,0.400230700736497
1665.37087798664,0.905972,0.904363908963023,1.58359795055101,-4.36948105094338,0.44269393840186,0.399558707487794
1665.70444966195,0.905972,0.904012913184052,1.58527202846907,-4.37322208338454,0.442741616564528,0.398894589049967
1666,0.90382,0.903714338202385,1.58675140614998,-4.37656297695086,0.442787789562873,0.398311773011064
1666.32368136003,0.90382,0.903398564914229,1.58836741738381,-4.38024961569453,0.442841166616863,0.397678104175824
1666.64736272006,0.90382,0.903092370672132,1.58997907422437,-4.38396479166876,0.442896929135579,0.397048704291534
1667.00277360115,0.90382,0.902764734475503,1.59174371564019,-4.38807655165302,0.442960157706873,0.396361769205449
1667.3494718151,0.90382,0.902451469541138,1.59346006854191,-4.39211979601098,0.44302240528559,0.395694418092843
1667.68253247546,0.90382,0.902154517249229,1.5951042436601,-4.39603376331951,0.443082346990036,0.39505547730171
1668,0.902036,0.901873695219512,1.59666719963194,-4.39979148187633,0.443139443892256,0.394448249460776
1668.34370705428,0.902036,0.901570888032093,1.59835468261578,-4.40388936169293,0.443200302814098,0.393791920610499
1668.68463378943,0.902036,0.901270854916454,1.60002374663333,-4.40798440128029,0.443259601963925,0.393141920219451
1669.07510189732,0.902036,0.900926726555431,1.6019295302745,-4.41271155260775,0.443326336321033,0.392398834456238
1669.38992939633,0.902036,0.900648324009201,1.60346161713037,-4.4165517614453,0.443378418984673,0.391799954851055
1669.78956551216,0.902036,0.900292954445182,1.60540063082488,-4.42146351712009,0.44344206803003,0.391039830577213
1670,0.900256,0.900104590023785,1.60641905023789,-4.42406657872475,0.443474413386259,0.390639539383302
1670.30077645492,0.900256,0.899833323863054,1.60787158294385,-4.42780722330705,0.443518605127194,0.390066641669497
1670.6663594788,0.900256,0.899499332064786,1.60963217237233,-4.4323857589001,0.44356854033637,0.389368607790517
1671.03898254464,0.900256,0.899152677696895,1.61142113281397,-4.43708875121391,0.443615580689507,0.388655609305945
1671.34109809049,0.900256,0.898866249577079,1.61286749898906,-4.44092893877322,0.443650704327774,0.388076225237297
1671.76350000398,0.900256,0.898457591500503,1.6148836155138,-4.44633909018052,0.443696237764466,0.387265143185992
1672,0.898472,0.898225205106383,1.61600932237793,-4.44938920673654,0.443721328664985,0.386811923263759
1672.27754071596,0.898472,0.897950443639656,1.61732754682091,-4.45298790793849,0.443751392580423,0.386281928244654
1672.59055214878,0.898472,0.897640257280416,1.61881059020427,-4.45707148658776,0.443787585316959,0.38568806209058
1672.9035635816,0.898472,0.897333382736784,1.62028977298002,-4.46118134390684,0.443829076386486,0.385101163231792
1673.24074139796,0.898472,0.897011887245889,1.62187885425049,-4.46563747062286,0.443883156773449,0.38448020165204
1673.58734854852,0.898472,0.896698199085045,1.6235077394014,-4.47024870833394,0.443952158389248,0.383857294228993
1673.9091789779,0.898472,0.896429281003242,1.62501599303953,-4.47455693984145,0.444032400481492,0.383296909467849
1674,0.896688,0.896358275041978,1.62544089580022,-4.47577719089962,0.444058434344533,0.383142478982804
1674.42120196528,0.896688,0.896063553325901,1.62740729131885,-4.48146064678664,0.44420116663771,0.382450139685991
1674.78177990631,0.896688,0.895865278745464,1.62908520828658,-4.48635554426636,0.444355280762684,0.381891800441024
1675.12863913489,0.896688,0.895730877610501,1.63069455216882,-4.49108693485378,0.444535230239405,0.381388518778443
1675.41981441034,0.896688,0.895665972696663,1.63204195822542,-4.49507372940867,0.444711445497501,0.380992792972083
1675.74824214263,0.896688,0.8956493620642,1.6335578358181,-4.49958441456753,0.444937536952903,0.38057553391442
1676,0.894904,0.895678749813174,1.63471703274727,-4.50305031008349,0.445130218229314,0.380276300957221
1676.31050339788,0.894904,0.895765468407842,1.63614336621233,-4.50733264247221,0.445390008671708,0.379930732588738
1676.6530563252,0.894904,0.895923536774969,1.63771263098723,-4.5120641674754,0.445701698393908,0.379576376250836
1676.97225405829,0.894904,0.896125479248799,1.63917085691105,-4.51647732375502,0.446012947158609,0.379268671492712
1677.27428961075,0.894904,0.896360200165134,1.64054709181877,-4.52065491091237,0.446323823954749,0.378995353513207
1677.57632516322,0.894904,0.896632329331761,1.64191984781731,-4.5248324525602,0.446648099893055,0.378736859421721
1677.91964363999,0.894904,0.896981049959583,1.64347602472085,-4.52957906641812,0.447030878396399,0.37845892492507
1678,0.896796,0.897068099028378,1.64383961494847,-4.53068955614676,0.447122594423705,0.378396273205821
1678.32958367929,0.896796,0.897444717697944,1.64532833838656,-4.5352415610074,0.447506977189436,0.378148652993249
1678.64523071671,0.896796,0.897833209839554,1.64675027732735,-4.53959599254575,0.447887356432604,0.377925402920048
1678.99568596835,0.896796,0.898295423597519,1.64832464767873,-4.54442322261664,0.448324660033367,0.377694397573491
1679.36769211752,0.896796,0.89882290131416,1.64999081844249,-4.54953689898288,0.448809185453299,0.377471684178823
1679.67841010869,0.896796,0.899295327264531,1.6513785455419,-4.55379826723306,0.449232148244283,0.377305633646971
1680,0.899828,0.899818902885156,1.65281106471537,-4.55819763112795,0.44969017832202,0.377155680105937
1680.38612927151,0.899828,0.900501541732311,1.6545260334359,-4.56346234142629,0.450272504012684,0.377010257107288
1680.69618144053,0.899828,0.901099317369807,1.65589914155906,-4.56767350625271,0.450768898044443,0.376924053623096
1681.10054555274,0.899828,0.901956059922603,1.65768462599428,-4.57313987740843,0.451458813932379,0.376856527595822
1681.37959049915,0.899828,0.902604186238833,1.65891326944421,-4.57689249174373,0.451965375676771,0.376841960865165
1681.65863544556,0.899828,0.90330269653226,1.66013906735471,-4.58062679786134,0.452497255685802,0.376853998462185
1682,0.90286,0.904228966080338,1.6616347587406,-4.58516715718251,0.453181352682252,0.376903882497783
1682.32678713259,0.90286,0.905190731208158,1.66306259552143,-4.58948150151088,0.453869867969784,0.376986800608761
1682.65487278849,0.90286,0.906228321053516,1.66449218979818,-4.5937779808092,0.454591634194902,0.37710214228764
1682.96836439017,0.90286,0.907283255006316,1.66585453342049,-4.59784761415994,0.455306517779457,0.377239032969825
1683.28185599185,0.90286,0.908395219676546,1.66721331227542,-4.60187970146548,0.456043829448088,0.377399752281981
1683.64431293791,0.90286,0.909744939321097,1.66877989916792,-4.60649167322283,0.456921989226588,0.377612973859473
1684,0.910308,0.911129330566436,1.6703126394093,-4.61096239547902,0.457808253402774,0.377848532975838
1684.31962694955,0.910308,0.912419772902846,1.67168613928255,-4.61493089336552,0.458624771954929,0.378082379771721
1684.65728843354,0.910308,0.913828861351023,1.67313320413075,-4.61907065781145,0.459508511312635,0.37835252345698
1684.97161349493,0.910308,0.915182543095259,1.67447664087649,-4.62287370305775,0.460349793179918,0.378624455526642
1685.31298649393,0.910308,0.916698303929251,1.67593173302164,-4.62694655368993,0.461282552523031,0.3789409258213
1685.60935174053,0.910308,0.91805157490801,1.67719164196599,-4.63043223746016,0.462106535443403,0.379231647612824
1685.90571698714,0.910308,0.919436788416765,1.67844843568856,-4.63386986077008,0.462939513529557,0.379533053558168
1686,0.919132,0.919883420249294,1.67884760498313,-4.63495320972447,0.463205585324977,0.379630269516586
1686.31694157346,0.919132,0.921401715616473,1.68018711808495,-4.63855813481857,0.464101505527205,0.379959099310115
1686.63388314692,0.919132,0.922937166959357,1.68152301859758,-4.64210570055935,0.464994295396982,0.380286083748438
1686.99173733863,0.919132,0.924674445071036,1.68302701042209,-4.64604196075193,0.465989814759254,0.380644236736727
1687.33563765663,0.919132,0.926329326659456,1.68446800956847,-4.64975603099255,0.466927001182811,0.380970307832111
1687.66946495383,0.919132,0.927906339452894,1.68586274620555,-4.65329811109899,0.467815462268752,0.381266783038629
1688,0.927952,0.929428600208002,1.68723982701647,-4.65674553387922,0.468674661397152,0.381540999700502
1688.32006590239,0.927952,0.930861513506945,1.68856963807446,-4.66002882120839,0.469490819020811,0.381792209607576
1688.65575226916,0.927952,0.932324718993788,1.6899605444749,-4.66341593042362,0.470339540041397,0.382049776163312
1689.00443535823,0.927952,0.933815446928512,1.69140124360363,-4.66687425374081,0.47122740475633,0.382325039967073
1689.37880671066,0.927952,0.935411466770451,1.69294355903963,-4.67051954665244,0.472210288008158,0.382651778412838
1689.68752720305,0.927952,0.93675477316456,1.69421194898445,-4.67347148016033,0.473066263187919,0.382967872677848
1690,0.940368,0.938174637926249,1.6954926281169,-4.67640671621252,0.473997338601179,0.383353740043841
1690.34158224892,0.940368,0.9398440829423,1.69688907819383,-4.67954959213293,0.47511408035035,0.383877400697182
1690.70284791568,0.940368,0.941808406253134,1.69836203497638,-4.68278960796498,0.476437516210716,0.384576391506636
1691.00534967904,0.940368,0.94366137132533,1.69959227587494,-4.68542677986476,0.477674534301318,0.385292909535023
1691.37868060729,0.940368,0.946264879578333,1.70110661495162,-4.68857138167836,0.479369611435894,0.386348807780414
1691.73265384922,0.940368,0.949089550279268,1.70253831800977,-4.69142411415237,0.48113689317009,0.387513547919644
1692,0.943716,0.951453682190575,1.70361691180954,-4.69348523893232,0.482553030668206,0.388476693333514
1692.31916285511,0.943716,0.954509267498835,1.7049013710588,-4.69583063576738,0.484301911575484,0.389684627492663
1692.59984531039,0.943716,0.957360058621313,1.70602801380978,-4.69778323603186,0.485854116684255,0.390761941474831
1692.96961241418,0.943716,0.961243437182956,1.70750791507112,-4.70019244877875,0.487852475668549,0.392135731919349
1693.28942324519,0.943716,0.964601039513647,1.70878385930981,-4.70212618774859,0.48947426662947,0.393218142191312
1693.59275990983,0.943716,0.967671375227558,1.70999061500217,-4.70383627351015,0.490868103439911,0.394100927014323
1693.93368546912,0.943716,0.970860531776744,1.71134290677837,-4.70562510664631,0.49221619352999,0.394875084300132
1694,0.969164,0.971437584043822,1.71160545778349,-4.70595807073022,0.492447586108115,0.394995056213457
1694.33157265439,0.969164,0.97406097710743,1.71291586574624,-4.70755851332129,0.493437032290011,0.395428598409602
1694.72225375539,0.969164,0.976497078267981,1.71445494267698,-4.70933055838134,0.49422289974505,0.395561248419126
1694.9856253897,0.969164,0.977683245890834,1.71548954023373,-4.71047611727528,0.494512767916571,0.395411831046743
1695.24899702402,0.969164,0.97847548818001,1.71652181088835,-4.71159870285342,0.494611431722129,0.395072057956357
1695.58934828237,0.969164,0.978902540045036,1.71785241593352,-4.71303920795012,0.494471716603802,0.39436699588883
1695.92969954072,0.969164,0.978671087517183,1.71917928208095,-4.71449694291821,0.494067956328212,0.393399263619313
1696,0.99136,0.97854535999878,1.71945289120212,-4.71480289178854,0.493956514861231,0.393171576665973
1696.35150229639,0.99136,0.977554264664312,1.72081861732805,-4.71637022538204,0.493283092786044,0.391918321778556
1696.86106259155,0.99136,0.975240834669713,1.72279169726212,-4.71879133879308,0.492088412468321,0.389886816447142
1697.05328374865,0.99136,0.974179407739663,1.72353394492272,-4.71976055804258,0.491614233299557,0.389098161659624
1697.24550490576,0.99136,0.973055881324616,1.72427507128359,-4.72076337539167,0.491146105853673,0.38831624160373
1697.59642974646,0.99136,0.9709328503563,1.72562520074187,-4.72268338590484,0.490341322453593,0.386940411006053
1697.935508981,0.99136,0.968915011395239,1.72692618651156,-4.72464750742788,0.489664918702955,0.385714568899975
1698,0.963132,0.968545304420152,1.7271732268313,-4.7250327988126,0.489550425032068,0.385495707556493
1698.32245509498,0.963132,0.966802390030741,1.72840649102313,-4.72701222138845,0.489055579048544,0.384479568189525
1698.60606717734,0.963132,0.965450181674023,1.72948850357764,-4.72882069610994,0.488730240448249,0.383696800065093
1698.8896792597,0.963132,0.964296672350969,1.73056797289328,-4.73068451604447,0.488508898575853,0.383019003494869
1699.19906797544,0.963132,0.963280574050014,1.73174263297978,-4.7327712197204,0.488381940403185,0.382395184501966
1699.50845669118,0.963132,0.962518688482191,1.7329142359116,-4.73490314786151,0.488364416658955,0.381881888270073
1699.84629400738,0.963132,0.961963552330994,1.73419007401005,-4.73727036090986,0.488454890208717,0.381432194536609
1700,0.960984,0.961799741416609,1.73476933687868,-4.73835758348511,0.488529325428349,0.381261319814521
1700.32043523254,0.960984,0.961618654457665,1.73597452686535,-4.74063848732086,0.488740362363154,0.380962182260058
1700.63854913114,0.960984,0.961626714918369,1.73716777025436,-4.74291496833141,0.489010156699637,0.380726862994686
1700.97794298849,0.960984,0.96180331174422,1.73843732006556,-4.74534895337782,0.489345812728221,0.380525112001837
1701.26781099722,0.960984,0.962060524600904,1.73951875252416,-4.74742700059345,0.489658655614624,0.380380188525585
1701.55767900595,0.960984,0.962388963589999,1.74059756260274,-4.74950098865297,0.489984721132156,0.380249609367652
1701.93419795005,0.960984,0.962884001740236,1.74199496561111,-4.75218540406603,0.490414850050192,0.38008825959182
1702,0.96322,0.962975477203426,1.74223873092931,-4.75265323334045,0.490490004397797,0.380060238593715
1702.32653373741,0.96322,0.963439983554631,1.74344640547413,-4.75496848798983,0.490859892863962,0.379918986798017
1702.64384151922,0.96322,0.96389577809987,1.74461681304808,-4.7572080386882,0.491211695005529,0.379775449719562
1703.01791788115,0.96322,0.964422745017996,1.74599264817909,-4.75983541032201,0.491614035909729,0.379595551262295
1703.36306296716,0.96322,0.964890257236402,1.74725828176939,-4.76224795062152,0.491973964329885,0.379419920857029
1703.67694551786,0.96322,0.965296953245743,1.74840612571245,-4.7644330457701,0.492292426336781,0.379252708633912
1704,0.965456,0.965697382786987,1.74958438483708,-4.76667388461839,0.492612237169835,0.379074015559791
1704.35413810548,0.965456,0.966117460075719,1.75087237955072,-4.7691217475151,0.492956307506194,0.378873148057064
1704.67776237554,0.965456,0.96648699887541,1.75204608039442,-4.77135150202565,0.493266307894161,0.378686578859796
1704.99434637866,0.965456,0.96683828944144,1.75319119211182,-4.77352656835918,0.493566438202616,0.378502244127716
1705.31093038178,0.965456,0.96718251635093,1.75433328922624,-4.77569584855993,0.493865422677935,0.378318046269974
1705.64639870626,0.965456,0.967542850604892,1.75554023188856,-4.7779884163773,0.49418240790053,0.37812442137601
1706,0.967692,0.967921190216784,1.75680876916944,-4.78039815742371,0.494517044922563,0.37792239553987
1706.32583611054,0.967692,0.968271110023545,1.7579743986968,-4.78261250746956,0.494827076063716,0.377739309916753
1706.67688781765,0.967692,0.968651559797806,1.75922670169441,-4.78499142966677,0.495163646078338,0.377546103344925
1707.0313159543,0.967692,0.969040674842649,1.76048734541621,-4.78738581741173,0.49550546935519,0.37735462789209
1707.36035306442,0.967692,0.969407071642605,1.76165435714237,-4.78960174361448,0.495824997928645,0.377180472104107
1707.71202672727,0.967692,0.969804369300603,1.76289813272515,-4.7919624445595,0.496169074548132,0.37699839441587
1708,0.969928,0.970133985189356,1.76391391559544,-4.79388940662,0.496452024749571,0.37685164744609
1708.338238425,0.969928,0.970525768209969,1.76510390521883,-4.79614542649902,0.496785598692169,0.376681909255495
1708.6484499079,0.969928,0.970889089415535,1.76619235886323,-4.79820739505881,0.497092774936706,0.376528772740856
1708.95866139081,0.969928,0.971255597766218,1.76727801489494,-4.80026238161911,0.497399883556567,0.376376809792395
1709.31241957673,0.969928,0.97167608543213,1.76851266576701,-4.80259718045058,0.497748519997966,0.376203450524905
1709.70402361889,0.969928,0.972141726212696,1.76987517656077,-4.80517097222429,0.498130753384298,0.376009738691084
1710,0.972164,0.972490716741636,1.77090202677695,-4.80710884155427,0.498414135514694,0.375859131669992
1710.36482572452,0.972164,0.972912181368672,1.77216425746318,-4.80948909580447,0.498753161542439,0.375664640373544
1710.7474034023,0.972164,0.973335713317797,1.77348377886053,-4.81197607484547,0.499092522570256,0.37544626559226
1711.05844958646,0.972164,0.973658841401431,1.77455347570179,-4.81399216713303,0.499351839210429,0.375253432361322
1711.44192801552,0.972164,0.974021029941293,1.77586843691604,-4.81647219217284,0.499646044401896,0.374991794761724
1711.72272898162,0.972164,0.974254446046454,1.77682863556354,-4.81828570737016,0.499841456530004,0.374781302745301
1712,0.9744,0.974453566450981,1.77777454792276,-4.82007570116672,0.500015552550054,0.374555516189264
1712.33269380778,0.9744,0.974645726468084,1.77890663826224,-4.82222444473935,0.500197280604681,0.374258674300438
1712.66538761556,0.9744,0.974781302156694,1.78003557843082,-4.82437668969222,0.500348462470628,0.373932614839415
1712.99202390606,0.9744,0.974854858885467,1.78114090970255,-4.82649586562107,0.500466305036796,0.373583191952731
1713.39897311159,0.9744,0.974859550402467,1.7825138020033,-4.82914883591203,0.500569759127266,0.373106264139631
1713.72961499678,0.9744,0.974790890718802,1.78362583172727,-4.83131832806189,0.50062029219704,0.372686684873905
1714,0.975556,0.974687000818524,1.78453292573979,-4.83310399828237,0.500640943075333,0.372323858824553
1714.39792992512,0.975556,0.974459617946853,1.78586419885771,-4.83575434553379,0.500640066463505,0.371760237834973
1714.73078807338,0.975556,0.974206989333052,1.78697439262603,-4.83799467715633,0.500615411116835,0.371266325072555
1715.03601329703,0.975556,0.973931566627285,1.78798972334597,-4.84006991265559,0.500577559005258,0.370799343901409
1715.3676064833,0.975556,0.973592217317165,1.78908985079339,-4.84234892015561,0.500522805191623,0.370279660270041
1715.71483344474,0.975556,0.973200804065711,1.79023860047964,-4.84476444471445,0.500454560170797,0.369725984889597
1716,0.972996,0.972858173251788,1.7911795549751,-4.84677149268122,0.500393098266914,0.369266935909137
1716.31942123953,0.972996,0.972457889739736,1.79223089119258,-4.84904530710638,0.500320059349925,0.368749662372789
1716.66874446407,0.972996,0.972006504111702,1.793377450388,-4.85156369683726,0.500237142156591,0.368182288413358
1716.96802015073,0.972996,0.971612815219538,1.79435709239696,-4.85374799378811,0.50016556687544,0.367696793865864
1717.26729583739,0.972996,0.971215802960842,1.79533429468639,-4.85595710683381,0.50009396801037,0.367212314248492
1717.65263221516,0.972996,0.970703297704713,1.79658892027363,-4.85883809563567,0.500002152570895,0.36659041226825
1718,0.970436,0.970242553983938,1.79771647435288,-4.86147050097179,0.499921105780822,0.3660329757295
1718.31063722864,0.970436,0.969832841761948,1.79872203948507,-4.86385277902274,0.499849859143864,0.365536898647497
1718.6486584702,0.970436,0.969390135767344,1.79981329522593,-4.8664751735195,0.499773042889182,0.36499906460002
1718.98667971176,0.970436,0.968950799829768,1.80090148039984,-4.86912878768667,0.499697499468565,0.364463816459374
1719.30240405773,0.970436,0.968543222455505,1.80191511980819,-4.87163540569198,0.499627688498234,0.363965807079853
1719.63191831279,0.970436,0.968120174515995,1.8029701906922,-4.87428024721017,0.499554611209404,0.363447044096926
1719.96143256786,0.970436,0.967698832224028,1.80402236733111,-4.87695434814433,0.499481612486707,0.362929597546402
1720,0.967876,0.967649595531896,1.80414532870752,-4.87726924286905,0.499473086367566,0.362869132642325
1720.19283716069,0.967876,0.967403580299353,1.80475954291119,-4.87884970823545,0.49943040158075,0.362567007488938
1720.55232407162,0.967876,0.966945381803567,1.80590192774326,-4.88182263667741,0.499350010734999,0.362004094849473
1720.91181098254,0.967876,0.966487172995413,1.80704089375841,-4.88483019686429,0.499268612336477,0.361441637952024
1721.21275509391,0.967876,0.966103191116394,1.80799175625089,-4.88737460304996,0.49920016075146,0.360971591030505
1721.51369920528,0.967876,0.965718606245832,1.80894023552705,-4.88994327129236,0.49913085168434,0.360501706950481
1721.85914829015,0.967876,0.965276201670306,1.81002604967588,-4.89292172696631,0.499050060177819,0.359962356399191
1722,0.965316,0.965095495030923,1.81046787712731,-4.89414533508156,0.499016954744231,0.359742662958064
1722.33993294169,0.965316,0.964658569735468,1.81153205221426,-4.89712033763992,0.498936714522416,0.359213009731973
1722.69449271802,0.965316,0.964201654432079,1.81263880668318,-4.90025640394851,0.498851863994875,0.35866076982594
1723.02371100725,0.965316,0.963776451955532,1.81366353128761,-4.90319856524297,0.498772485602072,0.358148646990327
1723.43822552609,0.965316,0.96324027219143,1.81494975367935,-4.90694442566212,0.498672836590585,0.357505824062175
1723.77169865228,0.965316,0.96280891011189,1.8159812859063,-4.90999140419297,0.498592654346044,0.356990023489698
1724,0.962756,0.962514023056058,1.81668583881148,-4.91209459528891,0.498538250065236,0.35663808744604
1724.35569562284,0.962756,0.96205618739256,1.817780871904,-4.9153991248113,0.498455378587019,0.356092821399638
1724.67887042466,0.962756,0.961643075149181,1.818772978895,-4.91843066276673,0.498382134024278,0.355600668956007
1725.02297108932,0.962756,0.961207784728042,1.81982639543411,-4.92168874838924,0.498306920327965,0.355080688491391
1725.41984772149,0.962756,0.960713803873602,1.82103763645561,-4.92548487671962,0.498225674854148,0.354488080851402
1725.73826025095,0.962756,0.96032540391888,1.82200652023679,-4.92855976788091,0.498164817544399,0.354018213929967
1726,0.960196,0.960012340875338,1.82280103453113,-4.93110659389067,0.498117810171477,0.353635829186657
1726.32677747901,0.960196,0.959630241647974,1.82379054193803,-4.9343102302447,0.498063867003626,0.353164217048205
1726.65355495803,0.960196,0.959258589342436,1.82477735623286,-4.93754001248634,0.498015034188468,0.352698879352551
1726.96813563588,0.960196,0.958911114859332,1.82572479892965,-4.94067344858948,0.497972247770221,0.352256232285359
1727.28271631374,0.960196,0.958573885546174,1.82666975526824,-4.94383016007336,0.49793400414356,0.351819204317052
1727.62633493942,0.960196,0.958217056511582,1.82769910148448,-4.9473043052572,0.497897219110792,0.351348053030226
1728,0.957872,0.957842031776669,1.82881510032448,-4.95111242089338,0.49786161313242,0.350841544848181
1728.32393399348,0.957872,0.957526963028067,1.82977974766854,-4.9544386509165,0.497834431980224,0.350407269627665
1728.67579587761,0.957872,0.957194030420275,1.83082459739685,-4.95807739189818,0.497808589383087,0.349940445860019
1729.05519095655,0.957872,0.956844515220248,1.83194775791439,-4.96203034943186,0.497784065154254,0.349441829232372
1729.3751974049,0.957872,0.956556782276097,1.83289233245721,-4.96538792285107,0.497767166038149,0.349026161274261
1729.72406509785,0.957872,0.956250936691269,1.83391922049436,-4.9690722623945,0.497754409686912,0.348579814218079
1730,0.95632,0.956016091977709,1.83472931580809,-4.97200369779533,0.497749578656096,0.348232886101424
1730.32310542965,0.95632,0.95575180480107,1.83567553242777,-4.97545519559695,0.497752453122742,0.347836258157476
1730.64252249862,0.95632,0.955506252129701,1.83660845501313,-4.97888666642701,0.497767905252428,0.34745785016664
1730.96193956758,0.95632,0.955282152447978,1.83753891117867,-4.98233640017281,0.497798719828321,0.347095882933417
1731.30449365888,0.95632,0.955073301989275,1.83853403586449,-4.98605485562311,0.497852730353146,0.346729862611845
1731.62316854755,0.95632,0.954915850892211,1.83945726412925,-4.9895299317044,0.497926672435738,0.346414175365
1731.94184343622,0.95632,0.954801238104936,1.84037806381417,-4.99301830513764,0.49802607980318,0.346125039287094
1732,0.954768,0.954785483519475,1.8405458435276,-4.99365618062897,0.498047125237569,0.346075288614109
1732.29078281888,0.954768,0.954732819658268,1.84138353252744,-4.99685059122101,0.498166738343074,0.345841438681224
1732.6211365626,0.954768,0.954729794970726,1.84233277453975,-5.00048805756335,0.498333374559416,0.345607572751486
1732.95149030633,0.954768,0.954792183684702,1.84327942192641,-5.00413148098086,0.498533568767383,0.345408393594214
1733.28092407451,0.954768,0.954923225232925,1.84422085330983,-5.00776748856561,0.498766409321586,0.345244096701097
1733.61035784268,0.954768,0.955124908083152,1.84515971225054,-5.0114029519371,0.499032257537061,0.345113929439268
1733.95162202902,0.954768,0.955408194780024,1.84612957787036,-5.01516489076468,0.499340351951085,0.345012969982635
1734,0.954416,0.955454358552903,1.84626684413828,-5.01569764698777,0.499386498715751,0.345001220442072
1734.24188985489,0.954416,0.955706791387109,1.84695234582543,-5.01835877602138,0.499625769908849,0.34495135858516
1734.60705168684,0.954416,0.956152448777969,1.8479845761375,-5.02236573123246,0.500011751817534,0.344901958956397
1735.00007538192,0.954416,0.956709387623788,1.84909205386936,-5.02666080876722,0.500454817839811,0.344877892137623
1735.37823693882,0.954416,0.957308241557763,1.85015422395293,-5.03077267547337,0.500900724986153,0.344875756397253
1735.70570946221,0.954416,0.95786624879547,1.85107131123676,-5.03431472454333,0.501298237338054,0.344886401728144
1736,0.958164,0.958391477603511,1.85189333390287,-5.03748186471996,0.50166161321071,0.344902996058565
1736.31629219213,0.958164,0.958974326637989,1.85277456272533,-5.0408679818252,0.502055567203424,0.344925217261531
1736.63258438425,0.958164,0.959570336095549,1.85365346864824,-5.04423500201506,0.502451550735032,0.344950455241823
1737.02150468094,0.958164,0.960314101837283,1.85473101924731,-5.04834835120495,0.5029395572482,0.344983934229644
1737.36481365341,0.958164,0.960975442725513,1.85567930070101,-5.05195436363932,0.503369157437436,0.345013546607492
1737.69201082759,0.958164,0.96160660250013,1.85658055867411,-5.05536926172807,0.503777146037359,0.345041393737173
1738,0.961908,0.962199643086048,1.85742666878405,-5.05856418124329,0.504160024737851,0.345067401889733
1738.36419439742,0.961908,0.962898252647456,1.85842439226105,-5.06231778786647,0.504610568642092,0.345097128003752
1738.70126698125,0.961908,0.96354183357764,1.85934512517274,-5.0657684464003,0.505025887374907,0.345124106428607
1739.02675295983,0.961908,0.964160766594235,1.86023176289542,-5.06907923086866,0.50542638501563,0.345150647947067
1739.35223893841,0.961908,0.964777843753497,1.86111600516676,-5.0723691783513,0.505826182185442,0.345177502627151
1739.69112520665,0.961908,0.965419278347611,1.86203411439249,-5.07577246306037,0.506242152594016,0.345206249751403
1740,0.965656,0.966003854510862,1.86286866885609,-5.07885470867075,0.506621953686634,0.345234073929502
1740.33882710257,0.965656,0.96664594416517,1.86378169430352,-5.08221423761136,0.507039017627627,0.34526610743776
1740.71703837639,0.965656,0.967364483455808,1.86479781933521,-5.08593745960077,0.507504736531154,0.345303358170109
1741.0818045258,0.965656,0.968059559867531,1.86577480520775,-5.08950143036181,0.507954431323418,0.345341134201961
1741.41307963796,0.965656,0.968692159924848,1.86665952887496,-5.09271520196008,0.508361938063916,0.345375665455499
1741.76157598019,0.965656,0.969357771350431,1.86758761976115,-5.09607241322507,0.508788118193327,0.345410637025332
1742,0.9694,0.969812112827256,1.86822102563473,-5.09835534100793,0.509077680979257,0.345433229812898
1742.34309363775,0.9694,0.970462077022894,1.86913029608419,-5.10162080559184,0.509489595847091,0.345461861850959
1742.64718590881,0.9694,0.971031452470338,1.86993403298189,-5.10449591104708,0.50984764732445,0.345481105014533
1742.95127817986,0.9694,0.971591035586371,1.87073573274378,-5.10735343648705,0.510197625394141,0.345493118542367
1743.31096414588,0.9694,0.972235177558047,1.87168137433483,-5.11071144730006,0.510598828319422,0.345495651147316
1743.68204598223,0.9694,0.972873112308701,1.87265400542944,-5.1141521644677,0.510994464621167,0.345481201796557
1744,0.973148,0.973393002971266,1.87348499307374,-5.11708240013646,0.511316972060483,0.34545331818807
1744.37318382952,0.973148,0.973966038355953,1.87445752225803,-5.12050237219785,0.511674171436255,0.345400519916363
1744.7400451169,0.973148,0.974485063276186,1.87541063500045,-5.123846253537,0.512000101575599,0.345324682623054
1745.06593664556,0.973148,0.974905579693432,1.87625487169159,-5.12680360073327,0.512267762193924,0.345236514483114
1745.43413352138,0.973148,0.975331230669785,1.87720595304469,-5.13013244909817,0.512544338323028,0.345112286451595
1745.82563321832,0.973148,0.975722613250693,1.87821403541839,-5.13366060496475,0.512805942047971,0.34494914082745
1746,0.976148,0.975875688639547,1.87866195953072,-5.13522913563571,0.512911492404572,0.344865980375052
1746.36544846069,0.976148,0.976152338426028,1.87959863448289,-5.13851279788143,0.513110500469927,0.344670334199484
1746.70587669988,0.976148,0.976354382057988,1.88046861121647,-5.14156935088988,0.513267215238451,0.344460500172884
1747.02424728485,0.976148,0.976492958264276,1.88127997970975,-5.14442826791063,0.513387977174918,0.344239405714334
1747.4359587024,0.976148,0.976597454508452,1.88232602517152,-5.14812971847152,0.513507042653972,0.343917730235589
1747.78077365323,0.976148,0.976618084833355,1.88319933251142,-5.15123686703649,0.513572865576133,0.343615582202685
1748,0.976628,0.976598666133647,1.88375325261202,-5.15321719353386,0.513598266395252,0.34340758092017
1748.36490115035,0.976628,0.976508991030877,1.88467299606715,-5.15652433874636,0.513612611563601,0.343034380619776
1748.70440554535,0.976628,0.976359962620025,1.88552620490007,-5.15961637357506,0.513593859286216,0.34265610969528
1749.03984258479,0.976628,0.976149695708857,1.88636681323048,-5.16268868474678,0.513544624864679,0.342252655925975
1749.35787457028,0.976628,0.975892295340651,1.88716162821713,-5.16562019217829,0.513471216240008,0.341844313187097
1749.72681986558,0.976628,0.975523774007375,1.88808104003918,-5.16904703728246,0.513354731499098,0.341340372966755
1750,0.976124,0.975203972897501,1.88875998187135,-5.17160451519643,0.513247914687738,0.340947431502242
1750.30813317896,0.976124,0.974797853983803,1.8895239387956,-5.17451179888062,0.513109027616191,0.340486629794822
1750.67480877192,0.976124,0.974256953592618,1.89043048777241,-5.17800519736571,0.512921841484094,0.339917473508455
1750.97587768696,0.976124,0.973771298220695,1.89117276743534,-5.18090288669717,0.512752609011819,0.339435513319189
1751.27694660199,0.976124,0.973253531378742,1.89191318882055,-5.18382853462306,0.512572427055184,0.338943415936853
1751.61313693172,0.976124,0.972643847659886,1.8927377939773,-5.18712994837647,0.512361687259133,0.33838533597544
1751.94932726146,0.976124,0.972007857693751,1.89356009280793,-5.19046897090798,0.512142885942396,0.337820212130999
1752,0.972192,0.971910140413818,1.8936838351677,-5.19097557637911,0.512109350346251,0.337734556566031
1752.25336369271,0.972192,0.971415601876801,1.89430176293048,-5.19352186331591,0.51194023300184,0.337305162606328
1752.57987991181,0.972192,0.970766517717359,1.89509617717814,-5.19683626513361,0.511720032953829,0.336750337452087
1752.90639613091,0.972192,0.970108295925242,1.89588842784048,-5.20018815801735,0.511498247107612,0.336194821007808
1753.2710242359,0.972192,0.969367124328781,1.89677060178921,-5.20397592093093,0.511250176069571,0.335575113642676
1753.62871586316,0.972192,0.968638101315961,1.89763338740697,-5.2077375154038,0.511009124727432,0.334970560385975
1753.9598066898,0.972192,0.96796509433377,1.8984297175206,-5.21125978502791,0.510789244133154,0.334415141021667
1754,0.96826,0.967883666889292,1.89852623976758,-5.21169001114682,0.510762801728714,0.334348032981146
1754.20096655099,0.96826,0.96747781943601,1.89900836652028,-5.2138496605862,0.510631677752602,0.334013782753675
1754.60394690271,0.96826,0.966672833551033,1.89997270606442,-5.21822270637321,0.510376011462921,0.333351841321629
1755.00692725443,0.96826,0.965884619033301,1.90093382060402,-5.22265164465799,0.510132094229537,0.332703030600634
1755.3117455014,0.96826,0.965303223316417,1.90165868339807,-5.22603809470782,0.509956501540731,0.332222090175208
1755.61656374836,0.96826,0.964737411110494,1.90238171476893,-5.22945513598632,0.50979050493847,0.331751536329669
1755.94313783924,0.96826,0.964151254110986,1.90315432482358,-5.23314911502185,0.509624271495117,0.331259885965848
1756,0.964328,0.964051514311481,1.90328863566128,-5.23379571781122,0.509596560726433,0.331175604984883
1756.28431080382,0.964328,0.963563940038304,1.90395924012389,-5.23704358104311,0.5094637786803,0.330760375131292
1756.63072169874,0.964328,0.962996582907487,1.90477418467515,-5.24103343067197,0.509316185544181,0.330269553718618
1756.98148768427,0.964328,0.962454219604329,1.90559699037778,-5.24510841358778,0.509183216111868,0.329790060519174
1757.30066052957,0.964328,0.961990236714086,1.90634360713138,-5.2488455157286,0.5090759828539,0.329368404325312
1757.61983337488,0.964328,0.961555064829255,1.90708824698267,-5.2526090536694,0.508982041112975,0.328960885920167
1758,0.960896,0.961074156235667,1.90797261363133,-5.25712449485079,0.508886759261029,0.328493205208374
1758.35367084345,0.960896,0.960661873290026,1.90879283797787,-5.26135536676357,0.508811793669736,0.328072867724376
1758.67534244516,0.960896,0.960313969827733,1.90953675771975,-5.26522729629148,0.508753703550751,0.327701550441977
1759.03600788187,0.960896,0.959950874188751,1.91036849190974,-5.26959426001457,0.508697968037845,0.327295631092271
1759.39986680247,0.960896,0.959608540048632,1.91120506252718,-5.2740261299436,0.508648036593447,0.326893498809666
1759.71869935835,0.960896,0.959323772272321,1.91193602752742,-5.2779304373433,0.508607542072837,0.326545280286472
1760,0.959208,0.95908079614546,1.91257933368137,-5.28139091427307,0.508572927604039,0.326239855770627
1760.3950383566,0.959208,0.958746771199996,1.91348020042363,-5.28627509815069,0.508522345767315,0.325810036443913
1760.72588632494,0.959208,0.958468187475091,1.9142324003463,-5.29038758854295,0.50847612700661,0.325447166750467
1761.061320453,0.959208,0.958181817847475,1.91499290724571,-5.29457764044233,0.508424152691977,0.325075044691568
1761.39675458106,0.959208,0.957887036552201,1.91575128503198,-5.29878871121961,0.508364413316798,0.324696052053421
1761.71578385376,0.959208,0.95759513572182,1.91647060312525,-5.30281382587835,0.508299130882261,0.324327955787353
1762,0.957516,0.95732304740396,1.91710981424466,-5.306416634366,0.508233712450422,0.323993443350751
1762.34288084604,0.957516,0.956976970969911,1.91787894640459,-5.3107850578345,0.50814425847803,0.32358020684898
1762.71002952125,0.957516,0.956582079793894,1.91870007622,-5.31549037622765,0.508034757624481,0.323125034502178
1763.06385071181,0.957516,0.956175746499938,1.91948902077672,-5.32005327082187,0.507916482159272,0.322674636491772
1763.39315693721,0.957516,0.955773898229534,1.92022121207322,-5.32432617017599,0.507794822126161,0.322244744724768
1763.73514970916,0.957516,0.95533227540898,1.92097948511487,-5.32879151060546,0.507656891780878,0.321787601747847
1764,0.955468,0.954973650364755,1.92156523262926,-5.3322698244365,0.50754314008252,0.321427267000047
1764.33827093991,0.955468,0.954495625214639,1.92231148109853,-5.33673890242821,0.507389742634697,0.320959740684934
1764.6413343756,0.955468,0.95404984545081,1.92297827614088,-5.34076882714422,0.507245063886507,0.320534391840797
1764.9443978113,0.955468,0.953589405953995,1.9236433906871,-5.34482397570121,0.50709512014673,0.320104499638821
1765.30136412563,0.955468,0.953031072922149,1.9244246530952,-5.34963345545226,0.506913417986452,0.319593982592296
1765.66236566053,0.955468,0.952452240724748,1.92521238892626,-5.35453437173343,0.506724675910786,0.319073726286686
1766,0.952152,0.951901070744042,1.92594699499502,-5.35915230894575,0.506545208453931,0.318585127328936
1766.38180019598,0.952152,0.951269638719654,1.92677520803065,-5.36441464708981,0.506340360835944,0.318031764491491
1766.74650702822,0.952152,0.950660945546663,1.92756388256514,-5.36948164285286,0.506142601281784,0.31750214218086
1767.05913689242,0.952152,0.950136323679001,1.928238032961,-5.37385658349352,0.50597234055215,0.317048219829409
1767.43733508254,0.952152,0.949499422499253,1.92905122481643,-5.37918802755888,0.505766018253792,0.316499744893134
1767.73039760245,0.952152,0.94900479216486,1.92967959523312,-5.38334867018588,0.505605275186751,0.316074623124931
1768,0.948836,0.948549183393172,1.93025630542623,-5.38719890634405,0.505457048024911,0.315683756786366
1768.32988314488,0.948836,0.947991138104413,1.93096019594108,-5.39193958384527,0.505275770110458,0.315206307887088
1768.65976628977,0.948836,0.947432580061947,1.93166214617393,-5.39671278982336,0.505094013148308,0.314729180155736
1768.99546311192,0.948836,0.946863801395388,1.93237448097091,-5.40160350563908,0.504908701776052,0.314244107414228
1769.38564609754,0.948836,0.946202715417261,1.93319992416426,-5.40733033336133,0.504694505469128,0.313682519648596
1769.71608678739,0.948836,0.945643724891092,1.93389687971753,-5.41221579765467,0.504514450676515,0.313209115857878
1770,0.94552,0.945165134584565,1.93449416832225,-5.41643926453587,0.504361569623827,0.312804815670991
1770.39414027636,0.94552,0.944505891386029,1.93532101213196,-5.42234188224473,0.504154926882538,0.312250170073495
1770.72418723227,0.94552,0.943961629933267,1.93601131737014,-5.42731950496114,0.503988389834379,0.311793113366017
1771.05527450434,0.94552,0.9434264725329,1.93670190097085,-5.43234420367518,0.503828974180136,0.311343080608414
1771.40004876735,0.94552,0.942884887296706,1.93741902043385,-5.43760930794356,0.503674033644373,0.310886381409721
1771.7401116803,0.94552,0.942370745937504,1.9381243355972,-5.44283417355035,0.503533761018044,0.310449347328326
1772,0.942204,0.941993885130327,1.93866202410745,-5.44684771881959,0.503435655138077,0.310125029661145
1772.34032258349,0.942204,0.941524598208184,1.93936437487862,-5.45212926156883,0.503320951379887,0.309714849126335
1772.69267976658,0.942204,0.941070916237726,1.94008947565651,-5.4576269847009,0.503219559633626,0.309308434178083
1772.99120849117,0.942204,0.940714320454946,1.94070214703394,-5.46230695236729,0.503147258000093,0.30897842508694
1773.28973721576,0.942204,0.940384486342522,1.94131329997371,-5.46700601915701,0.50308787870363,0.308661997367676
1773.66558334592,0.942204,0.940008100229851,1.9420805824835,-5.47294750214168,0.503031278900964,0.308282712389599
1774,0.939436,0.939709283128042,1.9427612701202,-5.47825610564587,0.502995879863433,0.307961073652711
1774.31575645709,0.939436,0.939456882187776,1.94340223451065,-5.48328610570034,0.502974164097227,0.307669821004871
1774.65314806184,0.939436,0.939216385783423,1.94408524997377,-5.48867828552465,0.502962028013528,0.307370471610158
1774.9905396666,0.939436,0.93900223044958,1.94476633964217,-5.49408729574286,0.502958289281581,0.307080334230684
1775.31320546099,0.939436,0.938817859593406,1.94541590397514,-5.49927496163716,0.50296049898736,0.306809404199619
1775.64200579186,0.939436,0.938646077734233,1.94607601251933,-5.50457528361008,0.502967200599111,0.306538532708509
1776,0.938608,0.938472381462553,1.94679266379261,-5.51036159791549,0.502976924181926,0.306246903370712
1776.33951579336,0.938608,0.938315959368986,1.94747033736199,-5.51586357885869,0.502986875580401,0.305971867407211
1776.72380796619,0.938608,0.938144137381217,1.94823505813589,-5.5221076711593,0.502998760023757,0.305662130036153
1777.07218770987,0.938608,0.937990299196465,1.94892618771214,-5.527783194728,0.50300910259718,0.305381770174899
1777.36995469264,0.938608,0.937859166154605,1.94951531230803,-5.53264537637126,0.503017929031417,0.305142771806416
1777.71005826446,0.938608,0.937709791321067,1.95018640524099,-5.53821144294055,0.503029759823571,0.30487226085283
1778,0.937776,0.937583751817753,1.95075701511564,-5.54296706459661,0.503042231254801,0.304644641418341
1778.31375016039,0.937776,0.937450804989235,1.95137292885716,-5.54812388532277,0.503059648204569,0.30440295461329
1778.64968374191,0.937776,0.937316088836746,1.9520306109035,-5.55365728826194,0.503086090390388,0.304152748322555
1778.99764142521,0.937776,0.937190293752737,1.95270990178374,-5.55940114928781,0.5031249870927,0.303905943167439
1779.30217029061,0.937776,0.937096823132697,1.95330280278625,-5.56443769495337,0.503170731306286,0.30370235645847
1779.60669915602,0.937776,0.937023819238848,1.95389420774967,-5.56948228296,0.503230213765584,0.303513176633235
1780,0.936948,0.93696746372406,1.95465580172336,-5.57600753422525,0.503330672771651,0.303293473048708
1780.37723601695,0.936948,0.936961637127924,1.95538395141837,-5.58227457644373,0.503454255271219,0.303110911164064
1780.68202064368,0.936948,0.936996414733788,1.95597058542077,-5.58734197932146,0.503575840097901,0.302985839538343
1781.15967207707,0.936948,0.937129759916657,1.95688695150893,-5.59528642580909,0.503808073241077,0.30283274697534
1781.37172703038,0.936948,0.937221921503481,1.95729260674391,-5.59881298858289,0.503927605660397,0.3027816890698
1781.58378198369,0.936948,0.937335278922002,1.95769754529384,-5.60233841030801,0.504057717091973,0.302741500426084
1781.90012668716,0.936948,0.937544826370212,1.95830030606839,-5.60759411861867,0.504272107901999,0.302702371901783
1782,0.936972,0.937621207896012,1.95849027426897,-5.60925221475387,0.504344773485086,0.302695136871344
1782.32477457198,0.936972,0.937903950430636,1.95910693494513,-5.61463896867543,0.504597092235028,0.302688110255713
1782.64362468881,0.936972,0.93823297636236,1.95971072913765,-5.61991798070618,0.504868851752898,0.302705941530786
1782.94449946906,0.936972,0.938590238611821,1.96027901989909,-5.62488868289311,0.505147641044464,0.302745740811578
1783.24537424932,0.936972,0.938992702412076,1.96084589371998,-5.62984699709754,0.505447392295952,0.302807106472204
1783.6015819217,0.936972,0.939527075967625,1.96151519370875,-5.63569850538503,0.505828597609769,0.302906866498657
1783.93602483883,0.936972,0.940085277790582,1.96214180256749,-5.64117138647283,0.506213155197743,0.303027946057259
1784,0.939908,0.940198234316172,1.96226146804073,-5.64221573597594,0.506289646036919,0.303054121747365
1784.31987580584,0.939908,0.940792578114273,1.96285884477411,-5.64742416927777,0.506685610534552,0.303198921317295
1784.67548888327,0.939908,0.941510822052319,1.96352110558826,-5.65318642228657,0.507151980538898,0.303386869156556
1785.02416657928,0.939908,0.942273300085744,1.96416855751613,-5.65880476002552,0.50763641311207,0.303599131779412
1785.34158683081,0.939908,0.943016830971309,1.96475634170998,-5.66388986860735,0.508099593410512,0.30381524987345
1785.71170410857,0.939908,0.943941691889186,1.96543975387203,-5.669780731049,0.508664238150464,0.304092670581139
1786,0.943676,0.944703519776415,1.9659706294997,-5.67433870702652,0.509121566221576,0.304326904415174
1786.31894957082,0.943676,0.945585968406907,1.96655646836169,-5.6793482422173,0.509643305625746,0.304602432071529
1786.6243109778,0.943676,0.946466522035036,1.96711589057119,-5.68411022877461,0.510155626851744,0.304879638742215
1786.92967238478,0.943676,0.947378052124894,1.96767388850008,-5.68883744932608,0.510678834214383,0.305168322247021
1787.28047676136,0.943676,0.948457864540433,1.96831317156608,-5.69422372166704,0.511290890193241,0.305511676986077
1787.62996153642,0.943676,0.949561820663093,1.96894818924922,-5.69954105415988,0.511908470223049,0.305862329759265
1787.95128205437,0.943676,0.950595963474175,1.96953039848678,-5.70438600830387,0.512481260625902,0.306190370244156
1788,0.950252,0.950754044382596,1.9696185355261,-5.70511687506393,0.512568459639279,0.306240520650581
1788.24358972816,0.950252,0.951548566279897,1.97005868354114,-5.70875640673792,0.513005409846778,0.306492456847784
1788.6455529151,0.950252,0.952871216008945,1.97078304750468,-5.71470787804435,0.513728015849847,0.306910589048962
1788.99045703861,0.950252,0.954013422954045,1.97140265536328,-5.71976017108348,0.514348488440834,0.307270631062309
1789.31106295352,0.950252,0.955078241547892,1.97197701770452,-5.72441130181657,0.51492538867387,0.307606128785522
1789.63166886843,0.950252,0.956143998728911,1.97254984822165,-5.72901875141382,0.515501092460186,0.307941085734527
1789.96366705264,0.950252,0.957247035019774,1.97314142347997,-5.73374387581286,0.516095602436699,0.308286985026804
1790,0.956828,0.95736765812792,1.97320606455465,-5.73425813868826,0.516160596769428,0.308324813092725
1790.1816647368,0.956828,0.957970408572982,1.9735289766145,-5.73682105212951,0.516485380224806,0.308513890979183
1790.53390883878,0.956828,0.959137032502855,1.97415370542549,-5.74175063092289,0.517113695997777,0.308879664679653
1790.84820968515,0.956828,0.960175221879983,1.97470959331733,-5.74610488779485,0.517672140327408,0.309204501077862
1791.16251053152,0.956828,0.961210536301816,1.97526402696352,-5.75041747997483,0.518229159293339,0.309528526481692
1791.50401976219,0.956828,0.962332117731701,1.97586481250608,-5.75505631163272,0.518832991151456,0.309879889296409
1791.88874554129,0.956828,0.96359148178907,1.97653957936561,-5.76022358366526,0.519510525289818,0.310273868741183
1792,0.963404,0.963954861561203,1.97673430443416,-5.76170630882312,0.519706009575392,0.310387525238697
1792.3312983272,0.963404,0.965034871457514,1.97731309663078,-5.76609105387363,0.520287449049979,0.310725746087956
1792.65514063249,0.963404,0.9660876145862,1.97787731994771,-5.77033295770105,0.520854320722312,0.311055524244309
1793.06718623108,0.963404,0.967422923721793,1.97859301943227,-5.77566727239643,0.521572792115026,0.311473254000683
1793.397899611,0.963404,0.968491337462683,1.97916567388898,-5.77989785040646,0.522148168776325,0.311808000502797
1793.71728023017,0.963404,0.969520395339631,1.97971720851376,-5.78394062118479,0.522702470254826,0.312130548752346
1794,0.969932,0.970429157350345,1.9802042104534,-5.7874842915747,0.523191649661399,0.312415093498569
1794.35579707212,0.969932,0.971570081171103,1.98081546411718,-5.79189728881684,0.523806275224118,0.31277288075428
1794.69724263472,0.969932,0.972662369521477,1.98140036053272,-5.79608351284031,0.524395241904517,0.313116089138055
1795.01431233668,0.969932,0.973674667996288,1.98194201305895,-5.79992817931016,0.524940769740259,0.313434033370998
1795.33138203864,0.969932,0.97468532396056,1.98248223658149,-5.80373180146299,0.525485703050926,0.313751988260208
1795.68318348883,0.969932,0.975805128137101,1.98307996829832,-5.80790410255403,0.526090123014002,0.314105273179262
1796,0.97628,0.976812489534161,1.98361676123792,-5.8116183305894,0.526633535996494,0.314423159542019
1796.32660402336,0.97628,0.977850190197798,1.98416865616764,-5.81540452342424,0.527193311797883,0.31475106677601
1796.73324005829,0.97628,0.979141435871055,1.98485369328548,-5.82005783109718,0.527890492059469,0.315160446555932
1797.06413255346,0.97628,0.980191809632605,1.9854094190828,-5.82379470634378,0.528457128897212,0.315493613952416
1797.38693681834,0.97628,0.981216371818768,1.98595008626657,-5.82739729581718,0.529009708455047,0.315819054025374
1797.7742015871,0.97628,0.982445508163881,1.98659680264837,-5.83166331928735,0.529673078859986,0.316210737207972
1798,0.982632,0.983162207098157,1.98697291467798,-5.8341224726028,0.530059542821142,0.316439196992652
1798.32733163019,0.982632,0.984201271121625,1.98751689529666,-5.83765053053798,0.530619421131592,0.316770545053779
1798.64552024926,0.982632,0.985211437268274,1.98804426115635,-5.84103819703685,0.531164062448721,0.317093633295784
1798.96370886834,0.982632,0.986221743529246,1.9885702308079,-5.84438458200888,0.53170866250637,0.317417263121112
1799.35183911141,0.982632,0.987454359518297,1.98920993051185,-5.8484106119105,0.532372343349353,0.317812187073172
1799.68709453349,0.982632,0.988519344504021,1.98976082286981,-5.85183868773605,0.532946161080081,0.31815455159519
1800,0.988984,0.989513702276116,1.99027360526142,-5.85499680331463,0.53348200038912,0.31847494270111
1800.39291380717,0.988984,0.990763118712117,1.99091561730292,-5.85890571627062,0.534154700074393,0.318877889943609
1800.72248027023,0.988984,0.991812154040163,1.99145250789677,-5.86213567428966,0.534720046839454,0.319217644481754
1801.04218448537,0.988984,0.992831105149765,1.99197193107844,-5.86522640223169,0.535269364262033,0.319548701078635
1801.36516309587,0.988984,0.993862190134659,1.99249527840805,-5.86830611219001,0.535824696445715,0.319884114655449
1801.68814170637,0.988984,0.994895363639804,1.99301722821153,-5.87134284358501,0.536381400271197,0.320221477473895
1802,0.995336,0.995895269465844,1.99351988598092,-5.87423412227711,0.53692040901056,0.320549249600794
1802.32180828615,0.995336,0.996929714381948,1.99403722595821,-5.87717538225187,0.537477187509132,0.320888680818197
1802.64361657231,0.995336,0.997966961243958,1.99455319410314,-5.88007359069176,0.538034797169209,0.321229562730009
1803.02235622907,0.995336,0.999191015268674,1.99515868996691,-5.88342922105521,0.538691937548478,0.321632435416961
1803.35889108516,0.995336,1.00028069571599,1.99569512493484,-5.88636062322842,0.53927433998934,0.321989639719915
1803.68751820528,0.995336,1.00134480676078,1.99621751401072,-5.88917747461389,0.539840188832376,0.322336257826103
1804,1.001684,1.00235410996489,1.99671291678229,-5.89181420393116,0.540373963539388,0.32266218576027
1804.34188256575,1.001684,1.00345133102145,1.99725345284408,-5.89465272002263,0.54094933966027,0.323010721200889
1804.67824744332,1.001684,1.00451785802727,1.99778375546969,-5.89739880129774,0.541503065494611,0.323341882571017
1804.99704174235,1.001684,1.005510387749,1.99828497413677,-5.89995958929955,0.542013870098571,0.32364230384979
1805.31583604138,1.001684,1.00647842851995,1.99878484808367,-5.90248072055065,0.542507133078614,0.323925715360457
1805.67132362475,1.001684,1.0075207131213,1.99934067476693,-5.90524694297503,0.543032491092633,0.32421768429113
1806,1.008036,1.00844187409011,1.99985310008564,-5.90776419161991,0.543493011725168,0.324462991060454
1806.32933127394,1.008036,1.00931713814096,2.00036512585176,-5.91024977527887,0.543927336873335,0.32468226664256
1806.72580653202,1.008036,1.01029969930164,2.00097966673953,-5.9131968420342,0.544411403897956,0.324908195318689
1807.06838409649,1.008036,1.01108088510082,2.00150902386231,-5.91570679824304,0.544795641545667,0.325070044834601
1807.39420213666,1.008036,1.01176275823075,2.00201108005936,-5.91806558292316,0.545131539776673,0.325194995226049
1807.76821899945,1.008036,1.01247111409807,2.00258572933803,-5.92074279194801,0.545482568394346,0.325304537182175
1808,1.013356,1.01287081004752,2.0029409492877,-5.92238722558151,0.545683463171897,0.325356145718351
1808.33237245944,1.013356,1.01339393863191,2.00344914504788,-5.92472795565729,0.545951307986994,0.325410486873669
1808.65923075866,1.013356,1.01385519410016,2.00394755211383,-5.927012091382,0.546193580720179,0.325443415481278
1808.98608905787,1.013356,1.01426966201605,2.00444461869805,-5.92928083010834,0.546418723546739,0.325459834455244
1809.35006108161,1.013356,1.01468416851842,2.00499655265748,-5.93179138220532,0.546653250982431,0.325462678824302
1809.70570574517,1.013356,1.01504957449357,2.00553425986472,-5.93423044254737,0.546867725053905,0.325451536933434
1810,1.015012,1.01532749244009,2.00597801455746,-5.93623950312991,0.547035747293822,0.325433430541432
1810.35464070313,1.015012,1.01563727939309,2.00651132235682,-5.93865068483913,0.547227915404909,0.325401846912174
1810.70179763388,1.015012,1.01591599137818,2.0070318477925,-5.94100175841503,0.547403388911021,0.325358919856288
1811.03062794204,1.015012,1.01615747090488,2.00752349874471,-5.94322143506318,0.547557025006567,0.325306251617911
1811.36029238498,1.015012,1.01637585284258,2.00801503420037,-5.9454407783528,0.547697821648239,0.325240766168458
1811.68995682792,1.015012,1.01656769976801,2.00850520705268,-5.94765536531053,0.547822735338897,0.325159935614781
1812,1.016664,1.01672081994192,2.00896496484979,-5.94973503557,0.547924101008188,0.325068290096184
1812.32334300607,1.016664,1.01684889806186,2.00944316802604,-5.95190213473095,0.548012471127689,0.324955905718889
1812.64668601214,1.016664,1.0169413475786,2.00992007275702,-5.954068981712,0.548081393145596,0.32482460036525
1813.03139005281,1.016664,1.01700079923464,2.01048579628701,-5.95664910415048,0.548136409709434,0.324642073024641
1813.38176590755,1.016664,1.01700412263751,2.01099945465621,-5.95900345822049,0.548161714899038,0.324451668736401
1813.71190545906,1.016664,1.01696146675841,2.01148207175778,-5.96122797325881,0.54816404113465,0.324251294900083
1814,1.017524,1.0168879861206,2.01190214105705,-5.96317567276488,0.54814971249191,0.324060518028991
1814.37848848627,1.017524,1.01674208284988,2.01245248647976,-5.96574598938514,0.548111034605378,0.323790687426601
1814.72066839674,1.017524,1.0165658817961,2.01294855289458,-5.96808306342629,0.548059495041214,0.323530796643881
1815.04704755006,1.017524,1.01636370721999,2.01342040632348,-5.97032570768653,0.54799804125023,0.323271167669164
1815.37342670339,1.017524,1.01613383916564,2.01389099022708,-5.97258286670409,0.547928276277243,0.323003770023019
1815.71170050992,1.017524,1.01587265853753,2.01437738997067,-5.97493871625202,0.547850011523034,0.322721243427703
1816,1.015704,1.01563642324326,2.014790864063,-5.97696036676651,0.547779679579636,0.322477289817217
1816.34316060897,1.015704,1.01534417917493,2.01528174165202,-5.97938388925105,0.547693974199916,0.322185503661137
1816.7371181991,1.015704,1.01500001058301,2.01584357488852,-5.98218965885946,0.547594979275534,0.321850694186222
1817.08660497727,1.015704,1.01469116597715,2.01634046209966,-5.98469996109352,0.54750615512838,0.321553371943658
1817.4259459084,1.015704,1.01439020993172,2.01682155326423,-5.98715662359912,0.547419111493616,0.32126451691872
1817.77448143964,1.015704,1.01408017994429,2.01731427302601,-5.98969966409399,0.547327755382327,0.320966538536065
1818,1.013884,1.01387830285459,2.01763232494454,-5.99135588480227,0.547265884580934,0.320771321303432
1818.35694412919,1.013884,1.01355391649207,2.01813450460553,-5.99399481055482,0.54716139570854,0.320456238343621
1818.68425685995,1.013884,1.01324667987961,2.01859367620425,-5.99643396974297,0.547056104760477,0.320158377282393
1819.01156959071,1.013884,1.01292396035417,2.01905158401736,-5.99889228821259,0.546937529843362,0.319847743536135
1819.37041070205,1.013884,1.01254422476865,2.01955214816677,-6.00161060530264,0.546787883054173,0.319488116660604
1819.75631184319,1.013884,1.01209496381689,2.02008876812632,-6.00456298524971,0.546600324713457,0.319075407636398
1820,1.012064,1.01178428497089,2.0204267313406,-6.00644406841191,0.546465248372326,0.318798506910319
1820.34287286534,1.012064,1.01130569271027,2.02090107435904,-6.00911452956764,0.546250813649749,0.318385024980382
1820.69644822783,1.012064,1.01075527720796,2.02138878923294,-6.01189991052614,0.54599904059666,0.317928577474411
1821.03026542233,1.012064,1.01017769353766,2.02184791965749,-6.01456179261222,0.545731525356836,0.31746836729855
1821.36045976191,1.012064,1.00954791629218,2.02230080205126,-6.01722824348192,0.545437676283965,0.316984428835172
1821.69065410149,1.012064,1.00885863284589,2.02275243224555,-6.01993073083435,0.545116416782408,0.316473587714982
1822,1.009276,1.00815925834875,2.02317441599283,-6.02249769783392,0.544792224594202,0.315972245073139
1822.32940764174,1.009276,1.00735974758263,2.02362256992796,-6.02527094798394,0.544423924264217,0.315415825692429
1822.65881528349,1.009276,1.006507953646,2.02406949591345,-6.02808764962399,0.544035560003193,0.314839866380903
1823.03307036069,1.009276,1.00548428570873,2.024575785805,-6.03134331978276,0.54357501081697,0.314166819049536
1823.38944863873,1.009276,1.00446336266205,2.02505643181733,-6.03450069022427,0.543121195980434,0.313511288017037
1823.72953962071,1.009276,1.00345619354401,2.02551378771607,-6.03756756181698,0.542678989760247,0.312877161040664
1824,1.003104,1.00263803718381,2.02587658395023,-6.04004486474342,0.542323646117215,0.312369590931946
1824.3790386828,1.003104,1.0014739884954,2.02638365885894,-6.04357473613488,0.541822455437952,0.311655626659157
1824.72794081236,1.003104,1.00039201322761,2.02684900854764,-6.04688439609617,0.541360807217056,0.310998717153348
1825.05299062715,1.003104,0.999380822161812,2.02728133285311,-6.05002016443428,0.540933115231467,0.310389624332845
1825.37804044194,1.003104,0.998371014995977,2.02771249051219,-6.05320641269061,0.54050840849366,0.30978400868322
1825.73124165756,1.003104,0.997279426423048,2.02817966978321,-6.05672561017278,0.540051620012432,0.309131199236833
1826,0.996932,0.996454900696432,2.028534237961,-6.05944297287423,0.539708444095019,0.308639253871665
1826.33538833467,0.996932,0.995435266248854,2.02897559922591,-6.06288152144067,0.5392853762982,0.308031006227946
1826.74097129965,0.996932,0.994217984671049,2.02950769145016,-6.06710944909034,0.538781266794361,0.307303655920562
1827.10260384763,0.996932,0.993148171164542,2.02998061150547,-6.07094280118183,0.538339588967058,0.30666356945452
1827.41657710623,0.996932,0.992231365456846,2.03039005231498,-6.07431894013848,0.537961224455667,0.30611343334841
1827.83659345266,0.996932,0.991021738116747,2.03093610809205,-6.07890420101283,0.537461444201797,0.305384575294447
1828,0.99092,0.990556033476798,2.03114803415495,-6.08070917255252,0.537269119265619,0.305103346227696
1828.30068841059,0.99092,0.989705660711979,2.03153725100419,-6.08406112062767,0.536917745594567,0.304588692191698
1828.70205765234,0.99092,0.988582449526767,2.0320552727494,-6.0885966405611,0.536452115064411,0.303905746747843
1829.03793634262,0.99092,0.987651348890862,2.03248743929704,-6.09244546826717,0.536065396395438,0.303337729765734
1829.34429451211,0.99092,0.986807755254787,2.03288056815139,-6.09599811644265,0.535714599460503,0.302822010235315
1829.68910685683,0.99092,0.985863304954713,2.03332184271633,-6.10004445579752,0.535320419311862,0.302242707916879
1830,0.98548,0.985015135971119,2.03371862266481,-6.10373595530154,0.534965675157617,0.301721506323456
1830.32580707496,0.98548,0.984128631132439,2.03413333433702,-6.10764837555001,0.534594718981699,0.301176574710643
1830.64941639186,0.98548,0.983249617691647,2.03454413503159,-6.11157870714738,0.53422595981234,0.300635483197623
1831.00798332248,0.98548,0.982276589370378,2.03499801996333,-6.11598511091449,0.533816963187653,0.300036083345843
1831.30296064888,0.98548,0.98147639801402,2.03537039577183,-6.11965063969014,0.533480743359185,0.299543655786093
1831.59793797529,0.98548,0.980676169428342,2.03574185742267,-6.1233527716452,0.533144114227064,0.2990512050407
1832,0.98004,0.979585070925635,2.03624670158269,-6.12845781880465,0.532684292356547,0.298379614320933
1832.36234719298,0.98004,0.978601211900106,2.03670023167408,-6.13311688320854,0.532270005303,0.297775085487576
1832.66330097596,0.98004,0.977783619137699,2.03707587946637,-6.13702855436354,0.531925486312541,0.297272996000975
1833.06412300364,0.98004,0.976694140564045,2.03757472138964,-6.14229746750367,0.531465754336271,0.296604021019374
1833.32952080734,0.98004,0.975972448158492,2.03790410586777,-6.14582342282964,0.531161569160555,0.296161674870066
1833.59491861104,0.98004,0.975250561826335,2.03823276272748,-6.14937903705537,0.53085731441729,0.295719565807038
1834,0.9746,0.974148476917013,2.03873299832007,-6.15486320232172,0.530392029288882,0.295044461559331
1834.329072982,0.9746,0.973253057093124,2.03913812981772,-6.15936919884742,0.530014196191842,0.294496709562978
1834.63052410892,0.9746,0.972432760539846,2.03950828142276,-6.16353698129225,0.52966822327149,0.293995495770668
1835.02606515661,0.9746,0.971356418768148,2.03999255718673,-6.16906363011684,0.529213348657042,0.29333752794035
1835.36278366424,0.9746,0.970440114098682,2.04040355744891,-6.17382027359045,0.528826126753945,0.292777953710914
1835.65354260518,0.9746,0.969648792713305,2.04075753135964,-6.17796606050676,0.528491814016608,0.292295211434635
1836,0.96916,0.968705638627887,2.04117819281711,-6.18295246196756,0.528092417890849,0.291719433604592
1836.34998452688,0.96916,0.967752365624287,2.04160190207629,-6.18804092682234,0.527688341047448,0.291137709418489
1836.66761219036,0.96916,0.966886477766127,2.04198536618399,-6.19270361257833,0.527321338738397,0.290609945055724
1836.97774765808,0.96916,0.966040015482456,2.04235880227022,-6.19729733877257,0.526961687187531,0.290093747058603
1837.35266301759,0.96916,0.965014975779849,2.04280894563529,-6.20290478188183,0.526525423119058,0.289468796473189
1837.63804623587,0.96916,0.964233103879952,2.0431506434135,-6.20721297006176,0.526192728823306,0.288992885173329
1837.92342945415,0.96916,0.963449590076734,2.0434915222897,-6.2115556451833,0.525858778353441,0.288516072173835
1838,0.96372,0.96323906337798,2.04358284352773,-6.21272669420377,0.525768913546462,0.288387930274661
1838.38285272926,0.96372,0.962184368409231,2.04403856696659,-6.21861930335737,0.525318617882987,0.287746576420281
1838.68758194163,0.96372,0.961342381457351,2.04440024722963,-6.22335408372612,0.524959731592764,0.287236024376601
1838.992311154,0.96372,0.960498353553791,2.04476099963831,-6.22812845842465,0.524600207485428,0.286725186977079
1839.33184098736,0.96372,0.959556252636508,2.04516186218396,-6.23349476470158,0.524199722802653,0.28615651517763
1839.64674829215,0.96372,0.958682219141104,2.04553263429844,-6.23851590486337,0.523830593895555,0.285631770098978
1839.96165559694,0.96372,0.957810044712026,2.0459024310581,-6.24357927437553,0.523465121047314,0.285111032047461
1840,0.95828,0.957704106448176,2.0459473927551,-6.24419868469222,0.52342092469701,0.28504796497917
1840.19172201529,0.95828,0.957175713509785,2.04617198642459,-6.24730505583852,0.523201285242847,0.284734054748075
1840.62630926979,0.95828,0.955990124946487,2.04667976720096,-6.2544035363372,0.522715166373259,0.284034817735083
1841.03356685262,0.95828,0.95490377111625,2.04715396658988,-6.26112632971985,0.522279658344384,0.283400319353601
1841.42927600258,0.95828,0.953882723817333,2.04761320188929,-6.26772210263264,0.521879716272863,0.282807710428848
1841.77456837036,0.95828,0.953028598386606,2.04801271050002,-6.273526855778,0.521554645974239,0.282315076175167
1842,0.95284,0.952493200892536,2.04827292850066,-6.2773404330245,0.521355655316148,0.28200696575149
1842.31149988825,0.95284,0.951786333359011,2.0486317042199,-6.28263960755489,0.521098687583699,0.281599546065065
1842.6229997765,0.95284,0.951121578212556,2.04898956200487,-6.28797146805759,0.520864489534436,0.281215298570068
1842.95848965254,0.95284,0.950456708749028,2.04937395398012,-6.29374824375877,0.520639082313854,0.280828737105153
1843.29010981845,0.95284,0.949854483254569,2.04975286691192,-6.29949079836122,0.520442727145933,0.280473547486975
1843.60848349951,0.95284,0.949329153480253,2.05011566669148,-6.30503185603427,0.520278640611827,0.280157403452557
1843.91760719782,0.95284,0.948868546145204,2.05046700939699,-6.31043585243889,0.520141637632791,0.27987316723245
1844,0.948296,0.948753846532738,2.05056050270038,-6.31187992455687,0.520108513378748,0.2798008634255
1844.32414173188,0.948296,0.948334276939566,2.05092769219088,-6.31757513471744,0.51999050895167,0.279528969865207
1844.64138615437,0.948296,0.94796955159662,2.05128610680053,-6.32316935882406,0.519892267221656,0.279280510379864
1844.94768655994,0.948296,0.947655891554567,2.05163125508301,-6.32858782439592,0.519811526627376,0.27905510305669
1845.25398696551,0.948296,0.94737479667088,2.0519755182028,-6.33402173546969,0.519741233421605,0.278840501949009
1845.59926625197,0.948296,0.947089978830854,2.05236253195156,-6.34016415646885,0.519670893193681,0.278607915039603
1845.94876849337,0.948296,0.946828331479625,2.05275313886643,-6.34639873446374,0.519607093623378,0.278380337807051
1846,0.946968,0.946791752924618,2.05281029950368,-6.3473139975615,0.519598180463778,0.278347460156265
1846.25615753316,0.946968,0.946614191384153,2.05309573478158,-6.35189539523961,0.519554436547122,0.278184052877654
1846.5966318435,0.946968,0.946388649599806,2.05347417704595,-6.35799758636304,0.519497287884976,0.277968256910424
1846.93127440136,0.946968,0.946174075384567,2.05384508758571,-6.36400912137775,0.519441704141431,0.277757193479909
1847.25713359824,0.946968,0.945968146105818,2.05420526600421,-6.36987587438511,0.519386937185251,0.277551457286159
1847.56150363627,0.946968,0.945775989990519,2.05454080599509,-6.3753672628223,0.519333865764987,0.277357756002398
1847.8658736743,0.946968,0.94558230011941,2.05487549208225,-6.38086983061206,0.519279151596815,0.27716278318848
1848,0.94564,0.945496145881126,2.05502270711228,-6.38329821241952,0.519254613418876,0.277076550792893
1848.45057149757,0.94564,0.945202106139446,2.05551603742545,-6.39147204409287,0.519169473989053,0.276784625628361
1848.76551307555,0.94564,0.944991968897379,2.05585976153296,-6.39720035667063,0.51910743875056,0.276578492787366
1849.08045465352,0.94564,0.944778236175619,2.05620257926236,-6.40294114953811,0.519044836922371,0.276372151954349
1849.4014013854,0.94564,0.944557505573355,2.05655100456223,-6.40880435150823,0.518980877787809,0.276162077081028
1849.79142257518,0.94564,0.944287278263681,2.05697316176758,-6.41594709475082,0.518903736752174,0.275907860112701
1850,0.944312,0.944142980885485,2.05719836201066,-6.41977487189894,0.518864053246821,0.275773701347921
1850.3264255236,0.944312,0.943919466464279,2.05755001913074,-6.42577638654923,0.518805452079286,0.275567602748941
1850.68981979223,0.944312,0.94367734575707,2.05794038408915,-6.43247307946461,0.518746099239683,0.27534452745823
1851.00433821229,0.944312,0.943477096060006,2.05827729926171,-6.43828183161195,0.518702051092108,0.275159186857932
1851.3685510845,0.944312,0.943260610601093,2.05866635530424,-6.44502243676874,0.518662356862227,0.274956353164003
1851.70066351392,0.944312,0.943081831179404,2.05902010315605,-6.45118121415226,0.518637519510441,0.274783204169351
1852,0.942984,0.942939161073323,2.05933811004487,-6.45674136974813,0.518625927739668,0.274638304579582
1852.31686806969,0.942984,0.942810086058594,2.05967388647948,-6.46263570521898,0.518626486422139,0.274498107526915
1852.63373613938,0.942984,0.942706048211282,2.06000878440859,-6.46853771049304,0.518640178087517,0.274371422350498
1852.96872938253,0.942984,0.942625455704653,2.06036188490713,-6.47478432398025,0.518669156181206,0.274252406039773
1853.34395763731,0.942984,0.942572917213555,2.06075623267936,-6.48178795782552,0.518720465872757,0.274138449358758
1853.66045794529,0.942984,0.942560254334781,2.06108790618551,-6.48769944977124,0.518778176613487,0.274057173621054
1854,0.94218,0.942578536731914,2.06144275660714,-6.49404383801532,0.518853326435862,0.273983637104348
1854.35587404845,0.94218,0.94263151396998,2.06181359929733,-6.50069460363367,0.518946305166244,0.273921216356234
1854.67428693568,0.94218,0.942705850494535,2.06214447267425,-6.50664501125918,0.519039629883103,0.273875885301296
1855.03240095157,0.94218,0.942816136594985,2.06251555032863,-6.51333570063814,0.51915325801525,0.273834000866244
1855.36611993766,0.94218,0.942940310860783,2.06286035093195,-6.51956800915588,0.519266362770573,0.273802594211995
1855.68776232106,0.94218,0.943075633410505,2.06319176430994,-6.52557160301562,0.519379905914431,0.273777224059959
1856,0.943172,0.943218257132358,2.06351263580189,-6.53139610148335,0.519492427714314,0.273755239806496
1856.33010641869,0.943172,0.943377775203758,2.06385096105653,-6.53754969242293,0.519613464132508,0.273734464420948
1856.66594427348,0.943172,0.94354626709123,2.06419420511708,-6.54380532942294,0.519737883178658,0.27371501205961
1856.97735574738,0.943172,0.94370590234816,2.06451162616684,-6.54960144812355,0.519852930972593,0.273697014980929
1857.28876722127,0.943172,0.943867181060957,2.06482822433794,-6.55539311596385,0.519967731190496,0.273679118683156
1857.65782775357,0.943172,0.944058815578968,2.06520236966941,-6.56225113720744,0.520103571048036,0.27365814768329
1858,0.944164,0.944235836047369,2.0655482302502,-6.56860386386391,0.520228110558616,0.273637736691884
1858.31843758066,0.944164,0.944399399756805,2.06586921605491,-6.57451109874616,0.520343083266409,0.273618183468741
1858.71728619119,0.944164,0.94460227601565,2.06627005727082,-6.58190352427578,0.520486619776899,0.273593728886403
1859.0486851936,0.944164,0.94476913750893,2.06660210049361,-6.58804037307926,0.520604641958337,0.273572595071725
1859.35970583049,0.944164,0.944924487981539,2.06691289304263,-6.59379542552821,0.520714854228316,0.273552559071934
1859.7686463114,0.944164,0.94512731387373,2.06732031011027,-6.60135591080932,0.520859943451728,0.2735269088941
1860,0.945152,0.945241552859243,2.06755018792635,-6.60562993520213,0.520941589947671,0.273512220000449
1860.30625285866,0.945152,0.945392436969337,2.06785380639692,-6.61128405991114,0.521049319266281,0.273492711893522
1860.62156660797,0.945152,0.945547577861231,2.06816559937041,-6.61710121963371,0.521160675390206,0.273473406017671
1860.93688035727,0.945152,0.945702675957872,2.06847657419275,-6.62291405534387,0.521272059897655,0.273454472437927
1861.319668505,0.945152,0.945891076320254,2.06885299845627,-6.62996495164317,0.521406646170493,0.273431314474187
1861.64423043382,0.945152,0.946051008739902,2.06917122516103,-6.63593831925224,0.521521199786125,0.273412513120342
1861.96488031233,0.945152,0.946209228497686,2.06948477206891,-6.64183514916273,0.521634524764787,0.273394445053147
1862,0.946144,0.946226571477429,2.06951906291061,-6.64248073314934,0.521646899482832,0.273392450189752
1862.17559843837,0.946144,0.946313327129448,2.06969036665874,-6.64570783523864,0.521708666696268,0.273382432681517
1862.55428973355,0.946144,0.946500646485484,2.07005894399658,-6.65266268792494,0.521841954237936,0.273361269437781
1862.87601812598,0.946144,0.946660008672722,2.07037116719376,-6.65856640175988,0.521955690402708,0.273344171192128
1863.1977465184,0.946144,0.946819538738289,2.07068255440764,-6.66446550093198,0.522068957788429,0.273326955785051
1863.51767025995,0.946144,0.946978301562955,2.07099136823169,-6.67032692677719,0.5221813204636,0.273309915319407
1863.82930156137,0.946144,0.947133032304659,2.07129138703731,-6.676032031204,0.522291206341978,0.273294084721763
1864,0.947136,0.947217808532901,2.07145539466556,-6.67915520040632,0.522351351586399,0.273285506576673
1864.33442694494,0.947136,0.947383918053167,2.0717760376847,-6.6852702134391,0.522468618241234,0.273268416456155
1864.6569577408,0.947136,0.947544116056107,2.07208442951685,-6.69116294446551,0.522581663127153,0.273252239273174
1865.01616468911,0.947136,0.947722498884119,2.07242691546102,-6.69772025634921,0.522707904664895,0.27323497399564
1865.37058537407,0.947136,0.947898450392216,2.07276383460057,-6.70418448511928,0.522831785621954,0.273217682069922
1865.6917692463,0.947136,0.948057842686947,2.07306829985388,-6.71003761790229,0.522943927547142,0.273202250795974
1866,0.948128,0.948210748300462,2.07335972093784,-6.71565032510049,0.523051874308935,0.273188090211198
1866.36068697352,0.948128,0.948389600517747,2.07369978837224,-6.72221276836019,0.523177631066233,0.273171348939095
1866.68991692865,0.948128,0.948552787766976,2.07400930616014,-6.72819773181682,0.523292143671663,0.273156159257021
1867.01105121229,0.948128,0.948711923954558,2.07431039635572,-6.73403080467366,0.523404291291993,0.27314213017378
1867.33218549592,0.948128,0.948871075385888,2.07461068268529,-6.73985919137789,0.523516200360453,0.273128192595517
1867.66900841749,0.948128,0.949038124315121,2.07492477840987,-6.74596726796864,0.523633358029819,0.273113707926618
1868,0.94912,0.949202573785434,2.07523258094226,-6.7519645542371,0.523749248921238,0.273100584992382
1868.32713364143,0.94912,0.949365635744032,2.07553596601891,-6.75788698249867,0.523864138094357,0.273088304502386
1868.69098554277,0.94912,0.949548010633646,2.07587243885741,-6.7644683090665,0.523992185455947,0.273075302375462
1869.05004037038,0.94912,0.949729513989664,2.07620348393961,-6.77095676421147,0.524120062108259,0.273064393197937
1869.37495557087,0.94912,0.949895512253012,2.07650220756743,-6.7768229587797,0.52423676994196,0.27305585477725
1869.73423522498,0.94912,0.950081467751604,2.07683159530774,-6.78330356823184,0.524366667849404,0.273047637164946
1870,0.950108,0.950220889308767,2.07707462283052,-6.78809323455049,0.52446403350369,0.273043096327524
1870.33008514467,0.950108,0.95039647984734,2.07737573041879,-6.79403707379505,0.524586119607484,0.273038975213767
1870.64070199551,0.950108,0.950564241600822,2.07765833537402,-6.7996251468399,0.524701339867157,0.273035779808437
1870.95131884634,0.950108,0.950734263072918,2.07794022124882,-6.80520808887099,0.524816967142557,0.273033334327177
1871.30361073471,0.950108,0.950929031904583,2.07825905783341,-6.81153379538897,0.524947790214927,0.273030665525606
1871.6707798117,0.950108,0.951132288630616,2.07859037435119,-6.81811949012888,0.52508083880946,0.273025072668178
1872,0.9511,0.951311945015622,2.07888659077828,-6.82401845196409,0.52519530305848,0.273015645505761
1872.36110738717,0.9511,0.951501535102005,2.07921056198385,-6.83048253911502,0.525312732063848,0.272997524857446
1872.73018910436,0.9511,0.951680396053583,2.07954067129136,-6.83708333476021,0.525418725024776,0.272965383323253
1873.051920165,0.9511,0.951817290168933,2.07982758962151,-6.84283322167166,0.525496440576201,0.272923015760038
1873.41653169154,0.9511,0.951942671887031,2.08015180187233,-6.84934629224536,0.525564301426423,0.272855151001015
1873.79390957747,0.9511,0.95202952293143,2.08048630803271,-6.85608592043163,0.525606656425004,0.272757422462422
1874,0.952092,0.952054963039094,2.08066853262165,-6.85976682573305,0.525616685939756,0.27269112011759
1874.35865001728,0.952092,0.952056791841521,2.0809848900136,-6.86617492231897,0.525610677610696,0.272552594370905
1874.68954216643,0.952092,0.952005760697864,2.08127591080929,-6.87209191896098,0.525576479684097,0.272396469743049
1875.01944935062,0.952092,0.951900304499438,2.08156525609951,-6.87799851252618,0.525514149091592,0.272212891005585
1875.34198560735,0.952092,0.951741933591123,2.0818473603793,-6.88378263402121,0.52542675891938,0.272007262500548
1875.66452186408,0.952092,0.951527828047365,2.08212870211773,-6.88957866044151,0.525313474164517,0.271776032958771
1876,0.952116,0.951246579208938,2.0824205294308,-6.89562255927447,0.525169724646289,0.271509918181609
1876.3628251029,0.952116,0.950878260880987,2.08273523054497,-6.90217978816256,0.52498859649688,0.271196855698108
1876.6917045573,0.952116,0.950491730132687,2.0830196731349,-6.90814462428016,0.524804537143482,0.270893555883636
1877.0664441053,0.952116,0.949998284085001,2.0833428407104,-6.91496837870487,0.524575936418665,0.270529496285457
1877.40922346746,0.952116,0.949506024748998,2.08363757566702,-6.92123759766015,0.524354489724781,0.270184528116207
1877.74003326089,0.952116,0.949002069489733,2.08392123316899,-6.92731425983618,0.524132757978786,0.269843939903641
1878,0.948784,0.948591011779613,2.08414360541777,-6.93210846997971,0.523954461862928,0.269572483552316
1878.3634377938,0.948784,0.948000804937652,2.08445369060582,-6.93883947096923,0.523702407652765,0.269190535822954
1878.71623151862,0.948784,0.947416801450597,2.08475380887876,-6.9454058289139,0.523456371964486,0.268818806418483
1879.02004853884,0.948784,0.946909126968644,2.08501156463187,-6.95108653339361,0.523243626758278,0.268498131299271
1879.32386555906,0.948784,0.946399493165957,2.08526867406377,-6.95679136521805,0.523030916981256,0.268177784412448
1879.68414186301,0.948784,0.945794391018381,2.08557272494955,-6.96358768989483,0.522778706573207,0.267798316535546
1880,0.945452,0.945263570382281,2.08583854089468,-6.96957410679199,0.522555925651561,0.267464306159093
1880.32387706277,0.945452,0.944718046451217,2.08611037776447,-6.97573975703153,0.522324889576722,0.2671195006335
1880.65946691107,0.945452,0.944149233137595,2.08639126733165,-6.98215766996131,0.522081426518152,0.26675847196473
1880.99505675937,0.945452,0.943573403308676,2.08667136471431,-6.98860569226901,0.521830893606326,0.26639069307669
1881.32669126367,0.945452,0.942993392429527,2.08694738309553,-6.99500779254182,0.521574271924812,0.266018516756831
1881.65337720159,0.945452,0.942407093515472,2.08721852820481,-7.00134427470502,0.521311376296963,0.26564208680394
1882,0.94212,0.941764079183219,2.08750540403638,-7.00810085403626,0.521018878614397,0.265229444653391
1882.34816928654,0.94212,0.941091902169651,2.08779271661551,-7.01492341003552,0.520709232315805,0.264799471159814
1882.74463096542,0.94212,0.940289393336587,2.08811885645832,-7.02273786847455,0.520336832458263,0.264290470406402
1883.08235172005,0.94212,0.939571474938504,2.08839581863817,-7.0294344899859,0.520001626665972,0.263839249845778
1883.39509587741,0.94212,0.938876886355927,2.08865159904195,-7.03567008911698,0.51967641231951,0.263406883322223
1883.78213743436,0.94212,0.937976865586392,2.08896721875584,-7.04343459894767,0.519255884647241,0.262854121141588
1884,0.938252,0.937450791594347,2.08914443035937,-7.04782913643138,0.519010646074103,0.262534631809629
1884.30136279359,0.938252,0.936700902770865,2.08938903225645,-7.05393734903479,0.518661928369261,0.262083439955039
1884.64113772759,0.938252,0.935826654676577,2.0896640772594,-7.06086619523126,0.518257918209179,0.261564209265237
1884.98989665635,0.938252,0.934901126404491,2.08994558890963,-7.06802594703732,0.517833412544384,0.261021785256019
1885.29633769926,0.938252,0.934067878821081,2.09019227110196,-7.07435777636426,0.517453370382402,0.260538425707804
1885.60277874216,0.938252,0.933219334496006,2.09043832726366,-7.08072852690122,0.517068822919389,0.260050836246946
1886,0.93254,0.932101988607373,2.09075634578823,-7.08904535242236,0.516566116203234,0.259414971815752
1886.35410058278,0.93254,0.93109421505467,2.09103895856946,-7.09651592684495,0.516114785337186,0.258845300890071
1886.66829696971,0.93254,0.930194015618621,2.09128902745634,-7.1031896466688,0.515713333004188,0.258339136079372
1887.05718553107,0.93254,0.929075332353904,2.09159763947215,-7.11150875978812,0.515216511630438,0.257713087324858
1887.35015268832,0.93254,0.928231068809472,2.09182947127525,-7.11781901860729,0.514842020637519,0.257241518188539
1887.64311984557,0.93254,0.927386621288717,2.09206073761848,-7.12416634093066,0.51446794002711,0.256770594188984
1888,0.926824,0.92635870837696,2.09234169426068,-7.13194843746737,0.51401352060874,0.256198520426862
1888.34494179763,0.926824,0.925366662598706,2.09261245882328,-7.13952238030391,0.513574816611025,0.255646432901923
1888.66301411861,0.926824,0.924453477912448,2.09286144271952,-7.14655172282594,0.513170762678477,0.255138116491402
1889.00182498526,0.926824,0.923482453467283,2.0931259351742,-7.15408720261092,0.512741435781584,0.254598033147139
1889.34063585192,0.926824,0.9225130052006,2.09338968147145,-7.16167191777241,0.512312314076539,0.254058467649214
1889.66595966521,0.926824,0.921583338149093,2.09364222862947,-7.1690009777103,0.511900185772404,0.253540585308498
1890,0.921112,0.920629620562047,2.09390083064611,-7.17657354041619,0.511477550209429,0.253009660396577
1890.34872913499,0.921112,0.919634518894034,2.09417003704305,-7.18452999443737,0.511036187136345,0.252455568645015
1890.6888771913,0.921112,0.918664145840617,2.09443186640909,-7.1923407321232,0.510605154464959,0.251914897298352
1891.02580346326,0.921112,0.917702982700064,2.09469048511963,-7.20012623488326,0.510178455727785,0.25137990528753
1891.39728685864,0.921112,0.916643085894342,2.09497478887976,-7.20876648261566,0.509707700668242,0.250790102881463
1891.72678213533,0.921112,0.915702764674142,2.09522622286071,-7.21647947583228,0.509289539075563,0.250266658749184
1892,0.9154,0.914922862385192,2.09543418931488,-7.22291028894791,0.508942967107744,0.249833005075444
1892.47541399486,0.9154,0.913565388098468,2.09579493558735,-7.23417630779637,0.508339722193285,0.249078687708498
1892.70711266385,0.9154,0.912903644223462,2.09597023245952,-7.23970194138139,0.508045273575773,0.24871082242992
1892.93881133283,0.9154,0.912241827702926,2.09614519151465,-7.2452505236863,0.507750996682086,0.248343265607735
1893.30849548316,0.9154,0.911185832236913,2.09642364809853,-7.25415101495624,0.507282019075511,0.247757648097717
1893.65383583603,0.9154,0.910199531253796,2.09668299671465,-7.26251814587089,0.506843674849585,0.2472106541593
1893.95418805066,0.9154,0.909342083118064,2.09690795625571,-7.26983668066241,0.506462765464408,0.246735489696556
1894,0.909684,0.909211345917604,2.09694221958751,-7.27095634281596,0.506404758016092,0.246663127735715
1894.2290597467,0.909684,0.908557916275983,2.09711334159445,-7.2765680825257,0.506115059495039,0.246301738762127
1894.62712199494,0.909684,0.907423763661884,2.09740994978141,-7.28637339416593,0.50561225850241,0.245674679608112
1894.97878077093,0.909684,0.906423862635922,2.09767117235374,-7.29509173229824,0.50516898107285,0.245121974307443
1895.29323056652,0.909684,0.905531827356151,2.09790411496621,-7.30293203729772,0.504774228098854,0.244629646823155
1895.6076803621,0.909684,0.904642001623403,2.09813645534129,-7.31081419654818,0.504380230595506,0.244138334959228
1895.93462746712,0.909684,0.903719212333426,2.09837739290922,-7.31905389200859,0.503970957332955,0.243628156439457
1896,0.903972,0.903534981538792,2.09842549023757,-7.32070681267225,0.503889227944521,0.243526292196616
1896.32686266438,0.903972,0.902615027704894,2.09866558881532,-7.32899840879471,0.503480931627293,0.243017535466022
1896.64622387303,0.903972,0.901717549121038,2.09889955252666,-7.33714311182602,0.503081223200066,0.242520002324816
1896.98690576174,0.903972,0.900760267844031,2.09914845362242,-7.34587883544566,0.50265238414318,0.241987179124012
1897.35438202485,0.903972,0.899725183304356,2.09941613684627,-7.35535646877658,0.502185752661805,0.241408830166757
1897.66926722464,0.903972,0.898832983637562,2.09964484982079,-7.36352324384382,0.501779535874176,0.240907264968981
1898,0.89826,0.897886357280356,2.09988440908989,-7.37214671729633,0.50134300939799,0.240370949680646
1898.35515972178,0.89826,0.896852543888518,2.10014089318723,-7.38146002920762,0.500860337013408,0.239781192547987
1898.68207819656,0.89826,0.895877924282107,2.10037627184521,-7.39008227820542,0.50039936382737,0.239221798718117
1899.03067939683,0.89826,0.894806194410108,2.1006265101526,-7.3993301667655,0.499886644471786,0.238604252504549
1899.35216838815,0.89826,0.893781628937567,2.10085660354943,-7.40790963856346,0.499393878045465,0.238014888784435
1899.69098181638,0.89826,0.892659401266569,2.1010983985843,-7.41700615047482,0.498853991668764,0.237373240450942
1900,0.892544,0.891596312129575,2.10131832103172,-7.42535338804536,0.498344898739726,0.236771385495488
1900.31550154348,0.892544,0.890473866357775,2.10154227752644,-7.43392725353732,0.497812903730598,0.236145131510493
1900.64721510566,0.892544,0.889259635166488,2.10177713116219,-7.44299929283235,0.497246173628276,0.235479627280445
1901.02653328392,0.892544,0.887841729663945,2.1020449432189,-7.45344706459454,0.496596724283757,0.234717671790372
1901.34378235465,0.892544,0.886645628436169,2.10226833294213,-7.46224627543277,0.496060627765507,0.234087869871852
1901.67871699127,0.892544,0.885388125729057,2.10250358883092,-7.47159621693821,0.495509287771495,0.233438017520613
1902,0.885468,0.884201244808452,2.10272868861761,-7.48062236832864,0.494999625418184,0.232834265231141
1902.32059308249,0.885468,0.883048965782972,2.10295274565395,-7.48968371707183,0.494514973595885,0.232255929343842
1902.72838894021,0.885468,0.881646911338754,2.10323692696803,-7.50128562791124,0.49393850589615,0.231560713870516
1903.05813166445,0.885468,0.880576205101505,2.10346603298752,-7.51072598943071,0.493505940184294,0.231032475747577
1903.36186756611,0.885468,0.879644944005772,2.10367652138337,-7.51946595112916,0.493133582318398,0.230572268450172
1903.69180308651,0.885468,0.878694301292575,2.10390456244612,-7.52900511306983,0.492754787477564,0.230098350697318
1904,0.87632,0.877860750879137,2.10411700326019,-7.53795601946265,0.492419176491397,0.229674158348456
1904.31699540453,0.87632,0.877050819282477,2.10433492193321,-7.54720093383952,0.492085630004352,0.229249652549136
1904.72134066679,0.87632,0.876067931737932,2.10461201661208,-7.55904750985688,0.49166506267544,0.228713332766967
1905.04688989001,0.87632,0.875296696617201,2.10483439870411,-7.56862849800529,0.491318492128419,0.228273766941775
1905.35115866903,0.87632,0.874573739744436,2.10504166879992,-7.57761779566097,0.490979716445337,0.227848218252231
1905.72154055979,0.87632,0.873667983927982,2.10529323060087,-7.58860646693651,0.490540479458613,0.227303516087289
1906,0.874716,0.872954347295396,2.10548182668737,-7.5969025938434,0.490186647846704,0.226870518024013
1906.31071703624,0.874716,0.872113776009553,2.10569173990346,-7.60619670665248,0.489765210563934,0.22636105683712
1906.65085773212,0.874716,0.871132062861326,2.10592090069135,-7.61641817063938,0.489272466635286,0.225772236295047
1906.97621944615,0.874716,0.870129297376512,2.10613949743731,-7.6262445391459,0.488771758284318,0.225179910326883
1907.27963249407,0.874716,0.869138455703146,2.10634281931488,-7.63545370519227,0.488280646676983,0.224603619952289
1907.58304554199,0.874716,0.868096735842968,2.10654563538091,-7.64470918454718,0.487769504582534,0.224007556380305
1907.92945974342,0.874716,0.866851069003299,2.10677658022348,-7.65533556535446,0.487165494208927,0.223306914458857
1908,0.867352,0.866590759628734,2.10682352722359,-7.65750737016577,0.487040126873681,0.223161902955204
1908.33595793035,0.867352,0.865323826596444,2.10704674623594,-7.66788881387415,0.486433823981439,0.222462176657644
1908.65447339959,0.867352,0.864086812782616,2.10725780680282,-7.67779037797616,0.485848094339783,0.221788115882966
1909.00328204214,0.867352,0.862700754012495,2.10748830490799,-7.68870122234454,0.485198483858746,0.221042041982947
1909.38265755322,0.867352,0.861166233541448,2.10773824741388,-7.70064981774009,0.484485453685315,0.220224412038113
1909.69563862853,0.867352,0.859886425993807,2.10794385587295,-7.71057208276381,0.483895266707579,0.219548178287114
1910,0.859236,0.858635127654123,2.10814328918851,-7.72027764863404,0.483321481313032,0.218890929085922
1910.31505611554,0.859236,0.857336947732739,2.10834919857863,-7.73038316739497,0.4827280930849,0.218211367884519
1910.63011223108,0.859236,0.8560388232276,2.1085545679651,-7.74054866196207,0.482136088294162,0.217533415023231
1910.94906741104,0.859236,0.854726721990938,2.10876192990492,-7.75090100251145,0.481538946476707,0.216849489342933
1911.26802259099,0.859236,0.853417856726707,2.10896874057919,-7.76131462157698,0.48094341344788,0.216167400449846
1911.60902892537,0.859236,0.852022543237122,2.10918924096006,-7.77251579489768,0.480308118715296,0.215439816421547
1912,0.851116,0.850427717823486,2.10944127812634,-7.78544391865732,0.479582001740269,0.214608205217437
1912.32289192383,0.851116,0.849114011359611,2.10964880928026,-7.79618975694617,0.478983226784988,0.213922567535405
1912.65399643115,0.851116,0.847769449304165,2.10986103911345,-7.80727346632123,0.478369557832558,0.213220069718913
1913.03922741676,0.851116,0.846207486568391,2.11010722624893,-7.82025121015235,0.477656491516847,0.212403962622842
1913.36301480904,0.851116,0.844895946012141,2.11031353630991,-7.83122728577819,0.477057096037764,0.21171821777606
1913.68542163799,0.851116,0.843590590177658,2.11051841419736,-7.84221846120237,0.47645981025305,0.211035183165597
1914,0.843,0.8423170566475,2.11071778745775,-7.85300228864685,0.475877150035133,0.210369079840063
1914.32976801013,0.843,0.840981801692238,2.11092622722251,-7.86436994142281,0.475266012996166,0.209670712505047
1914.70464754199,0.843,0.839463300511167,2.11116248630411,-7.87737114218176,0.474570330086699,0.208876165101438
1915.03040754017,0.843,0.838143112966505,2.11136719009495,-7.88873667292805,0.473965713614268,0.208185896610962
1915.36576282498,0.843,0.836783339316084,2.11157734296813,-7.90050290098209,0.473342891819929,0.207475151507614
1915.73374004024,0.843,0.835290429363122,2.11180726218452,-7.91349068136814,0.472658456366295,0.206694534305048
1916,0.834884,0.834209587341948,2.11197318574725,-7.92293861064834,0.472163025798499,0.206129701109493
1916.35196800252,0.834884,0.83277993258744,2.1121919521414,-7.93549259525564,0.471507629754577,0.20538280818955
1916.64481686627,0.834884,0.831589482536999,2.11237348097756,-7.94599418507988,0.470961258681915,0.204760523537476
1916.93766573001,0.834884,0.830397998545457,2.11255456324988,-7.95654693100441,0.470414228637924,0.204137775400465
1917.29912309746,0.834884,0.828925648000148,2.11277745390799,-7.96964258231534,0.469738283375203,0.203368642965903
1917.64414194314,0.834884,0.82751814374507,2.11298957365201,-7.98221551638818,0.469091400369306,0.202633089875281
1917.95941962197,0.834884,0.826229894800576,2.11318286671025,-7.99376696251232,0.468499029784933,0.201959931706303
1918,0.826768,0.826063925435591,2.11320770848955,-7.99525811371048,0.468422736220817,0.201873250246494
1918.20290189013,0.826768,0.825233525928505,2.11333178882338,-8.00272869016914,0.46804108076317,0.201439705731118
1918.62066756896,0.826768,0.82352081758776,2.11358659023039,-8.0181881218389,0.46725382101907,0.200545849411063
1918.99924771486,0.826768,0.821965567160312,2.11381671002034,-8.03228815114349,0.466539455304341,0.199735154545449
1919.32661271582,0.826768,0.82061906397725,2.11401510290375,-8.04455028059286,0.465922754430564,0.199035352211832
1919.65397771679,0.826768,0.819272485104441,2.11421294763557,-8.05687692433523,0.465307802667837,0.19833747163641
1919.96798407374,0.826768,0.81798290362963,2.1144022090352,-8.06876107575811,0.464721493648718,0.197671771444062
1920,0.818648,0.81785164052693,2.11442147820633,-8.06997609925154,0.464662018575233,0.197604222089878
1920.16007963128,0.818648,0.817196224929317,2.11451774735888,-8.07606041191153,0.464365723146851,0.197267571507905
1920.50764754468,0.818648,0.815780424924202,2.11472633168409,-8.08932332587762,0.463729488353655,0.196543915646303
1920.81975246617,0.818648,0.814521740796398,2.11491312834867,-8.10129379467584,0.463168326817803,0.195904489468967
1921.13185738767,0.818648,0.813280286761079,2.11509945074304,-8.11332102941966,0.462619948661468,0.195278076443781
1921.47933768559,0.818648,0.811924950085823,2.115306336874,-8.12677706898407,0.462027736664198,0.19459926259471
1921.83235938061,0.818648,0.810584294858498,2.11551592522379,-8.1405167577535,0.461448108675227,0.193931960718329
1922,0.810532,0.80996256962735,2.1156152424212,-8.14706515094411,0.461181491054041,0.193623816229722
1922.34040589924,0.810532,0.808733346697659,2.11581649439699,-8.16040791268492,0.460658893615297,0.193017075381416
1922.66026858941,0.810532,0.807622473867802,2.11600508825442,-8.1729996532597,0.460191253629805,0.192470616683482
1923.03313136248,0.810532,0.80638570982438,2.11622430130484,-8.18774128931822,0.459675005274674,0.191862795496762
1923.36632769477,0.810532,0.805335777213124,2.11641961654327,-8.20096985364457,0.459240468837922,0.191346710580532
1923.68688213298,0.810532,0.804375488896178,2.11660700383847,-8.21374327480407,0.458845015480181,0.190873058149283
1924,0.803308,0.803483760342245,2.11678955069366,-8.22626253141346,0.458478100919402,0.190429991170072
1924.33791168801,0.803308,0.802570123161353,2.11698600145198,-8.23981764031154,0.458102043859512,0.189971892194626
1924.67341047397,0.803308,0.801708687363606,2.11718048075872,-8.25331953866172,0.457746297771496,0.189534867260212
1924.96946793831,0.803308,0.800981982130259,2.11735162596354,-8.26526863928426,0.457444364925873,0.189161345873574
1925.26552540265,0.803308,0.800282573944436,2.11752233096135,-8.27724884378024,0.457152565151279,0.18879807311418
1925.62189465991,0.803308,0.799471893964793,2.11772723200352,-8.29170940569647,0.456813854136472,0.188373465937111
1926,0.799232,0.798644333205422,2.11794394777016,-8.30709778562834,0.456468837793495,0.187937477073998
1926.31773224149,0.799232,0.797973329398087,2.11812552641286,-8.32006424804558,0.456191939581835,0.187584439478158
1926.67626709464,0.799232,0.797244618549677,2.11832984934859,-8.33473295426107,0.455897062793627,0.187203924998113
1927.02370692373,0.799232,0.79657184110982,2.11852727751891,-8.34898362139197,0.45563209145908,0.186856260752679
1927.34023990997,0.799232,0.795993228706921,2.11870665802462,-8.36199571632524,0.455412367405825,0.186561463715252
1927.7094697685,0.799232,0.795368044866176,2.1189153201127,-8.37720676424941,0.45518696212041,0.186248820370848
1928,0.795152,0.794920256382782,2.11907906607412,-8.3891983727912,0.455035357752375,0.186028820646262
1928.31703191735,0.795152,0.794482424854987,2.1192573035422,-8.40230437386079,0.454898756045189,0.185817710501916
1928.62858241805,0.795152,0.794109533951766,2.11943200413584,-8.41520220107484,0.454796455763398,0.185642368591939
1928.94013291874,0.795152,0.793798705982464,2.11960625169706,-8.42811555853472,0.454727198854693,0.185500242297359
1929.2789542213,0.795152,0.793536317403765,2.11979523636362,-8.44217347558507,0.454690911111721,0.185384896205459
1929.6466408633,0.795152,0.793346020040054,2.11999971416048,-8.45744130776839,0.454699673601828,0.185308080289259
1930,0.792416,0.793259721571195,2.12019563050283,-8.47212143252496,0.454755488864617,0.185281862340948
1930.34870540847,0.792416,0.793269627972837,2.12038839943614,-8.48661038151556,0.454855847910557,0.185301548414524
1930.72329740485,0.792416,0.793386195904668,2.12059485497772,-8.502171954872,0.455013869993072,0.185373190895988
1931.04797170214,0.792416,0.793575408001329,2.12077327812295,-8.51565291958698,0.455191576174118,0.185476268443193
1931.36578549058,0.792416,0.793838751463078,2.1209474644042,-8.52883904468501,0.455401261466516,0.185613121496824
1931.74234226595,0.792416,0.794248861974332,2.12115324939345,-8.54444488747852,0.455695338747615,0.185821190564417
1932,0.79442,0.794589623145517,2.12129368388418,-8.55510943331775,0.455924416517757,0.185991591389285
1932.3140561997,0.79442,0.795069993543254,2.12146444720879,-8.56809032388288,0.456233721777933,0.18622950483823
1932.64576043412,0.79442,0.795654137883195,2.12164431579156,-8.58177587651342,0.45659689580198,0.186517457645426
1932.97977967811,0.79442,0.79632164347573,2.12182493072168,-8.59552750403526,0.457000548290588,0.18684554717332
1933.27399153428,0.79442,0.79697549798405,2.12198359854836,-8.60761276093328,0.457387375004463,0.187165963266037
1933.56820339045,0.79442,0.797691331097151,2.12214187288673,-8.61966955109552,0.457804171024238,0.18751648120454
1933.926085174,0.79442,0.798646271893002,2.12233387216829,-8.63429337187619,0.458352329059023,0.18798418914053
1934,0.79766,0.798855102108418,2.12237345497151,-8.6373075228652,0.458471148961217,0.188086426099089
1934.33575285713,0.79766,0.7998541730729,2.12255295080133,-8.65097066278829,0.459035173796299,0.188575289546026
1934.66192800017,0.79766,0.800904770345193,2.12272684878508,-8.6641966309014,0.459622228298778,0.189089551362431
1935.00555118374,0.79766,0.802098141514912,2.12290954350737,-8.67807541633499,0.460283238526304,0.189674120603828
1935.3827077876,0.79766,0.80351191563401,2.12310947238295,-8.69323884151195,0.461059123693052,0.190366403448851
1935.70518748657,0.79766,0.804808477608887,2.12327992441692,-8.70614177384291,0.461765520273568,0.191001572778728
1936,0.805352,0.80606575152804,2.12343535431472,-8.71788411051545,0.462446741958091,0.191617877902816
1936.3948461608,0.805352,0.807859114501818,2.12364292531017,-8.73352531579172,0.463412207892221,0.192496565615018
1936.71519447505,0.805352,0.809407744401756,2.12381082769467,-8.74613902974227,0.464241240458981,0.193255367445977
1937.07419913656,0.805352,0.811244599027388,2.12399845318349,-8.76018837989782,0.46522007323264,0.194155670135244
1937.43390722212,0.805352,0.813194125881804,2.12418587848252,-8.77416822437324,0.466253453842099,0.195110541074308
1937.74540892459,0.805352,0.81497182081843,2.1243477299634,-8.78619172063696,0.467191772741547,0.195981002743511
1938,0.814588,0.816487070117348,2.12447970022006,-8.79595872087949,0.467989100313212,0.196722965077737
1938.38109150104,0.814588,0.818861023885121,2.12467672666162,-8.81047337802509,0.469233356132409,0.197884609987824
1938.72312949833,0.814588,0.821100655923637,2.12485304149174,-8.82338799669446,0.470402397519087,0.198979730296356
1939.03669890256,0.814588,0.823245149539193,2.12501425360775,-8.83512962765823,0.471518462536123,0.200028216191101
1939.3502683068,0.814588,0.825477530178811,2.12517506039878,-8.84677338566905,0.472676644919434,0.201119003758985
1939.69053147308,0.814588,0.828000020550375,2.12534910116026,-8.85929303561181,0.473981316991394,0.20235075631861
1940,0.829088,0.830385269973809,2.12550698137204,-8.8705712386846,0.475212180466867,0.203515495904004
1940.31610401576,0.829088,0.8329118771887,2.12566784529888,-8.88198052054628,0.47651279348215,0.204748765762996
1940.70390412215,0.829088,0.836137056930764,2.12586464122274,-8.89581864663679,0.478167782621271,0.206321417992996
1941.04118701598,0.829088,0.839054992091185,2.12603530426561,-8.90770620996752,0.479660474526006,0.207742756992481
1941.35106371942,0.829088,0.841827938412056,2.12619169065623,-8.91850202344746,0.481073957573708,0.209090902940862
1941.74022179239,0.829088,0.845432790090816,2.1263875292349,-8.93188324169829,0.482902421133845,0.210837617705448
1942,0.845144,0.847912280900804,2.12651790982672,-8.94070293039982,0.484153857186502,0.212034667347294
1942.30428331895,0.845144,0.850886562110529,2.12667026792481,-8.95091559848774,0.485647670569046,0.213464888575802
1942.62029219515,0.845144,0.854048852788591,2.12682808318455,-8.96138397099712,0.487226118113029,0.214977456759709
1942.93630107135,0.845144,0.857277270720048,2.12698547368415,-8.97170893871262,0.488827710746674,0.216513331300836
1943.26562719981,0.845144,0.860701483667715,2.12714904291597,-8.98231364373555,0.490516415546253,0.218133713976751
1943.58961720295,0.845144,0.864118525071656,2.12730950882135,-8.99258945023864,0.492191509986522,0.219741751412374
1943.91846894713,0.845144,0.867624509303275,2.12747192367136,-9.00285828892457,0.49390133837775,0.22138366943567
1944,0.866812,0.86849835797202,2.12751211925859,-9.00537891961624,0.494326395819372,0.221791916585629
1944.32891087945,0.866812,0.872037738972545,2.12767398875638,-9.01544504384774,0.49604402556222,0.223441845121904
1944.65623714799,0.866812,0.875576391439387,2.12783462453768,-9.02529888711903,0.497755592251404,0.225086200381007
1944.98917345357,0.866812,0.879185501140831,2.12799755257738,-9.03515344982296,0.499497301942385,0.2267597097202
1945.33486527054,0.866812,0.88293794596862,2.12816623538123,-9.04520577297227,0.501306260910134,0.228498024355915
1945.64847386381,0.866812,0.886343695217751,2.12831883778877,-9.05416654122169,0.502947242546658,0.230075062356792
1946,0.88848,0.890161798058284,2.12848941576918,-9.06403128307065,0.504787777102312,0.231844087205722
1946.30575828896,0.88848,0.893484035725884,2.12863738154166,-9.07245733232712,0.506391813313746,0.233386125790977
1946.61151657793,0.88848,0.89680962211965,2.12878497644909,-9.08073961861765,0.508000243099904,0.234932728564562
1946.97875023722,0.88848,0.900812907889065,2.12896176102482,-9.09049667622221,0.509940680446029,0.236799139230491
1947.3557930869,0.88848,0.904940452497962,2.12914272025226,-9.10029728410124,0.511947472700247,0.238730197655835
1947.65952161956,0.88848,0.908283880528996,2.12928809098034,-9.10803138255394,0.513576947457272,0.240298869963412
1948,0.910152,0.912057352331684,2.12945062503475,-9.11652948652861,0.515419275010002,0.242073258775019
1948.30195932557,0.910152,0.915430906149718,2.12959439378374,-9.12391308821536,0.517069297245091,0.243663194625282
1948.60391865114,0.910152,0.91883331792143,2.12973780635506,-9.13115151482442,0.518735204405701,0.245269185297238
1948.99394524915,0.910152,0.923274877774543,2.1299225159805,-9.14028401803415,0.520910561530436,0.24736740547894
1949.32792065421,0.910152,0.927122552409807,2.13008020367847,-9.14790753473529,0.522795247247099,0.249186270396972
1949.62943485389,0.910152,0.930632288969345,2.13022218434373,-9.15463259831746,0.524513494241028,0.250845279293715
1950,0.93252,0.934992128154239,2.13039618291664,-9.16269091362421,0.526644655390515,0.252903869562531
1950.33571059331,0.93252,0.938983922441721,2.13055333848533,-9.16979234045222,0.528592702588987,0.254786297261916
1950.64002248007,0.93252,0.94263400561549,2.13069540160592,-9.17606463361592,0.53037097284791,0.256505204919841
1950.9858043493,0.93252,0.946813874124858,2.13085636968458,-9.18299975510582,0.532403086680193,0.258469992613465
1951.32288118147,0.93252,0.950917196977355,2.13101282199594,-9.18956238694928,0.534394829214596,0.260396219849788
1951.6353119872,0.93252,0.954742220940239,2.13115743027565,-9.19546963488487,0.536249989771398,0.262190745007627
1951.95632952647,0.93252,0.958691632397794,2.13130561301793,-9.20136236837331,0.538164615107574,0.264043145157538
1952,0.957352,0.959230333242762,2.13132574052118,-9.20215010084798,0.538425773321696,0.26429586561901
1952.21835236765,0.957352,0.961928966196145,2.1314262683119,-9.20603867564594,0.539734448062695,0.26556240434785
1952.52223416998,0.957352,0.965699458700122,2.13156587216926,-9.21131106720212,0.541564842906142,0.267334325522565
1952.81999958027,0.957352,0.969412514719306,2.13170233039249,-9.21631927360924,0.543369775614631,0.269082159698269
1953.20249882413,0.957352,0.974213563763194,2.13187713619125,-9.22252158513843,0.545707139501548,0.271346482579976
1953.55245605392,0.957352,0.978642803803202,2.13203659373832,-9.22796685007916,0.547867942800036,0.27344078037323
1953.84989374005,0.957352,0.982439395578504,2.1321717605386,-9.23242108101001,0.549722788046135,0.275239358589127
1954,0.982188,0.984367744748575,2.13223984739296,-9.23460786255139,0.550665387306668,0.276153638169792
1954.36435617215,0.982188,0.989085680860743,2.13240475619901,-9.23974396570901,0.552972891786707,0.278392486110986
1954.73207129731,0.982188,0.99390372616631,2.13257066002147,-9.24467819514752,0.55533094960459,0.280681484417691
1955.03588138785,0.982188,0.997929250532637,2.1327073270071,-9.2485638419293,0.557300908555232,0.282594555925422
1955.36912842998,0.982188,1.00239242698576,2.13285680992204,-9.25262490779829,0.559484130688826,0.284715551169652
1955.7362688453,0.982188,1.00736744776215,2.13302097541215,-9.25685273674015,0.561917080285187,0.287080147680432
1956,1.008072,1.0109783805667,2.1331385628243,-9.25972869116867,0.56368189208223,0.288795941608675
1956.34572779493,1.008072,1.0157583186024,2.13329227911271,-9.26329267985617,0.566017033537265,0.291066504113029
1956.68450727887,1.008072,1.02049244254812,2.13344243864896,-9.266555905034,0.568331106748406,0.293317064238336
1956.9903029601,1.008072,1.024808901057,2.13357759627919,-9.26930456689409,0.570444446776841,0.295372813630252
1957.36010987827,1.008072,1.03008800601964,2.13374059488096,-9.27237612552883,0.573037227645822,0.297895528329996
1957.68428623756,1.008072,1.03477752776171,2.13388311658179,-9.27483833672334,0.575353985038821,0.300150402207624
1958,1.037552,1.03941373695189,2.13402163917336,-9.27702604992786,0.577662388454411,0.302398221388274
1958.34233178503,1.037552,1.04454070986143,2.13417159289061,-9.27915906078843,0.580236953485814,0.304908409150125
1958.68406238404,1.037552,1.0497945885299,2.1343210810276,-9.28103380980021,0.582899156542063,0.307507205145726
1958.95929067638,1.037552,1.05414978004083,2.13444134842233,-9.28235339504897,0.585120143408476,0.309677866666479
1959.24185897806,1.037552,1.05875660895036,2.13456469901198,-9.28352591153613,0.587475957336762,0.311982814695831
1959.57573399825,1.037552,1.06439772206604,2.13471025541248,-9.28466527710338,0.590358425319853,0.31480638365104
1959.87720794253,1.037552,1.06968617586437,2.13484145786033,-9.2854569959147,0.593046058411116,0.317442112165593
1960,1.067032,1.07189309426514,2.13489481956017,-9.28571317781667,0.594160356576683,0.318535408711448
1960.29704546736,1.067032,1.07735109070329,2.13502367591594,-9.28617038524303,0.596893840237505,0.32121726503715
1960.60245980651,1.067032,1.08311667691365,2.13515576063898,-9.28639576869586,0.599739500375388,0.324009764614744
1960.91465845174,1.067032,1.0891295795012,2.13529029340107,-9.28636470101194,0.602656922661132,0.326872670458805
1961.18344945469,1.067032,1.09436118126972,2.13540569178705,-9.28612387841204,0.605150810469692,0.329319400685664
1961.4667066008,1.067032,1.09988233950645,2.13552685124435,-9.28565531378697,0.607735858055568,0.331854447547878
1961.7612161851,1.067032,1.1055781579113,2.1356523289735,-9.28493609820947,0.610352057930187,0.334418232211874
1962,1.103288,1.110123739805,2.13575370059843,-9.28418198657684,0.612403513543483,0.336426906649775
1962.25915979016,1.103288,1.11494648343135,2.13586337014971,-9.28319423714764,0.614544272138426,0.338521551810524
1962.52774276704,1.103288,1.11978627840843,2.13597666314184,-9.28199020494833,0.616655891892002,0.34058535344057
1962.81339771152,1.103288,1.12471846392071,2.13609677849648,-9.28051619607438,0.618771767616348,0.342650325035399
1963.08617443901,1.103288,1.12919026524328,2.13621114188782,-9.27893152316234,0.62066183073468,0.344491719013851
1963.35654370136,1.103288,1.13337128033065,2.13632419852401,-9.27719959572061,0.622408829621716,0.346190405697835
1963.65472041371,1.103288,1.13767814141233,2.13644857218095,-9.27511507999678,0.624196144611593,0.347924338144722
1964,1.150276,1.14226707605329,2.13659223279604,-9.27248925183457,0.626105947557241,0.349772238902368
1964.29573625184,1.150276,1.14587883450157,2.1367150140121,-9.27007297168829,0.62763128397826,0.351245039023912
1964.59364511528,1.150276,1.14926018512315,2.13683848312303,-9.26749411762464,0.629095901852526,0.352657044252512
1964.93878687196,1.150276,1.15292735351025,2.13698128804783,-9.26433576412133,0.630745736709052,0.354246384647929
1965.27651066805,1.150276,1.15634789328854,2.13712078969751,-9.26107621069718,0.632357471847437,0.355799487557312
1965.59345642848,1.150276,1.15949600055683,2.13725149738471,-9.25786874066597,0.633903917884783,0.357291498038233
1966,1.156544,1.16357219666986,2.13741883028513,-9.25354364493284,0.635975107388472,0.359293731834929
1966.38690587816,1.156544,1.16760250021731,2.13757768869486,-9.24920126804388,0.638066490273654,0.361319299072732
1966.71429632498,1.156544,1.17118394572357,2.13771176686987,-9.24534672688041,0.639933545054745,0.363130741025748
1967.07239835849,1.156544,1.17530767767069,2.13785802539871,-9.24093185196714,0.642073937433074,0.365210345256181
1967.44145572964,1.156544,1.17978640106514,2.13800829746,-9.23615371145589,0.644375671080454,0.367449427067669
1967.76994066391,1.156544,1.18395463770865,2.1381416427685,-9.23169707367226,0.646490444972488,0.369508386803056
1968,1.184496,1.18696371399044,2.13823480326242,-9.2284575858011,0.648000153295528,0.370978993443241
1968.33402865102,1.184496,1.1914420379723,2.13836973127832,-9.22357612252358,0.650221450496127,0.373143822093054
1968.62432715327,1.184496,1.19541619801731,2.13848667841395,-9.21915918117305,0.652167930469188,0.375041365788123
1968.93253453769,1.184496,1.1996918283143,2.13861052262813,-9.21428946622558,0.65423653048158,0.377058156129994
1969.2696671646,1.184496,1.20440183166339,2.13874561935342,-9.20874846643792,0.656486864233895,0.379251994183564
1969.56650248856,1.184496,1.20854863278512,2.13886425053156,-9.20368427473185,0.658445566140283,0.381161110246036
1969.85525374719,1.184496,1.21255791078732,2.13897936719651,-9.1985921918302,0.660320171628332,0.382987625627129
1970,1.212448,1.21455185441899,2.13903696826561,-9.1959785929439,0.66124588921201,0.383889289752323
1970.29511658189,1.212448,1.21857185712338,2.13915419132849,-9.19052511871851,0.663099933413905,0.385694394622159
1970.58929428246,1.212448,1.22250352992149,2.13927075118918,-9.18492501220354,0.664898833392393,0.387444659097314
1970.87716765615,1.212448,1.22626282742874,2.13938453183979,-9.17928994534161,0.666605864254229,0.389104243201432
1971.2001552931,1.212448,1.23036138085331,2.13951185853274,-9.1727900143736,0.668452635801703,0.39089795725213
1971.53235652665,1.212448,1.23443032170792,2.13964244792347,-9.16591526977837,0.670272404352682,0.392663354939888
1971.82785338066,1.212448,1.23791418398518,2.13975829119426,-9.15964469931785,0.671819704096294,0.3941624664724
1972,1.238888,1.23988168832147,2.13982563864262,-9.15592654518651,0.672688712027058,0.395003467955119
1972.34256578864,1.238888,1.24365491334118,2.13995935039059,-9.1483903211462,0.674345381039599,0.396604465281145
1972.69561202161,1.238888,1.2473382197669,2.14009672135904,-9.14044082173497,0.675950420654512,0.398152270574243
1973.00522254297,1.238888,1.25039109643219,2.14021682907899,-9.13332507800784,0.677271072847031,0.399422838296472
1973.37255795335,1.238888,1.25379363952758,2.14035889104067,-9.1247183983193,0.67873171141591,0.400824173223684
1973.71075776099,1.238888,1.25671365773104,2.14048926615651,-9.11664694352157,0.679976603311622,0.402014566450803
1974,1.258736,1.25904957826198,2.1406004527881,-9.10963935042717,0.680967078999092,0.402958507615546
1974.39195781929,1.258736,1.26198118283783,2.14075066706726,-9.1000006368061,0.682203178309524,0.404131734772097
1974.79386631027,1.258736,1.26471645390499,2.14090415936448,-9.08996074392235,0.683352030182222,0.405216296897089
1975.15279081689,1.258736,1.26693903341448,2.14104078702788,-9.08087277361072,0.68428465751941,0.406091658881256
1975.47700852807,1.258736,1.26877969554985,2.14116384670179,-9.0725733960739,0.685057871070264,0.4068132617931
1975.80122623926,1.258736,1.27047417270642,2.14128657442147,-9.0641954637173,0.685773558490727,0.407477447139626
1976,1.27194,1.271446598052,2.14136165577915,-9.05902289644863,0.686187416234723,0.407859786766198
1976.47463575674,1.27194,1.27358813906556,2.14154044965615,-9.046569128106,0.687110079360326,0.408707424203905
1976.89420236012,1.27194,1.27530282257325,2.14169793845181,-9.03544929288492,0.68786579568913,0.409397070014662
1977.17326021751,1.27194,1.27636990426069,2.1418023992432,-9.02800005932979,0.688346794239508,0.409834258772957
1977.4523180749,1.27194,1.27739111012979,2.14190663348368,-9.02051046259444,0.688815021943367,0.410258787208375
1977.76803362742,1.27194,1.2785041308629,2.14202428878192,-9.01199019359928,0.689334347705833,0.410728810303757
1978,1.278568,1.27930086414871,2.14211055097958,-9.00569929844538,0.68971204180368,0.411070376505187
1978.38676613375,1.278568,1.28060353636612,2.1422540349639,-8.99515356464298,0.690338534807703,0.411636830548098
1978.82519201212,1.278568,1.28205964500664,2.14241616197143,-8.98311480980916,0.691046748396934,0.41227729244666
1979.17785645024,1.278568,1.28322599167447,2.14254616900994,-8.97336641428368,0.691617696394445,0.412793990865115
1979.48017523161,1.278568,1.28422619813303,2.14265732460686,-8.96496395172641,0.692107285539576,0.413237260727925
1979.78249401299,1.278568,1.2852273418679,2.14276820656074,-8.9565192897002,0.692594515867516,0.413678350972499
1980,1.285196,1.28594740291897,2.14284780960443,-8.95041765063947,0.692942624235893,0.41399336372273
1980.42090976803,1.285196,1.28733496266462,2.14300143733443,-8.93854841390048,0.693606836172065,0.414593608147381
1980.79140825333,1.285196,1.28854014357849,2.1431362016773,-8.92803432089774,0.694173139116351,0.415103757946243
1981.10579771863,1.285196,1.28954092736748,2.14325021191739,-8.91906482297202,0.694634663046813,0.415517733979695
1981.43319385364,1.285196,1.29055160079274,2.14336860034275,-8.9096791861906,0.695092856524435,0.415926500346503
1981.73836989757,1.285196,1.29145569311393,2.14347864308868,-8.90089077389083,0.695494642160308,0.416282284001279
1982,1.291824,1.29219525374255,2.14357274639456,-8.89332728957488,0.695816910336074,0.416565167886806
1982.35809215495,1.291824,1.29314548290327,2.14370119413652,-8.88293428630213,0.696222947378713,0.416917439146852
1982.75280429731,1.291824,1.29409920096186,2.14384231480944,-8.87142806771325,0.696620779397729,0.41725614734661
1983.03844252186,1.291824,1.29472273427498,2.14394414132995,-8.86307166202579,0.69687424736939,0.417466916762341
1983.32408074642,1.291824,1.29528766613364,2.1440457228861,-8.85469287214771,0.697099563659044,0.41764960388741
1983.78014271023,1.291824,1.29606633412353,2.14420741526572,-8.8412744425125,0.697404250966971,0.417886362921359
1984,1.297124,1.29638832447153,2.14428514992999,-8.83479029757189,0.697527980940838,0.417977415179871
1984.31411941032,1.297124,1.2967909932764,2.14439597731983,-8.82551138293436,0.697681201643086,0.418084128354066
1984.67002409846,1.297124,1.29717188779862,2.14452121873653,-8.81498036072652,0.697826822481254,0.418177253838947
1985.0259287866,1.297124,1.29748234479733,2.1446461155264,-8.80443387675772,0.697946840918192,0.418245003780952
1985.41293444422,1.297124,1.29775283163576,2.14478153672538,-8.79295183765105,0.698052865140606,0.418294470316474
1985.7732739057,1.297124,1.29795340674189,2.14490725903563,-8.78225076927632,0.698133927246927,0.418323153837316
1986,1.297756,1.29805849938201,2.14498617908593,-8.77551364836519,0.698176558057508,0.418332956270723
1986.32227805059,1.297756,1.29818336339583,2.14509810877898,-8.76593304064655,0.698225604555692,0.418335348349978
1986.65978562534,1.297756,1.29828508837568,2.14521500615455,-8.75589575979536,0.698262442495021,0.418323430317406
1987.13338366717,1.297756,1.29837636707544,2.14537847500719,-8.74180733254664,0.698286070600038,0.418278799457767
1987.38108498991,1.297756,1.298397705274,2.14546370819763,-8.73443831057602,0.698282213505915,0.418239304114824
1987.62878631266,1.297756,1.29839855296029,2.14554875986846,-8.72706989807356,0.698266150367914,0.418187638740042
1988,1.298384,1.29835666797302,2.14567588351424,-8.71603027938588,0.698217939158488,0.418086143438629
1988.36235494163,1.298384,1.29825921407885,2.14579958788614,-8.70526007723112,0.698138355145448,0.417954781359683
1988.71160839378,1.298384,1.29810567666607,2.14591846478039,-8.69488784756685,0.698027994120415,0.417794691134091
1989.08299335225,1.298384,1.29787146356557,2.14604449699432,-8.6838711688733,0.697873452681703,0.417587468140176
1989.37763481677,1.298384,1.29762941830794,2.1461442104596,-8.67514303023224,0.6977211597047,0.417393532089379
1989.67227628128,1.298384,1.29733453629069,2.14624368067048,-8.6664279039542,0.697541029607984,0.417171899538552
1990,1.297876,1.296941599824,2.1463540327722,-8.65675234913843,0.697308491549982,0.416893362662645
1990.39839990709,1.297876,1.2963683676886,2.14648777363815,-8.64502042542821,0.696979225850502,0.41650831597178
1990.67766895662,1.297876,1.29590254639574,2.14658125274362,-8.63681940379344,0.696716591133567,0.416206691266527
1990.95693800615,1.297876,1.29538330059402,2.14667450785644,-8.62863958442096,0.696428360822042,0.415879560736251
1991.32561885016,1.297876,1.29461555306162,2.14679727546876,-8.61787697400526,0.696009483535306,0.415409463215095
1991.69429969416,1.297876,1.29375410436699,2.14691965027593,-8.60715991140254,0.695545408439005,0.414894316683949
1992,1.293396,1.29296887037256,2.14702082226129,-8.59831166767399,0.695126499471775,0.414433169787803
1992.42501374585,1.293396,1.29177048008551,2.14716103344077,-8.58607292876437,0.694494615769376,0.413742718816768
1992.6965049295,1.293396,1.29094007451049,2.14725032638241,-8.57829642237134,0.694060098940815,0.41327088186049
1992.96799611316,1.293396,1.29005924244128,2.14733940902912,-8.57055448224971,0.693601703534562,0.412775234652306
1993.34345818967,1.293396,1.28875879172235,2.14746226324203,-8.55990822442079,0.692931161038422,0.412053281775216
1993.71349323504,1.293396,1.28738577555642,2.14758295569332,-8.54948898324783,0.692230474241975,0.411302042909515
1994,1.287776,1.2862628907033,2.14767614457582,-8.54147444892136,0.691662236108743,0.410694744905407
1994.32743492666,1.287776,1.28491965470358,2.14778237257115,-8.53237421488894,0.690989346445133,0.409977364354876
1994.72501487718,1.287776,1.28321086291379,2.14791097162952,-8.52141308400824,0.690143888813392,0.409078065251089
1995.0051280509,1.287776,1.28196215347196,2.14800132451755,-8.51375096385556,0.689531886512552,0.408428251931252
1995.28524122462,1.287776,1.28068204469368,2.14809147157299,-8.50614032753069,0.688909663265082,0.407768322495989
1995.63869675716,1.287776,1.27902988760304,2.14820492948213,-8.49661211045193,0.68811432102979,0.406925556016618
1996,1.278048,1.27730821697229,2.14832056960888,-8.48696057030605,0.68729193679211,0.406054873600305
1996.35551849369,1.278048,1.27559105938058,2.14843402494753,-8.47755191964124,0.686476812777203,0.405192344725313
1996.74241388224,1.278048,1.27370542159474,2.14855711626027,-8.46741353342177,0.685587609485508,0.404251708880975
1997.00717344247,1.278048,1.27240886898932,2.14864112269789,-8.46053643802662,0.684978253112845,0.403607248703716
1997.2719330027,1.278048,1.27110964082815,2.14872494428292,-8.45370888036631,0.684368553214598,0.402962519027194
1997.64151010595,1.278048,1.26929450395069,2.14884164141699,-8.44426127804505,0.683518981695007,0.402064171412855
1998,1.268324,1.26753470273354,2.14895449379145,-8.43518946230365,0.682696944373396,0.401194955880798
1998.31434151307,1.268324,1.26599377915248,2.14905317026517,-8.42730959487074,0.681976860927491,0.400433624184753
1998.62868302615,1.268324,1.26445553132682,2.14915158771078,-8.41949947942741,0.681258283914224,0.399673906453506
1999.04170777064,1.268324,1.26243868553362,2.14928050945591,-8.40934332944935,0.680316580253159,0.398678309294677
1999.32943952692,1.268324,1.26103633375814,2.14937005958275,-8.40233898618457,0.679660809872233,0.397985103064765
1999.61717128321,1.268324,1.25963580613903,2.14945939474,-8.39539278129006,0.679005417773873,0.397292364100595
2000,1.258596,1.25777450777713,2.14957792342889,-8.38624086948683,0.678134710914528,0.396372104639441
2000.36632435747,1.258596,1.25599488443095,2.1496909882061,-8.37757966924216,0.677301243127367,0.395491369392435
2000.69142469497,1.258596,1.25441612067072,2.1497910404472,-8.36997187071388,0.676561138709599,0.394709437814666
2001.03119372866,1.258596,1.25276629624423,2.14989531773675,-8.3620999205806,0.675788243170019,0.393892949332339
2001.3280662954,1.258596,1.25132467372857,2.14998618845262,-8.35528799262134,0.675112594521238,0.39317931291035
2001.62493886214,1.258596,1.24988282085956,2.15007683468657,-8.34853777852162,0.674436189654668,0.392465014781668
2002,1.248872,1.24806076695846,2.1501910347417,-8.34009800947995,0.673581887091218,0.391562973651169
2002.39883943268,1.248872,1.24612257365748,2.15031208406812,-8.33123130672979,0.672673402511588,0.390603887017981
2002.66955273139,1.248872,1.24480666006215,2.15039401775143,-8.32527650986945,0.672056012252468,0.389952246269552
2002.9402660301,1.248872,1.24349048736672,2.15047576684201,-8.319373086232,0.6714387214984,0.389300782274811
2003.33106164557,1.248872,1.24159011831651,2.15059345323937,-8.31094166425404,0.67054816867469,0.388361033615244
2003.63996900447,1.248872,1.24008772903149,2.15068620854599,-8.30435274231547,0.669843618945626,0.387617709960591
2003.94887636337,1.248872,1.23858521948914,2.15077872540813,-8.29783072575372,0.669138860206972,0.386874277042736
2004,1.239144,1.23833654980324,2.15079401383554,-8.29675779750174,0.669022283627513,0.386751310094068
2004.25561818317,1.239144,1.2370931881037,2.15087035835369,-8.29142065001471,0.668439635609007,0.38613675274633
2004.64576910108,1.239144,1.23519544072333,2.15098657012087,-8.28336286490606,0.667550013880987,0.385198563784814
2005.05786151724,1.239144,1.23319100411039,2.1511089074795,-8.27496781043192,0.666609723311692,0.384207153936265
2005.45690281229,1.239144,1.23125005136326,2.15122696972793,-8.26695211676696,0.665699955000749,0.383248061783572
2005.72129308856,1.239144,1.22996398756969,2.15130497662151,-8.26170269328498,0.665096689124438,0.382612211852886
2006,1.22942,1.22860815478686,2.15138702051729,-8.25622207771037,0.664460194105306,0.381941451559648
2006.38363914207,1.22942,1.22674144515413,2.15149963970901,-8.24876714844206,0.663584324693961,0.381018554578207
2006.74600753353,1.22942,1.22497749758598,2.15160568067183,-8.24182038272965,0.662756429459933,0.380146387943437
2007.09590600832,1.22942,1.22327323150375,2.15170776432528,-8.23520012737793,0.661955539051658,0.379302887412598
2007.41138685997,1.22942,1.2217354643157,2.15179954672775,-8.22930480722269,0.661233211814181,0.378542258015925
2007.79995097381,1.22942,1.2198396238184,2.15191225207564,-8.2221399630582,0.660342594795302,0.37760461870186
2008,1.219692,1.21886266012214,2.15197013134643,-8.21849262225981,0.659883148530279,0.377121025051553
2008.28971187545,1.219692,1.21744662721126,2.15205377599815,-8.21326049658744,0.659217304030643,0.376420254197095
2008.65790929944,1.219692,1.21564488691359,2.15215977967583,-8.20669633853737,0.658371063699394,0.375529721826048
2009.02610672342,1.219692,1.21384101235618,2.1522654475335,-8.2002278289576,0.657524034432601,0.374638500859596
2009.35519408343,1.219692,1.21222756529739,2.1523596092221,-8.1945274074803,0.656767264320071,0.373842311121589
2009.71447454774,1.219692,1.21046618466179,2.15246210952251,-8.18839128779968,0.655943801606026,0.37297588828034
2010,1.209968,1.20906798233911,2.15254334749063,-8.18357971506233,0.655291938148056,0.372289942957053
2010.29722963122,1.209968,1.2076159567494,2.15262771162068,-8.17863179209464,0.654616899433487,0.371579540729591
2010.65570115008,1.209968,1.20587308772666,2.15272918639384,-8.17274665285289,0.653811008151948,0.370731123368373
2011.03364833855,1.209968,1.20405100743128,2.15283585727173,-8.16663843503054,0.652973632683347,0.369849063028402
2011.399869211,1.209968,1.20230710082012,2.15293891195862,-8.16081328269929,0.6521765754812,0.36900886171749
2011.70020626106,1.209968,1.20089748458417,2.15302320335839,-8.15610384884855,0.651536481388393,0.368333503126224
2012,1.20024,1.19951265977088,2.15310714194139,-8.15146284151655,0.650911016314508,0.367672943946903
2012.32351338452,1.20024,1.19804688439077,2.15319749703789,-8.14652054277935,0.650251623471396,0.366975773814337
2012.64064396213,1.20024,1.19664211118072,2.15328584244527,-8.14174077201869,0.649622529397354,0.366309755064256
2013.11275989283,1.20024,1.19461506382824,2.15341694517108,-8.13474101931086,0.648719437371867,0.36535189212273
2013.33264322361,1.20024,1.19369855791938,2.15347783347523,-8.13152699517894,0.648311792906245,0.364918821001242
2013.5525265544,1.20024,1.19279994514404,2.15353861229261,-8.12834147388281,0.647912260799116,0.364493915168174
2014,1.19118,1.19102610960375,2.15366196035499,-8.12194455736277,0.647124079720568,0.363654260433463
2014.36077346303,1.19118,1.18964741279969,2.15376107521956,-8.11686832882581,0.646509601110494,0.362998418596303
2014.6629460926,1.19118,1.18852504629029,2.15384385981817,-8.11267073923321,0.646006628160565,0.362460898159473
2014.96135250018,1.19118,1.18744241268792,2.15392540511094,-8.10857270697776,0.645519530928532,0.361939769719046
2015.33156252872,1.19118,1.1861294987305,2.15402628467588,-8.10355240889461,0.644925091943407,0.361303227383578
2015.62360191548,1.19118,1.18511298300655,2.15410563832693,-8.09964110134187,0.644460936423419,0.360805948309056
2015.91564130224,1.19118,1.18410944155681,2.15418479346836,-8.09577235496172,0.644000185414721,0.360312151335748
2016,1.184432,1.18382147682445,2.15420762133945,-8.09466268702043,0.643867624455473,0.360170062195537
2016.42179348882,1.184432,1.18239090884651,2.15432151260571,-8.08916680928058,0.643206042520156,0.359460969166012
2016.73077434599,1.184432,1.18134927308344,2.154404680298,-8.08519606480558,0.642720811271147,0.358941060820341
2017.03975520317,1.184432,1.18030974167017,2.15448762598604,-8.08127187368046,0.642235000100621,0.358420681892132
2017.41517399629,1.184432,1.17904616255666,2.15458810736204,-8.0765665152895,0.641642986127372,0.357786817477689
2017.71994993381,1.184432,1.17801780176753,2.15466943839062,-8.0727971602133,0.64115927908651,0.357269258801821
2018,1.177684,1.17706963817168,2.15474397839695,-8.0693737121174,0.640712683579354,0.356791647622275
2018.41267316133,1.177684,1.17566539480436,2.15485347949435,-8.06439934367054,0.640051908156141,0.356085203052979
2018.77149877985,1.177684,1.17443697637554,2.15494836347888,-8.06014245640911,0.639473938790636,0.355467587748188
2019.07633631157,1.177684,1.17338840300516,2.15502873244585,-8.05657627807984,0.638981922368247,0.354941925539522
2019.44754311693,1.177684,1.1721072855449,2.15512630713755,-8.05229617435457,0.638384810472676,0.354303870948269
2019.7146630471,1.177684,1.17118466468347,2.15519632728009,-8.04925868237777,0.637957604350846,0.353847211870075
2020,1.17094,1.17020136365887,2.15527094778052,-8.0460531862998,0.637505803134894,0.353363965900338
2020.37461604645,1.17094,1.16892032477578,2.15536865156408,-8.0419056811438,0.636925327081623,0.352742405910126
2020.72193673751,1.17094,1.16775172392615,2.15545897789299,-8.03812128523919,0.636404871928209,0.352183998851486
2021.10941144683,1.17094,1.16648299987935,2.15555946263704,-8.03396677307471,0.635850374595104,0.351587332835595
2021.44326947051,1.17094,1.16543116996722,2.15564580714562,-8.03044217775396,0.635401620114351,0.351102401521761
2021.76876085165,1.17094,1.16445290104684,2.15572977957829,-8.02705270372545,0.634993886536584,0.350659549140353
2022,1.164192,1.16379127798732,2.15578931109054,-8.02467140688598,0.63472343059059,0.35036423371257
2022.33234684679,1.164192,1.16289554133713,2.15587468859019,-8.02128548398694,0.634365802495166,0.349970954873455
2022.76177919329,1.164192,1.16184523271273,2.15598468068583,-8.01696942290792,0.633961483065277,0.349520762596626
2023.05206688332,1.164192,1.1612091766706,2.15605882106961,-8.01408588967971,0.633724884925861,0.349253282388623
2023.34235457335,1.164192,1.16063547761083,2.15613278699493,-8.01122690025692,0.633518151155364,0.349015772527303
2023.69112990086,1.164192,1.16002979465447,2.15622142040187,-8.00782072763977,0.633308738251509,0.348769527307335
2024,1.158796,1.15956862663553,2.15629969373115,-8.00482721339515,0.633155385627113,0.348583680912116
2024.33301448417,1.158796,1.15914697082133,2.15638384975424,-8.00162032082234,0.633020236462462,0.348413523913727
2024.70757602799,1.158796,1.15875849948061,2.15647820696982,-7.9980348024436,0.632901684600937,0.348255666187689
2025.07829772427,1.158796,1.15845205391207,2.15657128296897,-7.99450433900912,0.632812164697063,0.348127299812964
2025.40448928577,1.158796,1.15823628130865,2.1566529208355,-7.99141015162887,0.632751228621783,0.348032215530483
2025.71530392833,1.158796,1.15806923072173,2.1567304877932,-7.98847053977118,0.632706839475162,0.347955303253893
2026,1.158208,1.15794343872743,2.1568013495548,-7.98578413927802,0.632676062933637,0.347894756856846
2026.33451977174,1.158208,1.15782344000128,2.15688439003833,-7.98263382354992,0.632649982650284,0.347833871163786
2026.66727505645,1.158208,1.15773028716925,2.15696676048869,-7.97950554193,0.63263591227419,0.347785303685557
2027.07544218077,1.158208,1.15764983216225,2.15706748976622,-7.97567385894955,0.632636400371629,0.347743659099392
2027.35504505896,1.158208,1.15761684986038,2.15713629780716,-7.97305148533464,0.632648313272364,0.347726834604407
2027.63464793715,1.158208,1.1576033536552,2.1572049492286,-7.97043017519795,0.632671367687265,0.347721259729299
2028,1.15762,1.15761825301094,2.15729441799261,-7.96700513625354,0.632720856898394,0.347733498827566
2028.36965561297,1.15762,1.1576755260591,2.15738466445269,-7.96353791871251,0.632794409338753,0.347769398988921
2028.69381592622,1.15762,1.15776494517267,2.15746357240814,-7.96049397851003,0.632880557157191,0.347822592645019
2029.0764224287,1.15762,1.15792288866778,2.15755642777222,-7.95689445506204,0.633011920418148,0.347915126402486
2029.34380654098,1.15762,1.15806999822054,2.15762114021815,-7.95437289386792,0.633123363354802,0.347999469236594
2029.61119065325,1.15762,1.15824964513419,2.15768570618949,-7.95184496187512,0.633251827163796,0.348100856826109
2030,1.157912,1.15857294006044,2.15777933536109,-7.94815499506848,0.633472082705591,0.348281782637183
2030.36969838136,1.157912,1.15895319151724,2.15786808548973,-7.94462743961266,0.633719647886009,0.348492102879246
2030.73850795669,1.157912,1.15940785495988,2.1579563603288,-7.94108595401052,0.634004619472931,0.348740036987795
2031.05162692453,1.157912,1.15985596910029,2.158031104461,-7.9380586203735,0.634278775357674,0.348982844243154
2031.44152042271,1.157912,1.16049730858953,2.15812392124416,-7.93425832048856,0.634662342005836,0.34932750470289
2031.76017770857,1.157912,1.16109270718094,2.15819957262318,-7.93112363723915,0.635010809721048,0.349644285595471
2032,1.16122,1.16158435162833,2.15825638581558,-7.92874549216877,0.635295034748042,0.349904730165064
2032.33877239305,1.16122,1.1623441779664,2.15833646127101,-7.92535558743462,0.635729179307731,0.350305371336876
2032.63458299277,1.16122,1.16307149869007,2.15840621034221,-7.92236366843255,0.636138762516679,0.35068579344986
2032.93039359249,1.16122,1.16385927100461,2.15847579873013,-7.91933935520269,0.636576919236328,0.351094879111888
2033.28364938663,1.16122,1.16487965856087,2.15855868877201,-7.91568176493984,0.637137850368566,0.351621215711344
2033.63690518076,1.16122,1.16598595064987,2.15864134538617,-7.91197006118038,0.637737002989796,0.35218591156127
2034,1.165748,1.16720981379363,2.15872605730684,-7.90809419907468,0.638389117020758,0.352802751305211
2034.36268398791,1.165748,1.16851477751681,2.15881041909993,-7.90415702622259,0.639074325643923,0.35345279663193
2034.65031020215,1.165748,1.16960303914655,2.15887713868969,-7.9009853801615,0.639637630771196,0.353988279533197
2034.93793641639,1.165748,1.17073312193527,2.1589436944408,-7.89776826055775,0.640215107244559,0.354537986699752
2035.28493035599,1.165748,1.17214419163999,2.15902376858732,-7.8938244934322,0.640927816888102,0.355217260461192
2035.65884065619,1.165748,1.1737120407482,2.15910978584362,-7.88949581332745,0.641710292559481,0.355963778777766
2036,1.17452,1.17517501215967,2.15918802731676,-7.88547302129945,0.64243217060959,0.356652912787102
2036.31459236934,1.17452,1.1765437502614,2.1592599738137,-7.8817004978936,0.643102619291863,0.357293270762473
2036.82019913588,1.17452,1.17876868857622,2.15937520416288,-7.87550913443597,0.644185017834919,0.358327478893382
2037.02488904153,1.17452,1.17967464609279,2.15942171506112,-7.87295734016801,0.644623112026,0.358746124388325
2037.22957894717,1.17452,1.18058213847492,2.15946814650849,-7.8703793641771,0.645061051493931,0.359164650640757
2037.64469272924,1.17452,1.18242420631149,2.15956206754011,-7.86507072902624,0.645948982121988,0.360013321469243
2038,1.183292,1.18399981657276,2.15964220041506,-7.86044128632887,0.646706703645111,0.360737557397278
2038.29153595108,1.183292,1.18529050172182,2.15970777468857,-7.85658382123103,0.647326421382679,0.3613298690816
2038.60067802622,1.183292,1.18665640063475,2.1597771359697,-7.8524355059378,0.647982938300136,0.361957397677696
2039.00374640852,1.183292,1.18843282940428,2.15986730426631,-7.84693747970117,0.648837124605749,0.362773900463167
2039.2818779417,1.183292,1.18965588043033,2.15992934782301,-7.84308479481918,0.649424848281983,0.363335695108783
2039.56000947488,1.183292,1.19087705124533,2.15999124816089,-7.83918415766178,0.650012493046005,0.363897471085262
2039.94708557742,1.183292,1.19257421514075,2.16007715712948,-7.83367593004369,0.650830510028133,0.364679586473118
2040,1.192064,1.1928060674714,2.1600888796652,-7.83291573512182,0.650942233204242,0.364786410765451
2040.26457211288,1.192064,1.19396496331457,2.16014741501461,-7.82908878042889,0.651500458425524,0.365320173876033
2040.59812634381,1.192064,1.19542551687675,2.16022102895262,-7.82420235162991,0.652204530233133,0.365993482213004
2040.97143181364,1.192064,1.19706008150738,2.16030317383601,-7.81865203590702,0.652993753691509,0.366748377035943
2041.33449102075,1.192064,1.19865026828046,2.16038281955552,-7.8131713865533,0.653760887238958,0.367482226186099
2041.65208318182,1.192064,1.20004202254384,2.16045229383077,-7.80831023082434,0.65443240207039,0.36812470709656
2042,1.200836,1.20156765901211,2.16052819111735,-7.80291326649962,0.655169482610597,0.36883006924381
2042.30552309721,1.200836,1.20290836984564,2.16059465920386,-7.79811207293669,0.655816656737614,0.369449466123875
2042.61104619441,1.200836,1.20425004653303,2.16066095838481,-7.79325300286354,0.65646385831544,0.370068961334139
2042.95299224538,1.200836,1.20575282837412,2.16073496163661,-7.78774599438053,0.657189597243315,0.370763774762929
2043.29493829634,1.200836,1.20725679632157,2.16080875441976,-7.78216637997888,0.65791571895289,0.371459059391431
2043.64969596799,1.200836,1.2088182837723,2.16088509014682,-7.77630090670309,0.658668662389225,0.372180103628612
2044,1.20962,1.21036122301111,2.16096024647731,-7.77043229191928,0.659413347387392,0.372893382784868
2044.37507841872,1.20962,1.21201429423528,2.16104047519283,-7.76406398227324,0.66021105648907,0.3736575660131
2044.70327831286,1.20962,1.21346148510896,2.16111047118765,-7.75841973684066,0.660908479228005,0.374325738760927
2044.99563696549,1.20962,1.21475110840456,2.16117266214995,-7.75333538428557,0.661530452500902,0.374921723434078
2045.39006459621,1.20962,1.21649153448519,2.16125632552111,-7.74639158089081,0.662370071193754,0.375726380186372
2045.65567107676,1.20962,1.21766381560474,2.1613125093888,-7.74166099638221,0.662934809881624,0.376267639999869
2045.9212775573,1.20962,1.21883626725377,2.16136856898321,-7.73688643681769,0.663499695103471,0.376809097996922
2046,1.218448,1.21918379339337,2.16138516051376,-7.73546286972929,0.66366725506894,0.376969724406654
2046.39361221349,1.218448,1.2209215580043,2.16146795505512,-7.72828707685764,0.66450536921061,0.377773239247105
2046.76805352256,1.218448,1.22257481993146,2.16154646539289,-7.72137109262993,0.665301657147958,0.378536718352216
2047.0917704845,1.218448,1.2240041705737,2.16161414302094,-7.71532152825656,0.665990287389743,0.379197066800607
2047.52886848547,1.218448,1.22593416787363,2.16170523538486,-7.7070494340377,0.66692087334145,0.380089586437488
2047.76584699402,1.218448,1.22698053211521,2.16175448380696,-7.70251478076364,0.667424724309388,0.380572857278465
2048,1.22728,1.22801440859059,2.16180304962176,-7.69799979229305,0.667922471624349,0.381050309815888
2048.33267647417,1.22728,1.22948327961104,2.16187188750941,-7.69152626594054,0.668630495604196,0.381729567717308
2048.66535294835,1.22728,1.23095211889939,2.16194053484492,-7.68498371140505,0.66933847921852,0.382408865013169
2049.04501086993,1.22728,1.23262835553789,2.16201864458757,-7.67743284405781,0.670145413872451,0.383183159373638
2049.39621341134,1.22728,1.23417892880994,2.16209068030621,-7.670367886638,0.670892683298611,0.3839003268766
2049.74768718377,1.22728,1.23573067904999,2.1621625608953,-7.66322045327461,0.671640579846421,0.384618186502728
2050,1.236108,1.23684462550723,2.16221403221358,-7.65804199565835,0.672176773546849,0.385132871840378
2050.34214638072,1.236108,1.23835517234135,2.16228365672569,-7.65095637702691,0.672904263432577,0.385831267528042
2050.70746429233,1.236108,1.23996800681522,2.16235777764461,-7.64331030356712,0.673681754791245,0.38657778568621
2051.01958273341,1.236108,1.2413459583717,2.1624209261569,-7.63671173115499,0.674345173106596,0.38721481579205
2051.33170117448,1.236108,1.24272389438259,2.1624839106048,-7.63005239483043,0.675008524070758,0.387851846993791
2051.75139130916,1.236108,1.24457670856777,2.16256834479057,-7.621002149518,0.675901569345172,0.388709608929912
2052,1.24494,1.24567422698069,2.16261822132881,-7.61558929552948,0.676430080501622,0.389217277592089
2052.30866503527,1.24494,1.24703685388879,2.16268000291708,-7.60881520476865,0.677085811922057,0.389847191849479
2052.64655443327,1.24494,1.2485284724211,2.16274745204754,-7.6013316260073,0.677804485679914,0.390537680228219
2052.98444383126,1.24494,1.25002007313583,2.16281471155668,-7.59377682943013,0.678523184418162,0.391228272985198
2053.37118815575,1.24494,1.2517273300424,2.16289146398485,-7.58504226774204,0.679344747482751,0.392017763461934
2053.71911082814,1.24494,1.25326320913123,2.16296030095283,-7.577104779645,0.680084660579388,0.392728911859533
2054,1.253768,1.2545031792624,2.16301572985769,-7.57064149952954,0.680682170910382,0.393303260451966
2054.33895302482,1.253768,1.25599948385868,2.16308244422735,-7.56277661307649,0.681402252998098,0.393995465022894
2054.67560953709,1.253768,1.25748567270628,2.16314852033469,-7.55489407297194,0.682117789175065,0.394683390493462
2055.05589895307,1.253768,1.25916451571085,2.16322293771772,-7.54590486503701,0.682926796230727,0.395461301460205
2055.33820266334,1.253768,1.26041081127926,2.16327802833382,-7.53917345556488,0.683526602551632,0.396038087666829
2055.62050637362,1.253768,1.26165712874432,2.16333298949024,-7.53239232001868,0.684126325737864,0.396614844902166
2056,1.262596,1.26333255385525,2.16340666889907,-7.5231982790467,0.68493353015098,0.397391261499912
2056.34658381656,1.262596,1.26486270954071,2.16347375550439,-7.51472302353353,0.68567024224427,0.398099936266629
2056.68193968319,1.262596,1.26634330693095,2.16353848460254,-7.50645096965744,0.6863825608549,0.398785199370098
2057.07975093334,1.262596,1.26809966003343,2.1636150346317,-7.4965473779818,0.687228675339782,0.399599312253914
2057.3583195313,1.262596,1.26932957234784,2.16366848852112,-7.48955355617729,0.687820948240175,0.400169235035488
2057.63688812927,1.262596,1.27055952807392,2.16372181898623,-7.48251129116805,0.688412679048111,0.400738663815709
2058,1.271428,1.27216290191062,2.16379115040428,-7.47325905320162,0.689184848701099,0.401481834421485
2058.36100208512,1.271428,1.27375724931915,2.16385987329948,-7.46397897982872,0.689953237186799,0.402221473117181
2058.66821018112,1.271428,1.27511439967743,2.16391819510638,-7.45601764071407,0.690606575969439,0.402850408443897
2058.97541827712,1.271428,1.27647206432177,2.16397637029757,-7.44799734462599,0.691260547808896,0.403480033387352
2059.38021933404,1.271428,1.2782620954816,2.1640528041274,-7.43733911280126,0.692123833479597,0.404311322971828
2059.66863519609,1.271428,1.27953839660532,2.16410710924809,-7.42968270040186,0.692738748373239,0.404903499409401
2059.95705105814,1.271428,1.28081560506206,2.16416128797369,-7.42197420860289,0.693354016772687,0.405496077272162
2060,1.280256,1.28100588209453,2.16416934514511,-7.42082185598026,0.693445741190728,0.405584430030644
2060.21474470928,1.280256,1.28195760983917,2.16420958935365,-7.41504275678167,0.693904764014435,0.406026615105249
2060.58774085268,1.280256,1.28361208586324,2.16427932628067,-7.40493613615803,0.694702454575817,0.406795147435663
2060.9436994677,1.280256,1.28519255423838,2.16434568375632,-7.39520972101343,0.695463071010607,0.407528045507608
2061.29965808272,1.280256,1.28677413367022,2.1644118514359,-7.38540375257147,0.696224088740905,0.408261455382679
2061.64187362668,1.280256,1.28829485389782,2.1644752843952,-7.3759013570035,0.696954707808377,0.408965641678198
2062,1.289084,1.28988496904885,2.16454147545191,-7.36587845778897,0.697715721147387,0.409699106639177
2062.36486268546,1.289084,1.29150116699195,2.16460870744853,-7.35558448297438,0.698487249055501,0.410442617741885
2062.73329418254,1.289084,1.2931257473182,2.16467638497975,-7.34510564012462,0.699259926502571,0.411187074223961
2063.10826734996,1.289084,1.29476708958157,2.16474504350716,-7.33435446501112,0.700036084426459,0.411934575655384
2063.41234872613,1.289084,1.29608581746921,2.16480055782459,-7.32557259084983,0.700657679182489,0.412532975208999
2063.74009305538,1.289084,1.29749158038254,2.16486022856458,-7.31604455996643,0.701318301658714,0.413168635917945
2064,1.297916,1.2985928790817,2.16490742881102,-7.3084429046483,0.701833680206395,0.413664246896729
2064.3068801759,1.297916,1.29987582801963,2.16496302498534,-7.29941601134005,0.702432440617128,0.414239716922613
2064.67275862993,1.297916,1.30137841436541,2.16502912215987,-7.28858215058839,0.703133060470173,0.414912622414087
2065.03863708397,1.297916,1.30284952511773,2.16509501945174,-7.27767196564134,0.70381757041434,0.415569472773887
2065.37955530464,1.297916,1.30419087274368,2.16515624539192,-7.26743884362872,0.704440985215425,0.416167160772196
2065.73902509089,1.297916,1.30557438320013,2.16522062386042,-7.25658018413157,0.705085541269648,0.416784634226516
2066,1.306264,1.30655950267549,2.16526725019347,-7.24865347751567,0.705545307775504,0.417224774250662
2066.29872356869,1.306264,1.30766826455511,2.1653205076124,-7.23953627924901,0.706063327341401,0.417720435373632
2066.65949876863,1.306264,1.30898281576468,2.16538467000061,-7.22846380438872,0.706679893040979,0.41831011520433
2067.04985907051,1.306264,1.3103786735226,2.16545390145853,-7.21640898133853,0.707337280732643,0.418938570800854
2067.33672372478,1.306264,1.31138920834723,2.16550464959442,-7.20750173296383,0.707813279624027,0.419393423594562
2067.62358837905,1.306264,1.31238817682968,2.16555528738915,-7.19855397277755,0.708283815638755,0.419842919836089
2068,1.312936,1.31368214103266,2.1656215599075,-7.18675247456988,0.708892372390998,0.420424027637086
2068.38928217377,1.312936,1.31499867944597,2.16568988388729,-7.17447618885454,0.709506762374089,0.42101003861123
2068.71013241955,1.312936,1.31606365338214,2.16574602622992,-7.16430455290058,0.709998935032433,0.421478863289941
2069.03737663168,1.312936,1.31712612209764,2.16580312402294,-7.15388169297872,0.71048548874663,0.421941633786788
2069.40528956533,1.312936,1.31828464487133,2.16586711821962,-7.14210668729059,0.711008462495205,0.422437892777451
2069.70232458825,1.312936,1.31918604444357,2.16591862983103,-7.13255779387191,0.711409081752392,0.422816952614562
2070,1.319608,1.32005349738537,2.16597011569064,-7.1229519954109,0.711789958650502,0.423176234974713
2070.40102338354,1.319608,1.32115678280771,2.16603926467465,-7.10995673417595,0.712266102969921,0.423623441482927
2070.67844388496,1.319608,1.32187108462479,2.16608696155921,-7.1009324522694,0.7125681424644,0.423905532518322
2070.95586438638,1.319608,1.32254187504169,2.16613454670474,-7.0918819825905,0.712847498034701,0.424165000000126
2071.49348636568,1.319608,1.32370890156037,2.16622644939866,-7.07427501023167,0.713321948921434,0.424601091770948
2071.70754130309,1.319608,1.32412237261646,2.16626292588786,-7.06724231793746,0.713484901800883,0.42474884304064
2071.92159624051,1.319608,1.32450583955606,2.16629933700055,-7.06019819740468,0.713633311407538,0.424882093884917
2072,1.325108,1.32463872368803,2.16631265720655,-7.05761540924656,0.71368417702206,0.424927411629701
2072.36720810082,1.325108,1.32520685677509,2.16637492529647,-7.04550136192977,0.713897792519304,0.425115069504198
2072.72230759895,1.325108,1.32567165354168,2.16643495434166,-7.03376261086562,0.714064862369286,0.425257106232102
2073.05944236512,1.325108,1.32603733831629,2.16649177659581,-7.02259953582235,0.714188499474536,0.425357036049492
2073.44605460526,1.325108,1.32636874184733,2.16655673409176,-7.00978091613948,0.714292031585689,0.425433448837897
2073.73765236146,1.325108,1.32655869816557,2.16660558373833,-7.00010330023215,0.714343066666305,0.425464074121445
2074,1.326592,1.32668705721701,2.16664942818007,-6.99139149759325,0.714369196001521,0.425471872043977
2074.35102919624,1.326592,1.32679787539887,2.16670793891158,-6.97973017713847,0.714377422481905,0.425455616992683
2074.73281643009,1.326592,1.32684192648014,2.16677137813586,-6.96704463668824,0.714352844173001,0.425404466288432
2075.01886742726,1.326592,1.32682449640202,2.16681877605758,-6.95754086749953,0.714311136071395,0.425342883006794
2075.30491842443,1.326592,1.32676534956458,2.1668660616443,-6.94803966883676,0.714251149713433,0.425263047964332
2075.74288467171,1.326592,1.32659747990296,2.16693824654865,-6.93350130467854,0.714127515865289,0.425109069937576
2076,1.327168,1.32645767780311,2.16698050674207,-6.92497312013378,0.71403738536218,0.425001162171193
2076.31422074041,1.327168,1.32624836068898,2.16703203849838,-6.91455950765457,0.713911216022985,0.424853421047081
2076.65653919223,1.327168,1.32597624255822,2.16708803741009,-6.90322752680429,0.713757375843581,0.424676223373962
2076.99885764406,1.327168,1.32566308727931,2.16714388936545,-6.89191087409119,0.713587349786416,0.424483006762006
2077.38867776795,1.327168,1.32526250693382,2.16720730820272,-6.87904484134081,0.713374398166676,0.424243874723337
2077.74248057142,1.327168,1.32486265688171,2.16726469016859,-6.86738889844038,0.713165438620561,0.424011388977911
2078,1.324584,1.32455110917195,2.16730634350862,-6.85891877334898,0.713002780889084,0.423831727297564
2078.34974829968,1.324584,1.32409979014234,2.16736275154443,-6.84743505871041,0.712765058079386,0.423570750271735
2078.67579072289,1.324584,1.32364714780679,2.16741515753484,-6.8367518654851,0.712525001301357,0.423308970684389
2079.16377102433,1.324584,1.3229027946167,2.16749326098495,-6.82080617705716,0.712128672931919,0.422879988782742
2079.38182115067,1.324584,1.32254072669336,2.1675280334376,-6.81369925016744,0.711935035381123,0.422671682723931
2079.59987127701,1.324584,1.32215874600937,2.16756272978711,-6.80660446102336,0.71173135399617,0.422453271485067
2080,1.322,1.32140357568384,2.16762621205583,-6.79361898066189,0.711334333903064,0.422029069317845
2080.34528086526,1.322,1.32069539848038,2.16768081696516,-6.78245097032118,0.710968461389051,0.421639958980581
2080.68780037145,1.322,1.31994491918026,2.16773484454829,-6.77140896848452,0.710587757726772,0.421236309556908
2081.04376647061,1.322,1.31912208217986,2.16779086019631,-6.75997434934042,0.710181131219354,0.420805969977049
2081.41935970434,1.322,1.31821850889024,2.16784982897983,-6.74795622588161,0.709745900325838,0.420345893022033
2081.74908544211,1.322,1.31740718068721,2.16790148639761,-6.73744648311442,0.709363610619508,0.41994196390002
2082,1.318004,1.31678559239597,2.16794072756519,-6.72947456106891,0.709077047991953,0.419639038011404
2082.45287237213,1.318004,1.31567142246755,2.16801139595119,-6.71514227883573,0.70857579478729,0.41910825292437
2082.68220648459,1.318004,1.31511800785261,2.16804710132137,-6.70791154594119,0.708331026943863,0.418848580462509
2082.91154059705,1.318004,1.31457592123934,2.16808274984999,-6.70069862612592,0.708093968442421,0.418596651411094
2083.24525321717,1.318004,1.31381234980668,2.16813451835042,-6.69023379014784,0.707764682561626,0.418245787998684
2083.57896583728,1.318004,1.31308328377567,2.16818615797371,-6.67980425339678,0.707452150645292,0.417911751351478
2083.95100731982,1.318004,1.31231337347897,2.16824357113363,-6.66821646297606,0.707118960076738,0.417554672180577
2084,1.311,1.31221525102026,2.16825111896373,-6.66669352222451,0.707076122573854,0.417508695094394
2084.24496340088,1.311,1.31173495830336,2.16828881295655,-6.6590890380576,0.706864813645555,0.417281710372048
2084.59548990789,1.311,1.31107243486481,2.16834261739665,-6.64823646755416,0.706565467757375,0.416959997495996
2084.90620046514,1.311,1.31050006146143,2.16839017627073,-6.63864449248129,0.706295511076442,0.416670276632362
2085.2169110224,1.311,1.30992990971297,2.16843760668093,-6.62907859359177,0.706015855205655,0.416370913965069
2085.58444176413,1.311,1.30924095261628,2.16849354207225,-6.61779763849503,0.70566497161965,0.415996792276834
2085.94904958942,1.311,1.30852162726945,2.16854884931941,-6.60664466298201,0.705284696434604,0.415593539417533
2086,1.309648,1.30841709124002,2.16855656330349,-6.60508931692713,0.70522854638926,0.415534184679056
2086.25475205289,1.309648,1.30787621746119,2.16859507894758,-6.59732483315455,0.704935926985018,0.415225564009016
2086.61654842303,1.309648,1.30704732491715,2.16864962230382,-6.58633478734588,0.704483788075667,0.414750762292603
2086.96312663207,1.309648,1.30617442662951,2.16870169867125,-6.5758511749065,0.704004582639902,0.414249913753882
2087.31262327797,1.309648,1.30520521065817,2.16875404188814,-6.5653273569719,0.703472204160516,0.413695773583637
2087.64305130898,1.309648,1.30419899868439,2.16880337066444,-6.55542641364973,0.702922766024225,0.413125817746956
2088,1.303648,1.30300733910179,2.16885648584751,-6.54478900006704,0.702275677498715,0.412456622320498
2088.37591142589,1.303648,1.30162940740979,2.16891222973207,-6.53365792173369,0.701532621465113,0.411690326243307
2088.77747328294,1.303648,1.30001404141176,2.1689715608353,-6.5218559336928,0.700671443969447,0.410804368839131
2089.12567121731,1.303648,1.29849232442578,2.16902282937623,-6.51170278777304,0.699868212433882,0.409979681638076
2089.44128797435,1.303648,1.29701691936244,2.16906916099315,-6.50256906743677,0.699096608251641,0.409188648635202
2089.79264421469,1.303648,1.29527027025241,2.16912058710294,-6.49248369884703,0.698194119803282,0.408264546192496
2090,1.296148,1.29419024231586,2.16915086367959,-6.4865745985051,0.697641493008356,0.407699177089906
2090.32874281088,1.296148,1.29240800211682,2.16919875705528,-6.47727439228925,0.696737086209822,0.406774657871112
2090.67727024877,1.296148,1.29043325545478,2.16924939371166,-6.46750927906143,0.695746801976902,0.405763128669447
2091.04794520441,1.296148,1.28824994650502,2.16930309559564,-6.45723491651621,0.694665958569852,0.404659785794508
2091.41206625013,1.296148,1.28603682175836,2.1693556977172,-6.44725750571525,0.693581646962675,0.403553477100099
2091.74301009195,1.296148,1.28397937838894,2.16940337855595,-6.43829079377498,0.692582966391874,0.40253490166756
2092,1.283332,1.28235870163478,2.16944031970765,-6.43139567821342,0.691802181115489,0.401738729043054
2092.420235793,1.283332,1.279677909141,2.16950056464599,-6.42025002127833,0.690518150572568,0.400429568644414
2092.78597092703,1.283332,1.27732475012451,2.16955282983722,-6.41068168700779,0.689396823764985,0.399286437866734
2093.13491292934,1.283332,1.27507035241694,2.16960254867242,-6.40166774089542,0.688327592596963,0.398196459224044
2093.40531141049,1.283332,1.27332072074615,2.16964097704607,-6.39476016762632,0.687499355178024,0.397352179877046
2093.67570989164,1.283332,1.27157083438003,2.16967931840487,-6.38792023427617,0.686671574207409,0.396508386525769
2094,1.270516,1.26947373153451,2.16972518646896,-6.37980626849862,0.685681033342451,0.395498680445484
2094.34258371932,1.270516,1.26726169424197,2.16977350612284,-6.37134012825958,0.684637314551108,0.39443477306272
2094.67304179062,1.270516,1.26513202032131,2.16981998374583,-6.36327619968872,0.683631640826774,0.393409675439632
2095.00349986192,1.270516,1.26300646855775,2.16986633261652,-6.35531281662674,0.682627652543513,0.392386311525233
2095.3817922199,1.270516,1.26057783785541,2.16991923347619,-6.34631994591293,0.681480757944145,0.39121729461696
2095.74935600553,1.270516,1.25822189171878,2.16997047463527,-6.33770788121427,0.680366667158289,0.390081766770018
2096,1.2577,1.25661697092551,2.17000532691709,-6.33190626904013,0.679607284819,0.389307798645553
2096.42646507801,1.2577,1.25388832507355,2.17006446229041,-6.32216718924554,0.678316794379627,0.387992554027727
2096.77661535936,1.2577,1.25164934085452,2.17011286171013,-6.31429530422586,0.677257101375295,0.386912593467174
2097.06613664168,1.2577,1.24979874351687,2.1701527770566,-6.30787113707663,0.67638082252894,0.38601959453624
2097.37918527798,1.2577,1.24779839677158,2.1701958315207,-6.30101117297921,0.675434416501798,0.385055147917431
2097.71418504862,1.2577,1.24565852492567,2.17024178591225,-6.29376939219957,0.67442201524125,0.384023484331354
2098,1.244884,1.24383349288056,2.17028089695156,-6.28767189592138,0.673557950852292,0.38314302406084
2098.34024735994,1.244884,1.24166179029425,2.17032734217168,-6.28051043123765,0.672530168047302,0.382095801741595
2098.69995139012,1.244884,1.23936705113543,2.17037630915261,-6.2730543712465,0.671444512701926,0.380989677652351
2099.00342349691,1.244884,1.23743189471212,2.17041751410441,-6.26685571180107,0.670527864095446,0.380055830107917
2099.30689560371,1.244884,1.23549722446835,2.17045862050752,-6.26074107366455,0.66961076448486,0.379121599481388
2099.7019228108,1.244884,1.23297858884206,2.17051197889058,-6.25290760623687,0.668416035383425,0.377904679320901
2100,1.232068,1.23107657438902,2.17055212766932,-6.24709100596834,0.667511504522805,0.376983483024503
2100.32273239803,1.232068,1.22901382324019,2.17059548391937,-6.24088494128687,0.666527987251556,0.375981942563977
2100.75628305103,1.232068,1.22623256747407,2.17065353739521,-6.23269839208138,0.665198570831698,0.374628381594634
2101.0329630398,1.232068,1.2244482443028,2.17069046949127,-6.22756459720076,0.664342600110198,0.373757039500086
2101.30964302856,1.232068,1.22265390022913,2.17072731024932,-6.22250186255119,0.66347915814506,0.372878252255625
2101.67619289202,1.232068,1.22025728037749,2.17077597625856,-6.21590496233431,0.662323372989778,0.371702173333581
2102,1.219252,1.21811777391115,2.17081883377149,-6.21018286454647,0.661289121753758,0.370650027334436
2102.37431525256,1.219252,1.21561379696908,2.1708682213645,-6.2036930802609,0.66007522396719,0.369415510571325
2102.70327035857,1.219252,1.21338269196836,2.17091148851302,-6.19810174560871,0.658992493523302,0.368314707373992
2103.13654215757,1.219252,1.21039643374581,2.17096828548008,-6.19089969178373,0.657542565078241,0.36684104112709
2103.37771740782,1.219252,1.20870956311104,2.17099980800731,-6.18697186637194,0.656722986279495,0.36600828072054
2103.61889265807,1.219252,1.20700475627838,2.17103126500449,-6.18310282179269,0.655895256581376,0.365167391566375
2104,1.205888,1.20427449189212,2.17108084170142,-6.1771102241437,0.654572182828087,0.363823569885726
2104.34005260769,1.205888,1.20180213987813,2.17112494326829,-6.17189021070007,0.653376138367736,0.362609086324801
2104.66345834871,1.205888,1.19942150836161,2.17116676982761,-6.16703833611267,0.652226947134807,0.361442418500637
2105.06019146668,1.205888,1.19646659422738,2.17121792674187,-6.16123807905214,0.650805718763909,0.359999834462152
2105.34071241786,1.205888,1.1943576187329,2.17125399712441,-6.15723866188303,0.649793990738026,0.358973064434637
2105.62123336904,1.205888,1.19223521209346,2.17128998332633,-6.15332421520656,0.648777636653936,0.357941718703421
2106,1.1906,1.18935253683237,2.17133843850399,-6.1481744616382,0.647401164526875,0.356545082396884
2106.33909247315,1.1906,1.18675944432628,2.1713816859517,-6.14369695399826,0.646165990933681,0.355291880251072
2106.69328803692,1.1906,1.18404224788484,2.17142672489344,-6.13915448945626,0.644873264309884,0.353980358857009
2107.00751984356,1.1906,1.18162688809446,2.17146656652287,-6.13523984957172,0.643726415277544,0.352816863041751
2107.36301838192,1.1906,1.1788915998484,2.17151150986884,-6.13094196752669,0.642429987999074,0.351501628789273
2107.71851692029,1.1906,1.17615601284198,2.17155631615128,-6.12678301079491,0.641134674724591,0.350187530289382
2108,1.175308,1.17399153470442,2.17159169810347,-6.12358846132433,0.64011157835804,0.349149576790437
2108.34236829709,1.175308,1.17136292945008,2.17163462199373,-6.11982009359226,0.638871660868898,0.347891658967186
2108.63182003995,1.175308,1.16914598101751,2.17167081845061,-6.11673424269482,0.637827253310945,0.346832076461967
2108.9212717828,1.175308,1.16693583701775,2.17170693122679,-6.11373980320771,0.636787485881758,0.34577717535349
2109.25897426834,1.175308,1.16436829438748,2.17174895967097,-6.11036128761375,0.635582353081139,0.344554440574664
2109.59667675388,1.175308,1.1618153564646,2.17179087705713,-6.10710604740592,0.634386239778183,0.343340786751723
2110,1.16002,1.15878931037219,2.17184079494094,-6.10337865021123,0.632970404583126,0.341904086208162
2110.34602981215,1.16002,1.15621608458163,2.17188349621169,-6.10031876814611,0.631769091401341,0.340684932808312
2110.63970061706,1.16002,1.15405067110438,2.17191964473928,-6.0978209878229,0.630759244180368,0.339659993762796
2110.93337142197,1.16002,1.15190337302642,2.17195570872217,-6.09541340205869,0.629758042532598,0.338643746439011
2111.27189666655,1.16002,1.14945157300088,2.17199717520682,-6.09274900672891,0.628615670204137,0.337484089260073
2111.62758354159,1.16002,1.14690310793562,2.17204062039546,-6.09007623740487,0.627428534484541,0.336278862419281
2112,1.145136,1.14426479439083,2.1720859714918,-6.087415368951,0.626197742262032,0.335029205367194
2112.31481897999,1.145136,1.14205733412082,2.17212419715793,-6.08527472698499,0.625166698921865,0.333982258057371
2112.72090476619,1.145136,1.13923783773214,2.17217335122083,-6.08265913898412,0.623847504387139,0.332642615020726
2112.97167971715,1.145136,1.13751039156021,2.1722036186054,-6.08112519398148,0.623036990857431,0.331819510091346
2113.22245466812,1.145136,1.13579178194833,2.17223381873327,-6.07965293589846,0.622229127403901,0.330999082424333
2113.56515531045,1.145136,1.13345486107799,2.17227497978441,-6.07774028373795,0.621128904904805,0.329881733038562
2113.90785595278,1.145136,1.13112809097171,2.17231601385726,-6.07594180444483,0.620030851105219,0.328766600535372
2114,1.131672,1.13050376130702,2.17232702523059,-6.07547765906414,0.619735719601114,0.328466883008144
2114.41370291561,1.131672,1.12770515518019,2.17237635001512,-6.07349502540479,0.618411365102965,0.327121957126128
2114.88429123692,1.131672,1.1245266151542,2.17243223270679,-6.07144086533918,0.616906076546891,0.325593312430835
2115.1090746394,1.131672,1.1230089659446,2.17245884264575,-6.07053511953803,0.616186681795815,0.324862773919523
2115.33385804188,1.131672,1.12149142388932,2.17248539964929,-6.06967814313238,0.615467426778393,0.324132381115122
2115.66496853431,1.131672,1.11925634067725,2.17252442407536,-6.06850461514517,0.614409626669935,0.323058182096978
2116,1.118208,1.11699602316193,2.1725637990785,-6.06742478999735,0.613341848576487,0.321973821620553
2116.39578153384,1.118208,1.11433029716052,2.17261017497815,-6.06628835709041,0.612085189019946,0.32069766489545
2116.73163535922,1.118208,1.11207575847297,2.17264941556941,-6.06544189841632,0.611026718423404,0.319622707689591
2117.07469806188,1.118208,1.10978460744487,2.17268939451954,-6.06468843883099,0.609955078466979,0.318534287014146
2117.42370662066,1.118208,1.10747115827068,2.17272996088588,-6.06403637611949,0.608876523952834,0.31743872780729
2117.73996581915,1.118208,1.10539457271611,2.17276662984208,-6.06354431247534,0.607912526598641,0.316459384214995
2118,1.104744,1.10370419660031,2.17279671514904,-6.06320938192683,0.607130456634705,0.31566474096586
2118.36253034976,1.104744,1.10137728720036,2.17283856108712,-6.06284602922183,0.606056331546158,0.314573126199663
2118.68658891141,1.104744,1.0993300973818,2.17287586872679,-6.06262194034286,0.605113921962676,0.313615136460824
2119.07236627121,1.104744,1.09693708924,2.17292015998512,-6.06247694449649,0.604015230830605,0.31249796554964
2119.36560991922,1.104744,1.09515178429698,2.17295373751791,-6.06245368268345,0.603195904660041,0.311664642758805
2119.65885356724,1.104744,1.09339620587719,2.17298723620974,-6.06250418743675,0.602390131700097,0.310844917980602
2120,1.0919,1.09139093208316,2.17302610629251,-6.06265417716616,0.601469534295589,0.309908144439284
2120.34029538245,1.0919,1.08942878426722,2.17306476953559,-6.06289978803031,0.600566576665198,0.308989081672816
2120.68011850403,1.0919,1.08750431563156,2.17310326788868,-6.06323903948648,0.599677682190077,0.308084142410967
2121.05166308767,1.0919,1.085435259574,2.17314523142962,-6.06371568774078,0.598718835183135,0.307107792850308
2121.4058832235,1.0919,1.08349109075207,2.17318511274577,-6.06427145091767,0.597813579200137,0.306185885532064
2121.71691354256,1.0919,1.08180212350558,2.17322003047766,-6.06484007121367,0.59702344905638,0.305381159393135
2122,1.081212,1.08027621672351,2.173251729631,-6.06542261032418,0.596307696336475,0.304652143140853
2122.40239543507,1.081212,1.07812044467024,2.17329665660128,-6.0663565792793,0.595293247436818,0.303618910004325
2122.68823370686,1.081212,1.07659543550151,2.17332847712882,-6.06709521217555,0.594573109676425,0.302885468585516
2122.97407197865,1.081212,1.07507357518767,2.17336022128982,-6.06789614486467,0.59385347091814,0.302152559527929
2123.34590640599,1.081212,1.07309620121097,2.17340140260856,-6.06903114226428,0.592917482515002,0.301199359110514
2123.65414424733,1.081212,1.07145746396335,2.17343544411611,-6.07005175857677,0.592140376162045,0.300408028875744
2123.96238208868,1.081212,1.0698180900064,2.17346939874453,-6.0711446820483,0.59136248020025,0.299615949982389
2124,1.07052,1.06961794120192,2.17347353669681,-6.07128301780193,0.591267531027287,0.29951927260297
2124.18808955661,1.07052,1.06861688706304,2.17349420712693,-6.07199086550497,0.590792704817166,0.299035814674363
2124.59219079278,1.07052,1.06646419793935,2.17353850766184,-6.07360282174372,0.589771269023906,0.297995886525263
2125.019974866,1.07052,1.06418223609714,2.17358524256116,-6.07544497863331,0.588688024158545,0.296893145238825
2125.39002791621,1.07052,1.06220582293288,2.17362553575988,-6.07715129360995,0.587750813182909,0.295939136847346
2125.68330591256,1.07052,1.06063809253984,2.17365738019899,-6.07857795464743,0.587007135506645,0.295182192599944
2126,1.059828,1.05894404405155,2.17369167818463,-6.08019241624557,0.586203252329674,0.29436402986305
2126.38841222303,1.059828,1.0568649225172,2.17373361611172,-6.08227734339195,0.585217403179674,0.293360730058749
2126.73246281959,1.059828,1.05502193269145,2.17377064612546,-6.08422067802655,0.584343114719652,0.292471044183142
2127.03207727398,1.059828,1.05341583933323,2.17380280224633,-6.08598694602407,0.583580615774689,0.2916951833453
2127.35815391332,1.059828,1.05166649787019,2.17383770091372,-6.08798750414693,0.582750523120335,0.290850599090007
2127.7267014055,1.059828,1.04968726101827,2.17387702136663,-6.09034694673694,0.581811118444423,0.289894879723553
2128,1.049136,1.04821794953943,2.17390609396017,-6.09216403365154,0.581113102753558,0.289184804924852
2128.31331304115,1.049136,1.04653167935758,2.17393933232289,-6.09431791098813,0.580312421116037,0.288370291733039
2128.67515616814,1.049136,1.04458170810272,2.17397759767389,-6.09689954702322,0.579387281889461,0.287429188826696
2128.96685556328,1.049136,1.04300796070798,2.17400835093936,-6.09905424579777,0.578640730328407,0.28666976996056
2129.25855495842,1.049136,1.04143312491652,2.17403902130366,-6.10127462113256,0.577894712227771,0.28591088033109
2129.64383418367,1.049136,1.03935299667395,2.17407940743097,-6.10430797174213,0.576912478204847,0.284911629207103
2130,1.038444,1.03743283615156,2.17411662205617,-6.107213851019,0.576008929101731,0.283992333125254
2130.31477239568,1.038444,1.03574155294532,2.17414942146478,-6.10986310125164,0.575216738906767,0.283186311491361
2130.66764076799,1.038444,1.03385714054848,2.17418609597172,-6.11292290616771,0.57433977489333,0.282293904079183
2131.02050914031,1.038444,1.03199155245341,2.17422267523395,-6.1160768624729,0.57347697707234,0.281415736482848
2131.33004752774,1.038444,1.0303764815922,2.17425468671998,-6.11892006649457,0.572734790805404,0.280660135616457
2131.71283826203,1.038444,1.02841500338738,2.17429417645391,-6.12253334897266,0.571840451516376,0.279749305416365
2132,1.027752,1.0269748131842,2.17432372959557,-6.12531312372679,0.571187812016832,0.279084369020275
2132.28917711996,1.027752,1.02555564246286,2.17435342684281,-6.12817095263905,0.570547641838802,0.27843184988772
2132.64303160901,1.027752,1.02386597335209,2.17438967670024,-6.13174588879178,0.569789787766724,0.27765895590583
2132.99081928274,1.027752,1.02225939537535,2.17442520513944,-6.13534060259106,0.56907240455226,0.276926871033734
2133.34818390735,1.027752,1.0206670787365,2.17446160386305,-6.13911512942991,0.568362744927392,0.276202192831391
2133.66334442864,1.027752,1.01931268086267,2.17449360871459,-6.14250951666831,0.567760020232007,0.275586301318972
2134,1.017968,1.01791661394676,2.17452769290317,-6.14620094979135,0.567138017103714,0.274950305435187
2134.34977013472,1.017968,1.01651875129965,2.17456298599747,-6.15010539591104,0.56651242466956,0.274310124517263
2134.64851773141,1.017968,1.01536358192681,2.17459303135981,-6.15349433014493,0.565993211163886,0.27377843508866
2135.11871683808,1.017968,1.01360818474793,2.17464013227164,-6.15892562600071,0.565199681004261,0.272965212886232
2135.33515999617,1.017968,1.01282233246393,2.17466173787566,-6.16146474119274,0.564842302462622,0.272598735925445
2135.55160315426,1.017968,1.01204862191697,2.17468329714047,-6.16402788144788,0.564489831889035,0.272237139107457
2135.88346997676,1.017968,1.01088365413226,2.17471626761381,-6.16800373855925,0.563959624493038,0.271692873148542
2136,1.011272,1.01048037656809,2.17472782139225,-6.16941277289483,0.563776428212827,0.27150474026658
2136.33320954867,1.011272,1.00934369651478,2.17476079715257,-6.17347835047888,0.56326125913655,0.270975570202859
2136.6641246827,1.011272,1.00824062362057,2.17479346298763,-6.17756852814637,0.562765214090397,0.270465681389459
2136.98824455151,1.011272,1.00718896249236,2.17482538499537,-6.18162417197134,0.562298255053464,0.269985231511936
2137.31236442031,1.011272,1.00617118769889,2.17485723934982,-6.18572717486542,0.561852407898622,0.269525972129687
2137.65681424046,1.011272,1.00513391372935,2.17489102020792,-6.19013738528295,0.561405380008327,0.26906478986527
2138,1.00458,1.00415392119824,2.17492460392171,-6.19458000728537,0.56099202320274,0.268637438708505
2138.32533532592,1.00458,1.00328143127737,2.17495637110623,-6.19883367754596,0.560631798743307,0.268263986065846
2138.68488887744,1.00458,1.0023885954762,2.17499139623131,-6.20357903487677,0.56027150545482,0.267889151139555
2139.06251764568,1.00458,1.00153857941745,2.17502808208666,-6.20860872021283,0.559938669480723,0.26754113668971
2139.38514962123,1.00458,1.0008874160068,2.17505933862878,-6.21293933364258,0.559690724574613,0.267280305527935
2139.74402238606,1.00458,1.00024616909775,2.17509400619913,-6.21778848774315,0.559452625077893,0.267027966609373
2140,0.999144,0.999841770224578,2.17511866569505,-6.22126564515168,0.55930614647295,0.266871382675095
2140.32535480221,0.999144,0.999388926289826,2.17514992157466,-6.22570454903712,0.559145203661873,0.266697550369268
2140.63964404882,0.999144,0.999011946888081,2.17518001775207,-6.23001047306572,0.559012579130355,0.266552466844589
2140.95393329543,0.999144,0.998688160234312,2.17521001652704,-6.23433166327518,0.558899664779105,0.266427074483273
2141.30889232249,0.999144,0.998377713413694,2.17524377979391,-6.23922775264994,0.558792202144192,0.266305481144962
2141.68111887429,0.999144,0.998104622670198,2.17527905473401,-6.24437721367005,0.558697461408247,0.266195859262835
2142,0.998216,0.997905910002312,2.17530917298858,-6.24879920104243,0.55862981564474,0.266115416152708
2142.36332900553,0.998216,0.997713227731837,2.17534338429067,-6.25384757475471,0.558567758623457,0.266038913849449
2142.7197060446,0.998216,0.997556570216837,2.17537684144427,-6.2588080067948,0.558522348711153,0.265979409620608
2143.0555446763,0.998216,0.997438728890863,2.17540828634554,-6.26348887613492,0.558496003884992,0.265939861002185
2143.40763738132,0.998216,0.997349048216177,2.17544116926462,-6.26840118031785,0.558488507253206,0.265918615189492
2143.75437036597,0.998216,0.997299029378129,2.17547346888127,-6.27324170395924,0.558502895652911,0.26591957051255
2144,0.997288,0.997289515480895,2.17549629996281,-6.27667144392534,0.558527916548439,0.265935133359574
2144.33798623409,0.997288,0.997315723469568,2.1755276448315,-6.28138995493457,0.558585096844352,0.265979264704459
2144.67107515844,0.997288,0.997390643218625,2.17555845245899,-6.28603705110854,0.558668282814346,0.266049607450183
2145.0247499255,0.997288,0.997528745430126,2.17559107138974,-6.29096524140216,0.558787607857152,0.266155307408205
2145.34929011577,0.997288,0.997712733063021,2.17562091827811,-6.29547923985433,0.558927624512297,0.266282826079519
2145.67383030604,0.997288,0.997954940943082,2.17565068397499,-6.2999826256859,0.559097292775581,0.266439994635728
2146,0.99742,0.99825968297281,2.17568051855438,-6.30449512028402,0.559297839225114,0.266627977802129
2146.37405421423,0.99742,0.998687193764466,2.17571463657962,-6.30964969339447,0.559566296203559,0.266882100417764
2146.70435338005,0.99742,0.999135072346245,2.17574468070693,-6.31417977036831,0.559836991669993,0.267140180784608
2147.13553789103,0.99742,0.999819253801424,2.17578378762855,-6.32005774171088,0.560236373146314,0.267523158658407
2147.48735411959,0.99742,1.00046022611781,2.17581560237471,-6.3248194060591,0.560601323535241,0.267874783301498
2147.78083578583,0.99742,1.00105093259128,2.17584207797938,-6.32876504523866,0.560931608798462,0.268193995621152
2148,1.001176,1.00152480229747,2.17586181127865,-6.33169447095666,0.561193079291346,0.268447224818602
2148.41249651282,1.001176,1.00249144842172,2.17589886318056,-6.33716518227643,0.561720092570615,0.268958800101013
2148.82499302565,1.001176,1.0035540692584,2.17593579680237,-6.34257514108902,0.562291596927171,0.269514967070684
2149.17608907727,1.001176,1.00453240333817,2.17596713651305,-6.34712780211502,0.562810565749685,0.270020968030424
2149.43326659559,1.001176,1.00529094823799,2.17599003446104,-6.35043024933131,0.563209497147439,0.270410454915729
2149.69044411392,1.001176,1.00608374458387,2.17601288114001,-6.35370391807169,0.563623363195227,0.270814925463835
2150,1.005868,1.00708139672472,2.17604031006691,-6.35760445160229,0.564138801262465,0.271319110258248
2150.33210438,1.005868,1.00820087000968,2.17606964668808,-6.36173859374729,0.564710850982545,0.271879038933015
2150.63622599342,1.005868,1.00926639110633,2.17609642616137,-6.36547672566378,0.565250534730005,0.272407611174213
2150.94034760684,1.005868,1.01036594072628,2.17612312265496,-6.36916772302344,0.565802565093414,0.272948508789875
2151.30221952632,1.005868,1.01171240445526,2.17615478103479,-6.37349638680152,0.566472641952417,0.273605296692309
2151.64925734758,1.005868,1.01303661266322,2.17618503512081,-6.37758143147564,0.567128413780013,0.274248264610613
2152,1.013928,1.01440302177755,2.17621551251837,-6.38164273818993,0.567803504245767,0.274910354362961
2152.42073080439,1.013928,1.01607628724951,2.17625195206742,-6.38642317890414,0.568629954922315,0.275721341895468
2152.76860213569,1.013928,1.01748895351785,2.17628199355612,-6.39029900737936,0.569330959020844,0.276409618798641
2153.05955243466,1.013928,1.01869332204946,2.17630706389499,-6.3934861119529,0.569931125657161,0.276999188094416
2153.41869729417,1.013928,1.02021339954874,2.1763379448625,-6.39735013622708,0.570691748772242,0.277746798584801
2153.77784215368,1.013928,1.02177677932109,2.17636875602613,-6.40113469642293,0.571479001821881,0.278521125926065
2154,1.021984,1.02276871059608,2.1763877803318,-6.40343485600136,0.571980505316468,0.279014676191901
2154.32193480586,1.021984,1.0242439763867,2.17641530102018,-6.40671103141526,0.572727764267403,0.279750418995097
2154.64386961171,1.021984,1.02576828354265,2.17644276329306,-6.40991772724898,0.57350157169762,0.280512753366726
2154.98539001659,1.021984,1.02744347134172,2.17647183010306,-6.41324090584438,0.574353273694416,0.281352333693419
2155.31827989094,1.021984,1.02913734525773,2.17650009422229,-6.41639936792648,0.575213107998468,0.282200403953837
2155.65054053946,1.021984,1.03089002009235,2.17652823505842,-6.41946948143876,0.576100299310181,0.283075906420901
2156,1.031092,1.03280039296853,2.17655775397956,-6.42260655555787,0.577063826408798,0.284027194253862
2156.31647563263,1.031092,1.03458784989829,2.17658441423153,-6.42536348079029,0.577959912026841,0.284912199558255
2156.66149845702,1.031092,1.03659435562744,2.17661339789394,-6.42827530371645,0.578958825687483,0.285899050156572
2156.96041925797,1.031092,1.03837653512596,2.17663843854455,-6.43071696434268,0.579840708111981,0.286770491332687
2157.25934005892,1.031092,1.04019393268936,2.17666341336676,-6.43308173372541,0.580734325481213,0.28765367256481
2157.64465456826,1.031092,1.04257943946172,2.17669550947872,-6.43601446564194,0.581898573211748,0.288804468595581
2158,1.043816,1.04481251432542,2.17672501399065,-6.43860209822373,0.582982103056799,0.289875593535186
2158.3071522155,1.043816,1.04676134502032,2.17675044550533,-6.44074730409489,0.58392321199972,0.290806040698134
2158.64689101715,1.043816,1.0489308798214,2.17677850031978,-6.44302054301658,0.584966112827765,0.291837193239594
2158.98662981881,1.043816,1.05110979463138,2.17680647832683,-6.44518873392304,0.586010479496574,0.292869862377671
2159.29619183407,1.043816,1.05309952267705,2.17683190518072,-6.44707261826775,0.5869619650068,0.293810737256748
2159.6892277319,1.043816,1.05562722066726,2.17686409779299,-6.4493383330627,0.588166900645447,0.29500227269261
2160,1.056544,1.05762405857063,2.1768894798691,-6.4510299719517,0.589117031967219,0.295941863921754
2160.29946088999,1.056544,1.05954459281771,2.17691387627784,-6.45257676245075,0.590029794426754,0.296844470114367
2160.65265695713,1.056544,1.06180287029883,2.17694257079805,-6.45429633158389,0.591100637395343,0.297903355800235
2160.99418706358,1.056544,1.0639772565566,2.17697023458793,-6.45585169042848,0.59213011502497,0.298921289626379
2161.32650733107,1.056544,1.06608230313159,2.17699707375125,-6.45726424169172,0.593126141755204,0.299906097613145
2161.64766552024,1.056544,1.06810509584707,2.17702293806805,-6.45853532308339,0.594081690937933,0.300850814111801
2162,1.069272,1.07030973857147,2.17705123130688,-6.4598241674608,0.595121975715553,0.301879222266455
2162.3671070182,1.069272,1.07258933472126,2.17708062182092,-6.46105035039692,0.596197694578076,0.302942588113396
2162.67014534902,1.069272,1.0744569112539,2.17710481660724,-6.46197345807259,0.597078241641862,0.303812947782793
2163.13669396859,1.069272,1.07730633349234,2.17714195332166,-6.46323853737117,0.5984212675084,0.305140301987363
2163.36812397827,1.069272,1.07870810025375,2.17716032610797,-6.46379640571864,0.599082791693617,0.305794056000667
2163.59955398795,1.069272,1.08010225621179,2.17717866789573,-6.46430839295734,0.599740837100014,0.306444332455841
2164,1.0817,1.08249730773528,2.1772103348791,-6.46508660290464,0.600871385713887,0.307561448055415
2164.33321546227,1.0817,1.08447475013493,2.17723662127543,-6.46563085449101,0.601806671727305,0.308485656400903
2164.61971920644,1.0817,1.086164931484,2.17725917834635,-6.4660242694558,0.602607177386111,0.309276698293237
2165.02087962467,1.0817,1.08851784644377,2.17729069437489,-6.46645996871954,0.603721180659885,0.31037755949129
2165.35386396416,1.0817,1.09046004299243,2.1773167921893,-6.46672016052964,0.604641053655951,0.311286634142376
2165.63394311934,1.0817,1.09208627919218,2.17733869710983,-6.46686812664399,0.605410702515432,0.312047287992563
2166,1.093072,1.09420048814416,2.1773672564746,-6.46696439906184,0.606407288676151,0.313032235707108
2166.3392955298,1.093072,1.0961458236842,2.17739364928012,-6.46695609644778,0.607320000781706,0.313934122100337
2166.64025591163,1.093072,1.09785578036108,2.17741699019459,-6.46687095971025,0.608118359432905,0.314722884599681
2166.95272503193,1.093072,1.09961044748422,2.17744114950922,-6.46670610483486,0.608931572917634,0.315526133447836
2167.30195345002,1.093072,1.10153922293386,2.17746805804911,-6.46643113686746,0.609818156450455,0.316401567690868
2167.59668464616,1.093072,1.10313401076761,2.17749068999578,-6.46612604840717,0.61054621417083,0.317120196451159
2167.89141584231,1.093072,1.10469275792045,2.17751325140935,-6.4657556531818,0.611252475361347,0.317817001779608
2168,1.104448,1.10525689453111,2.17752154596247,-6.46560305826748,0.611506618912488,0.318067660045159
2168.36724145955,1.104448,1.1071202376203,2.17754953150349,-6.46502421497586,0.612341392469686,0.3188906720205
2168.7344829191,1.104448,1.10890871911551,2.17757741770034,-6.46435148163055,0.613137520920724,0.319675032629916
2169.04470588562,1.104448,1.11035665678689,2.17760090176145,-6.46371305465339,0.613777869371536,0.32030543071284
2169.39030450157,1.104448,1.11189894412675,2.17762699132967,-6.46292954753026,0.614456741204753,0.320973201901576
2169.68276852868,1.104448,1.11314507187375,2.17764901479989,-6.46220962654898,0.615005095571757,0.321512145306557
2170,1.114632,1.11443640394378,2.17767285173362,-6.4613724650402,0.615573968083257,0.322070802437349
2170.40065659179,1.114632,1.1159820853062,2.17770288921589,-6.46023548678138,0.616256780849732,0.322740872936521
2170.74876858694,1.114632,1.11725487463589,2.17772893201729,-6.45917902493514,0.616824033768322,0.323297162930181
2171.04120566507,1.114632,1.11827989318896,2.17775077166713,-6.45824445253061,0.617284411989794,0.323748423621979
2171.39009575268,1.114632,1.1194574482056,2.17777678072162,-6.45707541275523,0.617816114736151,0.324269376286639
2171.73898584028,1.114632,1.12059308283805,2.17780273446394,-6.45584965232019,0.618332192740809,0.324774863540289
2172,1.120656,1.12141890493007,2.17782211009345,-6.45489668810667,0.618708255321927,0.32514309833293
2172.3888925251,1.120656,1.12261459538737,2.17785090198921,-6.45342150893113,0.619250120931706,0.325673223784244
2172.7160392553,1.120656,1.12358779779539,2.17787504166798,-6.4521308779442,0.619687548126049,0.326100785731444
2173.043757993,1.120656,1.12452966369968,2.17789914195296,-6.45079416020199,0.620106568040517,0.326509922920559
2173.38594149902,1.120656,1.12547242992818,2.17792421366855,-6.44935352261768,0.620518442420681,0.32691146661079
2173.72416749938,1.120656,1.12635659906986,2.17794890003631,-6.4478867180793,0.620896755955469,0.327279544348354
2174,1.12668,1.12703729816023,2.17796896202274,-6.44666079166486,0.621182566540648,0.327556988099456
2174.32902188996,1.12668,1.12779572474382,2.17799281148592,-6.44516588750999,0.621493104118415,0.327857586927296
2174.69532980963,1.12668,1.12856419140306,2.1780192633551,-6.4434633057656,0.621797158043579,0.328150585761425
2174.99997799719,1.12668,1.12913720256714,2.1780411854075,-6.44201969666591,0.622016634478332,0.328360872774302
2175.30462618475,1.12668,1.12964674756439,2.17806304048724,-6.44055386987779,0.622204822247143,0.328539872519731
2175.64280435455,1.12668,1.13013582741294,2.17808722645012,-6.43890405384492,0.622376863396451,0.328701712540886
2176,1.131372,1.1305647597569,2.17811269247899,-6.43713968767363,0.622520368159751,0.328834442677321
2176.33001063288,1.131372,1.13088362582344,2.17813615237553,-6.43549343242522,0.622621305963035,0.328925485477348
2176.67569036988,1.131372,1.13114375045621,2.1781606609232,-6.43375593713115,0.622697715903646,0.32899157591166
2177.02137010688,1.131372,1.13133682775279,2.17818510621883,-6.4320083596781,0.622750589520138,0.32903418261029
2177.3488533389,1.131372,1.13146730989508,2.17820820830476,-6.4303460672388,0.622784159975596,0.329058081386909
2177.71210107347,1.131372,1.13156412612869,2.17823376986996,-6.42849702352206,0.622806383044495,0.329069646827411
2178,1.131508,1.13161329130421,2.17825398119299,-6.42702900653056,0.622816702677514,0.329071571015718
2178.3156216867,1.131508,1.13164676220912,2.17827608848024,-6.4254180997156,0.622824099898246,0.329069761927115
2178.65341891069,1.131508,1.13166618180103,2.17829968875578,-6.42369302191223,0.62282853854279,0.329064371312531
2179.01318872943,1.131508,1.13167546535043,2.1783247535794,-6.42185525534752,0.622831692636077,0.329057081932229
2179.31152221299,1.131508,1.13167864802037,2.17834548179895,-6.42033123775644,0.622835379463832,0.329052126630016
2179.60985569655,1.131508,1.13168065261612,2.17836615819787,-6.41880722892987,0.622839961737014,0.329048081413698
2180,1.131648,1.13168470502479,2.17839311894006,-6.41681420045402,0.62284734869311,0.329044206900782
2180.36829263895,1.131648,1.13169227670616,2.17841848775608,-6.41493267685449,0.622857623387211,0.3290438895734
2180.67980230272,1.131648,1.13170237886829,2.17843988340962,-6.41334097548255,0.622868076847888,0.329045408758887
2181.09721640982,1.131648,1.13172138087114,2.17846846458557,-6.41120747564213,0.622883317325319,0.329048712651349
2181.35439235472,1.131648,1.13173590474265,2.17848602377532,-6.40989250327585,0.622894154693127,0.329052215497437
2181.61156829962,1.131648,1.13175219620903,2.17850354490449,-6.40857707513182,0.622905641926782,0.329056383168797
2182,1.131784,1.13177930654664,2.17852993655692,-6.40658928861073,0.622922564045251,0.329062278350925
2182.33997744482,1.131784,1.13180461755324,2.17855296553732,-6.40484841816071,0.622937737227141,0.329067830342131
2182.66441241897,1.131784,1.13182946350036,2.17857488073418,-6.40318618339236,0.62295281199655,0.329073749458179
2183.0114858577,1.131784,1.13185626402011,2.17859825953837,-6.40140688563497,0.622967964099123,0.329079134909092
2183.37869552231,1.131784,1.13188444303777,2.17862292124272,-6.39952316830306,0.622983717701207,0.329084586708357
2183.71093729262,1.131784,1.1319095422423,2.17864516968274,-6.39781780227907,0.622998446950007,0.32909002317464
2184,1.13192,1.13193097978866,2.17866447671344,-6.3963332696958,0.623010493003713,0.329094005755465
2184.47572307755,1.13192,1.13196539770462,2.17869615025811,-6.39388854888097,0.623029686905083,0.329099970672616
2184.70215758504,1.13192,1.13198142382376,2.178711182243,-6.39272425887145,0.623039342871631,0.329103348345438
2184.92859209252,1.13192,1.1319972501323,2.17872618592687,-6.39155954307356,0.623048706350262,0.329106445389558
2185.34679698135,1.13192,1.13202605885692,2.1787538221832,-6.3894073052472,0.623064818991875,0.329111015574028
2185.68381673777,1.13192,1.13204900121324,2.17877602354968,-6.38767187854631,0.623078595443336,0.329115519564551
2185.97049106909,1.13192,1.13206841496788,2.17879485938667,-6.38619499190726,0.623090490880157,0.329119548212687
2186,1.132056,1.13207041070463,2.17879679570806,-6.38604293019595,0.62309166629026,0.329119914912198
2186.14754465454,1.132056,1.13208038649663,2.17880647017632,-6.38528251586249,0.623097397894058,0.329121605957789
2186.55177140298,1.132056,1.13210772818925,2.17883291436875,-6.38319833599914,0.623113049856182,0.329126213439037
2186.85338678148,1.132056,1.13212817466752,2.17885258784317,-6.38164239428108,0.623125730501658,0.329130677376834
2187.15500215999,1.132056,1.13214867765046,2.17887221191098,-6.38008572119422,0.623138006048397,0.329134756806175
2187.49178048601,1.132056,1.13217163976351,2.17889406555807,-6.37834669819879,0.6231509702421,0.329138593614125
2187.80267809226,1.132056,1.13219289301871,2.17891418539707,-6.37674052762338,0.623163765913381,0.32914298595864
2188,1.132196,1.13220640330664,2.17892692811893,-6.37572071754256,0.62317209927271,0.329145997106306
2188.37393456579,1.132196,1.13223203405016,2.17895101876257,-6.37378725101694,0.623186904708822,0.32915074067153
2188.69537303427,1.132196,1.13225407852022,2.17897166741664,-6.37212432207017,0.62319951469252,0.329154726330287
2189.06357186166,1.132196,1.13227932236614,2.17899525198941,-6.37021848123683,0.623214958120415,0.329160319111462
2189.39944373892,1.132196,1.13230232737679,2.17901670286065,-6.36847900172233,0.62322824717291,0.329164648628977
2189.72215466158,1.132196,1.13232440062228,2.1790372567098,-6.36680682572955,0.623240741651183,0.329168558160603
2190,1.132332,1.13234337728178,2.17905490879322,-6.36536647333233,0.623252264733414,0.329172708261646
2190.33846157468,1.132332,1.13236645891931,2.17907635682068,-6.36361104352729,0.623266030771562,0.329177515931025
2190.70006846724,1.132332,1.13239108230018,2.1790992048348,-6.36173454138756,0.623279865112648,0.329181807234439
2191.06499938551,1.132332,1.13241590627801,2.17912219321866,-6.35983974844783,0.623294788720496,0.329187129278824
2191.38463585551,1.132332,1.13243764139294,2.17914227101499,-6.35817925491726,0.623307802250017,0.329191757016
2191.74637044874,1.132332,1.13246224715099,2.17916492880389,-6.3562990602423,0.623321639746814,0.329196131289579
2192,1.132468,1.13247951373635,2.17918077460757,-6.35498015002766,0.623331868043008,0.329199741198239
2192.32301177238,1.132468,1.13250153046813,2.1792009067412,-6.35329970025314,0.623345310463158,0.32920477162933
2192.64154054773,1.132468,1.13252327997955,2.17922070652139,-6.35164173316674,0.623357761999962,0.329208947450884
2192.96006932309,1.132468,1.13254507991955,2.17924045396165,-6.34998294735811,0.623370266376589,0.329213195003195
2193.33512377919,1.132468,1.13257084159054,2.17926363907284,-6.3480287562776,0.623386008066945,0.329219238125935
2193.67742582736,1.132468,1.13259448859246,2.17928473704428,-6.34624419859154,0.623399765107442,0.329224164998606
2194,1.132604,1.13261695618811,2.17930456504625,-6.3445616005867,0.623412718035357,0.329228814842347
2194.4040984642,1.132604,1.13264549216835,2.17932933105641,-6.34245254348687,0.62343033399397,0.329236054593639
2194.73404668123,1.132604,1.13266926556532,2.17934949306836,-6.34072943160007,0.62344438393299,0.329241652124998
2195.06301407211,1.132604,1.13269355169713,2.17936954260361,-6.33901047739106,0.623458574521793,0.329247432531066
2195.38568140302,1.132604,1.13271808776852,2.17938915792819,-6.33732349427705,0.623473817874669,0.329254442761592
2195.70834873393,1.132604,1.13274347121689,2.17940872425629,-6.33563550792291,0.623489155937467,0.329261562944589
2196,1.132744,1.13276724327414,2.17942636829955,-6.334108876129,0.623502904734572,0.329267898389317
2196.3245185002,1.132744,1.13279470121775,2.17944595517684,-6.33240917862832,0.623519357597243,0.329276135882896
2196.6490370004,1.132744,1.13282325116657,2.17946549473183,-6.33070834431692,0.623536432970439,0.329285025603854
2196.97600901786,1.132744,1.13285303815299,2.17948513446489,-6.32899343816164,0.623552988561326,0.329293365807429
2197.30298103533,1.132744,1.13288357461797,2.17950472638739,-6.32727730778519,0.623569678692374,0.329301875105769
2197.64943960547,1.132744,1.13291613924019,2.1795254332241,-6.32545756267174,0.623587136424978,0.329310704895466
2198,1.13288,1.13294823001958,2.17954632895553,-6.32361488898965,0.62360216134504,0.329317040291216
2198.33466522514,1.13288,1.1329765491711,2.1795662230122,-6.3218546002774,0.623613852632849,0.329320429360867
2198.70115727359,1.13288,1.13300262147743,2.179587946838,-6.3199258504518,0.623622839739815,0.329320330536888
2199.06960275917,1.13288,1.13302057557302,2.17960972042374,-6.31798607711066,0.623624552979737,0.329312910229595
2199.40433995487,1.13288,1.13302676885491,2.17962944505036,-6.31622363156982,0.623619130630585,0.329299185617493
2199.75976465717,1.13288,1.13301965316135,2.17965033078798,-6.31435278844113,0.623605308290264,0.32927653780754
2200,1.133016,1.13300527211266,2.17966441507137,-6.31308896474983,0.623589741423323,0.329255005671538
2200.3485006227,1.133016,1.13296853743694,2.17968480211348,-6.31125728516371,0.623557595861934,0.329214285431935
2200.66071373256,1.133016,1.1329178009459,2.17970302339076,-6.30961881129827,0.623519442312635,0.329168498995504
2200.97292684241,1.133016,1.13284842635016,2.17972120483324,-6.30798351364557,0.62347076264152,0.329112238993332
2201.35381558543,1.133016,1.13273605356353,2.17974333099698,-6.30599411060678,0.623395099754087,0.329027409073123
2201.71730036754,1.133016,1.1325974913007,2.17976438776999,-6.30410293704636,0.623306053366236,0.328929708289355
2202,1.132732,1.1324664172031,2.17978072241597,-6.30263814227374,0.623223592888447,0.328840577530485
2202.40449720536,1.132732,1.13223939583125,2.17980402429093,-6.30055342117055,0.623082231446755,0.328689650915767
2202.74876994905,1.132732,1.13200526316912,2.17982378611139,-6.29879145431076,0.622939341757493,0.328538638210755
2203.07047508112,1.132732,1.13174835487528,2.1798421901523,-6.29715715790534,0.622784570177582,0.3283762861477
2203.41565871739,1.132732,1.13142732874412,2.17986186794074,-6.29541879367244,0.622592623097893,0.328176210615293
2203.76084235365,1.132732,1.13105476480712,2.17988147263279,-6.29369863689045,0.622373277925764,0.327948736162954
2204,1.131,1.13076404509557,2.17989501266142,-6.2925189345272,0.62220433545138,0.327774159451881
2204.3464644639,1.131,1.13029240738096,2.17991456641191,-6.29082965383406,0.621932698278566,0.327494371942981
2204.69292892779,1.131,1.12975783861146,2.1799340491278,-6.28916649523768,0.62162913099236,0.327182653878971
2205.09382959906,1.131,1.12905723674332,2.17995650773992,-6.28727883451582,0.621238758300362,0.326782842838025
2205.42804255104,1.131,1.12840443807706,2.17997516415657,-6.28573881145351,0.620880496059271,0.326416701088063
2205.80170192707,1.131,1.12760093216756,2.17999595591715,-6.28405708073172,0.620447329304665,0.325974706348421
2206,1.128272,1.12714378995136,2.18000696330923,-6.28318308979351,0.620205037072327,0.32572772243541
2206.33617062498,1.128272,1.12632277203725,2.18002558517639,-6.2817326636687,0.61977574516197,0.32529049207595
2206.73796033446,1.128272,1.12527234853519,2.18004778397125,-6.28005370607753,0.619236453731203,0.324741713590498
2207.02752727247,1.128272,1.12447495911283,2.18006374752202,-6.27888256985906,0.618834959104775,0.324333381908761
2207.31709421048,1.128272,1.12364957394074,2.18007968494275,-6.27774532933829,0.618425166968571,0.323916752611954
2207.65757334828,1.128272,1.12265066497773,2.18009839463596,-6.27645275719297,0.617935289731463,0.323418835734674
2208,1.122044,1.1216235986947,2.18011718261719,-6.27520255844053,0.617438634599502,0.322914106411122
2208.32815344601,1.122044,1.12062604709611,2.18013516381377,-6.27405202649817,0.6169618116517,0.322429669157815
2208.71326370099,1.122044,1.11944754289895,2.18015623849267,-6.2727616437236,0.616402165470689,0.321861214876799
2209.07293526268,1.122044,1.11834589538336,2.18017589214765,-6.27161505242527,0.615881628530927,0.321332600010449
2209.37517579954,1.122044,1.11742232801685,2.18019238135896,-6.27069525046985,0.615445458755553,0.320889771562929
2209.69497815239,1.122044,1.11644779367199,2.18020979546111,-6.26976538144961,0.61498218233623,0.32041959682114
2210,1.115816,1.1155191731316,2.18022636400956,-6.26892007804707,0.614536291766522,0.319967254946623
2210.32844910549,1.115816,1.11451550990555,2.18024414832377,-6.26805548531533,0.614048400527185,0.319472296691789
2210.66025576039,1.115816,1.11348962247943,2.18026204215704,-6.26723064788285,0.613540556680817,0.318957281896289
2211.02502747764,1.115816,1.11233500630768,2.18028161921585,-6.26638148467515,0.612957621442247,0.318366403215823
2211.32090973417,1.115816,1.11136685691266,2.18029742201902,-6.26573845878573,0.612461459943021,0.317863733287865
2211.61679199069,1.115816,1.11036057896311,2.18031315525928,-6.26513806732944,0.611939538161657,0.317335227007643
2212,1.109588,1.10898640757783,2.18033343257066,-6.26442699359738,0.611219689482875,0.316606730194166
2212.36602593315,1.109588,1.10758520910365,2.18035270569679,-6.26382214168186,0.61048314652123,0.315862006092911
2212.67520624056,1.109588,1.10632595426686,2.18036892250335,-6.26337145734315,0.6098216466861,0.315193602939978
2213.11237864872,1.109588,1.1044189576199,2.18039176778987,-6.26283480657935,0.608823964234085,0.314186173600693
2213.35752721429,1.109588,1.1032833282673,2.18040454058368,-6.26258851649098,0.608234704834099,0.313591457463682
2213.60267577987,1.109588,1.10210058442621,2.18041728942458,-6.26238352324653,0.607625469599773,0.312976773198779
2214,1.102396,1.10008793135874,2.180437906931,-6.2621429189222,0.606599174724798,0.311941670057308
2214.3396581572,1.102396,1.09828168057794,2.18045549297421,-6.26203106823862,0.605690933166368,0.311025963385388
2214.65515240008,1.102396,1.09654344831879,2.18047179883501,-6.26200772497741,0.604828753897817,0.31015690318263
2214.97942243097,1.102396,1.09470794385414,2.18048853035024,-6.26206688559231,0.603928810969311,0.30924995032696
2215.34544329175,1.102396,1.09259240049286,2.18050738152479,-6.26223715062246,0.602903801325329,0.308217116555467
2215.70057522594,1.102396,1.09051180496447,2.1805256338921,-6.26250883072096,0.601906883554203,0.307212710989623
2216,1.088972,1.08874689945209,2.18054099013864,-6.26282003085075,0.601066207583808,0.306365804762238
2216.37378004459,1.088972,1.08654037992176,2.1805601101418,-6.26331432803244,0.600018874464561,0.305310734026149
2216.65172685201,1.088972,1.08490125934224,2.18057428672371,-6.2637581074126,0.599242345942663,0.304528504604028
2216.92967365943,1.088972,1.08326487900944,2.18058842341301,-6.26426681810408,0.598466284882441,0.303746790080237
2217.36206303835,1.088972,1.08072345583612,2.18061032586962,-6.26518713693968,0.597256473698656,0.302528283344503
2217.64363463641,1.088972,1.07906851473884,2.1806245235678,-6.26587087961565,0.596465759056862,0.301731974461687
2217.92520623448,1.088972,1.07741032909177,2.1806386645257,-6.26662135325825,0.595670394843301,0.300931072519491
2218,1.078216,1.0769688988224,2.18064241066513,-6.26683194591935,0.595458012664698,0.300717196944813
2218.37396882762,1.078216,1.07475239328428,2.18066107394681,-6.26795603947745,0.594388138161498,0.299639644950207
2218.70942639515,1.078216,1.07274601602882,2.18067771814805,-6.269065923529,0.593416959743885,0.298661371940059
2219.03644173268,1.078216,1.07076873546073,2.18069385966358,-6.27024127227638,0.592459022555051,0.297696284201362
2219.42447619842,1.078216,1.06839179745259,2.18071292250648,-6.27175694172857,0.591309217782799,0.296537630680111
2219.74432131363,1.078216,1.06640851731774,2.18072858331935,-6.27310611108711,0.590356618298787,0.295577385716178
2220,1.066168,1.06481090682747,2.18074108637445,-6.27425000628952,0.58959648780936,0.294810966079357
2220.36770458882,1.066168,1.06250496496944,2.18075907638199,-6.27599723077788,0.588512285770911,0.293718266862338
2220.71853598221,1.066168,1.06031390970704,2.18077628345103,-6.27777618589771,0.587500383313871,0.292698530197527
2221.02104878108,1.066168,1.05844999212898,2.18079117012518,-6.27939676797659,0.586654991711853,0.291846657158816
2221.3368661474,1.066168,1.05654737787137,2.18080676425135,-6.28117235666541,0.585805391452258,0.290990621785543
2221.71212793629,1.066168,1.05436724920027,2.18082535349531,-6.28338981290893,0.584847014139866,0.290025127702933
2222,1.053748,1.05276769836719,2.1808396399066,-6.28516696843839,0.584151814453598,0.289324847544906
2222.30472331274,1.053748,1.05115122967751,2.18085476119598,-6.28711680499799,0.583452024558809,0.288619445609596
2222.64257818837,1.053748,1.04945286121863,2.18087149158524,-6.28935722895523,0.582714290370609,0.287875509720815
2222.9601215981,1.053748,1.04794123228525,2.18088715438968,-6.29153459639981,0.582050778399806,0.287206169322224
2223.27766500782,1.053748,1.04650001773808,2.1809027349112,-6.29377818083348,0.581405473492016,0.286555015223423
2223.67611165776,1.053748,1.04476463191067,2.18092214345972,-6.29668345502028,0.580601851305889,0.285743988693649
2224,1.041324,1.04338533444125,2.18093779036724,-6.29911732851459,0.579936972306848,0.285073008375118
2224.32152846768,1.041324,1.04201345011684,2.18095320201322,-6.30159748008788,0.579249776988216,0.284379679547795
2224.64498210249,1.041324,1.04059878850625,2.18096858388845,-6.3041582276521,0.578515081425399,0.283638698577765
2224.96843573729,1.041324,1.03911658505063,2.18098384810752,-6.30678778421503,0.577724504203076,0.282841690241731
2225.30259970381,1.041324,1.03748152216468,2.18099950448881,-6.30958116542746,0.576838503302934,0.281948857870989
2225.69921634309,1.041324,1.03536548938849,2.18101795995381,-6.31300601114347,0.575686646436884,0.280788593478753
2226,1.038516,1.03361547436867,2.18103188554264,-6.31568920011712,0.574742822308409,0.279838191359294
2226.32758239017,1.038516,1.03156106883242,2.18104700826435,-6.31870256452029,0.573652455820561,0.278740918977608
2226.67059113371,1.038516,1.02925236874884,2.1810628205344,-6.3219666300817,0.572452786121164,0.277534127684241
2227.02511011567,1.038516,1.02671990054944,2.18107916071306,-6.3254642582699,0.571169073399843,0.276243210599723
2227.3610686626,1.038516,1.02421381739489,2.18109465505715,-6.32890046921345,0.569930141853775,0.274997638367608
2227.67383718516,1.038516,1.02181850039322,2.18110909170501,-6.33220909758459,0.568770817022428,0.273832331302526
2228,1.0197,1.01928820307681,2.1811241552946,-6.33577376911698,0.567568491510947,0.272623979796509
2228.34311956665,1.0197,1.01662293972211,2.181140000615,-6.33965029735445,0.56632348180405,0.271372588180312
2228.65285069764,1.0197,1.0142377007765,2.18115429020589,-6.34326035188901,0.565223265581,0.270266677742709
2229.02432646587,1.0197,1.01142670292745,2.18117139472353,-6.34772659319005,0.563939065513287,0.268975736019913
2229.31885289024,1.0197,1.00924910901617,2.18118491829813,-6.35137136136434,0.562951144827549,0.267982541134417
2229.6133793146,1.0197,1.0071235468495,2.18119839852884,-6.35510560622685,0.561989345948949,0.267015533270357
2230,1.004812,1.00441627295215,2.1812160133101,-6.36013963949311,0.560762752230454,0.265782173641474
2230.35260969449,1.004812,1.00202677565669,2.18123198427315,-6.36485786431303,0.559675732935568,0.264688733858346
2230.66550954045,1.004812,0.999963141875237,2.18124607350426,-6.36914339607263,0.558730687054333,0.263737828470711
2231.08153098889,1.004812,0.997286813070299,2.18126468543735,-6.3749814086618,0.557494200273293,0.262493250156888
2231.42625467423,1.004812,0.995113281416985,2.18128001430244,-6.37993768600674,0.55648335289147,0.26147537740844
2231.72611721024,1.004812,0.993246180017304,2.18129329496752,-6.38433516055586,0.555612500172125,0.260598130162864
2232,0.992912,0.991556012557976,2.18130539761296,-6.38842093542648,0.55482478938666,0.259804392325215
2232.31013355511,0.992912,0.989658922557447,2.18131909290258,-6.39312655458074,0.553944816566647,0.258917988095523
2232.62026711022,0.992912,0.98778348705778,2.18133280071971,-6.39791512769624,0.553082652371586,0.258049560212029
2232.95292176801,0.992912,0.985804958783291,2.18134753535862,-6.40314209894451,0.552182915359546,0.257143341373072
2233.29810690563,0.992912,0.983801616425,2.18136286776915,-6.4086629004132,0.551283899003586,0.256237920051788
2233.66765701268,0.992912,0.981730351737061,2.18137932641268,-6.41467934453774,0.550367806284164,0.255315413043334
2234,0.981016,0.979946336398136,2.18139415021686,-6.42017988016314,0.549586821404369,0.254529058327885
2234.39138064494,0.981016,0.977952930691079,2.1814115976614,-6.42676132931903,0.548719965529377,0.253655639537318
2234.68724504091,0.981016,0.976525941507898,2.18142475297187,-6.43180737461757,0.548100387647116,0.253031106970313
2234.98310943687,0.981016,0.975165753993557,2.18143785999022,-6.43691132330977,0.547506609835621,0.2524323651671
2235.35605464617,0.981016,0.973537754173409,2.18145429235841,-6.44342360397313,0.546786717488497,0.251706178861011
2235.64225633461,0.981016,0.972343688954892,2.18146682375957,-6.44847817505263,0.546248888557761,0.251163472801357
2235.92845802304,0.981016,0.971185914149005,2.18147928031167,-6.45358057912004,0.545715390430088,0.250625038546173
2236,0.969116,0.970900686176046,2.18148238202215,-6.45486337841884,0.545581730774711,0.250490138653432
2236.3577098848,0.969116,0.969488271490513,2.18149781769867,-6.46132104527284,0.544906192668529,0.249808355122565
2236.75190048974,0.969116,0.967930674186105,2.18151468975092,-6.46852168655425,0.544135572774558,0.249030717295803
2237.07000731525,0.969116,0.966645005184037,2.18152820664444,-6.47439816961155,0.543481970076042,0.24837131929586
2237.44898782284,0.969116,0.96504960212492,2.18154420901144,-6.48147860987275,0.542657352386307,0.24753960733516
2237.73350460586,0.969116,0.963791054108206,2.18155616287171,-6.4868535426532,0.542004460610677,0.246881229053274
2238,0.966356,0.962557945092365,2.18156732464748,-6.49193638466314,0.541368107898477,0.246239636719301
2238.407437694,0.966356,0.960569636050557,2.18158435058501,-6.49980218610617,0.540355660115986,0.245219466188575
2238.68519347217,0.966356,0.959149955029911,2.18159594678167,-6.50523288236059,0.539647688750134,0.244506313925677
2238.96294925034,0.966356,0.957689656216153,2.18160754408142,-6.51072093715421,0.538933614521018,0.243787146278536
2239.35282663975,0.966356,0.955597140400421,2.18162383366639,-6.51852304862384,0.537934232756659,0.242780798057428
2239.68224341509,0.966356,0.953818018361814,2.18163760909747,-6.52520579950082,0.537106015292644,0.241946897894786
2240,0.951888,0.952117425704488,2.18165090323022,-6.53173012625174,0.536330790097322,0.241166369953296
2240.3357512055,0.951888,0.950359726795802,2.18166494680904,-6.53870570806969,0.535543289273041,0.240373175425747
2240.6687034484,0.951888,0.948674426453505,2.1816788574231,-6.54570368587774,0.534799240145302,0.239623501802152
2241.02843186386,0.951888,0.946932822407631,2.18169385613244,-6.55335098516879,0.534039689873213,0.238857893273963
2241.35013354098,0.951888,0.945452576296857,2.18170723306789,-6.56026245608332,0.533398434092851,0.238211230209171
2241.6970404893,0.951888,0.943941146969967,2.18172161161344,-6.56778821279246,0.532745370925927,0.237552340238077
2242,0.942684,0.942692034077951,2.18173412420085,-6.57441916294472,0.532205301257717,0.237007179932365
2242.31624193326,0.942684,0.941454432269192,2.1817471376833,-6.58139607552276,0.531666984367015,0.236463547209689
2242.67786492753,0.942684,0.940113492872269,2.18176195626751,-6.58943988653435,0.531077279716725,0.235867749777535
2242.97825401745,0.942684,0.939050941698993,2.18177421420725,-6.59617252763261,0.530604335073781,0.235389725278824
2243.27864310737,0.942684,0.938026105714631,2.18178642593878,-6.60294956253796,0.53014212635355,0.234922412632044
2243.68453230818,0.942684,0.936686365807268,2.18180285598772,-6.61217500537393,0.529528186299202,0.234301525259681
2244,0.93638,0.935669850549671,2.18181557371661,-6.6193981112504,0.52905703562628,0.233824934017309
2244.30402822622,0.93638,0.934703318132157,2.18182779164559,-6.62640226439302,0.528605866863768,0.233368564983471
2244.6281030691,0.93638,0.933682347105449,2.18184077829265,-6.63391417251039,0.528126958788224,0.232884127572889
2244.95217791197,0.93638,0.932668238008952,2.18185373123844,-6.64147310623467,0.527651273912895,0.232402930329302
2245.27900406705,0.93638,0.931651779356819,2.1818667637325,-6.64914350030866,0.52717602475309,0.231922142340399
2245.66392082992,0.93638,0.930464350949564,2.18188207736005,-6.65823760716201,0.526623292969605,0.231362918269277
2246,0.93008,0.929439459749934,2.18189541922237,-6.66623067912579,0.526150129508311,0.23088411716979
2246.31803784689,0.93008,0.928483741560234,2.18190802129844,-6.67383933165409,0.525713075068512,0.230441746946199
2246.67413554581,0.93008,0.927435248851401,2.18192210469826,-6.68240903227322,0.52523775144048,0.229960501801171
2247.02062632297,0.93008,0.926442639361289,2.18193578073552,-6.69079748441684,0.524792594496348,0.22950961778065
2247.34223047702,0.93008,0.925550546644275,2.18194844946975,-6.69862615988759,0.524396820156872,0.229108561993032
2247.6648378452,0.93008,0.924687908600488,2.18196113218446,-6.70651909759506,0.524016804787357,0.228723285532795
2248,0.923776,0.923829028944987,2.18197427940158,-6.71475979046492,0.523640671531557,0.228341724691047
2248.34701514731,0.923776,0.922981706503746,2.18198785760494,-6.72333356537433,0.523271469856392,0.227966899674395
2248.65595954905,0.923776,0.922263232212273,2.18199991475477,-6.73100070392962,0.522958222999809,0.227648655770607
2249.05437664777,0.923776,0.921384389674604,2.18201541740069,-6.74093320432297,0.522573686431454,0.22725768473486
2249.32176723862,0.923776,0.920822469513539,2.18202579134043,-6.74762630774879,0.522326903527555,0.227006587520008
2249.58915782947,0.923776,0.920280740033994,2.18203614035121,-6.75434025005116,0.522087418259653,0.22676278945102
2250,0.919692,0.919482698119488,2.18205199256972,-6.76469518099688,0.521730892316876,0.226399639686898
2250.34751080652,0.919692,0.91883475767453,2.18206535523827,-6.77348948555788,0.521438701183631,0.226101881505929
2250.64058713283,0.919692,0.918303763387121,2.18207659244712,-6.78093076771301,0.521196866038726,0.225855370504344
2250.99818948005,0.919692,0.91767074453045,2.18209026390921,-6.79004002793794,0.520905213450273,0.225558037825033
2251.35579182726,0.919692,0.917049695901616,2.18210389153903,-6.79918128067031,0.520616671479609,0.225263845299473
2251.64753215283,0.919692,0.916548947018895,2.18211497653608,-6.80666230121575,0.520382181709393,0.225024768977246
2252,0.916264,0.915947972670966,2.18212832908807,-6.81572831938572,0.52009822608732,0.224735298482676
2252.29178101672,0.916264,0.915451769032973,2.18213934898203,-6.82325630909602,0.519862729607081,0.224495233136073
2252.58356203343,0.916264,0.91495525336932,2.1821503378516,-6.83080506402698,0.519626508972041,0.224254447064405
2252.95872804491,0.916264,0.914314724956114,2.18216442123586,-6.84054166640461,0.51932040550748,0.223942475375973
2253.29161430239,0.916264,0.913743324134824,2.18217687453119,-6.84920992262487,0.519047102646435,0.223663964122336
2253.62085483164,0.916264,0.913174907657085,2.182189152523,-6.85781015453513,0.518775920526128,0.223387625862448
2253.95109932361,0.916264,0.912601635139493,2.18220143037953,-6.86646361316148,0.518502661637561,0.223109186839816
2254,0.912832,0.912516518371628,2.1822032453182,-6.86774727257257,0.518462136475578,0.223067897106985
2254.24450338196,0.912832,0.912090252326863,2.18221230845942,-6.8741745133083,0.518259703659965,0.222861646202854
2254.57974677661,0.912832,0.911504732862073,2.18222470494243,-6.88301128354678,0.517983449384673,0.222580167615196
2254.90552887154,0.912832,0.910936140122403,2.1822367197678,-6.89162550049137,0.517716713824455,0.222308367774257
2255.25132202928,0.912832,0.910335357570883,2.18224943997479,-6.90079766295084,0.51743667882566,0.222022971942931
2255.56612222992,0.912832,0.909793190673646,2.182260992077,-6.90917334778359,0.51718654210909,0.221767968819923
2255.88092243056,0.912832,0.909257948239627,2.18227251837825,-6.91757312515454,0.516941705039853,0.221518279622014
2256,0.909404,0.909057787162183,2.18227687177562,-6.92075665595422,0.516850582366571,0.221425325743493
2256.45774865693,0.909404,0.908303179793157,2.18229357366502,-6.93302560833824,0.516510061695142,0.221077790682631
2256.78847156628,0.909404,0.907775648071611,2.18230560831964,-6.94191985913503,0.516275369166984,0.220838055665319
2257.11919447563,0.909404,0.90726584527334,2.18231761566391,-6.95083831339042,0.516050252566537,0.220607920029687
2257.43993718261,0.909404,0.906790430755998,2.18232923415676,-6.95950990296291,0.515842054435019,0.220394878671811
2257.81289766719,0.909404,0.90626316435681,2.1823427103946,-6.96961962372668,0.515613460868031,0.220160686231325
2258,0.905972,0.906009440138198,2.18234945684905,-6.9747015797934,0.515503752771582,0.220048180922346
2258.32796688296,0.905972,0.905582291552466,2.18236125880314,-6.98362537865603,0.515319056457561,0.219858580106876
2258.67855260748,0.905972,0.905149984188952,2.18237384004871,-6.99318586531491,0.51513255443435,0.219666847422117
2258.99611056424,0.905972,0.904778934623335,2.18238520414086,-7.0018636552448,0.514972100614719,0.219501665231983
2259.31637360337,0.905972,0.904422858896684,2.18239663364719,-7.01063180202046,0.514816728785267,0.219341532598803
2259.63663664251,0.905972,0.904083037846065,2.18240803125342,-7.01941572286858,0.514667558083032,0.219187607562315
2259.96577785969,0.905972,0.90374844870328,2.18241971146795,-7.02845889496682,0.514519671721112,0.219034840200295
2260,0.90382,0.903714415929388,2.18242092397131,-7.02940004042216,0.514504520054533,0.21901918264229
2260.17111070157,0.90382,0.903546175590333,2.1824269810453,-7.03410823393467,0.514429264164688,0.218941397698916
2260.51704141578,0.90382,0.903214763195722,2.182439198954,-7.04363902510548,0.514279657287448,0.218786688512827
2260.83192046453,0.90382,0.902921428977587,2.18245028838892,-7.05232833895069,0.51414635741904,0.218648756631877
2261.14679951327,0.90382,0.902634151623649,2.1824613478577,-7.06103071467333,0.514014494905695,0.218512273767034
2261.50167391286,0.90382,0.90231560239743,2.18247377651367,-7.07085383610734,0.513866509912942,0.218359095464712
2261.85531152476,0.90382,0.902001728087543,2.182486124729,-7.0806587646172,0.513720051530701,0.21820747647086
2262,0.902036,0.90187394143747,2.18249116632051,-7.08467496996176,0.51366022849675,0.218145549228681
2262.34315567558,0.902036,0.901571627519343,2.18250309893779,-7.09421074346516,0.513517756290452,0.217998125454976
2262.66765819796,0.902036,0.901286051044135,2.18251435111626,-7.10324187740981,0.513382554466123,0.217858279272698
2263.0734244509,0.902036,0.900928447153964,2.18252837636683,-7.114553405172,0.513213248679518,0.217683224630874
2263.39961379423,0.902036,0.900639963538399,2.18253961310128,-7.1236617188312,0.51307571473425,0.217541122017642
2263.72175023769,0.902036,0.900353653133164,2.18255067461012,-7.13267018616862,0.512938589335527,0.217399536041337
2264,0.900256,0.900104766939579,2.18256019844091,-7.14046210898177,0.5128192247196,0.217276353058485
2264.3438646505,0.900256,0.899794375109099,2.18257192538379,-7.15010532657396,0.512669342269676,0.217121702176071
2264.68566436162,0.900256,0.899481655967797,2.1825835319112,-7.15970600443441,0.512517190606358,0.216964790817184
2265.08378022259,0.900256,0.899110602260002,2.18259698592844,-7.17090819025441,0.512336820894857,0.216778838868271
2265.40416431588,0.900256,0.89880588218942,2.18260776289614,-7.17993879887005,0.512188749725241,0.21662623438752
2265.72208435008,0.900256,0.898498079918282,2.18261841491934,-7.18891398668553,0.51203991299909,0.216472852796248
2266,0.898472,0.898225212735449,2.18262769500856,-7.19677142536325,0.51190996103576,0.216338892708195
2266.32847435439,0.898472,0.897899897910283,2.18263862996129,-7.20607236215096,0.511757780284898,0.216182017447953
2266.65088427317,0.898472,0.897580684076216,2.1826493330304,-7.21521637337264,0.511611714573351,0.216031350078246
2266.97329419195,0.898472,0.897265876418961,2.18266001112513,-7.22437485587669,0.511472524885209,0.215887566913604
2267.30501619536,0.898472,0.896952142293095,2.1826709757798,-7.2338125101013,0.51133981365858,0.215750140561608
2267.6225029373,0.898472,0.896667582894929,2.18268145242426,-7.24285836782973,0.511225367261943,0.215631194505148
2267.93998967924,0.898472,0.896404866714377,2.18269191447369,-7.25191618187641,0.511127110599371,0.215528453897927
2268,0.896688,0.896358214354068,2.18269389049463,-7.25362950729747,0.511110683877306,0.21551118609238
2268.30005160379,0.896688,0.896141925388455,2.18270376403936,-7.26220152809359,0.511039736955935,0.215436066978552
2268.62558409586,0.896688,0.895944310012453,2.18271446390124,-7.2715104394034,0.510985438830343,0.215377300032356
2268.95111658792,0.896688,0.895792249602312,2.18272515011004,-7.28082666290202,0.510957701767607,0.215345164146477
2269.36166010358,0.896688,0.895675252174193,2.18273860314,-7.29258255467869,0.510964058305492,0.215346089997092
2269.69392964412,0.896688,0.895647861541104,2.1827494658536,-7.30209929441079,0.511002966771802,0.215380713668744
2270,0.894904,0.895678778732471,2.1827594455873,-7.31086469299823,0.511065165321492,0.215439044871597
2270.37196334276,0.894904,0.89578916079498,2.18277152975437,-7.32151253108134,0.511173343685636,0.215542420828659
2270.71237348267,0.894904,0.895957283125032,2.18278253777673,-7.33124944157479,0.511299559798019,0.215664204861855
2271.02679946425,0.894904,0.896164933418524,2.18279265748202,-7.34023403332776,0.511436421389973,0.215796927166356
2271.3552579738,0.894904,0.896429744036428,2.18280317779275,-7.34960802835045,0.51159785843307,0.215953978460946
2271.68371648334,0.894904,0.896737237783567,2.18281364700645,-7.35896816770458,0.511774934390542,0.216126589189717
2272,0.896796,0.897068148160773,2.18282368346232,-7.36796658741939,0.511958663839226,0.216305943769711
2272.32038967451,0.896796,0.897433842005772,2.18283381153206,-7.37706560441105,0.512157877124267,0.216500781133277
2272.64077934901,0.896796,0.897827578289763,2.18284390754583,-7.38614694671038,0.51236997646375,0.216708507121183
2273.01497141298,0.896796,0.89832182981081,2.18285566662908,-7.39672919785611,0.512634834403829,0.216968263544952
2273.36063384939,0.896796,0.898812519962561,2.18286650512543,-7.40647984198138,0.512899007744095,0.217227733744659
2273.68599095334,0.896796,0.89930723037938,2.18287669090503,-7.41563430801324,0.513167087241084,0.217491398128153
2274,0.899828,0.899818871064315,2.18288651016703,-7.42444635749605,0.513446153467407,0.21776622192282
2274.35701618561,0.899828,0.900447751350325,2.18289766394956,-7.43443552821195,0.5137923254161,0.218107643590863
2274.68915604941,0.899828,0.901085168880683,2.18290803203014,-7.44369774572737,0.514145464447535,0.218456428788387
2275.01039675164,0.899828,0.901756838500282,2.18291805139294,-7.45262507184081,0.514517894168226,0.218824718898578
2275.33163745387,0.899828,0.902489218321832,2.18292805989982,-7.46151923148672,0.514923440495038,0.219226207335136
2275.67102896528,0.899828,0.903334840287785,2.18293861735212,-7.47087663075769,0.515389004900791,0.219687586871416
2276,0.90286,0.904228877786499,2.18294882771856,-7.479904763381,0.51587543632351,0.220170048039538
2276.33132169273,0.90286,0.905204506198874,2.18295907975094,-7.48895217616714,0.516399415570469,0.220689860820628
2276.71541433185,0.90286,0.906427295138499,2.18297091621915,-7.49937930602644,0.517046333988778,0.221331827189364
2277.02208067676,0.90286,0.907469836247771,2.18298032689015,-7.50765402277886,0.517589475975099,0.221870896281084
2277.32874702168,0.90286,0.908566083098924,2.18298970417329,-7.51588134307315,0.518154133835676,0.222431352044584
2277.73892052769,0.90286,0.910107631584156,2.18300220426041,-7.52680775893047,0.518940486865354,0.223211842095249
2278,0.910308,0.911129344564197,2.18301014472724,-7.53371419384319,0.519458077954187,0.223725595524836
2278.30817294296,0.910308,0.91237283006756,2.18301951386843,-7.5418162182121,0.520085576649928,0.224348953159869
2278.62130545943,0.910308,0.913676529904074,2.18302903992373,-7.54999125520059,0.520742268503634,0.225001665264739
2278.93443797591,0.910308,0.915020401019005,2.18303857555832,-7.55810664800479,0.521417403848043,0.225673097673009
2279.3041800436,0.910308,0.916658691451367,2.18304984044683,-7.56760996108993,0.522236528016539,0.226488275464438
2279.66427311978,0.910308,0.918306062395553,2.18306079614208,-7.57678030717035,0.523054455035573,0.227302884063799
2280,0.919132,0.919883495507767,2.18307096591326,-7.58525253628278,0.52382853176057,0.228074306014789
2280.39512117607,0.919132,0.921779422858878,2.18308282619758,-7.59512567274348,0.524744129055053,0.228986127214663
2280.72226216382,0.919132,0.923366629312328,2.18309251837223,-7.60321910116734,0.525497698481565,0.229736302184282
2281.02055548241,0.919132,0.924813948334707,2.18310123821697,-7.61053473122718,0.526174396928992,0.230409627979678
2281.31884880099,0.919132,0.926249135518802,2.18310984237461,-7.61778963776003,0.526836481916365,0.231068013867909
2281.64656793297,0.919132,0.927799330939517,2.18311917019408,-7.6256912592343,0.527545033193437,0.231772048298122
2282,0.927952,0.929428557345587,2.18312910885764,-7.63413368640059,0.52828746644533,0.232509069577517
2282.32014335334,0.927952,0.930861792512288,2.18313804032498,-7.64171184475292,0.528943346289252,0.233160308574416
2282.64028670668,0.927952,0.932257815323885,2.18314694368711,-7.64922593477133,0.529591506017716,0.233803824122238
2282.9803062092,0.927952,0.933711314579005,2.18315640580618,-7.65713764360056,0.530282934083388,0.234490339139728
2283.36283598491,0.927952,0.935335589965209,2.18316709709728,-7.66595417887859,0.531082297401346,0.235284233457768
2283.69495476039,0.927952,0.936765944306326,2.18317644464706,-7.67353554448157,0.531814775130189,0.236012046321647
2284,0.940368,0.938125032130252,2.18318509739402,-7.6804368220435,0.532536635697927,0.23672972091077
2284.38661069078,0.940368,0.939956520566912,2.18319616610525,-7.68909292247024,0.533542261822451,0.237730234706278
2284.72005997081,0.940368,0.941679958261997,2.18320580545015,-7.69647083820401,0.534512791265564,0.238696568921225
2285.05194961452,0.940368,0.943570977931083,2.18321547787193,-7.70372510207702,0.535590558407755,0.239770403235277
2285.39892297344,0.940368,0.945775256930882,2.18322565778873,-7.71120350743187,0.536846648095511,0.2410226909617
2285.74721944439,0.940368,0.948253796152687,2.18323592183338,-7.71858950829944,0.538244317942263,0.242416919086859
2286,0.943716,0.95023041989515,2.18324338077907,-7.72386643580674,0.53934124842524,0.243511552189089
2286.32986589129,0.943716,0.953035928098603,2.18325309831941,-7.73063721326271,0.540867554553227,0.24503454842569
2286.66173348359,0.943716,0.956102892556284,2.18326282651835,-7.73730694007842,0.542494545243382,0.246658115584957
2287.0373241554,0.943716,0.959832702374136,2.18327374755509,-7.74467072003999,0.544420472210338,0.248580002691639
2287.35667328334,0.943716,0.96317861936191,2.18328294374772,-7.75076888131504,0.546104262253512,0.250260172450837
2287.6780555509,0.943716,0.966664129715974,2.18329211032509,-7.7567486267253,0.54782033620596,0.251972383755654
2288,0.969164,0.970231885833634,2.18330120786182,-7.76257688414924,0.549544709085377,0.253692666983426
2288.31282173749,0.969164,0.973733382856731,2.18330997677244,-7.76808275945909,0.551210590315243,0.255354739458709
2288.70740340601,0.969164,0.978149927632334,2.18332095849677,-7.77480605463515,0.553281736607277,0.257421101304563
2289.04435148333,0.969164,0.981886049939915,2.18333028240307,-7.78035292171941,0.555014612862302,0.259149918323929
2289.34820372288,0.969164,0.985206296549612,2.18333865828841,-7.78520345078238,0.556543892700719,0.260675566431764
2289.75354237937,0.969164,0.989542110608705,2.1833497959452,-7.79145461428368,0.558530887595779,0.262657772534901
2290,0.99136,0.99211985793193,2.18335655234935,-7.79513539274307,0.55971053806119,0.263834544081785
2290.30631320807,0.99136,0.995259674478963,2.18336493615752,-7.79958628281259,0.561148730559488,0.265269153594768
2290.65361200409,0.99136,0.998736327005426,2.1833744259067,-7.80447016133966,0.56274537931194,0.266861765871202
2290.98828265689,0.99136,1.00201002920127,2.18338355617577,-7.80901658200768,0.564256286822855,0.268368814743799
2291.32551225196,0.99136,1.00524365682542,2.18339274244489,-7.81344223909381,0.565758352534985,0.269867028723939
2291.65384547939,0.99136,1.00834142861157,2.18340167254402,-7.81760360578743,0.567206137195246,0.271311104076893
2292,1.009864,1.01156709168066,2.18341107095755,-7.82183527434473,0.568722612293496,0.272823712345189
2292.37497833662,1.009864,1.01502996777441,2.18342122981357,-7.82624089249114,0.570360272790656,0.274457170635695
2292.69845325217,1.009864,1.01800142970068,2.18342997199898,-7.82989323883233,0.571770996682501,0.27586427587989
2293.02051530923,1.009864,1.02095265783911,2.18343865428263,-7.8333937602334,0.57317589480588,0.277265574982017
2293.42345071191,1.009864,1.0246424589891,2.18344948408667,-7.83758264379058,0.57493697174148,0.279022151194409
2293.7469301628,1.009864,1.02760690661469,2.18345815090695,-7.8407920921527,0.576353359076973,0.280434924026488
2294,1.028368,1.02992908795002,2.1834649139444,-7.84320759373316,0.57746319551493,0.281541932338499
2294.31906063976,1.028368,1.03286150729537,2.18347341886105,-7.84613348912664,0.578865380095203,0.282940567757928
2294.63812127953,1.028368,1.03579952881921,2.18348189983483,-7.84892589865307,0.580270099624107,0.284341747082719
2294.96517092796,1.028368,1.0388166989722,2.18349056856807,-7.85164942928369,0.581711404321032,0.285779432118708
2295.29222057639,1.028368,1.04183877891525,2.18349921265806,-7.85423223982525,0.583154460312526,0.287218877638467
2295.61336285424,1.028368,1.04481001611097,2.18350767688501,-7.85663129144454,0.584572710495018,0.288633591397011
2296,1.046872,1.04839052756099,2.18351783649268,-7.85933917186424,0.58628000135016,0.290336635146541
2296.3315973888,1.046872,1.05146288970544,2.18352652330097,-7.86150445179141,0.587744419443204,0.291797410893876
2296.66243805813,1.046872,1.05452871712275,2.18353516627583,-7.86352017120882,0.589205729217906,0.293255087824342
2297.02648753804,1.046872,1.05790211513051,2.18354464980394,-7.86557126362477,0.590812723345919,0.294858084080288
2297.35235404035,1.046872,1.06092119475069,2.18355311552235,-7.8672588799857,0.592250978265777,0.296292758465572
2297.70357251124,1.046872,1.06417453871897,2.18356221656554,-7.86892090452186,0.593801569452318,0.297839486585065
2298,1.065376,1.06691998240036,2.18356988009083,-7.87019699053375,0.595109914593913,0.299144570166118
2298.31985365658,1.065376,1.06988232420465,2.18357813229544,-7.87144388290661,0.596521815481899,0.300552980405012
2298.70444908112,1.065376,1.07344482111921,2.18358803301522,-7.87276441988514,0.598220999270559,0.302247993357017
2299.0288373978,1.065376,1.07645068623107,2.18359636593824,-7.87372643647188,0.599654676253967,0.30367817834273
2299.34766462709,1.065376,1.07940643225302,2.18360454003445,-7.87453654888968,0.601064218530294,0.30508431500268
2299.76008511042,1.065376,1.08323227407995,2.18361508914008,-7.87538525431873,0.602889178416073,0.306904914119419
2300,1.08388,1.0854590245531,2.18362121215041,-7.87577552355153,0.603950766983985,0.307963988038398
2300.29452958688,1.08388,1.08819346051888,2.18362871398746,-7.87615055986892,0.60525318301536,0.309263312934007
2300.65563197541,1.08388,1.09154604198524,2.1836378868947,-7.87645386380213,0.606849012207147,0.310855365315324
2300.97845210874,1.08388,1.09454167265503,2.1836460626457,-7.87657913251773,0.608273523460251,0.312276511463673
2301.29308733884,1.08388,1.09745809103381,2.18365400729077,-7.87656883473801,0.609657889539545,0.313657607147183
2301.60772256893,1.08388,1.10036922368192,2.18366192736873,-7.87642809519068,0.611037907586155,0.315034363128824
2301.93943440358,1.08388,1.10343012721602,2.18367024980604,-7.87613883545412,0.612487230768577,0.316480255083012
2302,1.10238,1.10398787377774,2.18367176625512,-7.87607044484863,0.612751030587147,0.31674342883524
2302.30282798209,1.10238,1.10677036620973,2.18367933395298,-7.87565654773376,0.614065488294777,0.318054757504065
2302.65242242792,1.10238,1.10996745373363,2.18368804002949,-7.87503015221559,0.615573427482873,0.319559086661393
2303.00072419082,1.10238,1.11313346600896,2.18369668167962,-7.8742486241472,0.617065133660784,0.321047196186384
2303.32866754545,1.10238,1.11609420002585,2.18370478927172,-7.87337006095655,0.618457973068782,0.322436646828583
2303.67489088405,1.10238,1.11919641374316,2.18371331922211,-7.87229343512283,0.619916002627336,0.323891093602785
2304,1.120884,1.1220859869609,2.18372130252668,-7.87114415511435,0.62127436395045,0.325246083875397
2304.3248963617,1.120884,1.12495038798637,2.18372925651712,-7.86986285180068,0.622620851167421,0.326589198813924
2304.68411306184,1.120884,1.12809066378981,2.18373802480979,-7.86829295140583,0.624097634511486,0.328062244907473
2305.00713898025,1.120884,1.1308918315054,2.1837458885903,-7.86674488300583,0.625417142647768,0.32937838228921
2305.33016489866,1.120884,1.13367333695282,2.18375373460063,-7.86506863541784,0.626729211131567,0.330687068360204
2305.71021605435,1.120884,1.13692390098289,2.18376294614742,-7.86293342464379,0.628264808290448,0.33221866811582
2306,1.138044,1.13938908835582,2.18376995806484,-7.8611875705668,0.629432238853766,0.333383042252665
2306.3264595766,1.138044,1.14215550397354,2.18377784791133,-7.85909920210964,0.630744887083961,0.334692296747929
2306.66594794926,1.138044,1.14502363147093,2.18378604424726,-7.85679128649153,0.63210773248105,0.336051648639864
2307.00543632192,1.138044,1.14788642188791,2.18379423314564,-7.85434481518636,0.633470631433899,0.337411098065095
2307.33391528598,1.138044,1.15065423369791,2.18380214908789,-7.8518459336181,0.634790190126751,0.338727368811803
2307.718064276,1.138044,1.15389129027521,2.1838113950971,-7.8487591915959,0.636333348316455,0.340266754893994
2308,1.15478,1.15626809685414,2.18381817040852,-7.84638101517487,0.637466045767876,0.341396733093386
2308.33569417014,1.15478,1.15909907484306,2.18382622181841,-7.84342489414351,0.638814139773887,0.342741572078831
2308.68766385965,1.15478,1.16206657823761,2.18383464015734,-7.84018017361087,0.640223688865162,0.344147723185091
2309.03331129748,1.15478,1.16497653523175,2.18384287933917,-7.83684923083199,0.641601844205836,0.345522554023388
2309.41626669855,1.15478,1.1681897699153,2.18385197092359,-7.83299209547257,0.643118841460231,0.347035879070707
2309.77462391804,1.15478,1.17117940794954,2.18386043998689,-7.82922485853358,0.644523760960171,0.348437369282143
2310,1.171512,1.17304770779287,2.18386574610369,-7.82677794537831,0.645398491514782,0.349309941965359
2310.40197581447,1.171512,1.17635000145873,2.18387516993809,-7.82226623789953,0.646939432887369,0.350846996099635
2310.73980885828,1.171512,1.17908865759706,2.18388305028121,-7.81832994466942,0.648211510294687,0.352115773483599
2311.04898990157,1.171512,1.18155990402755,2.1838902316674,-7.81461350171393,0.649354978388562,0.353256187101459
2311.3835281958,1.171512,1.18419095636547,2.18389797164545,-7.81047150317594,0.650569729013329,0.354467587265278
2311.75987112981,1.171512,1.18709260146555,2.18390664614368,-7.80566460990419,0.651907037841102,0.355801058708285
2312,1.188248,1.18891029738273,2.18391216634174,-7.80251749383284,0.652744074153739,0.356635617165513
2312.31218232667,1.188248,1.19123385684381,2.18391933063868,-7.79833454022129,0.653815058577734,0.35770345837126
2312.66441373791,1.188248,1.19380353166093,2.18392740308589,-7.79349294993525,0.655002390785803,0.358887286879232
2313.03538946734,1.188248,1.19645480688633,2.18393589761256,-7.78825650240988,0.656230487540627,0.360111755574565
2313.36935900964,1.188248,1.1987985130222,2.18394354019933,-7.78342421492258,0.657319832799508,0.361197901979565
2313.83701356506,1.188248,1.20202204249145,2.1839542333576,-7.77647277556261,0.658824209020294,0.362697930781479
2314,1.20208,1.20313168510556,2.18395795645346,-7.77400004159851,0.659342853348652,0.363215090274998
2314.25340852807,1.20208,1.20484445132542,2.18396373928021,-7.77010467701014,0.660143955384218,0.364013856053957
2314.59400933665,1.20208,1.20712448232344,2.18397149705447,-7.76477244144764,0.661211638767155,0.365078413756279
2314.94280862973,1.20208,1.20943471139668,2.18397941902365,-7.75919823099459,0.66229340968066,0.366156999177768
2315.25914408166,1.20208,1.21150849600578,2.18398657993254,-7.75404444918592,0.663262433574759,0.367123145687101
2315.57547953359,1.20208,1.21356091342298,2.18399371512907,-7.74879812860746,0.664219616186713,0.368077459973651
2315.95052763655,1.20208,1.21596380472677,2.18400213796529,-7.74245966273146,0.665337032034988,0.369191483858187
2316,1.215016,1.21627807205856,2.18400324588403,-7.74161406273226,0.665482756663112,0.369336760348291
2316.24736181725,1.215016,1.21783908060286,2.18400877412741,-7.73735319415812,0.666204897202049,0.370056657902233
2316.59902261491,1.215016,1.22002574535119,2.18401660007822,-7.73120249660062,0.667212254739647,0.371060818248005
2316.99455803302,1.215016,1.22243287849206,2.18402535530188,-7.72415603667366,0.668316081891454,0.372161030452123
2317.34944540973,1.215016,1.22453880805531,2.18403316913835,-7.71772074952033,0.669276282345829,0.373117962919765
2317.67389051326,1.215016,1.22641482803564,2.18404028001838,-7.7117464364431,0.670128515328675,0.373967181370422
2318,1.227948,1.22824997494967,2.18404739849455,-7.70565619888818,0.670961254726893,0.37479686311071
2318.3153013467,1.227948,1.22997483291407,2.1840542566837,-7.69968870387419,0.671743170478384,0.375575829973782
2318.6306026934,1.227948,1.23165145913204,2.18406109436847,-7.69364558499265,0.672503658572652,0.37633336128639
2319.03080839111,1.227948,1.23371331907211,2.18406974901716,-7.68586949773718,0.67344270557021,0.377268642587925
2319.39979922866,1.227948,1.2355543143313,2.18407770984039,-7.67859824528969,0.674285339155311,0.378107790266307
2319.70518764813,1.227948,1.23703970348455,2.18408428850582,-7.67250852750858,0.67496869630604,0.378788251371956
2320,1.237824,1.23844554572394,2.18409063352867,-7.66656935295203,0.675619882777177,0.379436638130352
2320.40703860665,1.237824,1.24034984221442,2.18409938883046,-7.65827365521113,0.676508465442642,0.380321422935489
2320.67751026857,1.237824,1.24159713088226,2.18410520526808,-7.65270078164679,0.677093830829442,0.38090429724918
2320.94798193048,1.237824,1.24283407399169,2.18411102121825,-7.64708013053794,0.677677441313348,0.381485448008912
2321.42734211774,1.237824,1.24501051583882,2.18412132640693,-7.63700207039501,0.678710531763885,0.382514271468742
2321.68045590425,1.237824,1.24615554221512,2.18412676457308,-7.63162075510259,0.679255130686883,0.383056673341938
2321.93356969077,1.237824,1.2472995648167,2.18413219833525,-7.62619817552523,0.679799405949156,0.383598796324481
2322,1.246728,1.2475997520273,2.18413362343052,-7.62476817786793,0.679942259950337,0.383741083373283
2322.33215154615,1.246728,1.24910044052642,2.18414074031587,-7.61757563153107,0.680656059831675,0.384452037424757
2322.69043654555,1.246728,1.25071766711616,2.18414839633846,-7.60973773943076,0.681421861912865,0.385214784692543
2323.0444467758,1.246728,1.25231060545513,2.18415593392128,-7.6019126654072,0.682171162826194,0.385961079466618
2323.48038117651,1.246728,1.25425700305336,2.18416517165512,-7.59216737488279,0.683080032654579,0.386866258982507
2323.74548764362,1.246728,1.25542715083541,2.1841707628127,-7.58618254399667,0.683621127418591,0.387405112834046
2324,1.255632,1.25653696448226,2.18417611026957,-7.58039592061393,0.6841300667896,0.387911900491196
2324.3872113821,1.255632,1.25819228695768,2.18418420623013,-7.5715167263901,0.684882665492382,0.388661214244551
2324.73762692526,1.255632,1.25964696715842,2.18419149097777,-7.56340472567776,0.68553670237278,0.389312263285932
2325.10259683206,1.255632,1.2611087053858,2.18419903650652,-7.55488109714702,0.686185684401306,0.389958110832953
2325.42079547433,1.255632,1.26233206097484,2.18420558173067,-7.54739003511338,0.686724218870832,0.390493887551241
2325.75561667459,1.255632,1.26356274661368,2.18421243779397,-7.53945018885016,0.687262306088976,0.391029041286721
2326,1.264536,1.26442237433261,2.18421742378873,-7.53361934512631,0.68763580420821,0.391400381678694
2326.31315643348,1.264536,1.26547521686971,2.18422379340868,-7.5261057091877,0.688091985809263,0.391853836562412
2326.65929915397,1.264536,1.26657606253396,2.18423081227891,-7.51774851105551,0.688569879280888,0.392328732115232
2327.00544187446,1.264536,1.26761393430916,2.18423781192819,-7.50933953369313,0.689021520948899,0.392777396718113
2327.35618604298,1.264536,1.26860657899527,2.18424488771319,-7.50076887798852,0.689455602011822,0.393208487145978
2327.76042379924,1.264536,1.26968568438897,2.18425302357953,-7.49083225488966,0.689933177161147,0.393682654908916
2328,1.27006,1.27029686405181,2.18425783604634,-7.48491482977505,0.690206142185219,0.393953619859286
2328.30086844488,1.27006,1.27103907089339,2.18426386956363,-7.47745477008609,0.690539874936294,0.394284834181755
2328.65745818711,1.27006,1.27188823700883,2.18427100507597,-7.46857301540437,0.690926392198493,0.394668377003816
2329.02991978043,1.27006,1.27274737473065,2.1842784393059,-7.45925093641859,0.691322559314567,0.39506144951605
2329.32851181005,1.27006,1.27342061091223,2.18428438446656,-7.45174527669836,0.691635215475648,0.395371633958864
2329.62710383968,1.27006,1.27408375425689,2.18429031601307,-7.44421130277972,0.691945612401329,0.395679567383363
2330,1.274484,1.27490210943453,2.18429770373295,-7.43476326715727,0.692332043132044,0.39606293263016
2330.38837457443,1.274484,1.27574720040238,2.1843053737095,-7.42487711324596,0.692732277496333,0.396459980409163
2330.71076535311,1.274484,1.27644547489892,2.18431172106685,-7.4166352139016,0.693063807076527,0.396788870320849
2331.10149561689,1.274484,1.27728952185641,2.18431938971358,-7.40660338120405,0.693466027903082,0.397187897475044
2331.35601186391,1.274484,1.27783841503788,2.18432437057782,-7.4000435692594,0.693727170888573,0.397446962752273
2331.61052811093,1.274484,1.2783866766345,2.18432934009212,-7.39346389903479,0.693987589194956,0.397705304882176
2332,1.278904,1.2792243045873,2.18433692285972,-7.38335704850878,0.694386177237111,0.39810072044823
2332.36462412695,1.278904,1.28000672373115,2.18434399834242,-7.37385302070003,0.694758405998035,0.398470012512126
2332.72208412206,1.278904,1.28077180466402,2.18435091292098,-7.3644964003149,0.695121235014653,0.398829988996756
2333.0391765436,1.278904,1.28144863733207,2.18435702818132,-7.3561639418187,0.695442690807431,0.399148939114761
2333.3646018341,1.278904,1.28214122970398,2.18436328533365,-7.34758085760777,0.6957716705678,0.399475374347047
2333.69002712461,1.278904,1.28283151355204,2.18436952224841,-7.33896578995413,0.696098373906043,0.399799563458341
2334,1.283152,1.28348657893757,2.18437544271379,-7.33073019000923,0.696408249416843,0.400107069025115
2334.49440296267,1.283152,1.28452555813312,2.18438484054624,-7.31753504243743,0.696900075485252,0.400595070651218
2334.69746727847,1.283152,1.28494987856898,2.18438868328151,-7.31209436327575,0.697100192239591,0.400793608981293
2334.90053159427,1.283152,1.28537263473054,2.18439251572711,-7.30664147549116,0.697299393408308,0.400991225501731
2335.29552065162,1.283152,1.28619024884506,2.18439994105255,-7.29600006020706,0.697685968286937,0.401374695275425
2335.65244737365,1.283152,1.28692379993073,2.18440661874698,-7.28634477647611,0.698033698099788,0.401719586276547
2336,1.28734,1.28763397678974,2.184413094254,-7.27690739120778,0.698370734541242,0.402053822339351
2336.30190660862,1.28734,1.28824875251246,2.18441870058209,-7.26868101767231,0.69866495161092,0.40234558753725
2336.71368394549,1.28734,1.28908713550726,2.18442632467473,-7.25741821106364,0.699070104245816,0.402747351993979
2336.9649245971,1.28734,1.2896007706137,2.18443096693198,-7.25052205057176,0.699319917214847,0.402995069066495
2337.21616524872,1.28734,1.29011794596795,2.18443560461725,-7.24360733614922,0.699573748848613,0.403246780327291
2337.56268191758,1.28734,1.29084058873083,2.18444199792141,-7.23403959394552,0.699933369826678,0.403603432279827
2337.90919858645,1.28734,1.29157928710566,2.18444839383657,-7.22443537134146,0.70030533253526,0.403972368402624
2338,1.291528,1.29177630361521,2.18445007116928,-7.22191251453738,0.700405154742183,0.404071410652117
2338.45209718581,1.291528,1.29278468249595,2.18445843696704,-7.20931210028037,0.700921070291047,0.404583670851638
2338.83579766487,1.291528,1.29368491613006,2.18446555926734,-7.19856483847531,0.701387108939705,0.405046813625303
2339.21949814392,1.291528,1.29463513922317,2.18447269780415,-7.18776602612008,0.701878411121428,0.405535457443491
2339.53462199741,1.291528,1.29545703733965,2.18447856363214,-7.17885668835452,0.702301908862958,0.405956984123699
2339.91792930345,1.291528,1.29650836909519,2.1844856841674,-7.16796784103878,0.702837892081878,0.406490872918236
2340,1.295716,1.2967405340026,2.18448720421435,-7.16562876639017,0.702954696018704,0.406607222917871
2340.33252606062,1.295716,1.29770378947033,2.18449333586454,-7.15612315891528,0.703433176526286,0.407083656746303
2340.64258310403,1.295716,1.29862846945998,2.1844990021057,-7.14721805187329,0.703883923715926,0.407532387571023
2341.07263899872,1.295716,1.29993485802225,2.1845067619913,-7.13479841697226,0.704505913828858,0.408151348666301
2341.31716359827,1.295716,1.30068002087442,2.18451111994183,-7.12770128997105,0.704852164602207,0.408495725915824
2341.56168819782,1.295716,1.30142010255154,2.1845154402886,-7.12057861854384,0.705191385861497,0.408832941543098
2341.89378457391,1.295716,1.30240833720998,2.18452125532018,-7.11086479846075,0.705639797309924,0.409278383161994
2342,1.302056,1.30271880837612,2.1845231047078,-7.10774835645005,0.705779776433674,0.409417394121119
2342.34206952243,1.302056,1.30369628911246,2.18452903774301,-7.0976807436394,0.706217658209405,0.409852334423813
2342.69828822402,1.302056,1.3046748140677,2.18453519758263,-7.08714777227938,0.706655924277035,0.410287555059805
2343.06944746982,1.302056,1.30565228637244,2.18454161802808,-7.07612193893674,0.707099435995437,0.410727931665741
2343.38239848171,1.302056,1.30644778203352,2.18454704658569,-7.0667860628078,0.707466224349993,0.411092123047337
2343.75542446196,1.302056,1.30737204200815,2.18455354618553,-7.05561236842578,0.707903066857547,0.411525947573925
2344,1.309076,1.30797123003745,2.18455782805923,-7.0482596543397,0.708195254368913,0.411816210038492
2344.29534545648,1.309076,1.30869685934549,2.18456302138788,-7.03935239886634,0.708558226419265,0.412176893837272
2344.64150154801,1.309076,1.30956438146185,2.18456913831063,-7.02887271497463,0.709003295564196,0.412619367774091
2344.98765763954,1.309076,1.31046790759214,2.18457528334123,-7.0183482987143,0.709478251865179,0.413091841250642
2345.31873958658,1.309076,1.31138164207111,2.18458117988875,-7.00823813421972,0.709965347788994,0.413576687104346
2345.70539802422,1.309076,1.31252625402357,2.18458807668796,-6.99637266216291,0.710574410036394,0.414183302632724
2346,1.310764,1.31346096230555,2.18459332729348,-6.98728730865633,0.711066388880167,0.414673537508555
2346.31003796274,1.310764,1.31450358322634,2.18459883624013,-6.97768147785931,0.711607217912994,0.415212405155271
2346.6598930152,1.310764,1.3157456152569,2.18460501759785,-6.96678443399161,0.712236021757703,0.415838946001533
2347.02148938667,1.310764,1.31708649675783,2.18461135503938,-6.95545482504679,0.712895912776448,0.416496418356421
2347.330379237,1.310764,1.31826116944342,2.18461672175787,-6.94572135887335,0.713460104556195,0.417058458448663
2347.63926908733,1.310764,1.31944613132939,2.1846220439767,-6.93593635558056,0.714016021500922,0.417612124318537
2348,1.320944,1.32082195100922,2.18462820633944,-6.92444407910754,0.714646441741074,0.418239782624315
2348.30799563953,1.320944,1.32197374057807,2.18463342908553,-6.91457728545526,0.715165016147559,0.418756040406956
2348.61599127906,1.320944,1.32309264710972,2.1846386238954,-6.9046615493322,0.715662183804579,0.419250872991618
2349.05647722364,1.320944,1.32462033442656,2.18464601889119,-6.89039862747712,0.71633123832154,0.419916554571254
2349.34661398416,1.320944,1.32557404000031,2.18465087598561,-6.88095391964327,0.716746322928014,0.420329395438956
2349.63675074468,1.320944,1.32648417060314,2.18465572822624,-6.87147145082058,0.717142557988039,0.420723368939991
2350,1.327588,1.32756329212525,2.1846618037436,-6.85954880349992,0.717613013987622,0.421190977405053
2350.3686680017,1.327588,1.32859494033192,2.18466797880783,-6.84739374312586,0.718066822588966,0.421641979727381
2350.71783381287,1.327588,1.32952116900594,2.18467384151655,-6.83583363692864,0.718481215769535,0.422053779472417
2351.0237412036,1.327588,1.33029980603285,2.18467899132307,-6.82566892005219,0.718834151144016,0.422404507583952
2351.3798638886,1.327588,1.33117729048876,2.18468500154782,-6.81379382997922,0.719237184125667,0.422805064178348
2351.73598657361,1.327588,1.33203336484703,2.18469102389786,-6.80187494265815,0.71963632605405,0.423201849701392
2352,1.33206,1.33265908006654,2.18469549198953,-6.79301102784981,0.71992927515159,0.423493122539963
2352.34779879283,1.33206,1.33347553074326,2.18470137443055,-6.78129848603657,0.720310421476385,0.423871979934383
2352.64812630116,1.33206,1.33417406088259,2.18470644364787,-6.77115239200782,0.720635024819424,0.424194597652882
2352.94845380948,1.33206,1.33486502455717,2.18471149785222,-6.76097684800327,0.7209531694128,0.424510741830795
2353.34351242102,1.33206,1.33575663681824,2.18471811722224,-6.747547655307,0.721355163461732,0.424910070725282
2353.71677839215,1.33206,1.33657158456964,2.1847243370231,-6.73481472908755,0.721713082245694,0.425265422312263
2354,1.336536,1.33716474252295,2.18472903327464,-6.725125775163,0.72196702880214,0.425517389021452
2354.31786015527,1.336536,1.33779667646249,2.18473428101789,-6.71422493343876,0.722228453841866,0.425776631516885
2354.77695249619,1.336536,1.33862961144488,2.18474182095139,-6.69843430742945,0.722555315339407,0.426100354157648
2355.02105085921,1.336536,1.3390264023402,2.18474581223778,-6.69001836417993,0.722702551506892,0.42624592845745
2355.26514922223,1.336536,1.33938651212786,2.18474979197806,-6.68159004285147,0.722828783649143,0.426370504064019
2355.6210603032,1.336536,1.33983914977494,2.18475557495762,-6.6692816720155,0.722972466027292,0.426511781444785
2356,1.341012,1.34021818873099,2.18476170752378,-6.65615641100681,0.72307303355598,0.426609802028481
2356.32643750546,1.341012,1.34045414311024,2.1847669708409,-6.6448371416316,0.723115244732072,0.4266498209626
2356.71693653724,1.341012,1.34062270847466,2.18477324399252,-6.63128707183751,0.723110118820788,0.426642078494454
2356.98202607139,1.341012,1.34066613049582,2.18477748860436,-6.62208605730745,0.723073955041845,0.426604141916317
2357.24711560554,1.341012,1.34065264781639,2.18478172228708,-6.61288543472612,0.723012414673778,0.426540831368679
2357.6079534324,1.341012,1.3405446318601,2.18478746807982,-6.60036598960791,0.722887323565818,0.42641333465289
2358,1.34052,1.34031362428421,2.18479368928277,-6.58677496836235,0.722699541413127,0.426222944412485
2358.29131308697,1.34052,1.3400679843103,2.18479829799313,-6.57668735409558,0.722527665514045,0.426049140789018
2358.58262617394,1.34052,1.33976129675694,2.1848028951347,-6.56661219234014,0.722328043041596,0.425847598148829
2359.01079321965,1.34052,1.33920326055069,2.18480963137084,-6.55183165647394,0.721985043515566,0.425501791400878
2359.30162913615,1.34052,1.33875365674544,2.18481419317258,-6.54181414390123,0.721721049541221,0.425235901738911
2359.59246505265,1.34052,1.33824874803168,2.18481874373135,-6.53181731729867,0.721432389226683,0.424945355581167
2360,1.338388,1.33745110871467,2.18482510097498,-6.51784824268122,0.720986128062527,0.424496469776079
2360.36668148719,1.338388,1.33664673309685,2.18483080112644,-6.50532286859857,0.720546465992427,0.424054464172661
2360.66819136427,1.338388,1.33592618682855,2.18483547350046,-6.49505749222363,0.720159097559255,0.423665182923233
2360.9873302057,1.338388,1.33510754442064,2.18484040394433,-6.48422777083708,0.71972305956999,0.423227135297112
2361.30927212061,1.338388,1.33422546972638,2.18484536111306,-6.47334285402599,0.719257923104941,0.422759988313004
2361.63121403552,1.338388,1.33328885304189,2.18485030064846,-6.46250056906779,0.718769060410013,0.422269133146201
2361.95175167119,1.338388,1.33230379171282,2.18485520001102,-6.45175032687563,0.71825771826598,0.421755826407156
2362,1.332732,1.33215106335817,2.18485593579388,-6.45013617957716,0.718178592333345,0.421676405828449
2362.24124164403,1.332732,1.33137016744325,2.18485960781709,-6.44208170340877,0.717774900008007,0.421271245675387
2362.62842482722,1.332732,1.33005734886658,2.18486547615911,-6.42921318378676,0.717100148565966,0.42059415819497
2362.96604993137,1.332732,1.32885329317791,2.18487056654761,-6.41805342625723,0.716484052301177,0.419976045423005
2363.44886448596,1.332732,1.32703630396039,2.18487779936831,-6.40219983130861,0.715557166790236,0.419046310772155
2363.71390082713,1.332732,1.32599167471358,2.18488174501955,-6.3935522606382,0.715027373830754,0.418514971665554
2364,1.32598,1.32482697322471,2.18488598348845,-6.38426309270079,0.714438751262037,0.417924689713572
2364.36399470251,1.32598,1.32329070403187,2.18489134347089,-6.37251560092086,0.713664463156039,0.417148254115078
2364.72798940503,1.32598,1.32169564306471,2.18489666624733,-6.36085027027315,0.712865537469661,0.416347154617151
2365.04300586711,1.32598,1.32027034712139,2.18490124326528,-6.35082314032015,0.712156446401261,0.415636153952716
2365.38622586781,1.32598,1.3186737036378,2.18490620069133,-6.33997275713111,0.711365947553431,0.414843536807169
2365.7011538984,1.32598,1.31717262880427,2.18491072522219,-6.33008679971208,0.710627991391807,0.414103594999577
2366,1.316756,1.31572069215289,2.18491500051091,-6.32076890317044,0.709920317405202,0.413394004412132
2366.32046487174,1.316756,1.31413953597562,2.1849195697103,-6.31084640074469,0.70915524352049,0.412626934478906
2366.7489447073,1.316756,1.31199829083864,2.18492566146532,-6.29769314838493,0.70812886283957,0.411597926999649
2367.00765279627,1.316756,1.31069749932222,2.18492933256884,-6.28981489902523,0.707512253429719,0.410979760799291
2367.26636088524,1.316756,1.30939606079579,2.18493299948685,-6.28198446646653,0.706899937669802,0.410365914815218
2367.61580236699,1.316756,1.30764512416661,2.18493794610292,-6.2714833984188,0.706082263017876,0.409546222629837
2368,1.306732,1.30574120861611,2.18494337487331,-6.26003730999999,0.705202798864282,0.408664606660084
2368.33179705155,1.306732,1.30412514749705,2.18494805195607,-6.2502348508765,0.70446435750049,0.40792426860222
2368.7012476178,1.306732,1.30236692021467,2.18495324376455,-6.23940791221289,0.703667261225448,0.407125048029786
2369.00655183866,1.306732,1.30095367037814,2.18495751947373,-6.23052894581882,0.703032366757845,0.406488383697439
2369.31185605952,1.306732,1.29958173610239,2.18496178106946,-6.2217097829882,0.702421575778185,0.405875805429156
2369.64681360185,1.306732,1.29812924076231,2.18496644033996,-6.2121004939362,0.701779310357546,0.405231553804092
2370,1.296708,1.29666256278683,2.18497133585509,-6.20204057920371,0.701135580935425,0.404585698964446
2370.30785705882,1.296708,1.29544189876735,2.18497559035923,-6.19332969859481,0.700604886520353,0.40405315736105
2370.61571411764,1.296708,1.29427742471236,2.18497983511448,-6.18467018047837,0.700102189711667,0.40354860563423
2371.0663188434,1.296708,1.29267774537316,2.18498603470491,-6.17208274294798,0.699417171955304,0.402860857224056
2371.34274170581,1.296708,1.29175951919954,2.18498983235182,-6.16440930165008,0.699028872352363,0.402470872336677
2371.61916456821,1.296708,1.29089023696464,2.18499362757874,-6.1567702566403,0.698664885583775,0.402105191840092
2372,1.290276,1.28977429411629,2.18499885505788,-6.1462984216291,0.698202926958208,0.401640893315141
2372.3656652465,1.290276,1.28879410082214,2.18500387590909,-6.13629678115025,0.697805407701363,0.401241213132219
2372.68062941213,1.290276,1.28802371679599,2.18500820325723,-6.12771987152847,0.697500266050495,0.400934266640898
2373.02438740024,1.290276,1.28726325438338,2.18501292828725,-6.11839505025832,0.697205448930676,0.400637551706143
2373.33233802269,1.290276,1.28665470346293,2.18501716056689,-6.11007033034971,0.696976083254427,0.400406560867974
2373.64028864513,1.290276,1.28611545989592,2.1850213884281,-6.10176970700298,0.696779500680723,0.400208435127615
2374,1.285012,1.28557252697896,2.18502631417076,-6.0921004062005,0.696587439077379,0.400014668929692
2374.41099169886,1.285012,1.2850624064889,2.18503191208723,-6.08108203447013,0.69641362576847,0.399838786598738
2374.68183453687,1.285012,1.28478602240267,2.18503557667964,-6.07383514450112,0.6963236770343,0.399747439971781
2374.95267737487,1.285012,1.28455281406624,2.18503921858765,-6.06659754880024,0.696250014873685,0.399672343290806
2375.3259451286,1.285012,1.28429446486658,2.1850441984174,-6.0566353637338,0.696171053230433,0.399591328691985
2375.69921288233,1.285012,1.28409916179449,2.18504913360328,-6.04668452894553,0.696116369461803,0.399534481814058
2376,1.283908,1.28398079566983,2.18505308158719,-6.03867214121397,0.696087632614973,0.39950392051202
2376.39171168201,1.283908,1.28387164177649,2.18505819318126,-6.02824356055174,0.696067787980518,0.399481760402712
2376.65091863514,1.283908,1.28382491499773,2.18506156269183,-6.02134511945356,0.696066730952079,0.399479167319851
2376.91012558828,1.283908,1.28379769430856,2.18506492569407,-6.01444775092784,0.696075987431369,0.399486885998581
2377.28361004539,1.283908,1.28379323579662,2.18506976562884,-6.00450984124419,0.696107424743223,0.399516107102471
2377.65277942003,1.283908,1.28383195095325,2.18507454932784,-5.99468504220436,0.696162981431682,0.399569476613895
2378,1.28416,1.28391236276949,2.18507905338191,-5.98544056111548,0.696242649518956,0.399647096986021
2378.31833486148,1.28416,1.28402912586953,2.1850831898674,-5.97695975709786,0.696341032789205,0.399743632407741
2378.70907221479,1.28416,1.28423791126208,2.18508827890555,-5.96653979353263,0.696499757268067,0.399900129025852
2378.97966244057,1.28416,1.28443075096014,2.18509181105664,-5.95931502968345,0.69663790915775,0.400036770259186
2379.25025266635,1.28416,1.28466763929195,2.18509534914607,-5.95208113195723,0.696800094916782,0.400197476831029
2379.6083808415,1.28416,1.28505485917595,2.18510003888538,-5.94248986964769,0.697052213266737,0.400447694037443
2380,1.284416,1.28558099916166,2.1851051714496,-5.93197449703651,0.69737885659233,0.400772336196674
2380.33029307523,1.284416,1.28611094928376,2.18510949789359,-5.92307942821781,0.697694562537067,0.40108634231452
2380.68422653628,1.284416,1.28676544332193,2.18511412511442,-5.91351656144512,0.698069349361876,0.401459319892127
2380.96213158812,1.284416,1.28733939225407,2.1851177481924,-5.90598262279233,0.6983885012646,0.401777058597362
2381.24003663996,1.284416,1.28796254820624,2.18512135964912,-5.89842434767425,0.698727447709119,0.402114596950207
2381.58707904719,1.284416,1.28880336314591,2.18512585012281,-5.88894884238311,0.699173267857054,0.402558663646339
2382,1.289188,1.28988198731827,2.18513116073489,-5.87761736096481,0.699730103123764,0.403113414325403
2382.27726022286,1.289188,1.29064581139208,2.18513470503295,-5.86997180703884,0.700117387090042,0.403499286845166
2382.55452044572,1.289188,1.29143527373665,2.18513823114439,-5.86229534922599,0.700511920486138,0.403892398260643
2383.0047940254,1.289188,1.29275892154102,2.18514391853454,-5.84976076172356,0.701162097283457,0.404540234849628
2383.29178149018,1.289188,1.29362155486156,2.1851475190112,-5.84172683541785,0.701581268749183,0.404957888868133
2383.57876895495,1.289188,1.2944936062106,2.18515110182444,-5.83365744101435,0.702002186699572,0.405377264224637
2384,1.295384,1.29578330824217,2.18515633248922,-5.82174860630128,0.702620125322871,0.405992890652526
2384.29148157576,1.295384,1.29667906872264,2.18515993606247,-5.8134626242457,0.703048914674926,0.406420097069074
2384.58296315152,1.295384,1.29757625485658,2.18516352986265,-5.80513941710555,0.70347946923779,0.406849070413436
2384.94696484773,1.295384,1.29869900274373,2.18516800783455,-5.79469294794641,0.704019211969364,0.40738684296404
2385.31862251818,1.295384,1.29985050742059,2.18517257245152,-5.78396637990585,0.70457603382531,0.407941661163209
2385.66891480864,1.295384,1.30094462386271,2.1851768706576,-5.7738001654457,0.705110131436887,0.408473880831037
2386,1.301576,1.30199118642601,2.18518093144874,-5.76414053584121,0.705624092445991,0.408986079102718
2386.30763787928,1.301576,1.30297874927462,2.18518470407312,-5.75512003224961,0.706112124152865,0.409472484506674
2386.61527575857,1.301576,1.30398503017699,2.1851884765074,-5.74605542137827,0.706613345548531,0.409972093911366
2386.91963257604,1.301576,1.30500292823436,2.18519220844589,-5.73704311320706,0.7071228041971,0.410479974433072
2387.31156622266,1.301576,1.30635227158255,2.18519701300678,-5.72537075819505,0.707799692268957,0.411154859157592
2387.60241398073,1.301576,1.30738518683342,2.18520057640117,-5.71665886913882,0.708319416133114,0.411673120785699
2387.89326173881,1.301576,1.30844724474634,2.18520413674632,-5.70790305961377,0.708854025281209,0.412206291541426
2388,1.307772,1.30884457375106,2.18520544229047,-5.70467850130435,0.709053636168352,0.412405376377253
2388.40799765866,1.307772,1.31040123148074,2.18521042532015,-5.69229576985,0.709833112351384,0.413182823557954
2388.78192841064,1.307772,1.31187972295873,2.18521497932896,-5.68086531804742,0.710570660366501,0.413918512127357
2389.10618721422,1.307772,1.31319961716347,2.18521891624161,-5.67088804541993,0.711225597400471,0.414571834292822
2389.4972231219,1.307772,1.31483360246927,2.18522364715154,-5.65877329096276,0.712030353257317,0.415374636272697
2389.78724095185,1.307772,1.31607179400349,2.18522714343645,-5.64972849327096,0.712637326619858,0.415980153493496
2390,1.316152,1.31699254318355,2.18522970149391,-5.64306029591478,0.713087195788559,0.4164289516309
2390.43210456318,1.316152,1.31888973279879,2.1852348793114,-5.62943057072873,0.714008478054761,0.417348074898341
2390.81047999249,1.316152,1.32057499645886,2.18523939468659,-5.61739878511435,0.714822275427766,0.41815998648072
2391.13778942554,1.316152,1.32204622431055,2.18524328716814,-5.60691712665318,0.715530688646615,0.418866771794277
2391.44360883691,1.316152,1.32342896738726,2.18524691316205,-5.59706142143605,0.716193595999828,0.419528160806481
2391.7871082833,1.316152,1.32498837651318,2.18525097376556,-5.58591938989898,0.716938877947874,0.420271740263476
2392,1.325228,1.32595698298383,2.18525348416625,-5.57897553294317,0.717401824667142,0.42073333926062
2392.31401230854,1.325228,1.32738728918927,2.18525718084733,-5.56867979202587,0.718089017909297,0.421415845668532
2392.62221699016,1.325228,1.32879290226726,2.1852608309506,-5.5585120850757,0.718771657841552,0.422091724035965
2392.9166479993,1.325228,1.33014125058588,2.18526441057352,-5.54874063752712,0.719442709151338,0.422753993964522
2393.27400898479,1.325228,1.33180184772163,2.18526904476417,-5.53680292324226,0.720307454380975,0.423604560332221
2393.63136997029,1.325228,1.33352840842069,2.18527427119027,-5.52477622400737,0.721268010718337,0.424546497514549
2393.94126225088,1.325228,1.33513371882546,2.18527957564849,-5.51426941167982,0.722229202259532,0.425487442805029
2394,1.334304,1.33545500302159,2.18528068773875,-5.51226916207851,0.722428358044245,0.42568369939062
2394.21951591302,1.334304,1.33672044688155,2.18528520922027,-5.50476706894086,0.723225440531307,0.426472715229517
2394.43903182605,1.334304,1.3381139601824,2.18529037299514,-5.49721954581353,0.724119068734301,0.427360872435782
2394.72113040309,1.334304,1.3401490624492,2.18529802006915,-5.48744536679454,0.725420440108672,0.428659685274825
2395.12166811426,1.334304,1.3436235639131,2.18531074529541,-5.47339961526058,0.727547587806697,0.430793548224905
2395.46296429394,1.334304,1.34717864732644,2.18532293488151,-5.46125042596748,0.729538248559223,0.432801433272542
2395.76196926282,1.334304,1.35069593332785,2.18533409898172,-5.45045314319764,0.731282803345743,0.434571355239116
2396,1.343376,1.35367237668538,2.18534287967788,-5.44175004753781,0.732549794851771,0.435863835777974
2396.19805582651,1.343376,1.35617613357774,2.18534981132202,-5.43443659930418,0.733455169225098,0.436783503597991
2396.39611165301,1.343376,1.35860245985709,2.18535616269412,-5.42706162530569,0.734149348827168,0.437490610157295
2396.67388031698,1.343376,1.3616467755847,2.18536374652683,-5.4166284564136,0.73463144023017,0.437987920582911
2396.93521997171,1.343376,1.36382410885105,2.18536917768589,-5.40674194983371,0.734406685420799,0.437773624190951
2397.19655962645,1.343376,1.36498915590991,2.18537277278308,-5.39682528838818,0.733369888263447,0.436742691096753
2397.47760706866,1.343376,1.36471676209915,2.18537453511105,-5.38618376748225,0.731193196729028,0.434566159122774
2397.7816182126,1.343376,1.3621785481241,2.18537410935289,-5.37478584765229,0.727450004676155,0.430814632457079
2398,1.352452,1.35866475230801,2.18537249378041,-5.3667321165112,0.723810966420689,0.427165023775994
2398.21197635615,1.352452,1.3537518201941,2.18537008897885,-5.35907128992373,0.719484289794487,0.422831829155399
2398.4239527123,1.352452,1.34726413117617,2.18536706923667,-5.35161065428301,0.71437442423416,0.417714892663616
2398.66832880799,1.352452,1.33775368323717,2.18536308097665,-5.34331966095033,0.707527582441442,0.410859253360182
2398.90154255935,1.352452,1.32661870706105,2.18535901370347,-5.33578138732894,0.700078653783892,0.403401333761946
2399.09996505352,1.352452,1.31557585614298,2.18535552317635,-5.32970353442083,0.693087329877825,0.396401945994723
2399.27251836068,1.352452,1.30483367402058,2.1853525704792,-5.32470040602156,0.686565007953143,0.38987233488489
2399.43217075527,1.352452,1.29399151780736,2.18534997780696,-5.3203269729851,0.680205158179003,0.383505538185015
2399.58498081632,1.352452,1.28284650205831,2.18534767550403,-5.31638788022671,0.673864981109704,0.37715855308685
2399.73334067531,1.352452,1.27135836755253,2.18534565235169,-5.31280831286344,0.667513172705484,0.370800008859505
2399.87818870549,1.352452,1.25956303789262,2.18534391638712,-5.3095576236546,0.66116702341758,0.364447185485116
2400,1.361528,1.2492463146402,2.18534266427293,-5.30701787031446,0.65575051146572,0.359025367744337


==> simulation/simex3_offset08.csv <==
time,regd,power,heatflow,pressure,in1,in2
-60,1,0,0,0.6088,-0.000457795956411989,0.00115040302464754
-59.9724761082809,1,4.4141921284526e-12,9.61517135488557e-05,0.605020218568876,-0.000718813187156438,0.00180896992980439
-59.9449522165618,1,1.4125414830902e-10,0.000384585506688617,0.601240542109539,-0.000981784987321415,0.00247392696665839
-59.9147472701345,1,1.2584718377062e-09,0.000922326903575893,0.597092933576181,-0.00127168945385537,0.00320888546153555
-59.883470490037,1,6.00456610009724e-09,0.00172295198083606,0.592798539280009,-0.00157228566199196,0.00397333668613093
-59.8509781413611,1,2.05377048369732e-08,0.00281714842722062,0.58833780634688,-0.00188383936055804,0.00476861123367168
-59.8171742343651,1,5.7080666240043e-08,0.00423902052502548,0.583697768844325,-0.00220591969799653,0.00559445259748621
-59.78187491874,1,1.37984422358099e-07,0.00603186574632706,0.57885343941404,-0.00253863152556908,0.00645222693873602
-59.7447480289347,1,3.02794199576091e-07,0.00825642423187747,0.573759535894501,-0.00288304411618322,0.00734618038211468
-59.7051668226055,1,6.22563698498871e-07,0.0110096911178518,0.568330463821105,-0.00324223227886346,0.00828645772908789
-59.662247592009,1,1.22827128630793e-06,0.0144387855312725,0.562445567098924,-0.0036203134662287,0.0092871966786237
-59.6202348787667,1,2.2073815386064e-06,0.0182407701150142,0.556687196447326,-0.00397686385417912,0.0102441307402126
-59.5783821648989,1,3.72303311454883e-06,0.0224643483972054,0.550953109934561,-0.0043167998349716,0.0111719083135442
-59.5359426640003,1,6.0139559424879e-06,0.0271893342225806,0.545141171959687,-0.00464412904172481,0.01208394223885
-59.4936277504158,1,9.30361040652502e-06,0.0323412665872388,0.539348967035488,-0.00495139116176936,0.0129622445016107
-59.4534837442929,1,1.36244020370383e-05,0.0376332771536891,0.53385648312895,-0.00522384916392304,0.0137652896079939
-59.4134001999798,1,1.940937640365e-05,0.0433076031018192,0.528374833594081,-0.00547618864820534,0.0145368107288918
-59.3727087040512,1,2.7142405645801e-05,0.049464108669292,0.522812723873645,-0.00571112232424161,0.0152885586970415
-59.3310740332431,1,3.74276279979852e-05,0.0561732352242973,0.517124539824338,-0.00592835061984272,0.0160249269357347
-59.2881270950474,1,5.10874641381919e-05,0.0635245900763101,0.511260134904838,-0.00612695684380745,0.0167503668709171
-59.2433465454856,1,6.93085998344622e-05,0.0716513174160411,0.505148700422536,-0.00630564240968803,0.0174712763337348
-59.1958244261027,1,9.39845394765859e-05,0.0807854769991495,0.498666882407006,-0.00646278842859761,0.0181992224740649
-59.1453904340524,1,0.000127391595816439,0.0910467702533878,0.491792173656892,-0.0065923626713035,0.0189341467193483
-59.0942419631286,1,0.000170358187445055,0.102042245779119,0.484824593627433,-0.00668430779704505,0.0196458105769996
-59.0416809179578,1,0.000225866961188334,0.113949954990522,0.477669352875638,-0.00673740922333677,0.0203497365116151
-58.9919430388589,1,0.000290889064096763,0.125777106120566,0.47090290582709,-0.00674942060366605,0.0209991278930161
-58.9461063039874,1,0.000363317287468281,0.137150027431552,0.464671055404218,-0.00672819477459958,0.021591750588875
-58.9020255161438,1,0.000445926484826597,0.148508537405334,0.458681481018229,-0.00667934853801835,0.0221647139877126
-58.8585643239832,1,0.000541451101728586,0.160105003382526,0.452779539752543,-0.00660483609531223,0.0227410728085433
-58.8150003922127,1,0.000652969750218935,0.172118180008458,0.4468671379006,-0.00650501767969576,0.0233394145825022
-58.7706685604633,1,0.000784597594944019,0.184735851748488,0.440854187332929,-0.00637898609865124,0.0239798695608321
-58.7247502425168,1,0.000942493312773226,0.198214453482756,0.434630068532214,-0.00622415775525868,0.0246890310072499
-58.6759197277078,1,0.00113729624252789,0.212994935433028,0.428015857005679,-0.00603466668940077,0.025509635983744
-58.6210601029713,1,0.00139324892218319,0.230136272087727,0.420590980403881,-0.00579461887861881,0.0265352434885605
-58.5648149653498,1,0.00170153746137401,0.248282482900982,0.412985573806191,-0.00552311385917504,0.0277285225539042
-58.5092625437913,1,0.0020573484216073,0.266755582538089,0.405481303035191,-0.00523481350797037,0.0290791146899236
-58.4610303540863,1,0.00241241655227775,0.283223545364325,0.398972390198355,-0.00497259280278818,0.0304161947722159
-58.4158735213925,1,0.00278773376710293,0.298991202704081,0.392884433445578,-0.00472072008305713,0.0318281108492677
-58.371879267737,1,0.00319694424565351,0.314667742007392,0.386959189589512,-0.00447276122070224,0.0333720888391129
-58.328165641883,1,0.00364979322414935,0.330541896391424,0.381078072883491,-0.00422722556587432,0.035090220879245
-58.2840695625397,1,0.00415719521628131,0.346845057805595,0.375152450613433,-0.00398392390549456,0.0370295146934992
-58.2388944383544,1,0.00473400783523166,0.363838065824071,0.369089718019944,-0.00374311691682389,0.0392532146518522
-58.1916864269686,1,0.00540344505647592,0.381897516383079,0.362763508159504,-0.00350510540240209,0.0418589713245536
-58.1407082285395,1,0.00620925886103667,0.401729684642511,0.355943888177511,-0.00326936840081929,0.0450287881122311
-58.083525047651,1,0.0072246658822013,0.424362218430115,0.348310445026488,-0.00303907693920111,0.04906935638139
-58.0265261661605,1,0.00836486414349856,0.447303248955985,0.340720761093917,-0.00285453514719137,0.0536596808426416
-58,1,0.00894235707782226,0.45810192153752,0.337195850056388,-0.00126895470860266,0.0521792823293914
-57.9728437202236,1,0.00956617197152695,0.469233666397113,0.333592242844862,-0.000252661859895489,0.0522932067950291
-57.9456874404472,1,0.0102243241092841,0.480439919690989,0.329993733904717,0.000808400037895392,0.0524043696963244
-57.9170386202238,1,0.0109574097278626,0.492339583366761,0.326202929066037,0.00197573906307272,0.0525232958535221
-57.8868941256778,1,0.0117735481913148,0.504942685064893,0.322220261034396,0.00325653949807875,0.0526555769184598
-57.8551814019808,1,0.0126838713422525,0.518288104127545,0.318037071788598,0.00466135072327807,0.0528088092654188
-57.8217984582961,1,0.0137020140303804,0.532427387625573,0.313640962198549,0.00620284348335082,0.0529928342893309
-57.7865814616418,1,0.0148457355117571,0.547438834107802,0.309011592717959,0.00789771471235766,0.0532205268418993
-57.7492610607604,1,0.0161395171687959,0.563446888775641,0.304115069277728,0.00976959944435724,0.0535091540691369
-57.7093889124615,1,0.0176192623014834,0.580655019965321,0.2988945316507,0.0118542125968952,0.0538829580621506
-57.6661860166503,1,0.0193421038461224,0.59941358905243,0.293250731584432,0.0142100118139108,0.0543786419125323
-57.6181288086316,1,0.021412344629558,0.620404542424472,0.286988935603183,0.0169467365657956,0.0550595934255237
-57.5706125236709,1,0.0236272258421148,0.641273807614219,0.280814960677362,0.0197703914244314,0.0558872644194079
-57.5235136638648,1,0.0259962692958045,0.662057698581037,0.274712989512841,0.0226820770681488,0.0568790980052695
-57.4732195762238,1,0.0287267762114283,0.684343272664279,0.268217567319434,0.0259122260983566,0.0581483377793782
-57.4235613155798,1,0.0316363833519275,0.706423748534609,0.261826207373821,0.02922078860437,0.0596360939441815
-57.3768088815997,1,0.0345789507518012,0.727267175246585,0.255829962610068,0.0324409630913692,0.0612688089635769
-57.3313743242287,1,0.0376356561514546,0.747561234820246,0.250023546671192,0.0356653063045249,0.0630876282809831
-57.2862278473184,1,0.0408731272570534,0.767751778468935,0.244275484172112,0.0389591826111411,0.0651366777209817
-57.2406042097142,1,0.0443551625621205,0.788169161203034,0.238489814007312,0.0423762409691893,0.0674669131947445
-57.1936910181191,1,0.0481641103743241,0.809165114785441,0.232566394728203,0.0459795948973043,0.0701501270210109
-57.1443198023317,1,0.0524316685259717,0.831248684165822,0.226362688001452,0.049866670486243,0.0733046871488901
-57.0895758819234,1,0.0574852107593146,0.855702733749854,0.219522437570473,0.0542862785451637,0.0772190955399528
-57.0209410885011,1,0.0643168539603612,0.886283443223269,0.211008361346085,0.0599825522927116,0.0827777120848348
-56.952064358282,1,0.0717485425278781,0.916847768925271,0.202539487373382,0.065862637637455,0.0891210451363386
-56.8957764442947,1,0.0782655108674665,0.941706428836245,0.195679266117187,0.0707818341619008,0.0948994955149178
-56.8427254561947,1,0.084783648812173,0.965017216155595,0.189267441090213,0.0755053730392092,0.100852434853625
-56.7897327657171,1,0.0916675883388006,0.988170279198379,0.182918429228099,0.0803021140855839,0.107303494596536
-56.7355574411716,1,0.0990986830617736,1.01168600212797,0.176489115403371,0.0852803130671294,0.114432351913345
-56.6790525189082,1,0.107281368212866,1.03602794910971,0.1698537564546,0.0905451090577085,0.122454780241998
-56.6185116574789,1,0.116546537659335,1.06187673298584,0.162829504153491,0.0962585855193639,0.131727415901183
-56.5501044642903,1,0.127645192824805,1.09076609907091,0.155005723375959,0.102791134749794,0.143060916566032
-56.4706088153906,1,0.141393393166522,1.12387097630981,0.146075813679241,0.110462616896955,0.15738644259349
-56.3972059086742,1,0.154907458819347,1.15394948175978,0.137996663088592,0.117598260671121,0.171724400393123
-56.3340859013299,1,0.167160395731375,1.17940715848177,0.1311859215131,0.123754964776855,0.184907835977989
-56.2735701821083,1,0.179456256608207,1.20343641369864,0.12478192285671,0.129659671953509,0.198286863691524
-56.2127584882593,1,0.1923505907689,1.22718817869802,0.118477211452475,0.135580150673663,0.212456142829222
-56.1497799100942,1,0.20626813056567,1.25134589100992,0.112092849843138,0.141681267464509,0.227888710527953
-56.0820690332175,1,0.221862280885759,1.27679238620739,0.105401572515561,0.148185846408719,0.245329074650146
-56,1,0.241620099939649,1.3068633865228,0.097544047994183,0.156992297469293,0.26510276938684
-55.9521510438773,1,0.253561295158035,1.3239871962155,0.0930962513712958,0.162667844642346,0.275750039436348
-55.9043020877547,1,0.26580381501424,1.34079827022027,0.0887494452927026,0.168432057478999,0.286459802314939
-55.8537833385524,1,0.279046788335151,1.35819806649573,0.0842716634467614,0.174607806878162,0.297811847682663
-55.8012909451719,1,0.293140413158307,1.37588716435805,0.0797424342402173,0.181115819583975,0.309628961480952
-55.7467918330898,1,0.308117300299215,1.3938204905487,0.0751754471066568,0.187963959749271,0.32188998357029
-55.6898650972599,1,0.324117686221259,1.41207122560405,0.0705546427894421,0.195210270661142,0.334653154977311
-55.6294411526532,1,0.341476158870676,1.43089269393009,0.0658197043723123,0.203000042577732,0.348109172137419
-55.562963156749,1,0.360988414485558,1.45093088650642,0.0608150999222727,0.21168060327317,0.362749617263705
-55.4805413277853,1,0.385727405551995,1.47478107325616,0.0549119629778109,0.222591204164347,0.380566142298618
-55.4154430932726,1,0.405647154875612,1.49282653032596,0.0504881626137885,0.231312741110475,0.394293071640765
-55.3503448587598,1,0.42585887293675,1.5101628230058,0.0462765093225835,0.240115734352094,0.407640620831794
-55.2893400827923,1,0.445027449547972,1.52575856630371,0.0425230014619265,0.248432915672872,0.419743918778448
-55.2292718666565,1,0.464081800980605,1.54049519010862,0.039010100848106,0.256684515327538,0.431225344457301
-55.1681815327951,1,0.483607623954981,1.55484849287396,0.0356234154445418,0.265141812057569,0.442408285985046
-55.1039737416953,1,0.504249320644969,1.56924280554983,0.0322652860477987,0.274106795947652,0.453571634795056
-55.0325486922208,1,0.527302483528975,1.58442166816589,0.0287704970493133,0.28417768623016,0.465209666434316
-54.9415046921532,1,0.556733671095212,1.60249980934547,0.02467916492374,0.297168910328779,0.478722377218896
-54.8654767969439,1,0.581265198012792,1.61651175419833,0.0215695583905721,0.308144442135853,0.488742972548246
-54.8019771354015,1,0.601665482867087,1.62746492860873,0.0191821393249627,0.317393134861044,0.496141169277199
-54.741074408197,1,0.621113428313726,1.63733574274806,0.0170678933682314,0.326329647732335,0.502340760929732
-54.6799505625339,1,0.640477936526287,1.64662552109106,0.0151147349496834,0.335363147804641,0.507624196602205
-54.6167861936306,1,0.66028768117255,1.65558570880995,0.0132692081053273,0.344768658179205,0.512039979815883
-54.5489103700406,1,0.68130217292501,1.66450250186018,0.0114755490244351,0.354960392803703,0.515538822110752
-54.4688485777187,1,0.705662436425805,1.67409427415849,0.00960203493569636,0.36710178281477,0.517914442750495
-54.3992420979601,1,0.726410397145749,1.68164154282527,0.00817600507016465,0.377769571450188,0.518357318805866
-54.3296356182015,1,0.746707866406498,1.68847582416968,0.00692821024944811,0.38855133110742,0.517219090588295
-54.2660174780516,1,0.764827286811066,1.69411963541904,0.00593455621868859,0.398520854659974,0.514746391118059
-54.2039528733656,1,0.782075401610919,1.69909148409383,0.00509166839391857,0.408376192488777,0.510982076371309
-54.14114522648,1,0.799070561604682,1.70360715961384,0.00435707475771879,0.418510521984163,0.505790094431304
-54.0754846228954,1,0.816315366957229,1.70779821576742,0.00370643842569011,0.429317808417319,0.498856603132162
-54,1,0.835446389803986,1.71198331003746,0.00309262750774771,0.439754648558978,0.494359199325828
-53.9556131439793,1,0.846335636838223,1.7141455004094,0.00279250129068795,0.444869927518956,0.493349009975556
-53.9112262879587,1,0.856950214033635,1.71609814712488,0.00253481742177375,0.449808146763006,0.492241099232038
-53.8624176569856,1,0.868298557530189,1.71801453620005,0.00229859076489691,0.45504304190594,0.490922381260625
-53.8102285162519,1,0.880050898024983,1.71980953608341,0.00209828616541402,0.460426631564266,0.489412602212777
-53.7539432723506,1,0.892275837418283,1.72146732064677,0.00193988560085348,0.466000210512247,0.487689724540818
-53.6924168126416,1,0.905097642040318,1.72296959818831,0.00183140128565665,0.471832535959004,0.485717737269241
-53.623020834827,1,0.918873046175871,1.72430274151418,0.00178502032346664,0.478096472093021,0.483405652820893
-53.5410271283972,1,0.934204103519842,1.72542492581734,0.00182638841625947,0.485064950901304,0.480569517363194
-53.4554482259913,1,0.949110456526763,1.72612293969907,0.0019712310669239,0.491807715081621,0.477483637056063
-53.3839384250493,1,0.960710592139116,1.72637330777583,0.00216469438000191,0.496990986534266,0.47479213797193
-53.3155932596599,1,0.971074594188944,1.72635825633806,0.00240556389797927,0.501534287186648,0.47211437056441
-53.2460502928669,1,0.980902994726436,1.72611346448295,0.00270154675068418,0.505729298300044,0.469284842724245
-53.1720657433294,1,0.990576617542163,1.72562633325383,0.00306687125399786,0.509713896130822,0.466173476782462
-53.0859883567221,1,1.00083667457991,1.724801965073,0.00354897722447416,0.513743062913941,0.46246430414374
-53.0090392161938,1,1.0091258509534,1.72386284458805,0.00402406570527855,0.51682328362347,0.459124931046699
-52.9320900756655,1,1.01660664991749,1.72276192020272,0.00453342865542479,0.519455219328318,0.455833831286705
-52.8625662806173,1,1.02269270918251,1.72164984748461,0.00501746283138849,0.52149152156305,0.452967149260134
-52.7946828448544,1,1.02804004732415,1.72047436496748,0.00550726033270475,0.523207435631666,0.450325804885897
-52.7256469746402,1,1.03289713892768,1.7192043413667,0.00601868310576129,0.524711259686397,0.447853275406463
-52.6527372619849,1,1.03741644877489,1.71779819026072,0.00656937399640414,0.526060346012817,0.445522502300437
-52.5715370181082,1,1.0417463146046,1.71617358527689,0.00719114670554812,0.52727929451635,0.443299681088381
-52.4881244061135,1,1.04546429442635,1.71446152795966,0.00783510510603072,0.528193245625584,0.441432019677942
-52.4047117941188,1,1.04848807361917,1.71272563030133,0.00848105733868043,0.528710336100602,0.439967750980242
-52.3324144801322,1,1.0505833381196,1.71121546755105,0.00904050000523471,0.528791301268181,0.4390075632898
-52.2625388873196,1,1.05217479928286,1.70976088873846,0.00957938631678226,0.528516370430914,0.438347485681394
-52.1916304998983,1,1.05338265672451,1.70829790873655,0.0101231723642329,0.527870068829198,0.43795811714109
-52.1167371383114,1,1.05424443188322,1.7067745301664,0.0106928639192853,0.526789452570018,0.437884078658427
-52.0315745168513,1,1.05474880526684,1.70507749679128,0.0113332333716585,0.525088765406632,0.438282071506849
-52,1,1.05481623696976,1.70445923522988,0.0115683155652253,0.525072353309094,0.437068028967932
-51.939906679532,1,1.05477798527249,1.70330029699755,0.0120116533433532,0.524578206806771,0.435619356774071
-51.879813359064,1,1.05453451113275,1.70216595769341,0.01244834996644,0.52403384292632,0.434157939820599
-51.8092813888548,1,1.05400745004895,1.70086795148316,0.0129503945311505,0.523343920733603,0.432441833354671
-51.7260404407211,1,1.05308087776354,1.69938530887505,0.0135254576467639,0.52247736674764,0.430437652138331
-51.6124950122967,1,1.05134915481091,1.69745453951055,0.0142741342155947,0.521235279107645,0.427780432807336
-51.4881925011267,1,1.04892979601446,1.69546996911302,0.0150397743125012,0.519822330254946,0.425012896266154
-51.3579558654583,1,1.04592193401943,1.69354382596571,0.0157752760352986,0.518282698814922,0.422290575453391
-51.2459238644585,1,1.0430329620709,1.69201769216124,0.0163500527873407,0.51689413893155,0.420093865529289
-51.1519154042389,1,1.04044522213487,1.69083298402426,0.0167896676930403,0.515674967321303,0.418356406623821
-51.0586102050237,1,1.0377675118302,1.68974504815288,0.0171868129286709,0.514417960207516,0.416737975655734
-50.9583552027837,1,1.03480659599501,1.6886744598819,0.0175696797172769,0.51302729608978,0.415138461203078
-50.8316459332904,1,1.03099711136547,1.68746727073759,0.0179885876713702,0.511243313448155,0.413372941412133
-50.714128920908,1,1.02745207191867,1.68649201851424,0.0183130777675881,0.509602303817169,0.412049136196572
-50.6184937385844,1,1.02459337018004,1.68579907554569,0.0185329406033505,0.508299258690232,0.411230573182898
-50.5240445494104,1,1.02181785786746,1.68520123598383,0.0187127602589236,0.507049320651159,0.410669330728916
-50.4220492587384,1,1.01889700451228,1.68464911208562,0.0188676163981862,0.505736987381712,0.410347214425986
-50.2892312696634,1,1.01524778078862,1.68406890801464,0.019013050137405,0.504059986847301,0.410364863545649
-50.1729724644432,1,1.0122265503433,1.68368181468199,0.0190937848633969,0.502586537791498,0.410772981917329
-50.0770794742566,1,1.00987313699113,1.68344083256222,0.0191318009432247,0.501346565813883,0.411380375430346
-50,1,1.00807983309137,1.68329434277253,0.0191459475863426,0.500510955101321,0.411662365952763
-49.9270440602218,1,1.0064674980421,1.68319129821703,0.0191473819469558,0.499862371863777,0.411732890691967
-49.8540881204435,1,1.00494083897264,1.68312002756201,0.0191381043955998,0.499249801712564,0.411819929322233
-49.7694406973064,1,1.00327983735519,1.68307358061815,0.0191149219339376,0.498585163287872,0.41194134033821
-49.6710683960057,1,1.00150139684435,1.68306339462071,0.0190726648951404,0.497880488581652,0.412113564710299
-49.5578437260668,1,0.999658922584971,1.68310245783776,0.0190058009425417,0.497171819380932,0.412362304631859
-49.4446190561279,1,0.998035339809211,1.68318761199477,0.0189219537662047,0.496586372826524,0.412674782156193
-49.3452558834833,1,0.996788776992137,1.6832939355968,0.0188365300261048,0.496179783716021,0.413003714484855
-49.2425806779976,1,0.995671888172234,1.68342920075546,0.0187387650103394,0.495861538521979,0.413390489303696
-49.1228810753589,1,0.994582314996195,1.68361268306351,0.0186154823185792,0.495604872954707,0.413880325913142
-49.0175958238398,1,0.993804820792479,1.6837913668498,0.0185013289771832,0.495459444611126,0.414319797150448
-48.9123105723207,1,0.993187428586962,1.68398139323763,0.0183840710436842,0.495369202796618,0.414742787851301
-48.8126892326688,1,0.992741706031011,1.68416786855168,0.0182719462071421,0.495322775005828,0.415111870110569
-48.7086673275304,1,0.992409896355621,1.68436602241658,0.0181550710458003,0.495310635064391,0.415456386442441
-48.5860486559599,1,0.99217916705003,1.68459989367945,0.0180190839142603,0.495349311209898,0.415807758382215
-48.4807952203144,1,0.992105940066933,1.684797716732,0.017904904074556,0.495438669110739,0.416066675486094
-48.3755417846689,1,0.992135124788901,1.68499038342873,0.0177938190532372,0.495589829619199,0.416290400721193
-48.2748304217368,1,0.992247595135107,1.68516819431738,0.0176909874238877,0.495796803920102,0.416470848476673
-48.1687484811949,1,0.99244361386762,1.68534719057498,0.0175868897559929,0.496078276374308,0.416617238528862
-48.0403149980761,1,0.992770482358715,1.68555116037929,0.0174674014151436,0.496491680303203,0.416711348530887
-48,1,0.992890311332551,1.68561216623231,0.0174314875298997,0.496577168972863,0.416835151056551
-47.8969344780079,1,0.993228010948307,1.68576148049761,0.0173433756197146,0.496806586197236,0.417104568308344
-47.7826013290975,1,0.993646430990901,1.68591594517264,0.017252382374545,0.497044888141881,0.417381548023602
-47.6238865896234,1,0.994282865313994,1.68611098649284,0.0171386744405375,0.49734606516744,0.417725384498809
-47.5024896229709,1,0.994798038553923,1.68624511271884,0.0170618220810769,0.49756314215606,0.417965495583988
-47.3810926563185,1,0.99532597409538,1.68636639032252,0.016993683752264,0.49778102922484,0.418197243310306
-47.2712240591018,1,0.995806956145007,1.68646527708661,0.0169394233182504,0.497984956198862,0.418405136497067
-47.1567686912149,1,0.996304460124526,1.68655755014126,0.0168903037352979,0.498203343766224,0.418618304647601
-47.0183711354005,1,0.996892856945545,1.68665490251433,0.0168409358850685,0.498464054542325,0.418858953316868
-46.8766697992326,1,0.997471712007731,1.68673904953885,0.0168016178062153,0.498707189872064,0.4190646741485
-46.7632173013931,1,0.997912791409338,1.68679559625407,0.0167780558326759,0.498873356041591,0.41918762198988
-46.6492835141042,1,0.998332234848346,1.68684316809421,0.0167610413669036,0.499013027484053,0.419271197399148
-46.5168707636344,1,0.998786799590672,1.68688749833875,0.0167488499728645,0.49914910476484,0.419325057113756
-46.3996064599146,1,0.999157576363621,1.68691756246735,0.01674401777426,0.499258389743995,0.419345284118481
-46.2823421561949,1,0.999497023685596,1.68693964967757,0.0167439850231631,0.499368279517629,0.419349916326478
-46.1694278848681,1,0.999793479140766,1.68695401659003,0.0167478551314647,0.499479668507316,0.419343782770106
-46.0465269893361,1,1.00008187615352,1.6869627338321,0.016755836112092,0.499604868973748,0.419322038570255
-46,1,1.00018173454557,1.68696432986224,0.0167597769949007,0.499642956595685,0.419326373130214
-45.8792795472299,1,1.00041716177222,1.68696459647993,0.0167721232312245,0.499729098980746,0.419327960680047
-45.7412615492952,1,1.00064518399516,1.68695893890279,0.0167896094806278,0.499797072344738,0.419304428054356
-45.621625048584,1,1.00080843217326,1.68694978523822,0.0168071795201839,0.499826775798436,0.419259667301314
-45.4902333865962,1,1.00095251232874,1.68693609793438,0.0168283709123634,0.499834116412975,0.419190890649748
-45.3624054996069,1,1.00105922271853,1.68691995042337,0.0168501487965935,0.499827857853542,0.41911675958986
-45.2345776126176,1,1.00113513929122,1.68690176357559,0.0168723766509403,0.499820583291125,0.419048233276335
-45.1169335368074,1,1.0011798784243,1.68688380383916,0.0168927767720172,0.499818584454966,0.418996187547837
-44.9893103416041,1,1.00120360126345,1.68686355873087,0.0169145441725399,0.499819781428202,0.418950490877404
-44.8534376351013,1,1.00120346482895,1.68684171194767,0.0169371320366687,0.499815635841301,0.41890555052614
-44.7175649285985,1,1.0011804724962,1.68682010168062,0.0169590023418572,0.499794619227355,0.418853914163577
-44.5985577880146,1,1.00114427390626,1.68680173157731,0.0169774336591303,0.49975793588788,0.418799410953158
-44.4711944147318,1,1.00109165837396,1.68678294594426,0.0169961796616125,0.499702844515538,0.418735236218985
-44.333184719719,1,1.00102159536667,1.68676387660869,0.0170150085479631,0.49963531557961,0.418670353983161
-44.1951750247062,1,1.00094125338495,1.68674634499015,0.0170319669785593,0.499572669934022,0.418624292869993
-44.0747231939293,1,1.00086521569842,1.68673238751239,0.0170451136651139,0.499528040898547,0.418606322003994
-44,1,1.00081617712652,1.68672436669198,0.0170525108952965,0.499509273732325,0.418596283470733
-43.8597957672591,1,1.00072199666047,1.68671060241826,0.0170649620818549,0.499486217531753,0.41857553741686
-43.7195915345182,1,1.00062703497065,1.68669844417343,0.0170757628119125,0.49946134867398,0.418553268220181
-43.5989741062286,1,1.00054631333017,1.68668920446011,0.0170838887748596,0.499430749048797,0.418525169094645
-43.4764792544927,1,1.00046646806958,1.68668091651198,0.0170910774307217,0.499390195189483,0.41848743398999
-43.331848191717,1,1.00037626114009,1.68667247393913,0.0170980995032305,0.499337657824083,0.418438625947194
-43.207847264074,1,1.00030333394765,1.68666632521076,0.0171027395588831,0.499298743069537,0.418403288372692
-43.0838463364311,1,1.00023512716867,1.68666111865124,0.0171060534455957,0.499273025327284,0.418381530025176
-42.9606382063535,1,1.0001724723352,1.68665681851134,0.0171081025064149,0.499262000032386,0.418374847078265
-42.8184782527411,1,1.00010689690619,1.68665285996766,0.0171091749718204,0.499260900053447,0.418379301839354
-42.6915969449241,1,1.00005463723743,1.68665016265113,0.0171092620294573,0.499260446751366,0.418384334470181
-42.5647156371072,1,1.00000833867364,1.68664818488178,0.0171087782254907,0.499252427273859,0.418382333100977
-42.4407050873428,1,0.999968788247203,1.68664688342229,0.0171078780039189,0.499235234340109,0.418371567844465
-42.2995467356479,1,0.99993044335039,1.68664608178577,0.0171063465253763,0.499209633318976,0.418353979334129
-42.1699950167901,1,0.999901248344055,1.68664590710647,0.0171043971804254,0.499189642915894,0.418342032200192
-42.0404432979323,1,0.999877482566961,1.68664619537364,0.0171018867041887,0.499180821851606,0.418341950918017
-42,1,0.999871122042973,1.68664636878418,0.0171009949286481,0.499181180305698,0.418344156891812
-41.8452249516716,1,0.999851161781566,1.68664734494702,0.0170972199583167,0.499192830881539,0.418363053617861
-41.6912647491978,1,0.999837722730359,1.68664872078912,0.0170931807964458,0.499211042535353,0.418387969089681
-41.5488349615221,1,0.999830427269073,1.68665026078192,0.0170895199579681,0.499221337616426,0.418403969602994
-41.4231846272789,1,0.999827662609372,1.68665177004501,0.0170864961852106,0.499220356153072,0.418407586377217
-41.2874945452614,1,0.999828106995763,1.68665350184167,0.0170834455318401,0.499211192309113,0.418402888182992
-41.1448870693703,1,0.99983192567201,1.68665537937699,0.01708036173141,0.499201259435525,0.418397039035802
-41.0022795934793,1,0.999838664211479,1.68665726263483,0.0170772736635803,0.49920069211395,0.418399874149711
-40.8751884504321,1,0.999846713203862,1.68665890798618,0.0170744991940999,0.499211361752386,0.418412952577178
-40.7342548573856,1,0.999857447025399,1.6866606613812,0.0170715092653985,0.499231597425509,0.418435115306686
-40.596051005441,1,0.99986938926099,1.68666227970916,0.0170688554730411,0.499251081732429,0.418455668875722
-40.4578471534964,1,0.999882319246208,1.68666377579335,0.0170666392496387,0.499261845111058,0.418466624546629
-40.3288179040153,1,0.999894943059837,1.6866650487943,0.0170650009897786,0.499261759358631,0.418465867577377
-40.1821562152905,1,0.999909567467995,1.6866663417824,0.0170635396914465,0.499254590060349,0.418456863771338
-40.0475090263288,1,0.999922942564077,1.68666738306699,0.0170624047888611,0.499249756926112,0.418449271004637
-40,1,0.999927599615906,1.68666771790445,0.0170620235242204,0.499249541448995,0.418448838014537
-39.8656122071501,1,0.999940478220656,1.68666857759247,0.0170609649932468,0.499255559864757,0.418454313835374
-39.7314221508493,1,0.999952755537277,1.68666931480025,0.017059966801069,0.499269829226782,0.418468046548706
-39.5503743446064,1,0.99996812859297,1.6866701343682,0.0170589108196712,0.499290912341641,0.418488413250064
-39.3987957638429,1,0.999979765365917,1.68667068074131,0.017058467268435,0.499298802139344,0.418495709774627
-39.2672221750173,1,0.999988864550904,1.68667106216863,0.0170584337330166,0.499295440395139,0.418491837927073
-39.1165241059855,1,0.999998088964569,1.68667140369265,0.017058671725406,0.499284826476667,0.418480645590494
-38.9797436396221,1,1.00000533788295,1.68667163463537,0.0170589698186946,0.499276968735926,0.418472268660645
-38.8429631732587,1,1.00001152690096,1.68667179873412,0.0170592181064728,0.499276935228288,0.418471722067663
-38.7078264261407,1,1.00001663020799,1.68667190276079,0.0170593955110015,0.499285209405237,0.418479496025564
-38.5449952756831,1,1.00002151009037,1.68667196145125,0.0170596348744789,0.499299266462053,0.418492960421813
-38.3799106242403,1,1.00002514390323,1.68667195786859,0.0170600913160152,0.499306728665764,0.418499834744743
-38.2448073329744,1,1.00002722361359,1.68667191562704,0.0170606835185107,0.499303195411755,0.418495831625667
-38.0994728177898,1,1.00002865723209,1.68667183788106,0.0170614648925767,0.499292349570801,0.418484493328721
-38,1,1.00002920826349,1.68667176880983,0.0170620052505394,0.499284492786649,0.418476316283943
-37.8589120903297,1,1.000029460259,1.68667165330716,0.0170626698004309,0.499278249466077,0.418469652173396
-37.7227260828243,1,1.0000291875218,1.68667152691165,0.0170631455654802,0.49928044391931,0.418471467398836
-37.5769224867325,1,1.00002841900108,1.68667138052516,0.0170635192405481,0.499289428617856,0.418480078468288
-37.4256097532408,1,1.00002719055016,1.68667122172113,0.0170638953377136,0.499298520165397,0.418488821332423
-37.2742970197491,1,1.00002561238044,1.68667106078405,0.0170643863903695,0.499299994630273,0.418489991021675
-37.1361780724343,1,1.00002393783275,1.68667091567779,0.017064949261359,0.499293231563396,0.418482991850159
-36.9740181059539,1,1.00002176894575,1.68667075139448,0.0170656341236595,0.499280890081047,0.418470429433157
-36.8335690693446,1,1.00001977745102,1.68667061716059,0.017066109753442,0.499273618653706,0.418463020259344
-36.6931200327354,1,1.00001773536656,1.68667049244748,0.0170664005270658,0.499273902937553,0.418463220979734
-36.5484033370041,1,1.00001562712551,1.68667037543075,0.0170665363176557,0.499281043790604,0.418470337078696
-36.3900580274815,1,1.00001336761827,1.68667026196522,0.017066628510588,0.499290045203176,0.418479388679455
-36.231712717959,1,1.00001120596997,1.68667016433526,0.0170668074379726,0.499292458008828,0.418481939181799
-36.0909017323956,1,1.00000939934773,1.68667009073288,0.0170670730401948,0.499286976960458,0.418476659979333
-36,1,1.00000830240713,1.68667004955997,0.01706726872357,0.499281082143802,0.418470867391452
-35.8291269824064,1,1.00000640663189,1.68666998458033,0.0170675726731671,0.499271205651982,0.418461069563753
-35.6762659600017,1,1.00000490921527,1.68666993883175,0.0170676727329918,0.499269521787894,0.418459453372445
-35.5327213105195,1,1.00000368175721,1.68666990526594,0.0170676136639381,0.499275050525165,0.418465043144273
-35.3584510143157,1,1.0000024263524,1.68666987520858,0.0170674717385813,0.499284821942885,0.418474885090513
-35.1853391042292,1,1.00000142851664,1.68666985534001,0.0170674304012716,0.499288617739808,0.418478746681657
-35.0412498920144,1,1.00000077791668,1.68666984524948,0.0170675211287805,0.499284403679378,0.418474583808708
-34.8790870970699,1,1.00000022659652,1.68666983978189,0.0170676821950328,0.499275484654958,0.418465718110447
-34.7306384357151,1,0.999999873952492,1.68666983934251,0.0170677663376332,0.499269821490142,0.418460099402066
-34.5821897743602,1,0.999999649339551,1.68666984247327,0.0170677196962368,0.499270746361671,0.418461064158883
-34.4317715483707,1,0.999999533921733,1.68666984857405,0.017067565930756,0.499277523574307,0.41846787668921
-34.2673237413956,1,0.999999514454183,1.68666985785753,0.0170673965186574,0.499285547998558,0.418475933297217
-34.1028759344204,1,0.999999582648815,1.68666986915177,0.0170673497468892,0.499287487872757,0.418477897994369
-34,1,0.999999659621806,1.6866698769532,0.0170673964219115,0.499284689006282,0.418475114389368
-33.8146496105849,1,0.999999846351272,1.68666989194424,0.0170675458955646,0.499275872834599,0.418466330606385
-33.6626345727844,1,1.00000003087089,1.68666990473396,0.017067615545054,0.499271187857799,0.418461669785083
-33.510619534984,1,1.00000023142489,1.68666991760845,0.0170675700296215,0.499272741797596,0.418463245445692
-33.3552866631804,1,1.00000044347382,1.68666993054559,0.0170674383967849,0.499279398640128,0.418469921692456
-33.1892991415533,1,1.00000066955388,1.68666994382349,0.0170673189231619,0.499286161134095,0.418476701465229
-33.0233116199262,1,1.00000088842616,1.68666995626848,0.0170673244008014,0.499286811669318,0.418477365324631
-32.8715048046011,1,1.00000107825487,1.68666996673469,0.0170674375605464,0.499281702021622,0.418472264046865
-32.6784296626051,1,1.00000130179374,1.68666997858289,0.0170675994586225,0.499273937034797,0.41846450389167
-32.5031126028344,1,1.00000148567852,1.68666998779736,0.0170676311755656,0.499272910795796,0.418463475829916
-32.3504174721651,1,1.00000163080265,1.68666999458354,0.0170675579219032,0.499277719134907,0.418468277298102
-32.1600966100988,1,1.00000179283308,1.68667000144765,0.0170674528701131,0.499285199644488,0.418475741718398
-32,1,1.00000191400664,1.68667000592921,0.0170674616194577,0.49928679971314,0.418477325836927
-31.8454395196889,1,1.00000201894406,1.68667000925129,0.0170675729327533,0.49928289198714,0.418473411523997
-31.6654831467178,1,1.00000212735004,1.68667001204317,0.017067739915866,0.499276020485404,0.41846653275195
-31.4750295247993,1,1.00000222707127,1.68667001393293,0.0170678197215258,0.499273601577565,0.418464106669057
-31.3190083390672,1,1.00000229797785,1.68667001480355,0.017067780590783,0.499277339699138,0.418467839355792
-31.1380867374473,1,1.00000236865549,1.68667001519154,0.0170677028405995,0.499283917611489,0.418474411522551
-30.9448269837396,1,1.00000243100729,1.68667001502135,0.0170677179866514,0.499286200617068,0.41847668912645
-30.7870152966821,1,1.00000247219611,1.68667001453921,0.0170678333450355,0.499282558196806,0.41847304292243
-30.6030747021131,1,1.00000250946667,1.68667001369249,0.0170679979608704,0.499276315896595,0.418466797002429
-30.4098189023902,1,1.00000253645011,1.68667001257629,0.0170680759942949,0.499274456580696,0.418464934899145
-30.250377019061,1,1.00000254954419,1.68667001154775,0.0170680444188873,0.499278133058447,0.418468609943119
-30.0611127890244,1,1.00000255460109,1.68667001026398,0.0170679852815409,0.499284082517068,0.418474558820578
-30,1,1.00000255385624,1.68667000984366,0.0170679825467382,0.499285219886394,0.418475695735975
-29.8361504296845,1,1.0000025462995,1.68667000871903,0.0170680409818194,0.499284807369589,0.418475281668445
-29.6715967291997,1,1.00000253084231,1.68667000761135,0.0170681724266807,0.499280305451478,0.418470778344163
-29.4923699110151,1,1.00000250551162,1.68667000645397,0.0170683056319639,0.499275498106826,0.418465969662809
-29.3131430928305,1,1.00000247190238,1.68667000536967,0.0170683438827576,0.499275495137202,0.41846596558554
-29.1487191730488,1,1.00000243435498,1.68667000445488,0.0170683033429917,0.499279643365138,0.418470113023089
-28.9243047204209,1,1.00000237372717,1.68667000334954,0.0170682664897434,0.499284740283272,0.418475209254767
-28.7420484974528,1,1.0000023173838,1.68667000258472,0.0170683407904139,0.499283390345678,0.418473859132593
-28.5724685831517,1,1.00000226001826,1.68667000198466,0.0170684663618959,0.49927881056697,0.41846927951654
-28.3954454438394,1,1.00000219584301,1.68667000147301,0.0170685651937754,0.499275323680012,0.418465793177409
-28.2184223045271,1,1.00000212813532,1.68667000107447,0.0170685735435974,0.499276472978169,0.418466943445863
-28.0463710950196,1,1.00000205979563,1.6866700007877,0.0170685245034507,0.499280777872649,0.418471249724882
-28,1,1.00000204105718,1.68667000072597,0.0170685121911394,0.499281932105115,0.418472404126231
-27.829267970746,1,1.00000197128307,1.68667000054934,0.0170685061732459,0.499284180386922,0.41847465300714
-27.6593548903601,1,1.00000190121297,1.68667000044277,0.0170685774275214,0.499282228875269,0.418472702055152
-27.4783896406539,1,1.00000182673338,1.6866700003916,0.0170686911803246,0.499277765743234,0.418468239474399
-27.3052508044248,1,1.00000175637497,1.68667000039081,0.017068756242239,0.49927545854994,0.418465932760249
-27.1321119681957,1,1.00000168758586,1.68667000042651,0.0170687426268169,0.49927723937373,0.418467714010465
-26.9500130993115,1,1.00000161759097,1.68667000049324,0.0170686882221434,0.499281420919489,0.418471895941343
-26.7749304578363,1,1.00000155310652,1.68667000057697,0.0170686753351594,0.499283519801567,0.41847399512559
-26.599847816361,1,1.0000014918075,1.68667000067264,0.0170687350954486,0.499281682518873,0.418472158071022
-26.4151691441398,1,1.00000143092918,1.68667000077997,0.0170688314415402,0.499277632674061,0.418468108378086
-26.2388235766977,1,1.00000137658243,1.68667000088361,0.017068880069485,0.499275754915248,0.418466230670513
-26.0624780092557,1,1.00000132594074,1.6866700009848,0.0170688568550046,0.499277642882078,0.418468118587854
-26,1,1.00000130886221,1.6866700010196,0.0170688378573205,0.499278921580789,0.41846939729814
-25.7986889450147,1,1.00000125669767,1.68667000112692,0.0170687894495564,0.499282540084942,0.418473015888619
-25.6015234572761,1,1.00000120934663,1.68667000122376,0.0170688166095544,0.499282195972233,0.41847267184804
-25.4238098956112,1,1.00000116918522,1.68667000130303,0.0170688926266842,0.499278922975572,0.418469398904276
-25.2318719425767,1,1.00000112767486,1.68667000137933,0.0170689536284904,0.499276172254242,0.418466648225388
-25.0399339895422,1,1.00000108719832,1.68667000144542,0.0170689405666125,0.499277229680403,0.418467705676782
-24.856460963263,1,1.00000104861924,1.68667000149882,0.0170688873012993,0.499280555779107,0.41847103178156
-24.6696593887572,1,1.00000100864125,1.6866700015434,0.0170688639526639,0.499282475097848,0.418472951086302
-24.4828578142514,1,1.00000096724901,1.68667000157839,0.0170689058543739,0.499280871911723,0.418471347863638
-24.2912871816178,1,1.00000092274447,1.68667000160487,0.0170689748898695,0.499277546051647,0.418468021940272
-24.1078539701252,1,1.00000087782206,1.68667000162211,0.0170689993176142,0.499276316716911,0.418466792518053
-24,1,1.00000085030498,1.68667000162893,0.0170689839024253,0.499277150222526,0.418467625975092
-23.7834758374343,1,1.00000079273561,1.68667000163639,0.0170689225134935,0.499280581687776,0.418471057382769
-23.5950427812688,1,1.00000074055128,1.68667000163734,0.0170689013594768,0.499281994169684,0.418472469818719
-23.4066097251033,1,1.00000068718927,1.68667000163437,0.0170689381569529,0.499280231364492,0.418470706971958
-23.2059560266886,1,1.00000063013871,1.68667000162805,0.0170689929257967,0.499277212402639,0.418467687971296
-22.976018439367,1,1.00000056614033,1.6866700016182,0.0170689902691945,0.499276945717461,0.418467421249516
-22.7895960443961,1,1.00000051673212,1.68667000160906,0.0170689377468833,0.499279459134464,0.418469934643829
-22.587305091149,1,1.00000046702365,1.68667000159874,0.0170688959359447,0.499281540012027,0.418472015504745
-22.3850141379019,1,1.00000042265222,1.68667000158858,0.0170689136158732,0.499280438941914,0.418470914427256
-22.1901939926806,1,1.00000038599164,1.68667000157936,0.0170689568140513,0.499277752743408,0.418468228231403
-22,1,1.0000003566284,1.6866700015711,0.0170689653386681,0.499276712669752,0.418467188165773
-21.8079275771004,1,1.00000033375286,1.68667000156361,0.0170689227431815,0.499278392381108,0.418468867874613
-21.5964623177417,1,1.00000031637375,1.68667000155637,0.0170688666891172,0.499280925261785,0.418471400753162
-21.3680381536283,1,1.00000030614275,1.68667000154973,0.0170688647780658,0.499280653871728,0.418471129361696
-21.1750250075061,1,1.00000030353634,1.68667000154505,0.0170688998837327,0.499278330691899,0.418468806181509
-20.9690473713447,1,1.00000030568836,1.68667000154099,0.0170689132448912,0.499276946975253,0.418467422465444
-20.7630697351833,1,1.0000003115843,1.68667000153782,0.0170688739674289,0.499278377343598,0.41846885283549
-20.5548707954395,1,1.00000031984111,1.68667000153547,0.017068822303749,0.499280662394112,0.418471137888998
-20.3165564432784,1,1.00000033014736,1.68667000153373,0.0170688177086883,0.4992805190504,0.418470994550478
-20.1195613457341,1,1.0000003378799,1.68667000153296,0.0170688493374196,0.499278400992628,0.418468876498575
-20,1,1.00000034172032,1.68667000153274,0.0170688616023339,0.499277401257141,0.418467876766595
-19.7976850255767,1,1.00000034608221,1.68667000153274,0.0170688450881231,0.499277649448174,0.418468124961505
-19.5963904147793,1,1.00000034711782,1.68667000153308,0.0170687974928672,0.499279669532978,0.418470145049825
-19.3848513202236,1,1.00000034408891,1.6866700015337,0.0170687681877678,0.499280850132708,0.418471325652829
-19.173312225668,1,1.00000033651618,1.6866700015345,0.0170687851778457,0.499279542648345,0.418470018171249
-18.9576426143974,1,1.00000032402685,1.68667000153541,0.0170688102070807,0.499277601242006,0.418468076767169
-18.7156776383058,1,1.0000003044475,1.68667000153646,0.0170687880977641,0.499277960265089,0.418468435791992
-18.5117836350614,1,1.00000028371346,1.68667000153731,0.017068741775211,0.499279826384551,0.41847030191218
-18.2996791115354,1,1.0000002584955,1.68667000153811,0.0170687182077558,0.499280554871749,0.418471030399323
-18.0875745880095,1,1.00000023011227,1.68667000153882,0.017068733701804,0.499279120312305,0.418469595838901
-18,1,1.00000021761603,1.68667000153909,0.0170687427155414,0.499278327489439,0.418468803015718
-17.7804517830773,1,1.00000018469329,1.68667000153967,0.0170687415940498,0.499277470671069,0.418467946197284
-17.5680072332371,1,1.00000015122522,1.68667000154014,0.0170687005017598,0.499278746482464,0.418469222008591
-17.3378050998916,1,1.00000011396906,1.68667000154054,0.0170686550273621,0.499280286027362,0.418470761553361
-17.0986529012531,1,1.00000007506802,1.68667000154086,0.0170686514556878,0.499279544529347,0.418470020055171
-16.8853466658972,1,1.00000004096579,1.68667000154106,0.0170686630914549,0.499277906025114,0.41846838155074
-16.6726268112122,1,1.00000000817922,1.68667000154121,0.0170686451342271,0.499277699725533,0.418468175250917
-16.4599069565271,1,0.999999977208069,1.68667000154129,0.0170685969509579,0.499279124086419,0.41846959961151
-16.1939933589607,1,0.999999941855481,1.68667000154133,0.0170685538138844,0.499280106286627,0.418470581811276
-16,1,0.999999918903416,1.68667000154133,0.0170685538522799,0.499279095480411,0.418469571004709
-15.7559025106284,1,0.999999893955193,1.68667000154128,0.0170685531252746,0.499277677514491,0.418468153038475
-15.5002082474603,1,0.9999998730639,1.68667000154121,0.0170685089051882,0.499278425044466,0.41846890056816
-15.2805671672912,1,0.999999859805728,1.68667000154114,0.0170684592836076,0.499279791078084,0.418470266601567
-15.0093044755963,1,0.999999849807834,1.68667000154104,0.0170684373553184,0.499279447231602,0.418469922754884
-14.790140498776,1,0.999999847059456,1.68667000154097,0.0170684378525378,0.499278090694954,0.418468566218127
-14.5676177419497,1,0.999999849157993,1.68667000154089,0.0170684145474965,0.499277898935787,0.418468374458906
-14.3450949851235,1,0.999999856041164,1.68667000154083,0.0170683658674737,0.499279131237563,0.418469606760694
-14.0708184927265,1,0.999999870626902,1.68667000154077,0.0170683240952567,0.499279851449839,0.418470326973085
-14,1,0.999999875384924,1.68667000154076,0.0170683211810304,0.499279625907662,0.41847010143093
-13.6789002072161,1,0.99999990122553,1.6866700015407,0.0170683177324528,0.499277983242449,0.418468458765753
-13.4016818503413,1,0.999999927784943,1.68667000154067,0.017068277091431,0.499278540891099,0.418469016414434
-13.176243275166,1,0.999999951002182,1.68667000154066,0.0170682333463383,0.499279713096758,0.418470188620118
-12.9491721927139,1,0.999999974715355,1.68667000154065,0.0170682151587383,0.499279613615523,0.418470089138909
-12.7221011102617,1,0.99999999766023,1.68667000154064,0.0170682160227775,0.499278460084586,0.418468935607998
-12.4854955714468,1,1.00000001958093,1.68667000154064,0.0170681999400661,0.499278103142975,0.418468578666414
-12.248890032632,1,1.0000000383438,1.68667000154064,0.0170681591038118,0.499279136619474,0.418469612142939
-12,1,1.00000005357519,1.68667000154064,0.0170681267588801,0.499279793496539,0.418470269020032
-11.7542598075819,1,1.0000000632016,1.68667000154065,0.017068123490624,0.499278913228807,0.418469388752323
-11.5037367609543,1,1.00000006687615,1.68667000154066,0.0170681161351527,0.499278122042924,0.418468597566459
-11.2455040353955,1,1.00000006387237,1.68667000154066,0.0170680789030155,0.499278876253933,0.418469351777484
-11.0012192344151,1,1.0000000547061,1.68667000154067,0.0170680435352808,0.499279683039347,0.418470158562908
-10.7338778872173,1,1.00000003796827,1.68667000154067,0.0170680335204175,0.499279018341207,0.418469493864772
-10.4917180683177,1,1.0000000173156,1.68667000154067,0.0170680263194598,0.499278178916216,0.418468654439779
-10.2145245256043,1,0.999999988215193,1.68667000154068,0.0170679880592236,0.499278738717978,0.418469214241528
-10,1,0.99999996250022,1.68667000154068,0.0170679531718309,0.499279484267714,0.418469961802377
-9.72198721864853,1,0.999999926154467,1.68667000153089,0.0170679327723205,0.499279077332324,0.418469572723705
-9.47958532424755,1,0.999999890087895,1.68667000142054,0.0170679217481009,0.499278164583642,0.418468684372118
-9.23649529770512,1,0.999999838307116,1.68667000098408,0.0170678876943197,0.499278238643702,0.418468792133673
-8.9934052711627,1,0.99999974120096,1.68666999985911,0.0170678378510028,0.499278854730895,0.418469452165198
-8.74594862759946,1,0.99999953715222,1.68666999748973,0.0170677949360257,0.499278418443911,0.418469072222673
-8.49849198403623,1,0.999999129806752,1.68666999321527,0.0170677482254222,0.499276868083946,0.418467591090691
-8.24476250787209,1,0.999998348784785,1.68666998599398,0.0170676522373131,0.499275550310585,0.418466358976432
-8,1,0.9999970439518,1.68666997533384,0.0170674904457784,0.499274574681357,0.418465471686074
-7.68608386227353,1,0.999994150172506,1.6866699546619,0.0170671744440551,0.499271451072874,0.418462397330733
-7.42633362959926,1,0.999990274539953,1.68666993053182,0.0170667651249578,0.499266900047265,0.418457858742497
-7.17100569252472,1,0.999984760042141,1.68666990035269,0.0170661395361057,0.499262183485633,0.418453125481672
-6.91567775545017,1,0.999977270262145,1.68666986421018,0.0170652272074196,0.49925729926658,0.418448191969235
-6.65590988082488,1,0.999967490708401,1.68666982243528,0.0170639605456561,0.499250919841226,0.418441724636303
-6.39614200619959,1,0.999955639887643,1.68666977741826,0.0170622856772259,0.499243434515444,0.418434108659277
-6.13310832431616,1,0.999941971539781,1.68666973108678,0.0170600961572586,0.499236835641665,0.418427328839912
-6,1,0.999934672053291,1.68666970837264,0.0170587896993451,0.499234288753842,0.418424684065912
-5.53641245567677,1,0.999910157319343,1.68666964124437,0.0170533160120349,0.499228961070945,0.41841909692008
-5.20065588901743,1,0.999897578490367,1.68666961199099,0.0170487005936514,0.49923088726299,0.418420845984929
-4.95772805574752,1,0.99989422989741,1.68666960461157,0.0170452478453835,0.499238728448333,0.418428567620642
-4.7148002224776,1,0.999897960960471,1.68666961056896,0.0170419833487662,0.499252386779205,0.418442115863386
-4.4026388332942,1,0.999916450935925,1.68666963950069,0.0170386062398606,0.499278206477944,0.418467811531424
-4.15008891685317,1,0.999945367731315,1.68666968120266,0.0170370503519119,0.499307838204671,0.418497360483367
-4,1,0.999969411392584,1.68666971381651,0.0170368405240201,0.499330037794068,0.418519518992722
-3.72615552039639,1,1.00002797634517,1.68666978810619,0.0170383043758759,0.49937929722426,0.418568718448112
-3.46857121048234,1,1.00010188900249,1.68666987468485,0.0170424811089928,0.49943482126598,0.418624209077292
-3.21098690056829,1,1.00019528278012,1.68666997616899,0.0170500772559724,0.499499206218517,0.418688586386717
-2.94934793795062,1,1.00031071562993,1.68667009269616,0.0170620022808751,0.499574556479241,0.418763958989666
-2.68770897533295,1,1.00044677239486,1.6866702204159,0.0170789098862796,0.499658931649984,0.418848390841991
-2.42329162120916,1,1.00060423143091,1.6866703579097,0.0171018026200211,0.499750436705737,0.418939992400089
-2.15887426708537,1,1.00077971911639,1.68667050034067,0.0171311761041899,0.499846002584858,0.419035698812413
-2,1,1.00089254651249,1.68667058661345,0.0171521570507579,0.499904806039259,0.419094592913161
-1.73175460420595,1,1.00109260867115,1.68667073029619,0.0171935387032806,0.500004696796081,0.419194564499004
-1.44749136166977,1,1.00131229671996,1.68667087581336,0.0172458020688979,0.50010660289917,0.419296527537591
-1.15941742747844,1,1.0015350670543,1.68667101244327,0.0173076109220764,0.500200532922631,0.419390479209327
-0.868428521050472,1,1.00175094236363,1.68667113694111,0.0173787051057173,0.500282541239819,0.419472465705351
-0.590242647974262,1,1.00193959562298,1.68667124240349,0.0174541199377327,0.500344959365743,0.419534814916747
-0.257938812420723,1,1.00212996817735,1.68667135184409,0.0175523577150024,0.500392267071824,0.419581968440305
-6.31088724176809e-30,1,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405738417351,0.419595258129149
0,1.002532,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405713889052,0.419595251223055
3.15544362088405e-30,1.002532,1.0022430932494,1.68667142638536,0.0176333579110008,0.500405713889052,0.419595251223055
0.257938812420723,1.002532,1.00231954544827,1.68667149463898,0.0177170710527569,0.500397644593298,0.41958708084686
0.515877624841447,1.002532,1.00235443166026,1.68667155944114,0.0178020177155382,0.500366297097975,0.419555644840333
0.788003359442169,1.002532,1.00234178248474,1.6866716266478,0.0178911820650355,0.500305785992866,0.419495056380272
1.06012909404289,1.002532,1.00227474690633,1.68667169470624,0.017977837454908,0.500216642152083,0.419405854429699
1.33338571940748,1.002532,1.00214994585211,1.6866717653166,0.018060113270554,0.500098830225491,0.419288006675444
1.60664234477208,1.002532,1.00196563520197,1.68667183892308,0.0181353659702652,0.499952020828319,0.419141187490872
1.88339689022769,1.002532,1.00171715643822,1.68667191655106,0.0182020490123348,0.499772956095719,0.418962143254369
2,1.002512,1.0015937113301,1.68667195004188,0.0182266806378662,0.499705984547011,0.418840551000993
2.10729843904064,1.002512,1.00147028547024,1.68667198706454,0.0182472673450167,0.499672418650432,0.418652461212919
2.21459687808127,1.002512,1.00133745157121,1.6866721068675,0.0182655512370353,0.499645063208637,0.418429894130497
2.34918051174613,1.002512,1.00115758003009,1.68667271345778,0.0182846803264742,0.499618760209435,0.418098064177418
2.49659872217583,1.002512,1.00094370845291,1.68667480131957,0.0182999190611927,0.499601445548079,0.417663960060691
2.67402321086318,1.002512,1.00066312975939,1.68668133072444,0.0183088036875721,0.499602733579832,0.417041880646911
2.87265825538671,1.002512,1.00031929543662,1.68669800861485,0.0183041045606349,0.499643803507168,0.416215133395479
3.03197724596612,1.002512,1.00002111461341,1.6867227148689,0.0182872764096252,0.499711886691065,0.415447548237988
3.2172875426388,1.002512,0.999649543165486,1.68676999845972,0.0182509529129794,0.499829709644951,0.414425294322901
3.41103495741133,1.002512,0.999232988973937,1.68684873759617,0.0181911837370905,0.499994599829297,0.413190972985102
3.57155297667904,1.002512,0.998866436989225,1.68694380400707,0.0181226460563472,0.5001653433622,0.412030774632083
3.76375672481924,1.002512,0.998402282866746,1.68710303121814,0.0180150563932319,0.500419193467408,0.410472114581343
3.95472596584016,1.002512,0.997914138837054,1.68732209481459,0.0178773755121959,0.500735547461434,0.408735593470665
4,0.998264,0.997794494668102,1.68738441131562,0.01783985681038,0.500768528969277,0.408406635684413
4.08915961511461,0.998264,0.997554500249027,1.68752011424023,0.017760231913291,0.50082911827816,0.407763323269709
4.17831923022922,0.998264,0.997308710530652,1.68767422970923,0.0176729513376836,0.500882933288688,0.407135355683743
4.28626423749788,0.998264,0.997003386762456,1.68788732577457,0.0175570216406073,0.500940635432264,0.406399595626694
4.40525894580413,0.998264,0.996656976901002,1.68815819453085,0.0174162514412838,0.500994414769979,0.405622715727355
4.5443390869381,0.998264,0.996239017191337,1.68852560873197,0.0172346689661142,0.501038922900428,0.404760413892599
4.68679009147769,0.998264,0.995796289139119,1.68896169626483,0.0170299765799997,0.501053812393264,0.403925186845965
4.82924109601729,0.998264,0.99533871191336,1.68946063237915,0.0168067439140382,0.50102783597095,0.403136681252573
4.9624972814481,0.998264,0.99489719409106,1.68998561040855,0.0165814391323203,0.500962977697478,0.402445265787673
5.11880444223455,0.998264,0.994362663045481,1.69067388234413,0.0162971745943812,0.500840091507288,0.401704268762085
5.25429226342949,0.998264,0.993884775445015,1.6913335702555,0.0160336082945789,0.500698330156472,0.401137723904511
5.38978008462442,0.998264,0.993393371164279,1.69205086095026,0.0157544930209318,0.500526800204449,0.400653208790843
5.52734975528119,0.998264,0.992880607738501,1.69283637740662,0.0154557398972661,0.500319379725522,0.40025127683105
5.70235062548862,0.998264,0.992208302339884,1.69391488785527,0.0150545163147671,0.499993988880858,0.399872780168097
5.86047982888766,0.998264,0.991581675030624,1.69496033831838,0.0146729093344173,0.499625643215578,0.399659215048485
6,0.992432,0.991013877658692,1.69593331769187,0.0143222472725785,0.49928575878331,0.39947042124022
6.09374468619794,0.992432,0.990624620698178,1.69661094178621,0.0140796769217353,0.499110462617072,0.399215047521537
6.18748937239589,0.992432,0.990229221469539,1.69730578272141,0.0138315066794464,0.498932249798692,0.398949040071618
6.30079041559987,0.992432,0.989743263785333,1.69816622912002,0.0135239293982072,0.498712741077943,0.398612477048948
6.43197526843218,0.992432,0.989169781353512,1.69918733979842,0.0131570736433668,0.498454803293826,0.398202967924333
6.60746820270292,0.992432,0.988384960116949,1.70058843839765,0.0126476391888616,0.498110721135787,0.397626744631447
6.77627389678708,0.992432,0.987611689934246,1.70196665110638,0.012136651239008,0.497789221354621,0.397046918123816
6.92432544216886,0.992432,0.986919313228697,1.70319442736498,0.0116709838862876,0.49751712944187,0.396516950546545
7.10628068909235,0.992432,0.986051123085162,1.70472123383655,0.0110756442928907,0.497190868443693,0.395829371942411
7.28186991482356,0.992432,0.985196252193176,1.70620731768454,0.0104763851813633,0.496878253296302,0.395116698563127
7.43041952880194,0.992432,0.98446072925515,1.70747033442021,0.0099498141524752,0.49661510329674,0.394471572122803
7.60386118066754,0.992432,0.983588604836715,1.70894794293751,0.00931143340887572,0.496315922442614,0.393670877975718
7.79097022152683,0.992432,0.982632752889101,1.71054186193261,0.00859314874506813,0.496013879110054,0.392754039898325
7.94178083602098,0.992432,0.981851841278403,1.7118243611841,0.00799104865852006,0.495790688254335,0.391974209201032
8,0.982664,0.981548023865474,1.71231865258196,0.00775294848752253,0.495696191343696,0.391690051677122
8.12563280381414,0.982664,0.98088817760106,1.71338347231678,0.00722822713257827,0.495484653635311,0.39108806039227
8.25126560762828,0.982664,0.98022283815283,1.71444551055406,0.00668849712498977,0.495271277852381,0.390481209627422
8.43948073634839,0.982664,0.979216521125167,1.71603071632284,0.0058516047040383,0.494947606639572,0.389561616635281
8.70294909608988,0.982664,0.977790425184328,1.71823646379992,0.00462242948375501,0.494490316895531,0.388254918723268
8.8894154024498,0.982664,0.976770129234144,1.7197873685145,0.00371131749002243,0.494168471626696,0.387319305194619
9.07588170880972,0.982664,0.975741677870634,1.72132939599344,0.00276570223921557,0.493849595918755,0.386374537711133
9.30528766750235,0.982664,0.974466290052657,1.72321412302106,0.00155459776680114,0.493458832482877,0.385194789037617
9.51870427001644,0.982664,0.973270745829498,1.72495531047358,0.000380196121770163,0.493094740735168,0.384075352693332
9.71457874421509,0.982664,0.972166469970644,1.72654343436463,-0.000738593916767658,0.492762083598176,0.383028980307747
9.91031936338024,0.982664,0.971056721684888,1.72812158222533,-0.0018961956592855,0.492434777518096,0.381966637788413
10,0.971372,0.970546290212277,1.72884188178855,-0.00243989325945346,0.492283235503156,0.381482531718672
10.1479105047391,0.971372,0.969701777812118,1.73002644186674,-0.00335502776201262,0.49202708401834,0.380695858347101
10.2958210094782,0.971372,0.968854000178155,1.73120711593763,-0.00429313517932584,0.491769283923131,0.379909676678905
10.5179552943412,0.971372,0.967574675145545,1.73297387427283,-0.00574524319338417,0.491377235692427,0.378728469249186
10.7735509297174,0.971372,0.966093398774695,1.73499871703891,-0.00748051092473002,0.490917125481772,0.377367530608313
11.001944532331,0.971372,0.964761100520078,1.73680205925324,-0.00908966224062939,0.490499034605193,0.376151823862237
11.2503567585096,0.971372,0.963302275596734,1.73875821550441,-0.0109028765874354,0.490038487361875,0.374832636555388
11.4734300511127,0.971372,0.961983154706576,1.74051097633631,-0.0125872771471235,0.48961832005139,0.373650266173762
11.6949859977145,0.971372,0.960664078714009,1.74224875650627,-0.0143129529201667,0.48919250467951,0.372476701041257
11.9165419443163,0.971372,0.959335772801292,1.74398384744518,-0.0160913614078093,0.488758048249392,0.371304749294869
12,0.960084,0.95883296684966,1.74463678675922,-0.0167749867511895,0.488593520670357,0.370862035440958
12.2283808131993,0.960084,0.957450126006733,1.74642175879405,-0.0186842085521799,0.488142721443916,0.369645034536995
12.4512110209453,0.960084,0.956091102954201,1.74816086045285,-0.0206015807322581,0.487698382739477,0.368455129276931
12.701583423928,0.960084,0.954552700973263,1.75011200470947,-0.0228205316782968,0.487192112577122,0.367113644977347
12.9288422421388,0.960084,0.953146150281684,1.75188035384832,-0.0248941189870474,0.486726633636104,0.365892482954758
13.1680615138111,0.960084,0.951655550970293,1.75373899975486,-0.027138325115011,0.486232655993047,0.364605693517847
13.4072807854833,0.960084,0.950155228308981,1.75559475956375,-0.0294458835079861,0.485735195259084,0.363318289814457
13.6877878488561,0.960084,0.948384473902409,1.75776704414323,-0.0322327235759984,0.48514566002475,0.361806357971547
13.9334549484301,0.960084,0.946824368987871,1.75966607274321,-0.0347455326620724,0.484623595446381,0.360480126649769
14,0.947552,0.946400402363548,1.76017990085558,-0.0354378147183218,0.484481722170094,0.360120432821514
14.2421358699726,0.947552,0.94485319950177,1.76204743706398,-0.0379987377407924,0.483964774379946,0.358810895697165
14.5210867159041,0.947552,0.943062821510018,1.76419467591547,-0.0410307622891816,0.483367127098818,0.3573017802685
14.7601938421193,0.947552,0.941522365580239,1.76603148061366,-0.043699517958977,0.48285183983297,0.35600652687274
14.9993009683345,0.947552,0.939977417044564,1.76786474659867,-0.046432857263091,0.482334117494769,0.354709973174285
15.2511165183682,0.947552,0.938346368578371,1.76979154915646,-0.0493814452497038,0.481788172988863,0.353344939669337
15.5029320684018,0.947552,0.936712087900887,1.7717142924743,-0.0524019189024516,0.481242175987243,0.351980916622969
15.7943290961773,0.947552,0.934817938899443,1.77393414620234,-0.0559869442842339,0.480608787495691,0.350402096561883
16,0.934544,0.933479667945076,1.77549762489394,-0.0585753091786029,0.480160494579483,0.349287431623123
16.2485910869949,0.934544,0.931861145970115,1.77738371721655,-0.061767957930159,0.479618273054031,0.347942104711569
16.4971821739899,0.934544,0.930241993894829,1.7792658180389,-0.0650308110849795,0.479076656181993,0.346599060520426
16.7603606042685,0.934544,0.928527544134441,1.78125402771981,-0.0685615929031117,0.478502721112398,0.345178487672606
17.0342208183762,0.934544,0.926743526754938,1.78331822218332,-0.0723191306027069,0.47790399551488,0.343700732731291
17.2961310869442,0.934544,0.925037589173974,1.78528786906205,-0.0759923144238157,0.47733126774546,0.342289200244595
17.5678171059506,0.934544,0.923268355099195,1.78732642952107,-0.0798848114654409,0.476737900554136,0.340827636131306
17.8373214656359,0.934544,0.921513771232098,1.78934401091383,-0.0838286900983797,0.476148703945806,0.3393791278045
18,0.92154,0.920454887062747,1.79055965338505,-0.0862491059712535,0.475792342782673,0.338505013108632
18.3015099576475,0.92154,0.918492762798596,1.79280835283987,-0.0908143481906414,0.475131382606803,0.336886487876291
18.5578552167342,0.92154,0.916824944668761,1.79471574803795,-0.0947766583402293,0.474569892936705,0.335512856760553
18.8142004758209,0.92154,0.915157410664048,1.79661906218065,-0.0988132780025047,0.474007931730168,0.33414058235109
19.1117874780229,0.92154,0.913221798370656,1.79882348943217,-0.103592462267835,0.473353674545345,0.332547945028743
19.3729255596526,0.92154,0.911523230073241,1.80075341727979,-0.10786870960593,0.472778651195631,0.33115151726423
19.6594871913058,0.92154,0.909658926240597,1.80286641289143,-0.112649935938783,0.472147299762604,0.329620996587511
19.9321309136258,0.92154,0.907884383396408,1.804872108481,-0.117285041765947,0.47154481373857,0.328165163266113
20,0.908532,0.907442466688103,1.80537067790787,-0.118451906525067,0.471394411107864,0.327802634515257
20.3393454318709,0.908532,0.905231317732717,1.80785929996962,-0.124364300015161,0.470640288180575,0.32598964776531
20.6406261653484,0.908532,0.903265205831411,1.81006287787593,-0.129722622792405,0.469968713344369,0.324380529207929
20.908085983653,0.908532,0.901516650104071,1.81201445304976,-0.134565518971518,0.469370156162548,0.322951671301689
21.2168280332235,0.908532,0.899493789979198,1.8142618429148,-0.140256695089764,0.468675345960095,0.321300727895486
21.484635382659,0.908532,0.897734969384215,1.81620657699038,-0.145280912855352,0.468070497745169,0.319868522612403
21.7742767519785,0.908532,0.895828493250748,1.81830497654521,-0.150806493698775,0.467415409284407,0.318320710780207
22,0.895524,0.894340093601912,1.81993678885343,-0.15517883550376,0.466904140298638,0.317115230409693
22.2772789332668,0.895524,0.892509618980818,1.8219371111965,-0.160629162770421,0.466275738669298,0.315635915055085
22.5652189693786,0.895524,0.890608212449872,1.8240094568753,-0.166381611484963,0.465625349980532,0.314104021453342
22.8552004153494,0.895524,0.888695630851679,1.82609147707915,-0.172270021762679,0.464974986902393,0.312568087211922
23.1631677452583,0.895524,0.886671011499655,1.82829713563432,-0.178627895610326,0.464290641169065,0.310945636510996
23.4412794273565,0.895524,0.884852631542407,1.83028411646216,-0.184461229584289,0.463680640692336,0.309490587926041
23.7151205123644,0.895524,0.883075607321975,1.83223609911634,-0.190289577273274,0.463090694353917,0.308070524597625
24,0.882516,0.881245740704702,1.83426205305502,-0.196441159510296,0.462490317748791,0.306608628721733
24.2707697604811,0.882516,0.879528841898325,1.83618322139533,-0.202370606479905,0.461933616651121,0.305235057061228
24.5415395209622,0.882516,0.877838268304399,1.83810007068267,-0.208379462367212,0.461392960225709,0.303879442378597
24.8216705272205,0.882516,0.876121645947247,1.84007865548755,-0.214678372025494,0.460853114128842,0.302498475236368
25.1018015334788,0.882516,0.874442494787814,1.84205263796115,-0.221059495454971,0.460334090337217,0.301140377430398
25.4317426599597,0.882516,0.872518257794109,1.84437172421666,-0.228678417024885,0.459750168674095,0.299570812269844
25.7188947073778,0.882516,0.870894445209714,1.84638487964014,-0.235397944246195,0.459267437720951,0.298232576406923
26,0.869512,0.869352905106152,1.84835098507366,-0.24205388061852,0.458817718806852,0.29694743862222
26.3458577668677,0.869512,0.8675224149677,1.85076366914374,-0.250345879651588,0.458293026286653,0.295397552762552
26.6322346062891,0.869512,0.866060796981196,1.85275615487691,-0.257295359161562,0.457880799720314,0.294138710739846
26.9168103783979,0.869512,0.864654398990146,1.85473139550581,-0.264274086691328,0.45748986836155,0.292908509191632
27.2013861505066,0.869512,0.863290594700785,1.85670194624733,-0.271323762268361,0.457115047696353,0.29169642184774
27.5310335256938,0.869512,0.861758953497648,1.85897874709622,-0.279576540609061,0.456697840618733,0.290311829952761
27.8275645263114,0.869512,0.860420363877992,1.86102147085481,-0.28707787275967,0.456336859533554,0.289082915999767
28,0.860216,0.859657175786022,1.86220700939368,-0.2914731668371,0.456132655576719,0.288374994275838
28.3736233882792,0.860216,0.858037588842856,1.86476992100953,-0.30107894188794,0.455702206841782,0.286855701912915
28.7472467765584,0.860216,0.856459467412454,1.86732485869623,-0.310795410781241,0.455287124967734,0.285355235210528
29.0290389908677,0.860216,0.855293913829823,1.86924657380228,-0.318195646611688,0.454984703865657,0.284236482494999
29.310831205177,0.860216,0.854148344924857,1.87116378352822,-0.325656766772659,0.454691025343951,0.283128429142383
29.631031266451,0.860216,0.852870462160313,1.87333685373276,-0.334207645221816,0.454368155766863,0.28188255612699
29.941117423834,0.860216,0.851657641305322,1.87543577313978,-0.34256114428688,0.454068510977278,0.280691458838597
30,0.852284,0.851430196483124,1.87583372774204,-0.344155382369696,0.454013207845698,0.28046714523398
30.2944128808298,0.852284,0.850307499467059,1.87782058001553,-0.352164301970487,0.453744536681658,0.279354704041728
30.5871089800511,0.852284,0.849217130702793,1.87979103066227,-0.360188009956659,0.453491172415932,0.278264601807101
30.8798050792723,0.852284,0.848155272489056,1.88175669190907,-0.368271814753623,0.453253538959791,0.277192333894368
31.2064160301415,0.852284,0.847007743164606,1.8839444757502,-0.377361599454683,0.453008908127605,0.276018840017861
31.5250905865241,0.852284,0.845929839505232,1.88607337888497,-0.386299074680058,0.452791461062278,0.274897620775804
31.8251241690899,0.852284,0.844955582189293,1.88807260028756,-0.394773818937168,0.452606532239691,0.273864059845332
32,0.844356,0.844406695292307,1.88923555470036,-0.399739522143564,0.452507876076707,0.273271786845806
32.3157466865739,0.844356,0.843451756326227,1.89133104159219,-0.408752773631032,0.452346244220861,0.272220759769578
32.61106305907,0.844356,0.842600514724633,1.89328595973531,-0.417236498003714,0.452212693686276,0.271257538458754
32.9063794315661,0.844356,0.841788595753107,1.89523607311383,-0.425770392560942,0.452095101714527,0.270312374524707
33.2102045104774,0.844356,0.840992084703213,1.89723736889795,-0.434600855408395,0.451989525719724,0.269357567886905
33.5140295893887,0.844356,0.840231780544087,1.89923359911319,-0.443481120628004,0.451896936296953,0.268417959256485
33.8391049858105,0.844356,0.839454002115987,1.90136385308142,-0.453035999101173,0.451809463627163,0.267426667679926
34,0.839264,0.839081102439203,1.90241607823003,-0.457785151831531,0.451770016370401,0.266940805247346
34.3130765651498,0.839264,0.838375091827037,1.90445949546037,-0.467063430921101,0.451699031446662,0.266002885993615
34.647188911259,0.839264,0.837645188393245,1.90663432284598,-0.477018318863546,0.451628698633291,0.265009893882774
34.959205280802,0.839264,0.836980045411984,1.90865984548522,-0.486363611412756,0.45156595051208,0.264087846599162
35.2559323841492,0.839264,0.836357791178467,1.91058122110707,-0.495294116329666,0.451507924913455,0.263214715367098
35.5526594874965,0.839264,0.835741943635801,1.91249783935173,-0.504266320088781,0.451450125502002,0.262343833425883
35.898625262218,0.839264,0.835028325487759,1.91472651115288,-0.514779707990532,0.45138221327681,0.261330455823268
36,0.835272,0.834819716908006,1.91537833730999,-0.517870980099615,0.451362373955334,0.261034100796775
36.3201719245954,0.835272,0.834161799038615,1.91743338472244,-0.527665744651781,0.4513004243272,0.260100424074799
36.6336773847432,0.835272,0.833519255898884,1.91944033503387,-0.537302941339594,0.451241400636616,0.25919012274251
36.9760505749856,0.835272,0.832821351413312,1.92162610720178,-0.547879697041063,0.451180651122022,0.258202301914662
37.3275956087018,0.835272,0.832112750621214,1.92386396115153,-0.558796025809136,0.451126005024794,0.257198558977114
37.6384844716655,0.835272,0.83149728474971,1.92583756095543,-0.568496777462457,0.451086682628623,0.256322269790766
38,0.83128,0.830801250114406,1.92812614381009,-0.57983161068321,0.451054793023684,0.2553199097039
38.3320471267329,0.83128,0.830187287938983,1.93022212450298,-0.590292794250382,0.451042689998765,0.254419119716147
38.6415315777628,0.83128,0.829642964034287,1.93217048060807,-0.600085163865373,0.45104873523978,0.253599162189288
38.9591322055739,0.83128,0.829118101844716,1.93416472671225,-0.610174951074472,0.451074080651651,0.252779148983221
39.2767328333849,0.83128,0.828632621667965,1.93615371188542,-0.620304127518388,0.451121024526205,0.251983071689969
39.6021329125758,0.83128,0.828180598382927,1.93818609604924,-0.630720843390297,0.451192492235055,0.251193242484072
39.9156187050169,0.83128,0.827791565844029,1.94013886262834,-0.640791183074069,0.451283016643245,0.250456331530642
40,0.827292,0.827694842367063,1.94066361962284,-0.643507424913251,0.45131093683903,0.250261903448262
40.3346471516773,0.827292,0.827344626689977,1.94274111445703,-0.654301979269086,0.451436282812913,0.24950694510899
40.670847732057,0.827292,0.827044985328973,1.94482241366643,-0.665180517684006,0.451583673614745,0.248772431534729
40.9722796465901,0.827292,0.826817936466884,1.94668350564222,-0.67496093403987,0.451731477812189,0.2481316386805
41.2737115611233,0.827292,0.82662666184457,1.94853991225439,-0.684765140430247,0.451892519765131,0.247506058368558
41.635313618577,0.827292,0.826439025416718,1.95076071939985,-0.696555794995076,0.452101193030888,0.246773673034493
42,0.826244,0.826289893481811,1.95299368113507,-0.708477382385224,0.452326142302335,0.246052379705011
42.3158985646952,0.826244,0.826189183767306,1.95492242788291,-0.718827217963452,0.452532185848285,0.245441170893491
42.6843008365817,0.826244,0.826102198514099,1.95716533051702,-0.73092270913506,0.452786143474058,0.244744807851767
43.0222741495566,0.826244,0.826050420804353,1.9592169288527,-0.742041790387471,0.453032338588028,0.244121785338375
43.3364989812513,0.826244,0.826027106906335,1.96111919527836,-0.752397729223623,0.453274321484253,0.243557862552219
43.7211828416618,0.826244,0.826034123506887,1.96344124950592,-0.765097801196502,0.453591029015792,0.24289087945269
44,0.826296,0.82606674352492,1.96511962844065,-0.774316568002042,0.453836420764891,0.242425307049193
44.3130661942077,0.826296,0.826135061937617,1.96699954595688,-0.784680074653787,0.454130465381867,0.241923086283427
44.6170769282388,0.826296,0.82623812328441,1.9688204142079,-0.794754721287688,0.454437700782781,0.241459134898265
44.92108766227,0.826296,0.826382479724022,1.9706366909606,-0.80483828680902,0.454768236065548,0.241020499369854
45.2722459409034,0.826296,0.826607235006228,1.97272894530091,-0.816494118162535,0.455181256133072,0.240547570708603
45.6158042177534,0.826296,0.826893745458295,1.97477001918779,-0.827903329136226,0.455620232762099,0.240122376284799
45.9345393843507,0.826296,0.827222987086891,1.97665841441622,-0.83849015009015,0.456058591288723,0.239761306252335
46,0.826344,0.827298422426487,1.97704562666025,-0.840664394877326,0.456152229429251,0.239691026255919
46.3273030782467,0.826344,0.827716059516793,1.97897852723661,-0.851534076115132,0.456638628525455,0.23935918284891
46.7009652839848,0.826344,0.828274493814998,1.9811787733423,-0.863937235842326,0.457229589640376,0.239018779068582
47.0228240594013,0.826344,0.82882249194913,1.98306850004521,-0.874612349779507,0.457765949722419,0.238755256023293
47.367295753443,0.826344,0.829472732371566,1.98508538437269,-0.886025526097285,0.458364280706925,0.238499915119735
47.7191861438721,0.826344,0.830198279555462,1.98713973165081,-0.897668715817286,0.458998249856722,0.238264386952521
48,0.830184,0.830816365008937,1.98877481167504,-0.90694681914051,0.45951765946429,0.238091775280488
48.3454052599679,0.830184,0.831617284308287,1.99078073945939,-0.918340795286303,0.460169245337046,0.237894440094817
48.6762023740801,0.830184,0.832419368485619,1.9926964214709,-0.929232360429053,0.460803924402884,0.237718433778093
49.004116710437,0.830184,0.83324140340334,1.99459020036019,-0.940007787646589,0.461440344533618,0.237553478562238
49.3069096592967,0.830184,0.834018776968981,1.99633430521417,-0.949938015309538,0.462031755395004,0.237406886154745
49.6097026081563,0.830184,0.834809037238383,1.99807401251057,-0.959848685157231,0.462625459284883,0.237264481348582
49.958535966569,0.830184,0.835730208158181,2.0000728103023,-0.971241467930328,0.463310795339896,0.237104123015399
50,0.835452,0.835840233088802,2.00031001089872,-0.97259387917834,0.463392245000639,0.237085216632345
50.2073201671548,0.835452,0.836391500310286,2.00149478500379,-0.979350184902928,0.463799231782213,0.236990953475239
50.5453538796312,0.835452,0.837292880303167,2.00342216408562,-0.990345636578796,0.464461842606587,0.236838174735194
50.861255123087,0.835452,0.838136106044403,2.00521844844837,-1.00059794639112,0.465080047942068,0.236696495118382
51.1771563665429,0.835452,0.838978682126392,2.00701001062793,-1.01082777201955,0.465696628843441,0.236555231930615
51.5368842356637,0.835452,0.839936298977652,2.00904439138537,-1.02244946486775,0.466396495369403,0.236394593626572
51.9007899856828,0.835452,0.840902510487981,2.01109620460196,-1.03417654046259,0.467102875804569,0.236233154181406
52,0.840724,0.841165470253463,2.01165450297045,-1.03736848562041,0.467295153890407,0.236189309636268
52.3398939048912,0.840724,0.842064973264465,2.01356374011379,-1.04828737430388,0.467952646603761,0.23603936430792
52.6700620908873,0.840724,0.842936858098354,2.01541317598552,-1.05886907076597,0.468589907128546,0.235894535048751
52.9923433869373,0.840724,0.843786409310206,2.01721353208739,-1.06917450025934,0.469211176287996,0.23575452568579
53.3146246829873,0.840724,0.8446347366461,2.01900905814666,-1.07945672275172,0.469831197904842,0.235615368475546
53.6555856068745,0.840724,0.845531109462172,2.02090340885702,-1.09030965534154,0.470485734435107,0.235469005614631
54,0.845992,0.846435440395855,2.02281148498828,-1.10124617135223,0.471145852749729,0.235322485087659
54.3269464653536,0.845992,0.847292679879636,2.0246177211312,-1.11160352349727,0.471770841462566,0.23518389773357
54.6774789842795,0.845992,0.848209957471004,2.02654879174523,-1.12268159884707,0.472438682543008,0.235035413818059
55.0657621951887,0.845992,0.849223088556567,2.02868124233429,-1.13492085662275,0.473176327370059,0.234871625803759
55.391254153943,0.845992,0.850069508856897,2.03046352453561,-1.14515510026715,0.473792542482005,0.234734443592524
55.723952897597,0.845992,0.850931829299052,2.03228027091704,-1.15559175980931,0.474420655816408,0.234594596653156
56,0.851264,0.851645393757661,2.03378383954429,-1.16423276936583,0.474941509169568,0.234479879634243
56.3344205952733,0.851264,0.852508406482303,2.03560072502756,-1.17467855005562,0.475572695780271,0.234343106786075
56.6653454703117,0.851264,0.853362517586026,2.03739363999513,-1.18499083902946,0.476198458395832,0.234211077898309
56.9962703453501,0.851264,0.854219219901019,2.03918161904096,-1.1952788020331,0.476827680221676,0.234084631987394
57.328496689015,0.851264,0.8550850155678,2.04097168088397,-1.2055824485953,0.47746465233154,0.233965095517173
57.6391894635466,0.851264,0.85590311217142,2.04264124504607,-1.21519536610295,0.478066447823601,0.233861343891959
57.9498822380782,0.851264,0.856732742009732,2.04430649877153,-1.22478562675497,0.4786764116027,0.233767619515101
58,0.856532,0.85686788750785,2.04457471746246,-1.22633046304508,0.478775717443957,0.2337535885253
58.2505888096092,0.856532,0.857550046450821,2.0459141350507,-1.23404541865804,0.479276367329899,0.233688280785534
58.5876534262556,0.856532,0.858487135888013,2.04771137585939,-1.2443978452215,0.479961394709548,0.233613950870462
58.924718042902,0.856532,0.8594509036022,2.04950358584838,-1.25472053981112,0.480661724011144,0.233557107625899
59.2558018892284,0.856532,0.860427758711611,2.05125911107766,-1.26482969225808,0.481366432119018,0.233520202522176
59.5868857355548,0.856532,0.861438078643392,2.0530098082079,-1.27490713906731,0.482088152889601,0.233502413057455
59.9317285177148,0.856532,0.862528796688639,2.05482813898188,-1.28536783249978,0.482858282402527,0.233504534051522
60,0.861804,0.862749548394218,2.05518751101333,-1.28743435548142,0.483013026539492,0.2335074898588
60.341357411426,0.861804,0.863877461703066,2.05698131005323,-1.29774393648992,0.483797684575854,0.233534481540669
60.7056871559313,0.861804,0.865125193423098,2.05889020875538,-1.30870332970772,0.484653596202911,0.233584107048866
61.0383187396723,0.861804,0.866302353064383,2.06062797451622,-1.31866763482819,0.485450533838417,0.233647029118318
61.4521947996554,0.861804,0.867814036426999,2.06278347713675,-1.33100772912539,0.486461100614259,0.233747101100722
61.8087851452195,0.861804,0.86915449837142,2.06463468829931,-1.34158614846267,0.48734617489124,0.23385017477117
62,0.869104,0.869886520049469,2.06562510804556,-1.34723753696928,0.487825949326954,0.233911571846616
62.3923079033367,0.869104,0.871414891770551,2.06765219828746,-1.35878493236459,0.488820869015946,0.234050413166806
62.7189664309264,0.869104,0.872712703604459,2.06933504736311,-1.36835025283991,0.489658557457965,0.2341775369862
63.0508614777843,0.869104,0.874052668207962,2.07104021179863,-1.37802151725441,0.490516826530087,0.234315963892642
63.3718219133878,0.869104,0.87536667260688,2.07268473863461,-1.38732784081254,0.491352425643666,0.234457476127426
63.6927823489912,0.869104,0.876695518079274,2.07432488726688,-1.39658789659694,0.492190481124307,0.23460346456276
64,0.87718,0.87797748251287,2.07589071044335,-1.40540763565389,0.492991588794022,0.234744016201753
64.3913383869597,0.87718,0.879616379589117,2.07787947455258,-1.41657994743382,0.494005838489277,0.234919195769401
64.7335554986524,0.87718,0.881044766809506,2.07961327691425,-1.42629273265644,0.494880405444535,0.235062263889788
65.0611683268837,0.87718,0.882397186686373,2.08126843329845,-1.43554167382119,0.495700674015935,0.235184197824375
65.3877988353568,0.87718,0.883720116004479,2.08291410037694,-1.44471593084812,0.496497439934501,0.235286599491695
65.761453209792,0.87718,0.885188406372475,2.08479115837192,-1.45515550906135,0.49737665188201,0.235373753085697
66,0.885252,0.886093740633412,2.08598642331016,-1.46179067853599,0.497916954536217,0.235409656138123
66.3181135945088,0.885252,0.887254650056115,2.08757664596093,-1.47060503307137,0.498609995283336,0.235431648616963
66.6778103822862,0.885252,0.888494796160108,2.08936963514598,-1.48052785285781,0.499353616595588,0.235418634388286
66.9865091014355,0.885252,0.889491703965241,2.09090411056483,-1.48900980931897,0.499956462909321,0.23537391270727
67.2952078205848,0.885252,0.890422990496263,2.09243462829529,-1.49746329421091,0.500527676283708,0.235299201227399
67.6923878094732,0.885252,0.891523788781052,2.0943980376673,-1.50830242756652,0.501220089944863,0.235162949933354
68,0.893328,0.892304000394451,2.0959142194424,-1.51667171510915,0.501727655637319,0.235030578868415
68.3102250359649,0.893328,0.893033231030324,2.09743935566236,-1.52509224304372,0.50222001418333,0.234879325786383
68.640420148913,0.893328,0.893756381375254,2.09905835922532,-1.53403527250072,0.502730289398551,0.23470645032173
68.970615261861,0.893328,0.8944390900596,2.10067293604207,-1.5429599962826,0.503233755077815,0.234528723195815
69.3035374197924,0.893328,0.895103193064159,2.10229638130909,-1.5519411022725,0.503742631398876,0.234352771307829
69.6339077736996,0.893328,0.895755306235035,2.10390296264999,-1.56083660896873,0.504256816559037,0.234189362633579
69.9642781276067,0.893328,0.896416838315894,2.10550515039477,-1.56971508992786,0.504785359591376,0.234042300175861
70,0.895576,0.896489552135839,2.10567812685276,-1.57067403535479,0.504843547540255,0.234027539368275
70.1786093619663,0.895576,0.896857820420355,2.10654224014996,-1.57546555478022,0.505137904358986,0.233957500424012
70.6119429336069,0.895576,0.897791916775959,2.10863338890853,-1.58706704603623,0.505878187388614,0.233815977805156
71.0452765052475,0.895576,0.898797067274508,2.11071701325382,-1.59863189477054,0.506657244241893,0.233716431103605
71.330230304856,0.895576,0.899501596220262,2.11208308234901,-1.60621448986324,0.507190222535635,0.23367338594807
71.6151841044644,0.895576,0.900241877363348,2.11344591231128,-1.61377773748982,0.507739558965483,0.233648065606683
71.956206760359,0.895576,0.90117421840059,2.11507265118641,-1.62280172188464,0.508416703547589,0.233639266940527
72,0.900432,0.901297504118171,2.11528121802068,-1.62395827744115,0.508505043741224,0.233639667516661
72.2189661982052,0.900432,0.901925575783472,2.11632291144065,-1.62973293346059,0.508951059860013,0.233646474442841
72.5726089506715,0.900432,0.902978565166718,2.11800129745854,-1.63902963086526,0.509685647387507,0.23367343896061
72.9656715896442,0.900432,0.904198475696552,2.11986097773487,-1.64931724709248,0.510519321809401,0.23372310795631
73.3081295280843,0.900432,0.905296633984515,2.12147627855834,-1.65823950282744,0.511255575182651,0.233778429311649
73.6210942351821,0.900432,0.906322820890246,2.12294844206945,-1.66635884922,0.511934052481199,0.23383635501262
74,0.907064,0.90758622456022,2.12472565883264,-1.67614368503803,0.512759664262861,0.233912881444056
74.3484421944771,0.907064,0.908761006031978,2.12635504445434,-1.68509731358061,0.513518804947442,0.233985290369816
74.6547926945455,0.907064,0.909798841629298,2.12778369699547,-1.69293377924197,0.514184526890074,0.234048920529786
75.0233241762303,0.907064,0.911047656553078,2.12949749976442,-1.70231662664429,0.514981359506826,0.234123534990002
75.3750753001426,0.907064,0.912234530458629,2.13112836184341,-1.71122733597356,0.515734473700322,0.234189432348691
75.6751796300542,0.907064,0.913239394307112,2.13251598946481,-1.71879534035063,0.516370038845577,0.23424031389329
76,0.913692,0.914315439692501,2.13401398755242,-1.72695145254405,0.517049709692017,0.234288832364774
76.3571929376926,0.913692,0.915480770344701,2.13565659653589,-1.73587895335655,0.517784509087772,0.234331551674872
76.6676637144053,0.913692,0.916475061262701,2.13708037006724,-1.74360422720079,0.518411287941127,0.234358461706854
76.9995463541935,0.913692,0.917515646468477,2.13859825678023,-1.75182782267251,0.519068804735564,0.234376462469921
77.3314289939818,0.913692,0.918530561461478,2.14011194064582,-1.76001691293707,0.519711963647573,0.234381876262468
77.6510061570588,0.913692,0.919481715987159,2.14156554026567,-1.76787090984132,0.520317363750304,0.234374841432646
78,0.92032,0.92048999590384,2.14314851794827,-1.77641398796446,0.520964354100347,0.234354881151624
78.3323744038225,0.92032,0.921420785983026,2.14465183341682,-1.78451868299056,0.521567197105435,0.234324370968067
78.6665558600322,0.92032,0.92232899196106,2.14615912814057,-1.79263767694146,0.522161296512872,0.234283460197181
78.9979610302955,0.92032,0.92320474360604,2.14764976195132,-1.80066090279789,0.522741406995549,0.234235600037982
79.3418822777711,0.92032,0.924090980384468,2.14919234915995,-1.80895836524185,0.523335834839567,0.234180193185716
79.7018717583743,0.92032,0.924998953974131,2.15080228527184,-1.81761303268574,0.523951908988462,0.234118087254395
80,0.925476,0.925739880595284,2.15213192309827,-1.82475741659306,0.524460401054067,0.234066497825539
80.3938646619871,0.925476,0.926710019671256,2.15388349600993,-1.8341644515499,0.525132642697888,0.234000991581493
80.665719294766,0.925476,0.927377933413193,2.15508913283627,-1.84063650045968,0.525598143067214,0.233958727363249
80.9375739275449,0.925476,0.928047617178797,2.15629204926896,-1.84709141188478,0.526066672491292,0.233920673190612
81.3044814508683,0.925476,0.928958705261177,2.15791125773196,-1.85577577201867,0.526705553954144,0.233877718684172
81.6622563882871,0.925476,0.929859701632282,2.15948541451905,-1.86421296099685,0.527335812583132,0.233845184727141
81.9676676173997,0.925476,0.930641411226776,2.16082547791561,-1.87139047191848,0.527880197233277,0.233825402066492
82,0.930072,0.930724911258863,2.16096714459073,-1.87214895799746,0.527938205355143,0.233823766255893
82.1616619130013,0.930072,0.93114461824367,2.1616749063379,-1.87593742498647,0.528229242569368,0.233816836942228
82.6615842962047,0.930072,0.932465617627804,2.16385756464479,-1.8876102763403,0.529137487325579,0.233806229572925
82.9548820105022,0.930072,0.933255687310308,2.16513387456026,-1.89442792687181,0.529674471010449,0.233805941985779
83.2481797247998,0.930072,0.934054963050419,2.16640706655822,-1.90122241565734,0.530213952387142,0.23380948268814
83.5701077979255,0.930072,0.934940190976711,2.16780095989552,-1.9086531010477,0.530806569816097,0.233815369603264
83.9203752519755,0.930072,0.935908743359867,2.16931330999001,-1.91670544465953,0.531448944206865,0.233821170572307
84,0.93554,0.936129204603344,2.16965648943923,-1.91853121538141,0.531594516461144,0.233822295761932
84.318557774239,0.93554,0.937010326497565,2.17102718093937,-1.92581812671306,0.532174639043234,0.233825493945555
84.6292664728469,0.93554,0.937865499955356,2.17236059229394,-1.93289859690893,0.532734866263463,0.233824501605794
84.9734153531371,0.93554,0.938803372316794,2.17383348113017,-1.94071045415464,0.533346470216885,0.233816194724407
85.301365042129,0.93554,0.939683860760468,2.17523310882752,-1.94812519223234,0.53392026651338,0.233800925245303
85.6132697159662,0.93554,0.940506023719333,2.17656070977523,-1.95515116589482,0.53445660116366,0.233778515993611
85.921743871057,0.93554,0.941302109294883,2.17787031511422,-1.96207562400076,0.534976711430695,0.233747461623187
86,0.94134,0.94150116076375,2.1782020104746,-1.96382853255872,0.535107090403545,0.233738245845565
86.3193575803709,0.94134,0.94230073294238,2.17955339326569,-1.97096673458192,0.535633148626051,0.233695593482501
86.6343747321172,0.94134,0.943069081007616,2.1808828890106,-1.97798449788446,0.536142599936544,0.233645568983237
86.9361136996638,0.94134,0.943786326511457,2.18215307696912,-1.98468541865645,0.536621518073384,0.233589992701848
87.2378526672105,0.94134,0.944486092542217,2.18342007557253,-1.99136649346868,0.537092937697574,0.233528284371152
87.5938951667786,0.94134,0.94529107377022,2.18491100376807,-1.99922534407046,0.537641348778608,0.233449375456042
87.922869395245,0.94134,0.946017105467617,2.1862846588731,-2.00646382790106,0.538140640662893,0.233370724531911
88,0.945904,0.94618512179051,2.1866061788085,-2.00815784228055,0.538256781577912,0.233351596481082
88.3497464315111,0.945904,0.946937742139905,2.18806151216582,-2.01582482846332,0.53878033675875,0.233262895080894
88.7087515551179,0.945904,0.94769677161098,2.18955096840126,-2.02367058803398,0.539313484864869,0.23316947773889
89.0672530523811,0.945904,0.948444015626099,2.1910338955776,-2.03148139364446,0.53984147343335,0.233073697410937
89.3824464565647,0.945904,0.949094266517773,2.19233402481545,-2.03832919491168,0.540303428325081,0.232988817962286
89.7242150768358,0.945904,0.949794099511897,2.19373991672035,-2.04573406069949,0.54080293097103,0.232897051061888
90,0.95,0.950355844631111,2.19487146033069,-2.05169400992756,0.541204252593279,0.232822516920893
90.319806352569,0.95,0.951004659961838,2.19618036523324,-2.05858830552095,0.541668030445933,0.232735836568787
90.627844339548,0.95,0.951627276787867,2.19743780270027,-2.06521174277725,0.54211385861219,0.232652852712159
90.935882326527,0.95,0.952247656883835,2.1986920076306,-2.07181840521291,0.542558142741371,0.23256968090492
91.2919723729011,0.95,0.952961934899291,2.20013784328325,-2.07943485086221,0.543069419390752,0.232472900699757
91.6374765795295,0.95,0.953652043566918,2.20153659144747,-2.0868036551619,0.543564622881277,0.232379832549989
91.9589567858159,0.95,0.954291927123343,2.20283446060851,-2.09364136998443,0.544024933116449,0.232294275879446
92,0.954092,0.954373503452912,2.20299990835455,-2.09451303959622,0.54408365600988,0.23228341792653
92.2052160709204,0.954092,0.954781156559127,2.20382629788534,-2.0988669789992,0.544377325499806,0.232229540555409
92.6252979478609,0.954092,0.95561596669514,2.20551353257537,-2.10775663328155,0.544980975819616,0.232123625925479
93.0054937021689,0.954092,0.956375388481576,2.20703548517317,-2.11577540080735,0.545532604496825,0.232035224375431
93.3203434846007,0.954092,0.957010588525429,2.20829221210372,-2.1223962879285,0.545994406632433,0.231968552973919
93.6351932670324,0.954092,0.957654932360649,2.20954565179878,-2.12899893309821,0.546463581173791,0.231910657074225
93.9608542018425,0.954092,0.958334843021972,2.21083868376056,-2.13580848100061,0.546958781506314,0.231862162276764
94,0.958188,0.958417689186983,2.21099387604723,-2.13662562187534,0.547019021406284,0.231857149510332
94.1957289907874,0.958188,0.958836065863772,2.21176908058847,-2.1407067184608,0.547322707010097,0.231834896672874
94.5350461649773,0.958188,0.959579997014497,2.21310999675892,-2.1477630132691,0.547860563554056,0.231808989320623
94.843561122797,0.958188,0.960280523717905,2.21432591148963,-2.15415718110312,0.548364399802669,0.231801652813652
95.1520760806168,0.958188,0.961007731485059,2.21553871314926,-2.16052957969519,0.54888299507836,0.231810421895396
95.5064428685361,0.958188,0.96188000052259,2.21692793075779,-2.16782048615397,0.549497567724628,0.231841058726042
95.8571188413986,0.958188,0.962785576362981,2.21829865576242,-2.17500338997838,0.550127328296189,0.231894713869557
96,0.962284,0.963167195836043,2.21885600527506,-2.17792037458703,0.55038995768124,0.231923105945272
96.3504856120695,0.962284,0.96413482553527,2.22022037245181,-2.18505075705363,0.551047809999428,0.232007552360065
96.6755033658114,0.962284,0.965071708808967,2.22148204464582,-2.19162981764079,0.551674578587188,0.232104093498441
96.9987566680279,0.962284,0.966039665659368,2.22273348283729,-2.19813975676358,0.552313160120382,0.232216763399366
97.3220099702445,0.962284,0.967041151331363,2.22398155329657,-2.20461478769951,0.55296428913438,0.232343408140065
97.6591117034139,0.962284,0.968117762268643,2.22527951364709,-2.21132848126043,0.553654563797707,0.232488242854592
98,0.968544,0.969235708919165,2.22658834811103,-2.21807594397772,0.55436318236158,0.232646860910951
98.3252301987052,0.968544,0.970325550909896,2.22783359986399,-2.22447325308732,0.555046536326436,0.23280695749013
98.6847001780349,0.968544,0.971551742271806,2.22920602630226,-2.23149722785922,0.555807558017309,0.232991302659725
99.0473262522796,0.968544,0.972806707662725,2.23058634066093,-2.23853208519508,0.556580491037502,0.233184265608801
99.3723159735595,0.968544,0.973942839483332,2.23181985344425,-2.24479280523392,0.557275533210383,0.233361037192125
99.727625397909,0.968544,0.975193509684161,2.23316462727617,-2.25158950780828,0.558036073424703,0.233556578179475
100,0.975596,0.976156180186908,2.23419281616316,-2.25676551642207,0.558619706248638,0.23370823661666
100.331588313509,0.975596,0.977330710459921,2.23544138491597,-2.26302649629138,0.559330066468119,0.233894053845608
100.639076147825,0.975596,0.978420986437117,2.23659612605227,-2.26879278349432,0.559987575447493,0.234066456363093
100.94656398214,0.975596,0.979511331732849,2.23774791211948,-2.27452090160775,0.560644396572054,0.23423943018884
101.299771202057,0.975596,0.980763084658122,2.2390673168094,-2.28105360295878,0.561398308801722,0.234439103459502
101.658850190257,0.975596,0.982034380892377,2.24040468098066,-2.28764325995637,0.562162989307781,0.234642025731347
102,0.982652,0.983240868999893,2.24167156798173,-2.2938556889087,0.562888446826748,0.234835352208866
102.381381665162,0.982652,0.984588182612734,2.24308360244509,-2.30074519065167,0.563699013972146,0.235052844767517
102.739562186238,0.982652,0.985852335378115,2.24440565671433,-2.30716216173904,0.564458772242629,0.235257344592145
103.057885279079,0.982652,0.986975056989896,2.24557728905944,-2.31282166765301,0.565133476688654,0.235439986005201
103.439087181406,0.982652,0.988318910218466,2.24697627245583,-2.31954536438324,0.565941467943337,0.235660454134635
103.738171087428,0.982652,0.989372995686385,2.24807078187346,-2.32477961664454,0.566574521084818,0.23583386976404
104,0.989704,0.990295711734813,2.24902671838819,-2.32933224318952,0.567128396694283,0.235986314909447
104.329057833851,0.989704,0.991455388641855,2.25022515341314,-2.33501459589259,0.56782479665849,0.236179478513642
104.658115667702,0.989704,0.992615201084427,2.25142030649176,-2.3406532004061,0.568520722200121,0.236373573240659
105.014320970942,0.989704,0.99387088289051,2.2527103710804,-2.3467076362169,0.569273091843763,0.236584292327729
105.384914383567,0.989704,0.99517740459655,2.25404848492034,-2.35295214449026,0.570055883724227,0.236805297234417
105.719099349421,0.989704,0.996355480852498,2.25525159672626,-2.35853548437301,0.570760913889383,0.237005253593257
106,0.99676,0.997345435781871,2.256260286316,-2.36319358883067,0.571352361277571,0.237173269542277
106.381120153156,0.99676,0.998687712909801,2.25762507997288,-2.36946253223642,0.572154104799322,0.237402087652517
106.723553659824,0.99676,0.999892317435461,2.25884763807482,-2.37504499329413,0.572873080565326,0.237607850874757
107.089305790721,0.99676,1.00117684176448,2.26014959308383,-2.38095523687843,0.573638625995623,0.237826853209589
107.411434996084,0.99676,1.00230599941021,2.26129297648329,-2.38611586066949,0.574311977398189,0.238020222942755
107.800232958194,0.99676,1.00366607483496,2.26266890887151,-2.39228884771949,0.575123497871931,0.238254128553584
108,1.003816,1.00436386130654,2.26337413814528,-2.39543689766234,0.575539806779127,0.238374380108082
108.310605569661,1.003816,1.00544792094264,2.26446832507869,-2.40029971701675,0.576187385644898,0.238562638879142
108.703549821198,1.003816,1.0068193101311,2.26584851844376,-2.40639597260398,0.577008722400458,0.238804611905241
109.061336467487,1.003816,1.00807029650093,2.26710129951666,-2.41189253721131,0.577758813673498,0.239028841397041
109.361060768899,1.003816,1.00912207809697,2.26814790814031,-2.41645711409892,0.578390574791872,0.239221297373386
109.830387877443,1.003816,1.01078090085292,2.26978151861923,-2.42353072317041,0.579389603265062,0.239534661030794
110,1.010868,1.01138529760154,2.27037032885419,-2.42606466341838,0.579753720124406,0.239651650482449
110.254974888454,1.010868,1.01230013111573,2.27125391547669,-2.42985122511398,0.580304845343649,0.239831943029323
110.605179489098,1.010868,1.01357123828789,2.27246446023884,-2.43500710890871,0.581071393403462,0.240090463254811
110.935802296487,1.010868,1.01478972460327,2.27360408657307,-2.43982616374143,0.581805954372581,0.24034678848514
111.310594688742,1.010868,1.01619626385432,2.27489217789849,-2.44523073049672,0.58265140657233,0.240651740783088
111.617475293544,1.010868,1.01737022408968,2.27594388320744,-2.44960883359356,0.58335552836685,0.24091458576223
112,1.017924,1.01886382012042,2.27725107268496,-2.45500512436788,0.584248065471561,0.2412586905696
112.270894474742,1.017924,1.01994251919778,2.27817427725158,-2.45878473546768,0.584888938039306,0.241512240362803
112.541788949485,1.017924,1.02103857764508,2.27909540123497,-2.46252884744084,0.585537372425453,0.241774236553005
112.902943992044,1.017924,1.02252596517234,2.28032020953263,-2.46746414229874,0.586413281566659,0.242136319828992
113.237652478943,1.017924,1.02392943332417,2.28145204062988,-2.47197935711507,0.587234070678655,0.242482303854152
113.549277465323,1.017924,1.02525571999833,2.28250297818878,-2.47613146614021,0.588005037837898,0.242812412768804
113.871569311417,1.017924,1.02664497595119,2.28358701979623,-2.48037242431835,0.588809115814172,0.24316175626166
114,1.026388,1.02720300286597,2.28401819023583,-2.48204714518831,0.589130966777279,0.243302742571407
114.332309107159,1.026388,1.02865700589817,2.28513168445333,-2.48633962855302,0.589966101961268,0.243670805355697
114.654616450006,1.026388,1.0300790774405,2.28620872023407,-2.49044626387994,0.590779199916173,0.244032133980844
115.035711104418,1.026388,1.03177211624633,2.28747847163241,-2.49522933044599,0.59174415602083,0.24446449623856
115.363669638629,1.026388,1.03323639980807,2.2885679546089,-2.49928207012423,0.592575295936362,0.244838663885599
115.684541560141,1.026388,1.03467342527574,2.28963101558979,-2.50319019295058,0.593388701802832,0.245206186340762
116,1.035368,1.0360888329793,2.29067337243037,-2.50697723170941,0.594189176008389,0.245569467570488
116.329887121853,1.035368,1.0375705067153,2.29176047723268,-2.51087885778895,0.595025802307376,0.245950150002347
116.676758967608,1.035368,1.03912928356987,2.29290033415402,-2.51491662790041,0.595904683183265,0.246350977494208
117.06726504018,1.035368,1.04088471041768,2.29417964168997,-2.51938286078018,0.596894984897167,0.246804760195087
117.387999269182,1.035368,1.04232706099742,2.29522726654632,-2.5229880736846,0.597708457280618,0.247178893439989
117.719519822339,1.035368,1.04381890824077,2.29630718561578,-2.52665469195037,0.598549354785569,0.247566924730355
118,1.044352,1.04508235156144,2.29721851644213,-2.52970924552194,0.599262195179107,0.247897609842995
118.326815915944,1.044352,1.04655669458777,2.29827771863602,-2.53321329924534,0.600094371960427,0.248285638265396
118.63826838608,1.044352,1.04796465725884,2.2992844491053,-2.536497260883,0.600888425221006,0.248657561503466
118.949720856216,1.044352,1.0493762447651,2.30028857176389,-2.53972702451859,0.601684661115355,0.249032776627653
119.293592370402,1.044352,1.05093983902148,2.30139419231823,-2.54322977453953,0.60256706383142,0.249451620155114
119.64962039984,1.044352,1.0525651942931,2.30253556714953,-2.54678611046445,0.603483117194627,0.249889144918278
120,1.053332,1.05417189184536,2.30365553403927,-2.55021589293924,0.604387810387543,0.250324303621775
120.382529433448,1.053332,1.05593453548825,2.30487453882052,-2.55388049306337,0.605379931129122,0.250805352549671
120.735034507672,1.053332,1.0575667401665,2.30599443090838,-2.55718316668263,0.606296606513841,0.251252499815658
121.048669939954,1.053332,1.0590251642651,2.30698807550736,-2.56006143750793,0.607114662363867,0.251653946409754
121.448546542257,1.053332,1.06089270026332,2.30825118844389,-2.56364846993104,0.608161700554166,0.252171372266432
121.732802049204,1.053332,1.06222553753769,2.3091465307958,-2.56614168461914,0.60890760610977,0.252541849779835
122,1.062672,1.06348231048758,2.30998621904527,-2.56844216773177,0.609610298888834,0.252892442905826
122.322036786447,1.062672,1.06500211604134,2.31099576960638,-2.57115904702432,0.610460210738565,0.253319090545589
122.644073572894,1.062672,1.06652772949572,2.31200262673552,-2.57381469809446,0.611312701664436,0.25374948741233
123.021837654265,1.062672,1.06832514500427,2.31318029549862,-2.57685144549463,0.612315151007031,0.254258297626368
123.369205822047,1.062672,1.06998551012467,2.31425995544229,-2.57956872832866,0.613240310957684,0.254730970176087
123.697580521109,1.062672,1.07156138931229,2.31527772492465,-2.58207091775731,0.614116462167826,0.255180642917518
124,1.072148,1.07301721238536,2.31621259679007,-2.58431791409305,0.614922829187077,0.255595327876097
124.350724672881,1.072148,1.07470889761147,2.31729385462505,-2.58685473400472,0.615856876202278,0.256076357898841
124.693935372371,1.072148,1.07636440042651,2.31834889393019,-2.58926534739686,0.61676718868812,0.256544662734475
124.993562435643,1.072148,1.07780610340459,2.31926748965251,-2.59131184765807,0.617555530166717,0.256948176448124
125.293189498915,1.072148,1.07924061178517,2.3201837895503,-2.59330459371316,0.618336392287015,0.257345185901799
125.656165327319,1.072148,1.08096273127557,2.32129074824112,-2.59564733623799,0.619269632604841,0.257814717882716
126,1.081624,1.08257117322589,2.32233623605541,-2.59779547173054,0.620135763072911,0.258242899526653
126.329013700357,1.081624,1.08408243796214,2.32333384353359,-2.59978757748264,0.620945237216724,0.258634471060133
126.674720721183,1.081624,1.08563354530465,2.32437910847922,-2.60181563130806,0.621773097160489,0.259024452580995
127.020427742009,1.081624,1.08713941875477,2.3254213499198,-2.60377901503198,0.622573539829523,0.259388264895006
127.348785027279,1.081624,1.08852155138093,2.3264084941151,-2.605586215889,0.62330646470405,0.25970761843474
127.773479978717,1.081624,1.09023170116102,2.32768124140367,-2.60784424429417,0.624214813296414,0.260082697519163
128,1.091096,1.09110585200774,2.32835824160959,-2.60901368044598,0.624680373167035,0.260264583147219
128.284571318682,1.091096,1.09216558648183,2.32920692607503,-2.61045001906658,0.625246754203278,0.26047537517589
128.651587099883,1.091096,1.09346965924708,2.33029851557883,-2.61225113285926,0.625949957858284,0.260721223618658
128.994714352325,1.091096,1.09462755547209,2.33131603954046,-2.61388551998844,0.626581844235151,0.260926798541149
129.309658136892,1.091096,1.09564197654054,2.33224743207571,-2.61534587826892,0.627141704001912,0.261096446201887
129.624601921459,1.091096,1.09661459042378,2.3331763875686,-2.61677009901185,0.627685985779132,0.261251551949398
130,1.097448,1.09772631028593,2.33428048572866,-2.61842277292792,0.628318293762976,0.261421333063712
130.308355257838,1.097448,1.09860683711676,2.33518482852993,-2.61974528437527,0.628825970430337,0.261550185699154
130.616710515677,1.097448,1.09946340544937,2.33608685746913,-2.62103738891938,0.629326162773573,0.261672545567556
131.033995956283,1.097448,1.1005931965654,2.33730386521838,-2.62273902683351,0.629995648290283,0.261832303505708
131.389225472751,1.097448,1.10153601156207,2.33833656755866,-2.62414608558041,0.630560065903892,0.261964227859698
131.686183384793,1.097448,1.10231544899209,2.33919752893185,-2.62529352830938,0.631029975780501,0.262073600715735
132,1.102632,1.10313385625602,2.34010506005982,-2.6264778913491,0.631526197722503,0.262189814343564
132.314756936848,1.102632,1.10395164040477,2.34101293233421,-2.62763680588631,0.632022751785488,0.262306219761588
132.629513873696,1.102632,1.10476774050365,2.34191842725545,-2.62876676983605,0.632517879375261,0.262422206668074
133.006162561341,1.102632,1.10574264895234,2.34299885475526,-2.63008098959599,0.633109392256276,0.26256134673719
133.359101204572,1.102632,1.10665386315012,2.34400819324702,-2.63127505786833,0.633660731937291,0.262690089894287
133.684911988063,1.102632,1.10749158986092,2.34493731581117,-2.6323453500839,0.634165409808219,0.262805764287711
134,1.107816,1.10829679376629,2.34583345934787,-2.63335143261923,0.634649713099317,0.262914877041184
134.440655195006,1.107816,1.10941082558241,2.34708278126767,-2.63471119128167,0.63531785259403,0.263059967451662
134.689171992729,1.107816,1.11003090924099,2.34778533782587,-2.63545409384588,0.635688352844269,0.263136332966068
134.937688790451,1.107816,1.11064373592232,2.34848643784273,-2.63618002833846,0.636054522132045,0.263208977837544
135.361002250195,1.107816,1.11166806946781,2.34967731870221,-2.6373782933056,0.636667394576944,0.263323271874662
135.647192339809,1.107816,1.11234483239291,2.35048005805086,-2.63816173689518,0.637072249078161,0.263392046275337
135.933382429424,1.107816,1.11300771723482,2.35128088250741,-2.63892429335531,0.637469830815702,0.263454346279788
136,1.112996,1.1131599567268,2.35146701932283,-2.63909886139522,0.637561464411942,0.263468051546374
136.333087852878,1.112996,1.11390927568619,2.35239615376268,-2.63995543680271,0.638014344701224,0.263531950052613
136.696317895008,1.112996,1.11470398769745,2.35340643195994,-2.64085937365666,0.638497248445519,0.263591914762557
137.027800040107,1.112996,1.11540963216193,2.35432574235556,-2.64165778086399,0.638929195673727,0.263639019280429
137.36668371526,1.112996,1.1161131084171,2.35526295889215,-2.64244872803497,0.639364313055142,0.263681813353
137.705567390414,1.112996,1.11680030549294,2.35619753363819,-2.64321484277356,0.639792554551517,0.263718854425585
138,1.117124,1.11738579403081,2.35700738228971,-2.6438608317557,0.640159792959584,0.26374711690069
138.336466788773,1.117124,1.1180436640889,2.35793041936334,-2.64457722498141,0.640576197770763,0.26377719564674
138.672933577547,1.117124,1.11869164413256,2.35885087295011,-2.64527077390979,0.640989151997241,0.263804933362876
139.052533454042,1.117124,1.11941334029919,2.35988622981923,-2.64602625630768,0.641450945013915,0.263833459408736
139.3978062226,1.117124,1.1200632322148,2.36082511810876,-2.64668894263775,0.641869449982329,0.263859104400721
139.756680550682,1.117124,1.12073385128994,2.36179813002263,-2.6473532540403,0.642302586544957,0.26388514401516
140,1.120864,1.12118634283167,2.36245618240273,-2.64778955305333,0.642594625953707,0.263901881224541
140.340772908427,1.120864,1.12181755643326,2.36337554857511,-2.64838156254457,0.643002650808486,0.2639252500701
140.718723100044,1.120864,1.12251432626163,2.36439215380343,-2.64901231598023,0.643453808991271,0.263951052323477
141.014225122901,1.120864,1.1230565282127,2.36518475385642,-2.64948662200237,0.643804273556455,0.263969868843167
141.309727145757,1.120864,1.12359631624222,2.365975395812,-2.64994448857559,0.644153480385012,0.263988226244305
141.737317004217,1.120864,1.12437313527704,2.3671159952674,-2.65057809052333,0.644658172338254,0.264015580379377
142,1.1246,1.12484823593728,2.36781468525166,-2.65095041766431,0.644967448574236,0.264032430368804
142.305691598241,1.1246,1.12539996676128,2.36862584357011,-2.65136752831404,0.64532763600527,0.264053141331329
142.640175244488,1.1246,1.12600396361902,2.36951103641026,-2.65180396696588,0.64572471746425,0.264079764493701
142.974658890735,1.1246,1.12661096920277,2.37039376693434,-2.65221936619386,0.646125765923867,0.264111389879745
143.3423661491,1.1246,1.12728590538522,2.37136134751871,-2.65265134651574,0.646573001367134,0.264153700887033
143.696446330577,1.1246,1.12794833495643,2.37229027995376,-2.65304229370684,0.647014384088252,0.264206344449672
144,1.128336,1.12853019525166,2.37308448427718,-2.65335722122295,0.647402814594974,0.264262429030662
144.34543074441,1.128336,1.12921296182657,2.37398582372335,-2.65369188358261,0.647857561800112,0.264340025593985
144.681223934813,1.128336,1.12990287879603,2.37485954360022,-2.65399182931128,0.648316296596044,0.264433194872908
145.049996408373,1.128336,1.13069639109363,2.37581627464909,-2.65429064774665,0.648841202582968,0.264557840537194
145.34607038057,1.128336,1.13136461083939,2.37658228358157,-2.65450591431547,0.649278826101136,0.264675026634789
145.642144352768,1.128336,1.13206340600155,2.37734641239367,-2.65469787936097,0.649732373033081,0.2648089543284
146,1.132072,1.13295149452123,2.37826748690952,-2.65489687393998,0.65030238270598,0.264993741408844
146.387979947741,1.132072,1.13396977241962,2.37926300556762,-2.65506904036743,0.650944802326637,0.265219829560648
146.707506186617,1.132072,1.13485125023881,2.38008046709585,-2.65517464398481,0.651492136849574,0.26542532565641
147.1372493415,1.132072,1.13609447389917,2.38117647359682,-2.65526201580759,0.652252227141926,0.265727139147344
147.369350351748,1.132072,1.13679123618118,2.381766784878,-2.65528191468419,0.652671684543517,0.265899787425529
147.601451361997,1.132072,1.13750395895965,2.38235595198159,-2.65528198528939,0.653096446509175,0.266078232530482
148,1.13808,1.13876034193475,2.38336496530312,-2.65523452792507,0.653837184145256,0.266397152193953
148.343058044625,1.13808,1.13986892215104,2.38423079754866,-2.65514419611997,0.654482579301804,0.266680553253144
148.681001863157,1.13808,1.14097947564037,2.38508128942958,-2.65500939977316,0.655121800561627,0.266964170201132
149.006014777365,1.13808,1.14205973464152,2.3858969662515,-2.65483624625306,0.655739350456464,0.267240641812922
149.407392842878,1.13808,1.14340377426922,2.38690122984008,-2.65456289492198,0.656503108906661,0.267584410093853
149.676239332149,1.13808,1.14430712065104,2.38757200679666,-2.65434279202745,0.657013869561452,0.267814606870925
149.945085821419,1.13808,1.14521135766297,2.38824127542826,-2.6540929268631,0.657524965805597,0.268045732515049
150,1.144936,1.14539609563947,2.38837779422776,-2.65403822576801,0.657629491106655,0.268093152230886
150.274570892903,1.144936,1.14631991513725,2.38905944964189,-2.65374604753025,0.658152731614065,0.268331263489697
150.61824649845,1.144936,1.14747719386716,2.38991046869982,-2.65333637793019,0.658809163913926,0.268631722736129
150.961922103996,1.144936,1.14863785287706,2.39075905603589,-2.65287764710251,0.659469950333798,0.268937556203965
151.293400243126,1.144936,1.14976429426241,2.39157523257939,-2.65238837599839,0.660115332637999,0.269241549193849
151.624878382255,1.144936,1.15090243905505,2.39238916659253,-2.65185253450539,0.660770360880667,0.269556136392832
152,1.151788,1.15221174885588,2.39330757180647,-2.65118892622802,0.661527071239524,0.269928724634717
152.417383210928,1.151788,1.1537060034888,2.39432609715621,-2.65037723977671,0.662395658603371,0.270371321708397
152.756881901259,1.151788,1.15495939860529,2.39515197247463,-2.64965805990989,0.663125442284365,0.270755701307754
153.068873095945,1.151788,1.15614780324819,2.39590888954275,-2.64894871974874,0.663817124594252,0.271130830907358
153.461040031392,1.151788,1.15769918084535,2.39685755351173,-2.64798853572936,0.664719471989769,0.271636451930876
153.745141685254,1.151788,1.15886751672595,2.39754288519703,-2.64724317551161,0.665396119480793,0.272026510924344
154,1.15864,1.15994962919386,2.3981563054984,-2.6465374788442,0.666019389193364,0.272393277388905
154.367457335247,1.15864,1.16156861182644,2.39903846860857,-2.64545584395903,0.666946395440731,0.272951458989238
154.715023869544,1.15864,1.16316433479108,2.39987041525178,-2.64436010062222,0.667852432191142,0.273509718658188
155.024738105967,1.15864,1.16463772890396,2.40060974287181,-2.64332166019323,0.668680479986997,0.274028755567561
155.334452342391,1.15864,1.16615698471169,2.40134717465442,-2.64222267982102,0.669526677087749,0.274566785417849
155.698312190279,1.15864,1.16799520040053,2.40221110792142,-2.64085173927054,0.67054077061441,0.275219919949505
156,1.168424,1.1695574508179,2.40292544135954,-2.63964783288989,0.671392901217563,0.275773653037355
156.332288410117,1.168424,1.17131081749753,2.40371015222844,-2.63824971372785,0.672339405954995,0.276392357083486
156.674889703968,1.168424,1.17314524007085,2.40451693637398,-2.63672780755795,0.673320168692214,0.277036117074158
157.017490997819,1.168424,1.17499597026645,2.40532140568208,-2.6351233787644,0.674299060667085,0.27767898707662
157.363922360596,1.168424,1.17687227966848,2.40613251655681,-2.6334167533948,0.675281151542067,0.278322290558628
157.757184612626,1.168424,1.17899304214838,2.40705041158471,-2.63137708510419,0.676381618107128,0.279039371519827
158,1.179312,1.18029048221007,2.40761563805293,-2.63006384176637,0.67704982706431,0.279471490898183
158.303834624138,1.179312,1.18189418017925,2.40832127625244,-2.62836344222741,0.677870677294995,0.279997553495079
158.661267221802,1.179312,1.18374419035117,2.40914907968366,-2.6262832864644,0.678813361712959,0.280594356524564
159.013984524223,1.179312,1.18552262521032,2.4099635198844,-2.62414813882124,0.67971721736645,0.281157838733885
159.316404914811,1.179312,1.18700524895209,2.41065989846615,-2.62225414869785,0.680469585576629,0.281619103085563
159.618825305399,1.179312,1.18844649075962,2.41135450982617,-2.62030351622879,0.681202667836881,0.282061744671095
160,1.1902,1.19020389418377,2.41222750507709,-2.61776688245244,0.682103144623838,0.282597087916221
160.357688712181,1.1902,1.19179694838236,2.41304419170055,-2.61531002495497,0.682927443713019,0.283079876734665
160.689580087415,1.1902,1.19323401234856,2.41379981175831,-2.61296615816611,0.683680721567149,0.283517209039121
161.21951112168,1.1902,1.19547185817979,2.41500202055908,-2.60909898489235,0.684877261048842,0.28421116436748
161.412550730199,1.1902,1.19627765477855,2.41543864846357,-2.60765266647699,0.68531442221202,0.284465830556283
161.605590338719,1.1902,1.19708238671851,2.41587458216213,-2.60618633885828,0.685754052595422,0.284723280561153
161.949680514531,1.1902,1.19852199947583,2.41664990917679,-2.60352285375281,0.686548491183968,0.285193772684477
162,1.198048,1.19873374030994,2.41676310812383,-2.60312796932595,0.686666124817886,0.285264108527376
162.251597427345,1.198048,1.19979967646364,2.41732839814037,-2.60113273557238,0.687260336108996,0.285622131412083
162.64257951228,1.198048,1.20148822353538,2.41820452912414,-2.59796222689184,0.688205038128011,0.286200803623018
162.969327016775,1.198048,1.20293849462706,2.41893454857589,-2.59524565441458,0.689018462591233,0.286709272520745
163.321755142671,1.198048,1.20455071913311,2.41971972967982,-2.59224494106965,0.68992286527949,0.287285709591671
163.694701186091,1.198048,1.20631683494003,2.42054812346689,-2.58898675808636,0.690908222777843,0.287925089614113
164,1.206256,1.20781052175408,2.42122434686202,-2.58625395045494,0.691736244254577,0.288470714114391
164.425219540026,1.206256,1.20996154692823,2.42216332529063,-2.58234566948618,0.692919749978951,0.289262099162404
164.689869634002,1.206256,1.21133895864778,2.42274604951154,-2.5798514000805,0.693669890232823,0.289768898755785
164.954519727978,1.206256,1.21274270895716,2.42332748530355,-2.57730850457598,0.694428377148348,0.290284586294215
165.278057102677,1.206256,1.21448951368988,2.42403654844092,-2.57413251028685,0.695365818604789,0.29092593479818
165.601594477376,1.206256,1.21626347021887,2.42474369198662,-2.5708812688851,0.696310354905342,0.291575178633828
166,1.21766,1.21847446791087,2.42561184071949,-2.56677282810358,0.697476828430995,0.292379119716775
166.332985104094,1.21766,1.22033616239314,2.4263352123163,-2.56324947183836,0.698453429041944,0.293053633502422
166.668397451275,1.21766,1.22221706320654,2.42706181720276,-2.55961758702109,0.699436094237423,0.293732846651895
166.977968497591,1.21766,1.22395342324632,2.42773063095578,-2.55619160367366,0.700339234654145,0.29435665344511
167.287539543907,1.21766,1.22568680562022,2.428397711876,-2.55269476700862,0.701239396467958,0.294978185790028
167.641786349467,1.21766,1.22766389437673,2.42915894431367,-2.54860658979419,0.70226656420267,0.295687370176966
168,1.228824,1.22965462502185,2.42992641153075,-2.54437882903824,0.703300533050228,0.29640072020298
168.32290431811,1.228824,1.23144205496532,2.43061626493324,-2.54048726618538,0.704230411582853,0.297042414623581
168.691898728276,1.228824,1.23347862249026,2.43140231592593,-2.53594702841934,0.705294429829629,0.297778062348351
169.060893138442,1.228824,1.2355130009156,2.4321859572765,-2.53130740540375,0.706360675650652,0.298516947359582
169.356936544737,1.228824,1.23714752593669,2.43281293613747,-2.52751307887482,0.70722026137163,0.299114621508515
169.676995599353,1.228824,1.23892143410339,2.43348904575471,-2.52333858409948,0.708157731869088,0.299769663545347
170,1.2399,1.24072369894813,2.43416956003534,-2.51904888412875,0.709113566927087,0.300441240531392
170.325598046221,1.2399,1.2425579956153,2.43485369716781,-2.5146458579659,0.710088479253879,0.301130402949224
170.657051758549,1.2399,1.24444892339814,2.43554824485416,-2.51008126279737,0.71109684271672,0.301848691091703
171.032097311389,1.2399,1.24662400489583,2.43633184072748,-2.50481440708212,0.712259383032111,0.302683998199958
171.312513565865,1.2399,1.2482788433016,2.43691613499027,-2.50080441033912,0.713143424771811,0.3033240620341
171.592929820341,1.2399,1.24996078258194,2.43749907215307,-2.49673161405239,0.714041651746299,0.303978902758982
172,1.250976,1.25245408741053,2.43834289031786,-2.49070521753479,0.715372083090525,0.304957070149218
172.341534219867,1.250976,1.25459487968715,2.43904865957414,-2.48554244158498,0.716509968722789,0.305800317646239
172.648467702856,1.250976,1.25655665414828,2.43968121823797,-2.48081785647139,0.717548553361296,0.306574831510276
173.032591866539,1.250976,1.25906010103944,2.44047058333132,-2.4747895953244,0.71886939277818,0.307566140460416
173.310373689268,1.250976,1.2609016114489,2.44103984441275,-2.47034875826015,0.719836348716634,0.308295449510588
173.588155511998,1.250976,1.26276683282284,2.4416077877116,-2.46583846501616,0.72081128812156,0.30903328864226
173.960473203182,1.250976,1.2652997345993,2.44236695378666,-2.45968284056107,0.722130390191803,0.310035451485641
174,1.26428,1.26557062505081,2.44244741158955,-2.45902184492785,0.722271192926283,0.310142662676776
174.197633984089,1.26428,1.26693021827886,2.442849302727,-2.45569514671918,0.722976841171368,0.3106805157604
174.607749767891,1.26428,1.26977567279932,2.44368116672277,-2.44867556056257,0.724447368445737,0.311803702283179
174.965304453801,1.26428,1.27227795903763,2.44440410015846,-2.44242657565557,0.725735781657803,0.312790223826014
175.317158627358,1.26428,1.2747550714861,2.44511340943108,-2.43615901636607,0.727008738195602,0.313766940655128
175.704436406183,1.26428,1.27749390138107,2.44589173478876,-2.429124119839,0.728411914034832,0.314845002700596
176,1.278436,1.27959050636344,2.44648405872665,-2.42365873314808,0.729484790044146,0.315670430547187
176.393129443331,1.278436,1.28238579613354,2.44726966775727,-2.41625940041365,0.730915433681588,0.316772965411165
176.652287797376,1.278436,1.28423219439574,2.44778616282874,-2.41130034224569,0.731859503600845,0.317501355382344
176.911446151421,1.278436,1.28608151333398,2.44830155479695,-2.40627655979346,0.732804303180846,0.318230968825072
177.248568649914,1.278436,1.28849168741769,2.44897034861771,-2.39964442256328,0.734035921270833,0.319183411227463
177.585691148406,1.278436,1.29090697394147,2.44963728418945,-2.39290233772486,0.735269426031415,0.320138593602894
178,1.292596,1.29388132796743,2.45045437664971,-2.38446567466701,0.73678384131201,0.321312137364352
178.350960293654,1.292596,1.29640380057509,2.45114434093161,-2.3771886832463,0.738065006850397,0.322305463837321
178.666637627648,1.292596,1.2986716580357,2.45176322192071,-2.37054120483678,0.739213298367763,0.323195588516059
178.982314961642,1.292596,1.30093444637981,2.45238047431868,-2.36379726416334,0.74035344009548,0.324078255726018
179.299996883789,1.292596,1.30320150388246,2.45300000258175,-2.35691358499299,0.741490793561484,0.324957194656079
179.725965445994,1.292596,1.30621515285395,2.45382812022079,-2.34753220293625,0.742995401247558,0.326116390050859
180,1.306756,1.30813138138105,2.45435930134442,-2.34140635020747,0.743945893346004,0.32684532145619
180.266696688703,1.306756,1.30997425504507,2.45487508446359,-2.3353773869807,0.744855540580607,0.327539804156082
180.680970082844,1.306756,1.31278347795853,2.45567398327801,-2.32588335116285,0.746236054473757,0.328587003631709
181.02139592868,1.306756,1.31503349738057,2.45632838966531,-2.31796697216286,0.747335748609771,0.329413615957388
181.322054693066,1.306756,1.31696992396852,2.45690479489587,-2.31089169289841,0.748277882442993,0.330115169871531
181.630847779635,1.306756,1.31890419131214,2.45749528178357,-2.30354572005627,0.749217817292298,0.330808593135547
182,1.320912,1.32113925677034,2.45819918836834,-2.29466188381245,0.750304465300837,0.331601310371784
182.283911956544,1.320912,1.32279938403943,2.45873908297631,-2.28775642248699,0.751112019465355,0.332183464215314
182.567823913087,1.320912,1.32440879498808,2.45927770323597,-2.2807897215881,0.751897338449505,0.332743930717733
182.967726694402,1.320912,1.32659346409051,2.46003422374655,-2.27087666074734,0.752970683704098,0.333501497861412
183.310034983466,1.320912,1.32839293021768,2.46067980051687,-2.26230161154707,0.753860736706936,0.334122130002744
183.628897125788,1.320912,1.33001687011816,2.46127951492118,-2.25424214432769,0.754669199271418,0.334680362232994
184,1.331256,1.33185152328689,2.46197549182626,-2.24477789679192,0.755590750052761,0.335311583284689
184.28246466511,1.331256,1.33321351343057,2.46250380035956,-2.23751497498125,0.756279431861761,0.335779872903916
184.564929330219,1.331256,1.33454985547143,2.46303087086957,-2.23020202682263,0.756957715997641,0.336238292556282
184.915661379735,1.331256,1.33617833470486,2.46368360508526,-2.22105344072015,0.757788791419872,0.336797097916005
185.290017408906,1.331256,1.33788420047221,2.46437820403316,-2.21120687327107,0.758664154011846,0.337382743445442
185.579869498747,1.331256,1.33918504454845,2.46491452215363,-2.20352596125913,0.759332567901558,0.337827469033586
185.869721588588,1.331256,1.34047010572114,2.46544954352591,-2.19579603800675,0.759993443089755,0.338265204318095
186,1.340168,1.3410427801829,2.46568959507781,-2.19230592056236,0.760288336986747,0.338459981039838
186.359842035472,1.340168,1.34260889847166,2.46635128395313,-2.18261558461865,0.761095261612163,0.338990926627443
186.734216277242,1.340168,1.34421308180401,2.46703758305838,-2.1724565490434,0.761919900503806,0.339529310497447
187.094452051672,1.340168,1.34573052464883,2.46769593567231,-2.1626080726595,0.762698881940173,0.340033676887547
187.508414801892,1.340168,1.34743938757025,2.46845002957849,-2.15120409674162,0.76357644134135,0.340596658265487
187.779302425339,1.340168,1.34853573955273,2.46894207894137,-2.14369245279751,0.764138594575162,0.340953528763942
188,1.34908,1.34941547519729,2.46934213827702,-2.13754438830322,0.764589692335635,0.341237713230994
188.350764163786,1.34908,1.35078815330239,2.46997645407753,-2.1277219562742,0.765295533850801,0.34167892551763
188.701528327572,1.34908,1.35212959225348,2.4706089159606,-2.11783815710073,0.765987694994582,0.342107236870486
189.034034323182,1.34908,1.35337336448517,2.47120675156065,-2.10841348011073,0.76663077669811,0.342500922317851
189.366540318792,1.34908,1.35459176731033,2.4718029336107,-2.09893616367069,0.76726394102127,0.342885390683482
189.733158999121,1.34908,1.35590849126781,2.47245836931716,-2.08842682189528,0.767952542848238,0.343300594196808
190,1.35638,1.35685123036355,2.47293416779559,-2.08073896689436,0.768447175491176,0.343596769939756
190.356818134567,1.35638,1.35809414450631,2.47356875349194,-2.07040871910258,0.769102059997069,0.343986967195777
190.72445877186,1.35638,1.35935707081141,2.4742206180587,-2.05970605553139,0.769772129786891,0.344385150522513
191.092099409152,1.35638,1.36060590989411,2.47487049051635,-2.04894412509063,0.770437266225794,0.344779239598719
191.439251949027,1.35638,1.36177555091844,2.47548232301955,-2.03872805511523,0.771062078856665,0.345148878251771
191.819848911683,1.35638,1.36305055393338,2.47615106944917,-2.02746807063816,0.771746577301135,0.345554474832921
192,1.363072,1.36365228637617,2.47646687421028,-2.02211658419827,0.772070170014249,0.34574636353124
192.296905147901,1.363072,1.36464248390453,2.47698631562395,-2.01326647504251,0.772602505240982,0.346062070817701
192.648760823138,1.363072,1.36581467233464,2.47760023259524,-2.0027295290218,0.773233393767826,0.346436935286694
193.090591813536,1.363072,1.36728632184244,2.47836859319314,-1.98942306260666,0.774027103853737,0.346910218445453
193.355845325058,1.363072,1.36817022070123,2.47882852157813,-1.98139432906365,0.774503103844049,0.34719441842762
193.62109883658,1.363072,1.36905461978867,2.47928743424291,-1.97333542581385,0.77497899311385,0.347478932805213
194,1.369764,1.37031892972931,2.47994121036046,-1.9617713443022,0.775660187294122,0.347887489138102
194.365430759321,1.369764,1.37153939130237,2.48056979110858,-1.95055994216369,0.776317372194699,0.348282501079668
194.721786755903,1.369764,1.37273050713757,2.48118092204759,-1.93957160754696,0.776957532370829,0.348667729935685
195.052974544118,1.369764,1.37383833036345,2.48174726822649,-1.92931032167572,0.777553803022146,0.34902771233467
195.360449296111,1.369764,1.37486766215307,2.48227167073908,-1.91974139783785,0.778108271586569,0.349363353447756
195.667924048104,1.369764,1.37589808291924,2.48279473798,-1.91013161028617,0.778662799670708,0.349699569083699
196,1.376452,1.37701279151478,2.48335816414956,-1.8997069622779,0.779263542064627,0.35006511485067
196.555107018601,1.376452,1.37888353284307,2.48429656750051,-1.88217378250426,0.780274798574303,0.350684808218358
196.738096900006,1.376452,1.37950323088429,2.48460497358396,-1.87636447071837,0.780609558666295,0.350890915521893
196.92108678141,1.376452,1.38012485369273,2.4849129169616,-1.87054043400852,0.780945056835517,0.351097974990362
197.244602494823,1.376452,1.38122916378117,2.48545621327673,-1.86020769837831,0.781541234708181,0.351467610813203
197.644466430352,1.376452,1.38260409162146,2.48612573275104,-1.84737222891351,0.782282432976246,0.351929756141055
198,1.383144,1.38383508948176,2.48671917705642,-1.83589964078737,0.782940791195867,0.352340887792855
198.291491240841,1.383144,1.38484831459517,2.48720442307705,-1.82645125889168,0.783478973402992,0.352676905496281
198.619454378735,1.383144,1.3859888153328,2.48774897958465,-1.81577507572193,0.784080795455096,0.353051873087139
198.92027462668,1.383144,1.38703068682478,2.48824715797736,-1.80594018022235,0.784624618160743,0.353388176212835
199.221094874625,1.383144,1.3880628495465,2.48874408206326,-1.79606523827243,0.785156793890776,0.353713364444386
199.599718022513,1.383144,1.38933821497086,2.48936774468418,-1.78358049190497,0.785806668914677,0.354103467906718
200,1.389836,1.39064282925502,2.49002492155543,-1.77031608126112,0.786460756411228,0.354483822083068
200.271615404834,1.389836,1.39149333641534,2.49046959102827,-1.76127868271983,0.786879673242028,0.354717495708326
200.543230809668,1.389836,1.39230881632012,2.4909132393985,-1.752213153966,0.787276454742329,0.354929437477426
200.950356288993,1.389836,1.39345264271726,2.49157631769506,-1.73857557150449,0.787825341710151,0.355202009986475
201.244756860878,1.389836,1.39421192072505,2.49205438122983,-1.72868016716487,0.788183245943327,0.355360650193479
201.539157432763,1.389836,1.39490746119317,2.49253125652491,-1.71875930068962,0.788506868015109,0.35548545569965
202,1.396528,1.39585782732873,2.49327536490725,-1.70318516887874,0.788946478495312,0.355614735092945
202.266856048333,1.396528,1.39632783225814,2.49370493385054,-1.69414574476243,0.789163290309839,0.35565241389223
202.533712096666,1.396528,1.39673882752277,2.49413354445663,-1.68509357300416,0.789353175609048,0.355663569029942
202.884677471905,1.396528,1.3971922075655,2.49469579599378,-1.67317248761403,0.789566730478211,0.355642676807885
203.283405044656,1.396528,1.39759481007504,2.49533257351491,-1.65961265876295,0.789765188244929,0.355575637167146
203.559848566913,1.396528,1.39781020950456,2.49577282392795,-1.65020424820616,0.789877460253417,0.355504373848836
203.83629208917,1.396528,1.39797923725169,2.4962120654412,-1.64079207675084,0.78997268071381,0.355416502669494
204,1.398312,1.39805969385848,2.4964717066168,-1.63521715723619,0.790022575509,0.355358177747571
204.400285918567,1.398312,1.39820320683041,2.49710507749679,-1.62158446388115,0.790127370381514,0.35519896852543
204.732909297532,1.398312,1.39827442531543,2.49762978746945,-1.61025677357842,0.790198135610457,0.355051032946098
205.065532676497,1.398312,1.39831179432918,2.49815304984163,-1.59893146135425,0.79025932706236,0.35489413726518
205.507702808609,1.398312,1.39832349245917,2.49884640862801,-1.58388209236483,0.790332541401166,0.35467838782947
205.786977260999,1.398312,1.39831573063656,2.49928302188917,-1.57438116035617,0.79037475930871,0.354538653355861
206,1.398244,1.39830477201139,2.49961537682206,-1.5671365912606,0.790405927257294,0.354431321509476
206.375203450176,1.398244,1.39827930320174,2.50019933217285,-1.55438205615407,0.790461717228358,0.354243762312749
206.750406900352,1.398244,1.3982506507062,2.50078146510531,-1.54163476735871,0.790518403539279,0.354057861453945
207.137084032603,1.398244,1.39822168675086,2.50137949773352,-1.52850526408345,0.790576865885077,0.353867111550871
207.469240689098,1.398244,1.39819899204212,2.50189167205604,-1.51723310984897,0.790629374500507,0.353706185766132
207.774705030188,1.398244,1.39818049480786,2.50236143709202,-1.5068716705963,0.790679045839785,0.353560093538942
208,1.39818,1.39816837372262,2.50270714590722,-1.49923251431805,0.790715557923684,0.35345253865316
208.326606873326,1.39818,1.3981529776346,2.50320716315582,-1.48816245923404,0.790768848777926,0.353297463538299
208.697755095323,1.39818,1.39813824212158,2.50377372038457,-1.4755888222934,0.790831373978056,0.353123897659164
209.068903317319,1.39818,1.39812584913132,2.50433852731999,-1.46302150612384,0.790893946762765,0.352951112386563
209.420091469232,1.39818,1.39811564026053,2.50487135281928,-1.45113576357725,0.79095233431187,0.352787472246738
209.77376671785,1.39818,1.39810622594222,2.50540637784269,-1.43917143647782,0.79101211606201,0.352624313406755
210,1.398112,1.39810040106834,2.50574778792159,-1.43152119890959,0.791050339285036,0.352520275774459
210.313753197159,1.398112,1.39809231778699,2.50622021074399,-1.42091513828975,0.791102174369012,0.352375261151944
210.661780556295,1.398112,1.39808310281371,2.50674279771431,-1.40915556551037,0.791159231382936,0.352214569438758
211.089524358044,1.398112,1.39807117610178,2.50738301179994,-1.39470979140011,0.791230088597072,0.352018670786009
211.375360391106,1.398112,1.39806278405543,2.50780955905089,-1.38506102391212,0.791276397244641,0.351887254632799
211.661196424168,1.398112,1.39805406475235,2.50823509155122,-1.37541586938179,0.791322096276791,0.351755654315102
212,1.398048,1.39804335699898,2.508738167472,-1.36398810968356,0.791376967666514,0.351600921079414
212.403652213033,1.398048,1.39803017996666,2.50933568340265,-1.35037966676407,0.791442017653158,0.351417022197849
212.786342387461,1.398048,1.39801738666633,2.50990031678394,-1.33748457495623,0.791502298263029,0.351242058233681
213.100735476748,1.398048,1.39800673809417,2.51036283705932,-1.32689569087507,0.791552522259364,0.351099584235765
213.4068386247,1.398048,1.39799630715009,2.51081199880012,-1.31659021910429,0.791601508601647,0.3509614406133
213.704106021231,1.398048,1.39798615965523,2.51124710011953,-1.30658615848922,0.791648099215264,0.350826761462722
214,1.39798,1.39797607428603,2.51167912214247,-1.2966321860945,0.791694373532678,0.350693051177811
214.472688357237,1.39798,1.39796004882928,2.51236706765201,-1.28073879788464,0.791769466212533,0.350481544010975
214.717887724742,1.39798,1.3979517909163,2.51272286214232,-1.27249820330691,0.791807808092619,0.350371663355607
214.963087092247,1.39798,1.39794357306579,2.51307793037372,-1.26426022562305,0.791845662903728,0.350261599789718
215.352433718968,1.39798,1.39793060162523,2.51364024678742,-1.25118472428665,0.791906602919829,0.350088286894605
215.749558276716,1.39798,1.39791745338303,2.51421192012688,-1.23785479700653,0.791968941156228,0.349912478388681
216,1.397916,1.39790919382421,2.51457146736504,-1.22945193319944,0.792007336479079,0.349801096252757
216.316887061681,1.397916,1.39789876766893,2.51502533291545,-1.21882357104131,0.792056099727249,0.34966079402594
216.807231945522,1.397916,1.39788266725909,2.5157252777446,-1.20238599080045,0.792132617404719,0.349445742913167
217.051484255917,1.397916,1.39787465434333,2.5160728709833,-1.19420187699989,0.792169820264158,0.349338154812387
217.295736566312,1.397916,1.39786664215894,2.51641975743708,-1.18602031391277,0.792206728612885,0.349230568185869
217.751389768864,1.397916,1.39785168865656,2.5170649906949,-1.17076443584965,0.7922770110085,0.349032083934136
218,1.397848,1.39784352166817,2.51741600653039,-1.16244435893797,0.792315161998602,0.348924024414307
218.304235461724,1.397848,1.39783351479106,2.51784457198208,-1.15226626216454,0.792360700548915,0.348791052245188
218.660282183287,1.397848,1.39782177985093,2.51834474413441,-1.14035983914808,0.792414440818928,0.348636458210741
219.056676160832,1.397848,1.39780867572951,2.51889985276433,-1.12711050902517,0.792475074623742,0.348465878785009
219.337582787949,1.397848,1.39779935953478,2.51929212463897,-1.11772529686192,0.79251685864789,0.348344276355455
219.618489415067,1.397848,1.39779001612679,2.51968347930434,-1.10834340987616,0.79255841281261,0.348222827883056
220,1.397784,1.39777728207353,2.52021352890114,-1.09560683598378,0.792616066009565,0.348059713647149
220.375435669272,1.397784,1.39776470465025,2.52073349580969,-1.08307901732865,0.792672010118526,0.347899093470785
220.713720431885,1.397784,1.39775334079911,2.52120061862214,-1.07179591660768,0.792721438501573,0.347753969961594
221.069091555547,1.397784,1.39774138336688,2.52168991906591,-1.05994809509427,0.792774478286133,0.347603224211547
221.356751906127,1.397784,1.39773169917539,2.52208493066899,-1.05036155291707,0.792817271256043,0.347481503745891
221.644412256708,1.397784,1.39772201877332,2.52247899652148,-1.0407784305485,0.792859027781247,0.347359142846281
222,1.397716,1.39771006821113,2.52296481235384,-1.02893712675299,0.79291088494691,0.347208674202929
222.469471429614,1.397716,1.39769433314242,2.52360401886131,-1.01331145180157,0.792980351571808,0.347011937318366
222.698245684809,1.397716,1.39768668692985,2.52391460025902,-1.00570030704796,0.79301329940275,0.346915542455887
222.927019940004,1.397716,1.3976790556859,2.52422459010757,-0.998091312514021,0.79304602920013,0.346819177091384
223.297461677086,1.397716,1.3976667300994,2.52472528828503,-0.985775061078007,0.793100144365776,0.346664779145208
223.667903414169,1.397716,1.39765444028487,2.52522444316343,-0.973464421645014,0.793154159574615,0.346510926940845
224,1.397648,1.39764344852991,2.52567062150562,-0.962432815416005,0.793201273436958,0.346372237402919
224.340232042013,1.397648,1.39763220749975,2.52612645125672,-0.951135638218536,0.793250256744738,0.346231400859819
224.690061017962,1.397648,1.39762066437206,2.52659379295895,-0.939524707607498,0.793301045832157,0.346087578980039
225.039889993911,1.397648,1.3976091300973,2.52705977423737,-0.927918701304814,0.793350417582473,0.345942909086368
225.343308235798,1.397648,1.39759912864338,2.52746283660959,-0.917856434930752,0.79339331875416,0.34581797127932
225.700463878472,1.397648,1.39758735439992,2.52793598001211,-0.906016844240602,0.793444724174334,0.345672358038236
226,1.397584,1.39757747584776,2.52833170740037,-0.896091255464209,0.793487036310441,0.345549887835785
226.296153312242,1.397584,1.39756770443912,2.5287219957415,-0.886281285876853,0.793528239821939,0.345428555453798
226.657997108527,1.397584,1.397555770598,2.52919754965834,-0.874300124261226,0.793579564376254,0.345281816199678
226.988054684315,1.397584,1.39754494703641,2.52963008078672,-0.86337599759851,0.793626617755337,0.345148702527505
227.318112260103,1.397584,1.39753432930341,2.53006142625073,-0.852456163886407,0.7936729230251,0.345015310202074
227.645120339188,1.397584,1.39752428396951,2.53048762210243,-0.84164145101206,0.793719761505418,0.344884568881848
228,1.397516,1.39751443266301,2.53094883862184,-0.829909676150832,0.793772444863496,0.344745053380362
228.302155538238,1.397516,1.39750751412784,2.53134046760521,-0.819924623369536,0.793817727229831,0.344627176502613
228.604311076475,1.397516,1.39750265624038,2.53173112168699,-0.809942925682902,0.793864141689858,0.344510862130135
229.020210984245,1.397516,1.39750062851998,2.53226724673779,-0.796208980341176,0.793931784010279,0.344355230277075
229.302131277081,1.397516,1.39750297832812,2.53262961921781,-0.786902635180634,0.793978997645723,0.344251571938121
229.584051569917,1.397516,1.39750855953925,2.53299115028833,-0.777598804133765,0.794026532127269,0.34414862420276
229.946825466739,1.397516,1.39752013263009,2.53345512976594,-0.76563023057747,0.794088728630732,0.34401776222796
230,1.397452,1.39752217285193,2.53352302175008,-0.763876233130632,0.794097891752498,0.343998675195734
230.265872666307,1.397452,1.3975332235537,2.53386203259386,-0.755107473297691,0.794143051608275,0.343902771428419
230.658212016715,1.397452,1.39754986771661,2.53436093146863,-0.742171451937827,0.794205030630126,0.343757171641041
231.022665269244,1.397452,1.39756118200994,2.53482290846621,-0.73015910809678,0.794255924769192,0.343615860781626
231.438151637681,1.397452,1.39756150931292,2.53534785681216,-0.716470342309621,0.794302156491546,0.343443696233766
231.707198813511,1.397452,1.39754998583198,2.53568681004998,-0.707609939108298,0.794321663209034,0.34332218849225
232,1.397384,1.39752274104641,2.53605481841511,-0.69797125008698,0.79433192404076,0.343179343030059
232.416819144812,1.397384,1.39744940835834,2.5365771356474,-0.684258799836699,0.794324438066751,0.342954502019121
232.692959687034,1.397384,1.39737308336717,2.53692215872853,-0.67518127292774,0.794301856233748,0.3427883128729
232.969100229256,1.397384,1.39727056509237,2.5372663797916,-0.666110395282071,0.794263397835829,0.342606551019525
233.340369873154,1.397384,1.3970859681533,2.53772792427805,-0.653927141061383,0.794186652709782,0.342337603830768
233.778241673513,1.397384,1.39679181010165,2.53827042020227,-0.639580519296264,0.794057576979517,0.341982519255903
234,1.39732,1.39660934187544,2.53854440823348,-0.632325447984824,0.793975680956325,0.341786443979764
234.29393619587,1.39732,1.39633218053753,2.53890679525531,-0.622721654500612,0.7938512875439,0.341511083520895
234.696048084455,1.39732,1.39588928894195,2.53940112141779,-0.609609507970365,0.793654993778622,0.341108888324569
235.016390236559,1.39732,1.39548683815341,2.53979375227861,-0.599187609790691,0.793477897759035,0.340768286092422
235.336732388662,1.39732,1.39504438213892,2.54018534717028,-0.588788874569898,0.793284667224453,0.340412022987918
235.727002528853,1.39732,1.39445754723968,2.54066102833479,-0.576153878263006,0.79303205303881,0.339961439365163
236,1.394428,1.39401981805385,2.54099286177335,-0.567338868305008,0.792844862661599,0.339636192750256
236.314313819157,1.394428,1.39349174743881,2.54137398859616,-0.557214649746689,0.792619185439788,0.339251935655287
236.666295110561,1.394428,1.39287339552386,2.54179961116062,-0.545910032470451,0.792355819419351,0.338811489955602
237.069027573173,1.394428,1.3921347530258,2.54228507529988,-0.533019709550353,0.792041584621244,0.338295293501069
237.347873373315,1.394428,1.39160529002114,2.54262024816928,-0.524123227507199,0.791814741097998,0.337929019605499
237.626719173456,1.394428,1.39106148015839,2.54295463992965,-0.515250818617093,0.791580412338115,0.337555590034938
238,1.390496,1.39031062297494,2.54340105634173,-0.50341238567427,0.791255041085452,0.337044521101698
238.334662403479,1.390496,1.38961371637028,2.54380010011876,-0.492837528794387,0.790949551935849,0.336573024510692
238.669324806958,1.390496,1.38889192971833,2.54419802271374,-0.482300585677515,0.790629034772172,0.336086951224251
239.027075391318,1.390496,1.3880894296775,2.54462216079967,-0.471080146147183,0.79026960629858,0.335551037355286
239.336899051093,1.390496,1.38736567443356,2.54498844842112,-0.461400474679356,0.789942807890412,0.335071802150012
239.646722710868,1.390496,1.38661274238607,2.54535378357903,-0.45175699297939,0.78960008352523,0.334577011677664
240,1.386564,1.38571626596131,2.54576920066795,-0.44080686262116,0.789190762680522,0.33399474754571
240.37716785781,1.386564,1.3847130041082,2.54621135647686,-0.429172382282337,0.788732924929847,0.333352852818083
240.666816121009,1.386564,1.38391030689971,2.54654996822685,-0.420278477694401,0.788366568499937,0.332845544357706
240.956464384207,1.386564,1.38308058857512,2.54688776320514,-0.411421278784496,0.787988573343794,0.332326941652177
241.347875509035,1.386564,1.38191919498383,2.54734294423805,-0.39951241791981,0.787462411775392,0.331611321368752
241.655523077108,1.386564,1.38097689439192,2.54769967598038,-0.390201994130709,0.787037514039678,0.331037954124795
241.963170645181,1.386564,1.38001175254612,2.54805549651574,-0.380936574289118,0.786603683240727,0.330456046385834
242,1.380564,1.37989482475853,2.54809803183813,-0.379830444747869,0.786551260776426,0.330385921646923
242.184146774094,1.380564,1.37930611398533,2.54831051322128,-0.374309714229251,0.78628788830434,0.330034121712297
242.606556543917,1.380564,1.37793295256911,2.54879669182492,-0.361708954918445,0.785676923820486,0.329220831732862
243.011117543054,1.380564,1.37659396339883,2.54926072872194,-0.349724176607445,0.785083843656197,0.328434647835709
243.379435779608,1.380564,1.37536018935564,2.54968183868643,-0.338885060959943,0.784539932350535,0.327715503039036
243.750620997609,1.380564,1.37410720832731,2.55010492266463,-0.328031591493691,0.783990299423877,0.32698982199988
244,1.373796,1.37326192153615,2.55038843621846,-0.320779383946685,0.783620029990449,0.326501584123096
244.268655925584,1.373796,1.37234945196588,2.55069320713551,-0.313002329703065,0.783220704276151,0.325975444380652
244.646473511751,1.373796,1.37106470291393,2.55112066155668,-0.302128101445408,0.782659868083949,0.325236747455634
244.998715180421,1.373796,1.36986674269662,2.55151796944206,-0.292056163018685,0.782137568434933,0.3245491316416
245.350956849091,1.373796,1.36866953557631,2.55191411245304,-0.28204803614886,0.781615093085943,0.323861824861184
245.677934598187,1.373796,1.36755926759199,2.55228080309747,-0.272814807771525,0.781130904107969,0.323225058708154
246,1.367032,1.36646680000217,2.5526410088704,-0.263773965476122,0.780654739574858,0.322599014589556
246.331759436705,1.367032,1.36534256456157,2.55301104681583,-0.25451661379658,0.780163976319895,0.3219542834638
246.649130086285,1.367032,1.3642680229391,2.55336407932407,-0.245713546968591,0.779694600353993,0.321338016732051
247.004741715683,1.367032,1.36306488605824,2.55375854191696,-0.235911048567317,0.779169387346933,0.320648676264259
247.305294763956,1.367032,1.36204856378628,2.55409102028024,-0.227676695714087,0.778725275826611,0.320066229009267
247.60584781223,1.367032,1.36103255723776,2.55442266686622,-0.219488530371384,0.77828070154954,0.319483666418025
248,1.360268,1.35970036672562,2.55485633872067,-0.208820383525072,0.777698010376598,0.318720539346162
248.290569190624,1.360268,1.35871828728506,2.55517513093963,-0.201006666720085,0.777268457761509,0.318158349894776
248.581138381248,1.360268,1.35773613230333,2.55549315218405,-0.193236087100035,0.77683829630114,0.317595873778035
248.939613615947,1.360268,1.35652428271257,2.55588443551895,-0.183708971303172,0.77630742549934,0.316902209190064
249.348390806121,1.360268,1.3551421325082,2.55632920050365,-0.172925135997319,0.775702403495512,0.31611214511276
249.628822986446,1.360268,1.35419379451771,2.55663344629648,-0.165576505279432,0.775286832700217,0.315569996284505
249.90925516677,1.360268,1.35324535874153,2.5569369819522,-0.158268053877421,0.774870967353169,0.315027849851526
250,1.3535,1.3529384377624,2.55703505101871,-0.155911724016156,0.774736444152027,0.31485252692251
250.438973525825,1.3535,1.3514536341464,2.55750840948651,-0.144572506891453,0.774086012066503,0.314005165426084
250.766242749694,1.3535,1.35034659384522,2.5578601887954,-0.136182791111849,0.773600586102929,0.313373392583872
251.093511973563,1.3535,1.34923951679614,2.55821100995731,-0.127847780067864,0.773114824984269,0.312741685337236
251.487711519637,1.3535,1.34790599619132,2.55863230959757,-0.117880802346191,0.772530208024058,0.311981805207199
251.765574012911,1.3535,1.34696600536519,2.55892844370238,-0.110902977516094,0.772117868326576,0.311446273908666
252,1.346736,1.34617293926525,2.55917775213313,-0.105046606242785,0.77176960552352,0.310994300053171
252.388636247648,1.346736,1.34485812223737,2.55958998896617,-0.095399613559725,0.771192364982079,0.310245571292328
252.860950606926,1.346736,1.34326005758001,2.56008919079703,-0.0837793090323604,0.770490977962405,0.309336520395175
253.105701282801,1.346736,1.34243185619933,2.56034710223185,-0.0778025162861578,0.770126949261697,0.308865202993387
253.350451958676,1.346736,1.34160358007442,2.56060448795702,-0.0718563021017161,0.769762872622606,0.308394056452032
253.804197020225,1.346736,1.34006782985547,2.56108027020813,-0.0609134732622768,0.769088446829397,0.307521709928251
254,1.339972,1.33940503851331,2.56128502764944,-0.0562238065337426,0.768797217186449,0.307145303271049
254.325062034041,1.339972,1.33830464262218,2.56162421843571,-0.0484814580672897,0.76831322862813,0.306520216452899
254.736603247806,1.339972,1.33691149194397,2.56205233125816,-0.0387566965933513,0.76770100279755,0.305729903767531
255.06849931354,1.339972,1.33578808738162,2.5623965240366,-0.0309768966087153,0.767207559431396,0.305093284129013
255.400395379274,1.339972,1.33466495531071,2.56273976634729,-0.0232532538016214,0.766713633924499,0.304456579086721
255.73171362858,1.339972,1.3335442160342,2.56308146579783,-0.0155990594294579,0.766221067278646,0.303821876137489
256,1.333204,1.33263713652573,2.56335746818798,-0.0094420189551144,0.765822838857955,0.303308840500429
256.37966840812,1.333204,1.33135436262851,2.56374700341838,-0.000791406555767482,0.765259235316395,0.302583206487245
256.753502705652,1.333204,1.3300925730298,2.56412935114022,0.00765467027247413,0.764704701522499,0.301869634642715
257.130126028587,1.333204,1.32882291650561,2.56451334933453,0.0160919837487759,0.764147469007826,0.301152680518368
257.457522507909,1.333204,1.32772065755479,2.5648461793612,0.0233680593188702,0.763663348617239,0.300530124186205
257.720212931796,1.333204,1.32683730946546,2.56511257387953,0.0291668589190062,0.763275122312371,0.300031096705007
258,1.32644,1.3258975657684,2.56539566571307,0.0353046701268343,0.762862455689051,0.299500685738935
258.44418332522,1.32644,1.32440802752257,2.56584374234881,0.044967708743885,0.762208488828449,0.298660354919698
258.711132044977,1.32644,1.32351422060522,2.5661122341484,0.0507272214061291,0.761815499128418,0.298155695352777
258.978080764734,1.32644,1.32262141442385,2.56638012934416,0.056450846544369,0.761422965244268,0.297651740557289
259.470668394732,1.32644,1.3209763993129,2.56687290167431,0.0669182938965883,0.760700174822984,0.296724001981556
259.723553803751,1.32644,1.32013298367282,2.56712509713475,0.0722447590273429,0.760329064202331,0.296248002009476
260,1.31976,1.31921174015571,2.56740018166277,0.0780307809384797,0.75992337850697,0.295727907933172
260.410863415993,1.31976,1.31784380542994,2.56780785214436,0.0865593795072881,0.759321503734626,0.294956483850899
260.724130096337,1.31976,1.31680163774096,2.56811774774668,0.0930052992106785,0.758862693539022,0.294368789993219
261.03739677668,1.31976,1.31576003455395,2.5684268353262,0.0994021279606168,0.75840340257662,0.293780952504054
261.390977039572,1.31976,1.31458490638316,2.56877473065277,0.106563186652853,0.757885496333395,0.293118361245023
261.728232247492,1.31976,1.31346439617129,2.56910560952396,0.113335382914382,0.75739177729293,0.292487035341235
262,1.313116,1.3125616325911,2.56937156327611,0.118751231221437,0.7569933852965,0.291978038615802
262.337595747133,1.313116,1.31144032221911,2.56970109899845,0.125427534444921,0.756498388001924,0.291345995485192
262.924180971876,1.313116,1.3094921246402,2.57027147935761,0.136892478820743,0.755639086929463,0.290249490501268
263.107952605106,1.313116,1.30888176609856,2.57044960134328,0.140449003024267,0.755369485791026,0.289905814703708
263.291724238335,1.313116,1.3082713974325,2.57062745076036,0.143988671593657,0.755099602845615,0.289561970875738
263.611926169221,1.313116,1.30720786605873,2.57093668391485,0.150115867735934,0.754629688303011,0.288963458920806
264,1.306472,1.30591884361559,2.57131035963632,0.157473205308551,0.754060902182851,0.28823927811215
264.289063998273,1.306472,1.30495864951131,2.57158791469529,0.162904625129218,0.753636423322296,0.287699377892821
264.578127996546,1.306472,1.30399842335814,2.57186480197621,0.168294349450096,0.753211620985602,0.287159432888882
264.958211183358,1.306472,1.30273580435654,2.57222786070917,0.175317690468124,0.752653960839885,0.286450797469785
265.33829437017,1.306472,1.30147314881171,2.57258977133054,0.182268964464659,0.752095815900557,0.285742156398431
265.681185912304,1.306472,1.30033402480636,2.57291528643331,0.188478225135621,0.751591524599282,0.285102505058475
266,1.299828,1.29927487883658,2.57321711090631,0.194198848340683,0.751123375526513,0.284508848526525
266.374128871323,1.299828,1.29803196546206,2.5735702812945,0.200847366829948,0.750573805881408,0.283812421648267
266.688180458716,1.299828,1.29698863943281,2.57386589099136,0.206374402475387,0.750111619568821,0.283227314452962
266.969383848382,1.299828,1.29605444371003,2.57412992571264,0.211281599919039,0.749698154571699,0.282704059002432
267.321124892338,1.299828,1.29488591961071,2.57445932163981,0.217364227452444,0.749181408198769,0.282050344934405
267.62185926572,1.299828,1.29388685255631,2.57474018655846,0.222515913226896,0.748738835162552,0.281490985099195
267.922593639102,1.299828,1.29288779251922,2.57502034847359,0.227622527285661,0.748296037803322,0.280931694148106
268,1.293184,1.29263064441292,2.57509234612075,0.228929628911886,0.748182167014667,0.280787886319515
268.387031804488,1.293184,1.29134491124706,2.5754516385519,0.23542034706858,0.747613164994036,0.280069489488833
268.800473401706,1.293184,1.28997145567628,2.575834169988,0.242271550309994,0.747004311429394,0.279301580131546
269.134679072706,1.293184,1.28886122979096,2.5761424276092,0.247747488143481,0.7465120789262,0.278681176158694
269.461334549123,1.293184,1.28777609103971,2.5764428927615,0.25304594580129,0.746031557031977,0.278075724093782
269.777193724755,1.293184,1.28672682124856,2.57673265048284,0.258118765756136,0.745566278156372,0.277489968261556
270,1.28654,1.28598667055884,2.57693658660206,0.26166724610373,0.745237729079914,0.277076626262656
270.364680100022,1.28654,1.28477522450572,2.57726956482285,0.267421906331849,0.744700539083217,0.276400991054133
270.767857434737,1.28654,1.28343589273996,2.57763651781986,0.273706997801194,0.744106743547787,0.275654625948731
271.059574342508,1.28654,1.2824668235815,2.57790125710062,0.278204110880653,0.74367634164189,0.275114153345585
271.351291250279,1.28654,1.28149775149198,2.57816535358776,0.282658867063501,0.743246173761873,0.27457418289581
271.873524991459,1.28654,1.27976290536449,2.57863654057364,0.290528037129494,0.742476656475074,0.273608763821666
272,1.279896,1.27934275566852,2.57875034492511,0.292413396196361,0.742289973934363,0.273374766021664
272.261258362609,1.279896,1.27847485359614,2.57898505016517,0.296282773794227,0.741904104468291,0.272891315371453
272.579215451848,1.279896,1.27741859472219,2.57927000302529,0.300946072261602,0.741435092858191,0.272303831690578
273.000863642703,1.279896,1.27601787312217,2.57964672118489,0.307052595438379,0.740813392206378,0.271525506493991
273.273135398668,1.279896,1.27511338913877,2.57988927787239,0.310948813445617,0.740411093458057,0.271022362015254
273.545407154632,1.279896,1.27420892069445,2.58013128497154,0.314808167484083,0.740008973533744,0.270519624552716
274,1.273252,1.272698866106,2.58053412580295,0.321169707464038,0.739338596410667,0.269681760640314
274.27790567385,1.273252,1.27177580049983,2.58077964383525,0.325008128232395,0.738928075506637,0.269169164732673
274.5558113477,1.273252,1.27085282374102,2.58102459435787,0.32880817665962,0.73851733637016,0.2686565882204
274.926194875795,1.273252,1.26962289742164,2.58135017648889,0.333813093879976,0.737970990003907,0.267974885200429
275.296578403891,1.273252,1.26839323271645,2.58167475611189,0.338749892171711,0.737424378793762,0.267293338145891
275.638778657574,1.273252,1.26725738826134,2.58197374940512,0.343250525119373,0.736918590666752,0.266663255150659
276,1.266608,1.26605864611288,2.58228843905039,0.347938251733556,0.736385612221798,0.265999461120513
276.275932811666,1.266608,1.26514305205513,2.58252818971303,0.351475536364124,0.735978385228592,0.265492570948521
276.551865623332,1.266608,1.26422747886068,2.58276738979775,0.354975061740235,0.735570296448307,0.264985049018882
276.887005338601,1.266608,1.26311533885942,2.5830571762431,0.359174673926558,0.735074549178799,0.264368841765079
277.321314504294,1.266608,1.26167358556433,2.58343150954629,0.364534043390588,0.73443239086843,0.26357108064496
277.595149562894,1.266608,1.26076400920504,2.58366683358413,0.367865050653735,0.734026263104383,0.263067134471565
277.868984621495,1.266608,1.25985382440045,2.58390162087312,0.371158814597531,0.733619468439597,0.262562745214412
278,1.259964,1.25941808446207,2.58401376449288,0.37272151858211,0.733424866948074,0.262321528844095
278.385690672108,1.259964,1.25813410245083,2.58434318890689,0.37727232692365,0.732851588361408,0.261611317624612
278.774441563611,1.259964,1.25683767774582,2.58467415641631,0.381784305239234,0.732271210752893,0.260893365632237
279.12251635144,1.259964,1.2556745711471,2.58496958459971,0.38576021094634,0.731750265098943,0.260249617651484
279.580425693198,1.259964,1.25414055050224,2.58535693075466,0.390898444263108,0.731063607191145,0.25940194770829
279.816837009472,1.259964,1.2533466615032,2.58555633320622,0.393510134203849,0.730707382205194,0.258962834140238
280,1.25332,1.25273065391264,2.58571055305124,0.395514294691725,0.730430830511457,0.258622175386434
280.365898149579,1.25332,1.2514976098686,2.58601792833832,0.399467418135927,0.729878103073343,0.257941678621757
280.731796299159,1.25332,1.25026132072007,2.58632436766245,0.403353108178635,0.729324012339629,0.257260208956151
281.121906291382,1.25332,1.24893984105606,2.58665005688103,0.407421498146588,0.728730631722876,0.25653144954658
281.450962788858,1.25332,1.24782269602681,2.58692395280533,0.410793301289752,0.728229907244404,0.255916876863895
281.752042489434,1.25332,1.24679876395414,2.58717390477707,0.413830362672944,0.727771225177011,0.255354300796003
282,1.246532,1.24595437634898,2.58737928521768,0.416297048804515,0.727392359073412,0.254890068247785
282.327504042942,1.246532,1.24483777404522,2.58764990371782,0.419507206149233,0.726891414092775,0.254276641083627
282.695370381558,1.246532,1.24358206767792,2.58795299461014,0.423047950990097,0.72632920547356,0.253588454572761
283.063236720174,1.246532,1.24232513889661,2.58825515796835,0.426519862229118,0.725765883087154,0.252899541311594
283.398624827143,1.246532,1.24117840526171,2.58852983794089,0.429625216466502,0.725251621297998,0.252271113131718
283.789906571705,1.246532,1.23983994088968,2.58884932565516,0.43317566754495,0.724652543937158,0.251539247358135
284,1.239688,1.23912109341144,2.58902044091841,0.435049862566298,0.724330608088335,0.251146193439576
284.288297750387,1.239688,1.23813455052455,2.58925476434617,0.437585117322231,0.723888136960374,0.250606348971876
284.65244110118,1.239688,1.23688836945727,2.58954993005172,0.440726827793902,0.723329603741181,0.24992517715417
285.038813490893,1.239688,1.23556603117384,2.58986213504484,0.443986458778154,0.722737330454887,0.24920321107186
285.327304144062,1.239688,1.2345785602928,2.59009459111738,0.446370739294264,0.722293979184976,0.248663315057087
285.615794797231,1.239688,1.23359083111291,2.59032648642476,0.44871261280194,0.721850236943597,0.248123279760244
286,1.232848,1.23227458334857,2.59063444874001,0.451765572503794,0.72125916400463,0.247404353756657
286.37782309792,1.232848,1.23097853774763,2.59093632546277,0.45469437747145,0.720675571949909,0.246695397245716
286.704686400062,1.232848,1.22985515645345,2.59119671000236,0.457169291496018,0.720168815495144,0.246080485176079
287.068389911031,1.232848,1.2286019449127,2.59148559748765,0.459858800818167,0.719603962557886,0.245395605044588
287.342318694788,1.232848,1.22765542716625,2.59170259179857,0.461839611655119,0.719176926405393,0.244878384278241
287.616247478545,1.232848,1.22670652743296,2.59191908485521,0.463781814974559,0.718748550975839,0.244360004592086
288,1.226004,1.22537358264702,2.5922215358796,0.466437595419391,0.718148637513041,0.243634302595428
288.386172679036,1.226004,1.22402954821508,2.59252491351934,0.469033356736586,0.717546242715226,0.242905740293258
288.680424713789,1.226004,1.22300554727788,2.59275542288826,0.470959587856516,0.717088676098813,0.242352303642775
288.974676748541,1.226004,1.22198380189348,2.59298536927903,0.472841224126529,0.716634775715589,0.241802763550516
289.492123837747,1.226004,1.22020005614555,2.5933883778732,0.476042631722253,0.715849941528986,0.240850305529135
289.704407057319,1.226004,1.21947603168096,2.59355321543082,0.477316754685343,0.715533605355101,0.240465408759972
289.916690276892,1.226004,1.21875826444086,2.59371776517729,0.478568298992296,0.715221768662597,0.240085132474006
290,1.21916,1.21847856029157,2.59378226363951,0.479053340366788,0.71510087996694,0.239937419146499
290.360831321185,1.21916,1.21728234609542,2.59406111054809,0.48111479790448,0.714588049232594,0.23930863132934
290.70901666853,1.21916,1.21615593844154,2.59432940299641,0.483044473371034,0.714110031205092,0.238719065774198
291.061685557564,1.21916,1.21504865702236,2.59460036993763,0.484941028520123,0.713644761247767,0.238141162137699
291.502644724458,1.21916,1.21371948526266,2.5949380707502,0.487233164127681,0.713094427828469,0.23745050016297
291.780825336175,1.21916,1.21291587061411,2.59515048085125,0.488635627458203,0.712764573280855,0.237032410350373
292,1.21232,1.21230278640374,2.59531749272302,0.489717757931641,0.712513820717261,0.23671229436245
292.410414432669,1.21232,1.21120321719656,2.59562941596842,0.491691931536248,0.71206735178498,0.236136256756433
292.778260916274,1.21232,1.21027054794771,2.59590808417672,0.493406031574388,0.711690480941911,0.235643629980379
293.141847978906,1.21232,1.20939504765261,2.59618268716794,0.495051444720034,0.711335585094535,0.235174661313924
293.439398610801,1.21232,1.20871002944196,2.59640679574591,0.496363399291939,0.711057910377015,0.234803882441469
293.802296468289,1.21232,1.20790865950093,2.5966793686172,0.497923004966663,0.710732316850291,0.234365038045719
294,1.207692,1.20748602877926,2.59682751599282,0.498754541013042,0.710559260526333,0.234130422944418
294.296583955729,1.207692,1.20686799296566,2.59704929948914,0.499978648681105,0.710304650382003,0.233783662410957
294.643852012863,1.207692,1.20616502924294,2.5973082859603,0.501377199618629,0.710014025297349,0.233385427168135
294.991120069998,1.207692,1.20547989142624,2.59756652161194,0.50273917571243,0.709728453962487,0.232992555217115
295.357708508702,1.207692,1.20477110182102,2.59783831247896,0.50413804967528,0.70942955062035,0.232580715977692
295.70304421556,1.207692,1.20411288267767,2.59809358643765,0.505419798169745,0.709150784239517,0.232195873921723
296,1.203896,1.20355161020773,2.59831251009282,0.50649431094356,0.708911910375499,0.231866028452279
296.335114665198,1.203896,1.20292119054634,2.59855891507134,0.507676370587247,0.708641369294938,0.231493111173976
296.662949934772,1.203896,1.20230579262221,2.59879930224564,0.508801492064483,0.708376645231544,0.231128522885046
297.083419425924,1.203896,1.20151646513502,2.59910665345072,0.510199314530792,0.708036930596454,0.230661145848602
297.340548042222,1.203896,1.20103307165433,2.59929407630485,0.511029091218374,0.7078276928579,0.230374073000367
297.597676658521,1.203896,1.20054883182968,2.59948109685073,0.511839831340291,0.707617738800705,0.230086462524188
298,1.200104,1.19978902976899,2.59977291715383,0.513070076490956,0.707288954533205,0.229636527515788
298.350235914933,1.200104,1.19912508846492,2.60002615561969,0.514102920252869,0.707000686519554,0.229243102902412
298.672071682394,1.200104,1.19851257029727,2.60025820258746,0.515020613315935,0.706733794473406,0.228879840666183
299.039648991677,1.200104,1.19780982076129,2.60052246160078,0.516031770635353,0.706428454266452,0.228464731401404
299.338646119916,1.200104,1.19723556436319,2.6007368144296,0.516825112100006,0.706178829054361,0.228126046704039
299.637643248154,1.200104,1.19665904145422,2.60095062872918,0.51759221186504,0.705927696996804,0.227786056733917
300,1.196312,1.1959577983456,2.60120903331518,0.518486558272183,0.705623689926752,0.227374630125668
300.394998483785,1.196312,1.19519154873664,2.60148982400698,0.519417331708702,0.705293575570132,0.226927795492415
300.672481134194,1.196312,1.1946534037638,2.60168652424656,0.520043694196952,0.705062268802392,0.226614719229062
300.949963784602,1.196312,1.19411666896206,2.60188277102649,0.520647411671653,0.704833175167493,0.226304042152145
301.327102087039,1.196312,1.19339190975881,2.60214877494687,0.521431851054906,0.704527437110508,0.225887719112929
301.704240389476,1.196312,1.19267622923773,2.60241394980142,0.522175175553242,0.704228215143368,0.225478256519863
302,1.192516,1.19212416899996,2.60262132819779,0.522729773102783,0.704000044594915,0.225163875146441
302.371542917599,1.192516,1.19144587730836,2.60288112788153,0.523391891597979,0.703724549785164,0.224780390906147
302.649425134679,1.192516,1.19095221558547,2.60307491650903,0.523862549582173,0.703526611090149,0.224501911298795
302.927307351759,1.192516,1.1904723343819,2.60326826203446,0.524312793197432,0.703336208081501,0.224231162127276
303.300598190495,1.192516,1.18985242586589,2.60352729528197,0.524886530968598,0.703094942870967,0.223882273507396
303.672306320731,1.192516,1.18926653830749,2.6037844387797,0.525423917019422,0.702871376119646,0.223551894942872
304,1.188724,1.18877801733854,2.60401047915041,0.525871005878941,0.702687045590443,0.223273694115067
304.317617175181,1.188724,1.18833036973511,2.60422898369269,0.52628169338471,0.70252082901644,0.223016728501149
304.813887274026,1.188724,1.18768126464472,2.60456923945187,0.526881448434533,0.702283492064781,0.222638076764394
305.02625400833,1.188724,1.18742139919343,2.6047144143381,0.5271233617429,0.702188585812433,0.222482874930762
305.238620742634,1.188724,1.18717155186867,2.604859332183,0.527356871045848,0.70209769998941,0.222331798439272
305.589381060479,1.188724,1.18677914902693,2.60509812685657,0.527724876766053,0.701956264102908,0.222091175140427
305.940141378324,1.188724,1.18640922286162,2.60533622256492,0.528071883108244,0.701822572677999,0.221858577285202
306,1.186416,1.18634809490655,2.60537678484512,0.528129079350218,0.701800302051888,0.221819457052392
306.299293108378,1.186416,1.18605019371592,2.60557929212504,0.528406469915104,0.70169146304931,0.22162649760039
306.642828280428,1.186416,1.18572211949532,2.60581111095295,0.528707658779284,0.701571894728991,0.221410631640564
306.986363452479,1.186416,1.18540590492632,2.60604226544666,0.528991069581398,0.701455597514765,0.221198311144276
307.345705368123,1.186416,1.18508468431389,2.60628334726273,0.529269025693433,0.701335321160054,0.22097788569108
307.696123207832,1.186416,1.18477802403743,2.60651774653622,0.529522197901293,0.701220271324575,0.220765460671438
308,1.18468,1.18451548402122,2.60672045976973,0.529727658203497,0.701121112326207,0.220582088148992
308.339238631648,1.18468,1.18422448481954,2.6069461564979,0.529941719921555,0.701009425087395,0.220376641063441
308.667476959582,1.18468,1.18394382921739,2.60716392798719,0.530133502924387,0.700901536699951,0.220178286031538
309.074742602316,1.18468,1.18359561615865,2.60743330388013,0.53035052410753,0.70076780725602,0.21993265420677
309.33840400641,1.18468,1.18336977595709,2.60760720953463,0.530478676486276,0.70068004664193,0.219772652203108
309.602065410504,1.18468,1.18314344995178,2.60778073368855,0.530597097771519,0.700591971554887,0.219612495515626
310,1.182944,1.18280084514689,2.60804190689357,0.530757345655775,0.700459654045603,0.219371689815159
310.353908737593,1.182944,1.18249514833306,2.60827345879337,0.530881183701346,0.700340918240425,0.219156770345236
310.673742585851,1.182944,1.1822181796059,2.60848213012455,0.53097793662696,0.700232857311577,0.218962030833262
311.061882670909,1.182944,1.18188134753664,2.60873462130938,0.531075954818762,0.700102643192216,0.21872693706613
311.343955645247,1.182944,1.18163621052156,2.60891760257624,0.531133853137196,0.700007616463513,0.218555904324932
311.626028619585,1.182944,1.18139089348587,2.60910015431183,0.531180527978243,0.69991188898801,0.218384349777351
312,1.181208,1.18106553837635,2.60934152022265,0.531225068224077,0.69978572726923,0.218157933328325
312.375968506204,1.181208,1.1807384813855,2.6095834180829,0.531249937485707,0.699659258810098,0.217931007964225
312.671944131834,1.181208,1.18048111120658,2.60977331595627,0.531255501765165,0.699558787086447,0.217751686259225
312.967919757464,1.181208,1.18022383942577,2.60996274546364,0.531248703842832,0.699458573472718,0.217572829436012
313.411156608145,1.181208,1.17983862120631,2.61024554997184,0.531215411192431,0.699309068274128,0.217305942023893
313.674690812927,1.181208,1.17960945482519,2.61041319943596,0.531182500125343,0.6992190316894,0.217146336932178
313.938225017709,1.181208,1.17938000089426,2.61058047841856,0.531139784839579,0.69912848164001,0.216986386083846
314,1.179472,1.1793261500556,2.6106196366316,0.531128349590515,0.69910727860305,0.216948934449002
314.308874911457,1.179472,1.17905635119159,2.61081512221075,0.531063057090361,0.699001226444115,0.216761752164765
314.685242953125,1.179472,1.17872582928309,2.61105263587346,0.530965187385496,0.698869989898356,0.216531923717614
315.037755476017,1.179472,1.17841375547881,2.61127441066213,0.530855168654966,0.69874487385639,0.216314723208477
315.483811199396,1.179472,1.17801456502777,2.61155409036273,0.530690262374925,0.698585913450345,0.216039589298919
315.756477012484,1.179472,1.1777680870069,2.61172453580566,0.530575242127655,0.698487468725316,0.215870314365397
316,1.17774,1.17754657850192,2.61187643364181,0.530463344664428,0.698398993025914,0.215718698242466
316.404508997052,1.17774,1.17717688318759,2.61212806269195,0.530258257535027,0.698253963594772,0.215469084370409
316.753066244869,1.17774,1.17685856541115,2.61234420639857,0.530062343587211,0.698131579345972,0.215256857158594
317.1053179291,1.17774,1.17653997976139,2.61256200640156,0.529846482687237,0.698010894773609,0.215045636834252
317.428876290404,1.17774,1.17625304341843,2.61276150654714,0.529632610588359,0.697906210929012,0.214858022421239
317.85025914004,1.17774,1.17589278748942,2.61302052666132,0.529332386138463,0.697780838416059,0.214624978074608
318,1.176004,1.17576970204387,2.61311235489848,0.529220006472958,0.697739351935958,0.214545321435553
318.295116471773,1.176004,1.17553669574277,2.61329300403796,0.528990154137921,0.69766399527049,0.214394884439229
318.738419802601,1.176004,1.1752158073575,2.61356354167882,0.528625218766644,0.697570573832963,0.214189045238664
319.000072387776,1.176004,1.17504605022299,2.61372276098788,0.528399673645389,0.69752647444536,0.214078799837414
319.261724972951,1.176004,1.17489300372128,2.61388163868711,0.528167340990352,0.697491012175904,0.213977346874276
319.627546392031,1.176004,1.17470978684375,2.61410319649191,0.5278323664907,0.69745858756615,0.213852922883867
320,1.174268,1.1745628067699,2.6143280858487,0.527481019616515,0.697445453524434,0.213746437560567
320.300324870377,1.174268,1.17447443295224,2.61450891964758,0.527191621894862,0.697447746270959,0.213673658229586
320.600649740753,1.174268,1.1744128860421,2.61468930317628,0.526897972931614,0.697462275697605,0.213613302632544
320.976804421482,1.174268,1.17437223458216,2.61491459686023,0.526525855081081,0.697496622845765,0.213554117716429
321.273978747467,1.174268,1.17436690297622,2.61509208671944,0.526229740804749,0.697533423195429,0.213517227366337
321.571153073452,1.174268,1.17438306358994,2.61526913622289,0.525932731125226,0.697578138858872,0.213488428880243
321.912326589487,1.174268,1.17442514395472,2.61547185737812,0.525591675844109,0.697639064207614,0.213465170449832
322,1.174292,1.17443959575023,2.61552385844245,0.525504151627013,0.697655996974815,0.213460508299751
322.3348288376,1.174292,1.17450677020822,2.61572210226926,0.525170797267174,0.697723756167479,0.213445944867315
322.66487888693,1.174292,1.17458900519581,2.6159169740514,0.524844158600516,0.697795154417804,0.213436418873919
322.995866259791,1.174292,1.17468417486142,2.61611185995771,0.524519152312836,0.697871417176159,0.213431749441993
323.326853632651,1.174292,1.17478901187611,2.61630620755673,0.524197230302175,0.697949692711599,0.213429314055931
323.675167866783,1.174292,1.17490674391701,2.61651014970476,0.523862185318976,0.698032732379168,0.213427655589453
324,1.174988,1.1750209752913,2.61669980922349,0.523553387595692,0.698111710455231,0.213427864939019
324.345186907784,1.174988,1.17514496933919,2.61690079086723,0.523229294342908,0.698195747693508,0.213428433092824
324.7396961009,1.174988,1.17528796144045,2.6171297828743,0.522864135506651,0.698290225337458,0.213427809970434
325.083430092385,1.174988,1.17541248311892,2.61732868985149,0.522550521142517,0.698372872928262,0.21342785284422
325.449818593913,1.174988,1.17554442877606,2.61754008017797,0.522220902392262,0.698460398419574,0.21342759175568
325.801580517328,1.174988,1.17567005169264,2.61774242566039,0.521908953342939,0.69854278286047,0.213425948713982
326,1.17568,1.1757404318673,2.61785630214898,0.521734907334981,0.698589362358827,0.213425239780158
326.379373696479,1.17568,1.17587409312801,2.61807350837107,0.52140595070196,0.69867878742497,0.213424462091791
326.758747392958,1.17568,1.17600672873677,2.61829002944538,0.521082005525638,0.698766729566706,0.213422482239563
327.065614657926,1.17568,1.17611344065813,2.618464669033,0.52082359477261,0.698837741632171,0.213420962399568
327.463089088312,1.17568,1.17625118920021,2.61869021155725,0.520493662117035,0.698930766119103,0.213420308287142
327.71276540033,1.17568,1.17633760978849,2.61883150678221,0.520289192600114,0.698988658565406,0.213419510407565
327.962441712348,1.17568,1.17642407392564,2.61897250904667,0.520086867911438,0.699046282579467,0.21341856261157
328,1.176376,1.17643709096174,2.61899369442408,0.52005661735894,0.69905499133188,0.213418472061856
328.187791438259,1.176376,1.17650224000133,2.61909952224329,0.519906088792217,0.699098839485441,0.213418364457418
328.54062140259,1.176376,1.17662505413291,2.61929791010966,0.519626560294769,0.699182104958792,0.213419233260228
328.931400576623,1.176376,1.17676196693889,2.61951695912007,0.519322061082919,0.699273706918667,0.21341986525466
329.267494764529,1.176376,1.17688065481671,2.61970478756079,0.519064482054919,0.699352946644639,0.213421109136915
329.647671576493,1.176376,1.17701602250887,2.61991662129959,0.518777966679732,0.699443873937045,0.213424083678815
330,1.177072,1.17714241446443,2.62011234159833,0.518517121643701,0.699527185773331,0.213426144282526
330.325723035015,1.177072,1.17725978637576,2.62029277293265,0.518279988543933,0.699604023443056,0.213428076776976
330.756131467357,1.177072,1.17741488051789,2.62053044412133,0.517972546328373,0.69970582743673,0.213431216047743
331.034690196857,1.177072,1.17751465335129,2.62068380982033,0.517777159849941,0.699769985441937,0.213431708649068
331.313248926358,1.177072,1.17761340065829,2.62083681919178,0.517584539997913,0.699832901997587,0.213431108492703
331.655843255108,1.177072,1.17773265221131,2.62102451484506,0.517351320593059,0.699909462743039,0.213429754246397
332,1.177768,1.17784898210884,2.62121252577274,0.517121005476976,0.699983501507526,0.213425746939929
332.344867550565,1.177768,1.17796089779706,2.62140038260358,0.516893998517248,0.70005361273311,0.21341787267545
332.702852620998,1.177768,1.1780708537925,2.62159481195074,0.516662032274551,0.700123455065213,0.213406997162223
333.078301752955,1.177768,1.17817797186815,2.62179810127383,0.516422399672236,0.700191823283675,0.213390963722659
333.407488421736,1.177768,1.17826394672688,2.62197581660795,0.516215002219591,0.700246446460502,0.213371797259216
333.706451905704,1.177768,1.17833495730043,2.62213679206801,0.51602848650705,0.70029308119216,0.21335158742384
334,1.17846,1.17839775941921,2.6222944606838,0.515846770203015,0.700335847808288,0.213328877876995
334.352117065612,1.17846,1.17846382716976,2.62248307832515,0.51563028303833,0.700381802445947,0.213296507916732
334.670324219853,1.17846,1.17851492895511,2.62265305562831,0.515435632973779,0.70041958602484,0.21326370805165
335.207579213312,1.17846,1.17858373027235,2.62293902120605,0.51510811504618,0.700477443252457,0.213202820741816
335.407377482691,1.17846,1.1786041802587,2.62304504221272,0.514986442757545,0.700496238571864,0.21317759341924
335.607175752069,1.17846,1.17862212069509,2.62315088703742,0.514864722502681,0.700513895644674,0.213151302128653
336,1.178672,1.17865083698397,2.62335847649097,0.514624988440742,0.700547636416461,0.213098852080582
336.340755783583,1.178672,1.17866970062181,2.62353800125414,0.51441634324669,0.700575023418201,0.213051700346701
336.653988337286,1.178672,1.17868298916448,2.62370257701054,0.514223806591543,0.700597597616257,0.213005943512365
336.954358033721,1.178672,1.17869279678478,2.62385999188987,0.51403833382221,0.700619013313665,0.212962002135438
337.339958872074,1.178672,1.17870216943635,2.62406149761525,0.513798871338271,0.700646587326687,0.212905914163903
337.60619184502,1.178672,1.17870709507578,2.62420024742232,0.513632605064817,0.700664213384509,0.212865934278236
337.872424817965,1.178672,1.17871115119006,2.62433868988837,0.513465520948333,0.700681494825302,0.212825738023179
338,1.178704,1.17871287344193,2.62440492088005,0.513385152289352,0.700690066753295,0.212806812725285
338.35567440313,1.178704,1.17871719735963,2.62458919890602,0.513160041974992,0.700714585389354,0.2127548243564
338.72078243776,1.178704,1.1787212788364,2.62477779738242,0.512927390568206,0.700738504018253,0.212700442621165
339.040596078302,1.178704,1.17872483362551,2.62494252798899,0.512722270258405,0.700759381863196,0.212652929510179
339.424184309656,1.178704,1.17872928614053,2.62513952953983,0.512474589664562,0.700785934812094,0.212597693716411
339.767349279967,1.178704,1.17873354174108,2.62531523770725,0.512251542157645,0.700808749111362,0.212547559557635
340,1.178736,1.17873658937319,2.62543407456109,0.512099540014656,0.700823896851021,0.212513369983098
340.324365051094,1.178736,1.17874105117984,2.62559937451245,0.511886538084091,0.700846142093978,0.212466988382414
340.648730102188,1.178736,1.17874573615016,2.62576422818352,0.511672317561504,0.70086859766786,0.212421002654832
341.043383252492,1.178736,1.17875167962642,2.62596420466785,0.511410081695158,0.700894456152554,0.212363838462241
341.374374826505,1.178736,1.17875681132794,2.62613141649967,0.511188766364351,0.700916969787414,0.212316932358868
341.7070694521,1.178736,1.1787620474751,2.62629902451646,0.510965062695127,0.700939990524625,0.212270369145382
342,1.178764,1.17876668280454,2.62644621559184,0.51076709116468,0.700959142097592,0.212228413277108
342.334077828828,1.178764,1.17877196095488,2.62661364427922,0.51054013476907,0.700981135736576,0.212180898093792
342.707271401476,1.178764,1.17877781458042,2.62680012612832,0.510285112569348,0.701006784159576,0.212129128160101
343.073711708227,1.178764,1.17878350033717,2.62698267000279,0.510033223454432,0.701030689593354,0.212077250615439
343.393746641341,1.178764,1.17878841222476,2.62714164147467,0.509812012300275,0.701051446382824,0.21203201093982
343.799427132784,1.178764,1.17879457280305,2.62734254743847,0.509529944826024,0.701079006503237,0.211976166262747
344,1.178796,1.17879759588941,2.62744162691599,0.50938982523975,0.701092123880841,0.211948153846092
344.310304990476,1.178796,1.17880224973484,2.62759458620485,0.50917218237793,0.701111730659888,0.211904284186552
344.702672881174,1.178796,1.17880809114494,2.62778743113003,0.508895434142401,0.70113760090516,0.211850150861993
345.036340423841,1.178796,1.17881296514474,2.62795092878385,0.508658750976525,0.701159416890466,0.211804164169895
345.386848174171,1.178796,1.17881782334308,2.62812218645194,0.508408809572884,0.701180645004386,0.211754401240282
345.724529168743,1.178796,1.17882193683917,2.62828669980205,0.508166674537355,0.701201218389288,0.211706811872837
346,1.178824,1.17882453437916,2.62842055758624,0.507968148261146,0.701217516126484,0.211667667263596
346.367234041419,1.178824,1.17882621155336,2.62859851784329,0.507702048126556,0.701236369617471,0.211612762219029
346.68633532983,1.178824,1.17882517172822,2.6287526998134,0.507469350673028,0.701251075596816,0.211563538404666
347.082757496262,1.178824,1.1788194201826,2.62894365443488,0.50717813899633,0.701267838482674,0.211501078071132
347.370142374288,1.178824,1.17881158847455,2.62908168099677,0.506965428171337,0.70127739229543,0.211453327988871
347.657527252315,1.178824,1.17880054319795,2.62921936879434,0.506751229877319,0.701285692423263,0.211404425521864
348,1.178856,1.17878363793861,2.62938301061707,0.506493864530728,0.701296315564389,0.211347011794165
348.348584110819,1.178856,1.1787637409985,2.62954908780579,0.506229489090401,0.701307840224498,0.211289497127612
348.692792145597,1.178856,1.17874417797547,2.62971260614009,0.505966065575839,0.701321520360048,0.211235190944482
349.063324034709,1.178856,1.17872768084956,2.62988810964973,0.505680052640061,0.701343910081156,0.211184603536417
349.421124361886,1.178856,1.17872179665312,2.63005707645437,0.505401983909159,0.701375064594609,0.211145495588496
349.743255565436,1.178856,1.17873024597398,2.63020877730177,0.505150723459065,0.701413253367443,0.211120602320244
350,1.178884,1.17874983532929,2.63032940158642,0.504950377577441,0.701453614208029,0.211110807543384
350.431240848798,1.178884,1.17881647703365,2.63053144484563,0.50461529131054,0.701544404665829,0.211117617334056
350.705191655335,1.178884,1.17888588979873,2.63065943009007,0.504404582893329,0.701617940605495,0.211137974814621
350.979142461872,1.178884,1.17898025795094,2.63078713252183,0.504196652030912,0.701706217468552,0.211173209506859
351.380706128839,1.178884,1.1791698554745,2.63097381121603,0.503899127080043,0.70186508560712,0.211254579569571
351.736723535607,1.178884,1.17939439029006,2.63113880825599,0.503645304761823,0.702034163362741,0.211355207261235
352,1.178916,1.17959684784078,2.63126051625619,0.503465324717016,0.702176589727118,0.211447169695019
352.346340782942,1.178916,1.17991153131743,2.63142022271456,0.503240696486627,0.70238732388694,0.211591673715203
352.692681565884,1.178916,1.18028055479355,2.63157947176276,0.503032315314833,0.702621370389941,0.211759687216248
353.025028320309,1.178916,1.18068344319116,2.63173185450405,0.502849993946933,0.702865114420125,0.211940249399829
353.376734075989,1.178916,1.18115776925646,2.63189265154938,0.502678178708858,0.703142727686309,0.212151193108293
353.753003642358,1.178916,1.18171370785744,2.63206415210993,0.50252091529604,0.703457447901479,0.212394803320116
354,1.18166,1.18210229099627,2.63217643469466,0.502433737390386,0.703671388793481,0.212562184245224
354.311290882594,1.18166,1.18261459300167,2.63231761063161,0.502342993444649,0.703948710763869,0.212780955755798
354.695887628567,1.18166,1.18327587345626,2.63249151773706,0.502261642700628,0.704300562168716,0.213060665483909
354.991939497997,1.18166,1.18380134565737,2.63262500030636,0.502223036709717,0.704574798726601,0.213279514024243
355.287991367427,1.18166,1.18433723465253,2.63275814807322,0.502205835470321,0.704851222356711,0.213500672242307
355.634732782435,1.18166,1.18497396802133,2.63291366948928,0.502213334397919,0.70517770003847,0.213762573800532
356,1.185404,1.18565110135181,2.63307700884221,0.502253900963228,0.705522067541785,0.214039090052927
356.338187988268,1.185404,1.18628104200112,2.6332277930614,0.502321557413835,0.705840749073648,0.214295140404618
356.72799210996,1.185404,1.18700898676691,2.63340106345041,0.502435562330668,0.70621026516891,0.214592680898057
357.01321839859,1.185404,1.18754280240843,2.63352749313602,0.502543529753561,0.706481594866886,0.214811491154466
357.298444687221,1.185404,1.1880781536132,2.63365362452898,0.502672333928343,0.70675387246162,0.215031373584259
357.647019189603,1.185404,1.18873586418815,2.63380736660083,0.502858167140296,0.707090617800373,0.215304256560298
358,1.189148,1.18940799975688,2.63396260283004,0.503078506190421,0.707437189523355,0.215586350130397
358.306765058655,1.189148,1.18999933171439,2.63409714842881,0.503296640522871,0.7077427287326,0.215836011479272
358.613530117311,1.189148,1.19059949035189,2.6342313552722,0.503539925087338,0.708054323899951,0.216091876949699
359.033772921344,1.189148,1.19143971338304,2.63441465927486,0.503914880129519,0.708493384419293,0.21645483522941
359.325700022625,1.189148,1.19203801297748,2.63454162144034,0.504204422372901,0.708805989586578,0.216714741939021
359.617627123906,1.189148,1.1926499373657,2.63466827874055,0.504518417670015,0.709125663632276,0.216981855870793
360,1.192892,1.19347382249599,2.63483371640626,0.504967659456931,0.709556696558379,0.217344253523193
360.361964696383,1.192892,1.19427819236216,2.63498984236972,0.505433802361455,0.709975675019538,0.217698454246067
360.679679716346,1.192892,1.19500386173675,2.63512649574479,0.50587669654508,0.71035145560522,0.218017536221162
361.021844904825,1.192892,1.19580512528334,2.63527326151137,0.506389867456676,0.710765348287416,0.218370532596285
361.325946245751,1.192892,1.19653330812764,2.63540334913858,0.50687820955522,0.711139477723198,0.218690682643832
361.630047586677,1.192892,1.19727522104301,2.63553310659758,0.507397548269177,0.711517917167887,0.219015275307927
361.963558350664,1.192892,1.19810285094018,2.63567503394707,0.508003353487615,0.711938413850831,0.219376868314325
362,1.197704,1.19819408145215,2.635690517915,0.508071870765442,0.711984702790552,0.219416729572385
362.182208246681,1.197704,1.1986523772449,2.63576786701707,0.508421381232863,0.712216909923481,0.219616825643008
362.598696274445,1.197704,1.1997118298479,2.635944228409,0.509263998776653,0.71275062552162,0.220077305138887
362.962957799189,1.197704,1.20064946366538,2.63609797309707,0.510051320863082,0.713220416410789,0.220483224202181
363.35998231022,1.197704,1.20168020234882,2.63626501697643,0.510963498979365,0.713736217527018,0.220929593865591
363.64495822978,1.197704,1.20242428692744,2.63638457996863,0.511653256171635,0.714107122525508,0.221250777447427
363.929934149339,1.197704,1.20317110973418,2.63650386318517,0.512372413259402,0.714478661378134,0.221572687720519
364,1.202932,1.20335509137569,2.63653314827433,0.51255374170791,0.714570257562006,0.221652102751922
364.350329253304,1.202932,1.2042769699638,2.63667932345044,0.513487172935438,0.715029782735714,0.222050855058399
364.704431403253,1.202932,1.20521209593804,2.63682665181085,0.514476194378279,0.715495468807453,0.222455317004632
365.064660251073,1.202932,1.20616706477617,2.63697609763684,0.515529495453258,0.715970298576448,0.222868081583959
365.498491462112,1.202932,1.20732240775541,2.6371555021521,0.516861388954033,0.716545469671476,0.223368811847968
365.782011751375,1.202932,1.20808045031808,2.63727240719085,0.517769406112934,0.716921580589746,0.223696462097857
366,1.20816,1.20866459733817,2.63736210734554,0.518487807366834,0.717210167914484,0.223947888178581
366.414592420091,1.20816,1.20977716852102,2.6375322645485,0.519902748532079,0.717758209778586,0.224425418455942
366.790338945197,1.20816,1.21078409327175,2.63768597251845,0.521240095348592,0.718250974510873,0.224854500604371
367.14730543128,1.20816,1.21173508025675,2.63783154933237,0.522558774593191,0.718711236069075,0.225254455437147
367.43885333153,1.20816,1.21250422585782,2.63795012147832,0.523670233080918,0.719080852394483,0.225574954474507
367.77976015064,1.20816,1.21339052863449,2.63808839499913,0.525008551385246,0.719503326962885,0.225940150569713
368,1.213392,1.21395323992141,2.63817751128543,0.525894962524375,0.719768532525241,0.226168437878841
368.306417129261,1.213392,1.21471987162202,2.63830121789521,0.527156016481293,0.720126243571454,0.22647488613919
368.657154795818,1.213392,1.21556916162543,2.63844241803034,0.528637989439622,0.720518893464501,0.22680900447375
369.007892462375,1.213392,1.216382319472,2.63858319260661,0.530159431746444,0.720890116641072,0.227121845916168
369.378390531243,1.213392,1.21719574105679,2.63873143823714,0.531807240815875,0.721256021457714,0.227426235208473
369.729772201559,1.213392,1.21791905931422,2.63887160109348,0.53340621096938,0.72157900215073,0.227691014514091
370,1.21862,1.21844135254886,2.63897910751785,0.534658312343187,0.721810988992332,0.227878335533354
370.324329115943,1.21862,1.21902817507807,2.63910781349156,0.536185107288292,0.72206995776488,0.228083847947574
370.662769227352,1.21862,1.21959433482071,2.63924174609429,0.537804235413386,0.722320175536061,0.228278439466336
371.075057997439,1.21862,1.22022320112566,2.63940439327182,0.539809330855472,0.72260068382632,0.228491402468539
371.355630408011,1.21862,1.22061582056031,2.6395147607715,0.541192664022772,0.722776869009122,0.228621761308112
371.636202818583,1.21862,1.22098261698014,2.63962487235851,0.54259002241492,0.722943289987818,0.228742471241696
372,1.221392,1.2214242770414,2.63976726627378,0.544421234510684,0.723147976853163,0.228888060578112
372.370056744003,1.221392,1.22184023356599,2.63991167185717,0.546304782909766,0.723344478946764,0.229024626692958
372.706720045042,1.221392,1.22219499775202,2.64004266320469,0.548035355579156,0.723515224501438,0.229141007736261
373.067996565361,1.221392,1.22255621070457,2.64018282584724,0.549909380486785,0.72369397532005,0.22926159215267
373.353682620151,1.221392,1.22283107029044,2.64029336537186,0.551403195033606,0.723832492489858,0.229354239747076
373.63936867494,1.221392,1.2230990732737,2.64040364327979,0.552907195397531,0.723968867605579,0.229444857100003
374,1.223244,1.22343087962506,2.64054247781673,0.554819940495104,0.72414053889643,0.229558925894958
374.408663460972,1.223244,1.2238021530346,2.64069930113866,0.557006301878572,0.72433552019495,0.229688839318196
374.682156844322,1.223244,1.2240495792447,2.64080395565321,0.558480632561972,0.724465511200943,0.229775407566481
374.955650227671,1.223244,1.22429705405395,2.64090837184555,0.559963860535874,0.724596010585347,0.229862582341396
375.325724336014,1.223244,1.22463283339557,2.64104928258375,0.56198504966136,0.72477429998207,0.229982402852734
375.695798444356,1.223244,1.22497021865798,2.64118975881114,0.564022647695683,0.724952737262796,0.230102548487903
376,1.225096,1.2252488858428,2.6413049060284,0.565709900863541,0.725099589146052,0.230201616700944
376.386696840822,1.225096,1.22560476915942,2.64145085826309,0.56787084583964,0.725287906763915,0.230329369032268
376.673749198945,1.225096,1.22586998616715,2.64155889728048,0.569486707067853,0.725427731453839,0.23042436109122
376.960801557068,1.225096,1.22613591907324,2.64166667795002,0.571112622692608,0.725567090209705,0.230518994431656
377.317354621763,1.225096,1.22646697726147,2.64180019558385,0.573146208439431,0.725740950381095,0.230637449293199
377.713562130105,1.225096,1.22683543064869,2.64194809772932,0.575424213763291,0.725934533124873,0.230769657883251
378,1.226952,1.22710194978544,2.64205471965887,0.577083095558271,0.726073598100707,0.230864478751169
378.30901957156,1.226952,1.22738944953762,2.64216946220324,0.578884031087329,0.726223800780658,0.230967067675063
378.842653521294,1.226952,1.22788555213411,2.64236691229991,0.582021539662161,0.726483892913746,0.23114522612601
379.047789971565,1.226952,1.22807608742664,2.64244258159417,0.58323694073634,0.726583087954603,0.231213021737186
379.252926421835,1.226952,1.22826651832435,2.64251812166034,0.584457495356106,0.726682129039445,0.231280717158418
379.674491617785,1.226952,1.22865754901381,2.64267295538115,0.586981929248596,0.726886971620539,0.231421311345984
380,1.228804,1.22895922622388,2.64279213752901,0.588946028681058,0.727044923652243,0.231529807757015
380.300266634585,1.228804,1.22923735212886,2.6429017913789,0.590769326196688,0.727189569969565,0.231628939694918
380.62008110125,1.228804,1.22953346086505,2.64301828268012,0.592723424920701,0.727344410087047,0.231735416600821
381.00894080606,1.228804,1.22989341873109,2.64315950668707,0.595116227860867,0.727533458120361,0.231865815464556
381.286789651716,1.228804,1.23015066500927,2.64326013560503,0.596837287231496,0.727667650414402,0.231958203593467
381.564638497371,1.228804,1.23040807940693,2.6433605335128,0.59856779445596,0.727802179069627,0.23205101106503
382,1.230656,1.23081217794625,2.64351738574951,0.601298346794511,0.728015355396935,0.232198981550091
382.352476003514,1.230656,1.23114059487354,2.6436439669352,0.603526176010476,0.728187963593253,0.232318994402003
382.642892149627,1.230656,1.2314125341336,2.64374798841577,0.60537332539078,0.728330878839842,0.232418702208689
383.002944037621,1.230656,1.23175197620968,2.64387661171303,0.60767797009264,0.728510756750654,0.232545177230508
383.289577607871,1.230656,1.23202437015299,2.64397873871956,0.609524342038167,0.728654577389593,0.232646618639744
383.576211178121,1.230656,1.23229882030274,2.6440806276957,0.611381149534797,0.728798234438858,0.232748019071093
383.927134125991,1.230656,1.23263743659746,2.64420504483517,0.613668693244341,0.72897536586111,0.232873588197349
384,1.232508,1.2327080474784,2.64423083397112,0.614145658034516,0.729012291974902,0.232899827619691
384.364329370047,1.232508,1.23306201284161,2.64435954698041,0.616540735876973,0.729195799827487,0.233029992607065
384.743405788907,1.232508,1.23343012856229,2.64449305658549,0.619050881863902,0.729382864419031,0.233161735125045
385.077475473403,1.232508,1.23375178491638,2.64461036390777,0.621278149873958,0.729544871848749,0.233275139163731
385.403693698079,1.232508,1.23406056457793,2.64472459577427,0.623466534389949,0.729698129429991,0.233381070041561
385.729911922755,1.232508,1.23436102919165,2.64483851228914,0.625667871791638,0.729843431107165,0.233479176148509
386,1.23436,1.23460112977588,2.64493258904183,0.627499847329007,0.729957647218754,0.233554412383091
386.444706237536,1.23436,1.23497373026195,2.64508701693131,0.630533708713567,0.730131773300639,0.233664500942874
386.716747560826,1.23436,1.23518438544146,2.6451811967788,0.632399589518781,0.730226696475585,0.233720341019056
386.988788884115,1.23436,1.23537949688323,2.64527515850706,0.634272326369921,0.730312414531764,0.233767039969382
387.33112729473,1.23436,1.23560021658403,2.64539309275037,0.636637687931374,0.730407974381075,0.233813582280745
387.673465705345,1.23436,1.23579069304696,2.64551068760964,0.639011447148006,0.730487952142113,0.233844628145055
388,1.236212,1.23594259244634,2.64562254192934,0.641282080321787,0.730549158426067,0.233859243455667
388.357020079024,1.236212,1.23607504556179,2.64574449693429,0.643770290354105,0.73060217104168,0.233861513010637
388.714473135843,1.236212,1.23617380703201,2.64586624775356,0.646265742758408,0.730641558675551,0.233850273073215
389.09734666771,1.236212,1.23624516557775,2.64599627099756,0.648941590666898,0.730668820597013,0.233823516290528
389.412749378365,1.236212,1.23628020646142,2.64610308320826,0.651146925359942,0.730682894671116,0.233793263894879
389.747202898675,1.236212,1.23629695955913,2.6462160529901,0.653485459915196,0.730690370921809,0.233753917664173
390,1.236356,1.23629730296722,2.64630123961277,0.655252514744376,0.730690122870932,0.233718400997813
390.306721641579,1.236356,1.23628485905641,2.6464043623842,0.65739530013468,0.730683960112918,0.233669526624891
390.658923505497,1.236356,1.23625415029529,2.64652245496571,0.6598534195331,0.730669936292456,0.233606604306635
391.011125369416,1.236356,1.23620588974622,2.64664020105195,0.662308140177079,0.730645943226313,0.233533867235902
391.349226200927,1.236356,1.23614192699624,2.64675290433525,0.664660496815774,0.730611788389687,0.23345306319322
391.716666659715,1.236356,1.23605032508265,2.64687502030585,0.667211290971453,0.730562248409594,0.233352982394023
392,1.235852,1.235961590819,2.64696892134407,0.669173326771302,0.730512752108481,0.233264620355138
392.313428874456,1.235852,1.23584206278082,2.64707252928523,0.671337859603553,0.730443969220482,0.233152921894858
392.650873327381,1.235852,1.23568427058767,2.64718376188459,0.673659992526951,0.730352942024995,0.233015788019287
393.062829346742,1.235852,1.2354439235268,2.64731911594964,0.676480933504285,0.73021526754522,0.232821950159921
393.328943850962,1.235852,1.23525714147448,2.6474062963125,0.678293599128818,0.730108376640077,0.232678844173322
393.595058355182,1.235852,1.23504333913327,2.64749327821151,0.68009754089176,0.729987536920987,0.232521834896395
394,1.235344,1.23466312968088,2.64762526140187,0.682823431703149,0.729778273987261,0.232257620361012
394.364132518929,1.235344,1.23426328206545,2.64774356379896,0.685252167423575,0.729563008404451,0.231993142892598
394.688580845305,1.235344,1.23386166016446,2.64784867626367,0.687395993174084,0.729351335286247,0.231737763832513
395.069838651833,1.235344,1.23333839143026,2.64797184095711,0.689888221249711,0.729082911996369,0.231418164087772
395.341861166614,1.235344,1.23293398376422,2.64805948652966,0.69164715724068,0.728878960232029,0.231177825679706
395.613883681394,1.235344,1.23250629840927,2.64814694057399,0.693389045064104,0.728665482595212,0.230928072929673
396,1.23228,1.23186387968211,2.64827074610934,0.695830632619392,0.728349724934906,0.230561020084417
396.389176916399,1.23228,1.2311800885184,2.64839513985915,0.698253033723366,0.728017976811842,0.230177725746726
396.675452237393,1.23228,1.23065689935689,2.64848638889095,0.70000918807935,0.727764946212321,0.229886892642971
396.961727558388,1.23228,1.23011834281167,2.64857742122051,0.701742767306247,0.727505635303282,0.229589875481759
397.463649610213,1.23228,1.22913994302799,2.64873650054595,0.704725924758797,0.727036435841583,0.229054796198274
397.702892289486,1.23228,1.22865882306009,2.64881208919522,0.706121903986161,0.726804633268998,0.228791693765598
397.94213496876,1.23228,1.22816807878339,2.64888752428593,0.707500660455936,0.726567477263374,0.228523302975858
398,1.228256,1.22804790086174,2.64890574648529,0.707831509117519,0.726509380590501,0.228457659835757
398.289325156199,1.228256,1.22743795632051,2.64899672234806,0.709470138017919,0.726214423389731,0.228125019458141
398.642493456144,1.228256,1.22667150642669,2.64910746771914,0.711434366399505,0.725841776661668,0.227706486277223
399.036499640471,1.228256,1.22578461236359,2.64923062303079,0.713577504771324,0.725406903061188,0.227220559358502
399.395973760798,1.228256,1.22494257362501,2.64934262167545,0.715486714294536,0.724993434592468,0.226760633603933
399.745823911411,1.228256,1.22408993161551,2.64945129143758,0.717300917910571,0.724573861314539,0.226295951889924
400,1.224236,1.22344871189192,2.64953004025965,0.718590880432955,0.724257611829785,0.225946995812417
400.362435986715,1.224236,1.22250182455998,2.64964203773653,0.720387863928697,0.723792178523217,0.225435063040673
400.726328705007,1.224236,1.22151290416713,2.64975414296589,0.722140180460089,0.723308821130133,0.224905162272468
401.027772355401,1.224236,1.22066584268066,2.64984675191799,0.723551088280649,0.722895759148706,0.224453654617065
401.329216005795,1.224236,1.21979519428503,2.64993912924507,0.7249240297184,0.722473308735317,0.223992860001625
401.729367604519,1.224236,1.21860647861638,2.65006139988041,0.726686298735024,0.721901253691696,0.223370064496961
402,1.218416,1.21778368813084,2.65014386548994,0.727838359851753,0.72150698274761,0.222941579942646
402.32769237583,1.218416,1.21677002826724,2.65024347145275,0.729189481064082,0.721023086645732,0.222416355009665
402.670704017364,1.218416,1.21569186712802,2.65034744504892,0.730551510574682,0.720512129975182,0.221862259910759
403.013715658898,1.218416,1.21459974312925,2.6504511237939,0.731859415833713,0.719997046983319,0.221304163762695
403.396637831476,1.218416,1.21336821522039,2.6505665182732,0.733254913500213,0.719417749756619,0.220676996654618
403.752251044617,1.218416,1.21221646525203,2.6506733552963,0.734489369079099,0.7188790449618,0.220093975787956
404,1.211928,1.21141110324337,2.65074760031077,0.735314226806858,0.718503437827117,0.219687573668333
404.333571259818,1.211928,1.21032454358923,2.65084732307141,0.736379109812225,0.717996633622834,0.219139405439708
404.675455137701,1.211928,1.20920970681587,2.6509492439299,0.737415991827331,0.717477606172356,0.218578101961782
405.070509712166,1.211928,1.20792143440928,2.65106665468002,0.738545338314256,0.716879378855966,0.217931172490741
405.371086357544,1.211928,1.206941844975,2.6511557276791,0.739355239849454,0.716423857452422,0.217438702232133
405.671663002923,1.211928,1.2059630407777,2.65124457757381,0.740122501814047,0.715968632072225,0.216946619053697
406,1.205436,1.20489483360216,2.65134137904446,0.740911919115226,0.71547273090309,0.216410559729355
406.373152678552,1.205436,1.2036820547569,2.65145107177343,0.7417474372515,0.714909134578622,0.215801458561036
406.728994289358,1.205436,1.20252662137897,2.65155535815997,0.742483158302552,0.714371334192604,0.215220396107477
407.106636292648,1.205436,1.20130133144085,2.65166569563067,0.74319879575073,0.713801912885731,0.214605202618081
407.378140319647,1.205436,1.20042085243315,2.65174480786994,0.743671885845241,0.713392397535045,0.214162868626338
407.649644346646,1.205436,1.19954061783079,2.65182374125434,0.744110353926987,0.712982253381878,0.213719980177225
408,1.198948,1.19840493780932,2.65192533525442,0.744624981320291,0.712453455600939,0.213149039780533
408.38078537522,1.198948,1.19717067359446,2.65203541712752,0.745118913723892,0.711879234324099,0.21252917910475
408.671323063622,1.198948,1.19622886204624,2.65211917424174,0.745449994607863,0.711440153261552,0.212055387840021
408.961860752025,1.198948,1.19528690118964,2.6522027280895,0.745741422245813,0.711000884104774,0.211581507991835
409.391494119872,1.198948,1.19389347208709,2.65232591048659,0.746099657944884,0.71035178259947,0.210881412653352
409.75612153471,1.198948,1.19271004126317,2.65243010429482,0.746335627080268,0.709799138398036,0.210285669880722
410,1.19246,1.19191781173294,2.65249961313891,0.746458535977218,0.709428633807718,0.209886427283654
410.395886121419,1.19246,1.19062992612303,2.65261213646407,0.746598347868484,0.708826744598023,0.209237968746771
410.694884549668,1.19246,1.1896550531985,2.65269686598541,0.746654897147762,0.708370332403287,0.208746468193481
410.993882977917,1.19246,1.18867771402568,2.65278137564028,0.746669138329683,0.707911853961865,0.208252967804651
411.356864218636,1.19246,1.18748735618005,2.65288367497085,0.746629375701419,0.70735426446249,0.207652943375102
411.734711267149,1.19246,1.18624355227584,2.65298982331195,0.746521333869358,0.706772558519718,0.207027148858548
412,1.185972,1.18536775655282,2.65306414540547,0.746404762685296,0.706363206334638,0.206586892904088
412.315264957552,1.185972,1.18432525691627,2.65315225152706,0.746222468756528,0.705877815738346,0.206064879186307
412.720514785724,1.185972,1.18298527949776,2.65326516463183,0.74591835007468,0.705258063474922,0.205398180575232
413.010714978274,1.185972,1.18202851560796,2.6533457899148,0.745652489584017,0.704817649509796,0.204924239224896
413.300915170823,1.185972,1.18107684716509,2.6534262241397,0.745346719951347,0.704382256821229,0.204455396160855
413.662272438666,1.185972,1.17990323744862,2.65352611675195,0.744910673568918,0.70385055553219,0.203882151743674
414,1.17948,1.17882278654351,2.65361921512463,0.74444846549077,0.703365356311817,0.203358239290662
414.33842176889,1.17948,1.17776142942948,2.65371225309839,0.743933330443698,0.702892944443971,0.202847165121239
414.728939042166,1.17948,1.17657032294564,2.65381930174432,0.743275847430012,0.70236977471056,0.202279543635134
415.018083106765,1.17948,1.17571616562177,2.65389834753384,0.74274682573492,0.701998425266275,0.201875398535716
415.307227171363,1.17948,1.17488893453666,2.65397721063958,0.742183094214516,0.70164123160422,0.201485513169144
415.656732520572,1.17948,1.17392841116825,2.65407229209289,0.741457007168146,0.701230438795851,0.201035348730688
416,1.172992,1.17302971067116,2.65416541338842,0.740698319067453,0.700849097789755,0.200615492400861
416.312527644195,1.172992,1.17225102431157,2.65424996615759,0.739970165822503,0.700519239268206,0.200250636723225
416.62505528839,1.172992,1.1715095349939,2.65433429779604,0.739208020162352,0.700205553113471,0.19990203673814
417.123275091607,1.172992,1.17039996350592,2.65446827505559,0.737926579786047,0.699736098947436,0.199377084834932
417.362803781552,1.172992,1.16989550423816,2.6545324847522,0.737282907552001,0.699521071980111,0.199135441361431
417.602332471496,1.172992,1.16940789128932,2.65459656304153,0.736622107197308,0.699312212213896,0.198900004031857
418,1.16882,1.1686313363786,2.65470265726493,0.735488578519824,0.698978668012787,0.198522419150865
418.352979715396,1.16882,1.1679716791224,2.654796529183,0.734445768389822,0.698693050137559,0.198197838696911
418.679783237457,1.16882,1.16738178104927,2.65488319079828,0.733450685019719,0.698435359439056,0.197904171343443
419.017632113862,1.16882,1.16678976569835,2.65497253211202,0.732392917778748,0.698176376724339,0.197608093549624
419.341552853669,1.16882,1.16623672347372,2.65505795430446,0.731351762232052,0.697933749200435,0.197329993316479
419.665473593477,1.16882,1.16569614244529,2.65514314739196,0.73028481322314,0.697695354373739,0.197056216963189
420,1.165504,1.1651497274351,2.65523089117705,0.729156411022605,0.697455030399497,0.196779449859801
420.391715775291,1.165504,1.1645245754013,2.6553333293842,0.727801622119698,0.697181551779662,0.19646343583938
420.660580695412,1.165504,1.16410483304705,2.65540345083032,0.726851300559799,0.696998059926377,0.196250833854297
420.929445615533,1.165504,1.16369316099679,2.65547341840246,0.725884699605634,0.696818953149329,0.196042687580638
421.289168851271,1.165504,1.16315597839079,2.65556679032272,0.724566557078983,0.696587585314218,0.19577257938459
421.648892087009,1.165504,1.16263571036245,2.65565988796463,0.72322073875584,0.696364595153009,0.195510980451948
422,1.162188,1.16214544786666,2.65575049139187,0.721881334582182,0.696155108342668,0.195263936607789
422.36588249687,1.162188,1.16165378144503,2.65584462882062,0.720459361115369,0.695946853317959,0.195016647783749
422.640405350203,1.162188,1.16129781371179,2.6559150733969,0.719375504126033,0.695796158380554,0.194836740343386
422.914928203535,1.162188,1.16095265624947,2.65598535749882,0.718277590177328,0.695649503279329,0.194660935467088
423.265268274201,1.162188,1.16052711756062,2.6560748195791,0.716856646598376,0.695469005517981,0.194443326525199
423.654404796212,1.162188,1.16007256274447,2.65617388301107,0.715253190944079,0.695276194431192,0.194209408627061
424,1.1598,1.15968311844664,2.65626159330389,0.713807725445503,0.695109412425378,0.194006219101458
424.309720694147,1.1598,1.15934404567498,2.65633998508766,0.712495666543164,0.694963867569242,0.193828143486626
424.762089501548,1.1598,1.15886305738153,2.65645412074414,0.710551826929536,0.694756850096349,0.193573768489077
424.991893081842,1.1598,1.15862412998288,2.65651193821791,0.709552141174482,0.694652771206629,0.19344570358199
425.221696662136,1.1598,1.15838820078355,2.6565696458724,0.708544353489841,0.694549517515594,0.193318512617883
425.578469529208,1.1598,1.15802673061845,2.6566590205501,0.706963870286694,0.69439133896435,0.193123268669187
425.935242396281,1.1598,1.15766957173966,2.65674813146489,0.705364301218367,0.694233755336451,0.192928739658849
426,1.157772,1.15760507358987,2.65676427766466,0.705071933392442,0.694205040247057,0.192893330529422
426.323788018594,1.157772,1.15728353638089,2.65684487843094,0.703600756512437,0.69406130501647,0.192716178572637
426.771276107427,1.157772,1.15684010570091,2.65695591471239,0.701541930736263,0.693862789567681,0.192471631695967
427.050066482697,1.157772,1.15656320919167,2.657024882138,0.700244245309893,0.693737536230402,0.19231778895809
427.328856857967,1.157772,1.15628498124683,2.65709368882508,0.69893498349816,0.693610444932732,0.19216217610137
427.699154102566,1.157772,1.15591219652999,2.65718483145775,0.697177916878424,0.693439972033482,0.191953924546662
428,1.155748,1.15560561491338,2.65725867134362,0.695735073220889,0.693299068135138,0.19178241452021
428.352879613649,1.155748,1.15524054198554,2.65734504459849,0.6940249390637,0.693129232021091,0.191576772582068
428.683484909178,1.155748,1.15489202306942,2.65742573326863,0.69240505301647,0.692966588213077,0.191380675460518
429.085801453229,1.155748,1.15445789859763,2.65752362135753,0.690410210561378,0.692763601606969,0.191137097851526
429.353295037901,1.155748,1.15416241587709,2.65758852219309,0.689069249032857,0.692624165709028,0.190970744617665
429.620788622573,1.155748,1.15386100895429,2.65765327713521,0.687716337757733,0.692481706041863,0.190801423388778
430,1.15372,1.15342304652697,2.65774482779985,0.685777441417856,0.692275570356243,0.190557304727031
430.3586609452,1.15372,1.15299703521726,2.65783114983291,0.683920502516602,0.692074531410079,0.190320479640745
430.687342737579,1.15372,1.15259669359429,2.65791002938633,0.682198546977225,0.691885422423693,0.19009868926703
431.095707568056,1.15372,1.15208664208394,2.65800772972031,0.680031493070509,0.69164617100211,0.189818990542165
431.367090442846,1.15372,1.15174038547789,2.65807247197731,0.678574087825738,0.691483690989981,0.189629730698296
431.638473317636,1.15372,1.15138867540567,2.65813706557214,0.67710264902036,0.691318301057145,0.189437643462166
432,1.151172,1.15091216430483,2.65822288253793,0.67512027249125,0.691095145992918,0.189179048376293
432.366609768734,1.151172,1.15042010255426,2.65830963263619,0.673083737297606,0.690865184194498,0.188913216380799
432.672158556248,1.151172,1.15000336999305,2.65838172199209,0.671365868597441,0.690669643182299,0.188687844343605
432.977707343761,1.151172,1.14958071973573,2.65845361811022,0.669629038863788,0.690471894246295,0.188460316998942
433.396035623439,1.151172,1.14899286854429,2.6585517389397,0.667219946866444,0.690198490368639,0.18814621721496
433.672087787048,1.151172,1.1485996651801,2.65861629200057,0.665610241997442,0.690015792171001,0.187936703306305
433.948139950657,1.151172,1.14820301931772,2.65868069097588,0.663984502645044,0.689832620946736,0.187726741478116
434,1.14842,1.14812819746358,2.6586927721599,0.663677287651767,0.68979830471456,0.187687405250352
434.259300246713,1.14842,1.14775310699647,2.6587530982936,0.662132661983483,0.689627455653744,0.187491501983996
434.643295728014,1.14842,1.14719683534703,2.6588421934257,0.659819089345589,0.689376783721373,0.187203854373464
435.03343102318,1.14842,1.14663549948158,2.65893242189277,0.657436736799421,0.689127521434392,0.186917191622304
435.448791335158,1.14842,1.14604927838459,2.65902816381226,0.654865678323629,0.688874002257431,0.186624053724448
435.794641235858,1.14842,1.14557608613705,2.65910763067697,0.652698394686779,0.688673517067275,0.186390750133781
436,1.145668,1.14530372878192,2.65915470699394,0.651400490089892,0.688559977905983,0.186257790454433
436.358731310849,1.145668,1.14484697444428,2.65923674409755,0.649114324765245,0.688374595214736,0.186038498959568
436.717462621699,1.145668,1.1444188344818,2.65931852629157,0.64680535132424,0.688206729059385,0.185836797815366
437.110274387204,1.145668,1.14398866850458,2.65940778385743,0.644252861721986,0.688044261435253,0.185637352013811
437.434258447436,1.145668,1.14366855280273,2.65948117087667,0.642130307638235,0.687930688693975,0.185493325373708
437.753041075142,1.145668,1.14338773347192,2.65955317763855,0.64002822067835,0.687838217742382,0.185370919218186
438,1.142916,1.14319555501326,2.65960882486605,0.63839154429965,0.68777992775234,0.18528945977732
438.319667299203,1.142916,1.14298240418908,2.65968068241357,0.636263840163382,0.687724037825878,0.185203658412106
438.762936925961,1.142916,1.14275927982867,2.65978000875262,0.633299760688699,0.687687317511488,0.185125561433326
439.118163637681,1.142916,1.14264704108303,2.65985934867281,0.630916469324907,0.68769322119739,0.185098390480823
439.416042029143,1.142916,1.14260274972255,2.65992570703952,0.628915035741124,0.687725283860948,0.185102775392274
439.814338617887,1.142916,1.14262074212358,2.66001419463416,0.626238559901456,0.687811402046183,0.185151966913017
440,1.14272,1.14266151635487,2.66005534955907,0.624992185949627,0.687868906277678,0.185192296481495
440.285556176891,1.14272,1.14276733022989,2.66011853482576,0.623078509062805,0.687980038473311,0.185277104143636
440.64074801975,1.14272,1.14297680707292,2.66019693944251,0.62070677595062,0.688160547047489,0.185424995369491
440.998440802316,1.14272,1.14328161405288,2.66027568543258,0.618332396928907,0.688391889679867,0.185623646199023
441.302660636717,1.14272,1.14361973232643,2.66034249223936,0.616327844486249,0.688627638136937,0.185831724027592
441.606880471118,1.14272,1.14403355172115,2.66040914333672,0.614340355342106,0.688900499720784,0.186077048660305
442,1.143464,1.14468302152021,2.66049503527367,0.61180270551251,0.689307508281717,0.186448673369841
442.372205066021,1.143464,1.14541660077846,2.66057610399514,0.609437863840414,0.689744455556709,0.186852168592292
442.680881775903,1.143464,1.14610922592192,2.66064314247076,0.60750879545725,0.690142279399205,0.18722231178677
443.111009736836,1.143464,1.14719242047915,2.66073625873591,0.604875539911317,0.690745166415855,0.18778670343565
443.345872183931,1.143464,1.14783673488238,2.66078695439422,0.603467136155401,0.691094174862493,0.188114721995398
443.580734631026,1.143464,1.14851461189821,2.66083754484627,0.602080974758957,0.691455398550813,0.188454971322686
444,1.148988,1.14979851924949,2.66092759633936,0.599664866638547,0.692128477056336,0.189090640468605
444.345138394742,1.148988,1.15091634813194,2.66100147964034,0.597735114330434,0.692704605039793,0.189636081736625
444.675342032099,1.148988,1.15202889284682,2.66107196126463,0.595941271739731,0.693270288049217,0.190172477492527
444.997521780889,1.148988,1.1531488668857,2.66114054073263,0.594242088382788,0.693835631314445,0.190709312766824
445.394952425242,1.148988,1.15457019870723,2.66122488487001,0.592217623268395,0.694548616150531,0.191387223331496
445.665125806659,1.148988,1.15555827830908,2.66128206474664,0.590887649059795,0.695041335991076,0.191856158145637
445.935299188076,1.148988,1.15656237747812,2.66133911908207,0.589595845366472,0.695541500864993,0.192332585584995
446,1.156344,1.15680511949019,2.66135276391367,0.589292217398517,0.695662501031503,0.192447910312503
446.323504059621,1.156344,1.15803183883735,2.66142088188956,0.587807734750504,0.696274270076721,0.193031356712259
446.725025020465,1.156344,1.1595850704025,2.66150518318282,0.586044491513757,0.697048427379163,0.1937704829752
447.058897146503,1.156344,1.16090404549742,2.66157507684981,0.584646521544189,0.697706877793297,0.194399912526224
447.450297463561,1.156344,1.16248483026194,2.66165677793908,0.583088335089278,0.698498189873971,0.195157335207716
447.740072894242,1.156344,1.16368104364651,2.66171710161991,0.581992069679357,0.699096427931359,0.195730579467228
448,1.163704,1.16477379372539,2.66177109217497,0.581051090809405,0.699642405172807,0.196254205489434
448.332949413861,1.163704,1.16620154151896,2.66184008408974,0.57990541193718,0.70035586865299,0.196939091285625
448.665898827721,1.163704,1.16766067285946,2.66190888747143,0.578828113895933,0.701083235217451,0.197637958095713
449.04490571921,1.163704,1.16935849262074,2.66198697738973,0.577686844792005,0.701925625132631,0.19844799751856
449.400946183613,1.163704,1.17098674270218,2.66206011007612,0.576698871846928,0.702731283341544,0.199223351079292
449.753037694806,1.163704,1.17262552250123,2.66213221656326,0.575803530459989,0.703538935113969,0.200001112245406
450,1.172876,1.1737900410354,2.66218266558888,0.575224695301001,0.704110113843044,0.200551371284259
450.342121036044,1.172876,1.17542102205892,2.6622523801507,0.574490586919252,0.704907861714696,0.201320215502159
450.706414855146,1.172876,1.17717674621686,2.66232639237908,0.573796304503256,0.705764292525918,0.202145958097246
451.020949278496,1.172876,1.17870527247548,2.66239011295835,0.573270048599783,0.706506494186867,0.202861736335934
451.335483701846,1.172876,1.18024275950262,2.66245366537682,0.572812054395921,0.707250871818192,0.203579757752272
451.763209394761,1.172876,1.18234366758936,2.66253981977635,0.572299300745863,0.708266581484755,0.204559733398662
452,1.182716,1.18351004222858,2.66258738266424,0.572070185260001,0.708828937001611,0.205102359502442
452.303760753069,1.182716,1.18500828938465,2.66264825983427,0.571833513429518,0.709549867744186,0.205798039523312
452.639922141828,1.182716,1.18666765639786,2.6627154508405,0.571646630668319,0.710348428294161,0.206568730888452
452.976083530587,1.182716,1.18832730022968,2.66278245390332,0.571538630958008,0.711146837698566,0.207339349992047
453.312626884855,1.182716,1.18998837050464,2.66284934556021,0.571509545715267,0.711944545695934,0.208109315358186
453.649170239123,1.182716,1.19164857371509,2.66291605021615,0.571559479287743,0.71274222058322,0.208879327169397
454,1.192556,1.19337815855649,2.66298538804219,0.571695609906783,0.713573922376329,0.209682276227395
454.316753438362,1.192556,1.19493878964014,2.66304781745493,0.571892232603684,0.714323494176586,0.210405959218156
454.633506876724,1.192556,1.19649859246567,2.66311008252726,0.57215874988042,0.715072770735161,0.211129415299582
455.027508254447,1.192556,1.19843782493066,2.66318730365595,0.572587740940461,0.716005605122605,0.212030227298912
455.387881362081,1.192556,1.2002108368802,2.66325771240464,0.573074752264609,0.716857747482285,0.212853172320555
455.704113633935,1.192556,1.20176631719485,2.66331932316746,0.573576561454984,0.717605254706188,0.213575130560399
456,1.2024,1.20322155502655,2.66337682318281,0.574109078677797,0.718305533860203,0.214251565211962
456.344042644647,1.2024,1.20491357453131,2.66344350347605,0.574804865608821,0.719119449447898,0.21503782806886
456.688085289293,1.2024,1.20660563450025,2.66350999289863,0.575583024980908,0.719932600469777,0.215823404269927
457.052913610534,1.2024,1.20840004465384,2.66358029148236,0.576498153945762,0.720795945471375,0.216657593043166
457.355412730717,1.2024,1.20988801617331,2.66363841815541,0.577327178127828,0.721511906568251,0.21734944468087
457.6579118509,1.2024,1.21137611929787,2.6636963986853,0.578219905367038,0.722227091236221,0.218040578942178
458,1.21224,1.2130591472456,2.66376179182454,0.579306199507516,0.723036393041051,0.218822753930246
458.400622266617,1.21224,1.21503041608536,2.66383813839619,0.580681925488488,0.723985067600744,0.21973976123939
458.666640516828,1.21224,1.21633954165597,2.66388869341421,0.581657179341722,0.724614344343621,0.220348069976079
458.932658767039,1.21224,1.21764882971387,2.66393913697961,0.582681713951598,0.72524362093791,0.220956426174368
459.282314223581,1.21224,1.21937003040169,2.6640052711006,0.584103316308527,0.72607180046316,0.221757180528922
459.631969680123,1.21224,1.22109153461767,2.66407121358971,0.58561009450622,0.726899788871637,0.222557826685239
460,1.22208,1.22290378742712,2.66414041487436,0.58728808510266,0.727770498197348,0.223399846487621
460.386781667696,1.22208,1.22480855231247,2.6642129140546,0.589153262847342,0.728686538456739,0.224285829604402
460.663995589798,1.22208,1.22617371216,2.66426473210512,0.590554206016617,0.729342797249309,0.224920605932191
460.941209511899,1.22208,1.22753871632038,2.66431643048777,0.59200870454731,0.729998131781968,0.225554507959121
461.299663220678,1.22208,1.2293032729865,2.66438310235732,0.593968802125041,0.730845503123993,0.226374239591766
461.678819317734,1.22208,1.23116877930091,2.66445340781967,0.596139451740564,0.731741701468682,0.227241292018218
462,1.23192,1.23274790931105,2.66451278894386,0.598056466765501,0.732499105699911,0.227974078954487
462.314951500542,1.23192,1.23429508422745,2.66457086359349,0.600005937357523,0.733241034498243,0.228691930967262
462.81768798123,1.23192,1.23676125239487,2.66466324762506,0.603260435507827,0.734424318679404,0.229836911807621
463.019172371243,1.23192,1.23774819461938,2.66470016384918,0.604613961371105,0.73489718201749,0.23029446823929
463.220656761256,1.23192,1.23873420898695,2.66473701786102,0.605995601538278,0.735369286801368,0.230751291184427
463.605728154287,1.23192,1.24061585568635,2.66480727961273,0.608714230243708,0.736271046674884,0.231623914104856
464,1.24176,1.24253838166708,2.66487898610896,0.611603871476221,0.737192751493857,0.232515879625196
464.277632801461,1.24176,1.24388958529122,2.66492933789346,0.613702943628896,0.737839611674111,0.233141857854582
464.555265602922,1.24176,1.24523866610858,2.66497957319051,0.615855024270006,0.738485857817002,0.233767270432312
464.96679940352,1.24176,1.24723463825557,2.66505382320364,0.619142391249891,0.739443328997286,0.234693949152673
465.259625932812,1.24176,1.24865230763122,2.66510650098521,0.621552226301422,0.740122749435249,0.235351524021764
465.552452462104,1.24176,1.25006804409355,2.66515905051552,0.624020753842939,0.74080113084632,0.236008113765342
465.904757555151,1.24176,1.25176907149101,2.66522210435219,0.627068341089493,0.741617640351179,0.236798476808407
466,1.251436,1.25222854805505,2.66523911865765,0.627906782638752,0.741838304850976,0.237012086101679
466.365637725077,1.251436,1.25399118827322,2.66530431179907,0.63118308903932,0.742684070900511,0.237830818533971
466.718568063337,1.251436,1.25569091319862,2.66536705129922,0.634431994955702,0.743499535587852,0.238620267335152
467.118552618266,1.251436,1.25761575998515,2.66543793300052,0.638216619403652,0.744424647631418,0.239515987540012
467.400827717886,1.251436,1.25897345660773,2.66548781337317,0.640953067124345,0.74507674944859,0.240147406154192
467.683102817506,1.251436,1.26033075648335,2.66553757661503,0.643743760652526,0.74572821916043,0.240778241410925
468,1.261052,1.26185422869597,2.66559330425889,0.646941333392839,0.746460392906818,0.241487307734592
468.346973948805,1.261052,1.26352209866804,2.66565415251531,0.650520752662738,0.747262433309058,0.24226411740779
468.673191706597,1.261052,1.26509013661896,2.66571120055534,0.653960783720624,0.748015446283134,0.242993475414238
468.999409464389,1.261052,1.26665819942623,2.66576809370949,0.657473216460631,0.748768788355334,0.243723226702271
469.369881587089,1.261052,1.26843907157594,2.66583251761775,0.661549939915814,0.74962530354838,0.244553028378558
469.773533275707,1.261052,1.27037957288637,2.66590248525452,0.666098124942054,0.750557337711302,0.245456050115854
470,1.270668,1.27146834035931,2.66594163727622,0.668698418702116,0.751080240844711,0.245962716508778
470.447140472342,1.270668,1.27361813804509,2.66601872321707,0.673934965400226,0.752114064277833,0.246964538754859
470.719318080111,1.270668,1.27492680544807,2.66606550586346,0.677189133733591,0.752742917766861,0.247573953702907
470.99149568788,1.270668,1.27623555535548,2.66611218330664,0.680493742693724,0.753371366691961,0.248182992398094
471.407885822482,1.270668,1.27823807648593,2.66618339129224,0.685646873023468,0.75433457261944,0.249116553318606
471.763009501335,1.270668,1.27994662371161,2.6662439324454,0.690135104389394,0.755156998319964,0.249913737788345
472,1.280284,1.28108744459159,2.66628423906939,0.693178151379403,0.755705741606026,0.250445662105186
472.325156283536,1.280284,1.2826539975557,2.66633941892658,0.697415627310775,0.756460214133959,0.251177150735337
472.694648254637,1.280284,1.28443692117848,2.66640195462882,0.702318557305409,0.757320634095576,0.252011552690767
473.092403424803,1.280284,1.28636079097748,2.66646907630215,0.707701032282599,0.758248141079279,0.252911181396326
473.412634693704,1.280284,1.28791381928721,2.66652296717439,0.712113350382231,0.758996726574988,0.253637429121086
473.775613243876,1.280284,1.28967873423123,2.66658389033404,0.717199964038268,0.759847600587811,0.254463109266843
474,1.2899,1.29077188779692,2.66662146484541,0.72038985203034,0.7603731750063,0.254973174038104
474.285843068568,1.2899,1.29216597484776,2.66666923221836,0.724503731449555,0.761041358789063,0.255621626767706
474.692949853976,1.2899,1.29415164304523,2.66673706983429,0.730460126214778,0.761990495537004,0.256542756012663
475.051771769706,1.2899,1.29589763451601,2.66679666831461,0.735804641572761,0.762821048026512,0.257348712117949
475.399090372665,1.2899,1.29757879228609,2.66685418045733,0.74106180774356,0.763614969025952,0.258118902432449
475.702334457476,1.2899,1.29903509850006,2.66690425111041,0.745718833104277,0.764299288890503,0.258782563075018
476,1.299516,1.30045005034463,2.6669532695159,0.750350287457157,0.764960934312031,0.259423980522343
476.373314815655,1.299516,1.30219786978917,2.66701456061924,0.756241784054025,0.765771542801545,0.260209273664598
476.69683220185,1.299516,1.30368250301421,2.66706750897317,0.761420695535391,0.766454990852724,0.260870830912159
477.073515864623,1.299516,1.30536864799898,2.66712896378622,0.767534344919493,0.767227160758082,0.261617561233552
477.334466155848,1.299516,1.30650619549081,2.66717141483148,0.771821064314789,0.76774480625433,0.262117609775794
477.595416447073,1.299516,1.30761633156329,2.66721376685618,0.776148759854295,0.768247544501509,0.262602769342332
478,1.309132,1.30927978786255,2.66727923761579,0.782937022113559,0.768999571149329,0.263327576279891
478.373413897283,1.309132,1.3107507034263,2.6673394609118,0.789283935725931,0.769664303218662,0.26396728373876
478.737244507622,1.309132,1.31212493840853,2.6673979554568,0.795540235445279,0.770285073020712,0.264563748592474
479.031613644456,1.309132,1.31319616600161,2.66744515262561,0.800652305930382,0.770771135677986,0.265030205101635
479.34685078112,1.309132,1.31430591787257,2.66749556877862,0.806174849756916,0.771277621380007,0.265515755555597
479.686205080996,1.309132,1.3154614536375,2.66754969689266,0.812173740657256,0.771807238920239,0.266022909764574
480,1.316132,1.31649825962335,2.66759961521037,0.817768998545574,0.772285412610903,0.266480380823866
480.364115315594,1.316132,1.31766900536492,2.66765737877173,0.824317925876633,0.772830562036328,0.267001568868257
480.640404219911,1.316132,1.31853810708631,2.66770109508394,0.829326779695125,0.77323787372299,0.267390749116279
480.916693124227,1.316132,1.319393731502,2.66774471271837,0.834369164644338,0.773640582930978,0.267775370497065
481.284909432778,1.316132,1.32051769674734,2.66780268951261,0.841140603172925,0.774173645638396,0.268284395242996
481.682090019139,1.316132,1.32171520215361,2.66786503027132,0.848509668730879,0.774746042271148,0.268830950730257
482,1.322132,1.32266667471335,2.66791478177589,0.854456191728605,0.775202057224348,0.269266347277898
482.303561113919,1.322132,1.32357195371995,2.66796216557813,0.860174093367172,0.775637546586378,0.269682197697072
482.728256930308,1.322132,1.32483632473515,2.668028257251,0.868238737727412,0.776248335781016,0.270265593426143
482.973844769655,1.322132,1.32556741185806,2.66806636926059,0.87293687812675,0.776601394827893,0.270602854977206
483.219432609002,1.322132,1.3262989448842,2.66810440316385,0.877660389872645,0.776954532111789,0.270940226063485
483.652235259197,1.322132,1.32758985028425,2.66817124097204,0.886046471541168,0.777579021223704,0.271537005335505
484,1.328132,1.32862894202862,2.66822477126699,0.89284205819615,0.778081683814061,0.272017471435081
484.323810927991,1.328132,1.32959788535205,2.66827447464458,0.899215496918913,0.778549293869442,0.272464473137907
484.640584117866,1.328132,1.33054694647688,2.66832296778322,0.905493292480261,0.77900778516748,0.27290285765932
484.995284581015,1.328132,1.33161076926081,2.66837711497476,0.912573119504338,0.779522029392383,0.273394650598633
485.349985044163,1.328132,1.33267546910607,2.66843110210274,0.919706263511528,0.780035318832785,0.273885555059192
485.648225143969,1.328132,1.33357112239381,2.66847637222663,0.925745233414335,0.780467065568563,0.274298531229174
486,1.334132,1.33462778193401,2.66852962392887,0.93291666601349,0.780977196584011,0.274786582351071
486.286938916254,1.334132,1.33548970876532,2.66857294527269,0.938805193893212,0.781392706799273,0.27518413007455
486.573877832507,1.334132,1.33635154923624,2.6686161631405,0.944728642749301,0.7818075868096,0.275581090553011
486.954537418874,1.334132,1.33749465491212,2.66867333769057,0.952640672588512,0.782358731152368,0.276108528612589
487.363474410637,1.334132,1.3387223255108,2.66873455776993,0.961208884085756,0.782950802294618,0.276675216337378
487.634493664369,1.334132,1.33953575453358,2.66877501605346,0.966926452179832,0.783342344750486,0.277049983946749
487.905512918102,1.334132,1.34034904382183,2.66881538309351,0.972675134326368,0.783734182265862,0.277425084637796
488,1.340132,1.34063255694543,2.66882943508583,0.974686644483425,0.783870959148532,0.277556032919444
488.472435409491,1.340132,1.34204994656133,2.66889952945876,0.984800931721372,0.784554809391039,0.278210773753356
488.748478886288,1.340132,1.34287803954118,2.66894035846418,0.990754479836695,0.784953602771533,0.278592589678416
489.024522363085,1.340132,1.34370615112412,2.66898109470627,0.996740303048319,0.785352874637686,0.278974903876682
489.459615505321,1.340132,1.34501176021728,2.66904511661899,1.00624056044581,0.78598398545533,0.279579319990767
489.759088559922,1.340132,1.34591104787508,2.66908905330039,1.01282622391546,0.786418443126986,0.27999542260578
490,1.346132,1.34663519063283,2.66912432343487,1.01815171543262,0.786768494056696,0.280330724243533
490.364877700819,1.346132,1.34773390533316,2.66917761884403,1.02626455767316,0.787301352904851,0.280841352150228
490.729755401637,1.346132,1.34883614661175,2.66923076860831,1.03443421057707,0.787836714053719,0.281354580336852
491.152669339241,1.346132,1.35011981687022,2.6692921925343,1.04397471304036,0.788459372439657,0.281951723390763
491.521473065704,1.346132,1.35124555285573,2.66934559983623,1.0523573957079,0.789006013886655,0.282476249702098
491.792232262316,1.346132,1.35207574549375,2.66938471420026,1.05854904472433,0.789408141438517,0.282862230259841
492,1.352132,1.35271461920715,2.66941467307797,1.06332179965724,0.78971611347886,0.283157858793615
492.365025795493,1.352132,1.35383941862931,2.66946718734371,1.07175243612245,0.790255789676004,0.283675877640419
492.800225819803,1.352132,1.35517963098605,2.66952959013676,1.08187935698914,0.790894601606598,0.284288972604893
493.072688405177,1.352132,1.35601444236845,2.6695685401183,1.08826108934917,0.791288155414651,0.284666481442923
493.345150990552,1.352132,1.35684269892918,2.66960739710884,1.09467458858894,0.791674894544308,0.285037216708955
493.771832057184,1.352132,1.358119013417,2.66966805766762,1.10478106754706,0.792264838507599,0.285602177402027
494,1.358132,1.35878718005085,2.66970039942847,1.11021637551512,0.792569912478777,0.285893924717154
494.325821755111,1.358132,1.35971862743406,2.66974646543483,1.11801422855154,0.792989362672022,0.286294341459039
494.684719368536,1.358132,1.3607067757173,2.66979704729478,1.12665142902475,0.793427930137594,0.286711951325173
495.119811789531,1.358132,1.36184001595083,2.66985814459309,1.13718612795992,0.793923470888586,0.287182075729841
495.374791208327,1.358132,1.3624663765811,2.66989383868626,1.14339055233974,0.794192815305285,0.287436509990899
495.629770627123,1.358132,1.36306232213222,2.66992945335562,1.14961635655614,0.794446613795797,0.287675379647099
496,1.364132,1.36387092910822,2.66998103028418,1.15869194103001,0.794789617224053,0.287996677781183
496.370319599764,1.364132,1.36461172885626,2.67003246888236,1.16780900377338,0.795102549513192,0.288288048260446
496.767445200644,1.364132,1.36533345721164,2.67008747440175,1.17762582710312,0.795406884703514,0.288569383319543
497.130892913807,1.364132,1.36593359818822,2.67013767959068,1.18664296867748,0.795662770457073,0.28880435174479
497.413584138755,1.364132,1.36636485320714,2.67017664133096,1.19367646251865,0.795848232814387,0.288973645873344
497.696275363703,1.364132,1.36676861719347,2.67021552552372,1.20072616419679,0.79602225546135,0.289131600576439
498,1.367072,1.36717527457931,2.67025721431142,1.20831727428768,0.796198391190501,0.289290584072572
498.475985757141,1.367072,1.3677627947477,2.67032235345821,1.22024628570626,0.796454299734445,0.28951966605432
498.729225256855,1.367072,1.36805251705337,2.67035690800194,1.22660791865393,0.796578829729496,0.289629981104868
498.982464756569,1.367072,1.36832671187759,2.67039138900845,1.23297921948483,0.796694859490201,0.289731834686197
499.401042594497,1.367072,1.36874463945183,2.67044821581792,1.24352984324188,0.796868114109202,0.289881739613725
499.78352500391,1.367072,1.36908438595668,2.670499955001,1.25318982435972,0.797001292618636,0.289993667211831
500,1.368868,1.36925651916236,2.67052915682314,1.25866426645603,0.797063633111038,0.290044009907016
500.31686412771,1.368868,1.36947854469887,2.67057179322055,1.266685423698,0.797137246868332,0.29010006040938
500.765463038828,1.368868,1.36972241474151,2.67063193502663,1.27805425643031,0.797201025255979,0.29013898752587
501.02506218716,1.368868,1.36982007033872,2.67066662075191,1.28463815341705,0.797212371666965,0.290135949894847
501.284661335492,1.368868,1.36988199832085,2.6707012214848,1.29122402328879,0.797204165284153,0.29011334979054
501.655937803285,1.368868,1.36990318918104,2.67075056315917,1.30064369163898,0.797159071159537,0.290047640252733
502,1.370668,1.36984761637534,2.67079614286251,1.30937021089343,0.79708097360535,0.289950407639814
502.355459368426,1.370668,1.36971214476232,2.67084309427255,1.31837925989781,0.796963652315092,0.289813441352974
502.717611194406,1.370668,1.36949406513447,2.670890794011,1.32754710532436,0.796810924791534,0.289640785518275
503.0501419546,1.370668,1.36922669357243,2.67093447720588,1.33595218206681,0.79664371466349,0.289455366723943
503.382672714794,1.370668,1.3689005753817,2.67097805316591,1.34434205570214,0.796452360594329,0.289245902710643
503.700248855976,1.370668,1.36854007081394,2.67101957004976,1.35233807820677,0.796251257793546,0.289027608891014
504,1.368588,1.36816104078193,2.67105866666797,1.35986867793725,0.796047566933971,0.288807786773785
504.328955038219,1.368588,1.36770720308326,2.67110146909383,1.36811266442639,0.795808947839462,0.288551488903272
504.657910076437,1.368588,1.3672186473763,2.6711441599317,1.37633376298595,0.795556071926173,0.288280994874262
505.053687839865,1.368588,1.36659046110322,2.67119537021461,1.38619237147037,0.79523640687622,0.287940211755363
505.347451411546,1.368588,1.3660984038649,2.67123327008581,1.39348563040818,0.794987677882675,0.287675862585941
505.641214983227,1.368588,1.36558569042315,2.67127107361823,1.40075724866712,0.794728204481729,0.287400814434309
506,1.365052,1.3649318978088,2.67131711156565,1.40960768156472,0.794397467780392,0.287051113606243
506.4674157722,1.365052,1.36403270186705,2.67137686559861,1.42108460045333,0.793941480332411,0.286570478193251
506.701060763729,1.365052,1.36356134217662,2.67140663905709,1.42679786886899,0.793700514750462,0.286317216121858
506.934705755257,1.365052,1.36307398345706,2.67143634869196,1.4324946579927,0.793450632840901,0.286055051145022
507.389593792698,1.365052,1.36207480640611,2.67149400864333,1.44353635811069,0.792938447739359,0.285518982255892
507.676851991243,1.365052,1.36140655359722,2.67153029766063,1.45047375830133,0.792595399284375,0.285160865845003
507.964110189789,1.365052,1.36070745292948,2.67156649334714,1.45738234407586,0.792236545668065,0.28478695013076
508,1.361516,1.36061788428613,2.67157100914308,1.45824340809139,0.792190672667338,0.284739199388122
508.179449051054,1.361516,1.36016255430512,2.67159356688685,1.46254159039083,0.791958092197816,0.284497231407129
508.548982998119,1.361516,1.35918568613738,2.67163990979007,1.47135418469407,0.791462568983376,0.283982403789293
508.928347746568,1.361516,1.35812935039369,2.67168733633556,1.48034501784379,0.790930284592209,0.283430337852715
509.292721185971,1.361516,1.35706709376925,2.67173275114235,1.48892443203135,0.790399769314105,0.282880855887024
509.699069435029,1.361516,1.35583332181851,2.67178324418222,1.49842457306627,0.789791418391864,0.282251389830856
510,1.35558,1.35489087311861,2.67182053717188,1.5054127317065,0.789330485535193,0.281774848673934
510.312176898372,1.35558,1.35389183086353,2.67185913611361,1.51261836617051,0.788845315607312,0.281273559901219
510.739637046214,1.35558,1.3524965302451,2.67191184793575,1.52241134865826,0.788175182375821,0.280581458588925
511.016407837353,1.35558,1.35158098573062,2.67194589165321,1.52870609839072,0.787738473278826,0.280130596909726
511.293178628493,1.35558,1.35065920936483,2.67197986771408,1.53496437947163,0.787299941284501,0.279677974484196
511.650408642697,1.35558,1.34946401382133,2.67202361949942,1.5429877503018,0.786733784819666,0.279093732255048
512,1.348752,1.34829162219968,2.6720663221884,1.55078018454511,0.786179781606192,0.278522143143142
512.305764062049,1.348752,1.34726528498554,2.6721035756657,1.55754747868515,0.785693199799438,0.278020210372076
512.611528124097,1.348752,1.3462378182814,2.67214073627391,1.56426965948056,0.785204206264168,0.277515914067785
513.011290625275,1.348752,1.34489015993139,2.67218917575757,1.57299005046393,0.784560170779564,0.276851941090261
513.325189381215,1.348752,1.34382497030019,2.67222709243504,1.57978282050493,0.784046728568123,0.276322896353801
513.639088137155,1.348752,1.34274941780033,2.67226490228315,1.58652706971717,0.783523565282478,0.275784174244579
514,1.34192,1.3414939441559,2.6723082406939,1.59422054201105,0.782908472691796,0.275151242080411
514.421603571802,1.34192,1.33999172429936,2.67235868277597,1.60312354274678,0.782165410286682,0.274387386627315
514.682375240426,1.34192,1.33903790053969,2.67238978246759,1.60858367449165,0.781689347422762,0.273898485494871
514.943146909049,1.34192,1.33806150052595,2.67242080588727,1.61400720874613,0.781200170979237,0.273396484758544
515.455957264636,1.34192,1.33606473552264,2.6724815933523,1.62456224837409,0.780196614201092,0.272367738041297
515.689294665306,1.34192,1.33511864242838,2.67250915745571,1.62931481254711,0.779719700778592,0.271879370340773
515.922632065976,1.34192,1.33414732809391,2.67253666331217,1.63403487157589,0.779230252888337,0.271378469557188
516,1.335092,1.33381956628186,2.67254577080128,1.63559258476988,0.779065371912891,0.271209796669075
516.355399588865,1.335092,1.3322770534915,2.67258752801078,1.64270015995085,0.778291881000234,0.270418929959274
516.702893647406,1.335092,1.33071082869112,2.67262823369618,1.64957137898091,0.777509955025977,0.269620059423517
517.115027268955,1.335092,1.32878242120447,2.67267635908967,1.65761675875697,0.776552361352655,0.268642429676981
517.542136382548,1.335092,1.32671026149709,2.67272606392408,1.665831187276,0.775533000304302,0.267602378019496
517.823034772166,1.335092,1.32531157754567,2.67275866163626,1.67116327803735,0.774849209416369,0.266905022733058
518,1.325456,1.32441760597237,2.67277916119626,1.67449328794259,0.774413565521327,0.266460851651639
518.475425150315,1.325456,1.32197456322752,2.67283409429736,1.68332585074613,0.773230724290992,0.265255173831853
518.795856645379,1.325456,1.32030049276706,2.67287100428863,1.68918414248724,0.772426349426914,0.264435470505579
519.116288140444,1.325456,1.31861005196881,2.67290782238536,1.69496522176807,0.771616398213033,0.263610244842921
519.421400456322,1.325456,1.31698934529687,2.67294279460665,1.70039758680753,0.770842661957282,0.262822017242017
519.830048197307,1.325456,1.31480767592167,2.6729895021199,1.70756215786192,0.769805943298254,0.261765975322325
520,1.314728,1.31389802811425,2.67300888223893,1.71050423291683,0.769374117205219,0.261326140016415
520.299301108299,1.314728,1.31229418484442,2.67304294730806,1.71563172034548,0.768612445765876,0.260550382235231
520.66611876696,1.314728,1.31032666732613,2.67308458198478,1.721822142929,0.767679001028416,0.259599724240657
521.022285725932,1.314728,1.3084149338672,2.67312488517978,1.727733944767,0.766772479102448,0.258676540616184
521.312602437662,1.314728,1.30685536990973,2.67315764661199,1.73248062567818,0.766031032932824,0.257921549685793
521.602919149391,1.314728,1.30529389274263,2.67319032641808,1.73716242741083,0.76528743553166,0.257164439066005
522,1.304004,1.30315313873298,2.67323489149361,1.74346063603876,0.764267504431216,0.256126074380861
522.337066523466,1.304004,1.30132909938586,2.67327260049202,1.74871117038674,0.76339598913697,0.255238955831166
522.674933164489,1.304004,1.29949203244735,2.67331028799894,1.75388549516761,0.762515654913155,0.254343019753427
523.077407782277,1.304004,1.2972891290008,2.67335503772459,1.75993264120349,0.76145949116423,0.253268318282503
523.349302494704,1.304004,1.2957902724283,2.67338518032748,1.76394560014574,0.760739778823479,0.252536110290466
523.621197207132,1.304004,1.29428170391559,2.67341525218611,1.76789990647004,0.760013979680278,0.251797836494259
524,1.29328,1.29216244585023,2.67345703139791,1.77331046562167,0.758994657428529,0.250761169353545
524.369505684718,1.29328,1.29007464356261,2.67349765587059,1.77847669845808,0.75799170657513,0.249741358056794
524.651539318742,1.29328,1.28846740186366,2.67352857861904,1.78234520485593,0.757219192624146,0.248956010571922
524.933572952767,1.29328,1.28684872660274,2.67355942871587,1.78614849182666,0.756441763885859,0.248165779775941
525.344489201828,1.29328,1.28447128920263,2.67360424768636,1.79157214899092,0.755303003248514,0.247008424559575
525.682956517469,1.29328,1.28249777069531,2.67364105061895,1.79593405824274,0.754358765411899,0.246048923382579
526,1.281672,1.28063838206272,2.67367543114282,1.7999328738865,0.753469756868916,0.245145661289636
526.384408920393,1.281672,1.27837219729982,2.67371699661484,1.80466783899432,0.752389300509113,0.24404797059568
526.673997494411,1.281672,1.2766580706019,2.67374822242115,1.80815236603655,0.751573182942429,0.243218906909775
526.96358606843,1.281672,1.27493922377961,2.67377937363947,1.81156579996814,0.750754803759953,0.242387613490851
527.31346963097,1.281672,1.27285767512628,2.67381691143675,1.81559484273159,0.749765343243873,0.241382592410711
527.681352277537,1.281672,1.27066504908022,2.6738562631278,1.81971870792999,0.748725060646573,0.240325998972586
528,1.269744,1.26876379963337,2.67389025129001,1.8231974234177,0.747822679066153,0.239409532743178
528.315398861562,1.269744,1.26688092320548,2.67392380434854,1.82655535384704,0.746929408805697,0.238502375993314
528.830173094195,1.269744,1.2638071372622,2.67397837788584,1.83185354071447,0.74547318168689,0.237023595822888
529.029876789862,1.269744,1.26261470652629,2.67399948567127,1.83384805328455,0.744907785378708,0.236449489425778
529.22958048553,1.269744,1.26142234135301,2.67402055753308,1.83580852893824,0.744341956541903,0.235874973467873
529.592904710475,1.269744,1.25925314611526,2.6740588008469,1.83928792370935,0.743313067749926,0.234830341286688
529.944394968039,1.269744,1.25715438192572,2.67409568247114,1.84254671698084,0.742317931413426,0.233820053137288
530,1.25782,1.25682230134499,2.67410150645682,1.84305258811601,0.742160299299755,0.233660025298072
530.278025159806,1.25782,1.2551614488617,2.67413058227722,1.84554233200914,0.741371068597981,0.232858821136516
530.633911230105,1.25782,1.25303378591141,2.67416769233383,1.84863289231199,0.740359632309711,0.231832080514719
530.998252838324,1.25782,1.25085258771352,2.67420555698695,1.85168456651282,0.739323441783587,0.230780239909803
531.369965869549,1.25782,1.24862321569535,2.67424405557079,1.85468074197587,0.738263064727466,0.229703904944642
531.693282401458,1.25782,1.24668047332504,2.67427743466797,1.85719034305835,0.73733946020401,0.228766419080968
532,1.245892,1.24483463109069,2.6743090102451,1.85948800031656,0.736464039139141,0.227877827329965
532.324022553484,1.245892,1.24288263760855,2.67434227536346,1.86182736618559,0.735539396371761,0.22693931819892
532.648045106968,1.245892,1.24093041736779,2.6743754494414,1.86407639985639,0.734616207215051,0.226002291338101
533.045920513109,1.245892,1.23853688914798,2.67441606482733,1.86671461860265,0.733489598563929,0.224858732033272
533.400918998864,1.245892,1.23640950257136,2.67445219561411,1.86895411251749,0.732492497235386,0.2238465468724
533.704718896975,1.245892,1.23459920925023,2.67448303733036,1.87078544419725,0.7316467554881,0.22298792840476
534,1.233964,1.23285242570234,2.67451294670359,1.87249066915076,0.730834801996081,0.222163492867533
534.459477161888,1.233964,1.23016784320368,2.67455935795823,1.87499921919199,0.729594287482499,0.220903687441965
534.688920621167,1.233964,1.22884624706791,2.67458247507124,1.87618671695933,0.728985788047436,0.220285612494163
534.918364080446,1.233964,1.2275395045836,2.6746055527958,1.87733141819695,0.728385973709486,0.219676265258274
535.252625985665,1.233964,1.22566544096745,2.67463910146839,1.87892355219911,0.727529490848736,0.218805977777992
535.586887890884,1.233964,1.22382993322821,2.67467256207309,1.88042776635431,0.726692773672351,0.217955564604119
536,1.222036,1.22161843420236,2.67471378723935,1.88216818310081,0.725684681532173,0.216930697883801
536.364530839714,1.222036,1.21972023113274,2.67475003786971,1.88359769092103,0.724819949460632,0.216051144856256
536.640362518891,1.222036,1.21831594958374,2.67477738419777,1.88461476358898,0.724178794416286,0.215398780499881
536.916194198067,1.222036,1.21693745494911,2.6748046561189,1.88557731000717,0.723547029954018,0.214755802863887
537.266834654956,1.222036,1.2152189369187,2.67483921566181,1.88672361365226,0.72275743124104,0.213951931393464
537.632347633044,1.222036,1.21346305009296,2.67487511198414,1.88782813432554,0.721948888299323,0.213128470400499
538,1.212432,1.21172844754644,2.67491108921755,1.88884776887315,0.721147246803098,0.212311775480983
538.314617025439,1.212432,1.21026630927209,2.67494177884139,1.88964871847685,0.72047122409595,0.211622949894633
538.765745557692,1.212432,1.20820332751794,2.67498563729779,1.89068386175698,0.719519794103061,0.210653233162301
538.984657981047,1.212432,1.2072166533644,2.67500686025434,1.89113876846559,0.71906530512292,0.210189904921524
539.203570404403,1.212432,1.20623993485711,2.6750280455929,1.89156312687073,0.718616298783838,0.209732084518982
539.632174137351,1.212432,1.20435927723819,2.67506941733536,1.89230680669293,0.717757334362029,0.20885594432206
540,1.203728,1.20278344906448,2.67510481127869,1.89285490501161,0.717043248108869,0.208127207808708
540.313212780262,1.203728,1.20147409813579,2.67513486899792,1.89325770197789,0.716453708103574,0.207525207933663
540.606550015928,1.203728,1.20027899895646,2.67516295105803,1.89358301002403,0.7159207760338,0.206980633196452
541.056941637829,1.203728,1.19851165313015,2.67520593888176,1.89398808759516,0.715141930506648,0.206183958772484
541.289524896722,1.203728,1.19763500816727,2.67522807623633,1.89415416239349,0.714758928271786,0.205791770854863
541.522108155615,1.203728,1.19678531545388,2.67525017156575,1.89429200640987,0.714390645758947,0.20541431625671
541.852741777077,1.203728,1.19562707111724,2.67528150944102,1.89444120992382,0.713894380131108,0.204905033925928
542,1.195028,1.1951309383175,2.67529543956511,1.89449066062221,0.713683495202171,0.204688366507474
542.344113783734,1.195028,1.1940211010829,2.67532792651214,1.89456729173156,0.713214427625662,0.204205874506191
542.682153613958,1.195028,1.19300038576944,2.67535975110961,1.89459216321813,0.71278748912766,0.203765838494359
543.061257408136,1.195028,1.19193927164159,2.67539533482509,1.89456476519978,0.712349688247947,0.203313468328736
543.405947948756,1.195028,1.19105135386366,2.67542758678137,1.89449300763926,0.71198633196884,0.202936987645411
543.742284512245,1.195028,1.19025464015675,2.67545895883441,1.8943834582621,0.711663177492319,0.202601151708933
544,1.189984,1.18968971350224,2.6754829279648,1.89427510259212,0.711436805705835,0.202365134966171
544.359489530331,1.189984,1.18896560423345,2.67551625533855,1.89409150318065,0.711149206753644,0.202064001983402
544.732746566323,1.189984,1.18828937144444,2.67555071975915,1.89386445343791,0.710883189290918,0.201783904372472
545.087599933093,1.189984,1.18771467125586,2.67558335004609,1.89361771917821,0.710662442007355,0.201549719071118
545.453161539607,1.189984,1.18718960050962,2.67561682875473,1.89333563222019,0.71046662699901,0.201339978983131
545.779144692049,1.189984,1.18677785411099,2.67564657078166,1.89306307233272,0.710319225003404,0.201180064871462
546,1.186316,1.18652949267538,2.67566666480628,1.89286848502748,0.710235972117333,0.201088289590039
546.367836460813,1.186316,1.18617307433447,2.67570003959399,1.8925291408323,0.710129523092704,0.200967719678247
546.735672921627,1.186316,1.18589384608787,2.67573331184819,1.89217432718266,0.710065984409492,0.200890060513932
547.059834570558,1.186316,1.18571919311585,2.67576255894601,1.89185238260482,0.7100517261522,0.200863361730192
547.493496384581,1.186316,1.1856053272235,2.67580159050081,1.89141444455743,0.710104307315254,0.200899310520203
547.761054900431,1.186316,1.18561284238171,2.67582562417431,1.89114388833338,0.710181549522704,0.200966300267445
548,1.185892,1.185675963584,2.67584706008114,1.89090451341731,0.710283177591716,0.201058779595832
548.33935361988,1.185892,1.18586704009635,2.67587746311818,1.89057223688586,0.710486675049613,0.201249291213018
548.678707239761,1.185892,1.18619046525145,2.67590782295384,1.89025472887451,0.710764521621407,0.201514167978945
549.056118479027,1.185892,1.18672346779991,2.67594154175382,1.88992750295119,0.711166672617299,0.20190191856039
549.396722484062,1.185892,1.18737601612255,2.67597193413648,1.88966398404874,0.711620613165764,0.202342889774978
549.764522209967,1.185892,1.18827674679306,2.67600471538982,1.88942320222677,0.712209858244227,0.202918164405847
550,1.186704,1.18896477717992,2.67602568317697,1.88929782504516,0.712640179429249,0.203339579079149
550.331608836703,1.186704,1.19008380414617,2.6760551846947,1.88916587562851,0.713316062892904,0.204003118666792
550.710453945809,1.186704,1.19157557370105,2.67608884799266,1.88908840564607,0.714183656897154,0.204856845491962
551.076605344643,1.186704,1.19322538184601,2.67612133252101,1.88909837395671,0.715107497524608,0.205767567728776
551.407163519747,1.186704,1.19487773107091,2.67615060263115,1.88918728146484,0.716003925404031,0.206652433496137
551.824269473449,1.186704,1.19715693119122,2.67618743220984,1.88941796521279,0.71720215273386,0.207836513326763
552,1.196404,1.19817272134007,2.67620290449537,1.88955720161619,0.717722491727288,0.208351006955106
552.310916850227,1.196404,1.20003459524054,2.67623019902669,1.88986740844826,0.718656632998748,0.209274620349482
552.672198873698,1.196404,1.20227398917782,2.67626176437381,1.89033333164557,0.719750609548787,0.210356325866967
553.024080274987,1.196404,1.2044960404666,2.67629233327415,1.89089834486954,0.720806188514069,0.211399864604322
553.38615655162,1.196404,1.20678298641797,2.67632359605176,1.89159473789944,0.721862509907909,0.212443648070769
553.695889464997,1.196404,1.20870899052258,2.676350183654,1.8922818485299,0.722731957056778,0.213302202568073
554,1.209424,1.21054910330459,2.6763761539068,1.89303639773995,0.723547507036919,0.214106895573093
554.354144259027,1.209424,1.21260415525412,2.67640624194682,1.89401120652558,0.724441441011456,0.214988253138153
554.680521293792,1.209424,1.21439728412281,2.67643383930737,1.89499673804584,0.725210769524086,0.215745939886214
555.154402561261,1.209424,1.21680994320651,2.67647371692888,1.89656657617643,0.726239186451213,0.216757352891548
555.360746063646,1.209424,1.21778862830454,2.67649102023595,1.89729828203307,0.726656592255761,0.21716731320164
555.567089566032,1.209424,1.2187254407324,2.6765082922439,1.89805750056027,0.727058614739152,0.217561862853375
555.949728720434,1.209424,1.22036201505445,2.67654025135419,1.89953455784421,0.727775460076828,0.21826477317288
556,1.222444,1.22056842413664,2.67654444443167,1.89973504901925,0.727867785983932,0.218355280171294
556.251356397828,1.222444,1.22157593082514,2.67656539358039,1.90075918979216,0.72832591099192,0.218804343490153
556.62587424126,1.222444,1.2230220954008,2.6765965666733,1.90235065984914,0.729009677075323,0.219474702287215
556.971272326192,1.222444,1.22433367922761,2.67662528279608,1.90388675409152,0.729662413132177,0.220115204873716
557.32602320705,1.222444,1.22570222092637,2.67665474880961,1.90553345488149,0.730375391091016,0.220815786202156
557.644099515277,1.222444,1.226983439169,2.67668114420332,1.90707169390463,0.731063617890291,0.221493075058513
557.962175823505,1.222444,1.22834614462184,2.67670751166204,1.90867180069919,0.731808692233923,0.222227410506914
558,1.22604,1.2285148193192,2.67671064492724,1.90886639226956,0.73190151932377,0.222318952252817
558.189120882475,1.22604,1.22938194233491,2.67672630286631,1.9098536985523,0.732379698913039,0.222790740528441
558.622920898529,1.22604,1.23153550654835,2.67676215564399,1.91221378249315,0.733565321762128,0.223961805368853
559.066744666139,1.22604,1.23399907245826,2.67679872360925,1.91477864040122,0.734906681653513,0.22528841902308
559.439062719714,1.22604,1.23627697636618,2.67682929237456,1.91705957554895,0.73613053106269,0.226500013791638
559.688707244327,1.22604,1.23791085780348,2.67684972636133,1.91866038085253,0.736996620172895,0.227357944989879
559.938351768941,1.22604,1.23962688914554,2.67687010514933,1.92032186891248,0.737895876283454,0.228249090291781
560,1.238068,1.24006282446762,2.67687512862143,1.92074182180464,0.738122859249472,0.228474052518389
560.308241155293,1.238068,1.24231095906205,2.67690019019644,1.92290093177227,0.739285415167621,0.229626406131018
560.626468266087,1.238068,1.24474300433263,2.67692596344219,1.92523734718911,0.740528524287462,0.230858850688882
561.050438769106,1.238068,1.24813616746991,2.67696014451305,1.9285274081247,0.742239857763478,0.232555699582359
561.393056863277,1.238068,1.25098688709263,2.67698764700649,1.93133990892432,0.743664433856529,0.233968276952729
561.729511974038,1.238068,1.25386630543404,2.6770145681294,1.93424001367918,0.745096676794264,0.235388422577242
562,1.254676,1.25623223982125,2.67703616445173,1.93667329139742,0.746270680629744,0.236552500549017
562.337747492407,1.254676,1.25924686490001,2.67706309733911,1.93984185676539,0.747767173793062,0.238036911075346
562.664123878942,1.254676,1.2622252019586,2.6770891122139,1.94304415977498,0.74925096498151,0.239509148349034
562.96268407472,1.254676,1.26501072242895,2.6771129154478,1.94609728970701,0.75064288301028,0.240890643080285
563.404720601669,1.254676,1.26925605554573,2.67714818242329,1.95084088289053,0.752770548571563,0.243003218228528
563.685173366109,1.254676,1.2720336552516,2.67717057387798,1.95399261422528,0.754167033986687,0.244390395510001
563.96562613055,1.254676,1.27488273179238,2.67719297233803,1.95725801028944,0.755599397624355,0.245813701722548
564,1.2735,1.27523703805355,2.67719571767957,1.95766619742525,0.755777344819992,0.245990520295053
564.171869347251,1.2735,1.27702562363805,2.6772094430913,1.95973359418392,0.75667466891542,0.246882267329972
564.533970724444,1.2735,1.28088738797905,2.67723834311065,1.96423601633346,0.758606127244345,0.248802093934995
564.866743944021,1.2735,1.2845457298167,2.67726486342827,1.96855358209531,0.760426387626357,0.250611812017012
565.157773190397,1.2735,1.28782482146838,2.67728801022706,1.97247437875858,0.762045076153134,0.252221401522164
565.569597363249,1.2735,1.29257295470186,2.67732066327776,1.97825865372869,0.764360962362231,0.254524613136223
565.855107222851,1.2735,1.29592085853183,2.67734321434453,1.98243369644749,0.765972577905828,0.256127585342418
566,1.29314,1.29763122808099,2.67735462708083,1.9846045761672,0.76678786694209,0.256938505593362
566.328388071059,1.29314,1.30151862286129,2.67738040456664,1.98965484873531,0.768618080322864,0.258758667484202
566.751008491732,1.29314,1.30649520994545,2.67741338075905,1.99641879701266,0.770912451843613,0.261039966120805
567.117106302502,1.29314,1.31072235444386,2.67744175653177,2.00251468488934,0.772820124124974,0.262936122180175
567.424538188883,1.29314,1.3141695515902,2.67746544999926,2.0077985951806,0.774345842711758,0.264451981853421
567.74178826619,1.29314,1.31759499375562,2.67748977856419,2.01340323899608,0.775836738603431,0.265932477167581
568,1.3211,1.3202652447604,2.67750949781821,2.01807412659265,0.776985751416286,0.267072873052955
568.292944398878,1.3211,1.3231518994629,2.67753179418764,2.02348642224445,0.778216213884995,0.268293752648515
568.606591602799,1.3211,1.32606438051258,2.677555593965,2.02940752891041,0.779446630784336,0.269513958684404
568.968241131511,1.3211,1.32918992656126,2.67758296249205,2.0363865889784,0.780759994337616,0.27081563982487
569.329890660222,1.3211,1.332072290046,2.67761026784535,2.04351641556696,0.781971725119492,0.272015820601339
569.629775176726,1.3211,1.3342886642799,2.67763286905322,2.04953458066899,0.782905507468276,0.272940153964115
570,1.3368,1.33682688823539,2.67766072353686,2.05708721885227,0.783980242522939,0.274003401278134
570.307041227066,1.3368,1.33878374101555,2.67768378188708,2.06344689489689,0.784817691662789,0.274831317056153
570.614082454131,1.3368,1.34062328574339,2.67770679758873,2.06988803388192,0.785613054495369,0.275617195219854
570.944793016138,1.3368,1.34249160975449,2.67773153506816,2.07691167978755,0.786428537482456,0.276422518887048
571.275503578146,1.3368,1.34426109946535,2.67775621307582,2.08401973482014,0.787210348449534,0.277194231305481
571.604357961633,1.3368,1.34593949907804,2.67778068847701,2.09116757210945,0.787960747518353,0.277934650961543
571.96298257214,1.3368,1.34769406042753,2.67780730072326,2.09904919782144,0.78874974638036,0.278712840559694
572,1.346664,1.34787122718328,2.67781004271758,2.09986774981811,0.788829560313209,0.278791536061991
572.185087139299,1.346664,1.34874695562233,2.67782373827198,2.10397425881821,0.789224546414875,0.279180939041674
572.526071623844,1.346664,1.35031885002046,2.67784890455953,2.11159847137248,0.78993529251136,0.27988140561526
572.852352466527,1.346664,1.35177540673121,2.67787290413684,2.11896332118941,0.790593303149172,0.280529578972596
573.191212844424,1.346664,1.35323954899221,2.67789774287318,2.12668159847288,0.791251020217508,0.281177067279015
573.53007322232,1.346664,1.35465281218808,2.67792249389389,2.13446817002326,0.791883440935963,0.281799234666306
573.874695702775,1.346664,1.35603552142344,2.67794757776804,2.14245455199668,0.792500703337704,0.282406030698084
574,1.356532,1.35652416913997,2.67795667693255,2.14537471975772,0.79271816599268,0.282619684105712
574.398730884103,1.356532,1.35802809560114,2.6779855595915,2.1547228785698,0.793385249475643,0.283274696134749
574.788023091701,1.356532,1.35942196676645,2.67801365918359,2.1639285840192,0.794004680820927,0.283882358348885
575.111666042128,1.356532,1.36052677949615,2.67803695052734,2.17163835675328,0.794497259211762,0.284365165571742
575.554095220092,1.356532,1.36196352209661,2.67806869525718,2.18225684177454,0.795139576445921,0.284994146338319
575.801774545054,1.356532,1.36273418583856,2.67808642127821,2.18823943339517,0.795487301621992,0.285334416943692
576,1.363088,1.36333543135235,2.67810058572483,2.19304657380453,0.795760681070838,0.285601840025041
576.389610992951,1.363088,1.36448204311227,2.67812837064318,2.20254310325565,0.796285498084202,0.286115011078945
576.792595421433,1.363088,1.36562808829074,2.67815703495647,2.21243079164522,0.796815477717217,0.286633018927034
577.073216849664,1.363088,1.36640812417373,2.67817695162148,2.21935429283231,0.797181140726456,0.286990396968725
577.353838277895,1.363088,1.3671775176138,2.67819683185549,2.2263085927026,0.797544315912086,0.287345335353497
577.710795549041,1.363088,1.36814579982014,2.67822206575069,2.23519864935271,0.798002659833344,0.28779327985114
578,1.368372,1.36892501392964,2.67824246336253,2.24243713054342,0.798373121307234,0.28815537963437
578.327244396102,1.368372,1.36980337415794,2.67826549007786,2.25066613848004,0.798791962889843,0.288564767404775
578.706237600059,1.368372,1.37081712180607,2.67829208173243,2.26024723814516,0.799272750142915,0.289034647945185
579.075930229969,1.368372,1.37180103257913,2.67831793705744,2.26964540665501,0.79973606652403,0.289487365478186
579.455531449972,1.368372,1.37280251829672,2.67834439508204,2.27934856756212,0.800204968780445,0.289945422172227
579.780186408553,1.368372,1.37364775857081,2.67836694830814,2.28768938202383,0.800595652623077,0.290326857005725
580,1.373652,1.37421181940237,2.67838217825005,2.29335839310087,0.800853407897511,0.290578361939221
580.336579041785,1.373652,1.375058759393,2.67840543474433,2.30207203015155,0.801237369021334,0.290952764320042
580.672609231681,1.373652,1.37587909913052,2.67842857606302,2.31081052738983,0.801605077970731,0.29131094243037
581.110277318168,1.373652,1.37690055219161,2.67845860144757,2.32224833510605,0.802054131803601,0.291747592909589
581.399066011626,1.373652,1.377540397602,2.67847834268532,2.32982853430361,0.802331822596947,0.292017100695546
581.687854705084,1.373652,1.37814991635699,2.67849802908571,2.33743366535188,0.802594617310104,0.292271709143565
582,1.378932,1.37877239290677,2.6785192477832,2.3456804735416,0.802860153626759,0.29252839441278
582.398377493432,1.378932,1.37951016665854,2.67854624166983,2.3562430317979,0.803171959971733,0.292828958553057
582.685358018924,1.378932,1.38000249366043,2.67856562975977,2.36387624438364,0.803380621235109,0.293029546084327
582.972338544415,1.378932,1.38046331654355,2.67858497137626,2.37152833854531,0.803576320053671,0.293217194013416
583.341667840165,1.378932,1.38101312544339,2.67860979656727,2.38140209315263,0.803809754629897,0.293440304276088
583.710997135916,1.378932,1.38151919123444,2.67863454855536,2.39130281531221,0.804027435731641,0.293647706618435
584,1.381836,1.38188863367974,2.67865386674812,2.39906768845185,0.804189105396773,0.293801365741539
584.389238370049,1.381836,1.38235526723308,2.67867981533314,2.40954839913009,0.804395244278411,0.293996739122891
584.784398033861,1.381836,1.38279969177723,2.67870607652273,2.42021364338413,0.804595422308493,0.294186026584848
585.116088819287,1.381836,1.38315535165031,2.67872805563291,2.42918439168347,0.80475976315554,0.294341256547112
585.402751428681,1.381836,1.38345328758771,2.67874700367712,2.43695048068409,0.804898773257438,0.294472415281956
585.734250716043,1.381836,1.383790138453,2.67876886043034,2.44594607060745,0.805057372273747,0.2946219614327
586,1.383856,1.38405624011786,2.678786339348,2.45316872175863,0.805184732659046,0.294742084719876
586.315424072169,1.383856,1.38436950024629,2.67880703588425,2.46175433363503,0.805336228025869,0.294885008954416
586.782481352768,1.383856,1.38483147698272,2.67883758246863,2.47449286238676,0.805559491086181,0.295095620807811
587.056024844522,1.383856,1.38510224341004,2.67885541757543,2.48196761985905,0.805691143838932,0.295219885832539
587.329568336275,1.383856,1.38537368658222,2.67887321182131,2.48945282338883,0.805824014002057,0.295345383897238
587.688570274883,1.383856,1.38573129545733,2.67889650323962,2.49929244079011,0.805998247702151,0.29550996543403
588,1.385876,1.38604285808344,2.67891665138233,2.50784289151477,0.806149266027385,0.295652630714104
588.406859468802,1.385876,1.38645164574661,2.67894289413825,2.51903402939326,0.806348624537052,0.295841097490246
588.741576455288,1.385876,1.38678922449488,2.6789644167956,2.5282584155693,0.806512904969959,0.295996434955486
589.140263152885,1.385876,1.38719250196727,2.67898997498281,2.53926655649533,0.806707797897923,0.296180693784593
589.394118954018,1.385876,1.38744980795889,2.67900620521517,2.54628756775497,0.806832831175672,0.296298964871204
589.647974755152,1.385876,1.38770745355029,2.67902240221462,2.55331778176928,0.806958434084169,0.296417811475107
590,1.3879,1.38806526938298,2.67904480886365,2.56308196383105,0.807132007503116,0.29658202713354
590.399397636214,1.3879,1.38847213898646,2.67907015682216,2.5741816588486,0.807329266198156,0.296768722526495
590.70041961853,1.3879,1.38877968295079,2.67908921057012,2.58256253851028,0.807479617696551,0.2969111451237
591.001441600846,1.3879,1.38908825871699,2.67910822125143,2.59095651856426,0.807630156367176,0.297053785703951
591.561501812619,1.3879,1.38966575121438,2.6791434766527,2.60660879062996,0.807910241687428,0.297319267837337
591.760002308384,1.3879,1.38987152769944,2.67915593597411,2.61216733640986,0.808010602414521,0.297414484218669
591.95850280415,1.3879,1.39007780385648,2.67916837601532,2.61773164360147,0.808111097833504,0.297509853168643
592,1.38992,1.39012097969082,2.67917097418195,2.61889561106066,0.8081320447131,0.297529727461229
592.207485979252,1.38992,1.39033705755155,2.67918395204668,2.62471924205105,0.808236177777603,0.297628505812483
592.573366128706,1.38992,1.39071829558573,2.67920678354536,2.6350039891256,0.808417785074733,0.297800697589687
592.908081995857,1.38992,1.39106599968359,2.67922760895054,2.64442979797177,0.808583215021343,0.297957543342393
593.242797863008,1.38992,1.39141089882106,2.67924837433296,2.65387181640709,0.808745830612013,0.298111601823035
593.686327138851,1.38992,1.39186000974802,2.67927579607766,2.66640796987387,0.808952448046466,0.298306920252637
594,1.39194,1.39216944232209,2.67929512344417,2.67529026281681,0.809093467183328,0.29843997410944
594.317586193105,1.39194,1.39247335434802,2.67931463578955,2.68429682720333,0.809230475218934,0.298568932634543
594.686132501236,1.39194,1.39281118661208,2.67933720796721,2.6947649301676,0.809378398604219,0.298707533695148
595.054678809366,1.39194,1.39312974090342,2.67935970384063,2.70524959941233,0.809515404377111,0.298835234197604
595.382340696211,1.39194,1.39339421278142,2.67937964057482,2.7145841467378,0.80962815649458,0.298939724785072
595.708636413464,1.39194,1.39363817372754,2.67939943553255,2.72389106553724,0.809729243965308,0.299032593174886
596,1.393964,1.3938386248173,2.67941706275034,2.73221036969927,0.809810575913474,0.299106593105248
596.337812553934,1.393964,1.39404992499851,2.67943744410788,2.74186530239412,0.809896526822741,0.299184074465639
596.661512398966,1.393964,1.39423129684065,2.67945691899341,2.75112542830837,0.809969764581608,0.299249219697564
597.127495366029,1.393964,1.39445791068641,2.6794848619004,2.76446876765156,0.810059105323884,0.299326953199061
597.363002318461,1.393964,1.39455813563901,2.67949894351873,2.77121752997161,0.810099389199735,0.299361390946689
597.598509270893,1.393964,1.39464966394271,2.67951299814536,2.77796930493546,0.810136962907405,0.299393132799937
598,1.394812,1.39478787032401,2.67953689655661,2.78948595155277,0.810193270205219,0.299439531514128
598.375029689524,1.394812,1.39489972977465,2.67955914970169,2.80024983241092,0.810239418225937,0.299476451499248
598.73335512402,1.394812,1.39499412975939,2.67958034833939,2.81053917667808,0.810281248960377,0.29950949326316
599.032541336596,1.394812,1.39506561450314,2.67959800085854,2.81913366413951,0.810313405087134,0.299534332062091
599.379333333345,1.394812,1.39514218450284,2.67961840816241,2.82909915733817,0.810348051699744,0.299560521147808
599.73169693801,1.394812,1.39521509403199,2.67963908384983,2.83922826883821,0.810383572153589,0.299587474841611
600,1.39522,1.3952684547539,2.67965478685294,2.8469432368194,0.810410555316899,0.299607952801489
600.322376872927,1.39522,1.39533114877928,2.6796736085538,2.8562156352756,0.810441657036568,0.299631256583742
600.656712416923,1.39522,1.3953954197579,2.67969307526267,2.86583486014625,0.810474077113787,0.299655611324741
600.991047960918,1.39522,1.39545961500498,2.67971248780065,2.87545696197571,0.810508024777701,0.299681515620675
601.323758937724,1.39522,1.39552386083115,2.67973175226606,2.88503521642601,0.810541438324266,0.299706946372623
601.696668796015,1.39522,1.39559658353186,2.67975328068087,2.89577420578043,0.810578391092665,0.299734976909566
602,1.395624,1.39565637066885,2.67977074277409,2.90451217541952,0.810609807430751,0.29975915516698
602.296197578217,1.395624,1.39571528922925,2.67978775149048,2.91304702538166,0.81064081315203,0.299783111277207
602.700174587883,1.395624,1.39579641430986,2.67981088149254,2.9246913623472,0.810681885875286,0.299814597182808
602.9733595365,1.395624,1.39585169457211,2.67982647871014,2.93256822391026,0.810710144712011,0.299836391308197
603.246544485117,1.395624,1.39590723744961,2.67984204038779,2.94044711553345,0.810739196165822,0.299858992764022
603.614002474681,1.395624,1.39598223773732,2.67986291633897,2.95104818166281,0.810777543105989,0.299888687053722
604,1.396028,1.39606121460171,2.6798847767363,2.96218813540206,0.810817031836919,0.299919115127726
604.298919801402,1.396028,1.39612240699127,2.67990165732722,2.97081781734831,0.81084859379555,0.299943680273345
604.597839602804,1.396028,1.39618356403496,2.67991849589449,2.97944997208489,0.810880055979626,0.299968162960022
605.041417350609,1.396028,1.3962741730912,2.67994340604115,2.99226411027103,0.810925201621874,0.300002983274824
605.310458750121,1.396028,1.39632902099887,2.67995846988889,3.0000388444973,0.810953122536436,0.300024660055228
605.579500149634,1.396028,1.39638378001756,2.67997350001081,3.00781556130137,0.810981502730252,0.300046809993778
606,1.396436,1.3964691938058,2.67999692408228,3.01997423880478,0.811024521823008,0.300080119217306
606.318386662867,1.396436,1.39653374157429,2.68001460543945,3.02918355928227,0.811056840776976,0.300105109053453
606.636773325735,1.396436,1.39659820226918,2.68003224000893,3.03839563348176,0.81109018530536,0.300131144042195
606.967260669281,1.396436,1.39666504390645,2.68005049545312,3.04796076994497,0.811124333359999,0.300157725455323
607.375051203954,1.396436,1.39674746121926,2.68007295188611,3.05976739086629,0.811165452045741,0.300189536684179
607.643788401118,1.396436,1.3968017606443,2.68008770924419,3.06755051413367,0.811193355217962,0.300211323729777
607.912525598281,1.396436,1.39685606331308,2.68010243362029,3.07533560873934,0.81122150062146,0.30023336696433
608,1.39684,1.39687374142084,2.68010721932402,3.07787009929656,0.811230524472101,0.300240407489791
608.425636620281,1.39684,1.39695979013426,2.68013045608729,3.0902055352374,0.811273548414379,0.30027380116844
608.818980016026,1.39684,1.39703936830325,2.68015185668787,3.10160946234512,0.811314296693569,0.30030568001923
609.147701183134,1.39684,1.39710592230174,2.68016968762142,3.11114309211015,0.811348620660725,0.300332613822317
609.487973435118,1.39684,1.39717486323802,2.68018809369695,3.12101487383854,0.811383046467562,0.300359410863482
609.842916270287,1.39684,1.39724682522716,2.68020723774725,3.13131564180025,0.811419515658839,0.300387945107476
610,1.397244,1.39727868696097,2.68021569207634,3.13587545308561,0.811436038110495,0.300400963281865
610.323560518248,1.397244,1.39734433894216,2.68023307141559,3.14526988334224,0.811469700725914,0.300427422413708
610.895494181859,1.397244,1.39746044426714,2.68026367714146,3.16188278563089,0.811527619540249,0.30047265561323
611.076383475271,1.397244,1.39749717550914,2.68027332669287,3.16713891727705,0.811546582203755,0.300487618698587
611.257272768683,1.397244,1.39753390932212,2.68028296171064,3.17239594491243,0.811565803209598,0.300502846163393
611.57559506147,1.397244,1.39759855485317,2.68029988183691,3.18164927534995,0.811598771257854,0.300528801165965
612,1.397652,1.39768474106965,2.6803223710051,3.19399069164313,0.811641384085518,0.300562092562074
612.254887880598,1.397652,1.39773649739491,2.68033583931638,3.20140502115038,0.811668069385607,0.300583193678159
612.509775761195,1.397652,1.39778824877003,2.68034927906903,3.20882113599641,0.811695012043461,0.300604562818759
612.863582495117,1.397652,1.39786007888175,2.68036788745941,3.21911835157304,0.81173094311131,0.300632774654375
613.217389229039,1.397652,1.39793191599593,2.68038644129304,3.22941901227222,0.811766814751724,0.300660946655353
613.591665119672,1.397652,1.39800795094372,2.68040600956549,3.24031933059366,0.811806418947831,0.300692426418569
613.938067809801,1.397652,1.3980784155243,2.68042406695493,3.25041135005384,0.811842074140299,0.300720580517785
614,1.398056,1.39809102857862,2.68042728998398,3.25221602148829,0.811848313620461,0.300725481486852
614.309660950995,1.398056,1.39815419251553,2.68044338075974,3.26124096376879,0.811879953933621,0.300750441695883
614.657557207708,1.398056,1.39822542357123,2.68046141016732,3.27138340909715,0.811917116451658,0.300780122152199
614.999483371083,1.398056,1.3982958099342,2.6804790807931,3.28135511841024,0.811953231719046,0.300808908163926
615.442365110467,1.398056,1.39838765690664,2.6805018962056,3.29427594239106,0.811999151303692,0.300845371962026
615.689794425668,1.398056,1.39843931692174,2.68051460705612,3.30149694848077,0.812025924210267,0.300866881240909
615.937223740868,1.398056,1.39849119717936,2.68052729225986,3.30871969742041,0.812052796064402,0.300888503681603
616,1.398464,1.39850438876245,2.68053050658157,3.31055248988221,0.812059486448915,0.300893863761621
616.313881295658,1.398464,1.39857045495291,2.68054655324919,3.31971815546468,0.81209207536956,0.300919811012982
616.696360578336,1.398464,1.39865094027445,2.68056605041343,3.33089073781832,0.812131823442537,0.300951490746303
617.076415171636,1.398464,1.39873036232001,2.68058536217678,3.34199657173235,0.81217174062246,0.300983417449299
617.472630226944,1.398464,1.3988118085268,2.68060542918959,3.35357896202294,0.812210447699281,0.301013822224431
617.768081785165,1.398464,1.39887109483288,2.6806203489173,3.36221854414561,0.812238317640653,0.30103551955439
618,1.398868,1.39891645634011,2.68063203398767,3.36900188181511,0.81226012619104,0.30105249347026
618.360228025957,1.398868,1.39898431232928,2.68065013788688,3.37954084646587,0.812291846255885,0.301076720776772
618.787413032892,1.398868,1.3990596605566,2.68067153435143,3.3920427778029,0.812324831718518,0.301100847146319
619.077318441165,1.398868,1.39910698984093,2.68068601020257,3.40052937902477,0.812346045837944,0.30111606475443
619.367223849437,1.398868,1.39915080824379,2.68070045009191,3.40901767446961,0.812365589760562,0.301129624275625
619.751977150527,1.398868,1.39920302504135,2.68071955906511,3.42028546193699,0.812386985087371,0.301143095161379
620,1.399272,1.39923288509469,2.68073184413149,3.42755025565272,0.812399045178228,0.301150057892822
620.333169165085,1.399272,1.39926818286129,2.68074830619447,3.43731037835043,0.812414150811198,0.301158335196372
620.699346101584,1.399272,1.39930067454943,2.68076634617347,3.44803897936736,0.812427372027695,0.30116407366281
621.100781416252,1.399272,1.39932907481211,2.68078605999611,3.45980207098533,0.812437949527552,0.301166474930262
621.391038235065,1.399272,1.39934527522222,2.68080027316962,3.46830804276331,0.812444966798988,0.301167598310614
621.681295053878,1.399272,1.39935820356172,2.68081445224259,3.47681446946109,0.812450758526211,0.301167511446976
622,1.399384,1.39936906518307,2.68082998187866,3.48615501417497,0.812454842736624,0.301165158562551
622.418910996046,1.399384,1.39937886128006,2.68085033216249,3.49843274219317,0.812459254694204,0.301161134608031
622.792324708177,1.399384,1.39938415018464,2.68086841288366,3.5093771611402,0.812463026483143,0.301157411809001
623.141176855243,1.399384,1.39938686511504,2.6808852538977,3.51960174938857,0.812464645406812,0.301152050485745
623.483641294651,1.399384,1.39938800814607,2.68090173924239,3.52963904275068,0.812466157990057,0.301146730719041
623.762207286797,1.399384,1.39938816375244,2.68091511417622,3.53780343071958,0.812468071708673,0.301143101570778
624,1.399384,1.39938793091626,2.6809265069837,3.54477273907303,0.81246931994115,0.301139628594607
624.482411342413,1.399384,1.39938690330148,2.68094955053288,3.55891118029167,0.812470533731154,0.301131292870435
624.744027706277,1.399384,1.39938623115539,2.68096200862254,3.56657842256797,0.812472028910461,0.301127625279099
625.005644070142,1.399384,1.39938557641689,2.68097443958098,3.57424555154606,0.812473870135965,0.301124314941275
625.440033813048,1.399384,1.39938464704778,2.68099502023049,3.58697590906536,0.812475448641373,0.301117364371504
625.743280160593,1.399384,1.39938416089698,2.68100934338143,3.59586276516053,0.812476726526209,0.301112706237384
626,1.399384,1.39938386084493,2.68102144065716,3.60338600727717,0.812478690130593,0.30110965617152
626.356393806287,1.399384,1.39938360105478,2.68103819190495,3.61383008620341,0.812480907276664,0.301104930886413
626.774720570075,1.399384,1.39938348657196,2.68105779066853,3.62608891307055,0.812482373060511,0.301098273986926
627.046748542023,1.399384,1.39938349049205,2.68107049861633,3.63406039654427,0.812484283381745,0.301094917432318
627.318776513972,1.399384,1.39938353028174,2.68108317775153,3.64203178657513,0.812486374412826,0.301091753454595
627.690867669924,1.399384,1.39938360301158,2.68110047426634,3.65293526698647,0.812487891702923,0.301086101876329
628,1.399384,1.3993836468064,2.68111480339531,3.66199371481548,0.81248922112174,0.301081492200132
628.357343717671,1.399384,1.39938364756204,2.68113132129336,3.67246472086913,0.812491867515919,0.301077292330632
628.727828631855,1.399384,1.39938357157212,2.68114839475939,3.68332064767309,0.812493646784049,0.301071995043149
629.153358826076,1.399384,1.39938337912463,2.68116794000376,3.69578929571204,0.812495214219846,0.301065461420893
629.416544965702,1.399384,1.39938320694358,2.68117999390242,3.70350089013381,0.812497104502571,0.301062355643695
629.679731105327,1.399384,1.399382999824,2.68119202140178,3.71121240054807,0.81249871219351,0.30105897822843
630,1.399384,1.39938271019785,2.68120662203816,3.7205963650584,0.812499672152874,0.301053886602859
630.357739560254,1.399384,1.39938235352191,2.68122288492909,3.73107805167434,0.812501281019935,0.301048754962139
630.715479120508,1.399384,1.39938198046764,2.68123909943662,3.74155954885004,0.812503739480524,0.301044493024536
631.102713188186,1.399384,1.39938157968991,2.68125659641496,3.75290504657685,0.812505143098829,0.301038644780797
631.379836700903,1.399384,1.39938130638854,2.68126908350388,3.76102430939393,0.812506186986055,0.301034513283732
631.65696021362,1.399384,1.39938105197683,2.68128154180154,3.76914345318443,0.812508037432164,0.3010312003364
632,1.39938,1.39938077099527,2.68129692363219,3.77919367588774,0.812510069365292,0.301026857282316
632.476860723155,1.39938,1.39938045335992,2.68131823306102,3.79316429556122,0.812511659029419,0.301019615208366
632.723329041649,1.39938,1.39938032394152,2.68132921381723,3.80038496306179,0.812513250825778,0.301016655997554
632.969797360142,1.39938,1.3993802174363,2.68134017204082,3.80760555219319,0.812515043475265,0.301013906966351
633.442267177119,1.39938,1.39938007129689,2.68136111567966,3.82144695706237,0.812516864015053,0.301007047278747
633.732540534289,1.39938,1.39938001370596,2.68137394207293,3.82995062024942,0.812518176136956,0.301003043374507
634,1.39938,1.39937997786162,2.6813857329435,3.8377858362691,0.812520195269425,0.301000175634484
634.359136988996,1.39938,1.39937994954258,2.68140152410419,3.84830662704353,0.812522185012927,0.300995620566816
634.770833894648,1.39938,1.39937993589381,2.68141956825871,3.86036697238639,0.812523507838819,0.300989464806339
635.050690124314,1.39938,1.39937993313548,2.68143179870501,3.86856500982537,0.812525425085715,0.300986313021604
635.33054635398,1.39938,1.39937993257608,2.6814440006605,3.87676295792548,0.812527360186913,0.300983190903861
635.7166193314,1.39938,1.39937993171689,2.68146078711197,3.88807223851462,0.812528657015866,0.300977530434979
636,1.39938,1.39937992922356,2.68147307417876,3.89637322176466,0.812529925827544,0.300973706764755
636.333603524284,1.39938,1.39937992344554,2.68148750171635,3.90614522998838,0.812532345003749,0.300970146286731
636.717940996235,1.39938,1.39937991366843,2.68150407372845,3.91740321655337,0.812534105718999,0.300965038514212
637.128343357852,1.39938,1.39937990230889,2.68152171112006,3.92942450938605,0.812535660998077,0.300959283698997
637.405065560925,1.39938,1.39937989626759,2.68153356949449,3.93752998306388,0.812537663935435,0.3009563717153
637.681787763998,1.39938,1.39937989326343,2.68154540056005,3.94563537926727,0.812539301844382,0.300953105993366
638,1.39938,1.39937989541315,2.68155897182975,3.95495595983743,0.812540279377941,0.300948458608284
638.344264047534,1.39938,1.39937990643528,2.68157361371317,3.96503946414322,0.812541984146693,0.300944094834486
638.688528095069,1.39938,1.39937992780245,2.68158821366947,3.97512282218753,0.812544388806628,0.300940448417548
639.096829436758,1.39938,1.39937996676627,2.68160547520916,3.98708166520414,0.812545925025754,0.300934830588127
639.375880138542,1.39938,1.39938000097311,2.68161723875814,3.99525474167139,0.81254708397334,0.300931114238249
639.654930840326,1.39938,1.39938003977447,2.68162897498928,4.00342771619913,0.812549000175912,0.300928166565965
640,1.39938,1.39938009086862,2.68164345011522,4.01353416484589,0.812550947150456,0.300924114708634
640.460311401912,1.39938,1.39938015482964,2.6816626947738,4.02701566577568,0.812552472929545,0.300917664883153
640.70651193535,1.39938,1.39938018154373,2.68167295762507,4.03422622073116,0.812554038770689,0.300914977426446
640.952712468788,1.39938,1.39938019906382,2.68168319942563,4.04143670781923,0.812555720358252,0.300912414397618
641.340054799503,1.39938,1.3993802003131,2.68169927013268,4.05278071210934,0.812557148242094,0.300907181819666
641.727397130218,1.39938,1.39938015898511,2.6817152890053,4.06412454098593,0.812558726426065,0.300902120854298
642,1.39938,1.39938009881139,2.68172653174619,4.07210795679885,0.812560575391464,0.300899310071704
642.350789514558,1.39938,1.39937997881479,2.6817409615273,4.08238103115578,0.812562148076463,0.300894902126684
642.796590118387,1.39938,1.39937975316043,2.6817592388232,4.09543636284302,0.812563522568073,0.300888701290596
643.054993860115,1.39938,1.39937958487409,2.68176980202276,4.10300362540656,0.812565170741567,0.300885971355879
643.313397601843,1.39938,1.39937939045025,2.68178034250191,4.11057081364648,0.812566644947648,0.300883076862776
643.801002917111,1.39938,1.39937896068024,2.68180017057712,4.124849835093,0.812567885597464,0.300876099383513
644,1.39938,1.39937876589077,2.68180823951888,4.13067716691616,0.812568791947875,0.300873661407997
644.285026559993,1.39938,1.39937847302919,2.6818197735148,4.13902364733318,0.812570692829706,0.300870781840567
644.666173913395,1.39938,1.39937806730561,2.68183515444541,4.15018471797207,0.812572229306789,0.300865943495993
645.065444085568,1.39938,1.39937764378776,2.68185121443206,4.16187629393386,0.812573288193718,0.30086034619945
645.354817758521,1.39938,1.39937734995652,2.68186282067819,4.17034969589859,0.812575144976641,0.30085739274971
645.644191431473,1.39938,1.39937707577054,2.68187439898366,4.17882300598955,0.812576727188329,0.300854176372093
646,1.399376,1.39937677487188,2.68188859725201,4.18924151998694,0.812577564762079,0.300849129606657
646.316536832577,1.399376,1.39937654696139,2.68190119308252,4.1985099680546,0.812578989626497,0.300845334206936
646.633073665153,1.399376,1.39937635927139,2.68191375573297,4.20777828907395,0.812581084708383,0.300842222767744
647.037910503952,1.399376,1.39937617719026,2.68192977459434,4.21963193380835,0.812582483801459,0.300836982905798
647.3422309607,1.399376,1.39937608001972,2.68194178061764,4.22854233167428,0.81258353392118,0.300833057145539
647.646551417449,1.399376,1.3993760126658,2.68195375622532,4.23745260947581,0.812585515631892,0.300830075547053
648,1.399376,1.3993759656277,2.68196762704592,4.24780121203577,0.81258729872279,0.300826109808197
648.381228734595,1.399376,1.39937594392495,2.68198254234181,4.25896305652473,0.812588362076215,0.300820991469947
648.669046953407,1.399376,1.39937594197368,2.68199377166578,4.26738985163167,0.812590003027668,0.300817978392851
648.95686517222,1.399376,1.39937594838593,2.68200497408644,4.27581655892259,0.812591821846958,0.300815154335799
649.379081256727,1.399376,1.39937596625897,2.68202135897848,4.2881780246514,0.812593172676781,0.300809714405703
649.664712625316,1.399376,1.39937598030438,2.68203241079533,4.29654050810207,0.81259435237597,0.300806313658415
649.950343993906,1.399376,1.39937599356131,2.68204343633739,4.3049028940972,0.812596213385786,0.300803605118803
650,1.399376,1.39937599567185,2.6820453504127,4.30635665744188,0.812596522118763,0.300803120557323
650.248280030471,1.399376,1.39937600502852,2.68205490891779,4.31362544506426,0.812597680852665,0.300800317730024
650.651653545179,1.399376,1.39937601523573,2.68207039624666,4.32543471702072,0.812598830635348,0.300795048696047
651.006393676602,1.399376,1.39937601894813,2.68208397336649,4.33582002441162,0.81260085182933,0.300791442733957
651.361133808026,1.399376,1.39937601862024,2.68209751041424,4.34620520899973,0.812602747224532,0.30078772754046
651.864173712868,1.399376,1.39937601458912,2.68211663818553,4.36093174400184,0.812604208374967,0.300781260879454
652,1.399376,1.39937601349698,2.68212178916438,4.36490801728737,0.81260496348347,0.300779881078737
652.276363370632,1.399376,1.39937601222449,2.68213225179578,4.3729984077362,0.812606835419548,0.300777416682753
652.613889079156,1.399376,1.39937601376577,2.68214499729991,4.38287920920787,0.812608265114824,0.300773563962969
653.073351631171,1.399376,1.39937602413299,2.6821622898449,4.39632944098979,0.812609652274159,0.30076778433747
653.321011386317,1.399376,1.39937603440133,2.68217158346668,4.40357928510823,0.812611311281928,0.300765591758703
653.568671141463,1.399376,1.39937604790857,2.68218085793284,4.41082907432339,0.812612784090694,0.300763220997175
654,1.399376,1.39937607743211,2.682196964891,4.42345532864943,0.812613876232132,0.300757638195155
654.293642990147,1.399376,1.39937609917805,2.6822078972099,4.43205099505777,0.812615224438982,0.300754455816895
654.587285980293,1.399376,1.39937611858407,2.68221880279379,4.4406465647461,0.812617201788241,0.300751913623332
654.974031103279,1.399376,1.39937613336824,2.68223312539801,4.4519673356132,0.812618552368457,0.300747328477633
655.38432627837,1.399376,1.39937612422947,2.68224826972258,4.46397729737153,0.812619877574614,0.300742377265143
655.713708959835,1.399376,1.39937608935348,2.68226039005155,4.47361868341693,0.812622031174869,0.300739507572014
656,1.399376,1.39937603358327,2.68227089771922,4.48199865957902,0.812623152913014,0.300736274283788
656.301244135964,1.399376,1.39937594523271,2.68228192715548,4.49081624589813,0.812623716184323,0.300732266307727
656.632829242934,1.399376,1.39937580933531,2.68229403548239,4.5005217986422,0.812625280054932,0.30072881174685
656.951107673321,1.399376,1.39937563889566,2.68230562646174,4.50983774935065,0.8126271123558,0.300725840013456
657.339045844706,1.399376,1.39937537824098,2.68231971278366,4.52119251089966,0.812628008624503,0.300720897996292
657.612127165432,1.399376,1.39937516179327,2.68232960129952,4.52918536408893,0.812628843554985,0.300717634472617
657.885208486158,1.399376,1.39937492110428,2.68233946734667,4.5371781210239,0.812630400893177,0.300715102663032
658,1.399376,1.39937481360581,2.68234360790936,4.54053790514606,0.812631039247864,0.300714024896562
658.399833752244,1.399376,1.39937441661305,2.68235799915975,4.55224037966912,0.812632211738447,0.30070923276789
658.782360665557,1.399376,1.39937401755285,2.68237172270379,4.56343614396648,0.812633301723144,0.300704634943896
659.167517442792,1.399376,1.39937361617385,2.68238549649949,4.57470869440523,0.812635491506383,0.30070111618449
659.516231295981,1.399376,1.3993732695082,2.68239792899014,4.58491453774678,0.812636480355032,0.300696952492693
659.806838540085,1.399376,1.39937300267223,2.6824082622906,4.59341966984307,0.812637165630796,0.300693355303799
660,1.399372,1.39937283974474,2.68241511682524,4.59907281908777,0.81263811094875,0.300691459905046
660.344438731777,1.399372,1.39937258237549,2.68242731225085,4.60915321601129,0.812640054679967,0.300688349433195
660.84623497452,1.399372,1.3993722891306,2.68244501665153,4.62383867838884,0.812641312243652,0.300682269657667
661.104439049899,1.399372,1.39937217571314,2.68245409780837,4.63139511395579,0.81264238495514,0.300679578787076
661.362643125277,1.399372,1.39937208595647,2.68246315944091,4.63895147267702,0.812644031223727,0.300677469540968
661.734681399158,1.399372,1.39937199357728,2.68247618181743,4.64983910429538,0.812645509737377,0.300673550989943
662,1.399372,1.39937195024619,2.68248544406858,4.65760353313601,0.812646025251177,0.300670227767685
662.389780531613,1.399372,1.39937191295346,2.68249901417853,4.66901013565226,0.812647990742028,0.300666569168001
662.74379238856,1.399372,1.39937189859138,2.68251130086649,4.67936987598196,0.812649851964344,0.300663338209639
663.195408719726,1.399372,1.39937189564207,2.68252692258408,4.69258575565796,0.812650836656148,0.300657848532644
663.434609180983,1.399372,1.39937189708881,2.68253517290492,4.69958550855103,0.812652039618659,0.300655632181544
663.67380964224,1.399372,1.39937189863818,2.68254340679624,4.70658520318822,0.812653573300465,0.300653753363278
664,1.399372,1.3993718989371,2.68255460868343,4.71613040839488,0.812654806046617,0.300650343540855
664.39087483273,1.399372,1.39937189459003,2.68256799189347,4.7275683357353,0.812655703328316,0.300645694169558
664.70844868139,1.399372,1.39937188715889,2.68257883329236,4.73686117465516,0.812657534015977,0.300643031627073
665.02602253005,1.399372,1.39937187736607,2.68258964604039,4.7461539298395,0.812659101389725,0.300640117616162
665.518059073383,1.399372,1.39937186203881,2.68260634248818,4.76055160800319,0.812660169626156,0.30063426587942
665.758675321726,1.399372,1.39937185673829,2.68261448251817,4.76759227776885,0.812661490895313,0.30063221341603
666,1.399372,1.39937185427545,2.68262263014275,4.77465362167047,0.812663031451323,0.300630377082018
666.451388846564,1.399372,1.39937186033058,2.68263782607612,4.78786150021788,0.812664247051058,0.300625294695905
666.751151776559,1.399372,1.39937187359277,2.68264788602664,4.79663261767119,0.812665158021205,0.300622036385323
667.050914706554,1.399372,1.39937189473156,2.68265792089219,4.80540363468899,0.812667088556951,0.30061980812238
667.396489148105,1.399372,1.39937192824153,2.68266945829415,4.81551501092074,0.812668551187228,0.300616489375569
667.826280477669,1.399372,1.39937198017738,2.68268376110435,4.82809041246781,0.812669414304389,0.300611425282955
668,1.399372,1.39937200280095,2.68268952770662,4.83317326776274,0.812670372422154,0.300609993720864
668.298613129259,1.399372,1.3993720409392,2.68269942064455,4.84191031760358,0.812672272237486,0.30060779378775
668.72751663739,1.399372,1.39937208554987,2.68271358701767,4.85445940419399,0.812673311550794,0.300602962318339
669.019871708936,1.399372,1.3993721017049,2.68272321428806,4.8630131858628,0.812674142031303,0.300599803022896
669.312226780482,1.399372,1.39937210005154,2.68273281810675,4.87156687178008,0.81267595050726,0.30059763136264
669.656952403717,1.399372,1.39937206812292,2.68274411223824,4.88165272844293,0.81267738242886,0.30059438250222
670,1.399372,1.39937199710925,2.68275531919968,4.89168940157652,0.81267784629772,0.300590201574607
670.315309094615,1.399372,1.39937189253055,2.68276559173766,4.9009143998659,0.8126792767789,0.30058737456381
670.63061818923,1.399372,1.39937174780157,2.68277583730677,4.91013930175511,0.812680989135217,0.300584840581311
671.141033809305,1.399372,1.39937142803387,2.6827923656493,4.92507221704742,0.812681780351797,0.300578781486743
671.37519695726,1.399372,1.39937124788557,2.68279992485889,4.93192288614779,0.812682646787465,0.300576514933202
671.609360105214,1.399372,1.3993710488722,2.68280746933625,4.93877349008949,0.812684100119121,0.300574841377562
672,1.399372,1.3993706811023,2.68282002261569,4.95020183503337,0.812685426623261,0.300570965044775
672.392512752791,1.399372,1.39937027840872,2.68283259501113,4.96168483336014,0.812685864492439,0.300566192211579
672.677123843117,1.399372,1.39936997505879,2.68284168558982,4.97001103449943,0.812687416264825,0.300563976380256
672.961734933443,1.399372,1.39936967014926,2.68285075464894,4.978337160297,0.812688847673405,0.300561649145882
673.351336045296,1.399372,1.39936926353165,2.68286313438875,4.98973460810139,0.812689261047419,0.300556931857971
673.659101376839,1.399372,1.3993689618003,2.68287288540341,4.99873789689505,0.812690266935742,0.300553896612913
673.966866708381,1.399372,1.3993686858095,2.68288261145341,5.00774107824783,0.812692104892898,0.30055170386359
674,1.399368,1.399368657909,2.68288365705107,5.00871033516331,0.812692266341535,0.300551431982741
674.165666458097,1.399368,1.39936852420142,2.68288888071207,5.01355660957137,0.812692830399783,0.300549831205527
674.560136039141,1.399368,1.39936824755999,2.68290128982059,5.02509602095743,0.812693300245264,0.300545158351781
674.964762077836,1.399368,1.39936802876325,2.68291397611519,5.0369323561058,0.81269528304966,0.300541883557033
675.30651731008,1.399368,1.3993678956335,2.68292465793318,5.04692945261687,0.812696887262968,0.300539060854951
675.743272940294,1.399368,1.39936779020114,2.68293826484114,5.05970540187793,0.812697488234582,0.300534022587396
676,1.399368,1.39936775851098,2.68294623996009,5.06721506890146,0.812698763635851,0.300531992749897
676.263626926668,1.399368,1.39936774584034,2.68295441167975,5.07492650548107,0.812700407907589,0.300530250324725
676.651097256728,1.399368,1.39936775646567,2.68296638966698,5.08626045470259,0.812701356438945,0.300526234684465
677.042751912174,1.399368,1.39936779156949,2.68297845776049,5.09771666927842,0.81270241578595,0.300522292518602
677.366016069125,1.399368,1.39936783014291,2.68298838890064,5.10717229007675,0.812704437355215,0.300520198220815
677.653060651911,1.399368,1.3993678660756,2.6829971849261,5.11556842162057,0.81270541109966,0.300517526541248
678,1.399368,1.39936790614282,2.6830077882861,5.1257164153605,0.812705883271508,0.300513604262319
678.357076531397,1.399368,1.39936793918714,2.68301866949964,5.13616079132255,0.812707693857709,0.300510905204144
678.655065269665,1.399368,1.39936795892305,2.68302772537627,5.14487679242491,0.812709209384207,0.300508667560891
678.985263453679,1.399368,1.3993679727486,2.68303773386965,5.15453484267222,0.812709731121404,0.300505041290635
679.290741253446,1.399368,1.39936797942918,2.68304696858549,5.16346975066564,0.812710614879436,0.300502097700512
679.596219053212,1.399368,1.39936798232342,2.68305617982841,5.1724045659804,0.812712374408746,0.300500039575586
679.949802983086,1.399368,1.39936798406435,2.68306681241542,5.18274634771447,0.812713595032461,0.300496853412536
680,1.399368,1.39936798437242,2.68306831934807,5.18421452670072,0.812713661301888,0.300496295128366
680.250985084572,1.399368,1.39936798677186,2.68307584456828,5.19155538887268,0.812714055224467,0.300493570225198
680.6295936671,1.399368,1.39936799477965,2.68308716657126,5.20262888764122,0.812715823331673,0.300490646015306
680.989498067347,1.399368,1.39936800920357,2.68309789619284,5.2131552280486,0.812717446286689,0.300487822278491
681.477644370442,1.399368,1.3993680403878,2.68311239771423,5.22743220033808,0.812718304368314,0.300482670702589
681.708216632266,1.399368,1.39936805901825,2.68311922691973,5.23417573905651,0.812719477284999,0.300481013596899
681.938788894089,1.399368,1.39936807906754,2.68312604301555,5.24091923405618,0.812720835518019,0.300479547318173
682,1.399368,1.39936808447424,2.68312785031728,5.24270945650667,0.812721116927103,0.300479079788831
682.306055529553,1.399368,1.39936811058287,2.68313687300346,5.25166054037684,0.812721801850001,0.300476025689969
682.686441491189,1.399368,1.39936813561016,2.68314805493999,5.26278543198353,0.812722619169377,0.300472209128782
683.118654131582,1.399368,1.39936814177353,2.6831607173978,5.27542589612209,0.812724988444361,0.300469330858256
683.485412855795,1.399368,1.39936811688426,2.68317142650776,5.2861520127324,0.812725709813327,0.300465614039637
683.776200427484,1.399368,1.39936807084514,2.68317989405101,5.29465622085755,0.812726232463443,0.300462627359419
684,1.399368,1.39936801675899,2.68318639697464,5.30120127390779,0.812727329967951,0.300461029696876
684.353029009821,1.399368,1.39936789477103,2.68319663026432,5.31152558182889,0.812729001279937,0.300458459822519
684.746621934682,1.399368,1.39936770244555,2.68320800393108,5.32303608496368,0.812729433418943,0.300454178111011
685.140214859544,1.399368,1.39936745016622,2.68321934034872,5.33454643024094,0.812730862785823,0.300450909037947
685.464864160329,1.399368,1.39936719945692,2.68322866308595,5.34404046199373,0.81273236865468,0.300448551033947
685.796270043739,1.399368,1.3993669085619,2.68323815387806,5.35373201172028,0.812732735018847,0.300444983867128
686,1.399368,1.39936671509984,2.68324397530175,5.35968978708243,0.812733023055485,0.300442859173489
686.313203623566,1.399368,1.39936640150179,2.68325290560831,5.36884886221121,0.812734371880713,0.300440506808218
686.669808917446,1.399368,1.39936603083251,2.68326304510217,5.37927703894762,0.81273578089907,0.30043771353246
687.152009717003,1.399368,1.39936553199446,2.68327670790827,5.39337783973207,0.812736297576666,0.300432567792315
687.398295202183,1.399368,1.39936528903006,2.68328366509014,5.40057976674269,0.812737367286477,0.300430754223702
687.644580687364,1.399368,1.39936506008213,2.68329060801741,5.40778163744414,0.812738663195512,0.30042917280801
688,1.399364,1.39936476189433,2.6833006024156,5.41817472865222,0.812739393755445,0.300425761513958
688.382744683004,1.399364,1.39936449111007,2.68331133216182,5.42936674074654,0.812740079507261,0.300422000619802
688.769731712975,1.399364,1.39936427397102,2.68332214609939,5.44068265414101,0.812742119597245,0.300419559156482
689.101743204525,1.399364,1.39936413173872,2.68333139604604,5.45039095050314,0.812742923126028,0.300416529261207
689.450962695248,1.399364,1.39936402187167,2.68334109782838,5.46060233332989,0.812743444587467,0.300413030007881
689.751234727023,1.399364,1.39936395556412,2.68334941723245,5.46938236552245,0.812744932382046,0.300411069947071
690,1.399364,1.39936391721274,2.68335629382391,5.47665627783322,0.812746112950933,0.300409400583795
690.386238923331,1.399364,1.39936388177024,2.68336694236836,5.48794986222373,0.812746728121456,0.300405602565856
690.695761409076,1.399364,1.3993638701267,2.68337545114504,5.49700017528951,0.812747610609765,0.300402958642771
691.00528389482,1.399364,1.39936386987866,2.68338393800192,5.50605040296704,0.812749255446845,0.300401086124325
691.372304363749,1.399364,1.39936388073725,2.68339397308269,5.5167817642187,0.81275029248815,0.3003979641125
691.714493767615,1.399364,1.39936389889885,2.6834033016312,5.52678700462215,0.812750874835592,0.300394680187517
692,1.399364,1.39936391844967,2.68341106459707,5.53513480857383,0.81275221322874,0.300392801153511
692.327299306391,1.399364,1.39936394467401,2.68341994124376,5.54470451672393,0.812753650576899,0.300390559605076
692.963354265582,1.399364,1.39936400475855,2.68343712257641,5.56330156783218,0.812754537870018,0.300384326393885
693.128236272477,1.399364,1.39936402189573,2.68344156159165,5.56812234652071,0.81275535814054,0.300383307057541
693.293118279373,1.399364,1.39936403941385,2.68344599451513,5.57294309903357,0.81275655736982,0.300382669236408
693.574742842975,1.399364,1.39936406920455,2.68345355204554,5.58117709336067,0.812758056421902,0.300381036448783
694,1.399364,1.39936410801945,2.68346493046928,5.59361048524152,0.812758009681347,0.300376274680586
694.267962285629,1.399364,1.39936412259257,2.68347207953279,5.60144490071533,0.812758989383489,0.300374291854141
694.535924571258,1.399364,1.39936412316744,2.68347921263751,5.60927924850898,0.81276083746427,0.300373183989284
694.933826670086,1.399364,1.39936408470777,2.68348977533904,5.62091256392761,0.812761628214301,0.300369597491161
695.281828309486,1.399364,1.39936399839278,2.68349898467889,5.63108686800885,0.812761758722463,0.300365911480488
695.618240104133,1.399364,1.39936385721637,2.6835078619248,5.6409221981828,0.812763776334781,0.300364250071883
695.92752437709,1.399364,1.39936367243562,2.68351600137332,5.6499643705865,0.812764858060389,0.300361958410184
696,1.399364,1.39936362144747,2.68351790568238,5.65208324786177,0.81276483957208,0.300361150681015
696.362378114551,1.399364,1.39936332551205,2.68352740998088,5.66267756662998,0.812764706582152,0.300357078661507
696.666537595091,1.399364,1.39936303190096,2.6835353652086,5.67156971248894,0.812766188669924,0.300355263702927
696.970697075631,1.399364,1.39936270958451,2.6835433002934,5.68046178519131,0.812767644201446,0.300353430518487
697.397554991013,1.399364,1.3993622364792,2.68355440254172,5.69294084825911,0.812767526479104,0.300348711419762
697.763142655845,1.399364,1.39936184001141,2.68356387986264,5.70362853672304,0.812768877152795,0.30034613416405
698,1.399364,1.39936159900751,2.68357000465358,5.71055282063106,0.812770271960532,0.300344990519631
698.353298275827,1.399364,1.39936127393418,2.68357911802105,5.72088108926648,0.812770700545113,0.300341642067227
698.724443547042,1.399364,1.39936098404178,2.68358866292365,5.7317309844312,0.812771030683665,0.300338016373544
699.06323508115,1.399364,1.39936076656489,2.68359735005856,5.74163493579327,0.812773029939047,0.300336415356981
699.368539685363,1.399364,1.39936060619127,2.68360515757331,5.75055990606898,0.812773933284548,0.300334083040843
699.808035352067,1.399364,1.39936042527681,2.68361636194226,5.76340758297471,0.812774061288778,0.300329567753065
700,1.39936,1.39936036134726,2.68362124297611,5.76901917702223,0.812775021713528,0.300328505428234
700.259920092828,1.39936,1.39936028650823,2.6836278394674,5.77661722815588,0.812776618688147,0.30032736870638
700.666901552213,1.39936,1.39936019157077,2.68363813956135,5.78851416262223,0.81277718083784,0.300323662312233
701.028322251424,1.39936,1.39936012588594,2.68364725733665,5.7990791552697,0.812777737117669,0.300320439995979
701.339078419453,1.39936,1.39936008129925,2.68365507503464,5.80816302872492,0.812779640493195,0.300319103523937
701.640907742139,1.39936,1.39936004743336,2.68366264879661,5.81698591658956,0.812780565729207,0.300316889969711
702,1.39936,1.39936001819168,2.68367163466203,5.82748261838153,0.812780583157841,0.300313183341747
702.290331316193,1.39936,1.39936000243104,2.68367888022562,5.8359692624266,0.812781823414367,0.300311420802044
702.580662632386,1.39936,1.39935999269072,2.68368610827651,5.8444558446675,0.812783451492057,0.300310053340367
702.948211083709,1.39936,1.39935998717854,2.68369523366449,5.85519949240274,0.812783867865622,0.300306687857469
703.315759535031,1.39936,1.39935998690963,2.68370433114295,5.86594303998938,0.812784563693115,0.30030361339939
703.652097630338,1.39936,1.39935998910663,2.68371263172824,5.87577419595089,0.812786484726225,0.300302094411454
704,1.39936,1.39935999197217,2.68372119326822,5.88594332719497,0.812787206413788,0.300299267935126
704.299363322976,1.39936,1.39935999386663,2.68372854046748,5.89469361310827,0.812787368369727,0.300296384955029
704.598726645952,1.39936,1.39935999470344,2.68373586936142,5.90344381411786,0.812788706175395,0.300294685389297
704.917352553405,1.39936,1.399359994306,2.6837436497764,5.9127569853323,0.812790223752849,0.300292978440092
705.324696516589,1.39936,1.39935999233798,2.68375356653146,5.92466325076641,0.812790504887656,0.300289149611828
705.614596751189,1.39936,1.39935999067063,2.6837606036591,5.93313666898864,0.812791327600189,0.300287055774714
705.904496985789,1.39936,1.39935998963747,2.68376762381408,5.94161001837791,0.812792906557382,0.300285725181561
706,1.39936,1.3993599895895,2.68376993278302,5.9444014197528,0.812793304785616,0.300285166448777
706.387930061808,1.39936,1.39935999188995,2.68377929288171,5.95573996338147,0.812793757234202,0.300281739680503
706.759160109348,1.39936,1.39935999952294,2.68378822177053,5.9665902897816,0.81279464500086,0.300278927047553
707.107185025846,1.39936,1.3993600130413,2.68379656749533,5.97676227743851,0.812796454887264,0.300277278333612
707.470294640236,1.39936,1.39936003424652,2.68380524920767,5.98737510595146,0.812797007764271,0.300274233518988
707.756115561063,1.39936,1.39936005542027,2.68381206454964,5.99572891077578,0.812797366845231,0.300271768452455
708,1.39936,1.39936007548383,2.68381786710219,6.00285696322865,0.812798464270764,0.300270461479443
708.345622716526,1.39936,1.39936010391035,2.68382607005116,6.01295847807361,0.812799979119046,0.300268577145143
708.742791660063,1.39936,1.39936012900569,2.68383546723142,6.02456647212869,0.812800291827305,0.30026499572666
709.1399606036,1.39936,1.39936013445788,2.68384483331805,6.03617434081487,0.812801650993295,0.300262473533346
709.460488390196,1.39936,1.39936011560081,2.68385236943807,6.04554217759209,0.812803042591526,0.30026074200604
709.780931180198,1.39936,1.3993600687985,2.68385988343553,6.05490748790596,0.812803293975927,0.30025787930622
710,1.39936,1.39936001772116,2.68386500878525,6.06130998456984,0.812803529487612,0.300255990614011
710.316226839442,1.39936,1.3993599133714,2.6838723907527,6.0705519404261,0.812804798111123,0.300254199822264
710.67458259364,1.39936,1.39935974843769,2.6838807326791,6.08102506849181,0.812806017147406,0.300251961563745
711.139642359717,1.39936,1.39935945914352,2.68389152141373,6.09461656654963,0.812806249928112,0.30024772293909
711.391799603263,1.39936,1.39935926832901,2.68389735365286,6.10198584647531,0.81280717502732,0.300246230847388
711.64395684681,1.39936,1.399359055948,2.68390317365445,6.10935507734412,0.812808292096465,0.300244935792617
712,1.39936,1.399358724802,2.68391137064571,6.11976029270622,0.812808711660655,0.300241958080177
712.384678196806,1.39936,1.39935833698416,2.6839201996177,6.13100224537824,0.812809129309209,0.300238716579598
712.768775885945,1.39936,1.39935793485463,2.68392898709976,6.14222709625964,0.812810786702015,0.300236732079617
713.105362564975,1.39936,1.39935758492161,2.68393666454679,6.15206342001959,0.812811250374465,0.300234013968445
713.459519258255,1.39936,1.39935723368799,2.68394471956665,6.16241311600807,0.812811520244771,0.300230945657242
713.756700640074,1.39936,1.399356961991,2.68395146042227,6.17109770175371,0.81281275351042,0.300229385435266
714,1.399356,1.39935676010771,2.68395696668479,6.17820764035759,0.812813656740284,0.30022800685028
714.384257065857,1.399356,1.39935648532338,2.6839656403506,6.1894367262895,0.812813946094924,0.30022470174308
714.694843963115,1.399356,1.39935630545155,2.68397263082404,6.19851287406453,0.81281462902164,0.300222487729651
715.005430860373,1.399356,1.39935616341132,2.68397960322477,6.20758894364052,0.812816034394627,0.300221003632398
715.378413545469,1.399356,1.39935603990858,2.68398795253453,6.2184883027391,0.812816781927939,0.300218291045027
715.710441957341,1.399356,1.39935596842503,2.68399536326207,6.22819081941658,0.812817165019948,0.300215602937066
716,1.399356,1.39935593107174,2.68400180934596,6.23665219532807,0.812818345788519,0.300214112242922
716.332130280133,1.399356,1.39935591129636,2.684009184031,6.2463575474165,0.812819550510537,0.300212260685353
716.968065482445,1.399356,1.39935592018344,2.68402324761819,6.26494039459162,0.812820094114805,0.300206975937265
717.131456411162,1.399356,1.399355928407,2.68402684895814,6.26971483510632,0.812820853692552,0.300206243018213
717.294847339879,1.399356,1.39935593774716,2.68403044539762,6.27448925426607,0.812821937682486,0.300205836543365
717.573649750849,1.399356,1.39935595423663,2.68403657089292,6.28263607336868,0.812823182886729,0.300204543175021
718,1.399356,1.39935597332567,2.68404591064463,6.29509430983077,0.812822906621029,0.300200396267872
718.265255828764,1.399356,1.39935597621697,2.68405170469328,6.30284518115169,0.812823777773715,0.300198866185462
718.530511657527,1.399356,1.39935596826004,2.68405748594915,6.31059599661318,0.812825434589487,0.300198127051011
718.939069961967,1.399356,1.39935592801502,2.68406636552522,6.32253409676114,0.81282597181809,0.30019498424086
719.288016449068,1.399356,1.39935586170908,2.68407392560664,6.33273025865252,0.812826038390094,0.300191917580522
719.614385062966,1.399356,1.3993557715243,2.6840809766662,6.34226659289381,0.812827888521855,0.300190845399921
719.923847656129,1.399356,1.39935566299594,2.68408764479726,6.35130890186457,0.812828818961087,0.300189012190447
720,1.399356,1.39935563343005,2.68408928305327,6.3535340237414,0.812828770489745,0.30018828474192
720.380761719355,1.399356,1.3993554749637,2.68409745876892,6.36465957214142,0.812828628473376,0.300184754385701
720.681776636972,1.399356,1.39935534716102,2.68410390384138,6.37345488365906,0.812830144808056,0.300183599702891
720.982791554589,1.399356,1.39935523032089,2.68411033278096,6.38225014811607,0.812831434795401,0.300182225441022
721.396930905425,1.399356,1.39935511011401,2.68411915148449,6.39435071245103,0.812831253274465,0.300178389478164
721.691261488826,1.399356,1.39935506662404,2.68412540050645,6.40295054687469,0.812832209662226,0.300176756424165
722,1.399356,1.39935506597238,2.68413193897675,6.41197129050646,0.812833979750671,0.300175817238645
722.421092063246,1.399356,1.3993551391778,2.68414082978029,6.42427475217814,0.812834286330181,0.300172439674678
722.709266902984,1.399356,1.39935522973289,2.68414689623465,6.43269457931568,0.812834646905151,0.300170286400112
722.997441742722,1.399356,1.39935534057855,2.68415294811582,6.44111433725547,0.812836275805952,0.300169407430148
723.334487578304,1.399356,1.39935547725477,2.68416000787747,6.45096195127473,0.81283743146451,0.300167637459008
723.7243296635,1.399356,1.39935561481198,2.68416814877465,6.46235209111952,0.812837300999229,0.300164133167066
724,1.399356,1.39935568063575,2.68417388950833,6.47040636317626,0.812838355289644,0.300162808220539
724.308908542515,1.399356,1.39935570930321,2.68418030674827,6.47943170305027,0.812839902739606,0.30016169609341
724.66883353572,1.399356,1.39935567079035,2.68418776297753,6.4899475525142,0.812839998914603,0.300158702059917
725.028758528926,1.399356,1.39935554855555,2.68419519686986,6.50046331330642,0.812840382424439,0.300156004593479
725.368835901975,1.399356,1.39935535682667,2.68420220037437,6.5103990947214,0.8128420305601,0.300154750110636
725.712107058532,1.399356,1.39935509466361,2.68420924956032,6.52042814007639,0.81284241327778,0.300152211267432
726,1.399356,1.39935482973771,2.68421514601949,6.52883919627194,0.81284224309223,0.300149597273996
726.332385397033,1.399356,1.39935448504465,2.68422193619261,6.53855003941753,0.81284338688994,0.300147926904082
726.659685941533,1.399356,1.39935412009578,2.68422860415537,6.5481122532547,0.812844546748694,0.300146323287399
727.109155798346,1.399356,1.39935360876611,2.68423773147171,6.56124360689975,0.812844351197667,0.300142345095011
727.359358946335,1.399356,1.39935333339586,2.68424279753253,6.56855326351097,0.812845015069475,0.300140909490489
727.609562094325,1.399356,1.39935307333851,2.68424785305157,6.57586286747642,0.812846233919543,0.300140033279423
728,1.399352,1.39935271120388,2.68425572109326,6.58726933269565,0.812846813477212,0.300137352327858
728.374591808689,1.399352,1.3993524251125,2.68426324579257,6.59821277458265,0.812846922882056,0.300134343458371
728.736695336244,1.399352,1.39935220982274,2.68427049733824,6.60879126343792,0.812848617644928,0.300133033128263
729.043189370973,1.399352,1.39935207282055,2.68427661815934,6.61774513435059,0.812849331286196,0.300131210235304
729.394427502287,1.399352,1.39935196114777,2.68428361333624,6.62800610202673,0.812849262651991,0.300128242688641
729.733733837316,1.399352,1.39935189156951,2.68429035145805,6.63791840181866,0.81285050057166,0.300126688176008
730,1.399352,1.39935185783427,2.68429562577843,6.64569690213215,0.812851668200215,0.300125669972991
730.331403516475,1.399352,1.39935183533627,2.68430217403632,6.65537824965318,0.81285190333091,0.300123191341498
730.659869601456,1.399352,1.39935182895702,2.6843086464283,6.66497372213824,0.812852249459515,0.300120855147374
730.988335686437,1.399352,1.39935183398149,2.68431510112525,6.6745691140111,0.81285374534138,0.300119676040818
731.328488517787,1.399352,1.3993518476667,2.68432176688127,6.68450586682742,0.812854585507453,0.300117753753898
731.698162613292,1.399352,1.39935186916796,2.68432898975231,6.69530495990334,0.812854697270214,0.300114872188674
732,1.399352,1.39935189000114,2.68433487071864,6.70412230015364,0.812855810176487,0.300113547887253
732.301727480191,1.399352,1.39935191241656,2.68434073477824,6.71293638409666,0.812857010865838,0.300112318342782
732.719293659015,1.399352,1.39935194387146,2.68434882587531,6.72513431051528,0.812857233813156,0.300109188070709
732.97990121979,1.399352,1.39935196264551,2.68435386136766,6.73274711251828,0.812857767265327,0.300107634621626
733.240508780564,1.399352,1.3993519800917,2.68435888593869,6.74035986749009,0.812858934367779,0.300106719326273
733.617542232441,1.399352,1.39935200223289,2.68436613594738,6.75137356352095,0.812859857400884,0.300104637599664
734,1.399352,1.39935202063131,2.68437346703734,6.76254565167634,0.81286004632312,0.300101788111963
734.304530265369,1.399352,1.39935203282031,2.68437928771155,6.77144130096116,0.812861205364592,0.300100534838583
734.609060530739,1.399352,1.39935204385023,2.68438509364726,6.78033690779008,0.812862284097626,0.300099207430558
735.169761099693,1.399352,1.39935206528406,2.68439574510033,6.79671539665251,0.812862531604353,0.300095040900932
735.369277349228,1.399352,1.39935207427185,2.68439952326784,6.80254336439089,0.812863248759315,0.300094192440718
735.568793598763,1.399352,1.39935208415298,2.6844032951618,6.80837130587415,0.812864326735163,0.300093707451888
735.916952533837,1.399352,1.39935210271313,2.68440986217517,6.81854113043237,0.812865222750575,0.300091882419854
736,1.399352,1.39935210710804,2.68441142581271,6.8209669677819,0.812865174339724,0.300091186114501
736.391829877257,1.399352,1.39935212435524,2.6844187886872,6.83241235856005,0.812865328940072,0.300088289781712
736.716689796113,1.399352,1.39935212847795,2.68442487490282,6.84190146096276,0.812866891544269,0.300087330400498
737.041549714968,1.399352,1.39935211527332,2.6844309446359,6.85139052961491,0.812867677299405,0.300085600923127
737.460039506435,1.399352,1.39935205985828,2.68443873953864,6.8636144407936,0.812867553512627,0.30008224686082
737.725856596538,1.399352,1.39935199579235,2.68444367659376,6.87137877284159,0.812868577380685,0.300081224660977
738,1.399352,1.39935190249951,2.68444875683322,6.87938627071698,0.812869734393391,0.300080276179697
738.364977537314,1.399352,1.39935173281501,2.68445550234067,6.89004692508258,0.812869745404557,0.300077491570979
738.729955074627,1.399352,1.39935151219937,2.68446222734779,6.9007074906014,0.812870116218393,0.300075075228551
739.073321546703,1.399352,1.3993512629812,2.68446853550291,6.91073672789758,0.812871597863371,0.300073942457366
739.421388385669,1.399352,1.39935097679902,2.68447491161815,6.92090321277911,0.81287184494915,0.30007154694516
739.726632209896,1.399352,1.39935070550259,2.6844804880805,6.92981884733985,0.812871756454777,0.300069147263402
740,1.399352,1.39935045245532,2.68448547018711,6.93780336852915,0.812872666434259,0.300067992390349
740.329800670016,1.399352,1.39935014199378,2.68449146570786,6.94743612155826,0.812873788207335,0.300066629339953
740.728558553429,1.399352,1.39934977044905,2.68449869287233,6.95908290576336,0.812873654548478,0.300063500465063
741.037659717974,1.399352,1.39934949339221,2.68450427860223,6.96811094315029,0.812874233590532,0.300061764621438
741.34676088252,1.399352,1.39934923190305,2.68450984998026,6.97713891068511,0.812875497737109,0.300060719890489
741.737955086634,1.399352,1.39934893020973,2.68451688051866,6.98856453252661,0.812875783831001,0.300058092507184
742,1.399348,1.39934874951462,2.68452157719542,6.99621803820185,0.812875836524838,0.300056196397607
742.323278191122,1.399348,1.39934855284514,2.68452735728246,7.00565989837586,0.81287702970495,0.300054965436971
742.675505297984,1.399348,1.39934838625214,2.68453363765044,7.01594720368556,0.812878205866084,0.30005348244864
743.141213618064,1.399348,1.39934838990154,2.68454191572879,7.02954883484198,0.812878938566523,0.300050661569443
743.379903830126,1.399348,1.3993486415141,2.68454614848703,7.0365200596784,0.812880531242133,0.30005041238758
743.618594042189,1.399348,1.39934922914336,2.68455037554969,7.0434912842287,0.812882790775585,0.300050813664726
744,1.399348,1.39935137473612,2.68455712082837,7.05463077893562,0.8128865084757,0.300051531772468
744.377606228382,1.399348,1.39935599195379,2.68456379205219,7.06565949536322,0.812892299765849,0.300054412720694
744.737296122118,1.399348,1.3993640716519,2.6845701441564,7.07616527632579,0.81290163223908,0.300061013051483
745.059173397669,1.399348,1.39937543443469,2.68457582771966,7.08556714955086,0.812911386515493,0.300068365471111
745.424098421921,1.399348,1.39939389744007,2.6845822701916,7.09622724983526,0.812924310492773,0.30007862753981
745.74247104219,1.399348,1.399414976366,2.68458788799813,7.10552836347175,0.812938050905839,0.300090109338753
746,1.399348,1.39943498709849,2.6845924282613,7.11305269516144,0.812949160201427,0.300099430598915
746.342698776191,1.399348,1.39946422180522,2.68459846081186,7.12306659073751,0.812961618520763,0.300109462059724
746.673296598774,1.399348,1.39949250278687,2.68460426625624,7.13272804035743,0.812970538179331,0.30011603068023
747.003894421357,1.399348,1.39951691948741,2.68461005473449,7.14239042262002,0.812974444581178,0.300117568842613
747.366337937245,1.399348,1.39953358992702,2.68461637921941,7.15298419061747,0.812967846588634,0.300108345240364
747.685348577077,1.399348,1.39953405273411,2.68462192667975,7.16230834194502,0.812950235540727,0.300088389227069
748,1.399348,1.39951619132725,2.68462738154879,7.17150410137021,0.812920734788248,0.300056545041681
748.329147893013,1.399348,1.39947247234921,2.68463307180735,7.18112139646025,0.812873250730024,0.300006653901818
748.786845644744,1.399348,1.3993584466523,2.68464096131253,7.19448846663458,0.812773266071668,0.299903354839717
749.021492243527,1.399348,1.39927166381382,2.68464499665825,7.20133713094118,0.812705967327118,0.299834375484708
749.256138842309,1.399348,1.39916316564812,2.68464902596708,7.20818202691324,0.812626703405386,0.299753446034591
749.637071897148,1.399348,1.39893624934406,2.68465555426091,7.21928424030185,0.812469245141993,0.299593321201847
750,1.399348,1.39865618100081,2.68466175787162,7.22984723631905,0.812284853819071,0.299406436123364
750.375264718022,1.399348,1.39829560737042,2.68466815334298,7.24075072984298,0.812058528433694,0.299177548387843
750.696338189202,1.399348,1.39792645310655,2.68467360752078,7.25006172786799,0.811833460550141,0.298950311889357
751.031152812688,1.399348,1.39747931248392,2.68467927536104,7.25975057857105,0.811566771635453,0.298681385957845
751.351568456983,1.399348,1.3969899168131,2.68468467842264,7.26900016380953,0.81128146571585,0.298393963582323
751.646771939519,1.399348,1.39648421711555,2.68468963632726,7.27749993527372,0.810991238586665,0.298101808479697
752,1.396144,1.3958079646162,2.68469554118392,7.2876394287419,0.810607055366052,0.297715340758568
752.310046754927,1.396144,1.39514847350137,2.68470069739376,7.29650855995764,0.810236771688115,0.29734301618589
752.620093509854,1.396144,1.39442521869899,2.68470582718157,7.30534592022179,0.809835276094774,0.296939455506866
752.966471690845,1.396144,1.39353928001545,2.6847115266251,7.31517775316664,0.80934778083242,0.296449614538448
753.335626496078,1.396144,1.39250196950738,2.6847175658975,7.32560386782472,0.808782787257999,0.29588206297365
753.704781301312,1.396144,1.39136699513073,2.68472357296193,7.33597110678708,0.808173261180193,0.295269903745885
754,1.3917,1.39038922670654,2.68472835779675,7.34421620899462,0.807654509200782,0.29474899417652
754.303295237974,1.3917,1.38932136723673,2.68473326048968,7.35264169757709,0.807093700632988,0.294186023926644
754.639727062701,1.3917,1.38806528236739,2.68473868860378,7.36193098581118,0.80644250586306,0.293532454236738
754.960485017416,1.3917,1.38680263937844,2.68474385772752,7.37072898246221,0.805796364716673,0.292884080081875
755.294189960626,1.3917,1.3854280569964,2.68474923174007,7.37981861230288,0.805100121027563,0.292185555753073
755.693055234604,1.3917,1.38371352583527,2.68475565125872,7.39059451210546,0.804241025661869,0.291323806726895
756,1.383312,1.38234845067783,2.68476058761989,7.3988190137471,0.803563748251633,0.290644544626179
756.278151126028,1.383312,1.38108201156803,2.6847650562847,7.40621946800268,0.802938926437033,0.290017913632664
756.608802730991,1.383312,1.37954499025264,2.68477035992725,7.41495034415916,0.802183715058039,0.289260567140714
756.985285467466,1.383312,1.37775881310322,2.68477638381323,7.42480178078125,0.801310294472489,0.288384735391336
757.307222250059,1.383312,1.37620468549072,2.68478151941101,7.4331488535038,0.800552578417936,0.287624973600306
757.625311963861,1.383312,1.37464716586414,2.6847865772011,7.44132530974906,0.799793289941925,0.286863677651314
758,1.37346,1.37278585422379,2.68479251129891,7.45086488721993,0.798885777319003,0.285953814879044
758.315350326343,1.37346,1.3711968450119,2.68479748389341,7.45881569832929,0.798110680118503,0.285176732326163
758.605899551277,1.37346,1.36971363269341,2.68480204667512,7.46607719319952,0.7973855927384,0.284449810761686
758.937542714192,1.37346,1.36799628776183,2.68480723218099,7.47428959129862,0.796544097266008,0.283606211653026
759.283655127435,1.37346,1.36617367338415,2.68481261820255,7.48277233529253,0.79565009265559,0.282709994957828
759.599619225331,1.37346,1.3644803007648,2.68481751280879,7.49043639896516,0.794818646637386,0.281876509560138
759.940553171615,1.37346,1.36261925545929,2.68482277189265,7.49861916158187,0.793904105964212,0.280959741089012
760,1.363604,1.36229103413359,2.68482368667858,7.50003657840963,0.793742870795492,0.280798119277743
760.297234141923,1.363604,1.36063310389196,2.68482825161191,7.50708138832856,0.792929238926257,0.279982563663322
760.623019654202,1.363604,1.3587838460989,2.68483323934679,7.51472096193569,0.792023558137166,0.279074780661704
760.985281619587,1.363604,1.356689370765,2.68483876856084,7.52311354172649,0.790999729817746,0.278048625124503
761.326407832252,1.363604,1.35468262434929,2.68484396062014,7.5309162471892,0.790021719564393,0.277068436263894
761.667534044916,1.363604,1.35264549311325,2.68484913976474,7.53862022196194,0.789032619604029,0.276077173183818
762,1.351788,1.35063422207779,2.68485417561627,7.54603236995815,0.788058868909188,0.275101332427678
762.363615076704,1.351788,1.34840952826716,2.6848596700581,7.55402893225997,0.786984949881118,0.27402515377582
762.699582513726,1.351788,1.34633477685964,2.68486473399195,7.56131429633124,0.785986994447089,0.273025138398666
762.998588981062,1.351788,1.34447578562915,2.68486922973485,7.56771421607279,0.785094957269968,0.272131293783926
763.318229732081,1.351788,1.34247830136597,2.68487402293687,7.57446786521833,0.784137955354412,0.271172390206804
763.662811035234,1.351788,1.34031603122893,2.68487917337794,7.58164625081268,0.783104027911941,0.270136452394916
764,1.339216,1.33819363144061,2.68488419391987,7.58856760933696,0.782090615469584,0.269121109983221
764.325263980819,1.339216,1.33614181606064,2.68488901584768,7.59514738312049,0.781111107797625,0.268139710007314
764.67246444986,1.339216,1.33394773911768,2.68489413741724,7.60206579003587,0.780063955779479,0.267090522232804
764.995481473193,1.339216,1.33190323930293,2.68489887718894,7.60840466415985,0.779088835266979,0.266113485487321
765.305469736742,1.339216,1.32993836866929,2.68490340290376,7.61439923717653,0.778151794342881,0.265174578197723
765.647841775007,1.339216,1.32776518335269,2.6849083764021,7.62091904135336,0.777115773432415,0.264136456010905
766,1.326644,1.32552714454915,2.6849134672199,7.6275144634668,0.776050704396347,0.263069178589567
766.314839487895,1.326644,1.32352507352979,2.68491800054774,7.63331584595028,0.7750998225486,0.262116337951108
766.636289317418,1.326644,1.32148169839493,2.68492261509372,7.63914645116449,0.774131302909667,0.261145814448995
766.976215448568,1.326644,1.31932460120014,2.68492748303462,7.64521059050399,0.773112226168098,0.260124615919437
767.296359555108,1.326644,1.31729999465509,2.684932059448,7.65082664984174,0.772159527338504,0.259169917884143
767.618794793959,1.326644,1.31527169502918,2.68493666295622,7.65639008809126,0.771208594796368,0.258216972787209
768,1.314072,1.31289370913282,2.68494210089319,7.66284835274893,0.770098947537173,0.257104951934215
768.337053358521,1.314072,1.31081521250864,2.68494690669832,7.6684521532676,0.769134461728959,0.256138393968646
768.634527410874,1.314072,1.3090043349997,2.68495114724002,7.67331601661745,0.768297849452184,0.255299974265922
768.947309136687,1.314072,1.30712854034356,2.68495560515598,7.67834858592124,0.767434607742148,0.254434858686835
769.280643023014,1.314072,1.30516601019782,2.68496035436388,7.68362135812099,0.766535272897232,0.253533562694157
769.605533882974,1.314072,1.30329345662085,2.68496498016364,7.68867254208118,0.765679981553313,0.252676401823097
769.949650458573,1.314072,1.30135669519609,2.68496987375301,7.69393002030524,0.764796584705528,0.251791077432545
770,1.3015,1.30107746370551,2.68497058904087,7.69469141696587,0.764669270890768,0.2516634791234
770.251747707137,1.3015,1.2996973333243,2.68497416189396,7.6984688032346,0.76404012724204,0.251032910389718
770.596877170948,1.3015,1.29784826021135,2.68497904824977,7.7035684701289,0.76319670387237,0.250187532388125
770.974830413061,1.3015,1.29587808383158,2.68498438036774,7.70905100661347,0.762295571769388,0.249284252657785
771.442795406557,1.3015,1.29351115896932,2.68499095109972,7.71569539690462,0.761208316674651,0.248194316917933
771.718500097725,1.3015,1.29214991673427,2.68499480527226,7.71953727907462,0.760580577553387,0.247564981376883
772,1.291432,1.29078219093806,2.684998727548,7.72340541589083,0.759947437563496,0.246930197940998
772.365361634926,1.291432,1.28903585940249,2.68500379986958,7.72834507972016,0.759135632300085,0.246116276068224
772.744657985449,1.291432,1.28725183792897,2.68500904535392,7.73337798766983,0.758303397975609,0.245281844957987
773.066839546242,1.291432,1.28575544173404,2.68501348612341,7.73757792843855,0.757602871036442,0.244579452436402
773.381500475686,1.291432,1.28430780078805,2.68501781117219,7.74161394785348,0.756923193673771,0.243897953408376
773.699224790466,1.291432,1.2828576153438,2.68502216720534,7.74562374454128,0.756241438294386,0.243214359033854
774,1.28232,1.28149389242356,2.68502628138774,7.74935941374193,0.755599864655738,0.242571045918892
774.346681146013,1.28232,1.27993173763195,2.68503101300407,7.75359306510182,0.754864236462428,0.241833424555838
774.759191875618,1.28232,1.27808571090022,2.68503662955319,7.75853058417786,0.753995256246416,0.240962086908866
775.094542759377,1.28232,1.27659531573996,2.68504118521493,7.76246497840252,0.753294522342782,0.240259450319454
775.373880864115,1.28232,1.2753613242772,2.68504497296939,7.76568812415847,0.752714437956359,0.239677792147816
775.664983198568,1.28232,1.2740830375043,2.68504891333971,7.76899501716158,0.752113772065929,0.239075498433933
776,1.273212,1.27262215391383,2.68505343897948,7.77273551799122,0.751427943145271,0.238387810576911
776.339179248239,1.273212,1.27115470786836,2.68505801009634,7.77645188174703,0.750739073299909,0.237697046665874
776.72333941579,1.273212,1.26950682599546,2.68506317342935,7.78057599720209,0.749964837807965,0.236920660103581
777.01502446245,1.273212,1.26826543273007,2.68506708363843,7.78364743701234,0.749381525318676,0.236335707834583
777.30670950911,1.273212,1.26703212162787,2.68507098510852,7.7866675307899,0.748801755811047,0.235754290829474
777.662539528118,1.273212,1.26553785799418,2.68507573321569,7.79028272278532,0.748098336618722,0.235048848460522
778,1.264772,1.26413034517074,2.68508022561994,7.79364160488216,0.747435198859066,0.234383779169603
778.34514935118,1.264772,1.26269955721026,2.68508481111953,7.79700728735575,0.746760797327751,0.233707427813374
778.68433915989,1.264772,1.26130131532204,2.68508930958519,7.80024655652335,0.746100799154521,0.23304552899257
779.044789992191,1.264772,1.25982302835211,2.68509408224026,7.80361504267256,0.745402093109755,0.232344824248886
779.369486043438,1.264772,1.25849721122049,2.68509837466087,7.80658454623871,0.744774943495239,0.231715896716553
779.664952315376,1.264772,1.25729475251528,2.68510227464292,7.80923351376079,0.744205171011913,0.231144528206366
780,1.256592,1.25593474900088,2.68510668915192,7.81217615396133,0.74355927235088,0.230496845580941
780.353466650875,1.256592,1.25450249223667,2.68511133549446,7.81521017644096,0.742877726446318,0.2298134181138
780.676280463154,1.256592,1.25319495043316,2.6851155674242,7.81791797971426,0.742253929747671,0.229187912734889
781.00012159024,1.256592,1.25188180884702,2.68511980032051,7.82057381227764,0.741625362457612,0.228557639967162
781.34058080228,1.256592,1.25049742595256,2.68512423555091,7.82330031351201,0.740960739438555,0.227891232473061
781.662243892606,1.256592,1.24918348514977,2.6851284108051,7.82581422847064,0.74032811557054,0.227256929824342
782,1.248412,1.24779488863109,2.68513277817953,7.82838861866343,0.739657073483292,0.226584133252
782.349460147876,1.248412,1.24634553704774,2.68513727796992,7.83098121736222,0.738954259752045,0.225879530593984
782.6687990466,1.248412,1.24500713737153,2.68514137232303,7.83328655643739,0.738303554978417,0.225227210976086
782.970359971144,1.248412,1.24372872144877,2.68514522252408,7.83540698499225,0.737680332696039,0.22460248273951
783.303144891901,1.248412,1.24229917771528,2.68514945201972,7.83768235964337,0.736981730811461,0.223902242187758
783.658137911027,1.248412,1.24074997672293,2.68515393984695,7.84003373611468,0.736223625263683,0.223142417736028
784,1.240232,1.23923224437473,2.68515823654027,7.84222291064731,0.735480248821408,0.222397411018281
784.323467422796,1.240232,1.23777141329177,2.68516227756236,7.84422516910704,0.734764405163812,0.221679994804214
784.642452863824,1.240232,1.23630650880054,2.6851662380564,7.84613274358715,0.734047197211385,0.220961217871386
784.953298627526,1.240232,1.23485568291935,2.6851700738183,7.84792665689306,0.733338139480724,0.220250607246933
785.281678891842,1.240232,1.23329869628674,2.68517410134494,7.84975101105207,0.732578847306432,0.219489641402883
785.64985478017,1.240232,1.23152527192618,2.68517858924384,7.85170870353787,0.731717198941169,0.218626065781834
786,1.230788,1.22981477800715,2.6851828339858,7.85348327874198,0.730890667110861,0.217797647665488
786.306127929488,1.230788,1.22830389707339,2.68518653047458,7.85496434126013,0.73016459184939,0.217069937092473
786.610531316372,1.230788,1.22679145485852,2.68519019639379,7.85637144802984,0.729442062107765,0.216345776043803
786.932451457324,1.230788,1.22518634946394,2.68519406627188,7.85778808083663,0.728680769261775,0.215582754307066
787.263055670929,1.230788,1.22353849935744,2.68519803645062,7.85916649546123,0.727905332141672,0.214805540049554
787.619342461497,1.230788,1.22177183117627,2.68520231379201,7.86056568104471,0.727080990891568,0.213979284897191
788,1.220876,1.21990580107453,2.68520688552321,7.86196263751189,0.726218997542907,0.213115254596221
788.31474292365,1.220876,1.21838822854899,2.68521066885099,7.86304247194038,0.725524713836941,0.212419317156855
788.600685896973,1.220876,1.2170355951276,2.68521410922757,7.86396562666138,0.724910740477803,0.211803866076062
788.911023923628,1.220876,1.21560150428111,2.68521784647687,7.86490660686138,0.724264837201699,0.211156391552702
789.248824922133,1.220876,1.21408700540148,2.68522191727843,7.86586075915053,0.723588167919224,0.210478058125629
789.597368061881,1.220876,1.21258123631925,2.68522611810047,7.8667712726195,0.722919809891957,0.20980804287967
790,1.21096,1.21091950562015,2.6852309662715,7.86773343393587,0.722185576511864,0.209071974227207
790.335911203313,1.21096,1.20959888572765,2.68523500160159,7.86846590553556,0.721603364291383,0.208488201211159
790.60894717046,1.21096,1.20856894494396,2.68523827165494,7.86901624691623,0.721148806441812,0.208032368793268
790.893228686303,1.21096,1.20753624290554,2.68524166458873,7.8695480095215,0.720691691388894,0.207573916271335
791.235735720674,1.21096,1.20634206303884,2.68524573437111,7.87013491427701,0.720160832097813,0.20704142450547
791.595241514421,1.21096,1.20514155607739,2.6852499836158,7.87069023063466,0.71962379878698,0.206502643331123
791.961003945606,1.21096,1.20396844052104,2.68525428343114,7.87119390846177,0.719094925895151,0.205971944358534
792,1.204196,1.20384592454896,2.6852547405412,7.87124405576766,0.719039461235842,0.205916288021428
792.194980271969,1.204196,1.20324004974053,2.68525702255846,7.87148471627366,0.718764593619027,0.205640456756624
792.529192379857,1.204196,1.20222522373841,2.68526092153754,7.87185880147091,0.718302138480496,0.205176347223715
792.928461619416,1.204196,1.20104653552768,2.68526556148164,7.87224361798942,0.717761776814251,0.204634005173324
793.265240203418,1.204196,1.20007634128947,2.68526946252119,7.87251694063822,0.717315018326854,0.204185573396619
793.602018787421,1.204196,1.19912500867242,2.6852733540498,7.87274436515156,0.716876181840614,0.203745061544042
793.939888412695,1.204196,1.19818762746364,2.68527725040791,7.87292727430488,0.71644350671869,0.203310704146337
794,1.198596,1.19802255911262,2.68527794292974,7.87295512958406,0.716367329993663,0.203234229394487
794.300557936527,1.198596,1.19720485753573,2.68528140286786,7.87307343078785,0.715990344382759,0.202855760703289
794.674081479835,1.198596,1.19620682552898,2.68528569740872,7.87317238330543,0.715531751323589,0.202395339042894
795.0491398617,1.198596,1.19522642338815,2.68529000439035,7.87321923954055,0.715083029121098,0.201944801315631
795.416847184214,1.198596,1.19428847420795,2.68529422191527,7.87321532012051,0.714655437509833,0.201515454677949
795.725138282202,1.198596,1.19352139060297,2.68529775356217,7.87317492775271,0.714307109756219,0.201165678246431
796,1.192996,1.19285324679962,2.68530089814661,7.87311107465272,0.714004272127068,0.200861563530654
796.311633491507,1.192996,1.19211425997286,2.68530445762116,7.87300770402926,0.713669508358202,0.200525322316487
796.698962384741,1.192996,1.19122327347938,2.68530887157962,7.87283458258877,0.713265904747828,0.200119861292748
797.066025683975,1.192996,1.19040615472944,2.68531304366045,7.87262622441187,0.712895306841635,0.199747474099258
797.384981989218,1.192996,1.18971641073715,2.68531666078741,7.87241121392984,0.712581565984666,0.199432149139027
797.678367193711,1.192996,1.18909742597716,2.68531998227751,7.87218627931093,0.712299355123529,0.199148452035692
798,1.18868,1.18843451177987,2.68532361915637,7.87191048121937,0.711996537693103,0.1988439764626
798.337049916343,1.18868,1.18775589669671,2.68532742817394,7.87158942900478,0.711685539051989,0.198531288759522
798.699812191289,1.18868,1.18704220328803,2.68533152831622,7.87120807736649,0.711357291782108,0.198201253663668
799.037506302928,1.18868,1.18639182190181,2.68533534716524,7.87082040921363,0.711057117856802,0.197899452410182
799.337939231214,1.18868,1.18582321224259,2.68533874637922,7.87044952262479,0.710793347960405,0.197634272149816
799.646259006142,1.18868,1.18524800295221,2.68534223559575,7.87004382648498,0.710524750696108,0.197364271455182
799.999999999993,1.18868,1.18459610882101,2.68534623734115,7.86954743638129,0.710217808974889,0.197055784265041
800,1.184856,1.18459610882099,2.68534623734115,7.86954743638128,0.710217816658532,0.197055784708901
800.000000000007,1.184856,1.18459610882098,2.68534623734115,7.86954743638127,0.710217816658526,0.197055784708895
800.353740993866,1.184856,1.18394945970342,2.68535023335751,7.86901825291271,0.709909918629577,0.196746329138532
800.687862097999,1.184856,1.18333951066596,2.68535399815605,7.86848836233628,0.709615495445736,0.196450450809071
801.003140660581,1.184856,1.18276062045073,2.68535753875795,7.86796142960057,0.709332323398381,0.196165918511245
801.307017902363,1.184856,1.18219555048437,2.68536093784456,7.86742850130421,0.709052281123818,0.195884575564737
801.633432028977,1.184856,1.18157597900866,2.68536457189862,7.86682811301978,0.708740883495251,0.195571790468427
802,1.181032,1.18085791957431,2.68536862926391,7.86611835112827,0.708332860106886,0.195271480400358
802.090976592827,1.181032,1.18067515403012,2.68536962597705,7.86593623673319,0.708140544834309,0.195341880791901
802.181953185654,1.181032,1.18049031927264,2.68537053562439,7.86575184525819,0.70793093253982,0.19546034757782
802.297369368312,1.181032,1.18025265024021,2.68537120481379,7.86551491486947,0.707645829352773,0.19569134377216
802.422114439942,1.181032,1.17999148644877,2.6853704421984,7.86525560755372,0.707315783719264,0.196053057002306
802.562627350346,1.181032,1.17969158043098,2.68536588599551,7.86496060676282,0.706908515098352,0.196603783440097
802.718144641803,1.181032,1.17935203745183,2.6853528284406,7.86463236462227,0.706389436370683,0.19738283814703
802.87366193326,1.181032,1.17900392003212,2.68532634188999,7.86430454112763,0.705769427694827,0.198330496928305
803.011957932684,1.181032,1.17868669522675,2.68528636316378,7.86401513372739,0.705120324527593,0.199318700520459
803.166847277765,1.181032,1.17832238622163,2.68521639408863,7.86369511855739,0.704288232362515,0.200611431070884
803.312414423784,1.181032,1.17797092121482,2.68511891823556,7.86339994575413,0.70341939731148,0.202038385979729
803.457981569802,1.181032,1.17761032030165,2.68498238375667,7.86311201798406,0.702477657403771,0.203700651839929
803.599285142653,1.181032,1.17725128679167,2.68480385270843,7.86284157558305,0.701491419832428,0.205554594515021
803.767464651459,1.181032,1.17681215624766,2.68451937123456,7.86253477493369,0.700202463427882,0.208071508088411
803.943619791924,1.181032,1.17633824123565,2.68411975721781,7.86223572702653,0.698680880948861,0.211062952925489
804,1.177204,1.17618352862952,2.683966470231,7.86214568324924,0.698276257788729,0.211895275369026
804.07952125808,1.177204,1.17596281967284,2.68372701343883,7.86202383242844,0.697745924592178,0.212995238315803
804.15904251616,1.177204,1.17573920257882,2.68345849621072,7.86190816481412,0.697211305942451,0.21406502449489
804.251504689015,1.177204,1.17547556564792,2.6831072430827,7.8617815378087,0.696576248270957,0.215257535779041
804.352502305909,1.177204,1.17518318195834,2.68267259698318,7.86165280589772,0.695863051400027,0.216486699243718
804.466338638896,1.177204,1.17484820087234,2.68211519316612,7.86151927149242,0.695043818414475,0.217778729905401
804.61568033685,1.177204,1.17440022203541,2.68126953455711,7.86136126812861,0.693984742730835,0.219343524504531
804.751655181725,1.177204,1.17398419594535,2.68038161987198,7.86123256885113,0.693088454521702,0.220669480760482
804.865566171102,1.177204,1.17362991895852,2.67954859124493,7.86113468143329,0.692416124824076,0.221719321677079
804.983363447357,1.177204,1.17325824390121,2.67860019532522,7.86104221547774,0.69180207552374,0.22273697448711
805.125012885175,1.177204,1.17280446055188,2.67734198862775,7.86094215132542,0.691154258424233,0.223828709874023
805.24227824881,1.177204,1.17242339321981,2.67620347950529,7.86086800051034,0.690666228171184,0.224578530167422
805.359543612445,1.177204,1.17203767098159,2.67497847393641,7.8608010300009,0.690202199785437,0.225152189215276
805.475358222916,1.177204,1.17165236608824,2.67368571419807,7.86074088812842,0.689763943302013,0.225526522988306
805.60382543689,1.177204,1.17122015443663,2.67215868371183,7.86067934435466,0.689317662454116,0.225715559354192
805.734205228378,1.177204,1.17077659726016,2.67051370031905,7.86061995683591,0.688943006174458,0.225677705577551
805.864585019866,1.177204,1.17032834914624,2.66877903854317,7.86056088130497,0.688687079395249,0.225425048928335
805.980582667781,1.177204,1.16992579063435,2.66716638631214,7.86050643058843,0.688580818192089,0.225022053194233
806,1.17054,1.16985806987948,2.66689049957048,7.86049701435319,0.688455936733439,0.225135077948138
806.097086661093,1.17054,1.16951806134178,2.66548732897907,7.86044829199889,0.688174329151006,0.225151385483967
806.180375470422,1.17054,1.16922454352146,2.66425410531753,7.86040416452779,0.687950471884145,0.225177788810465
806.278716527364,1.17054,1.16887585250495,2.66276626408261,7.86034916143083,0.687708320840619,0.2252270792384
806.391715452649,1.17054,1.16847239760169,2.66101864725062,7.86028209313681,0.687452100753836,0.225303626649366
806.544154257086,1.17054,1.16792347109376,2.65860540186737,7.86018540517148,0.687112623368065,0.225416580768323
806.684738328791,1.17054,1.16741253252481,2.65633241851307,7.86009036588022,0.686767724895088,0.225500834920777
806.805209429618,1.17054,1.16697109583354,2.65435507660671,7.86000456803515,0.686430582659068,0.225547213260557
806.93453534204,1.17054,1.16649347367618,2.65220794013816,7.8599077523668,0.686029261461192,0.225580474618566
807.073789256096,1.17054,1.165974764744,2.64987384090032,7.85979747934841,0.685573934583834,0.225627504828064
807.213043170152,1.17054,1.16545132833725,2.64752283809581,7.85968034727495,0.685123711062012,0.225724191494399
807.334455111602,1.17054,1.16499095164507,2.64546356527302,7.85957241695696,0.684748785457563,0.225869751746151
807.462627123412,1.17054,1.16450071479373,2.64328373668982,7.85945282237438,0.684366017362249,0.226087929125065
807.632074244801,1.17054,1.16384558485948,2.64039797547877,7.85928678869187,0.68384402187238,0.226454405742322
807.775957107625,1.17054,1.16328262516253,2.63794816331853,7.85913982360283,0.683345328139768,0.226806608983241
807.898626752956,1.17054,1.16279751201937,2.63586226156226,7.85901078434116,0.682862179276598,0.22712801326083
808,1.162796,1.16239283365368,2.63414137146187,7.85890170072394,0.682454271600163,0.227363668282164
808.105140893793,1.162796,1.16196930640917,2.63235986198702,7.85878620511442,0.682054680191607,0.227547410924199
808.210281787586,1.162796,1.16154170534731,2.63058217206996,7.85866813165544,0.681652507114283,0.227731576466905
808.402460480408,1.162796,1.16074890697727,2.62734395890428,7.85844506790194,0.680929668660621,0.228090535190008
808.559856776072,1.162796,1.16008800595618,2.62470363068989,7.85825510137632,0.680354347331797,0.228413503765308
808.726920636944,1.162796,1.15937418889428,2.6219137747553,7.85804640765179,0.679743370044486,0.22877107789879
808.896619548315,1.162796,1.15863520771202,2.61909400775582,7.85782725612471,0.679095653730883,0.229126201961675
809.038199933432,1.162796,1.15800728138562,2.61675271586052,7.85763890650207,0.678523171049232,0.229407441679209
809.191330444683,1.162796,1.15731582772096,2.61423213701475,7.85742924523131,0.677876308727387,0.229703848697263
809.3456235929,1.162796,1.15660559274685,2.61170475128167,7.85721124060576,0.677211972309765,0.230013408805504
809.499916741117,1.162796,1.15588121243007,2.60918957622086,7.85698601853549,0.676550271887778,0.230351858866284
809.643428414075,1.162796,1.15519432231834,2.6068608052674,7.85676992405868,0.675939141155444,0.230696991226856
809.81524625713,1.162796,1.15435484924643,2.60408558665085,7.85650301388605,0.675198089809127,0.231137062217003
809.960348846186,1.162796,1.15363110596324,2.60175210473698,7.85627090912014,0.674546599978656,0.231516614606159
810,1.155048,1.15343095334505,2.60111597566867,7.85620643728821,0.674371830848892,0.231605069981324
810.12565073781,1.155048,1.15278991192566,2.59910417045568,7.85599913868083,0.673802771769199,0.231879828630521
810.251301475619,1.155048,1.15213856916044,2.59709806444933,7.85578711164357,0.673217896445519,0.232138051290119
810.419084726554,1.155048,1.151252855907,2.59442727236162,7.85549605753117,0.672424683439865,0.232468816725517
810.602236747899,1.155048,1.15026548614215,2.5915210483524,7.85516711909956,0.67156488644427,0.232832494279471
810.750146277276,1.155048,1.14945286165729,2.58918017791542,7.85489243981428,0.670883365520808,0.233135494721306
810.914494217983,1.155048,1.14853449710569,2.58658475194918,7.85457758103822,0.670132069801137,0.233473471541894
811.067429895485,1.155048,1.14766592638138,2.58417420746755,7.85427543808942,0.669424243261482,0.233773975032671
811.220365572986,1.155048,1.14678457885872,2.58176760429918,7.85396436036038,0.668698298208748,0.234050348876494
811.374033488159,1.155048,1.14588692661167,2.57935298895024,7.85364245132928,0.667952756442954,0.234304957039648
811.54287327262,1.155048,1.14488772754286,2.57670357824219,7.85327733747788,0.667129736790969,0.234571652613402
811.71171305708,1.155048,1.14387624591206,2.57405755546888,7.85289960775779,0.666319816321065,0.234840574296157
811.86210583797,1.155048,1.14296606235188,2.57170324966547,7.85255219594437,0.665614191535691,0.235085677090133
812,1.143368,1.14212482828862,2.56954665641012,7.85222453012361,0.664972156561535,0.235312585909696
812.183547548333,1.143368,1.14099666989866,2.56667904036418,7.85177488864292,0.664103990770055,0.235612896951445
812.368533360945,1.143368,1.13985191700837,2.56379235480924,7.85130608861789,0.66321065336483,0.235894701752242
812.53655647421,1.143368,1.13880721608247,2.56117331212892,7.85086637824781,0.662390345364625,0.236139478045645
812.695850466989,1.143368,1.13781395274351,2.55869291458157,7.85043694465894,0.661618296806757,0.23637504268006
812.855144459768,1.143368,1.13681920635335,2.55621503308994,7.8499950759932,0.66086017095399,0.236622338966457
813.017090868052,1.143368,1.13580752199369,2.55369848389264,7.84953313222324,0.660101481884733,0.236883452697182
813.191637755177,1.143368,1.13471779897923,2.55098908115929,7.84902111952326,0.659284957347103,0.237163275847881
813.366184642302,1.143368,1.13362962910994,2.54828277598172,7.84849466518082,0.65845739613507,0.237429004272594
813.526867122362,1.143368,1.13262966959033,2.54579421515741,7.84799724470779,0.657684819411608,0.237660036424121
813.738794470859,1.143368,1.13131334644006,2.54251616028874,7.84732210214239,0.656664312266553,0.237958825182798
813.919161761525,1.143368,1.13019453882448,2.53973008564111,7.84673008051881,0.655806966666594,0.238220173234331
814,1.130156,1.12969316381752,2.53848256820512,7.8464595158595,0.655425781639969,0.238340226707505
814.220448407423,1.130156,1.12832414229058,2.5350843044101,7.84570531601035,0.654384249096031,0.238666053763824
814.384778540675,1.130156,1.12729953947283,2.53255477462956,7.84512759515387,0.653593148011782,0.238892776930561
814.549108673927,1.130156,1.12626845623244,2.53002844464754,7.84453647705927,0.652782616718129,0.239098901514424
814.732348103457,1.130156,1.12510716507712,2.527215259002,7.84386104209258,0.65186046419638,0.239309097686109
814.897586529519,1.130156,1.12404549981344,2.52468196969563,7.84323660995473,0.65102063493412,0.239489289257229
815.062824955582,1.130156,1.12296596109645,2.52215208071918,7.84259705081086,0.650175794398213,0.239663516226119
815.2387271886,1.130156,1.12179228209273,2.5194627022399,7.84189906651828,0.649263616612539,0.239835213650204
815.411537703783,1.130156,1.12060949049138,2.51682442293324,7.84119556709395,0.648341455465934,0.239977008240388
815.584348218965,1.130156,1.11939185565332,2.51418996540572,7.84047366045507,0.647384282539985,0.240083027551251
815.759563096158,1.130156,1.11811614251134,2.51152277318355,7.83972178674611,0.646378769643454,0.240154822935487
815.934331289609,1.130156,1.11679680792637,2.50886632010042,7.83895045719544,0.645348133098489,0.240198176922968
816,1.116944,1.11628783094208,2.50786918155743,7.83865481588532,0.644955137205162,0.240208126316265
816.179849564593,1.116944,1.11485368987501,2.50514111812652,7.83782804531944,0.643861823496333,0.240216862036035
816.366749763108,1.116944,1.11329606607513,2.50231050712106,7.83694106455366,0.642690364853662,0.24018909895892
816.580783057139,1.116944,1.11142027671937,2.49907445799222,7.83588823033124,0.641287703840446,0.240094234242431
816.752816926664,1.116944,1.10983574659016,2.49647765330882,7.83501123319928,0.640108100944346,0.23996431561429
816.96094004144,1.116944,1.10782099397531,2.49334112533821,7.8339106551299,0.638626632030883,0.239750979542989
817.15642313791,1.116944,1.10582565381032,2.4904000927739,7.83283440618573,0.637190420175441,0.239504148341017
817.327881429422,1.116944,1.10398972956019,2.48782448818532,7.83185420131029,0.635894648986802,0.23925021259707
817.555823298079,1.116944,1.10142032849016,2.48440613293206,7.83049530282592,0.634107016615608,0.238845663046834
817.750263068367,1.116944,1.09910949661065,2.48149534588007,7.8292826401159,0.632514772582386,0.238431465678138
817.931978655245,1.116944,1.09684920326335,2.4787793098576,7.82810189017365,0.630974227503898,0.237990429311274
818,1.1024,1.09597796338566,2.47776367724129,7.82764755072786,0.630386569434417,0.237813859625085
818.174853612875,1.1024,1.0936756009758,2.47515555784342,7.82644744668305,0.62885282396781,0.2373356224717
818.34941645703,1.1024,1.09128757194725,2.47255554930842,7.82520135238536,0.627290248874666,0.236825239732738
818.545957983624,1.1024,1.08849380008801,2.46963267900508,7.82373843654091,0.625489449473414,0.236207222650236
818.765302721164,1.1024,1.08524861056283,2.46637629839278,7.82202752766693,0.62342119826262,0.235456589916207
818.945834648239,1.1024,1.08248145503458,2.46370055795948,7.82055474921956,0.621675759346974,0.234793698563146
819.136719463686,1.1024,1.07946675317819,2.46087571319878,7.81893145727682,0.619799594195116,0.2340602496353
819.327604279132,1.1024,1.07636739460094,2.45805532482579,7.81723794208482,0.617903240908198,0.233304620755524
819.505865184027,1.1024,1.07340358493972,2.45542548106926,7.81559124899208,0.616117726059616,0.232582566492891
819.750662234255,1.1024,1.06923829311226,2.4518203749727,7.81322487754945,0.613640751400559,0.231563076035922
819.94824035718,1.1024,1.06580967898824,2.44891600545616,7.81122449058721,0.611623659974912,0.230719835173535
820,1.068268,1.06490338592675,2.4481559367161,7.81068689900227,0.611094007463303,0.230497510814373
820.191793505767,1.068268,1.06152206355813,2.44534239401112,7.80864532333162,0.60913421649896,0.229675524137402
820.382152658034,1.068268,1.0581403001772,2.44255435962963,7.80654133586997,0.607203433167852,0.228872387041497
820.561644198191,1.068268,1.05494085172871,2.4399295752792,7.80448634983065,0.605402180999435,0.228132917828024
820.788614985475,1.068268,1.05089986574793,2.43661615630463,7.80178929023336,0.603152798043681,0.227224145347648
820.993343065492,1.068268,1.04727937133116,2.43363288424982,7.79926301265672,0.601154811910457,0.226433471116214
821.189807447827,1.068268,1.04384525886397,2.43077487781784,7.79675640896011,0.599276492180602,0.225712045543968
821.413174535241,1.068268,1.04001032406943,2.42753127483808,7.79381052311174,0.597204715567554,0.224953610571566
821.595972454795,1.068268,1.0369428476613,2.42488134862853,7.79132562018889,0.595567493961122,0.22438966092335
821.807157118823,1.068268,1.03349592201145,2.42182500922888,7.78837473071588,0.593741902795953,0.223802324460563
822,1.034136,1.03045345683958,2.41903887747557,7.78560808733829,0.592136081015168,0.223325577832969
822.195017052418,1.034136,1.02749153278081,2.41622593978135,7.78274347621648,0.590576540287137,0.222905954299272
822.393526148645,1.034136,1.0246064364907,2.41336737384726,7.77976203073385,0.589063801893759,0.222551805803473
822.592035244872,1.034136,1.02186196294598,2.4105135753171,7.77671826291783,0.587631748316724,0.222276593034461
822.786998098822,1.034136,1.01931082149964,2.40771538314349,7.7736722210552,0.586301942471925,0.222081264489201
822.984495674714,1.034136,1.01687775837231,2.40488546913966,7.77053357709735,0.585026604490303,0.221953443560689
823.181993250605,1.034136,1.01460022317158,2.40206022731429,7.76734585605815,0.583820226129077,0.221892866841781
823.403113031072,1.034136,1.01223602363742,2.39890258987136,7.76372380876609,0.582552504270578,0.221905964242238
823.622151894287,1.034136,1.01008546725047,2.39578040209663,7.76008610743085,0.581382945497534,0.222003064916654
823.816569435471,1.034136,1.00833158968242,2.39301393099243,7.75682037441529,0.580409545735081,0.222152193950876
824,1,1.00680424525227,2.39040789290852,7.75371090515759,0.57953664601146,0.222336830578538
824.202763477979,1,1.00525038475238,2.38753179774659,7.75024532986937,0.578614069743018,0.222581299005189
824.411528224478,1,1.00378443778033,2.38457561942749,7.74664960467694,0.577703867944409,0.222870665825756
824.609885379916,1,1.0025019233687,2.38177154146885,7.74321019916079,0.576871532109588,0.223176187939619
824.808242535354,1,1.00131015419196,2.37897205653405,7.7397509395992,0.576062659683254,0.223503301777152
825.041804702242,1,0.99999919993697,2.37568158576409,7.73565502575794,0.575123902161494,0.223899732185256
825.266918707393,1,0.998803774135232,2.37251613613258,7.73168618483026,0.574217364277148,0.22427759468326
825.474831834981,1,0.997735871881621,2.36959778255027,7.7280033302039,0.573371563909662,0.224615862980162
825.677753799378,1,0.996707495593915,2.36675432035852,7.7243932596223,0.572535636168711,0.224933533709078
825.880675763775,1,0.99567565940931,2.3639156298584,7.72076768636449,0.57168526434498,0.225234723363684
826,1,0.995061177793328,2.36224862159192,7.71862835617285,0.571175724879965,0.22540147807301
826.217176955699,1,0.993918052609921,2.35921880420696,7.71472008907174,0.570224308598729,0.225679602085918
826.426201408695,1,0.992777939817373,2.35630788189793,7.71093979565807,0.569278421837944,0.225915176162375
826.683640227286,1,0.991307947169875,2.3527296829494,7.70625654224544,0.568077044885896,0.226166341845022
826.905851767081,1,0.989973902009044,2.34964728176117,7.70218776103873,0.567010904799989,0.22635172547838
827.127888492337,1,0.988577356579155,2.34657300477954,7.69809579157007,0.565916812207887,0.22650610653168
827.371481523219,1,0.986971622887665,2.34320680607658,7.69357393664986,0.564681331138074,0.22663795827477
827.584164354719,1,0.985508170717726,2.34027334002272,7.68959598024593,0.563575923517675,0.226724393339281
827.795988027628,1,0.983996332669815,2.33735688801304,7.68560460964986,0.562455785088776,0.226789465523867
828,0.983768,0.982492120755359,2.33455284900972,7.68173116759833,0.561361138178018,0.226834523666075
828.249392202868,0.983768,0.980594014408169,2.33113153874877,7.67695528591092,0.560001310005074,0.226864997577849
828.484162076571,0.983768,0.978752739628454,2.32791729626995,7.67241660954344,0.5586991224417,0.22686894734515
828.709085527132,0.983768,0.976944084213621,2.32484373077315,7.66802775991856,0.557436524596003,0.226855276590882
828.958229299516,0.983768,0.974895628450649,2.32144588589635,7.66311839642091,0.556027996457018,0.226827362703921
829.173153880053,0.983768,0.973095692865618,2.31852036557169,7.65884179158134,0.554806595247634,0.226794565991729
829.39466468516,0.983768,0.971214253111365,2.31551065542073,7.65439306931929,0.553541736025833,0.22675240057086
829.616175490267,0.983768,0.969311957195439,2.31250648535167,7.64990201196241,0.552273999108785,0.226704965307691
829.886457577548,0.983768,0.966972231907754,2.30884837367296,7.64436407304249,0.550733398808786,0.226650073034022
830,0.967536,0.965986222270628,2.3073141036061,7.6420185107799,0.550090826151527,0.226630666887437
830.260963305319,0.967536,0.963720945095789,2.30379329527358,7.63658467809346,0.548626620013585,0.226597016206816
830.486721345741,0.967536,0.961771463634734,2.30075367435296,7.63183608857626,0.54737651645266,0.226582193715269
830.712479386163,0.967536,0.959842103770436,2.29771981712287,7.62704379228103,0.546146975419838,0.226585842700761
830.944599411526,0.967536,0.957890346872782,2.29460647058916,7.62207182255324,0.544911989492984,0.226616648778298
831.17671943689,0.967536,0.955982186873792,2.29149920715667,7.61705596857691,0.543712232973924,0.22668053676875
831.422094948823,0.967536,0.954024436416337,2.28822110220534,7.61170793783728,0.542483981165224,0.226785794168999
831.676073932948,0.967536,0.952074546490121,2.28483518781339,7.60612546608787,0.541257523252671,0.226937158906988
831.915285368726,0.967536,0.950319115251609,2.28165275716273,7.60082661474015,0.540148251556762,0.227123367369555
832,0.9513,0.949717798536703,2.28052726035359,7.59894106998768,0.539766832307854,0.22720013936658
832.244365792368,0.9513,0.948046119826286,2.27728515717498,7.59347732696298,0.538700199902875,0.227453330416059
832.497383298731,0.9513,0.946416850507257,2.27393525177656,7.58778416888835,0.537644674917085,0.227761709843992
832.750076529077,0.9513,0.944894406966641,2.27059670093083,7.5820653890149,0.536635743783073,0.228112248519416
832.998118228931,0.9513,0.943500237397995,2.2673264402096,7.57642328830234,0.535687409900788,0.228495749258056
833.253922888603,0.9513,0.942161583785908,2.26396089440636,7.57057832216504,0.534749171355748,0.228928319395152
833.49340286423,0.9513,0.940992264293379,2.26081660442251,7.56508504459585,0.53389911188612,0.229359095171942
833.770070740023,0.9513,0.93972944268242,2.25719181905112,7.55871619450606,0.532938603167699,0.229875315916434
834,0.935068,0.938738666762736,2.25418569882991,7.55340681125705,0.53214987755246,0.230311382218555
834.274530221795,0.935068,0.937605448056583,2.25060394448767,7.54704966100264,0.531210013239534,0.230830835238161
834.512921376939,0.935068,0.936645634341069,2.24750027955539,7.54151438324563,0.530383507518411,0.231268883642136
834.753747786969,0.935068,0.935678220639581,2.24437111205617,7.53590851290132,0.529526620221863,0.231686945561129
834.994574196998,0.935068,0.934692417057803,2.24124816573108,7.53028786741456,0.52863926068054,0.232071986225308
835.236743762095,0.935068,0.933661913406495,2.23811406447198,7.52461961201877,0.527710234848558,0.232419872287393
835.478913327191,0.935068,0.932572540933557,2.23498623480638,7.51893308050859,0.526737937227748,0.232721879104449
835.731224248115,0.935068,0.93135617166699,2.23173408527081,7.51298626127602,0.525672250968982,0.232981070249071
836,0.935068,0.929951401992852,2.22827718999368,7.50662271620918,0.5244754405581,0.233192503241937
836.294115750207,0.935068,0.928270277597092,2.22450321716204,7.49961996316715,0.523095164709901,0.233350043003558
836.542088507922,0.935068,0.926730650689645,2.22132850542933,7.49367943240733,0.521877662008189,0.233426345105286
836.856515631432,0.935068,0.9246191587487,2.21731243125001,7.48609270481529,0.520267546775492,0.233453177113403
837.113041198332,0.935068,0.922771621489207,2.21404371760514,7.47985338265333,0.518906277941618,0.233424467490449
837.361650558216,0.935068,0.920883765962942,2.210882555382,7.47376017580283,0.517554871356788,0.233361994665444
837.610259918099,0.935068,0.918911337683229,2.20772795870793,7.4676182348247,0.516178042280426,0.233271655613001
837.869082860381,0.935068,0.916781481767553,2.20445072389234,7.46116943132658,0.514722480226461,0.233152862758201
838,0.917024,0.915679091232727,2.20279574093539,7.45788555136769,0.513979550655085,0.233085067317667
838.340043464917,0.917024,0.912753372936465,2.19850554824882,7.44928479826401,0.51203819586189,0.232893893642733
838.64206853215,0.917024,0.910098960772394,2.19470522388355,7.44155722750835,0.510308147233583,0.232714389497585
838.918948230047,0.917024,0.907637317986745,2.19122970752205,7.43439851196714,0.508722145540207,0.232546573551764
839.182179999849,0.917024,0.905284984672465,2.18793294324885,7.42752593548928,0.507218716969773,0.232388531991169
839.440750008015,0.917024,0.902973147820606,2.18470160314515,7.42071154625152,0.505750925058102,0.232239557964089
839.699320016182,0.917024,0.900668594977857,2.18147722210584,7.41383435486742,0.504294385992771,0.232099121663844
840,0.89898,0.898006807591913,2.17773645657298,7.40575876759724,0.502614759779184,0.23194652700208
840.269403786828,0.89898,0.895644437536002,2.17439275130955,7.39845232382773,0.501123774114627,0.231820642552838
840.528131364018,0.89898,0.893399076579001,2.17118861170373,7.39137315534678,0.499705590924221,0.231710710555947
840.786858941209,0.89898,0.891178025647553,2.16799137134844,7.38423379685385,0.498299929456064,0.23161060766566
841.055386589372,0.89898,0.888898570141734,2.16468030568402,7.37676126141943,0.49685188804293,0.231514733452675
841.323914237535,0.89898,0.886644137294363,2.16137663810566,7.36922567093613,0.495413881345203,0.231426002144723
841.587002067141,0.89898,0.884457616952998,2.15814705470053,7.36178234647794,0.494014535829632,0.231345798035165
841.850089896747,0.89898,0.88229055094875,2.15492454109045,7.3542799436046,0.492622902306224,0.231270538064197
842,0.882384,0.881063359653584,2.15309147637267,7.34997881288985,0.491832414058543,0.231228901242872
842.286390927219,0.882384,0.878732032361515,2.14959591455278,7.34170941007657,0.490326159501076,0.231150810347195
842.595905728582,0.882384,0.87622844348378,2.1458274782896,7.33269538821308,0.488704160899265,0.231068648498963
842.871569094599,0.882384,0.874009408489959,2.14247936475206,7.32460035003336,0.487263542782612,0.23099628152521
843.2036132914,0.882384,0.871346071976993,2.13845666395376,7.31476639747785,0.485530136868893,0.230907013081341
843.482607991839,0.882384,0.869113458270808,2.1350852469161,7.30643341226219,0.484074633502617,0.230829634474497
843.802304002119,0.882384,0.86655800678899,2.13123160846533,7.29680604430835,0.482408011924931,0.230738454020028
844,0.866344,0.864978082904687,2.1288536957059,7.2908105297548,0.48137714677902,0.230679825691739
844.30078820091,0.866344,0.862573225650405,2.12524327657427,7.28162680719494,0.479807181992802,0.230586120176199
844.586075977692,0.866344,0.860289755462327,2.12182725590909,7.27284734613458,0.478316943607845,0.230492787495816
844.885247523086,0.866344,0.857891253224133,2.11825369526475,7.26356824344446,0.476753446233138,0.230390753117881
845.173906742953,0.866344,0.855572464669382,2.11481412836243,7.25454473376903,0.475243200250273,0.230287297320024
845.472939313205,0.866344,0.853165288269034,2.1112596614095,7.24512372069975,0.473677030069412,0.230175037117155
845.822387995345,0.866344,0.850346054465748,2.10711711844246,7.23401954520305,0.47184699527433,0.230039612202948
846,0.850308,0.848910953398092,2.10501623127482,7.22833642566561,0.470917287598454,0.22996939241969
846.337825177353,0.850308,0.846178601829311,2.1010288277134,7.21745370641883,0.469149830912352,0.229833383667087
846.627138600286,0.850308,0.843837628034624,2.09762292669262,7.20805737883072,0.467638978978671,0.229716211324846
846.951711742438,0.850308,0.84121333681557,2.09381169818894,7.19743200921852,0.465949969300873,0.229586909284153
847.234825949807,0.850308,0.838928967941094,2.09049570275319,7.18809158169252,0.464482812507174,0.229476938417888
847.544262542752,0.850308,0.836440943238982,2.08688034737382,7.17780600900843,0.462887452629962,0.229361446077227
847.875965624719,0.850308,0.833788769501669,2.08301518553934,7.16669184973308,0.461190487821344,0.22924678625337
848,0.834268,0.832802098475053,2.08157262309313,7.16251256223103,0.4605600052365,0.229206905163329
848.354432619858,0.834268,0.830001491472268,2.07745866738891,7.15050073008411,0.458771353688341,0.229102717427118
848.668134732724,0.834268,0.827550456306741,2.07382761192351,7.13978449688711,0.457206412105227,0.229024712585437
848.948387379933,0.834268,0.825386905319685,2.07059175699092,7.13014465200725,0.455825213783235,0.228968773035721
849.228640027141,0.834268,0.823251303496537,2.06736345923506,7.12044336102787,0.454460609479593,0.228926484282076
849.52254698387,0.834268,0.821044652579338,2.0639859726548,7.1102046624779,0.453047513772726,0.228896977327658
849.8164539406,0.834268,0.818874213650939,2.06061675591728,7.09990106487521,0.451653802578648,0.228883638505392
850,0.818232,0.817537883635457,2.0585168518946,7.09343416176334,0.450793399564384,0.228883651363893
850.32866586929,0.818232,0.815182356537286,2.05476468875978,7.0817936104088,0.449270811543981,0.228898596441469
850.710086308024,0.818232,0.812508226388962,2.05042312866232,7.06818948431185,0.447530817052999,0.228937876290011
851.017113257514,0.818232,0.810400134984644,2.04693837189927,7.05716653871573,0.446150297702473,0.228985663126372
851.306725800571,0.818232,0.808445457563365,2.04365942900126,7.04671128969333,0.444862499042971,0.22904194954496
851.600841070509,0.818232,0.80649109543013,2.04033759369562,7.03603759214968,0.443566695775651,0.229107946507142
851.894956340447,0.818232,0.804564358986862,2.03702388680388,7.02530865660991,0.442281832860874,0.229181683012116
852,0.80478,0.80388224116134,2.03584235804292,7.02146360199113,0.441825366217999,0.229209668172683
852.359084286669,0.80478,0.801571380346532,2.0318111839882,7.00826780082438,0.440272685854762,0.229309985405638
852.729685750019,0.80478,0.799214982775104,2.0276633387213,6.99456584643752,0.438679760946867,0.229418103991046
853.030790818154,0.80478,0.797317067908235,2.0243027254827,6.98337208128688,0.437391446796379,0.229508137748441
853.325149388043,0.80478,0.795472459005653,2.02102554683645,6.97237650935393,0.436135736265581,0.229596683214021
853.619980599131,0.80478,0.793632619932668,2.0177511512646,6.96131144491435,0.434880056847559,0.229684243917967
853.914811810219,0.80478,0.791798000892649,2.01448478817047,6.95019467875074,0.433626065708229,0.229770321854499
854,0.792352,0.791268579912644,2.01354250204572,6.94697299989245,0.433264080265306,0.229794946811311
854.334355012306,0.792352,0.789192511997449,2.00985058184108,6.93428662070479,0.431844383050067,0.229890120418295
854.661910127154,0.792352,0.787160370623885,2.00624370628804,6.92179395010731,0.430454480955434,0.229980359887794
854.96598520095,0.792352,0.785274646018213,2.00290418238771,6.91013980492127,0.429165424977689,0.230061880696247
855.316129044724,0.792352,0.783103931425721,1.99906917444317,6.89665199175905,0.427683431978043,0.230153992445267
855.620116671582,0.792352,0.78122030867911,1.99574876438804,6.8848831023169,0.426398651068092,0.230232248968487
855.931272750212,0.792352,0.779293867280899,1.99235875660033,6.87277984887279,0.425085884025006,0.23031123664847
856,0.779928,0.778868666103772,1.99161116631636,6.87009876648762,0.424796370884004,0.230328663295072
856.318663215478,0.779928,0.776899098269104,1.98815045373274,6.8576309480843,0.423456393571733,0.230409649465577
856.627104437503,0.779928,0.77499655881558,1.98480949674344,6.84550578501452,0.422162988639839,0.230488180899511
856.949302788329,0.779928,0.773014410307899,1.98132868720336,6.83277979333107,0.420816122787533,0.23057083175786
857.248417952729,0.779928,0.771180125291264,1.97810561006064,6.82091080450081,0.419570601112447,0.230649117569356
857.54753311713,0.779928,0.769352407102355,1.97489055940794,6.80898934724766,0.418329783739797,0.230728943013305
857.856280204447,0.779928,0.767473534731168,1.97158037682327,6.79662923738881,0.417053742548945,0.230812759842791
858,0.767504,0.766601783783807,1.97004241147151,6.79085678774919,0.416461546517298,0.230852424214004
858.309576139857,0.767504,0.764730431537443,1.96673584684838,6.7783821848694,0.415190051583641,0.230939509049688
858.614925195396,0.767504,0.762893369986583,1.96348277964129,6.76602385682175,0.413940910510011,0.231027105839234
858.992390506514,0.767504,0.760634321740069,1.95947284187582,6.75067304080075,0.412402857335058,0.231136990961726
859.315968740372,0.767504,0.758707771961444,1.95604539319397,6.7374491879568,0.411089877931398,0.231232735082486
859.620652291866,0.767504,0.756901492443181,1.95282652222426,6.72494336914102,0.409857517200213,0.231323510574014
860,0.755596,0.754661865448594,1.94883025848893,6.70929989923662,0.408327213317465,0.231436084324053
860.315530094101,0.755596,0.752805563443266,1.94551589660068,6.69622663638105,0.407057564741036,0.231529132907276
860.621592701067,0.755596,0.751009342596024,1.94230929777716,6.68349242885904,0.405827984324186,0.231618075693304
860.917179732654,0.755596,0.74927746279639,1.93922020392914,6.67114441245189,0.404641280941134,0.23170170164304
861.212766764241,0.755596,0.747547136025619,1.93613870875655,6.65874760683827,0.403455067803376,0.231782812981206
861.549594137267,0.755596,0.745575650381969,1.93263652159699,6.64456166604927,0.402103407197302,0.231871639540156
861.876203472166,0.755596,0.743662504661761,1.92924994968799,6.6307453934316,0.400791486533481,0.231952798428126
862,0.743892,0.742936618046281,1.92796872521521,6.62549288017273,0.400293741974077,0.231982127785073
862.343675003271,0.743892,0.740918344564425,1.92441880048804,6.61086595523653,0.398910529109961,0.232059399126306
862.669886478463,0.743892,0.738997111070538,1.92105865136293,6.59692043503781,0.397595096800019,0.232126518092331
862.981007197468,0.743892,0.737158452495387,1.91786244167453,6.58356357995782,0.396337338855221,0.23218398625482
863.292127916474,0.743892,0.735312592868309,1.91467450584572,6.57015121246736,0.395076475386531,0.232235068528233
863.636745443792,0.743892,0.733258603075601,1.9111529733519,6.55522950203734,0.393676241143446,0.232284210164658
864,0.732188,0.731082028710111,1.90745192531511,6.53942589027392,0.392195545361344,0.232326939830938
864.317096017677,0.732188,0.729172057549231,1.90423031194991,6.52556700926567,0.390899348991465,0.232356995404007
864.667783000081,0.732188,0.727049009454681,1.90067732158551,6.51017055494414,0.389462430379994,0.232382924628965
864.995305269261,0.732188,0.725056370009485,1.89736838741394,6.49572469997002,0.388116974621161,0.232400003986533
865.313675480367,0.732188,0.723110798289375,1.89416055796401,6.48162053815838,0.386806315495146,0.232410408614576
865.690971327938,0.732188,0.720794809928353,1.89037000359953,6.46482619149567,0.385250067852897,0.232415414500447
866,0.719956,0.718889963939312,1.88727416355379,6.45100571661991,0.383972542744087,0.232413166168403
866.318854760475,0.719956,0.716917289173897,1.8840882216532,6.43668414072969,0.38265179853188,0.232404884412984
866.627838929927,0.719956,0.714998605981995,1.88100895836799,6.42274577863023,0.3813697134305,0.23239140785126
866.936823099379,0.719956,0.713072846378678,1.87793759976724,6.40874786217579,0.380085193476466,0.23237232422689
867.279752413606,0.719956,0.71092725707616,1.87453805032267,6.39314195637681,0.378656987486351,0.232344863579828
867.644159375288,0.719956,0.708638304249297,1.87093620072254,6.37647722406195,0.377137876975504,0.232309948029691
867.954386632398,0.719956,0.706683501723021,1.86787846709635,6.36222371281683,0.375844531803011,0.232276655072078
868,0.70752,0.706395706354861,1.86742954762025,6.36012281779786,0.375654432759921,0.232271563807816
868.22806683801,0.70752,0.704955735017829,1.86518750632267,6.34959842043817,0.374704608741914,0.232245760234734
868.556377610442,0.70752,0.702881724699208,1.86196747418938,6.33438980022078,0.37334084902328,0.232209188816286
868.884688382874,0.70752,0.700810194467977,1.85875624094298,6.31911235575014,0.371983673318977,0.232175700547565
869.19760198083,0.70752,0.698842809643794,1.85570377994383,6.30448758049651,0.370698752800565,0.232149139590329
869.510515578786,0.70752,0.696887462235338,1.8526592760175,6.2898009752228,0.369425461165282,0.232131045079001
869.847295495276,0.70752,0.694802956531107,1.84939143369071,6.27392592754443,0.368071665356905,0.232124658657332
870,0.69508,0.693866600667653,1.84791273560816,6.26670476681677,0.367464385626864,0.232127132087846
870.335725611549,0.69508,0.691832026365517,1.84466839194296,6.25077921330728,0.366145847015019,0.232146568430653
870.688275693448,0.69508,0.689738261084851,1.84127123637382,6.23398377926633,0.364789326913317,0.232191236405019
871.001907464348,0.69508,0.687919602725305,1.83825748812736,6.21898254497794,0.36360932788917,0.232254458736411
871.327471376958,0.69508,0.686081880009539,1.83513741538986,6.20335318602579,0.362412808585748,0.232345200628989
871.653035289568,0.69508,0.68430029257167,1.83202580578632,6.18766778178147,0.361246514812994,0.232462865628126
872,0.682644,0.68246724750173,1.82871894035171,6.17089256865506,0.360036521255401,0.232617600195358
872.313578963013,0.682644,0.680870099611971,1.82573848178418,6.1556820299323,0.358970835549953,0.232781982086774
872.627157926026,0.682644,0.679328392071046,1.82276579382799,6.14042697599161,0.357929942076658,0.232968030357101
872.962224413161,0.682644,0.677739056142339,1.81959796701003,6.12407996536854,0.356842546654269,0.233188197079269
873.339811522677,0.682644,0.676013628308912,1.8160387013133,6.10560389075632,0.355643802621441,0.233458670801144
873.658044437605,0.682644,0.67460738731187,1.81304759709276,6.08998952062336,0.354652811528867,0.23370242562741
874,0.673672,0.673138914593174,1.80984233539092,6.07316982190599,0.353605346759605,0.233978175113515
874.378375170943,0.673672,0.671558704386438,1.80630631648178,6.05451102874327,0.352464686236138,0.234297511502115
874.697443860212,0.673672,0.670258345348933,1.80333317951022,6.03873941437357,0.351517043629808,0.234577608254447
875.01957562125,0.673672,0.668972652818336,1.80033950589096,6.02278297106126,0.350573142920827,0.234870075445125
875.401846251283,0.673672,0.667480277674047,1.79679735064244,6.00380562638227,0.349469389399665,0.235229410831451
875.72061665008,0.673672,0.666262858949083,1.79385220705947,5.98794708503051,0.348563303796471,0.235539992713985
876,0.666056,0.665216337958178,1.79127738481669,5.97402380875107,0.347780572676279,0.235821067680133
876.387591599633,0.666056,0.663797547362162,1.78771520770547,5.95467193265233,0.346713294166637,0.236225573939249
876.703752965456,0.666056,0.662670610182781,1.78481800929186,5.93885685524227,0.345860375937443,0.236569773288886
877.053483008694,0.666056,0.661458756773365,1.78162206321341,5.92133325203195,0.344937533536889,0.236967566846523
877.394805070915,0.666056,0.660314782109412,1.77851190529914,5.90420298379522,0.344059568164404,0.237374855924523
877.70565224257,0.666056,0.659309813828436,1.7756871126691,5.8885798264568,0.343281731617363,0.23776439891033
878,0.658444,0.658393927732392,1.77301898604969,5.87376781057692,0.342566321063434,0.238151671933032
878.340922965674,0.658444,0.657381044657781,1.76993684102057,5.85659210713316,0.341765480502804,0.238624766196563
878.670509182722,0.658444,0.656455777255852,1.76696550031136,5.83996956563245,0.341022352257042,0.239109886950939
878.966912159659,0.658444,0.655673481765938,1.76430028367096,5.82500770573061,0.34038279234882,0.23957213193419
879.263315136595,0.658444,0.654942712438892,1.76164164875177,5.81003581635349,0.339772527983669,0.240061045515528
879.613606674626,0.658444,0.654151579754463,1.7585081178294,5.79233213411296,0.339092112508061,0.240676271474121
879.957774128627,0.658444,0.653457848143839,1.7554382805045,5.7749314559394,0.338470643596804,0.241324242064568
880,0.653816,0.653378812323544,1.75506224959359,5.77279633167811,0.338397790307587,0.241406894573281
880.211129356866,0.653816,0.653004585015692,1.75318408237924,5.76212052102463,0.338045057770599,0.241830900287034
880.548700786016,0.653816,0.652482361074034,1.75018798093513,5.74505259941835,0.337522562817881,0.24254758791863
880.871040064761,0.653816,0.652077065064026,1.7473349433588,5.72876028266043,0.337073942798129,0.243279107732531
881.20250552104,0.653816,0.651761818320919,1.74440912655149,5.71201689323708,0.33666607407465,0.244081617120042
881.517488330838,0.653816,0.65156262698807,1.74163629301503,5.6961201800136,0.336329643510297,0.244892405499313
881.832471140637,0.653816,0.651464820413391,1.73887073953863,5.68024169908916,0.336043477523915,0.245750574159251
882,0.650348,0.651454822352029,1.73740279214528,5.67180544375764,0.335911581975558,0.246226133812
882.407098373008,0.650348,0.651552418201553,1.73384418849127,5.65133620305851,0.335648136924248,0.247435351870703
882.736138348277,0.650348,0.651755552159477,1.73097673767844,5.63482915271376,0.335491648467151,0.248465607034583
883.065178323546,0.650348,0.652065683844141,1.72811714099735,5.61836083460329,0.335382745029584,0.249540282431221
883.385458727904,0.650348,0.652465206968809,1.72534119303305,5.60237262335982,0.335319129921709,0.250625702213236
883.734228498574,0.650348,0.653002901672203,1.72232673672198,5.5850138568719,0.335293633797562,0.251848048138565
884,0.652876,0.653479598000758,1.72003551950767,5.57182511526926,0.335302815785356,0.252805746056633
884.323498068846,0.652876,0.654132270439537,1.71725348239259,5.55582056343616,0.335344721823375,0.253999475504592
884.624875660728,0.652876,0.654806770964763,1.71466842100696,5.54096142598487,0.335411723408111,0.255136844557979
884.926253252611,0.652876,0.655540545174215,1.71208984776862,5.52615410998084,0.335503804004161,0.256296700470395
885.276824308794,0.652876,0.656462762575006,1.70909851948383,5.50899809932044,0.335640002923425,0.257671715227615
885.623627508872,0.652876,0.65744151832013,1.70614793311069,5.49210186964562,0.335802439546953,0.259056224677695
885.941432736047,0.652876,0.658391193154036,1.70345154197932,5.47668678665651,0.335973251847071,0.260343942433626
886,0.657712,0.658571331124734,1.70295541223816,5.47385330035334,0.336006872970613,0.260583080441175
886.292836319767,0.657712,0.659494342450402,1.70047839376012,5.4597206754244,0.336184185906406,0.26178651648392
886.611379482627,0.657712,0.660537639945049,1.69779078528125,5.44441448710914,0.336392928951288,0.263108708046494
886.929922645486,0.657712,0.66161762036621,1.69511030247313,5.42917978661588,0.336616414670005,0.264442779391371
887.249778435699,0.657712,0.66273471827928,1.69242592402738,5.41395569286472,0.336853958795187,0.265792611491649
887.569634225913,0.657712,0.663880447207031,1.68974869046237,5.39880641475622,0.337102613826265,0.267150680994343
887.902996589596,0.657712,0.665100779947944,1.68696598796354,5.38309823027088,0.33737173698871,0.268573014760984
888,0.664688,0.66546030273863,1.6861577142305,5.37854302774001,0.337451748874286,0.268988010245965
888.35823197697,0.664688,0.666802938666118,1.68317842712507,5.36178237417128,0.337752846959798,0.270523926106406
888.704030701588,0.664688,0.668117874232379,1.68031096515924,5.34569611788946,0.338050207583768,0.272009860176042
889.026161316925,0.664688,0.669355937786658,1.67764718824138,5.33079340137674,0.338331847225033,0.273395735707169
889.408349567915,0.664688,0.670837131522764,1.67449603903777,5.31321605120682,0.338670408785042,0.275040679572764
889.746391209124,0.664688,0.672155124461176,1.67171722998305,5.29776331523525,0.33897239518207,0.27649478649531
890,0.672516,0.673147193991676,1.66963761829917,5.2862284314883,0.339200097072332,0.277584777100248
890.351068345896,0.672516,0.674523377284641,1.66676607362201,5.27034324246755,0.339516581059979,0.279092009441442
890.677674870347,0.672516,0.675805275104293,1.66410214558632,5.2556508974832,0.339811720849273,0.280491898932658
891.007641209883,0.672516,0.677100862851146,1.66141816628885,5.24089155916883,0.340110369222288,0.281903704343674
891.314480321765,0.672516,0.678305482851668,1.65892892011207,5.22724253494033,0.340388642360612,0.283214453432983
891.621319433646,0.672516,0.679509596668626,1.65644603108461,5.21366652917748,0.340667232453374,0.284522962332701
892,0.680344,0.68099469158563,1.6533905534016,5.19701247135159,0.341011406402377,0.286134677891765
892.348738368009,0.680344,0.682361378576155,1.65058518806815,5.18177338057399,0.34132910620462,0.28761626525373
892.66741772857,0.680344,0.683609494478276,1.64802874677929,5.16792998182521,0.341619931829424,0.288967791946117
893.019276501689,0.680344,0.684986832949924,1.6452140158985,5.15273633037426,0.341941591538973,0.290457416296843
893.387156300514,0.680344,0.686426271123401,1.64227993553435,5.13695294562249,0.34227897524453,0.292012395268022
893.701731794504,0.680344,0.687656820385189,1.63977811622446,5.12353919366968,0.342568225796392,0.293339945996465
894,0.688168,0.688823444970333,1.63741203847159,5.11089114063045,0.34284307272709,0.294596830838502
894.317530893599,0.688168,0.690065385259042,1.63489960991844,5.09750144135627,0.343136603532061,0.295933219659848
894.635061787198,0.688168,0.691307382206887,1.63239382068715,5.08418923104407,0.343431008231129,0.297267805954495
894.952198808873,0.688168,0.692547946026881,1.62989774912981,5.07097083123515,0.343725711825349,0.298598736043423
895.269335830548,0.688168,0.69378863910247,1.62740826545201,5.05782962761952,0.344021308281344,0.299927902388719
895.606815232768,0.688168,0.69510905642383,1.6247663125526,5.0439302246387,0.344336861206128,0.301340412002166
896,0.695996,0.696647584260872,1.62169762715983,5.02784665415044,0.344705420341833,0.302983220517326
896.32086919232,0.695996,0.697903236651578,1.61920078249677,5.01480896420674,0.345007144628011,0.304321829507067
896.645248031516,0.695996,0.699172680744367,1.61668340461457,5.0017087706455,0.345313056932289,0.305673233341514
896.964815839264,0.695996,0.700423328252845,1.61421000858398,4.9888815783084,0.345615026953787,0.307002506874833
897.284383647012,0.695996,0.701673984611973,1.61174319059855,4.97613244524002,0.345917776965941,0.308329905342707
897.636993798204,0.695996,0.703053944087164,1.60902892355216,4.96215560609072,0.346252846850708,0.30979249617422
898,0.703824,0.704474560052841,1.60624295081077,4.94786582277982,0.346598556369373,0.31129560844028
898.323957255592,0.703824,0.705742327591666,1.60376377466144,4.9351980672392,0.346907934985167,0.312634996708995
898.664347160189,0.703824,0.707074383426749,1.60116604395683,4.92197390685564,0.347234052134977,0.314040445870752
899.014129997961,0.703824,0.708443245402544,1.59850429642545,4.90847675607438,0.347570064680784,0.315482457642412
899.343081313121,0.703824,0.709730784534578,1.59600814257503,4.89586839859253,0.347887259510989,0.316836905871747
899.683187319898,0.703824,0.711062484836661,1.59343453327298,4.88291904388591,0.348216857559402,0.318236002720386
900,0.711648,0.712303855970564,1.59104374546048,4.87093572084397,0.348525447425406,0.31953817645876
900.338005235738,0.711648,0.713629852210961,1.58849998944443,4.85823498359517,0.348856854983674,0.320926865058714
900.707401012562,0.711648,0.715081883573001,1.58572819002116,4.84445418002773,0.349222273877424,0.322444472358045
901.022024343528,0.711648,0.716321838212778,1.58337411262741,4.83279873277823,0.349536063835039,0.323736917662105
901.388499188758,0.711648,0.717770620148632,1.58063985571363,4.81931764469552,0.349904555221053,0.325242244765778
901.743658773472,0.711648,0.71917943535771,1.57799798995777,4.80635072899161,0.350264319705369,0.326700569235604
902,0.719476,0.720198822857445,1.57609604624284,4.79705165050997,0.350524682213873,0.327751892843969
902.430541028566,0.719476,0.721913720366565,1.5729107481679,4.78154644357447,0.350961465778802,0.329513420715534
902.677309613314,0.719476,0.722896459265863,1.57109021157878,4.77272339682785,0.351210356914791,0.330519520788387
902.924078198062,0.719476,0.72387739485432,1.56927341374947,4.76394681533192,0.351456891957447,0.331521752172313
903.269928347555,0.719476,0.725245982038184,1.56673341715191,4.75172419439633,0.351796451522712,0.332917891941922
903.606274206673,0.719476,0.7265654918594,1.56427022620258,4.73992411381627,0.352117809297395,0.334263956237196
903.914980135654,0.719476,0.727761976507414,1.56201551296079,4.72916822121376,0.352402471763431,0.335486660519716
904,0.727304,0.728088430032003,1.56139556488303,4.72621838193209,0.352478781148726,0.335820899579387
904.381694902587,0.727304,0.729534082151541,1.55861771736709,4.71304042249792,0.352808697267148,0.337306581313549
904.728524944834,0.727304,0.730813901097983,1.55610124069257,4.70115740104264,0.353088412552537,0.338633376298655
905.03628959927,0.727304,0.731917233853712,1.55387427938454,4.69068399039956,0.353318283235221,0.339789907724016
905.374168834969,0.727304,0.733088462793279,1.55143596735126,4.67926093007736,0.353549060435076,0.341035336210517
905.741535359854,0.727304,0.734309322074401,1.54879262582739,4.66692769215387,0.353773685089589,0.342359980192141
906,0.735128,0.735133334537042,1.54693771194445,4.65830306396471,0.353915122282197,0.34327336878745
906.342526852341,0.735128,0.736179643133736,1.54448565401458,4.64693816409568,0.35408180682323,0.344460608568027
906.671243567617,0.735128,0.737135147785787,1.54213902854503,4.63609873358594,0.354221225061829,0.34557677735869
906.981825327732,0.735128,0.737995875017252,1.53992776157191,4.62591582514867,0.354336090283594,0.346612122885237
907.283095828591,0.735128,0.738794242162323,1.53778825092601,4.61609085907141,0.354433363152317,0.347600073622331
907.58436632945,0.735128,0.739559691193704,1.53565410693381,4.60631626914105,0.354518759065338,0.348573981271913
907.92448282976,0.735128,0.740388691417652,1.5332512182094,4.59534022975571,0.354603329248468,0.349659033816653
908,0.740356,0.740568214287669,1.53271862082569,4.5929114964673,0.354620611547713,0.349898081779342
908.328549803627,0.740356,0.741332349657942,1.53040536793217,4.58237942607104,0.354690499504553,0.35093121150896
908.645638548711,0.740356,0.74204716217673,1.52817881075215,4.57226718917233,0.354751528938117,0.351919448933536
908.986167765884,0.740356,0.742794967561254,1.52579420312983,4.56146374216061,0.354812235917552,0.352973253543396
909.351334127629,0.740356,0.743579574952619,1.52324458066514,4.5499425352829,0.354873587507453,0.35409650833162
909.665288828691,0.740356,0.744243981320075,1.52105871841059,4.54008932847148,0.35492495640464,0.355058345068605
910,0.74456,0.744945602097983,1.51873463359988,4.52963747094493,0.354979618746607,0.356081116641325
910.356227348099,0.74456,0.745688024213541,1.51626826161233,4.51857326214162,0.355038265731404,0.357167203909266
910.670938959483,0.74456,0.746342362307885,1.51409541105983,4.50884940899472,0.355091176878302,0.358125335767832
911.02676989839,0.74456,0.747082136580893,1.51164551668995,4.49791248861611,0.355152791371667,0.359207649558924
911.363411316827,0.74456,0.747783021540999,1.50933442080846,4.48762146518494,0.355212666916811,0.360230454219489
911.679094540379,0.74456,0.748441738503949,1.50717309014747,4.47802067422919,0.355270459911007,0.361188824993717
912,0.748764,0.749113135756765,1.50498182748985,4.46831023688796,0.355331127692639,0.362162593398991
912.333802282368,0.748764,0.749813664524891,1.50270871347002,4.45826220682172,0.355395998769441,0.363174759682684
912.658743901211,0.748764,0.750497913357602,1.50050200838267,4.44853252728131,0.355460968548651,0.364159423483715
912.958133070886,0.748764,0.751130511975912,1.49847411897293,4.43961309195299,0.355522631215883,0.365066320907266
913.257522240562,0.748764,0.751765214664052,1.49645128720839,4.43073699293347,0.355585695809768,0.365972577139813
913.603771922452,0.748764,0.752501748371957,1.49411813114078,4.42052570204565,0.355659983546188,0.367019494060229
913.953390739268,0.748764,0.753247708350963,1.49176909815581,4.41027396319656,0.355736285992761,0.368075136586849
914,0.752968,0.753347285651319,1.49145645494698,4.40891173061376,0.355746515222902,0.368215714498491
914.233046303658,0.752968,0.753845454045026,1.4898950597603,4.40211635078419,0.355797637306341,0.368917839893014
914.567800395073,0.752968,0.754561196684613,1.48765752942679,4.39240128020517,0.355870497815113,0.369923664608493
914.897511564297,0.752968,0.755264984990327,1.48545979921973,4.38288547755395,0.355941014022987,0.370910612500241
915.226704081365,0.752968,0.75596471143871,1.48327154031557,4.37343684933779,0.356009088181409,0.37189122979047
915.534904802593,0.752968,0.756615312423837,1.48122825241265,4.36463777777457,0.356069427068664,0.372803710491619
915.843105523821,0.752968,0.757259635636912,1.47919020209119,4.355883877876,0.356125649908205,0.373709942333333
916,0.757172,0.757584581615686,1.47815470741264,4.35144479171756,0.356152409609811,0.374168590932438
916.459078010154,0.757172,0.758520389414827,1.47513257628973,4.33852194113371,0.356221726147389,0.375498408023277
916.788019566027,0.757172,0.759174205198055,1.47297423214359,4.32932212987905,0.356261887353091,0.376438822453745
917.116961121901,0.757172,0.759811339767064,1.47082179262005,4.32017129618236,0.356293563461758,0.377368308140327
917.43711606246,0.757172,0.760413564865609,1.46873250572823,4.31131108148251,0.356315618803596,0.37826184512508
917.761654365709,0.757172,0.761004757920231,1.46662029735664,4.30237514377475,0.356329163725488,0.37915644197304
918,0.761372,0.761426280657518,1.46507269907895,4.29584114316134,0.35633403075703,0.379806865902234
918.320311716281,0.761372,0.761976202281073,1.46299773291406,4.28709766924837,0.356334316201885,0.380672820542754
918.630216634165,0.761372,0.76249131625444,1.46099546050453,4.27867851958186,0.356328487955953,0.381502423580098
918.94012155205,0.761372,0.762991559977642,1.4589983689663,4.27029824350712,0.356317864557453,0.382325164755206
919.293026814419,0.761372,0.76354570170926,1.45673046748162,4.2608017241237,0.356301097271165,0.383254892236502
919.630854053887,0.761372,0.764063189066547,1.45456572265029,4.25175668812491,0.356280575242695,0.384137945776876
919.94827804068,0.761372,0.764539476978065,1.45253727959015,4.24329813978815,0.356257241310006,0.384961420416874
920,0.764364,0.764616223660796,1.45220726852862,4.24192353633525,0.356253046457935,0.385094991860843
920.258609796599,0.764364,0.764996288284371,1.45055934830687,4.2350657582681,0.356230105516695,0.38575999974776
920.660305846604,0.764364,0.765573240377723,1.44800668758311,4.2244634787177,0.356185975670147,0.386781565647171
920.988934308258,0.764364,0.766030257817156,1.44592469527395,4.21583405296132,0.356139821916613,0.387604649803752
921.389076162555,0.764364,0.766562489468865,1.44339731748989,4.20537926496161,0.356067563764903,0.388587618174997
921.712663845031,0.764364,0.766967595833651,1.44135961932285,4.19696554181396,0.355992348880882,0.389363204606285
922,0.766864,0.767303456173941,1.43955479922095,4.18952389444983,0.35591039499578,0.390034839110718
922.364917152303,0.766864,0.767690543680459,1.43726889012385,4.18011112807231,0.355782343040877,0.390861337572461
922.682758180524,0.766864,0.767984935315536,1.43528352586497,4.17194545167032,0.355645388358475,0.391553487461338
922.993411779263,0.766864,0.768227888160299,1.43334812846182,4.16399183220779,0.355485947219098,0.392202334969312
923.293496678812,0.766864,0.768415197373502,1.4314833235364,4.15633243523351,0.355306043204769,0.392801285737861
923.593581578362,0.766864,0.768551204781247,1.42962317364208,4.14869405180526,0.355098809884539,0.393371010562704
923.934643445822,0.766864,0.768638349688104,1.42751465538773,4.14003514603848,0.354828505278567,0.393981462335206
924,0.769368,0.768646465055062,1.42711129048176,4.13837831405063,0.354772431167421,0.39409388489252
924.326612767619,0.769368,0.768644165379367,1.42509880252126,4.13010875352649,0.354471370866897,0.394633522873689
924.641276364286,0.769368,0.76857292026328,1.42316511300971,4.12215562692152,0.354148209025221,0.395118187285965
924.986757065335,0.769368,0.768415396039559,1.42104787332158,4.11343556560611,0.353756059292868,0.395610594947388
925.335548685202,0.769368,0.76817195042607,1.41891651497926,4.10464055672978,0.353321402120372,0.396066446524463
925.648227554089,0.769368,0.767882155063204,1.41701108764339,4.09676005806336,0.352899064610394,0.396440265272854
926,0.76778,0.767476397029587,1.4148733535602,4.0878947974084,0.352387451642591,0.396821925380702
926.335992240669,0.76778,0.767011308813292,1.41283735824984,4.07942398597217,0.35186370375177,0.397148999656467
926.648513709213,0.76778,0.766511803662988,1.41094869753371,4.07153883139376,0.351346141175447,0.397420740179561
927.043835230934,0.76778,0.765789069720941,1.40856668641455,4.06155160510928,0.350649929984878,0.397720082026945
927.36407197167,0.76778,0.76513036472681,1.40664284356545,4.05344702790367,0.350052895733859,0.397927169298947
927.671314190485,0.76778,0.76443780357237,1.40480188547579,4.04565632811869,0.349452749223507,0.398096549899892
928,0.764608,0.763632366400139,1.40283765096057,4.03730265931669,0.348781526491547,0.398246438271189
928.325821846821,0.764608,0.762769422302319,1.40089583337991,4.02899916020439,0.348087392517779,0.398364099029832
928.645275238342,0.764608,0.761862423991926,1.39899708060595,4.02083322606627,0.347379764712423,0.398450315836248
928.953320363986,0.764608,0.760932104579473,1.39717091450116,4.01293315143484,0.346672420701957,0.398506519396283
929.261365489629,0.764608,0.759948445906494,1.39534942723128,4.0050053614338,0.34594128538779,0.398537025305556
929.612499084452,0.764608,0.758763740740398,1.39327884530137,3.99593187239351,0.3450795558062,0.398541155333387
929.946661677719,0.764608,0.757574901214277,1.39131395116756,3.98725757475154,0.344231484853769,0.398514809402144
930,0.75808,0.757379675232383,1.39100082434986,3.98586925422115,0.344093608186789,0.398507885175443
930.266691611403,0.75808,0.756381170225511,1.38943727308507,3.97891146426637,0.343394023314432,0.398462202053625
930.606145507409,0.75808,0.755056591904821,1.38745214463989,3.97001462271974,0.342479039363485,0.398377459999184
930.935754355927,0.75808,0.753713223501657,1.38552994648824,3.96132956730019,0.341564179605062,0.398266552014157
931.258643316706,0.75808,0.752342869473639,1.38365204023774,3.95277479059725,0.340643126826665,0.398130951205168
931.56702289348,0.75808,0.750984282706525,1.38186322311131,3.94455888888724,0.339741271762971,0.397977306394142
931.875402470255,0.75808,0.74957779635995,1.38007899026076,3.93629632473015,0.338818392956295,0.397800738104455
932,0.750244,0.74899620280498,1.37935938768878,3.93294421250503,0.338439779316447,0.397723129868969
932.52501646831,0.750244,0.746464809959063,1.37633538671412,3.9187290123098,0.33681106419625,0.39735944145029
932.834611664653,0.750244,0.744914493575902,1.37455836277454,3.91027532915705,0.335827823430758,0.39711964054273
933.144206860997,0.750244,0.743325346047184,1.37278591762755,3.90176665356483,0.334829585654267,0.396862972672805
933.451594275016,0.750244,0.741712720489529,1.37103063144986,3.89326266020594,0.333825809289118,0.396593633417804
933.7626574272,0.750244,0.740049432461341,1.36925892872598,3.88459873361412,0.332799305470645,0.39630848378209
934,0.739856,0.738761639276311,1.36791019869029,3.87794792109328,0.332009782069326,0.396083356934866
934.301581752491,0.739856,0.737105093661725,1.36620026691206,3.8694459440996,0.331000122873139,0.395789273923054
934.654897662588,0.739856,0.73514020797913,1.36420247012838,3.85941173416298,0.32981046149567,0.395435704823592
934.949874786941,0.739856,0.733483634378271,1.36253904694893,3.85097258152132,0.328813076896697,0.39513451585585
935.308426853122,0.739856,0.731454923078355,1.36052261478774,3.84063807794351,0.327597198283339,0.394762628799607
935.610789857764,0.739856,0.729734654263283,1.35882685779469,3.83185735450851,0.326570411264134,0.394445655577769
935.906998507738,0.739856,0.728043639261198,1.35716975573972,3.82319669349119,0.325564087216456,0.394133003283815
936,0.728432,0.727511867485358,1.35665031394056,3.82046546991314,0.325248085544498,0.39403444974652
936.322293437701,0.728432,0.725666993348128,1.35485331856743,3.81095600106072,0.324153159357582,0.393691803016508
936.636810115487,0.728432,0.723864868572438,1.35310433089629,3.80160928415168,0.323085473449254,0.393356337004217
936.939714884572,0.728432,0.722128795320011,1.35142424333609,3.79254528551124,0.322058188612161,0.393032461744508
937.232939395044,0.728432,0.720448458331264,1.34980188270875,3.78371264058245,0.321064505983897,0.392718052112285
937.526163905515,0.728432,0.718768781119689,1.34818348118223,3.77482261465335,0.320071756169992,0.392402948873713
937.88096712687,0.728432,0.716737521856117,1.34623048635089,3.76398891193115,0.318871931116515,0.392020910245424
938,0.717008,0.716056355773066,1.34557656883247,3.76033549638368,0.318469670043401,0.391892478922866
938.30980541547,0.717008,0.714284183884508,1.34387766330017,3.75078247383335,0.317423188402385,0.391557456130364
938.617132148716,0.717008,0.712527097093372,1.34219667786473,3.74124260828708,0.316385901544321,0.391224168469972
938.946376916599,0.717008,0.710645519860954,1.34040057664567,3.73095244787866,0.31527548869255,0.390866015978174
939.279974468425,0.717008,0.708739650039048,1.33858574761578,3.72045245978355,0.314150785153385,0.39050147087801
939.585164764226,0.717008,0.70699625550527,1.33692986996508,3.71078150639197,0.313122068130153,0.390166382801715
939.960581135293,0.717008,0.704851360493687,1.33489872838328,3.69879983898326,0.311856757352658,0.389751960127423
940,0.705584,0.704626093372352,1.33468582573939,3.69753629182623,0.311723876023019,0.389708267638242
940.197094323534,0.705584,0.703499525863857,1.33362235957819,3.69120295813376,0.311059322789079,0.389489228835243
940.507658296746,0.705584,0.701723323019303,1.3319501780494,3.68117064315412,0.310011657249145,0.389142101978442
940.880013068517,0.705584,0.699591327038801,1.32995098101191,3.66905695710692,0.308754795066204,0.388722801713562
941.182303609478,0.705584,0.69785806029242,1.32833251164137,3.65915408492339,0.307733646684132,0.388379726345968
941.518857337905,0.705584,0.695925460981487,1.32653537855491,3.64805631938397,0.306595991813829,0.387995011741141
941.848770781884,0.705584,0.694028140061858,1.32477858179437,3.63710325550988,0.305480755876821,0.387615828116927
942,0.694156,0.693157625946213,1.3239748939626,3.63205786006436,0.304969733340975,0.38744153757369
942.346143479238,0.694156,0.691163955493154,1.32213916516366,3.62045132205828,0.303800967370981,0.387041959996277
942.657705754809,0.694156,0.689369332872127,1.32049135452564,3.60993490265077,0.302751132189546,0.386682609052515
942.958890655319,0.694156,0.687636162410597,1.3189024912191,3.59970627085132,0.301739589380426,0.386336882288592
943.260075555829,0.694156,0.685906719339489,1.31731761336079,3.5894163373074,0.300732400174259,0.385993871709394
943.590847972028,0.694156,0.68401450677917,1.31558162346268,3.57804519016343,0.299632823330112,0.385621838821399
943.939180305007,0.694156,0.682033649681537,1.31375864640703,3.56599123355161,0.298484550926782,0.385237610639095
944,0.682732,0.681689345741604,1.31344089316763,3.56387830741971,0.298285234505323,0.38517147640227
944.304098474963,0.682732,0.679976200467404,1.31185454450372,3.5532770432138,0.297294444678379,0.384845610673925
944.631098602601,0.682732,0.678152220284721,1.31015321555359,3.54180984714299,0.296241003665785,0.384505335794455
944.994673605317,0.682732,0.676150808133469,1.30826703841239,3.52897902968956,0.295086330709611,0.384141373906351
945.299751760938,0.682732,0.674496340146783,1.30668874626822,3.51814788826587,0.294131925908311,0.383848660952503
945.642029503256,0.682732,0.672670312224184,1.30492278303926,3.50592712427899,0.293077545008366,0.383534708664084
946,0.671308,0.670797215078453,1.30308124183423,3.49306973555285,0.291993792392373,0.383223134778403
946.304800922159,0.671308,0.669232912959574,1.30151755410455,3.48206194203592,0.291085874194925,0.382970907193151
946.660757312812,0.671308,0.66744154622725,1.2996964517649,3.46913833530847,0.290041756984321,0.382690454975318
946.983443151633,0.671308,0.665849420714762,1.29805022653309,3.45736046657492,0.289109256426622,0.382448316514875
947.288034524509,0.671308,0.66437251184961,1.29650036815006,3.44618994195699,0.288239922808266,0.382228957676501
947.593445354626,0.671308,0.662914726173233,1.29495028358004,3.43493859219272,0.287377411130335,0.382016538842882
947.898856184742,0.671308,0.661477575732527,1.29340413734397,3.42363727384606,0.28652291492023,0.381810505716824
948,0.661656,0.661005723045705,1.29289296184483,3.41988370214088,0.286241490039958,0.381743478003033
948.391975749481,0.661656,0.659193875983607,1.29091600053903,3.40528647055077,0.285156855491383,0.381488065020598
948.783951498962,0.661656,0.657404434396293,1.28894548333737,3.39060981285062,0.284079801486356,0.381237585880998
949.112664895914,0.661656,0.655917052839894,1.28729794734105,3.37824133762483,0.283180912615433,0.381029834505708
949.408939939296,0.661656,0.654584104032716,1.28581685457457,3.36704646859121,0.282372891908649,0.380843163437786
949.750452631181,0.661656,0.653053851358516,1.28411414426872,3.3540873244943,0.281442885981943,0.380627521606208
950,0.652708,0.651938332110635,1.28287301169286,3.34458081073474,0.280763846593683,0.380469219137063
950.301650376128,0.652708,0.65059135744456,1.2813761810909,3.33304764460352,0.279943100043541,0.380276501718532
950.602214445451,0.652708,0.649249486671391,1.27988847436337,3.32151051818853,0.279124855113978,0.380082477509703
950.902778514774,0.652708,0.647906753888462,1.27840448480253,3.30992792514185,0.278305999794905,0.379886301607551
951.274346037749,0.652708,0.646244470124412,1.27657505076832,3.2955461465734,0.277292875265362,0.379640827813776
951.585994800288,0.652708,0.644847688594943,1.27504498763654,3.28342972703243,0.27644237180259,0.37943237402954
951.89461788891,0.652708,0.643462097308173,1.27353368692204,3.27138240043197,0.275599812945612,0.379224006613574
952,0.643764,0.642988484555541,1.27301852877673,3.26725764858804,0.275312160129249,0.379152536894097
952.341694051246,0.643764,0.641451522954932,1.2713512719423,3.25384455906021,0.274379969001989,0.378920032169238
952.683270369069,0.643764,0.63991410684794,1.26968932745792,3.24037664317749,0.273449488064661,0.378687042904099
952.991303339316,0.643764,0.638528253071086,1.26819464089198,3.22818031570354,0.272612608387293,0.378477489575072
953.340607879378,0.643764,0.636959445676049,1.26650432818644,3.21429144868434,0.271667468722721,0.378241816506791
953.6646668284,0.643764,0.635508826826078,1.26494057799699,3.20135103909745,0.27079535108485,0.378026077859074
954,0.634816,0.634015132282512,1.26332686800827,3.18790463792684,0.269899027957296,0.377807143823879
954.306951131393,0.634816,0.632656724620251,1.26185369211091,3.17554693387358,0.269085181996768,0.377611769701903
954.613902262786,0.634816,0.631308941999674,1.26038428395965,3.16314246144472,0.268278403649977,0.377421941901097
954.935557386242,0.634816,0.629910138162137,1.25884851743724,3.15009413979255,0.267441273866388,0.377229692952206
955.239515400688,0.634816,0.628602745782499,1.25740102654324,3.13771762985735,0.266658522302116,0.377054823017467
955.543473415133,0.634816,0.627310613828831,1.25595719577283,3.1252969563073,0.265883795997992,0.376886511355715
955.912191257447,0.634816,0.625764486748701,1.25421064337059,3.11017163344344,0.264954090727249,0.376690464157276
956,0.625868,0.625399712443921,1.25379549705747,3.10656027795602,0.264734201828823,0.376644961765062
956.320816208446,0.625868,0.624077697393892,1.25228129668964,3.09333579921574,0.263935334785073,0.376482091961883
956.639523791346,0.625868,0.622779662844258,1.25078103193307,3.08015192502254,0.263147577813232,0.376324456878257
956.969149768813,0.625868,0.621450749185331,1.24923353234825,3.0664684311813,0.262337717561832,0.376164525370675
957.335845118603,0.625868,0.619985340734934,1.2475169599551,3.05118940981744,0.261441714214742,0.375989409476399
957.647509107632,0.625868,0.618748270583546,1.24606209484234,3.03815682796636,0.260683943635907,0.375842570141202
958,0.618056,0.617357002347959,1.24442117345765,3.02336587671217,0.25983184727552,0.375679483009428
958.343220331176,0.618056,0.616010710603268,1.24282801966475,3.00891216128012,0.259009165847943,0.375525830944561
958.65226841272,0.618056,0.614807731522783,1.2413973751971,2.99585423603498,0.258276727205252,0.375394201746055
958.997724583107,0.618056,0.613477978125629,1.23980254815272,2.98121013005683,0.257470900211494,0.375258163946484
959.334949043458,0.618056,0.612201602481083,1.23825015484231,2.96686720477343,0.256701917662703,0.375141182978124
959.644715066169,0.618056,0.611055071802585,1.23682801700944,2.953651724233,0.256015146482126,0.375051738108766
960,0.610684,0.609780459695766,1.23520143553662,2.93844845529175,0.255256080745129,0.374975913055226
960.323316059535,0.610684,0.608668154103853,1.23372541770407,2.92457277926272,0.254597255141439,0.374937158838943
960.633886838234,0.610684,0.607652161319418,1.23231134785227,2.91121018789115,0.253997621101876,0.374931633567176
960.940210757238,0.610684,0.60670940958812,1.2309202175774,2.89800033448116,0.253441727755454,0.374960274880078
961.246534676242,0.610684,0.605833885670772,1.22953265591613,2.88476354692223,0.252924174416843,0.375025824563866
961.577426774234,0.610684,0.604971987193616,1.22803780418688,2.87043849957883,0.252410465919151,0.375140387651513
961.939324273233,0.610684,0.60413703796189,1.22640761624647,2.85474444966188,0.251903347681127,0.375318524893342
962,0.603308,0.60400848315031,1.22613478173076,2.85211085119028,0.25182387939104,0.375353742389638
962.303378633836,0.603308,0.603415677424063,1.22477268215367,2.83893447924753,0.251449988261162,0.375552400466612
962.627428568432,0.603308,0.602873866103449,1.22332157822782,2.82484779918301,0.251091792728448,0.375804180116171
962.934736316635,0.603308,0.602444469717672,1.22194906355513,2.81148066475909,0.250788240540113,0.376077577334349
963.242044064837,0.603308,0.60209247528853,1.22058005783709,2.79810891481261,0.250516377811299,0.376381194659068
963.607824180912,0.603308,0.601765639594749,1.21895512567381,2.78219113834105,0.250228821976206,0.376776703640904
963.938119151908,0.603308,0.601546689553604,1.21749207495044,2.76781960370555,0.249997433498724,0.377160328558959
964,0.601216,0.601512864684423,1.21721841890531,2.76512756661581,0.249956649680828,0.377234583828131
964.309404240459,0.601216,0.601373994595425,1.21585225003622,2.75167062138358,0.249763131616491,0.377615392227487
964.648694600313,0.601216,0.601272333995064,1.21435815712614,2.73692171514128,0.249567595366819,0.378047982485284
965.002333050474,0.601216,0.601211503047826,1.21280536469739,2.72156007596603,0.249377417874957,0.378510632780691
965.316951428149,0.601216,0.601186946315643,1.21142774236213,2.70790431082036,0.249216296840523,0.378928713906347
965.667937391117,0.601216,0.601183021336754,1.20989512904994,2.69268333495334,0.249042113577887,0.379398917858268
966,0.601264,0.601194335777087,1.20844926422548,2.67829666849947,0.248880077540454,0.379844817200529
966.315290288863,0.601264,0.601212868885436,1.20708012564878,2.66464938106029,0.24872707679427,0.380267522840539
966.686022619545,0.601264,0.601238937175447,1.20547482583911,2.64861837960493,0.248546999427188,0.380762488754732
967.010887065744,0.601264,0.60126226206985,1.20407220889798,2.63458510419021,0.248388289227455,0.381193622663206
967.326960732123,0.601264,0.601283499872139,1.20271118678764,2.62094434704073,0.248232864765297,0.381610578648342
967.709282728454,0.601264,0.601305957790081,1.20106968227349,2.60446118856651,0.248043631172798,0.382111720983742
968,0.601312,0.601320330994227,1.19982498056446,2.5919394825617,0.247898857469743,0.382490465199978
968.317425983427,0.601312,0.601333409429506,1.19846936614956,2.57827914523336,0.247740159478471,0.38290195307427
968.620130778707,0.601312,0.601343577805631,1.19717995748338,2.56526363898452,0.247588497552602,0.383292651743687
968.922835573987,0.601312,0.601351843870671,1.19589379785653,2.55225906423048,0.247436654948605,0.383681823982106
969.261340025368,0.601312,0.60135934032055,1.19445936729383,2.5377293265801,0.247266870927608,0.384115448540086
969.617294268051,0.601312,0.601365882940371,1.19295535094065,2.52246509381163,0.247088757483661,0.384570043337489
969.929419594779,0.601312,0.601371021467834,1.19164019164337,2.5090925298776,0.246933051071106,0.384967620059484
970,0.60136,0.601372151091092,1.19134327070368,2.50607018539939,0.246897905287287,0.385057390947455
970.352902026104,0.60136,0.601377818288637,1.18986128283736,2.49096714220722,0.246722633952157,0.385505618709753
970.662179498319,0.60136,0.601383004086271,1.18856607195834,2.47774296116616,0.24656974341799,0.385897669354113
970.971456970535,0.60136,0.601388549359985,1.18727419492475,2.46452985894858,0.246417449993083,0.386288935331638
971.314934919465,0.60136,0.601395206551007,1.18584335649034,2.44986859930981,0.246248959432613,0.386722496705984
971.668931987075,0.60136,0.601402617616465,1.18437297741357,2.434772603597,0.246076094725698,0.387168347928667
972,0.601408,0.601409998100713,1.18300175717738,2.42066749887707,0.245915035341593,0.387584304008876
972.358135152312,0.601408,0.601418377469493,1.18152268340568,2.40542343528912,0.245741369187499,0.388033065557208
972.710692221077,0.601408,0.601426926939973,1.18007095195579,2.39043122497374,0.245571055388098,0.388473700130727
973.020214937153,0.601408,0.601434601219291,1.17879993515951,2.37728078991456,0.245421960895446,0.388859523760878
973.365607135006,0.601408,0.601443273268447,1.17738548967152,2.36261936554274,0.245255992297653,0.389288860522956
973.71949540369,0.601408,0.601452203388209,1.17594046760152,2.34761144416,0.245086482598832,0.389727551301611
974,0.601456,0.601459271760074,1.17479811475663,2.33572577417432,0.244952452482934,0.390074348867475
974.350846127728,0.601456,0.601468062544466,1.17337305012216,2.32087216037819,0.244785155643424,0.390506899056774
974.6809051775,0.601456,0.601476260146958,1.17203621649173,2.30691134607158,0.24462823056328,0.390912705641849
974.992429554035,0.601456,0.601483925589825,1.17077782216186,2.29374581361425,0.24448050034024,0.391294709235014
975.304122369831,0.601456,0.601491527533233,1.16952201267723,2.28058411913162,0.244332993570062,0.391675868157304
975.615815185628,0.601456,0.60149907000516,1.16826946085579,2.26743335277607,0.244185880604013,0.392056069381268
975.944271442836,0.601456,0.601506966679358,1.16695306025056,2.25358710602352,0.244031299925163,0.392455704129873
976,0.601504,0.60150830231006,1.16673006634482,2.25123903796826,0.244005109011356,0.392523397646114
976.278642785819,0.601504,0.60151496650858,1.16561664888767,2.23950390438863,0.243874307070058,0.392861373817191
976.606781056046,0.601504,0.601522792687376,1.16430876515922,2.22569535729303,0.243720675018076,0.393258415341907
976.966850069781,0.601504,0.601531365884525,1.16287772218644,2.21055690140431,0.243552633922503,0.393692927794996
977.315009714166,0.601504,0.601539651855151,1.16149808858707,2.19593283386288,0.243390579313844,0.394111804882512
977.630487616784,0.601504,0.601547163822515,1.16025141327978,2.18269311042049,0.243244160183808,0.394490352504208
978,0.601552,0.601555972802683,1.15879537120439,2.16719967617142,0.243073216268961,0.394932563193607
978.342964305798,0.601552,0.60156416212007,1.15744794633955,2.15283283452955,0.242914976245263,0.395341761834068
978.657812847765,0.601552,0.601571692279704,1.15621436740183,2.13965513401311,0.242770125824249,0.395716426484274
979.000090355975,0.601552,0.601579891100924,1.15487698829509,2.12534172983664,0.242613145965667,0.396122698324356
979.348197514793,0.601552,0.601588241253616,1.1535207380196,2.11079766236103,0.242453901471246,0.396534676432388
979.663385050996,0.601552,0.601595809700209,1.15229613416853,2.09764037455747,0.242310123203952,0.396906694194634
980,0.6016,0.601603898365124,1.15099182506383,2.08360052879259,0.242157045056433,0.397303004327294
980.338399894862,0.6016,0.601612033251504,1.14968428240324,2.06949860887606,0.242003541480452,0.397700272664294
980.655926397548,0.6016,0.601619667428267,1.14846074099528,2.05627778437551,0.241859895383621,0.398072034507359
981.039361566602,0.6016,0.601628885543941,1.14698753912743,2.04032720554968,0.241687007219026,0.39851974708193
981.358625056023,0.6016,0.601636559123705,1.14576447862988,2.02705816939003,0.241543430518514,0.398891417482649
981.676163260041,0.6016,0.601644188965213,1.14455125088175,2.01387167384971,0.24140100339989,0.399260113858568
982,0.601648,0.601651967449631,1.1433172602364,2.00043471741106,0.241256198189363,0.399635198499585
982.323337496959,0.601648,0.601659731148955,1.1420884898984,1.98702963227903,0.241111973698241,0.400008683662009
982.648591877759,0.601648,0.601667538263634,1.14085577076376,1.97355629364809,0.240967262037307,0.400383364579086
982.944410176707,0.601648,0.601674636858731,1.13973751247273,1.96131205907775,0.2408360409371,0.400723325883844
983.240228475656,0.601648,0.601681733998138,1.13862200746234,1.94907708487194,0.240705138065289,0.401062461080048
983.593604742656,0.601648,0.60169021081837,1.13729305587633,1.93447363542755,0.240549141000958,0.401466462187154
983.93029515192,0.601648,0.601698286869817,1.13603049072927,1.92057196665603,0.240400989117126,0.401850355031501
984,0.601696,0.601699958852078,1.13576954481339,1.91769539915453,0.240370374913915,0.401929705903477
984.338331525054,0.601696,0.601708074597368,1.13450512364507,1.90374043151656,0.240222003669637,0.402314185875242
984.681538184844,0.601696,0.601716308254865,1.13322612018246,1.88959662209222,0.240071889288642,0.402703088525496
984.992114497564,0.601696,0.601723760314561,1.1320718665262,1.87680813025217,0.23993647206416,0.40305413212237
985.302690810285,0.601696,0.601731213778494,1.13092059636782,1.86402968096601,0.239801402420222,0.403404282668759
985.660632638373,0.601696,0.601739805904971,1.12959743842809,1.84931483518431,0.239646123575723,0.403806689390234
986,0.601744,0.601747954111487,1.12834658198901,1.83537583156578,0.239499384905559,0.404187182934197
986.314370606729,0.601744,0.601755503696451,1.12719101179894,1.82247414592479,0.239363829893242,0.404538714921026
986.687038662646,0.601744,0.601764454909452,1.12582506629007,1.80719313667459,0.239203549207915,0.404954218831556
987.020178091853,0.601744,0.601772457694913,1.12460759142359,1.79354504976763,0.239060743453204,0.405324633035034
987.331984662367,0.601744,0.601779948400355,1.12347113669417,1.78078123125245,0.2389274471286,0.405670420020383
987.709922564135,0.601744,0.601789027680619,1.12209760322963,1.76532364213604,0.238766292903783,0.406088313754245
988,0.601792,0.601795995681447,1.12104631003152,1.75346940300745,0.238642989252989,0.406408225636384
988.310597704573,0.601792,0.601803455596391,1.11992346142496,1.74078606928728,0.238511307966389,0.406749942403888
988.619442445778,0.601792,0.601810872020196,1.1188098280123,1.72818401900134,0.238380661828518,0.407088824904272
988.928287186983,0.601792,0.601818286768537,1.11769905707985,1.71559161692037,0.238250373342606,0.407426873804864
989.263102384774,0.601792,0.601826322886726,1.11649810759951,1.70195120337553,0.238109549823684,0.407792427451444
989.630019566397,0.601792,0.601835126882984,1.11518585383652,1.68701590664374,0.237955624807311,0.408191831600817
989.945218466866,0.601792,0.601842687870962,1.11406176638793,1.6741965812494,0.237823785212041,0.408533995659726
990,0.60184,0.601844001793686,1.11386670111268,1.67196959886536,0.237800913332573,0.408593380272818
990.273907665671,0.60184,0.601850570756818,1.11289270936466,1.66083918792479,0.237686716006717,0.4088899098384
990.586917898727,0.60184,0.601858076496962,1.11178239082082,1.64812898915827,0.237556496999643,0.409227920641219
990.899928131782,0.60184,0.601865581724217,1.11067496467481,1.63542854692246,0.237426616110727,0.409565065384596
991.220485105669,0.60184,0.601873267918032,1.10954382822671,1.62243198043485,0.237294005483076,0.409909495591051
991.541042079556,0.60184,0.601880954522938,1.10841570935184,1.60944559570016,0.237161727450389,0.410253001933336
991.87094884666,0.60184,0.601888865865697,1.10725782864133,1.59609103684041,0.237025939886794,0.410605567589215
992,0.601888,0.601891960657966,1.10680576054197,1.59086999280894,0.236972939480295,0.410743238149431
992.348575447663,0.601888,0.601900319587103,1.1055871228443,1.57677580974837,0.236830088605977,0.41111439078732
992.71299010195,0.601888,0.60190905652257,1.10431688960502,1.56205394679029,0.236681144210978,0.411501232042293
993.031508489221,0.601888,0.601916690071888,1.10320979098426,1.54919688165961,0.236551342549784,0.411838422234539
993.375247451423,0.601888,0.601924923669874,1.10201832349322,1.53533289720217,0.236411689077112,0.412201365954931
993.743777600354,0.601888,0.601933745750531,1.10074471017447,1.52048179541087,0.236262361444138,0.41258930682673
994,0.601936,0.601939876865855,1.09986152646688,1.51016426835157,0.236158820782347,0.412858345536395
994.333360101031,0.601936,0.601947853249118,1.09871527278979,1.49675009231151,0.236024487485204,0.413207585079906
994.671140979389,0.601936,0.601955939463948,1.09755706172979,1.4831689838306,0.235888730302089,0.4135604622004
994.993755625285,0.601936,0.601963672595304,1.09645389367924,1.47020793191835,0.235759428274328,0.413896588417063
995.307823899107,0.601936,0.60197121667954,1.09538279489477,1.4575998445822,0.235633946429515,0.414223019578092
995.621892172929,0.601936,0.601978782746167,1.09431449579822,1.44500122035184,0.235508791854097,0.414548611344795
995.956030913288,0.601936,0.601986863122465,1.09318099284057,1.43160784817938,0.235375995284692,0.414894088435436
996,0.601984,0.601987929101615,1.09303207082078,1.42984621765026,0.235358553204631,0.414939484159072
996.21984543356,0.601984,0.601993269186483,1.09228827867465,1.42104083113747,0.235271459901813,0.415166238946787
996.563144596841,0.601984,0.602001643948147,1.09112953354788,1.40730000634342,0.235135799580953,0.415519532863437
996.885607788815,0.601984,0.602009552317945,1.09004413167811,1.39440336117406,0.235008711281084,0.41585046564792
997.208070980789,0.601984,0.602017501531514,1.08896164258049,1.38151657466224,0.234882016050462,0.416180577202874
997.535939457232,0.601984,0.602025623930668,1.08786398662882,1.36842385767507,0.234753583400503,0.416515366829761
997.851942946157,0.601984,0.602033486542889,1.08680888736345,1.35581454385635,0.234630106835757,0.416837167531069
998,0.602032,0.602037180306006,1.08631549695026,1.34990993977457,0.23457237171073,0.416987659852536
998.334853762546,0.602032,0.602045552386312,1.08520186149619,1.33656336936898,0.234442099020097,0.417327390289647
998.659974242347,0.602032,0.602053696436366,1.08412356565713,1.32361480993862,0.234315957145929,0.417656351585158
999.022911357952,0.602032,0.602062791350621,1.08292329291014,1.30917180918664,0.234175509467231,0.418022505629317
999.384637274863,0.602032,0.602071843687486,1.08173063230467,1.29478923256295,0.234035986968601,0.4183863899693
999.706506925361,0.602032,0.602079875731216,1.08067240188287,1.28200161306069,0.233912167844029,0.418709251421792
1000,0.602084,0.602087172762987,1.0797099378277,1.2703497487813,0.233799515373051,0.419002868668533
1000.32350611183,0.602084,0.60209518013962,1.07865177456419,1.25751558015428,0.233675681681871,0.419325714293599
1000.64701222367,0.602084,0.602103146595721,1.07759646014289,1.24469106803213,0.233552174654082,0.419647698144345
1000.97205710057,0.602084,0.602111109304326,1.07653898755967,1.23181525525671,0.233428365802488,0.419970305381939
1001.29710197748,0.602084,0.602119032308987,1.07548437549021,1.21894913706266,0.233304905776639,0.42029206799198
1001.63109643205,0.602084,0.60212713617048,1.07440369801171,1.20573884227543,0.233178405088147,0.420621808535262
1002,0.602132,0.602136049740441,1.07321355872578,1.19115963780433,0.2330390428504,0.420984917335054
1002.32752079775,0.602132,0.602143937030778,1.07215998833283,1.17822627179988,0.232915693194896,0.421306394927267
1002.6587937837,0.602132,0.602151895509683,1.07109726902532,1.16515463700923,0.232791291026346,0.421630696990431
1002.97034108204,0.602132,0.602159367463646,1.07010050283424,1.15287041615453,0.232674576528634,0.421934852804168
1003.28188838038,0.602132,0.602166831480265,1.06910632112002,1.14059495577259,0.232558181546897,0.422238249392152
1003.63070324802,0.602132,0.602175183471136,1.06799627292568,1.12686146165438,0.232428257792575,0.422577056403238
1004,0.60218,0.602184024813234,1.06682455550406,1.11233346285785,0.2322910846684,0.422934671495648
1004.32435280656,0.60218,0.602191792136103,1.06579840793713,1.0995836141361,0.232170972502385,0.423247891161098
1004.66939255502,0.60218,0.60220005863382,1.06470985388307,1.08603090209467,0.232043592168662,0.423580210856945
1005.05220479006,0.60218,0.602209235515653,1.06350578973928,1.07100694193629,0.231902660957379,0.423947777436622
1005.37495460567,0.60218,0.602216976927348,1.06249362079826,1.05835031925127,0.231784214182275,0.424256801870175
1005.70386425961,0.60218,0.602224869581067,1.06146493104742,1.04546162898691,0.231663864607826,0.424570914046355
1006,0.602228,0.602231978093031,1.06054115321921,1.03386539716643,0.231555761378925,0.424852974971827
1006.32941254372,0.602228,0.602239887118603,1.05951624517714,1.02097517426902,0.231435834484422,0.425165937944234
1006.70391848532,0.602228,0.602248879955867,1.05835444955009,1.00633198777195,0.2312999351497,0.425520761688208
1007.04474834971,0.602228,0.602257064335372,1.05730027095552,0.993016220972532,0.23117659353371,0.425842702292675
1007.36886887044,0.602228,0.602264847062546,1.05630054769274,0.980362684421106,0.231059634595315,0.426148036777892
1007.71938491632,0.602228,0.602273262651597,1.0552224443301,0.966688982841872,0.230933546318512,0.426477364657336
1008,0.602276,0.602279999050678,1.05436160642269,0.955749831911497,0.230832844747117,0.426740311773918
1008.3288304633,0.602276,0.602287891769448,1.05335541728571,0.942939802729706,0.230715139446926,0.427047668606953
1008.64291517414,0.602276,0.602295429443113,1.05239691981706,0.930712948486849,0.230603054554459,0.427340510534869
1008.95699988498,0.602276,0.602302966185987,1.05144092781325,0.918494607818692,0.230491250354965,0.427632586276725
1009.29478019882,0.602276,0.602311070776915,1.05041560120296,0.905363951589268,0.230371321702136,0.427945842352992
1009.61022836432,0.602276,0.602318639137152,1.04946066617209,0.893110266379174,0.23025966711353,0.428237645094768
1009.92567652982,0.602276,0.602326207424531,1.04850823811553,0.880865103060385,0.230148305707763,0.428528693319085
1010,0.602324,0.602327990628917,1.04828419855111,0.877981230124093,0.230122105205484,0.428597153265458
1010.37161735091,0.602324,0.602336906979045,1.04716607979237,0.863568934053479,0.229991351481291,0.428938832845648
1010.69056169093,0.602324,0.602344560129576,1.04620920042253,0.85120881067059,0.229879495838563,0.429231295372252
1011.00950603095,0.602324,0.602352214021395,1.04525486093642,0.838857325230234,0.229767926927824,0.429522982972301
1011.34848567416,0.602324,0.602360349663117,1.04424334885259,0.825739394271639,0.229649659917999,0.429832143355119
1011.66587375223,0.602324,0.602367968018533,1.04329885244197,0.813465818381905,0.229539268618897,0.430120872802529
1012,0.602372,0.602375989062179,1.04230724139762,0.800554138957479,0.229423369479273,0.430424016027613
1012.36493399668,0.602372,0.602384750614666,1.04122734990355,0.786462671174887,0.229297131426365,0.430754140709219
1012.73268688474,0.602372,0.602393580534067,1.04014243406255,0.772273643900355,0.229170353839924,0.43108586400964
1013.05173940915,0.602372,0.602401241371247,1.03920388001771,0.759972780810568,0.229060673697932,0.431372842189961
1013.39403418685,0.602372,0.6024094602012,1.03819972527164,0.746785260826355,0.228943310698333,0.431679874483495
1013.70710979283,0.602372,0.602416977042976,1.03728379239996,0.734731988804017,0.228836297847616,0.431959982015257
1014,0.60242,0.602424008617183,1.03642907465621,0.723463203727154,0.228736438666601,0.432221380124721
1014.36341281598,0.60242,0.602432732124168,1.0353714524865,0.709490964467334,0.228612847036567,0.432544818717463
1014.70398407865,0.60242,0.602440905912237,1.03438320803528,0.69640680879331,0.228497400048693,0.432847090532837
1015.02343524647,0.60242,0.602448571373876,1.03345879407127,0.68414272279149,0.228389418193882,0.433129858303601
1015.42090798444,0.60242,0.602458106980422,1.0323120351781,0.668894990537892,0.228255434155364,0.433480624079083
1015.75505594911,0.60242,0.602466121636923,1.03135091073889,0.656086503514812,0.228143179600662,0.433774662067851
1016,0.602468,0.602471995733107,1.030648065464,0.646703148429667,0.228061096262641,0.433989697284408
1016.35978029933,0.602468,0.602480622444475,1.02961830547273,0.632929483258012,0.227940803273792,0.434304733023843
1016.68322012906,0.602468,0.602488376677343,1.02869519054073,0.620556030817083,0.227832995477999,0.434587181403146
1017.00536830661,0.602468,0.602496099152057,1.02777823195007,0.608240412095752,0.227725929846643,0.434867779966203
1017.31587616834,0.602468,0.602503542123811,1.02689673298492,0.596377733326395,0.227622977917245,0.435137510931865
1017.62638403007,0.602468,0.602510984938962,1.02601751200755,0.58452282298322,0.227520306786826,0.435406569393424
1018,0.602516,0.602519940658178,1.02496260794869,0.570268771901214,0.227397159863234,0.435729442766859
1018.34591150814,0.602516,0.602528232941015,1.0239888511808,0.557081665272682,0.227283459049353,0.436027465152855
1018.66527294772,0.602516,0.602535889707827,1.02309232271837,0.54491521162195,0.227178791194474,0.436301877485824
1019.00715727785,0.602516,0.602544087802827,1.02213520742656,0.531899731991918,0.227067086435598,0.436594882139914
1019.36448025754,0.602516,0.602552657891945,1.02113778124989,0.518306437996377,0.226950650003039,0.436900212624512
1019.68378554373,0.602516,0.602560317905352,1.0202489864779,0.506167979946528,0.226846908422259,0.437172313202338
1020,0.602564,0.602567905454332,1.01937112278087,0.494154966565746,0.226744477598302,0.437441111953066
1020.35698337978,0.602564,0.602576473222803,1.0183828536993,0.480602617335313,0.226629140167342,0.437743703822225
1020.67851773291,0.602564,0.602584191834995,1.01749523438704,0.468404620431506,0.22652555578219,0.438015495472693
1021.04010398649,0.602564,0.602592873444315,1.01649988590051,0.454696870629466,0.226409442311197,0.438320328784535
1021.3702525307,0.602564,0.602600801308991,1.01559369254751,0.442189861721201,0.226303707004334,0.438597846209256
1021.69381408044,0.602564,0.602608571673042,1.01470799496495,0.429940641525553,0.226200368581282,0.438869102361646
1022,0.602612,0.60261592507425,1.01387205673397,0.418356723393645,0.226102872352114,0.439125164722985
1022.33402135451,0.602612,0.602623947049986,1.01296255248101,0.405728011459914,0.225996780307862,0.43940375593827
1022.66464298025,0.602612,0.602631887252062,1.0120647949768,0.393236346955596,0.225892051718498,0.439678752478275
1022.96115162388,0.602612,0.602639007963117,1.0112617677172,0.382040733762098,0.225798409943503,0.439924776354715
1023.2576602675,0.602612,0.602646128397361,1.01046072221261,0.370851896503764,0.225704996963512,0.440170198909028
1023.60648767276,0.602612,0.602654504879985,1.00952086323365,0.357697449646926,0.22559537650061,0.440458141265832
1023.95826594384,0.602612,0.602662951894092,1.00857581642076,0.344441172562165,0.225485190425373,0.440747723743041
1024,0.60266,0.60266395400658,1.00846388225412,0.342869110820544,0.225472141694224,0.440782025540808
1024.20867028081,0.60266,0.602668964529284,1.00790479498211,0.335010798451597,0.225406961033984,0.440953353037976
1024.54360046807,0.60266,0.602677006689743,1.00700945144008,0.322404610768865,0.225302556536237,0.441227709895543
1024.87062468898,0.60266,0.602684859030313,1.00613765020581,0.310104228079401,0.225200920597589,0.441494885834984
1025.20377010788,0.60266,0.602692858445919,1.00525197029693,0.297581956354089,0.225097691809943,0.44176635007432
1025.51849352179,0.60266,0.602700415659271,1.00441752162659,0.285759851462434,0.225000412264061,0.442022098890041
1025.8332169357,0.60266,0.602707973018241,1.00358525859706,0.273945227852188,0.224903401260796,0.442277200332501
1026,0.602708,0.602711977965159,1.00314509705788,0.267687267379924,0.224852109915396,0.442412135335931
1026.45606908683,0.602708,0.6027229294773,1.00194459222421,0.2505855240393,0.22471220686382,0.442780162061977
1026.9120013833,0.602708,0.602733877285413,1.00074899938309,0.233504498222296,0.224572868513636,0.443146693423837
1027.30370051389,0.602708,0.602743282156212,0.999725466872085,0.218842303882326,0.224453637826639,0.443460546075162
1027.62550432933,0.602708,0.602751008697147,0.99888707119565,0.206805003630561,0.224355936485382,0.443717601756578
1027.93290263128,0.602708,0.602758389900435,0.998088303095344,0.195313736048676,0.224262875122092,0.443962537792577
1028,0.602756,0.602760001180699,0.997914223867548,0.192806411014964,0.224242601530748,0.444015926605291
1028.33548684359,0.602756,0.602768058967608,0.997045286264378,0.180274784426469,0.224141408132179,0.444282433746585
1028.62876188082,0.602756,0.602775105719479,0.996287668092594,0.169326731771389,0.224053147714935,0.444514775602579
1028.92203691806,0.602756,0.602782156289405,0.995531899241772,0.158385018529019,0.223965119944061,0.444746574742713
1029.24420526097,0.602756,0.602789907051648,0.994703798644422,0.146372622743636,0.223868714259203,0.445000613651782
1029.56602877454,0.602756,0.602797656163916,0.99387880107436,0.13438068650035,0.223772649115058,0.445253688525865
1029.86710098674,0.602756,0.602804911710928,0.993109000213753,0.123168856752468,0.223683006292206,0.445489834138482
1030,0.602804,0.602808116144059,0.992769809394097,0.118221847263545,0.223643522595622,0.445593902210095
1030.32854978262,0.602804,0.602816041422561,0.991932880399409,0.105997493112109,0.22354611843582,0.44585070797772
1030.68735026336,0.602804,0.602824698797198,0.991021506318418,0.0926565706683455,0.223440014158817,0.446130330779787
1030.98585505765,0.602804,0.602831899585582,0.990265360619659,0.0815646798367324,0.223351989997026,0.44636234329735
1031.31127166217,0.602804,0.602839743655576,0.98944318445421,0.0694801403211838,0.223256313842672,0.4466146592439
1031.64232451917,0.602804,0.602847713263186,0.988609052811829,0.0571941382011911,0.22315921480277,0.446870621277159
1031.94422762047,0.602804,0.602854969288931,0.987850371418581,0.045996817037501,0.223070890828039,0.447103430347339
1032,0.602852,0.602856308362521,0.987710424388955,0.0439289849917689,0.223054602792146,0.447146379595066
1032.27886189763,0.602852,0.602862997094039,0.987011664060781,0.033593171230072,0.222973289590287,0.447360843918119
1032.61774301816,0.602852,0.602871111066055,0.986164692876462,0.0210402831005141,0.222874707931213,0.447620784123757
1032.9331597562,0.602852,0.60287865091061,0.985378512895642,0.00936393601091188,0.22278318768445,0.44786206106513
1033.22535234311,0.602852,0.602885627528171,0.984652060917836,-0.00144635804645595,0.222698656796054,0.448085050945312
1033.51754493002,0.602852,0.602892599208463,0.983927375658873,-0.0122505847224216,0.222614335014777,0.448307508740798
1033.86444443265,0.602852,0.602900873791288,0.983069296254829,-0.0250698167165534,0.222514468107913,0.44857089953817
1034,0.6029,0.602904107420057,0.982734663845089,-0.0300767878138988,0.222475530715404,0.448673627320694
1034.31288737248,0.6029,0.602911573473833,0.981963711922271,-0.0416288524199703,0.222385854818966,0.448910335877784
1034.62988662879,0.6029,0.602919142622808,0.981184675622798,-0.0533256963534113,0.222295234921811,0.449149530573826
1034.95395643431,0.6029,0.602926887379188,0.98039038766216,-0.0652761324527834,0.222202830496226,0.449393405576114
1035.25934854896,0.6029,0.602934192794209,0.979643838908015,-0.0765310689994265,0.222116018552472,0.449622668833144
1035.5647406636,0.6029,0.602941505178874,0.978899187641725,-0.0877794818402869,0.222029437855414,0.449851366942735
1035.93556445113,0.6029,0.602950393188012,0.977997535313585,-0.101429170647331,0.221924581634167,0.450128271703757
1036,0.602948,0.602951938515046,0.977841145211403,-0.103800008505338,0.221906397606191,0.45017630453888
1036.32216830072,0.602948,0.602959668494973,0.977060475946096,-0.115649522353015,0.221815653724662,0.45041610715244
1036.63234736558,0.602948,0.602967115526915,0.97631083641853,-0.127051261956837,0.221728520030646,0.450646388798352
1036.97661840283,0.602948,0.602975384892901,0.975481069256547,-0.13969837736471,0.221632054095745,0.450901274481605
1037.31566991531,0.602948,0.602983531056248,0.974666205652424,-0.152145753449119,0.221537357336505,0.451151627176378
1037.62522628018,0.602948,0.602990968967477,0.973924237526007,-0.163503382121685,0.221451140433654,0.45137959988024
1038,0.602996,0.602999972801126,0.973028509103142,-0.177245031493794,0.221347032358935,0.451654801188524
1038.32101086536,0.602996,0.603007683033773,0.972263497816121,-0.189007736756048,0.221258149199255,0.451889881338562
1038.62941389156,0.602996,0.603015088264718,0.971530457660333,-0.200301827911534,0.22117299126865,0.452115154684029
1038.94201082551,0.602996,0.603022591945425,0.970789369093967,-0.211742891737168,0.221086876494698,0.452342886475154
1039.25460775946,0.602996,0.603030093540028,0.970050208535066,-0.223177314726148,0.221001006769609,0.452570053735177
1039.57774898702,0.602996,0.603037846366043,0.96928813646982,-0.234990472157651,0.2209125008091,0.452804295093465
1039.88450065317,0.602996,0.603045204768417,0.968566612506995,-0.246197938277653,0.220828685503066,0.453026061230093
1040,0.603044,0.603047975188935,0.968295419075345,-0.250416171731497,0.220797180655743,0.453109416418655
1040.3344660148,0.603044,0.603055997261505,0.967511560834164,-0.262626373578728,0.220706124420529,0.453350372287804
1040.65385526214,0.603044,0.603063649054086,0.966765072951603,-0.274279156089264,0.220619368676614,0.453579819617505
1040.95279520856,0.603044,0.60307076762748,0.966068176962101,-0.285179659741192,0.220538236025703,0.453793901885806
1041.25173515498,0.603044,0.603077759620325,0.96537301337462,-0.296074194919792,0.220457088268637,0.454007253866841
1041.5935793049,0.603044,0.603085396049596,0.964580195365517,-0.308525046902763,0.220364075714167,0.454250135537578
1041.94047962901,0.603044,0.603092367392293,0.963777950762797,-0.321152174979692,0.220269049480994,0.454495024921261
1042,0.603092,0.603093443576208,0.963640535633684,-0.323317916849887,0.220252651836891,0.45453684732932
1042.29760185495,0.603092,0.603098072608694,0.962954477217355,-0.33414317908039,0.220170162493461,0.454745012322136
1042.63418629558,0.603092,0.603101270020417,0.962180590411472,-0.346379590857784,0.220075608420409,0.45497830623719
1042.99926617564,0.603092,0.603101380112329,0.961343623209252,-0.359643905915514,0.219971245984552,0.455228492733425
1043.31387023357,0.603092,0.60309806242947,0.960624403530748,-0.371067763440364,0.219879867817802,0.45544176256806
1043.66387667498,0.603092,0.603090405309826,0.959826451851181,-0.383770236134785,0.219777074417737,0.455676939519928
1044,0.60314,0.603079503646855,0.959062330251273,-0.395962184225184,0.219678065984769,0.455901548936164
1044.31344725407,0.60314,0.603067263234624,0.958351680380522,-0.407325833414279,0.219586623510525,0.456111105561803
1044.67655122629,0.60314,0.603052941312354,0.957530764135429,-0.420482770688644,0.219483679884889,0.45635587403377
1045.01171259287,0.60314,0.603042779717263,0.9567752246989,-0.432620471988718,0.219393599291871,0.456585824053606
1045.32590508302,0.60314,0.603039401946142,0.956068872503285,-0.443992655137591,0.219315585667404,0.456807016022788
1045.70051287803,0.60314,0.603048370511575,0.955229119293389,-0.457543220799613,0.219233660077977,0.457080817254781
1046,0.603188,0.603070085361498,0.954559654423041,-0.468369300285615,0.219179120795037,0.457309882122322
1046.31398762975,0.603188,0.603111204225409,0.953859576540269,-0.479711900594202,0.219134594221354,0.457561952538894
1046.62496330196,0.603188,0.603174818171596,0.953168027519722,-0.490937009754326,0.219105261388382,0.457825624669297
1046.93593897418,0.603188,0.603265545754204,0.952478278650084,-0.502152316974534,0.21909233742571,0.458104965871179
1047.26855379398,0.603188,0.603397125605837,0.95174252060792,-0.514135682076476,0.219098228322928,0.458422644520805
1047.65170408935,0.603188,0.603598227957477,0.95089751261198,-0.527921572059388,0.219131661044381,0.458814198740945
1047.96503453407,0.603188,0.603805200272012,0.950208497709422,-0.539178865513227,0.219180436324321,0.459155016323906
1048,0.603236,0.603830748549295,0.950131720400969,-0.540434099263791,0.219187064672028,0.45919418357892
1048.17482732963,0.603236,0.603965948175033,0.949748170099542,-0.546707073852032,0.219223701357835,0.459393378826012
1048.51734010334,0.603236,0.60426674379364,0.948998358649382,-0.558980416439119,0.21931183157079,0.459799298428882
1048.85985287705,0.603236,0.604613930201323,0.948250685884537,-0.571230256000391,0.219420137333541,0.460224485522833
1049.16781760739,0.603236,0.604963518251221,0.947580247400609,-0.58222268410217,0.219532965237365,0.46062145823457
1049.47578233773,0.603236,0.605345710675018,0.946911525740887,-0.593192980867445,0.219658657029383,0.46103056323918
1049.8183856225,0.603236,0.60580518895962,0.94616960025096,-0.60536960435485,0.219811416101193,0.461497754083551
1050,0.605656,0.606061782023816,0.945777161647778,-0.611812155787189,0.219897091838756,0.461749746177284
1050.32595294753,0.605656,0.606541943193767,0.945074316904212,-0.62335279208891,0.220057601784216,0.462208135176249
1050.69852898198,0.605656,0.60711684895012,0.944273271433316,-0.636508223921146,0.220249592952389,0.462739629998518
1051.01491562946,0.605656,0.607622370349287,0.943594981811109,-0.647648686263726,0.220417835526081,0.463195353370088
1051.36414858922,0.605656,0.608194234679037,0.942848345568215,-0.659911991270649,0.22060725078913,0.463701221229031
1051.71956076065,0.605656,0.608786751557756,0.942090724355832,-0.672355407723619,0.220802462076749,0.464217545407573
1052,0.609012,0.609259157749277,0.941494501454632,-0.682147430552313,0.220957380192299,0.46462517244891
1052.34651614886,0.609012,0.60984623620755,0.940759718087981,-0.694214185084164,0.221149113784439,0.46512835384859
1052.68184290076,0.609012,0.610415914734631,0.940050678669617,-0.705857052065541,0.221334565532182,0.465614349638992
1052.99848083976,0.609012,0.610953950185663,0.939382972633318,-0.716820102323806,0.221509343313635,0.466072158882076
1053.31591913993,0.609012,0.611492674608731,0.938715345326238,-0.727780745412669,0.22168411525645,0.466529936557966
1053.6333574401,0.609012,0.612030313642535,0.938049482194297,-0.738711288414444,0.221858478441814,0.466986565526215
1053.96166704446,0.609012,0.612585059166132,0.937362666184863,-0.74998457599369,0.222038443425292,0.467457686949644
1054,0.612368,0.612649743512462,0.937282597008435,-0.751298737743862,0.22205943374654,0.467512620430779
1054.19166477772,0.612368,0.612972902577988,0.936882634651138,-0.757862996525039,0.222164327264592,0.467787068786702
1054.53796352389,0.612368,0.613555747860438,0.936161603277827,-0.769695614422014,0.222353683275345,0.468282094482892
1054.84056290386,0.612368,0.614064096681654,0.935533260197798,-0.780005989991056,0.222519086351329,0.468713878769892
1055.14316228383,0.612368,0.614571746976244,0.934906499772423,-0.790289283160041,0.222684505162277,0.469145012666133
1055.47926834225,0.612368,0.615135025134038,0.934212188796228,-0.801679536794853,0.222868359234199,0.469623225470092
1055.86070076071,0.612368,0.615773840540623,0.933426597186375,-0.814565475899894,0.223077320488835,0.470165251647279
1056,0.615724,0.616007087899191,0.933140320820623,-0.819260731976109,0.223153728406623,0.470363032066077
1056.3282851677,0.615724,0.616556786526586,0.932466969095119,-0.830303379322001,0.223334019016146,0.470828798352295
1056.64774222738,0.615724,0.617091811274017,0.931813491103492,-0.841018593321266,0.223509815237555,0.471281642725105
1057.01178411495,0.615724,0.617701758939428,0.931070929185369,-0.853192628160586,0.22371065283328,0.471797293352948
1057.35859718614,0.615724,0.618283212590007,0.930365603707292,-0.864754205517907,0.223902538627295,0.472288201613856
1057.67608796734,0.615724,0.618815963115592,0.929721698864338,-0.875307213842711,0.224078821060035,0.472737463065215
1058,0.61908,0.619360135777774,0.929066527548958,-0.886043043598074,0.224259470386419,0.473195866710777
1058.3570076528,0.61908,0.619961013241621,0.928346465444795,-0.897839949244856,0.22445967169745,0.473701366929354
1058.67840325696,0.61908,0.620503352618694,0.927700066460469,-0.908427889889641,0.224641088401079,0.474156869676657
1059.05676484228,0.61908,0.621144056010407,0.926941319568367,-0.920853305684502,0.224856244855122,0.474693775870339
1059.38834274288,0.61908,0.621707859888305,0.9262783614975,-0.931707408420289,0.225046090484799,0.475164776599613
1059.70709976076,0.61908,0.622251967996678,0.925642767811779,-0.942110980113272,0.22522948244604,0.475617742373808
1060,0.622436,0.62275353326668,0.92506022231475,-0.951643931232249,0.225398371067266,0.476033723680279
1060.34659664204,0.622436,0.623348293772098,0.924372717882201,-0.962891446866531,0.225597920972458,0.476524876554943
1060.67571480836,0.622436,0.623913058627294,0.923721719820763,-0.973538591914211,0.225786125011296,0.47698920426299
1060.97729640655,0.622436,0.624429078743724,0.923126753996257,-0.98326662362008,0.22595651838751,0.477411958495947
1061.27887800474,0.622436,0.624941987351078,0.92253327941272,-0.992967744646635,0.22612388957799,0.477831060845484
1061.6222843818,0.622436,0.625519822414283,0.921859308596634,-1.00398178196607,0.226309414445238,0.478302463349551
1062,0.625792,0.626144175344074,0.921120219899269,-1.01605681776036,0.226505389150472,0.478811938433189
1062.31818608636,0.625792,0.626657823709442,0.920499411165231,-1.02619734845892,0.226662305575877,0.479232177933253
1062.66354285233,0.625792,0.627199161378555,0.919827443326333,-1.03717206156874,0.226822593573017,0.479677483522295
1063.02529051425,0.625792,0.627744434510434,0.919125645951354,-1.04863325680862,0.226977867728444,0.480130420302335
1063.34116051087,0.625792,0.628199522829423,0.918514573386829,-1.05861314834526,0.227101920021708,0.480513647584918
1063.68573369218,0.625792,0.628671110359254,0.917849798168021,-1.06947157954499,0.22722438754343,0.480918057976966
1064,0.629148,0.629077062320674,0.917245150755695,-1.0793502858405,0.227324357349422,0.481274463160654
1064.31715664521,0.629148,0.629462637867962,0.91663654264161,-1.08929709104857,0.227414155859315,0.481622395721789
1064.70462918591,0.629148,0.629901036419199,0.915895179398657,-1.10141972742848,0.227509670639431,0.482032362788401
1065.0332455811,0.629148,0.630245855743379,0.915268300423274,-1.1116769211496,0.227579634346518,0.482368230816944
1065.3458625538,0.629148,0.630552546303347,0.914673534360219,-1.12141530103575,0.227637916247324,0.482678805825431
1065.72602088503,0.629148,0.630900273537055,0.913952354537219,-1.1332334143988,0.227699514366252,0.483046334759293
1066,0.631096,0.631135777219785,0.913434018339358,-1.14173490923523,0.227738686699527,0.483305399133476
1066.31243605241,0.631096,0.631391125094185,0.912844370105484,-1.1514142074025,0.22777907836915,0.483595936105646
1066.61284080113,0.631096,0.631625420652573,0.912278875333729,-1.16070569007518,0.227814503198415,0.48387126489278
1066.91324554986,0.631096,0.631850736604161,0.911714795691007,-1.16998280008948,0.22784747312255,0.484143543605193
1067.25993715819,0.631096,0.632102075461383,0.911065555909114,-1.18067190288862,0.227883482987521,0.484454997652874
1067.60346892891,0.631096,0.632344436409228,0.910424082167979,-1.19124550403964,0.227917898759716,0.484761569768039
1067.9204648978,0.631096,0.63256414984638,0.909833786177586,-1.20098661884793,0.227949215787934,0.485043336301461
1068,0.632484,0.632618874381676,0.90968592403119,-1.20342833671942,0.227957067419408,0.485113923084514
1068.39767551102,0.632484,0.632891065494531,0.908948081873108,-1.21562284074055,0.227996546228947,0.485466456604311
1068.76555080508,0.632484,0.633141912046415,0.908267704630234,-1.22688269784291,0.22803361082681,0.48579219925686
1069.0828266847,0.632484,0.633358355521754,0.907682582652184,-1.23657775962459,0.22806618342391,0.486073037423978
1069.39754832594,0.632484,0.633573565238764,0.907103697404166,-1.2461800755412,0.22809908000365,0.486351556348397
1069.69359421157,0.632484,0.633776644456059,0.906560547286885,-1.25519921254365,0.228130512044782,0.486613450807191
1070,0.633872,0.63398753897698,0.905999799111457,-1.26452029944846,0.228163533160178,0.486884403236069
1070.34734564082,0.633872,0.634227447839761,0.905365856422028,-1.27506997141441,0.228201521520849,0.487191377274531
1070.68947802881,0.633872,0.634464523460437,0.904743219648116,-1.28544379550987,0.228239408484721,0.487493451410104
1071.00328247269,0.633872,0.634682530999933,0.904173695019042,-1.29494339396835,0.228274548801728,0.487770241511004
1071.37531714049,0.633872,0.634941567787721,0.903500415834454,-1.3061867908976,0.228316715945167,0.488098078796969
1071.70309635038,0.633872,0.635170254065087,0.902908955610892,-1.31607566650311,0.228354328682454,0.488386643050973
1072,0.635264,0.635377799740348,0.902374603569322,-1.32501924512749,0.228388879258775,0.488647914545514
1072.37929690955,0.635264,0.635643673042338,0.90169388921556,-1.33642563664939,0.22843385960881,0.488981744923167
1072.69660398504,0.635264,0.635866990514603,0.901126081664233,-1.34595134852852,0.228472317499207,0.489261158132561
1073.01163221912,0.635264,0.636089793647574,0.900563840007502,-1.35539374942337,0.228511331840752,0.489538780979247
1073.31767173562,0.635264,0.636307483214422,0.900019056911159,-1.36455247438934,0.228550038910156,0.489808702867715
1073.62371125212,0.635264,0.636526483501692,0.899475665448388,-1.37369710789649,0.228589377573758,0.490078682056745
1073.95945527521,0.635264,0.636768127881133,0.898881127572819,-1.38371307592272,0.228632920315474,0.490374594261818
1074,0.636652,0.636797389639887,0.89880944339633,-1.38492146018149,0.22863818602356,0.490410287090889
1074.20272362395,0.636652,0.636943875974175,0.898451386040779,-1.3909596551896,0.22866446093297,0.490588545977619
1074.53280258664,0.636652,0.637182592741888,0.89786968292178,-1.40077789333688,0.22870668275433,0.490877685336953
1074.83915113606,0.636652,0.637403481203543,0.897331229869278,-1.4098755846804,0.228744587408233,0.491144152006432
1075.14549968548,0.636652,0.637622512570537,0.896794148424544,-1.41895923329964,0.228780511587847,0.491408058440493
1075.49385529959,0.636652,0.637867516646052,0.896185082407452,-1.42927157919328,0.228817914798179,0.491704002645198
1075.84349452278,0.636652,0.638106782592087,0.895575543419296,-1.43960419302009,0.228850464586419,0.491995296264577
1076,0.63804,0.638211039283221,0.895303274952473,-1.44422363798972,0.228863059103472,0.492123466185552
1076.3394686975,0.63804,0.638429600776632,0.894713925463584,-1.45423178371695,0.228885475149299,0.492396050695546
1076.65810863324,0.63804,0.6386234302787,0.894162246536695,-1.46361176359177,0.228899543154298,0.492644293106785
1077.03916909397,0.63804,0.638837852317698,0.893504409603069,-1.47481217399243,0.228906291618548,0.492930271782639
1077.36996741497,0.63804,0.639006267341586,0.892935027741487,-1.48452101728757,0.228902508647709,0.493168166671883
1077.68617791056,0.63804,0.639150148496758,0.892392216097361,-1.49379017616542,0.228890107915425,0.493386159723374
1078,0.639428,0.639275319960888,0.89185491350035,-1.50297897205698,0.228869254550883,0.493593360196927
1078.34144756725,0.639428,0.639390969314899,0.891271904037439,-1.51296587911584,0.228837147102922,0.493808749505355
1078.66482454807,0.639428,0.639480870029691,0.890721275313582,-1.52241480882191,0.228798182173352,0.494003560250587
1078.96843785021,0.639428,0.639548496575824,0.890205646630633,-1.5312786772032,0.228754549279354,0.494178867530427
1079.27205115235,0.639428,0.63960076029177,0.889691319038131,-1.54013590012133,0.228704672782931,0.494347404002463
1079.61230594862,0.639428,0.639642379214802,0.889116460474251,-1.55005493977437,0.228642009007161,0.494528890354088
1080,0.63974,0.639669872243258,0.888463429105629,-1.56134876400072,0.228562585184934,0.494726852392226
1080.31811592674,0.63974,0.639677977780894,0.887929158643185,-1.57060998768526,0.2284916179618,0.494882770097609
1080.65842652807,0.63974,0.639673356468461,0.887359165121243,-1.58051232415793,0.228410407294056,0.495043585926796
1081.03603369291,0.63974,0.639653353014595,0.88672857356913,-1.59149457917807,0.228314599250839,0.495215495230462
1081.34945667845,0.63974,0.639625958178149,0.886206657673974,-1.60060639851277,0.228231406258801,0.495353845453722
1081.68540822518,0.63974,0.63958720586016,0.885648725061672,-1.61036989919432,0.228139785124783,0.495499015618703
1082,0.639628,0.639543961938967,0.8851276699784,-1.61950990023931,0.228053172989356,0.495633510596194
1082.31471360413,0.639628,0.639496463019512,0.884607772059265,-1.62865099930804,0.227967555568222,0.495768541588412
1082.68297598154,0.639628,0.639439896234987,0.884001139495783,-1.6393444344351,0.227871629620403,0.495930080382861
1083.01355122843,0.639628,0.639393307794361,0.883458174163838,-1.64894057981567,0.227792493019873,0.496081393570587
1083.32972542529,0.639628,0.639357737181604,0.882940265699724,-1.65811568551232,0.227726004480807,0.496234726925198
1083.70971645559,0.639628,0.639334402592334,0.88231963654355,-1.66913794107738,0.227662253167117,0.496434407041164
1084,0.63952,0.639336834515982,0.881846857457869,-1.67755368486873,0.227628523745009,0.496601364026748
1084.31680557043,0.63952,0.63936578105122,0.881332198708248,-1.68673281624659,0.227609550306201,0.496800884717079
1084.62254176598,0.63952,0.639425645615302,0.880836822920197,-1.69558441625394,0.227611571513598,0.497013237921193
1084.92827796153,0.63952,0.639522669260715,0.880342721651124,-1.704427745966,0.227635868285006,0.497247351597984
1085.2672919929,0.63952,0.639680117562044,0.879796325785792,-1.71422177719943,0.227691050501149,0.497534590386583
1085.62921132918,0.63952,0.63991277680947,0.879214730886115,-1.72466079405143,0.22778449292642,0.497875080234732
1085.94325052348,0.63952,0.640172892246834,0.878711509139344,-1.73370204743101,0.227894839129556,0.498199220479951
1086,0.639408,0.640225864484726,0.878620714138069,-1.73533401554635,0.227917646673492,0.498260601617953
1086.28374738261,0.639408,0.640518429414954,0.878167385672519,-1.74348446960263,0.228044550346975,0.498580099851017
1086.59896117125,0.639408,0.640897205717417,0.877665043701636,-1.75251879420087,0.228209547160707,0.498958525949986
1086.91417495989,0.639408,0.64133074944143,0.877164019735476,-1.76152974350067,0.228397765629994,0.499359625791254
1087.2359879013,0.639408,0.641826388296331,0.876653858954811,-1.77070284574308,0.228611177950215,0.499789813987565
1087.55780084271,0.639408,0.642370753298189,0.876145057158001,-1.77984696091735,0.228842999152848,0.500237845968505
1087.88837175295,0.639408,0.642974475308167,0.875623815796054,-1.78920767144334,0.229096782706581,0.500713139132025
1088,0.642628,0.643187307156816,0.875448122048571,-1.79236091610636,0.229185414511563,0.500876430300099
1088.35400029578,0.642628,0.643887637538749,0.874892020734113,-1.80233391369978,0.229474130663811,0.501401403494016
1088.7039837462,0.642628,0.644610875753778,0.874343817148945,-1.81215263684376,0.229767893809339,0.501928026438113
1089.0281999255,0.642628,0.64530053016899,0.873837377896446,-1.82121096362506,0.230044366070258,0.502419576217599
1089.38042786397,0.642628,0.646063621688161,0.873288709015504,-1.83101029021823,0.230346983301072,0.502955154066018
1089.72669165655,0.642628,0.646821588423466,0.872750877916145,-1.84060098403563,0.230645452543422,0.50348192487091
1090,0.647192,0.647422383658294,0.872327447823325,-1.84814092194819,0.230881669156429,0.503897848579831
1090.3423683208,0.647192,0.648176500438034,0.871798375492448,-1.85754852640562,0.231179178255706,0.504419949907736
1090.6755926646,0.647192,0.648912680035971,0.871284878532253,-1.86666465296289,0.231472486568164,0.504931247272975
1091.00095756306,0.647192,0.649636290065719,0.870784869881626,-1.87552725002599,0.231765169484575,0.505436203398883
1091.3085420805,0.647192,0.650328690153385,0.870313437240547,-1.88387016247731,0.232050473630316,0.505921660155856
1091.61612659794,0.647192,0.65103417088507,0.869843221319897,-1.89217813980129,0.232347300579286,0.506418135547804
1091.95846920273,0.647192,0.651841862337885,0.869321299521854,-1.90138288214114,0.232695243852592,0.506987697609506
1092,0.651752,0.651941860840154,0.869258085743667,-1.90249646320495,0.232738921779815,0.507058220134727
1092.20765398635,0.651752,0.652449575666191,0.868942348987407,-1.90805415835254,0.232962650385831,0.507416036556007
1092.54823566758,0.651752,0.653314549494057,0.868425693640264,-1.91713179362457,0.233350888187614,0.508023714060472
1092.85455463328,0.651752,0.654133446064016,0.867962282183786,-1.92525451050452,0.233725511155005,0.508595191565045
1093.16087359897,0.651752,0.654997873353401,0.867500068146866,-1.93333574392398,0.234126701494644,0.50919275787853
1093.50497000947,0.651752,0.656030359926044,0.866982273362779,-1.94236143324711,0.2346111493615,0.509897234557332
1093.88185495464,0.651752,0.657243171150565,0.866416857691979,-1.9521799426322,0.235184015586933,0.51071041635082
1094,0.656316,0.657641888077111,0.866239980807823,-1.95524263922698,0.235372638993107,0.510974217061078
1094.3326289236,0.656316,0.658812928882713,0.865742936254119,-1.96382464515527,0.235926346086301,0.511739122066199
1094.65286176018,0.656316,0.660007479373997,0.865265719622457,-1.97202752970412,0.236489425633526,0.512504947310152
1095.05751257398,0.656316,0.661607398042869,0.864664523217031,-1.98230511718709,0.237239335928586,0.51351023221924
1095.39730231001,0.656316,0.663023314408084,0.864161256973613,-1.9908560274292,0.237898354236875,0.51438298366305
1095.70659767393,0.656316,0.664364070856659,0.863704395417945,-1.99857397774558,0.238518431081577,0.515197047845421
1096,0.664656,0.665676751907874,0.863272099911235,-2.00583574842853,0.239122125771021,0.515984275326572
1096.3846571664,0.664656,0.667450240120883,0.862706958773422,-2.01526568830905,0.239932805153521,0.517034982824127
1096.71250283436,0.664656,0.669002143078997,0.862226725476199,-2.02321994277317,0.240638015749457,0.517944197528256
1097.11054593348,0.664656,0.67092751848959,0.86164544437471,-2.03277249951371,0.241507894221846,0.519061058681528
1097.44130551975,0.664656,0.672555051169081,0.861163900248406,-2.04062142811723,0.24223886856403,0.51999668725938
1097.75460593273,0.664656,0.6741142368029,0.860709008190452,-2.0479807202259,0.242935336414486,0.52088652741412
1098,0.67448,0.675344129966351,0.860353546349749,-2.05369336256686,0.243481961815643,0.521584282356951
1098.36909311422,0.67448,0.67720243994198,0.859820275142101,-2.06219997215109,0.244302944385709,0.522631959797967
1098.70856758935,0.67448,0.678913876853357,0.859331244919288,-2.06993296169225,0.245053317943103,0.523590224648662
1099.02739570069,0.67448,0.680516594045133,0.858873212162839,-2.07711643340529,0.245750600654225,0.524482223176612
1099.34622381202,0.67448,0.682108477890215,0.85841638866048,-2.08422365225241,0.246437408266936,0.525363233289466
1099.67778352627,0.67448,0.683745504874132,0.857942599072257,-2.0915346161799,0.247137022846618,0.526264262624155
1100,0.684304,0.685311373283324,0.857483401140012,-2.09856246999785,0.247799172696845,0.527121619219727
1100.32181117806,0.684304,0.686843503557671,0.857025995616307,-2.10550707358109,0.248439650307771,0.527956506188011
1100.68743968302,0.684304,0.688536630140706,0.856507777723447,-2.11330922848531,0.249138050906553,0.528875131245278
1101.01538327784,0.684304,0.6900041822326,0.85604429563943,-2.12022997430668,0.249734941399478,0.529668953111305
1101.33953389996,0.684304,0.691400624804561,0.855587401742434,-2.1270014325969,0.25029534323948,0.53042345371387
1101.71300074588,0.684304,0.692936099458064,0.855062507654383,-2.13472125008739,0.25090311794444,0.531254169985133
1102,0.694128,0.694059437070016,0.854660240397269,-2.14059677043722,0.251342696274902,0.531864580334181
1102.32890542984,0.694128,0.695284818435593,0.85420041253243,-2.14727220383324,0.251817968738559,0.532535185434317
1102.6326471761,0.694128,0.696358297862032,0.853776881830905,-2.15338441180754,0.252231468576701,0.533128617937146
1102.93638892235,0.694128,0.697378152194181,0.853354423859148,-2.15944858183346,0.252622680091077,0.533699326867898
1103.27892710494,0.694128,0.698468208374136,0.852879292213571,-2.16623240588695,0.253040034939566,0.534318587012557
1103.64493018794,0.694128,0.699569346883783,0.852373116924529,-2.17341971534971,0.253461830190853,0.534955515195184
1103.96095458845,0.694128,0.700473682201408,0.851937308317384,-2.17957701216278,0.253809131237544,0.535488074930885
1104,0.70036,0.700582728483089,0.851883543372518,-2.18033472805599,0.253851095400472,0.53555289125526
1104.19522705775,0.70036,0.701119849965939,0.851614982116813,-2.18411352558723,0.25405811361411,0.535874063323854
1104.57136656153,0.70036,0.702120359984803,0.851098786326689,-2.19134907140588,0.254445292026807,0.536480659428896
1104.94750606531,0.70036,0.703082867239981,0.85058421055314,-2.19852717038435,0.254819922983359,0.537074025922283
1105.26038900342,0.70036,0.703860135399007,0.850157401733367,-2.20445560453292,0.255124050811034,0.537559586147545
1105.57327194153,0.70036,0.704620264963463,0.84973170486627,-2.21034631499056,0.255422616564505,0.538039115838638
1105.89469441155,0.70036,0.705386552533559,0.849295543110968,-2.21635922447027,0.25572435985232,0.538526275967755
1106,0.705148,0.705634833286212,0.849152899788039,-2.21832079777814,0.255822210170959,0.538684764889412
1106.34748965891,0.705148,0.706445531216786,0.848683087509682,-2.2247645740665,0.256141722507755,0.539203988795476
1106.69151304369,0.705148,0.707236140013029,0.848219296374241,-2.23110060615183,0.256452766517587,0.539712178757098
1107.00755321854,0.705148,0.707952308256156,0.847794396954589,-2.23688365700107,0.256733643082786,0.540173663030825
1107.39412478618,0.705148,0.708814805426548,0.847276185868563,-2.24390905994745,0.257070453681109,0.540730734756268
1107.72276831688,0.705148,0.7095357227133,0.846836935860602,-2.24984054569196,0.257350567274111,0.541197538256933
1108,0.709932,0.710134547167181,0.846467332284971,-2.25481516190787,0.257582337542879,0.541586392246751
1108.37347037867,0.709932,0.710927275174513,0.845970769244878,-2.26147541382305,0.257888087255856,0.542103200188215
1108.6926949792,0.709932,0.711592061405538,0.845547552813421,-2.26713132487126,0.258143727192332,0.54253872837714
1109.01059109296,0.709932,0.712242619205586,0.845127214476582,-2.27273040742832,0.25839344669561,0.542967117952699
1109.31111022961,0.709932,0.71284757616464,0.844730875507318,-2.27799333842479,0.25862549380926,0.54336763902667
1109.61162936626,0.709932,0.713443419233606,0.844335528280093,-2.28322742858463,0.258854023694637,0.543764226655583
1109.95891937189,0.709932,0.714121667845856,0.843879884059408,-2.2892406740239,0.259114317478024,0.544218216910445
1110,0.71394,0.714201223827402,0.843826073537645,-2.28994948461291,0.259144873482704,0.544271647833303
1110.20540314056,0.71394,0.714597039480288,0.843557297285552,-2.29348568984255,0.259297006670125,0.544538039257135
1110.53384379962,0.71394,0.715223753637135,0.843128478233487,-2.29911309153036,0.259538301321248,0.544961629734451
1110.84672495345,0.71394,0.715814727336602,0.842721064918599,-2.30444324639941,0.259766358145468,0.545362885504598
1111.15960610727,0.71394,0.716400943192016,0.842314713173513,-2.3097437240792,0.25999319001838,0.545762467948625
1111.52099651953,0.71394,0.717073546278565,0.841846677918629,-2.31582929015879,0.260254266444231,0.546222521885673
1111.86597539032,0.71394,0.717712453323093,0.84140121082986,-2.32160197333227,0.260502987835225,0.546660630062515
1112,0.71764,0.717960099085509,0.841228491690361,-2.3238350721387,0.260599570811428,0.54683064394512
1112.34085742821,0.71764,0.71858901670428,0.840790092969033,-2.32949024732554,0.260845290722125,0.547262747748802
1112.66388033353,0.71764,0.719184361624822,0.84037578017291,-2.3348175815694,0.261078364647925,0.547671967202289
1112.98502927182,0.71764,0.719776087681645,0.839964975061066,-2.34008321461642,0.261310352116295,0.548078610438153
1113.3061782101,0.71764,0.720367959789461,0.839555267816123,-2.34531815060612,0.261542702073172,0.548485150834296
1113.63814444813,0.71764,0.72098011737111,0.839132911133634,-2.3506971478267,0.261783271006624,0.54890528962687
1114,0.72134,0.721647905233693,0.838673855433285,-2.35652307897609,0.262045882891221,0.549363076667591
1114.32190033056,0.72134,0.722242424530883,0.838266649212392,-2.36167294843806,0.262279838878175,0.549770171677444
1114.65737021717,0.72134,0.722862438207239,0.837843437971685,-2.36700705873275,0.262523953070138,0.550194236395568
1114.9740418214,0.72134,0.723448042954322,0.837445025371705,-2.37201149996356,0.262754547807752,0.550594243516381
1115.29071342563,0.72134,0.724033865453349,0.837047662124549,-2.37698605944107,0.262985248688734,0.55099391702898
1115.6525425775,0.72134,0.724703308673067,0.836594915056433,-2.38263342433643,0.263248871453237,0.551450071860494
1116,0.72504,0.725345998937742,0.836161431893158,-2.38801978527989,0.263501823990242,0.551887371129743
1116.32108678121,0.72504,0.72593950657728,0.835761960157617,-2.3929654120728,0.26373530152335,0.552290719990104
1116.68689941012,0.72504,0.726614860470199,0.835308140810666,-2.39856261406636,0.264000861182622,0.552749255517858
1117.03618167835,0.72504,0.727258541373771,0.834876113683164,-2.403869849885,0.264253843462864,0.553185939790294
1117.35507157523,0.72504,0.727845023012597,0.834482771952077,-2.40868375039783,0.264484376895337,0.553583718727166
1117.71588608267,0.72504,0.728507175678964,0.8340389723709,-2.41409432001886,0.264744915084287,0.554032947457039
1118,0.72874,0.729027615863258,0.833690449748305,-2.4183277199105,0.264950028092491,0.554386234201066
1118.32100350204,0.72874,0.729614961077084,0.833297664856227,-2.42308219037141,0.265182121688088,0.554785308583973
1118.63827479549,0.72874,0.730195375813775,0.832910477631485,-2.42775157947904,0.265412426627159,0.555180203187246
1118.95554608894,0.72874,0.73077657039158,0.832524314118324,-2.43239131284651,0.265644241711175,0.555576160460104
1119.29192067179,0.72874,0.73139490060564,0.832116016380504,-2.4372779355383,0.265892535042667,0.555997989852388
1119.61137582043,0.72874,0.731985701745301,0.831729319801113,-2.44188766956287,0.266131776107811,0.556401571196035
1119.93083096907,0.72874,0.732581776676931,0.831343659709722,-2.44646688230219,0.266375434075635,0.556809113571312
1120,0.73244,0.732711729146602,0.831260292385946,-2.44745433334403,0.266428878212253,0.556897990199618
1120.34584515465,0.73244,0.733367444697171,0.830844184918924,-2.45236976626039,0.266700356636812,0.5573463603519
1120.66028579317,0.73244,0.733974074588094,0.830466916546872,-2.45680692813838,0.266954204053776,0.557760622199558
1120.97472643169,0.73244,0.734592972442198,0.830090650959313,-2.4612131463002,0.267215502775711,0.558181944372698
1121.33441616126,0.73244,0.735318458040003,0.829661465605492,-2.46621470998063,0.267524023620149,0.558673042754538
1121.698240376,0.73244,0.736073237847252,0.829228672168711,-2.47123074651088,0.267846387408394,0.559179575518663
1122,0.73614,0.736715699831028,0.828870714047475,-2.47535751484894,0.268120688989984,0.559606238669545
1122.35739927496,0.73614,0.737494820135949,0.828447924892251,-2.48020495399795,0.268451871485038,0.560117339585961
1122.71356212802,0.73614,0.73828773822749,0.828027851880321,-2.48499144537952,0.268785910026593,0.560630137471943
1123.03619205321,0.73614,0.739015904695754,0.827648401435312,-2.48928872808307,0.269088863725546,0.561094559381183
1123.39826465033,0.73614,0.739837869579313,0.827223767926044,-2.49406746503213,0.269425290877839,0.561611674588858
1123.75506103378,0.73614,0.740644892832986,0.826806562773023,-2.49873125515992,0.269748771416472,0.562112673073707
1124,0.740608,0.741192546133825,0.826520862812133,-2.50190715345302,0.269963754646371,0.56244920912306
1124.34591520211,0.740608,0.741950370870873,0.826118362357804,-2.50635725141273,0.270254285466711,0.562910934461798
1124.67663806952,0.740608,0.742650468087513,0.825734608545785,-2.51057455199712,0.270514566537995,0.563334394918609
1125.00852405022,0.740608,0.743321347603084,0.825350553762857,-2.51477142943152,0.270755615617476,0.563738706142563
1125.31316344289,0.740608,0.74390336922602,0.824998952807344,-2.51859416886128,0.270957206914461,0.564089719922132
1125.61780283557,0.740608,0.744448550473929,0.824648237655368,-2.52239018270351,0.271139039169737,0.564420553182649
1126,0.745384,0.745075761771327,0.824209490582503,-2.52711742299122,0.271339219554279,0.564807083639715
1126.35440027154,0.745384,0.745598830396316,0.823803907927716,-2.53146867892151,0.271498105520427,0.565138348562409
1126.68040765349,0.745384,0.746031177414552,0.823431889097692,-2.53544642871609,0.271623610819062,0.565422020096029
1127.01525047498,0.745384,0.746429567163604,0.823050857317161,-2.53950934761894,0.27173427934681,0.56569474556713
1127.38951494715,0.745384,0.746825376702939,0.822626247392017,-2.54402592280171,0.271838879758534,0.565980015657885
1127.716482358,0.745384,0.747133503748247,0.822256400011252,-2.54795231464955,0.271915852765916,0.566214431848323
1128,0.747348,0.747375689576871,0.821936528647407,-2.55134350792362,0.271972655332199,0.566407448657082
1128.38265505435,0.747348,0.747669636729624,0.82150601791406,-2.55590234204134,0.272035242332054,0.566653280892175
1128.70565281932,0.747348,0.747890218125979,0.821143698036751,-2.55973555703402,0.272075134634293,0.566847376979648
1129.06437720182,0.747348,0.748105960552882,0.820742444006355,-2.56397832516101,0.272104377390047,0.567047372892418
1129.40819753298,0.747348,0.748282424438665,0.820358981684277,-2.56803206424199,0.272115587720706,0.567221740917219
1129.72815209232,0.747348,0.748417400731177,0.820003117063161,-2.57179463921378,0.272109095720972,0.567366639868834
1130,0.748188,0.74850733622633,0.819701498177834,-2.57498519012424,0.272088965738502,0.567474808300703
1130.35922451577,0.748188,0.748586550500664,0.819303973500972,-2.57919414637499,0.272038854199137,0.567593811787019
1130.69783341914,0.748188,0.748613968376783,0.818930343755998,-2.58315632307558,0.271963949653319,0.567677857206694
1130.99495177143,0.748188,0.748594965484924,0.818603358158736,-2.58663082576422,0.271873639439436,0.567726653789475
1131.29207012371,0.748188,0.748531008252012,0.818277176982266,-2.59010525384536,0.271758331803478,0.567750110927744
1131.63937056213,0.748188,0.748393566266128,0.817896922648155,-2.59416916872896,0.271589799534636,0.567743347582894
1132,0.749028,0.748173305035316,0.817503232662154,-2.59839574079896,0.271374709662264,0.567695742732854
1132.31783651464,0.749028,0.747909688508293,0.81715723455545,-2.60212975783169,0.271150442324686,0.567618671788618
1132.68387231334,0.749028,0.747522581054099,0.816759896755151,-2.60644454556363,0.27085175347556,0.567489021072437
1133.03492365073,0.749028,0.747066223810604,0.816379958815044,-2.6106014528278,0.270525187975379,0.567324091869883
1133.34808137301,0.749028,0.746588981110027,0.816041967422161,-2.61432857199441,0.270201366231656,0.567144061619783
1133.71697927103,0.749028,0.745943130967938,0.815644943785441,-2.61874609697582,0.269781539300993,0.566893140767671
1134,0.745844,0.74538749713742,0.815341170318813,-2.62215781883453,0.269432044920115,0.566672882115154
1134.31189645343,0.745844,0.744716089191888,0.815007232163336,-2.62594304796546,0.269020018483678,0.566402931527847
1134.62788007684,0.745844,0.743974115909739,0.814669801827142,-2.62980774708273,0.268574468618191,0.566100948258469
1134.94386370026,0.745844,0.74317141081471,0.814333258957694,-2.63370524895954,0.268101334378025,0.565771008426367
1135.27887566504,0.745844,0.742255629694208,0.813977416389943,-2.6378762741126,0.267570352585523,0.565391439140293
1135.66495135932,0.745844,0.741119806767482,0.813568565320443,-2.64273660338703,0.266921966143306,0.564917029239524
1136,0.741088,0.740066240977086,0.813214815755682,-2.64700444967343,0.26632865715512,0.564474257592149
1136.32919139173,0.741088,0.73897149884694,0.812868210209147,-2.65124584482424,0.265718903490206,0.56401200712066
1136.64901678233,0.741088,0.737853002722326,0.812532374174064,-2.6554148676357,0.26510176222733,0.563537792556927
1136.96884217293,0.741088,0.736682012076166,0.812197429947158,-2.65963393271026,0.264460968714888,0.563039553059223
1137.31870631934,0.741088,0.735342707726,0.811832044540258,-2.66430934314718,0.263733607643708,0.562467710152855
1137.66529612665,0.741088,0.733957533389847,0.811471122890138,-2.66900574116511,0.262986361381644,0.561874091026877
1138,0.733352,0.732566016796658,0.811123560916379,-2.67360491031847,0.262239873355777,0.561275549107062
1138.35702698374,0.733352,0.731024392305117,0.810753877422623,-2.67858280574635,0.26141691717035,0.56060993089831
1138.69660221613,0.733352,0.729503780553245,0.810403274703639,-2.68338900667209,0.260608685355784,0.559950902759427
1139.0237277337,0.733352,0.72798909313839,0.810066454391436,-2.68808747573852,0.259806784468005,0.559292326224035
1139.36936613739,0.733352,0.72633587683835,0.80971155977674,-2.69312739965015,0.25893508394356,0.558571624402363
1139.70113663247,0.733352,0.724698512926305,0.809371856767758,-2.69804054583883,0.258075400809252,0.557856458595669
1140,0.724448,0.723182065922612,0.80906664531288,-2.7025315637025,0.257282647911024,0.557193537613715
1140.353171965,0.724448,0.721341118897455,0.808706945637792,-2.70792061657482,0.256324879753967,0.556388802981377
1140.6708508546,0.724448,0.719642246373483,0.808384295903018,-2.71284589838364,0.255445566330458,0.555646766851967
1141.01078335081,0.724448,0.717782634469523,0.808039988378931,-2.71819985219255,0.254488003066582,0.554835703492129
1141.30983522448,0.724448,0.716114120239158,0.807737893555786,-2.72298294309972,0.253633124070255,0.554109370814673
1141.60888709815,0.724448,0.714418306492975,0.807436551870288,-2.72783561155026,0.252768162059314,0.553372642463241
1141.96429992156,0.724448,0.712371788523001,0.807079395098111,-2.7336947645899,0.25172917685058,0.552485653738292
1142,0.713296,0.712164549264034,0.807043578417592,-2.73428887169708,0.251624245654552,0.552395964993588
1142.17850039221,0.713296,0.711124208359204,0.806864655155221,-2.73727478390712,0.25109823036195,0.551946095885144
1142.51252813692,0.713296,0.709160703089222,0.806530551981512,-2.74293159923293,0.250108589953152,0.551098648174116
1142.82952500616,0.713296,0.707280410293544,0.80621434431933,-2.7483841891969,0.249164339309942,0.550288980393253
1143.14652187539,0.713296,0.705387143715326,0.805898972316136,-2.75391940793398,0.248216567111247,0.549475442025023
1143.51253845488,0.713296,0.703189033022298,0.805535867800099,-2.76041398677649,0.247119372054094,0.548532806264893
1143.86073263007,0.713296,0.701089574004395,0.805191470541292,-2.76669565130427,0.246073913162162,0.547633952976299
1144,0.701228,0.700248259852753,0.805054001176823,-2.76923641294101,0.245655501115779,0.547274060290252
1144.33904536049,0.701228,0.698197555619976,0.804719998184394,-2.7754895557576,0.244636637731798,0.546397365795734
1144.66334214101,0.701228,0.696233907189792,0.804401404062693,-2.78156055880896,0.243661996571467,0.545558328869093
1145.06108821636,0.701228,0.693824125451687,0.804011822295988,-2.78912666010581,0.242466744244824,0.544528886418432
1145.38889264183,0.701228,0.691837678917713,0.803691712467771,-2.79546179706712,0.24148196003765,0.543680335608004
1145.70862162658,0.701228,0.689900196869802,0.803380327083786,-2.8017274916198,0.240521788802138,0.542852676467347
1146,0.689156,0.688134749554177,0.803097272212932,-2.80751210064047,0.239647179229231,0.542098516886226
1146.34973740565,0.689156,0.686016305777071,0.802758430119662,-2.81454907739144,0.238598175317862,0.54119371205655
1146.68225652084,0.689156,0.684003190308677,0.802437183787333,-2.82133446504426,0.237601917387011,0.540334167058925
1146.98750673694,0.689156,0.682156547002763,0.802143064733286,-2.82764474548078,0.23668861786238,0.53954603782888
1147.29275695303,0.689156,0.680311790468825,0.801849693676322,-2.83403281396525,0.235776897310939,0.538759171299146
1147.63658858008,0.689156,0.678236938664499,0.801520136686471,-2.84132131622933,0.234752321238415,0.537874852122747
1148,0.677088,0.676048604829637,0.801172840152085,-2.84913179466891,0.233672766696477,0.536943108049267
1148.31835901977,0.677088,0.67413660221976,0.800869463790922,-2.85606406854489,0.232730482792236,0.536129948115814
1148.67074419709,0.677088,0.672027052871036,0.800534602777648,-2.86383502841,0.231691869533495,0.535233865428419
1149.03023147941,0.677088,0.669883804799122,0.800194007956259,-2.87186804930181,0.230637644353444,0.534324618413606
1149.34741360366,0.677088,0.668001312025849,0.799894343810616,-2.87904376587861,0.229712353700092,0.533526889678646
1149.69679419925,0.677088,0.665938023991965,0.799565177588871,-2.88704296576424,0.228698678003742,0.532653341846857
1150,0.665016,0.664156788622816,0.799280292100481,-2.89406531751555,0.22782369564385,0.531899642144052
1150.31963790999,0.665016,0.662288758460864,0.798980746964253,-2.90154864498354,0.226905954836894,0.531109419679563
1150.72466105708,0.665016,0.659935996685114,0.798602329136883,-2.91114886104722,0.225749518148911,0.530114076904136
1151.05065123211,0.665016,0.658053437305365,0.798298679167608,-2.9189709168714,0.224823481988621,0.529317304445721
1151.36471765915,0.665016,0.656248414837434,0.798006914647386,-2.9265867023633,0.223934848417903,0.528552873561816
1151.73990525844,0.665016,0.654102151751509,0.797659367972709,-2.93578683859746,0.22287717891298,0.52764315073322
1152,0.653528,0.652619927176811,0.797419071414743,-2.9422297970433,0.22214604941975,0.527014315047619
1152.31620742552,0.653528,0.650823269357367,0.797127633416728,-2.95013427060382,0.221259031830029,0.526251394793636
1152.61779822923,0.653528,0.649114270374648,0.79685038077296,-2.95774629227268,0.220414486715683,0.525524926610449
1152.91938903293,0.653528,0.647408879225009,0.796573822358508,-2.96542936254845,0.219570895617474,0.524799137695631
1153.2740612235,0.653528,0.645406693074307,0.796249472428635,-2.97455544404743,0.218579353184234,0.523945783388884
1153.6101954908,0.653528,0.643511103090995,0.795942952333323,-2.98329497323126,0.217639371726108,0.523136424533018
1153.92748645388,0.653528,0.64172210271954,0.7956543928334,-2.99162531416293,0.216751019869922,0.522371070854171
1154,0.642264,0.641313137161017,0.795588550963298,-2.99354013875658,0.216547767031104,0.522195878824222
1154.36256773061,0.642264,0.639266735530075,0.795259926161253,-3.00317577760735,0.215529798548859,0.521317930629241
1154.72009230218,0.642264,0.637244468248507,0.794936820705962,-3.01277795603445,0.214522470886201,0.520448246882515
1155.04096486387,0.642264,0.635423996597848,0.794647635287788,-3.0214810452825,0.213614879080407,0.519663825021705
1155.36691704583,0.642264,0.633567976064562,0.7943546396335,-3.03040482172585,0.212689378490045,0.51886309119015
1155.74032747705,0.642264,0.631432459288455,0.794019931962916,-3.04073101735302,0.211625268424397,0.517941474298842
1156,0.631,0.629941663323505,0.793787769240476,-3.04797710411152,0.210883610185499,0.51729862946304
1156.3205160376,0.631,0.628096097859008,0.793501882276043,-3.05699496818747,0.209967688143624,0.516504364128728
1156.65537458103,0.631,0.626163924307112,0.793203997905508,-3.06650380846848,0.209012518513998,0.515675923547254
1156.97972512505,0.631,0.624292368348012,0.792916237964151,-3.07579945709744,0.208092139881973,0.514877932103629
1157.28539705148,0.631,0.622533375812564,0.79264575130804,-3.08463632111388,0.207232570282884,0.514133369851844
1157.59106897792,0.631,0.620784849174246,0.792375948596421,-3.09354699630234,0.206384522232917,0.513400003955153
1157.93137620063,0.631,0.618859130450488,0.792076383874692,-3.10355323700583,0.205459507508751,0.512602279102054
1158,0.619736,0.618474434225783,0.792016079666936,-3.1055818642038,0.2052760036062,0.51244440627275
1158.34047395447,0.619736,0.616589514495926,0.791717400846926,-3.11569978180993,0.204383748897826,0.511679146031422
1158.66661618993,0.619736,0.614830728939964,0.791432106324973,-3.12547282375464,0.20356266921791,0.510979405235069
1158.99287533061,0.619736,0.613130823617766,0.791147507605766,-3.13532598872262,0.202780906406126,0.510318724534489
1159.30812334319,0.619736,0.611557856798518,0.790873273488671,-3.14491631775824,0.202068957440153,0.509723489606617
1159.62337135576,0.619736,0.610065581628121,0.790599785390387,-3.15457159807508,0.201404615086475,0.509175588825839
1160,0.608472,0.60840408174315,0.790274022621291,-3.1661863318618,0.200678660293273,0.508588389664437
1160.34362844242,0.608472,0.607016173244052,0.7899777241371,-3.17685278399636,0.200084350972862,0.508120275779446
1160.6622705244,0.608472,0.605846543374492,0.789703750168598,-3.18679716708546,0.199592897510539,0.507745523458303
1161.00815177749,0.608472,0.604710288396563,0.789407198512642,-3.19764367065983,0.199124597471942,0.507403557312814
1161.3623204179,0.608472,0.603693328359322,0.789104443835441,-3.20879918112287,0.198714006109759,0.507121959827282
1161.68105361532,0.608472,0.602904316289806,0.788832754944285,-3.21887500013034,0.198401586407825,0.506925313473603
1162,0.601492,0.602231319911546,0.788561612829965,-3.22898666179445,0.198139523021772,0.506778800808257
1162.3539181649,0.601492,0.601614255200646,0.788261586515109,-3.24023503034483,0.197902662713479,0.506669767595729
1162.67418210603,0.601492,0.601164825478941,0.787990850852758,-3.25043400508055,0.197731567809641,0.506614005407958
1163.0529781164,0.601492,0.600752909475434,0.787671561791685,-3.26251569943874,0.197574302750889,0.506592735281683
1163.3810462116,0.601492,0.600487472557173,0.787395838687663,-3.27299129101546,0.197470732431282,0.506606582499694
1163.69911866994,0.601492,0.600298514070371,0.78712922866717,-3.28315478811481,0.197393413359852,0.5066427789401
1164,0.600024,0.600171283518721,0.786877672048124,-3.29277298949252,0.197336781507056,0.506693236679993
1164.33885910074,0.600024,0.60007632752913,0.786595111600709,-3.30360760321513,0.197287529128937,0.506764290479629
1164.66943727147,0.600024,0.60002218997929,0.786320219086538,-3.31417801120709,0.197250227669872,0.506844031310107
1164.96681349652,0.600024,0.59999794074984,0.786073578562097,-3.32368604747991,0.197222821495841,0.50692163940861
1165.26418972157,0.600024,0.599990542848035,0.785827546145446,-3.33319260232136,0.197199060363519,0.507002634734413
1165.61293742848,0.600024,0.599996414040125,0.785539785479726,-3.34433880563898,0.197173604464914,0.507099704133895
1165.96213662527,0.600024,0.600011590995997,0.785252487653014,-3.35549611811683,0.197148853054667,0.507197283022419
1166,0.60006,0.600013561337347,0.785221386358494,-3.35670568275396,0.197146152405651,0.507207825493344
1166.18931687364,0.60006,0.600023932987579,0.785066026949122,-3.36275286310262,0.197132501924051,0.507260328478388
1166.52449534637,0.60006,0.60004309221231,0.784791569344719,-3.37345652101911,0.19710749432502,0.507352190234638
1166.84660553778,0.60006,0.600060674653821,0.784528534392292,-3.38373967938725,0.197082206844853,0.507438911766471
1167.18937568933,0.60006,0.600077124802956,0.784249403718617,-3.39467906330047,0.197053909169762,0.507529481492409
1167.56923982448,0.60006,0.600091955997714,0.783940997252043,-3.4067984339053,0.19702109480383,0.507628007231854
1167.88683515214,0.60006,0.600101653511808,0.78368389530186,-3.41692817347315,0.196992736919379,0.507709145500168
1168,0.600092,0.600104575318988,0.783592449830621,-3.42053694577886,0.19698247345283,0.507737827752008
1168.45609758027,0.600092,0.600114006661379,0.783224763498153,-3.43507841010959,0.196940570850725,0.507852515835002
1168.80003475546,0.600092,0.600119194206306,0.782948419585698,-3.44604056750018,0.196908641556393,0.50793827675994
1169.14397193065,0.600092,0.600123313343894,0.782672866959921,-3.45699990228156,0.196876660807133,0.508023649590636
1169.4537625863,0.600092,0.600126512205484,0.782425346886662,-3.46686879901765,0.196847965006881,0.508100368959082
1169.76783697295,0.600092,0.60012959112772,0.782175055700478,-3.47687187419078,0.196819080640171,0.508178080064563
1170,0.600124,0.600131916336603,0.781990461718491,-3.4842646460127,0.196797894138726,0.508235509690096
1170.31331238024,0.600124,0.60013527591373,0.781741910999662,-3.49423946523926,0.196769553277617,0.508313024371041
1170.60801784485,0.600124,0.600138766498327,0.78150871267096,-3.50361980596574,0.196743163799746,0.50838595260277
1170.90272330946,0.600124,0.600142624545198,0.781276086312956,-3.51299810462854,0.196717013210165,0.50845887670378
1171.25275315832,0.600124,0.600147682452695,0.781000530701061,-3.52413430297895,0.196686221142381,0.50854544346629
1171.57870127782,0.600124,0.600152806719479,0.780744654718768,-3.53450172522391,0.196657771257283,0.508625971572321
1171.89068304931,0.600124,0.600158012037351,0.780500392677898,-3.54442254868992,0.196630699736507,0.508702932253008
1172,0.60016,0.600159890758522,0.780414954522828,-3.54789820892594,0.196621243189046,0.508729864333691
1172.36284126363,0.60016,0.600166274537642,0.780131928194258,-3.55943246020734,0.196589942955992,0.50881910750176
1172.72456818071,0.60016,0.600172786130982,0.779850621593874,-3.57092815657028,0.19655885619561,0.5089078326863
1173.034117634,0.60016,0.600178410080979,0.779610564561837,-3.58076317125863,0.196532320174468,0.508983540693297
1173.35778447421,0.60016,0.60018429290122,0.779360220783219,-3.59104428341105,0.19650462442443,0.509062471025141
1173.74213854744,0.60016,0.600191233552001,0.779063813443779,-3.60324986383492,0.196471802957423,0.509155895984351
1174,0.600192,0.600195843482761,0.77886548652408,-3.61143657427731,0.196449817537522,0.509218383000227
1174.32137283652,0.600192,0.60020152475433,0.778618907409485,-3.62163747999232,0.196422452825244,0.50929604332252
1174.65646024795,0.600192,0.600207369328583,0.778362507820204,-3.63227112454179,0.196393976171801,0.50937677539442
1174.96938685165,0.600192,0.600212758429379,0.778123710726441,-3.64219914554542,0.196367438379755,0.509451949671659
1175.27448057915,0.600192,0.600217957365478,0.77789148974665,-3.6518764582918,0.196341616371296,0.50952503948515
1175.57957430665,0.600192,0.600223113323101,0.77765985843913,-3.66155160629237,0.196315857998018,0.509597942512222
1175.91141346539,0.600192,0.600228687488922,0.777408589360421,-3.67207245644583,0.19628792229922,0.509677033601119
1176,0.600228,0.600230171616647,0.777341628934964,-3.67488063218145,0.196280478197662,0.5096981110803
1176.32939571066,0.600228,0.600235682516453,0.777093079836987,-3.68532082189055,0.196252849706875,0.509776351693496
1176.6501652943,0.600228,0.600241046056124,0.776851694482431,-3.6954852035874,0.196226032121468,0.509852352527831
1176.97633006774,0.600228,0.600246505647256,0.77660690985473,-3.70581811964361,0.196198854461091,0.509929441911611
1177.285179289,0.600228,0.600251686477606,0.776375732918943,-3.71560022839813,0.196173197032877,0.510002255914747
1177.59402851025,0.600228,0.600256881429127,0.776145150200313,-3.72538015339165,0.196147619875641,0.51007489769255
1177.95332656181,0.600228,0.600262944589116,0.775877648770343,-3.73675483353833,0.196117969432513,0.510159192827751
1178,0.60026,0.60026373376138,0.775842958614228,-3.7382322080489,0.196114122021126,0.510170128174936
1178.23336719095,0.60026,0.600267684585516,0.775669710063793,-3.74561833628868,0.196094884095758,0.510224729164945
1178.55584623466,0.60026,0.600273144141574,0.775430859478874,-3.75582283881142,0.196068240384537,0.510299916711482
1178.85715930704,0.60026,0.600278166691618,0.775208263473428,-3.76535544042588,0.196043112889973,0.510369727261952
1179.15847237943,0.60026,0.600282894643059,0.774986221720734,-3.7748860079663,0.196017441820595,0.510438796015221
1179.50312025406,0.60026,0.600287379349062,0.774732919530363,-3.7857848177558,0.195986790337233,0.510516272579641
1179.85511515311,0.60026,0.600289821346586,0.774474951003064,-3.79691338354721,0.195953028918962,0.510592690301715
1180,0.600296,0.600289794131526,0.774368981296131,-3.80149330622882,0.195938083363983,0.51062300274513
1180.33856111027,0.600296,0.600286121924388,0.774121833474187,-3.81219401386387,0.195900150343971,0.510690490964891
1180.6647151903,0.600296,0.600275832933038,0.773884369256413,-3.82250089447835,0.195858708900307,0.510750267222688
1181.03910768877,0.600296,0.600252805859562,0.773612535480726,-3.83433065667226,0.195804472468781,0.510811799783362
1181.36341164097,0.600296,0.600221218343392,0.773377716858579,-3.84457698615718,0.195751959756705,0.510859198101371
1181.69566713114,0.600296,0.600177070813074,0.773137766062541,-3.8550743404741,0.19569423341172,0.510903467509879
1182,0.600328,0.60012730507662,0.772918540423107,-3.86468971882874,0.195640218276495,0.510942577280276
1182.33000744558,0.600328,0.600066765354533,0.772681432599377,-3.87511679607692,0.195583846732021,0.510987137863866
1182.65432532889,0.600328,0.600006694555832,0.772449040504027,-3.88536464329074,0.195535333382879,0.511037646733288
1182.96407507968,0.600328,0.599956491330808,0.772227671293008,-3.89515236066806,0.195500217858084,0.511096956398396
1183.27382483047,0.600328,0.599922104834264,0.772006871830177,-3.90493960036926,0.19548093689196,0.511171964341213
1183.62040272283,0.600328,0.599914201650043,0.771760490008336,-3.91588860718424,0.195484054952984,0.511280433603667
1184,0.600364,0.59995858290716,0.771491433387596,-3.92787597297991,0.19552470794794,0.511436262311042
1184.31910043997,0.600364,0.600051621658131,0.771265887288089,-3.93794640059097,0.195594917250986,0.511602690214769
1184.68530100475,0.600364,0.600235026205858,0.771007743838671,-3.9494922125819,0.195722464134677,0.511840153268847
1184.98237204684,0.600364,0.600453751029612,0.770798871182457,-3.95884661116676,0.195867783957139,0.51207422941344
1185.27944308893,0.600364,0.600743903986817,0.770590483478173,-3.96818719533652,0.196055415088049,0.512350234207518
1185.67007302557,0.600364,0.60124898504336,0.770317216658114,-3.98044274613775,0.196375235517261,0.512785650498332
1186,0.600396,0.601800191326607,0.770087098150306,-3.99076421338432,0.196719351916711,0.513226891501035
1186.30344948977,0.600396,0.602422281603525,0.769876022189119,-4.00022792212777,0.197103896031936,0.513700802537233
1186.66982571222,0.600396,0.603341190683321,0.769621938573206,-4.01160869059301,0.197666543275216,0.514371144785867
1186.99266845365,0.600396,0.604323701694057,0.769398758311442,-4.02158795943655,0.198261953111282,0.515061274803339
1187.30972101261,0.600396,0.605466054779173,0.769180243509697,-4.03133506308685,0.198946823108235,0.515839012376798
1187.62110295987,0.600396,0.606777276209859,0.768966282409455,-4.0408481213614,0.199723834574374,0.516707092479597
1187.93248490713,0.600396,0.608293052902593,0.768752961926331,-4.05029301365714,0.200610947671981,0.517685149875729
1188,0.607952,0.608650228934823,0.768706793119756,-4.05233097564706,0.200818360031603,0.517912252791011
1188.33757546433,0.607952,0.610596182110839,0.768476395388987,-4.06246236135603,0.201938066698222,0.519130261475264
1188.644182127,0.607952,0.612603979302486,0.768267771186708,-4.07157184343378,0.203076139626744,0.520357448270045
1188.95078878967,0.607952,0.614849262294059,0.768059741779177,-4.08058274381186,0.204329462664064,0.521699734826422
1189.28042355463,0.607952,0.61753246916489,0.767836735677964,-4.09014855845695,0.205801893828526,0.523267657522308
1189.65148045593,0.607952,0.620883594246194,0.767586484350464,-4.10074971765439,0.2076038404858,0.525176924948149
1190,0.618544,0.624336011501632,0.767352153935914,-4.11053111728952,0.209418516867691,0.527092216130447
1190.33623674446,0.618544,0.627921282369987,0.767126713526666,-4.11979358873032,0.211260737837514,0.529030948217358
1190.68614470217,0.618544,0.631878645429582,0.766892736463016,-4.12923977350821,0.213247509009812,0.531117733246802
1191.0315520893,0.618544,0.635962514398723,0.766662377964894,-4.13836253154437,0.215251200184865,0.533219719727761
1191.33891848598,0.618544,0.639700498155355,0.766457888559124,-4.14630659701731,0.217048129260107,0.535103745852532
1191.67120619032,0.618544,0.643804238438853,0.766237344261103,-4.15470715759801,0.218985235540724,0.537134601156589
1192,0.646864,0.647883477385358,0.766019659589172,-4.16282627242068,0.220879686128818,0.539121418251296
1192.32269117256,0.646864,0.651865701321526,0.765806548230471,-4.17060845737662,0.222704351427367,0.541036670167944
1192.65383083467,0.646864,0.655897818832691,0.765588418987197,-4.17840472288907,0.224532304461878,0.542957367078643
1192.98021334185,0.646864,0.659794229239915,0.765373991021482,-4.18590428288696,0.226284606429418,0.544800868380448
1193.34721675116,0.646864,0.664063348149974,0.765133559700476,-4.19412333396813,0.228193748525265,0.546812310291503
1193.65996235703,0.646864,0.667598287177972,0.764929251771206,-4.20095331874578,0.229770132157671,0.548475663140308
1194,0.67062,0.671331181454379,0.764707722952785,-4.20820289766575,0.231434697340529,0.55023456954289
1194.30162890184,0.67062,0.674548559823203,0.764511749123027,-4.2144839523926,0.232872546438744,0.551755878039707
1194.60325780369,0.67062,0.677683754484093,0.764316276379864,-4.22062797256572,0.234279195742274,0.553245791876221
1194.94616605988,0.67062,0.68115919559293,0.764094660645175,-4.22745038837223,0.235847508988473,0.554908530511914
1195.32062132921,0.67062,0.684864023422719,0.763853394429049,-4.23470749516584,0.237532006039994,0.556695858873845
1195.62797714434,0.67062,0.687849533172416,0.76365593455483,-4.24051648345902,0.238899651738552,0.558147693376939
1196,0.689656,0.691414851589164,0.763417616878166,-4.24737215608757,0.240544112380633,0.559893793319675
1196.29421439642,0.689656,0.694208973272137,0.763229672530808,-4.25265916149568,0.241840292394146,0.561270102485072
1196.58842879284,0.689656,0.696989193218837,0.763042192086386,-4.25782785352467,0.243135227911586,0.562644962874965
1196.96789793859,0.689656,0.70056437278316,0.762801065598886,-4.26432018729982,0.244806221058307,0.564418739545264
1197.30779388523,0.689656,0.703763806493218,0.762585731823309,-4.26996919811357,0.246305430704357,0.566009725847111
1197.6115996258,0.689656,0.706625291907042,0.762393776742426,-4.27488540460467,0.247648207357323,0.56743430378614
1198,0.708688,0.710289440520041,0.762149076260765,-4.28098747519385,0.249369047447426,0.569259407838491
1198.34027997908,0.708688,0.713506642846703,0.761935340364825,-4.28616441204106,0.250880332257961,0.570861771685912
1198.63388396619,0.708688,0.716288130281776,0.761751407470383,-4.2905040399357,0.25218670452214,0.572246523148017
1198.97217437065,0.708688,0.719498988993765,0.761540035842782,-4.29535780290105,0.253694111907567,0.573844002281324
1199.31046477511,0.708688,0.722715351081874,0.761329257957996,-4.30005461365299,0.255203167373245,0.575442876601609
1199.61676361447,0.708688,0.725631185235202,0.761138923985553,-4.30417169368087,0.256570353421209,0.576891169843023
1200,0.72772,0.729282616482986,0.760901463332629,-4.30914131879212,0.258281463046934,0.578703467015686
1200.33484751119,0.72772,0.732474492342842,0.76069460469209,-4.31331813340496,0.259776516868149,0.580286649008996
1200.62978387295,0.72772,0.73528624138343,0.760512879431534,-4.31686936592416,0.26109319129549,0.581680733237333
1200.9856709248,0.72772,0.738678811691552,0.760294194071791,-4.32099520523586,0.26268175381322,0.58336243492371
1201.32409434656,0.72772,0.741904345407917,0.760086842858425,-4.32475702328329,0.264192251779619,0.584961228817174
1201.6312317995,0.72772,0.744831244338201,0.759899169616777,-4.32803476307025,0.265563248552381,0.586412127597546
1201.96012427066,0.72772,0.747965319725857,0.759698740990042,-4.33140086611091,0.267031940405846,0.587966135742257
1202,0.746756,0.748345319630118,0.759674478384857,-4.33179887127521,0.267210068234174,0.588154597181941
1202.19937864671,0.746756,0.750245474429286,0.759553288310425,-4.33375609789966,0.268100958411103,0.589097103582575
1202.52447345679,0.746756,0.753344735847508,0.759356122901074,-4.33683017026923,0.269554686072443,0.590634826474057
1202.84077086251,0.746756,0.756362098586098,0.759164816326099,-4.33968145948469,0.270970701826941,0.592132367828309
1203.18929688824,0.746756,0.759690157513641,0.758954613497467,-4.34266370325931,0.272533048544112,0.59378432586848
1203.54310511042,0.746756,0.763072863939702,0.758741862106853,-4.34551983271551,0.2741209945692,0.595463008465343
1203.8566993347,0.746756,0.766074698936943,0.758553825495241,-4.34790689085805,0.27552945831175,0.596951703615543
1204,0.765788,0.767447404590133,0.758468065659356,-4.34895246784308,0.276173126599416,0.597631968681887
1204.39195078821,0.765788,0.771203905475956,0.758234025211101,-4.35166734495018,0.277932633906946,0.599491315441058
1204.7064147684,0.765788,0.774217682592707,0.75804680653591,-4.35369204527622,0.279341488221005,0.600980032970864
1205.02087874859,0.765788,0.777228346596051,0.757860075659455,-4.35558026595686,0.280745844512915,0.602464041168903
1205.34857448999,0.765788,0.780358561946521,0.757666002519201,-4.35740304086122,0.282202187405128,0.604003163456694
1205.65779170911,0.765788,0.783301479695851,0.757483351365741,-4.35898789628545,0.283567401086728,0.605446279561453
1205.96700892822,0.765788,0.786229523111733,0.757301161665243,-4.36044218994116,0.284921569525513,0.606878147784579
1206,0.78482,0.78654085475151,0.757281750573715,-4.36058967666621,0.285065306062315,0.607030157970111
1206.16495535891,0.78482,0.788093983395275,0.757184773362223,-4.36130499920977,0.285781622207459,0.607787809934013
1206.51753279489,0.78482,0.791391212613496,0.756977929430699,-4.36271098127996,0.287298241768369,0.609392564621403
1206.87011023088,0.78482,0.794652085912084,0.75677167872988,-4.36395091747727,0.288792878727624,0.610975038748593
1207.26686724227,0.78482,0.798270044311958,0.75654029362301,-4.36515026931432,0.290445931381818,0.612726573284509
1207.59187576654,0.78482,0.801188005302147,0.756351313738584,-4.36598038011821,0.291776119646071,0.614137143904309
1207.90866162803,0.78482,0.803989610723287,0.756167605541094,-4.36665948533443,0.293052000382919,0.615491116917278
1208,0.803856,0.804789403821014,0.756114727769874,-4.36683172668074,0.293416213414616,0.615877814436434
1208.35354396673,0.803856,0.807851562060464,0.755910438475808,-4.36740018902433,0.294811204386217,0.617359755147205
1208.69401915927,0.803856,0.810751638232326,0.755714282923554,-4.36780185162631,0.296134197267186,0.618766286033095
1209.01798403035,0.803856,0.813469749207902,0.755528172234018,-4.36805323907284,0.297376676702302,0.620088076719682
1209.37969297539,0.803856,0.816461821454818,0.755320992602789,-4.36818532825582,0.298747628571379,0.621547383613448
1209.71312490988,0.803856,0.819184955084866,0.75513058115264,-4.36816997274641,0.299998011133616,0.622879037007818
1210,0.82026,0.821504316432912,0.754967192101933,-4.36805263307389,0.301064419208847,0.624015223127094
1210.36015649548,0.82026,0.824388660274385,0.754762629170838,-4.3677703016361,0.302391572364405,0.625429658594703
1210.68847201298,0.82026,0.826993118830797,0.754576690976985,-4.36738316761508,0.30358967651713,0.626707077855112
1211.01518904695,0.82026,0.829561675986315,0.754392163291872,-4.36687621599247,0.304769964490211,0.627966056982677
1211.3305078776,0.82026,0.832017762213542,0.754214547169106,-4.3662729016997,0.305896531862998,0.629168344385408
1211.64582670825,0.82026,0.834449510575502,0.754037393743852,-4.36555868197369,0.307009088265276,0.630356397700665
1212,0.83564,0.837148442988409,0.753838960571688,-4.36462573056595,0.308239567018217,0.631671414697519
1212.35596954067,0.83564,0.839821506074217,0.753640105955958,-4.36355060046245,0.309452937370307,0.632969533802079
1212.67736209408,0.83564,0.842195776322579,0.753461070401804,-4.36246342387459,0.310525554951154,0.634118459909654
1213.0393308798,0.83564,0.844818947185858,0.753260002605856,-4.36110910894025,0.311704459818279,0.635383071986669
1213.39541816574,0.83564,0.847340205333593,0.75306279121595,-4.35964541737988,0.312831312573434,0.636593997414574
1213.71170000497,0.83564,0.849525008258608,0.75288811409368,-4.3582387022143,0.3138028043409,0.637639963827733
1214,0.851016,0.851468168930412,0.752729290344695,-4.35687120036594,0.314663122163784,0.638568001092721
1214.3870571373,0.851016,0.854000022248657,0.752516658430143,-4.35491099730068,0.315779271706434,0.639774783138978
1214.71773560801,0.851016,0.856090371533045,0.752335538554983,-4.35312692551354,0.316697018468955,0.640769716727002
1215.04965617426,0.851016,0.858119520298874,0.752154237616615,-4.35123819694016,0.317584824828196,0.64173477282494
1215.38157674052,0.851016,0.860078766244925,0.751973436249997,-4.34925461868713,0.318439418499824,0.642666387833841
1215.70189338131,0.851016,0.861903150014801,0.751799429275576,-4.34725354909108,0.319232892262606,0.643533972595998
1216,0.862704,0.863542742139176,0.75163790577409,-4.3453172338497,0.319943971580254,0.644313837233755
1216.33679456474,0.862704,0.865328054949914,0.751455905823838,-4.34304685044559,0.320715991569101,0.645163404419576
1216.68678808581,0.862704,0.867108688167308,0.751267320148962,-4.34059794366822,0.321483426997776,0.646011215988907
1217.05235715336,0.862704,0.868888205302926,0.751070936670226,-4.3379466326063,0.322247325666917,0.646858841968201
1217.3804397142,0.862704,0.870416028000493,0.75089520689575,-4.33548936589606,0.3229003873985,0.647586851933649
1217.70921599123,0.862704,0.871881914562181,0.750719592899575,-4.33295622512533,0.323524101641975,0.648285492506378
1218,0.87296,0.873124301107947,0.750564676322081,-4.3306592872547,0.324049975992059,0.648877479946115
1218.33751580873,0.87296,0.874502744319166,0.75038533503327,-4.32792958597309,0.324629930206629,0.649533930794988
1218.65804128185,0.87296,0.875748354093351,0.750215487311966,-4.32527688556602,0.325150178474732,0.650126612794259
1218.97856675497,0.87296,0.876931715669893,0.750046090132484,-4.32256823327597,0.325640183846258,0.650688844913651
1219.31681664622,0.87296,0.878112238782598,0.749867811671734,-4.31965230152265,0.326123896899719,0.651248553526236
1219.62973075382,0.87296,0.879140957659308,0.749703329540919,-4.31690513557476,0.326540287975312,0.651735041041242
1219.94264486142,0.87296,0.880107629449423,0.749539272103321,-4.31411309772683,0.326926006819696,0.65219065632897
1220,0.879784,0.880277984656257,0.749509247460037,-4.31359669099571,0.326993312960413,0.652270757323731
1220.28677569289,0.879784,0.881097517823256,0.749359338149404,-4.31099408558854,0.327313839389026,0.65265517573602
1220.612218427,0.879784,0.881961324163278,0.749189647837916,-4.30800114436373,0.327644778694323,0.653058445354715
1220.93766116112,0.879784,0.882752980537574,0.749020416320014,-4.30496950281963,0.327940032158324,0.653425842525898
1221.2719852718,0.879784,0.883489259306861,0.748847043457785,-4.30181841670304,0.328205432427499,0.653765162269258
1221.60630938247,0.879784,0.884145842966936,0.748674152849371,-4.29863387481979,0.328432050626115,0.654065505778018
1221.94308480815,0.879784,0.884725348545156,0.74850048051857,-4.29539605172052,0.32862096473801,0.654328491159341
1222,0.885272,0.884815102613934,0.74847117785458,-4.29484617243291,0.328648986787065,0.654369011282796
1222.28457595927,0.885272,0.885228276140086,0.748324872198594,-4.29208627068498,0.328772227457105,0.65455465663602
1222.65544022314,0.885272,0.885677817071893,0.748134721684642,-4.28846624565466,0.328891108735008,0.654754653799026
1223.00418197415,0.885272,0.886009386358445,0.747956445195113,-4.28504247969529,0.328960359066173,0.654899965408741
1223.31760705353,0.885272,0.886232844271446,0.747796659201146,-4.28195282435472,0.3289877878294,0.654995575902278
1223.63103213291,0.885272,0.886386596599956,0.747637283912642,-4.27885447487476,0.328982635431972,0.655058439338254
1224,0.886544,0.886479241001798,0.74745018796986,-4.2752001164029,0.328934942334173,0.655090597283855
1224.39807820182,0.886544,0.886472784522783,0.747248959494994,-4.27125450729469,0.328832946690516,0.655074405343304
1224.72494635493,0.886544,0.886384973135648,0.747084212526823,-4.26801673064597,0.328710054095336,0.655021718850886
1225.06591146648,0.886544,0.886213993690889,0.746912825289605,-4.26464528033663,0.328544512855693,0.654929168995423
1225.3692259448,0.886544,0.885993938871426,0.746760762765679,-4.26165436270152,0.328365728182259,0.654815104175812
1225.67254042311,0.886544,0.885710563417684,0.746609078137213,-4.25867405033281,0.328158377439885,0.654672270436972
1226,0.886196,0.885335163961043,0.746445746264852,-4.25547146736989,0.32790430533481,0.654487634153212
1226.3811830482,0.886196,0.884811375004756,0.746256183318467,-4.25176720768539,0.327572091042895,0.654236114915193
1226.7148488802,0.886196,0.884281700384209,0.746090755279674,-4.2485492214706,0.327252739536937,0.653987229034507
1227.07158383908,0.886196,0.883649198997884,0.74591441392769,-4.24513748541179,0.326885841849665,0.653695497419658
1227.42584475942,0.886196,0.88296142032779,0.745739832068511,-4.24178182718374,0.326499074674755,0.653383205142943
1227.76575285381,0.886196,0.882253214720834,0.745572824037743,-4.23859498635212,0.326110069019568,0.653065504079295
1228,0.882288,0.881741169485847,0.745458013987983,-4.23641861108705,0.32583295940167,0.652837439767227
1228.38140310458,0.882288,0.880870866375341,0.745271568239485,-4.23291136975454,0.325367386479231,0.652451466096411
1228.72817430084,0.882288,0.880044421945938,0.745102571078364,-4.22976335303667,0.32492931052746,0.652085539817313
1229.0396747765,0.882288,0.879275773757117,0.744951178942145,-4.22696998250878,0.324523846180136,0.65174470786477
1229.35117525216,0.882288,0.878483043329087,0.744800176083111,-4.22421036519395,0.324106402433512,0.651391728317673
1229.69208223766,0.882288,0.877587416021934,0.744635359632997,-4.22123023085933,0.323634536515955,0.650990220422383
1230,0.876992,0.876751706315676,0.744486885116498,-4.21857565112368,0.323193287249925,0.6506123464505
1230.32902399774,0.876992,0.875827816036691,0.744328641865263,-4.21577954579541,0.322703906484273,0.650190480018654
1230.7143267321,0.876992,0.874699939492139,0.744143864043168,-4.21256049296778,0.322104156769262,0.64966953510059
1231.05994289743,0.876992,0.873640121989924,0.743978604952654,-4.20972616070654,0.321539043103398,0.649174870684863
1231.38529218309,0.876992,0.872595699615341,0.743823456145292,-4.20710625545319,0.320981642111753,0.648683579364615
1231.74940117658,0.876992,0.871367947746012,0.743650306937153,-4.20423251928012,0.320327310273946,0.64810299013824
1232,0.871696,0.870484652835111,0.743531433869448,-4.20229210472861,0.319858234618382,0.647684525127232
1232.33054528615,0.871696,0.869270455771743,0.743375010370621,-4.19978150530007,0.319216598297317,0.647109530519811
1232.64678688006,0.871696,0.868056716866218,0.743225754605068,-4.19743374902165,0.318579538204271,0.646536072169762
1232.96302847396,0.871696,0.86679372520258,0.743076890297417,-4.19514123560184,0.317921660331296,0.64594164441535
1233.31349829578,0.871696,0.86534002264855,0.742912371902555,-4.19266765201001,0.317170827512578,0.645260953774205
1233.68865735981,0.871696,0.863726786152872,0.742736797507712,-4.19010079477028,0.316345090977212,0.644510098870872
1234,0.863316,0.862348389853247,0.742591507257075,-4.18803614773848,0.315645330976996,0.643872322005609
1234.343358609,0.863316,0.860792509217994,0.742431714339887,-4.18582996081262,0.314861263464105,0.643156402721093
1234.71752856256,0.863316,0.859061374263274,0.742258102645417,-4.18351212696665,0.313995170712101,0.642364346201088
1235.04337371802,0.863316,0.85752945469574,0.742107353259408,-4.1815682589569,0.313233666816101,0.641667123718278
1235.39038119382,0.863316,0.85587888862692,0.741947261963809,-4.17957553882245,0.312417716396466,0.640919432166918
1235.76014283056,0.863316,0.854104409141479,0.741777180718321,-4.17754084429408,0.311544891462202,0.640119117924367
1236,0.853724,0.852947473863035,0.741667131734731,-4.17627020995691,0.310977916195285,0.639599056256707
1236.3308866238,0.853724,0.851346997454381,0.741515677700806,-4.1745811719629,0.310195914609555,0.638881622423319
1236.66686319147,0.853724,0.849719621999861,0.741362320611244,-4.17294199354455,0.309403025222579,0.638154110992494
1237.00347791414,0.853724,0.848089707047545,0.741209102748842,-4.17137635047206,0.308610793513282,0.637427196738845
1237.3106176074,0.853724,0.846605036319124,0.741069676513892,-4.17001464834824,0.307890622798673,0.636766463021388
1237.61775730065,0.853724,0.845124384238584,0.740930607960315,-4.16871657048004,0.30717357075885,0.636108694497231
1238,0.844128,0.843289338289762,0.740758032627494,-4.16718960445738,0.306286349755792,0.635295040197255
1238.35572404143,0.844128,0.841591165924301,0.740597926097482,-4.16585631131549,0.305466704815802,0.634543656191571
1238.676490744,0.844128,0.840069293230972,0.74045396272178,-4.1647261133275,0.304733129644268,0.633871464840521
1239.03316721378,0.844128,0.838389025185563,0.740294337369339,-4.16354907546965,0.303924077395309,0.633130481158005
1239.41648002395,0.844128,0.836598845009494,0.74012332340741,-4.16237692261588,0.3030629201384,0.632342257513616
1239.73032108944,0.844128,0.83514599450876,0.73998371298455,-4.16148815583481,0.30236431603085,0.631703201357224
1240,0.834532,0.833907189778357,0.739864040775852,-4.16077504678855,0.301768596023256,0.631158530510367
1240.32447763375,0.834532,0.832428525556965,0.739720408543287,-4.15997852018928,0.301057299930294,0.630508510240396
1240.6489552675,0.834532,0.830962574299307,0.739577164769891,-4.15924860514262,0.300351559041523,0.629863886960324
1240.96097016747,0.834532,0.829564349497514,0.739439787168355,-4.15860903189307,0.299677593362999,0.629248543476597
1241.27298506744,0.834532,0.828176481863522,0.739302764730142,-4.15803008318628,0.299007655586819,0.628637084092476
1241.61494110796,0.834532,0.826666046155939,0.739152998836718,-4.15746472233389,0.298277252592861,0.627970607516666
1242,0.825656,0.82497642230782,0.738984858837486,-4.15691409525269,0.297458267198204,0.627223399270024
1242.32445345644,0.825656,0.823559959683166,0.738843593604299,-4.15652047897825,0.296770091748515,0.626595496357954
1242.66212030282,0.825656,0.822090760104907,0.738696971376734,-4.15617889246515,0.296054825478031,0.625942768890975
1243.04991370461,0.825656,0.820407114316975,0.738529078990257,-4.15587203287897,0.295233532338138,0.625193059817925
1243.37428846799,0.825656,0.818999960943998,0.738389049397289,-4.15568543219693,0.29454626838255,0.624565475586128
1243.6974231411,0.825656,0.817598019508625,0.738249922967446,-4.15556300346099,0.293861338175991,0.623939815940603
1244,0.81706,0.816284624454237,0.738119981279823,-4.15550579842451,0.29321998486612,0.623353801854605
1244.33243122734,0.81706,0.814841091081565,0.737977592009117,-4.15550700009343,0.292516085942923,0.62271056465991
1244.7074570297,0.81706,0.813213262036796,0.73781742986103,-4.15558881728385,0.291724421762217,0.621987137415801
1245.03786086707,0.81706,0.811781874514998,0.737676740314056,-4.15573145247011,0.291030667591119,0.621353327844573
1245.37469074419,0.81706,0.81032820886422,0.737533716766297,-4.15594463458647,0.290328903693474,0.620712507687389
1245.72963667885,0.81706,0.808806249487023,0.737383441238389,-4.15624287069285,0.289597632188267,0.620045276108621
1246,0.808468,0.807656576832528,0.737269279488299,-4.15652028310332,0.289047747748627,0.619544047382394
1246.35151607735,0.808468,0.806178224877638,0.737121243296698,-4.15694519981148,0.28834399561683,0.618903404421909
1246.64625163758,0.808468,0.804956346918224,0.736997461191874,-4.15735670297996,0.287765233536498,0.618377423699821
1246.9409871978,0.808468,0.803753707150112,0.736873990142558,-4.15781774589478,0.287198001697188,0.617862852460757
1247.29578787167,0.808468,0.802335326538937,0.736725767692167,-4.1584371789531,0.286531753079944,0.617259838046362
1247.65362903993,0.808468,0.800941100108887,0.736576727662037,-4.15913153430198,0.285879171023485,0.616670859482196
1248,0.799876,0.799629103611134,0.736432894834405,-4.15986838605111,0.28526621212342,0.616119298827118
1248.39196339151,0.799876,0.798190583936345,0.736270634932841,-4.16077671152848,0.284594137101256,0.615516463412996
1248.68456062877,0.799876,0.797148471814364,0.736149856175484,-4.16150479223017,0.284106462927888,0.615080322179552
1248.97715786603,0.799876,0.796132403141987,0.736029371767444,-4.16227443578168,0.283629685298315,0.614654946154088
1249.36808511999,0.799876,0.794812690761725,0.735868854003457,-4.16336583829426,0.283007701195993,0.614101432697316
1249.70624380113,0.799876,0.79370250549277,0.735730422465879,-4.16436661926553,0.282481567914495,0.613634338379752
1250,0.79316,0.792758709867626,0.735610482128146,-4.16527765764989,0.282031909319174,0.613235825385837
1250.33161199116,0.79316,0.791712959674805,0.735475435390484,-4.16635172758317,0.281530923481178,0.612792432205127
1250.66322398232,0.79316,0.790684544433565,0.735340759129163,-4.16747337900462,0.281035452329414,0.612354394472743
1250.97695042536,0.79316,0.789724354767395,0.735213686996559,-4.1685777183486,0.280570424545276,0.61194355606004
1251.30007525044,0.79316,0.788745338438721,0.735083153389253,-4.16975855158927,0.280093995272546,0.611522790960641
1251.62320007553,0.79316,0.787773631981081,0.734952969495161,-4.17098308090881,0.279619156748348,0.61110346604684
1251.96098635475,0.79316,0.786762995323971,0.734817251855295,-4.1723096203293,0.279123628482092,0.610665809492053
1252,0.787172,0.786646501034413,0.734801601282891,-4.17246588290082,0.27906641598159,0.610615272666041
1252.19506822623,0.787172,0.786064520817919,0.734723424590248,-4.17325665483659,0.278780347940237,0.610362551250682
1252.53649623694,0.787172,0.785047101766448,0.734586897037414,-4.17467865640831,0.278279460929472,0.60991991101224
1252.8499384802,0.787172,0.784113455292241,0.734461901234271,-4.1760265640959,0.277819220332488,0.609513009856245
1253.16338072345,0.787172,0.783179382723906,0.734337230503051,-4.17741513053785,0.277358353167882,0.609105356326883
1253.51691460276,0.787172,0.782124654850879,0.734197001368162,-4.17903014678599,0.276837563829064,0.60864443816343
1253.87631499065,0.787172,0.781050566810686,0.734054863770826,-4.18072512523935,0.276306867883677,0.608174447725563
1254,0.78118,0.780680394017621,0.734006045071758,-4.1813208581123,0.276123874105156,0.60801230264003
1254.33726142706,0.78118,0.779669346251452,0.733873177618716,-4.18297766597948,0.275623834752199,0.607568969624384
1254.65896028726,0.78118,0.778702260231319,0.733746780286288,-4.18460227525589,0.275145281506007,0.607144341315
1254.9852987934,0.78118,0.777718051029043,0.733618896356635,-4.18629460811029,0.274658201105286,0.606711797969729
1255.31163729954,0.78118,0.776730321508307,0.73349135015443,-4.18803170799256,0.274169567767719,0.60627753326223
1255.64187710953,0.78118,0.77572718965737,0.733362622840401,-4.18983530922957,0.27367392228224,0.605836732837119
1256,0.775188,0.774635831792158,0.733223418404199,-4.19184335498835,0.273136030982768,0.605358122640811
1256.32697302413,0.775188,0.773637385638837,0.733096679851304,-4.19372423059228,0.272645668159952,0.604921752420874
1256.66298901326,0.775188,0.772611313082979,0.732966794104692,-4.19570435977688,0.272144010571182,0.604475430448476
1256.98123559932,0.775188,0.771641954862453,0.732844113323223,-4.19762381766437,0.271672662973208,0.604056351757016
1257.29948218537,0.775188,0.770677905484558,0.732721761005939,-4.19958589054189,0.271206718651582,0.603642539872144
1257.65716322747,0.775188,0.769604871676225,0.732584641089875,-4.201841478086,0.270691795141547,0.603186046060429
1258,0.7692,0.768591451443416,0.732453603386765,-4.20405281609056,0.27020947549126,0.602759571497651
1258.32414789401,0.7692,0.767651408001021,0.732330061773662,-4.20618719977454,0.269765773384061,0.602368537932026
1258.69203929204,0.7692,0.766611485556236,0.732190263767221,-4.20865967379778,0.269279218613245,0.601941600129644
1259.04393711257,0.7692,0.76564913257308,0.732056955689494,-4.21107291640577,0.268832981349472,0.601552231910027
1259.36563983619,0.7692,0.764801323434467,0.731935437647316,-4.21331884668892,0.268442811570887,0.601213920005065
1259.72500695545,0.7692,0.763894290764824,0.731800086870973,-4.21587072873225,0.268027893424347,0.600856785461736
1260,0.763208,0.763230584163251,0.731696793444567,-4.21785277321572,0.267725383295818,0.600598385577979
1260.32459423174,0.763208,0.76248202817133,0.731575177147075,-4.22022346883053,0.267384612316538,0.600309525865608
1260.64058464621,0.763208,0.761789370155393,0.731457102373038,-4.22256217627701,0.267068851577194,0.600044158217286
1260.95657506068,0.763208,0.761131012702814,0.731339338661838,-4.22492977651297,0.266767571081019,0.599793130671038
1261.29788964429,0.763208,0.76045594106325,0.731212484086916,-4.22751791787152,0.266456633538967,0.599536315983535
1261.61772482972,0.763208,0.759854243608584,0.731093937798517,-4.22997076917005,0.266177048862302,0.599307299473261
1261.93756001514,0.763208,0.759278954675203,0.730975704698854,-4.23244906221657,0.26590706841455,0.599087742945483
1262,0.759312,0.759169415006657,0.730952659034503,-4.23293576339002,0.265855333425815,0.599045837004397
1262.31219992432,0.759312,0.758633767026999,0.730837609032108,-4.23538296000393,0.265600688765492,0.5988402637682
1262.63500945276,0.759312,0.758098370413319,0.730718961311083,-4.23793670976562,0.265343264979787,0.598633444625315
1262.95781898121,0.759312,0.757578119363971,0.730600630269405,-4.24051352542266,0.265090294921041,0.598430942742891
1263.34378400524,0.759312,0.756971155652205,0.730459563439397,-4.24362397389279,0.264791774504103,0.598192585352488
1263.68853939881,0.759312,0.756438775743493,0.730333939726828,-4.24642894857324,0.264527214494724,0.597981600172389
1264,0.756248,0.755962892023991,0.730220757023147,-4.24898435131813,0.264288995205554,0.597791648877568
1264.36400674768,0.756248,0.755410135794545,0.730088850421284,-4.25199632151131,0.264010773638167,0.597569684155988
1264.71310053119,0.756248,0.75488145456012,0.729962722927057,-4.25491056385256,0.263743627446967,0.597356331961434
1265.03856054136,0.756248,0.754388587434454,0.729845464423044,-4.2576501299213,0.263494071629481,0.597156789346781
1265.40827330035,0.756248,0.753827852757121,0.729712647902166,-4.26078870372015,0.263209929131297,0.596929298317702
1265.75571064363,0.756248,0.753299655912061,0.729588206544964,-4.26376393081291,0.262942256050084,0.596714706987293
1266,0.75318,0.75292747893959,0.729500925394843,-4.26587084239627,0.262753722630967,0.596563408039986
1266.34641882292,0.75318,0.75239862868473,0.72937745941053,-4.26887983641853,0.262485984058832,0.596348364161167
1266.67480792304,0.75318,0.75189624654945,0.729260747923999,-4.2717552856389,0.262231774736352,0.596143983987202
1267.01181705429,0.75318,0.751379730204366,0.729141303359269,-4.27472960114669,0.261970467782959,0.595933691952734
1267.32308146127,0.75318,0.75090186046896,0.729031278555562,-4.2774977915767,0.261728668310955,0.595738902485794
1267.63434586825,0.75318,0.750423130815253,0.728921534598916,-4.28028627683804,0.261486211790738,0.595543354727138
1268,0.750116,0.749859298610787,0.728792968851907,-4.28358801557592,0.261200101243727,0.595312214947761
1268.36040439404,0.750116,0.749301269921071,0.728666618698296,-4.28686995585092,0.260916252673753,0.595082323968151
1268.68430209952,0.750116,0.748796866493609,0.728553376248946,-4.28984297971928,0.260659098443558,0.594873497412445
1269.03337463308,0.750116,0.748249099881812,0.728431657284086,-4.29307220704312,0.260379492730455,0.59464579885568
1269.40410676536,0.750116,0.74766167998474,0.728302754263994,-4.29653061281487,0.260079914701724,0.59440114416523
1269.72713340954,0.750116,0.74714487592847,0.728190748636304,-4.29956841756176,0.259817304701825,0.594186214306895
1270,0.747048,0.746705140694693,0.728096362109327,-4.30215236420326,0.25959517783839,0.594004241592563
1270.32532477584,0.747048,0.746178407383875,0.727984104142121,-4.30525453860437,0.259331384658602,0.593788239165708
1270.65064955169,0.747048,0.745651515290366,0.727872147928366,-4.30838006301043,0.259070735523269,0.593575255262721
1270.96280024493,0.747048,0.745149233127626,0.727765012101992,-4.31140082648036,0.258825901275611,0.593376037770404
1271.27495093817,0.747048,0.744654291175337,0.727658159551008,-4.31444263035422,0.258588771481572,0.593184408837888
1271.61838437991,0.747048,0.744123927724444,0.727540928290842,-4.31781295643502,0.258340028831548,0.592985593238041
1272,0.743984,0.743560451499755,0.727411071207398,-4.32158587172152,0.258083059270407,0.592783941674291
1272.32411955816,0.743984,0.743110872973215,0.727301117528856,-4.32481201291768,0.257884644370467,0.592632414089179
1272.66165806411,0.743984,0.742678716593234,0.727186942482843,-4.32819116957912,0.257700850340311,0.592497345260759
1273.05235014646,0.743984,0.742234086664629,0.727055207621737,-4.33212455342307,0.257520916939852,0.592373683749015
1273.3764193209,0.743984,0.741917600588185,0.726946275578149,-4.33540266366813,0.257400596693007,0.592299941889871
1273.69870084218,0.743984,0.741654949993924,0.726838244750896,-4.33867411875753,0.257307909573154,0.592253493504968
1274,0.740916,0.74145912667408,0.726737513487649,-4.3417407095075,0.257245358862581,0.59223408698602
1274.33167950133,0.740916,0.741300265913465,0.726626916261432,-4.34512307407644,0.257202477775289,0.59223849149505
1274.71446353933,0.740916,0.74118928807832,0.726499648789624,-4.34903169845417,0.257184185909508,0.592274567117771
1275.05802405294,0.740916,0.7411518057702,0.72638575431257,-4.35254135628576,0.257193121553643,0.592332110705667
1275.37713210727,0.740916,0.741164934036146,0.726280244501257,-4.35580012430721,0.257220189178467,0.592404163834223
1275.73523851739,0.740916,0.741228533755693,0.726162158483458,-4.35945348166326,0.257269241709338,0.592503508428571
1276,0.741072,0.741304891300165,0.726075070087234,-4.36215070787105,0.25731670363719,0.592588029402136
1276.32267672312,0.741072,0.741427584377146,0.725969183127292,-4.36543215428442,0.257386029317917,0.592702449366913
1276.63013171066,0.741072,0.74157155452014,0.72586855093973,-4.36855170909855,0.257463032512438,0.592822309114417
1276.9375866982,0.741072,0.741739461934809,0.725768174647156,-4.37166324028235,0.25755027340161,0.592952298344911
1277.28615234343,0.741072,0.741956814999784,0.725654688949289,-4.37517984780258,0.257661576651935,0.593111934710225
1277.65183343411,0.741072,0.742214731257014,0.725535990212296,-4.37885510929248,0.25779327004646,0.593294184382922
1278,0.742544,0.74248929421053,0.725423320945226,-4.3823395147991,0.25793429031901,0.593483199060834
1278.36100186617,0.742544,0.742806073063481,0.7253068546658,-4.38593545665104,0.258098629284988,0.593697181151909
1278.66992912959,0.742544,0.743105931479997,0.725207477759286,-4.38899762598049,0.258255766635305,0.593896697287015
1278.97885639301,0.742544,0.743435467753199,0.725108367420843,-4.39204454938426,0.258429695270522,0.594112911246059
1279.34479250086,0.742544,0.743868551401613,0.72499131123666,-4.39563205936972,0.258659157178657,0.594392343622878
1279.69354292998,0.742544,0.744328642101817,0.724880097150998,-4.39902695027374,0.258902700518483,0.594683394862723
1280,0.744012,0.744773723728753,0.72478264513859,-4.40198876533325,0.259136937165186,0.59495928140966
1280.37874172724,0.744012,0.745378279079994,0.724662557746237,-4.40561894853801,0.259451998300202,0.595325629841814
1280.71931754931,0.744012,0.745973095369002,0.724554898352433,-4.4088523136206,0.259758050996386,0.595677651977157
1281.03014028835,0.744012,0.746556615924345,0.724456911130554,-4.41177560653894,0.260054497841243,0.596015928697241
1281.41934315777,0.744012,0.747338155140828,0.724334570267286,-4.41539640586194,0.260446037110218,0.596459679407075
1281.75953248835,0.744012,0.748063027969708,0.724227957847394,-4.41852302442673,0.260804152088226,0.59686327827225
1282,0.748036,0.748596160201911,0.724152777536179,-4.42071064668395,0.261064788322613,0.597155981501658
1282.37984604224,0.748036,0.749468402985554,0.724034324751439,-4.42412692695466,0.261486731304613,0.597628457299757
1282.70183341345,0.748036,0.750231985959514,0.723934205067153,-4.4269840163718,0.261852142418334,0.598036578127502
1283.01143325386,0.748036,0.750982891351735,0.723838187879196,-4.42969675682638,0.262208366357248,0.598433759790835
1283.32661465909,0.748036,0.751760354990161,0.723740691757956,-4.43242311445416,0.26257436032688,0.598841340292395
1283.64179606431,0.748036,0.752547457499279,0.723643449678075,-4.43511340935344,0.262942458809521,0.599250914748866
1284,0.753068,0.753449780198151,0.723533242070148,-4.43812674528574,0.263362093595309,0.599717552835597
1284.34088073312,0.753068,0.754312889808141,0.723428668371127,-4.44095044464699,0.263761722457811,0.600161779791386
1284.66254274801,0.753068,0.755129089886165,0.723330262295359,-4.44357556263537,0.264138574857494,0.600580597536743
1285.01258401702,0.753068,0.756017591585209,0.723223473881014,-4.44638879968805,0.264548140257717,0.601035700154511
1285.34589943422,0.753068,0.756862961257852,0.723122078357852,-4.44902550164532,0.264937515413329,0.601468310048938
1285.67162486444,0.753068,0.757688015972732,0.723023265266599,-4.45156251658879,0.265317542245805,0.601890467709439
1286,0.758096,0.758518674269903,0.722923922060561,-4.45408054894017,0.265700387824775,0.602315669032907
1286.3266046389,0.758096,0.759343977541574,0.722825387123993,-4.45654558506151,0.266081092918576,0.602738399058172
1286.65920754498,0.758096,0.760183954213302,0.722725321868065,-4.45901551624598,0.26646896618158,0.603168958460997
1286.96048971232,0.758096,0.760944829897917,0.722634922532228,-4.46121769362503,0.266820669765707,0.603559233022783
1287.26177187965,0.758096,0.761706082238168,0.722544753481025,-4.46338643332008,0.267172782318019,0.6039498267227
1287.61215292967,0.758096,0.762592241704642,0.722440178368846,-4.46586651953162,0.267582769807373,0.604404454850344
1288,0.763128,0.763574434948322,0.722324780730141,-4.46855897722583,0.268036994214892,0.604907953112746
1288.31349110214,0.763128,0.764369129443382,0.722231780641661,-4.4706946580363,0.268404029405196,0.60531469120701
1288.66924053249,0.763128,0.765271143344391,0.72212653870397,-4.47307426557234,0.268819751905088,0.605775341843272
1288.97236181127,0.763128,0.766039017061036,0.72203711115636,-4.47506500133144,0.26917271600377,0.606166481748094
1289.27548309005,0.763128,0.766805211361282,0.721947907893244,-4.47702191323274,0.269523847371687,0.606555691874733
1289.6739743548,0.763128,0.767807924820624,0.721830978072765,-4.47954327286803,0.269981488307407,0.607063244955605
1290,0.76816,0.768622507118692,0.721735596845029,-4.48156309937558,0.270351553416141,0.60747402117093
1290.30359989766,0.76816,0.769374667745001,0.721647005826362,-4.48340947396464,0.27069178642676,0.607852060750681
1290.62756647659,0.76816,0.770168738305005,0.721552714777181,-4.48534337493495,0.271049368917568,0.608249876730259
1290.95153305551,0.76816,0.770952207895063,0.721458673846915,-4.48724022933089,0.271400621552618,0.608641249800133
1291.27189267826,0.76816,0.771714884748723,0.721365925359744,-4.48908007551792,0.271741173545259,0.609021364051515
1291.58963613592,0.76816,0.77245810350164,0.72127417505205,-4.49087023429754,0.272071880270247,0.609391200044068
1291.90737959358,0.76816,0.77318711582744,0.721182664452693,-4.4926265042261,0.272395465814848,0.609753804896327
1292,0.773192,0.77339684561286,0.721156034772121,-4.49313216218851,0.272488466820986,0.60985816096673
1292.4631020321,0.773192,0.774426457219878,0.721023192307523,-4.49561867426088,0.272944762192754,0.610371112817993
1292.83899221924,0.773192,0.775239247648292,0.720915742045282,-4.49758673202598,0.273305159631132,0.610777341626665
1293.12038261738,0.773192,0.775834977489422,0.720835525115535,-4.49903126062803,0.273569782097769,0.611076182537485
1293.40177301552,0.773192,0.776420618885005,0.720755496479963,-4.50045162165862,0.27383048528679,0.611371026772843
1293.71234974749,0.773192,0.777056359624638,0.7206673854655,-4.50199169174882,0.274114247782251,0.611692382062505
1294,0.777364,0.777636325606165,0.720585982718449,-4.50339260551516,0.274373937955887,0.61198680599266
1294.32311058394,0.777364,0.778279051354577,0.720494778346255,-4.50493740148371,0.274662747864987,0.612314529935452
1294.66660440132,0.777364,0.778953876920284,0.720398090388403,-4.50654660977139,0.274967117954807,0.612660154635345
1294.97839792925,0.777364,0.779560386632206,0.720310565716336,-4.50797812179842,0.275241679236418,0.612972061608539
1295.36359980827,0.777364,0.780303725854997,0.720202748856984,-4.50970863338334,0.275579451871113,0.613355839545188
1295.67738501716,0.777364,0.780905791177881,0.720115177396095,-4.5110874183363,0.275853898028638,0.613667653342855
1296,0.781192,0.781522724300322,0.720025380592472,-4.51247620542,0.276135795821597,0.613987865862794
1296.30451870254,0.781192,0.782103935043369,0.719940842202499,-4.51376036891621,0.276401935505848,0.614290047535259
1296.60903740507,0.781192,0.782684666094329,0.719856518506373,-4.51501861011211,0.27666828160809,0.614592325728896
1296.9377166951,0.781192,0.783311472321786,0.719765745665898,-4.51634759876281,0.27695619840197,0.614918900451938
1297.29946812096,0.781192,0.784001954333479,0.719666129660027,-4.51777539041514,0.277274008561835,0.615279105757339
1297.60931999274,0.781192,0.784594414305556,0.719581049075556,-4.51896919925662,0.277547337280412,0.615588617694853
1297.95735437909,0.781192,0.785261770391542,0.719485755170604,-4.52027796774916,0.277856121642983,0.615937898329012
1298,0.78502,0.785343727371197,0.719474098438272,-4.5204359891955,0.277894117919853,0.61598085715353
1298.21322810456,0.78502,0.785754277080172,0.719415880483627,-4.52121839267795,0.27808471835791,0.616196247045827
1298.53057150942,0.78502,0.786368206485764,0.719329439880966,-4.52235897191985,0.278370527571507,0.616518893367014
1298.83750754362,0.78502,0.786966265942247,0.719246067678969,-4.52343483121888,0.278649645523561,0.616833578434365
1299.14444357783,0.78502,0.78756941653457,0.719162925278407,-4.52448362161214,0.278931487133871,0.617150929539469
1299.50783735196,0.78502,0.788290777472397,0.719064785011401,-4.52569001833141,0.279268258520632,0.61752967279782
1299.83706395628,0.78502,0.788950918418038,0.718976145006773,-4.52674964481734,0.279575071184362,0.617874452082392
1300,0.788852,0.789279577715024,0.718932370962293,-4.52726226288404,0.2797269635617,0.618045104898917
1300.35557590731,0.788852,0.789999523774161,0.718837055025557,-4.5283537405899,0.280056995674023,0.618415938420859
1300.67824413958,0.788852,0.790652802983536,0.718750806742836,-4.52931192973227,0.280352215587655,0.618748074051376
1301.06854724953,0.788852,0.791435910394539,0.718646784922162,-4.5304302630072,0.280699171933604,0.619139546137131
1301.38422213239,0.788852,0.792056805557083,0.718562891396145,-4.53130274563812,0.280967663809448,0.619443932430743
1301.70815511752,0.788852,0.792675021076432,0.718477020604916,-4.53216916241614,0.281227809702055,0.619740810255694
1302,0.79268,0.793209229605192,0.718399841527639,-4.53292567378163,0.28144546270111,0.619991466271055
1302.32340828732,0.79268,0.793768434611766,0.718314518055256,-4.5337387662489,0.28166450996597,0.620246966082165
1302.66475596041,0.79268,0.794312199560597,0.718224690467921,-4.53457023773318,0.281866386391757,0.620487188939304
1302.97155481658,0.79268,0.79475228817912,0.718144154055736,-4.53529631192059,0.282018918519171,0.620674071996097
1303.27835367274,0.79268,0.795139526993188,0.718063806526141,-4.53600460751248,0.282141801189723,0.620831194996319
1303.65661177427,0.79268,0.795536021289099,0.717965006109308,-4.53685712399276,0.282250509761684,0.620981962873732
1304,0.796508,0.79581264325389,0.717875566825222,-4.53761517096053,0.282307785478116,0.621077275516105
1304.3106150583,0.796508,0.795992054687335,0.717794874876159,-4.53829124574775,0.282326434051405,0.621130279180988
1304.69685833063,0.796508,0.796121817785002,0.717694821194549,-4.53912372691844,0.282308466097502,0.621154923907368
1305.02185126943,0.796508,0.796154085818713,0.717610882367071,-4.53982086101091,0.282261167210948,0.621143388668788
1305.32932601795,0.796508,0.796124460428832,0.717531679313853,-4.54048053737719,0.282192570175542,0.621108551242244
1305.64712435889,0.796508,0.796038045264596,0.717450034185157,-4.54116502332939,0.282100670880393,0.621051468148528
1305.96492269982,0.796508,0.795901481156176,0.717368610551389,-4.54185449077723,0.281990796711609,0.620976333347005
1306,0.79626,0.795883638065028,0.717359636919244,-4.54193098574999,0.281977716501844,0.620967080615641
1306.17538650088,0.79626,0.795786890528206,0.717314809228172,-4.54231482466467,0.281909816711122,0.620918304917997
1306.50896417974,0.79626,0.795571672611255,0.717229734738243,-4.54305193103114,0.281770750448962,0.62081553871595
1306.84254185861,0.79626,0.795322391415737,0.717144903185364,-4.54379967925305,0.281621607605316,0.620702600933986
1307.14994715613,0.79626,0.795069215254249,0.717066941619335,-4.54449932908722,0.28147792321215,0.620592197869103
1307.45735245366,0.79626,0.794799319310134,0.716989184308106,-4.54520992631513,0.281330443161844,0.620477920492013
1307.80803696298,0.79626,0.794477344976954,0.716900727339174,-4.54603464703746,0.281159672910662,0.62034493286807
1308,0.794384,0.794296885545067,0.716852417428089,-4.54649264385941,0.281065619567828,0.620271517048365
1308.32549506546,0.794384,0.793986872164475,0.716770680540753,-4.54728001988328,0.280905905707709,0.620146708433497
1308.69566803911,0.794384,0.793631181436452,0.71667799430338,-4.54819214329894,0.280724390433501,0.620004770161552
1309.01617420766,0.794384,0.793322360843826,0.716597974066901,-4.54899629712254,0.280567353092765,0.619881897304738
1309.37148367733,0.794384,0.792979904010533,0.716509512293114,-4.54990344074288,0.280393043523326,0.619745351135709
1309.71895011983,0.794384,0.792644746645699,0.716423253610362,-4.5508065236523,0.280221824733716,0.619610949309215
1310,0.792508,0.7923728853444,0.716353663145129,-4.55154857389505,0.280082261480364,0.619501084488296
1310.35306258358,0.792508,0.792029259080193,0.716266469355146,-4.55249554039951,0.279904840102745,0.619360873432222
1310.6824328581,0.792508,0.791705253287555,0.716185354661322,-4.5533939562015,0.279736590857187,0.619227236968339
1311.00681224354,0.792508,0.791381531071985,0.716105683646292,-4.55429311754309,0.279567685700736,0.619092325199084
1311.31532460904,0.792508,0.791068192475523,0.716030106968099,-4.55516175696975,0.279403601624326,0.618960484232201
1311.62383697455,0.792508,0.790748511841764,0.715954722360046,-4.55604379464356,0.279235889889655,0.618824930171136
1312,0.790632,0.790348977100873,0.715863067103005,-4.55713781924391,0.279026307088006,0.618654441780641
1312.35947874442,0.790632,0.789956349654957,0.715775743746387,-4.55820291042749,0.278820751284991,0.618486138498057
1312.67736112062,0.790632,0.789600156688913,0.715698741926272,-4.55916115031482,0.278634948270056,0.618333186748706
1313.01632639082,0.790632,0.789211275135957,0.715616857459963,-4.5602003296216,0.278433026339234,0.618166201477446
1313.40392370812,0.790632,0.788755888187139,0.715523508266325,-4.56141112497565,0.278197862055944,0.617970868671343
1313.71876689197,0.790632,0.788378401942901,0.715447903388188,-4.5624127169274,0.278004025508171,0.61780929510864
1314,0.788272,0.788036175533724,0.715380537482597,-4.56332132557118,0.277829125879975,0.617663141972278
1314.31631156027,0.788272,0.787646372211245,0.715304957939028,-4.56435919847643,0.277630795894208,0.617497039081454
1314.63262312055,0.788272,0.787252235574053,0.715229578166144,-4.56541413403647,0.277431186992806,0.617329557073661
1314.94616909626,0.788272,0.786858143169446,0.715155054772236,-4.5664768460399,0.277232543178127,0.617162659148458
1315.25971507196,0.788272,0.786461564669738,0.715080728470647,-4.56755660072691,0.277033565588393,0.616995326355301
1315.59879250347,0.788272,0.786030996801497,0.715000573048104,-4.56874354411239,0.276818604829499,0.616814471508973
1315.9174420155,0.788272,0.785625894308876,0.714925459753532,-4.56987725707533,0.276617478688313,0.616645284978908
1316,0.785724,0.785521009237485,0.714906032816997,-4.57017387415693,0.276565582277973,0.616601658460933
1316.3409454389,0.785724,0.785088864522532,0.714825953327849,-4.57141138299048,0.276352403038867,0.616422640085979
1316.68438411006,0.785724,0.784656380349717,0.71474553227942,-4.57267826917664,0.276139932861698,0.616244539125949
1316.98874557104,0.785724,0.784276582060664,0.714674465833885,-4.57381791392224,0.275953684531601,0.616088719642323
1317.29310703202,0.785724,0.78390065588313,0.714603588782128,-4.57497328947487,0.275769028620635,0.615934469951573
1317.65266778954,0.785724,0.783461455111126,0.714520095775515,-4.57635827391836,0.275551824523516,0.615753165502323
1318,0.783172,0.783040822671927,0.714439678753644,-4.57771664772992,0.275340937688631,0.615576913092349
1318.319697097,0.783172,0.782654067011158,0.714365855514175,-4.5789847338304,0.275143619647742,0.615411173636433
1318.67889782761,0.783172,0.782214963262422,0.714283124088915,-4.58043006878101,0.274915028047555,0.615217835564748
1319.01760874178,0.783172,0.781790503499544,0.714205315443637,-4.58181335333119,0.274689953956943,0.615025772550925
1319.34681571461,0.783172,0.781362451346221,0.71412988139814,-4.583177494084,0.274460200705462,0.614827875730924
1319.71311363559,0.783172,0.780862231949632,0.714046179132228,-4.58471921706754,0.274190550293826,0.614593388209223
1320,0.78062,0.780449906095438,0.71398080357053,-4.58594517477055,0.273969318058019,0.614399523713398
1320.33818992624,0.78062,0.779939476629161,0.7139039572931,-4.58741229290845,0.273698134138899,0.614160824159584
1320.66586192262,0.78062,0.779421097826006,0.713829744031457,-4.58885745145107,0.273426697770885,0.613920895347492
1320.99353391901,0.78062,0.778882536646752,0.713755780117256,-4.59032685754172,0.273148976132855,0.613674724326797
1321.31940632466,0.78062,0.778331121603651,0.713682473320682,-4.59181300440643,0.272868436855855,0.613425617736653
1321.65259645581,0.78062,0.77775543798824,0.713607776271981,-4.59335871071094,0.272578276929787,0.613167669340324
1322,0.778072,0.777146212245423,0.713530157946719,-4.59499904988535,0.27227214530967,0.612895185638016
1322.34345402407,0.778072,0.77653657996392,0.713453670494093,-4.59664997058521,0.271964447018828,0.612620501366512
1322.66386984321,0.778072,0.775960018063075,0.713382518405394,-4.59821678415554,0.271669836101345,0.612356588166678
1322.98428566235,0.778072,0.775371946574394,0.713311548603712,-4.59980987723187,0.271363805173528,0.612081159056508
1323.34740831173,0.778072,0.774683186504715,0.713231323374198,-4.6016481528216,0.270996378465498,0.611748298891247
1323.70148664964,0.778072,0.773976107713406,0.713153289944714,-4.60347597139119,0.270607949663764,0.611393459856489
1324,0.7723,0.773340466491497,0.713087641412752,-4.60504591391001,0.270249259747536,0.611062990022343
1324.35486004585,0.7723,0.772519865089418,0.713009758343193,-4.60694969961513,0.269775644711104,0.61062271571513
1324.70406566212,0.7723,0.7716215482202,0.712933277638097,-4.60886711902665,0.269248617117885,0.61012831101655
1325.0216657822,0.7723,0.770706243657763,0.71286385750251,-4.61065345328315,0.268708483940863,0.609617678102746
1325.41796395259,0.7723,0.769406738191235,0.712777426575388,-4.61294677726446,0.267945085228829,0.608890846656335
1325.7567820194,0.7723,0.768138771334796,0.712703710246247,-4.61497168741612,0.267210678582567,0.608187473606103
1326,0.770308,0.767133069805755,0.71265090314405,-4.61646603666117,0.266638074943532,0.60763704306242
1326.37244924798,0.770308,0.7654360290625,0.712570231869446,-4.61882736880627,0.265692296276128,0.606725367473575
1326.68725114758,0.770308,0.763858923447012,0.712502244916044,-4.62089825504497,0.264835523672577,0.605897408797955
1327.03548305529,0.770308,0.761975976621849,0.712427262835732,-4.62327594050086,0.26383754998474,0.604931302041952
1327.32443868069,0.770308,0.760317738477413,0.712365229750079,-4.62532254907079,0.262978292590579,0.60409848651257
1327.61339430609,0.770308,0.758587716757531,0.712303367695391,-4.627439190681,0.262098625298179,0.603245265944509
1328,0.757288,0.756187161944927,0.71222086712226,-4.6303847543667,0.26090164623106,0.602083666378177
1328.33621826918,0.757288,0.754044895771009,0.712149363071003,-4.63305499651621,0.259852645935169,0.60106523285742
1328.65404022404,0.757288,0.751993565110995,0.712081974352053,-4.63567355679114,0.258861900239571,0.600103274595993
1329.02731528518,0.757288,0.749573471142682,0.712003073854569,-4.63886695252541,0.25770704343314,0.59898209446956
1329.36420291861,0.757288,0.747396305854255,0.711932089046161,-4.64185830972218,0.256678428457548,0.597983747985985
1329.67880044997,0.757288,0.745381013985503,0.711865991027441,-4.64474464521256,0.255732834111016,0.597066310255461
1330,0.743864,0.743349587108602,0.711798694491317,-4.64778303431829,0.25478395455044,0.596146076515871
1330.34546740279,0.743864,0.741200487016792,0.711726526387242,-4.65115260515627,0.253782573037781,0.59517547132717
1330.6649465322,0.743864,0.739248950876096,0.711659983996694,-4.65436082892249,0.25287344869372,0.594294746122671
1330.97449547408,0.743864,0.737391135339319,0.711595689855817,-4.65755229904626,0.252006505697682,0.593455264709151
1331.28404441597,0.743864,0.735564059686732,0.711531571701176,-4.66082408141783,0.251151141098079,0.592627309911005
1331.61937584618,0.743864,0.733615591054779,0.711462309561329,-4.66445761115684,0.250234586616592,0.591740392662656
1332,0.732364,0.7314354128648,0.711383935752579,-4.66869281822225,0.249202279084228,0.590741654422244
1332.32017161,0.732364,0.729620067607737,0.711318205743442,-4.67234572257191,0.248336411831509,0.589903924303306
1332.65537046702,0.732364,0.727729684571,0.711249578044558,-4.67625797821364,0.247428078662119,0.589024968639269
1333.02377623451,0.732364,0.725653988444607,0.71117436765506,-4.68066136603141,0.246422458785946,0.588051543147937
1333.34493248017,0.732364,0.723837199263366,0.711108983881835,-4.68458876399269,0.245535137029205,0.587192207789842
1333.67689970606,0.732364,0.72194308768295,0.711041572409551,-4.68873598046942,0.244603160230893,0.58628908294131
1334,0.720864,0.720075302740558,0.71097612774979,-4.69285901380541,0.243677661820372,0.585391588480111
1334.32590526935,0.720864,0.71815859150996,0.71091027847097,-4.69710583377732,0.242722005766619,0.584464075973968
1334.6985512546,0.720864,0.715916224642615,0.710835184067739,-4.70207238922018,0.241597748416636,0.583371883100582
1335.02642864575,0.720864,0.713889822133236,0.71076928578106,-4.70654243484602,0.240577549197354,0.58237979221613
1335.35563875106,0.720864,0.711797770197172,0.710703284213143,-4.71112769676167,0.239521859904233,0.581352224962967
1335.72061592247,0.720864,0.709404716643615,0.710630306289909,-4.71632827693924,0.238313519085807,0.580174940142839
1336,0.709364,0.707517560271638,0.710574582972642,-4.72039497776803,0.237361651823359,0.579246764739265
1336.33891777459,0.709364,0.705162499345133,0.710507151951333,-4.72543106821176,0.236176603043208,0.578090427214257
1336.64001949639,0.709364,0.703010419658879,0.710447400640009,-4.73000237150299,0.23509754696333,0.577036823095295
1336.94112121819,0.709364,0.700804290935284,0.710387798192864,-4.73466747198622,0.233995888607709,0.57596056469371
1337.28925060322,0.709364,0.698190664699774,0.710319074324717,-4.7401809491325,0.232697067154897,0.574691046336559
1337.64883117075,0.709364,0.695427006770987,0.710248302640238,-4.74601371989266,0.231331233133278,0.573355408717676
1337.96232608968,0.709364,0.69297097828472,0.710186778302578,-4.75121561370316,0.230123680191091,0.572174125086888
1338,0.694248,0.692673209729997,0.710179395767105,-4.75184815113798,0.22997765971272,0.572031254940109
1338.1883695516,0.694248,0.691176690901048,0.710142518696123,-4.75503486853485,0.229244992319852,0.571314327358089
1338.56211254722,0.694248,0.688173651401785,0.710069526289485,-4.76147712488629,0.22778045722543,0.569880949559026
1338.93585554283,0.694248,0.685133864528165,0.709996765754219,-4.76807997812852,0.226304989573732,0.568436544170169
1339.25292347217,0.694248,0.682533155472722,0.709935219502075,-4.77380866496249,0.225047499770759,0.567205332425292
1339.56999140151,0.694248,0.679917861198876,0.709873838174569,-4.77965478721276,0.223786779563747,0.565970823060614
1339.8984540381,0.694248,0.677198064869321,0.70981042379021,-4.78583537979187,0.222478971704125,0.56469009774673
1340,0.677688,0.676355734670745,0.709790854313387,-4.78777181535601,0.222074486616317,0.564293975553622
1340.34195477041,0.677688,0.673516009476714,0.709725076611753,-4.79438203844251,0.220712323833872,0.562959960279899
1340.67872849802,0.677688,0.670716800163962,0.709660478105125,-4.80102681379887,0.219371107112202,0.56164642200266
1340.99798859297,0.677688,0.668062733303611,0.709599403378685,-4.80744951957981,0.21810004699214,0.560401565611851
1341.31454820405,0.677688,0.665431571550857,0.709538999486759,-4.81393657171367,0.216839865966465,0.559167336640899
1341.63110781514,0.677688,0.662800899551043,0.709478744537797,-4.82054178851893,0.215579190564581,0.557932587632689
1341.96273187511,0.677688,0.660044770524012,0.709415775827377,-4.82758809269528,0.214256956906298,0.556637491696116
1342,0.661124,0.659734953175615,0.709408708876241,-4.82838807129724,0.214108215442214,0.556491784461368
1342.18634062444,0.661124,0.658185402967847,0.709373402114956,-4.83241255989058,0.213363911174533,0.555762645476875
1342.52705065958,0.661124,0.65534901182158,0.709308963670288,-4.83987713383593,0.211999839088703,0.554426216658951
1342.84228764073,0.661124,0.652718901312981,0.709249473597387,-4.84690601780196,0.21073321973564,0.553185073559659
1343.15752462188,0.661124,0.650080935352604,0.70919010586401,-4.85405288237527,0.209461668133787,0.551938898850003
1343.49353892277,0.661124,0.647258512647134,0.709126958469654,-4.86180115248214,0.208100948838372,0.550605115456
1343.87430625395,0.661124,0.644045932258024,0.709055567855941,-4.87074462784028,0.206553712871001,0.549088254423637
1344,0.644564,0.642982275152792,0.709032041037975,-4.87373511615826,0.206042256355858,0.54858679388723
1344.32600269189,0.644564,0.640217669482463,0.708971115635666,-4.88157987574692,0.204715845514638,0.547286261710091
1344.6447609639,0.644564,0.637509732144992,0.708911680101779,-4.88937403117551,0.203422252438214,0.546017876268527
1345.0137285955,0.644564,0.634377571870711,0.708843058380769,-4.89854853029119,0.201935407959331,0.544560085467175
1345.35664302666,0.644564,0.631479906174848,0.708779460219208,-4.90722143708909,0.200571421854992,0.543222975245844
1345.67418795535,0.644564,0.628820243532542,0.708720728893628,-4.91537723871819,0.199331619625816,0.542007946089331
1346,0.628,0.626129189042085,0.708660639467569,-4.92386812595269,0.198091605049274,0.540793246016301
1346.34939568739,0.628,0.623304962173847,0.708596404337243,-4.93310895417648,0.196808651865361,0.539537472565287
1346.67629195317,0.628,0.620740747768626,0.708536506368097,-4.94187794779794,0.195662862888852,0.538417085336821
1347.05324726078,0.628,0.617905225111646,0.708467685315636,-4.95213183033942,0.194420086488236,0.537203572169552
1347.3749930723,0.628,0.615610689175383,0.708409158867064,-4.96099836687846,0.193435534481886,0.536243978859785
1347.71274383064,0.628,0.613348161316634,0.708347934484623,-4.97041241871092,0.192485503833561,0.535320136913893
1348,0.61144,0.611555700952036,0.70829603328529,-4.97849907918522,0.191749016395508,0.534605906370489
1348.32656869785,0.61144,0.609677761691988,0.708237214244493,-4.98777474519775,0.19099468449111,0.533876757933808
1348.66345617539,0.61144,0.607928508904707,0.708176736586598,-4.99742693197394,0.190310090741542,0.533218068684415
1348.97083892644,0.61144,0.606504080096599,0.708121726882221,-5.00629990391567,0.189767626246955,0.532699176044957
1349.27822167749,0.61144,0.605244610531992,0.708066875272804,-5.0152285997582,0.189301382613975,0.532256445354232
1349.63898668016,0.61144,0.603973909030944,0.708002692540926,-5.02576945221832,0.188846571712745,0.531829158329533
1350,0.601888,0.60291836241014,0.707938668533156,-5.03637355022572,0.188483664428086,0.531493713627275
1350.31473138135,0.601888,0.602163793281512,0.70788301188058,-5.04565571919686,0.188234930419378,0.53126881839846
1350.67776113484,0.601888,0.60146851267754,0.707818992410484,-5.05639700804243,0.188016143369468,0.531077426773736
1351.0284335229,0.601888,0.600955128776671,0.707757328557208,-5.06680010443083,0.187863248556738,0.530950890245347
1351.33858315779,0.601888,0.600612905842372,0.707702932177453,-5.07601793286201,0.187767101677753,0.530877968548831
1351.70640209242,0.601888,0.600320694036003,0.707638592063736,-5.08696452968445,0.187690495016715,0.530828796896247
1352,0.600004,0.600159774849962,0.707587367712568,-5.09571029824263,0.187651809282181,0.530811929502012
1352.30808577968,0.600004,0.600045604164193,0.707533743172735,-5.1048926574868,0.187627037723971,0.53081002189727
1352.62895428653,0.600004,0.599973050486972,0.707478033798002,-5.11445932430274,0.187613685778322,0.530820424307313
1352.94982279338,0.600004,0.599935771602707,0.707422468535922,-5.12402767518693,0.187608794474099,0.530839227868688
1353.27587149646,0.600004,0.599923369519401,0.707366154858874,-5.13375094207626,0.187608927368197,0.530863377245942
1353.59395824235,0.600004,0.599927472770658,0.70731136152683,-5.1432363632322,0.187611369807371,0.53088919062394
1353.91204498825,0.600004,0.599940830799963,0.707256712184475,-5.15272087776098,0.187614185976239,0.53091531957359
1354,0.600004,0.599945436376283,0.707241626419536,-5.15534326728871,0.18761485043296,0.530922419868665
1354.43977505877,0.600004,0.599970315353884,0.707166363380366,-5.16845380700348,0.187616584653142,0.530956264919092
1354.83324234283,0.600004,0.599990982116993,0.707099259823208,-5.18018185712934,0.187615350148516,0.530983665065259
1355.17319414302,0.600004,0.600005240094833,0.707041461210769,-5.19031342330415,0.187612075754989,0.531005059053744
1355.47059190217,0.600004,0.600014424088113,0.706991032898145,-5.19917586928899,0.187607774625476,0.531022284346899
1355.81972744058,0.600004,0.600021427101115,0.70693199232058,-5.20957921664375,0.187601393789775,0.531041111050908
1356,0.600008,0.600023636985395,0.706901575047932,-5.21495055988244,0.187597649250738,0.531050354464947
1356.30922601904,0.600008,0.600025600267045,0.706849506547744,-5.22416372910136,0.187590745667004,0.531065679775281
1356.67029219739,0.600008,0.600025625326789,0.706788879435616,-5.23492084762526,0.187582209591404,0.531083025735697
1356.98065432402,0.600008,0.600024303662903,0.706736912190826,-5.2441669181329,0.187574686460302,0.531097687015342
1357.333222159,0.600008,0.600021936684336,0.706678041143867,-5.25466990586376,0.187566141556427,0.531114272812408
1357.65764906076,0.600008,0.600019442398423,0.706624021746488,-5.26433418210229,0.187558466070413,0.531129656020773
1357.96841048943,0.600008,0.600017128581798,0.706572414540027,-5.27359102941439,0.18755135738659,0.531144575409918
1358,0.600012,0.600016907921665,0.706567176044266,-5.27453198659359,0.187550648733343,0.531146102877518
1358.15794755286,0.600012,0.600015861145752,0.706541004235034,-5.27923671727788,0.187547145412267,0.531153771051333
1358.53254907394,0.600012,0.600013834155938,0.706479070508918,-5.29039446870884,0.187539120716719,0.531172182760504
1358.8298483163,0.600012,0.600012743342263,0.706430054700895,-5.29924932501548,0.187533027426422,0.531187011701609
1359.12714755865,0.600012,0.600012113256804,0.706381160108855,-5.30810381131584,0.187527114116881,0.531201968722126
1359.44265656059,0.600012,0.600011897561528,0.706329402936225,-5.31750021767987,0.187520988854399,0.531217935468793
1359.74839562652,0.600012,0.600012051873746,0.706279378043825,-5.32660522878466,0.187515179984239,0.531233478992674
1360,0.600016,0.600012380574904,0.706238306094848,-5.33409776537018,0.187510455755108,0.531246285622758
1360.35293080636,0.600016,0.600013047679044,0.706180838476821,-5.34460720177926,0.187503857234808,0.531264216564455
1360.66860454936,0.600016,0.600013765845517,0.706129580388679,-5.35400670872386,0.187497986763155,0.531280225204543
1360.9926175894,0.600016,0.600014556314828,0.706077108227029,-5.3636540304915,0.187491978462469,0.531296614366297
1361.30110946256,0.600016,0.600015317204747,0.706027281129259,-5.37283875005683,0.187486240481515,0.531312144951899
1361.60960133573,0.600016,0.60001605931423,0.705977581971674,-5.38202301549138,0.187480498256999,0.531327616825276
1362,0.600016,0.600016948352189,0.705914870228153,-5.39364512174187,0.187473240808044,0.531347128088196
1362.32793009195,0.600016,0.600017643616363,0.705862350582331,-5.40340699300011,0.187467124356351,0.53136342972237
1362.63977807653,0.600016,0.600018261570348,0.705812539536517,-5.41268966276164,0.187461308959913,0.53137887624081
1362.99999652486,0.600016,0.600018929950366,0.705755163239229,-5.42341159643662,0.187454616069389,0.531396674497138
1363.33112476268,0.600016,0.600019512072585,0.705702572207856,-5.43326712769692,0.187448461667415,0.53141296863459
1363.64313769444,0.600016,0.600020043576585,0.705653149765183,-5.44255325876464,0.187442677496578,0.531428280474412
1364,0.60002,0.600020645038132,0.705596780562057,-5.45317364986887,0.187436105701158,0.531445769919659
1364.32380753909,0.60002,0.600021196139776,0.70554577748989,-5.46280981073106,0.187430156379939,0.531461591467046
1364.63805998506,0.60002,0.600021743747321,0.70549641087908,-5.47216116407056,0.187424403230982,0.531476910751412
1364.94497857845,0.60002,0.600022295418385,0.70544832100171,-5.4812938456072,0.187418825577326,0.531491860645281
1365.25189717183,0.60002,0.600022866104848,0.705400353976485,-5.49042609712598,0.18741326599896,0.531506776273557
1365.58661991154,0.60002,0.600023510453289,0.705348181234753,-5.50038516091599,0.187407214889883,0.53152299574295
1365.95100537445,0.60002,0.600024235213349,0.70529155021066,-5.51122620468503,0.187400671963426,0.531540626617098
1366,0.600024,0.600024334212949,0.705283948809646,-5.51268382617155,0.187399794822,0.531542994200534
1366.24497312773,0.600024,0.600024833368902,0.705245988318974,-5.51997176967264,0.187395408604573,0.531554811663986
1366.56842156521,0.600024,0.600025499030983,0.705195986015364,-5.52959393343826,0.187389616380773,0.531570363043677
1366.91359532841,0.600024,0.600026209595338,0.705142773600515,-5.53986187406757,0.18738346108135,0.531586921311858
1367.23203282717,0.600024,0.600026857470522,0.705093818431546,-5.54933400919063,0.187377794775668,0.531602151099968
1367.54970688652,0.600024,0.600027490457019,0.705045109920076,-5.55878298008522,0.187372133721113,0.53161728056384
1367.86738094587,0.600024,0.60002810691248,0.704996530231445,-5.56823149855364,0.187366491081008,0.531632373141757
1368,0.600028,0.600028359351753,0.704976287763373,-5.57217582817097,0.187364143710075,0.531638665912521
1368.42545311769,0.600028,0.600029154272283,0.704911499154235,-5.58482904119197,0.187356618284093,0.531658795907461
1368.80507600354,0.600028,0.600029856235649,0.70485388345978,-5.59611855840857,0.187349922589844,0.531676694834512
1369.10882763908,0.600028,0.600030423415833,0.70480791405094,-5.60515129842746,0.187344604786525,0.531691000910567
1369.41257927463,0.600028,0.600031001189825,0.70476206096999,-5.61418363006483,0.187339293044001,0.531705264109957
1369.72844710898,0.600028,0.600031612936926,0.704714501897628,-5.62357581555264,0.187333768032903,0.53172004315813
1370,0.600032,0.600032140864774,0.704673715129464,-5.63164996538243,0.187329027940814,0.531732716326265
1370.31473623046,0.600032,0.600032736514229,0.704626557568321,-5.64100769159847,0.187323514391042,0.531747334549264
1370.62672920259,0.600032,0.600033277861766,0.704579932795405,-5.65028342947764,0.18731798580054,0.531761709753852
1370.93872217472,0.600032,0.600033726862334,0.704533428872843,-5.65955874885517,0.187312393574184,0.531775969145622
1371.26602062847,0.600032,0.600034044065687,0.704484773108021,-5.66928864686935,0.18730643416193,0.531790779233533
1371.57673288115,0.600032,0.600034145325231,0.704438705390434,-5.67852506235212,0.187300638816607,0.531804647914176
1371.88744513383,0.600032,0.600034001028773,0.70439275655775,-5.68776109095018,0.187294706261589,0.531818327871368
1372,0.600032,0.600033879330945,0.70437614096937,-5.6911067302339,0.18729252528352,0.531823238947164
1372.41342445158,0.600032,0.600033077826735,0.704315243768922,-5.70339516390355,0.187284338852333,0.531841046078387
1372.80826094016,0.600032,0.600031750501761,0.704257279929624,-5.71513052219668,0.187276241737028,0.53185769047289
1373.1291774349,0.600032,0.600030250060824,0.704210308142737,-5.72466843494581,0.187269503672048,0.531871002065722
1373.43597279082,0.600032,0.600028468153541,0.704165520541814,-5.73378634555803,0.187262934666992,0.531883550453462
1373.79025097468,0.600032,0.600026018692175,0.704113943479439,-5.74431508065588,0.187255210238377,0.531897841535256
1374,0.600036,0.600024394523993,0.704083479225252,-5.7505484046742,0.187250605411468,0.531906240370859
1374.31161428235,0.600036,0.600021790587247,0.704038318227794,-5.75980873294484,0.187243754070677,0.5319186664767
1374.67358140112,0.600036,0.600018574052348,0.703986007010618,-5.7705650758303,0.187235801367965,0.531933043839621
1374.9823412074,0.600036,0.600015770330629,0.703941509989519,-5.77974001201394,0.18722908974578,0.531945327079248
1375.33745221086,0.600036,0.600012606449076,0.703890474614995,-5.79029197663259,0.18722152825012,0.531959552077349
1375.6627440477,0.600036,0.600009877118403,0.703843857273533,-5.7999575730817,0.187214754878095,0.531972679735387
1376,0.6,0.600007317552915,0.703795658735888,-5.80997834856644,0.187207923240536,0.531986424606342
1376.31199600228,0.6,0.600005257164531,0.70375119072518,-5.81924828336922,0.187201805725246,0.531999290369198
1376.62399200457,0.6,0.600003523693054,0.703706838197961,-5.82851791613949,0.187195848835014,0.532012267263884
1376.94011984918,0.6,0.600002106359486,0.703662015740791,-5.83790998738055,0.18718996483299,0.532025517431638
1377.24277472475,0.6,0.60000105588843,0.703619214013045,-5.84690146517326,0.187184483373148,0.532038307278442
1377.54542960032,0.6,0.600000278884752,0.703576520042585,-5.85589262324117,0.187179113561556,0.53205116251593
1377.90260188748,0.6,0.599999666197872,0.703526273826223,-5.86650293981077,0.187172876989107,0.532066374502665
1378,0.6,0.599999548463131,0.703512597990494,-5.86939620959156,0.187171196901962,0.532070532207824
1378.32250734596,0.6,0.59999928458601,0.703467393294062,-5.87897623253777,0.187165691784804,0.532084323852711
1378.63973723278,0.6,0.599999179933924,0.70342304664734,-5.88839910580324,0.187160324927009,0.532097887540257
1378.97273322305,0.6,0.599999190817505,0.703376621922297,-5.89828987495791,0.187154718910695,0.532112099226451
1379.34697508926,0.6,0.599999299361404,0.703324600394565,-5.90940523466596,0.187148470003516,0.532128057273888
1379.65768014882,0.6,0.599999431609308,0.703281533892484,-5.91863307587727,0.187143291497122,0.532141263086413
1380,0.6,0.599999591168586,0.703234214225154,-5.92879943409278,0.187137577835208,0.532155749430568
1380.36007989108,0.6,0.599999749816457,0.703184585010785,-5.93949275043868,0.187131589231048,0.532170946740812
1380.66974672029,0.6,0.599999865735896,0.703142023094727,-5.94868854889859,0.187126436149879,0.532183962693403
1381.00665368834,0.6,0.599999963608186,0.703095841766324,-5.95869284883884,0.187120815302076,0.532198055989627
1381.35676999765,0.6,0.600000032690782,0.703047986966775,-5.96908893846837,0.187114995715355,0.532212664970998
1381.66697746865,0.6,0.600000068350041,0.703005703516291,-5.97829961900329,0.187109844823164,0.532225564351003
1382,0.6,0.600000084480391,0.702960431713894,-5.98818732240358,0.187104306299282,0.532239351826297
1382.33534055408,0.6,0.600000083086535,0.702914971574777,-5.99814343179841,0.18709875532965,0.532253207265414
1382.64889757315,0.6,0.600000070546528,0.702872579278248,-6.00745241989057,0.187093581371773,0.53226613010975
1382.96023972789,0.6,0.600000051271883,0.702830595885352,-6.01669529183094,0.187088439592065,0.532278910594312
1383.27158188263,0.6,0.600000028471104,0.702788721278674,-6.02593780613651,0.187083319425872,0.53229166627046
1383.59975822364,0.6,0.600000003614519,0.702744699980289,-6.03567967465849,0.187077950270159,0.532305089376348
1383.91013817184,0.6,0.599999981568565,0.702703176502717,-6.04489289565003,0.187072871982838,0.53231773707209
1384,0.6,0.599999975694753,0.702691174576782,-6.04756026003343,0.187071403051591,0.532321391654496
1384.3350943582,0.6,0.599999956495161,0.702646498609983,-6.05750658971791,0.187065948628633,0.532335009016896
1384.66402405069,0.6,0.59999994245014,0.702602765704465,-6.06726954000757,0.187060621288677,0.532348350901453
1384.97151644706,0.6,0.599999933951816,0.702561991266986,-6.07639585379369,0.187055640415383,0.532360776327728
1385.27900884343,0.6,0.599999929844565,0.702521321177182,-6.08552182377899,0.187050677263599,0.532373174950553
1385.62912276247,0.6,0.599999930034296,0.702475140511479,-6.09591232699701,0.187045058431111,0.532387270343092
1386,0.6,0.599999934972169,0.702426367863152,-6.10691854905346,0.187039107981867,0.532402140647617
1386.315908587,0.6,0.59999994213225,0.702384942648723,-6.11629311945627,0.187034056266383,0.532414773134666
1386.66475626288,0.6,0.599999952204092,0.702339324644519,-6.12664473815431,0.18702850874984,0.532428699725554
1387.01463213794,0.6,0.599999963587143,0.702293705192515,-6.13702642791983,0.187022943682149,0.532442609409915
1387.32894624906,0.6,0.599999974108721,0.7022528358149,-6.14635253752572,0.187017958709571,0.532455071425161
1387.68435605365,0.6,0.599999985522939,0.702206751654711,-6.15689758506554,0.187012353380222,0.532469139280759
1388,0.6,0.599999994640272,0.702165938008938,-6.16626239771145,0.187007373669671,0.53248158281149
1388.31502226427,0.6,0.60000000236169,0.702125311645936,-6.1756084128567,0.187002413898893,0.532493966352743
1388.71203569626,0.6,0.600000009738559,0.702074263085884,-6.18738642478283,0.186996200950514,0.532509545961107
1389.03232529101,0.6,0.600000013632989,0.702033202697617,-6.19688790068652,0.186991187974718,0.532522061630048
1389.34407926444,0.6,0.600000015640198,0.701993341670078,-6.20613581837463,0.186986318487863,0.532534208802408
1389.7317469787,0.6,0.600000015737481,0.701943918506046,-6.21763517763655,0.186980300786866,0.532549289861527
1390,0.6,0.600000014313958,0.701909812685268,-6.22559203955038,0.186976136305701,0.532559685181193
1390.31179851299,0.6,0.600000011191743,0.701870266161366,-6.23484022269541,0.186971300198682,0.532571731533806
1390.60955496909,0.6,0.600000006772778,0.701832596438562,-6.24367159224449,0.186966709423731,0.532583222028197
1390.90731142519,0.6,0.600000000985828,0.701795020069984,-6.25250265413609,0.186962127693582,0.532594681732157
1391.26077345001,0.6,0.599999992432766,0.701750534618041,-6.26298547087429,0.186956685196736,0.532608230195224
1391.59090057786,0.6,0.599999982981993,0.701709104187807,-6.27277584282174,0.186951630574561,0.532620862358244
1391.90518614203,0.6,0.599999972966158,0.70166976761256,-6.28209606323286,0.186946834999846,0.532632859715086
1392,0.6,0.599999969808752,0.701657920745139,-6.28490772628945,0.186945386860819,0.53263646905206
1392.3831269845,0.6,0.599999956826494,0.70161014474784,-6.29626887406698,0.186939542474383,0.532651020451988
1392.7401642775,0.6,0.599999945206079,0.701565759238827,-6.30685591380507,0.186934134598282,0.532664560973573
1393.05280007527,0.6,0.599999936283361,0.701527001852958,-6.316125982396,0.186929405363332,0.532676377482491
1393.37445090303,0.6,0.599999929081387,0.701487232120194,-6.3256630117364,0.186924542656655,0.532688492715867
1393.68151290927,0.6,0.599999924613342,0.701449365514529,-6.33476715175528,0.18691993059896,0.532700046160175
1394,0.6,0.599999922778339,0.701410192213704,-6.3442096992093,0.186915159664353,0.532711998583243
1394.36725592827,0.6,0.59999992414933,0.70136514931854,-6.35509772626739,0.186909656503148,0.532725724575253
1394.69767481555,0.6,0.599999928042615,0.701324742018774,-6.36489325874748,0.186904736434665,0.532738054711113
1395.00926368347,0.6,0.599999933237699,0.701286739259444,-6.37413022433665,0.186900110470349,0.53274965245218
1395.38402572912,0.6,0.599999940180355,0.701241162141442,-6.38523951018482,0.18689454189973,0.532763541169988
1395.70664430821,0.6,0.599999945645163,0.70120204035889,-6.39480270200429,0.186889776122425,0.532775476860251
1396,0.6,0.599999949424157,0.701166558275326,-6.40349817053857,0.186885456242056,0.532786304641393
1396.38856249676,0.6,0.599999951873441,0.701119694034521,-6.41501526025559,0.186879726997391,0.532800582241335
1396.70113275773,0.6,0.599999951442552,0.701082105140197,-6.42427955863989,0.186875142959443,0.532812045323662
1397.01218538503,0.6,0.599999948912512,0.70104479582435,-6.43349855582658,0.186870598806601,0.532823428953537
1397.31174228856,0.6,0.599999944680011,0.701008956666132,-6.44237654081112,0.186866215761869,0.532834346080545
1397.61129919209,0.6,0.599999938968004,0.700973206861895,-6.45125423145183,0.186861847092232,0.532845239452398
1397.9519440699,0.6,0.599999931100837,0.700932661820554,-6.46134925185321,0.186856908594129,0.532857610162202
1398,0.6,0.599999929901272,0.700926951251975,-6.46277336015913,0.186856212180467,0.532859351666595
1398.24027965051,0.6,0.599999923660816,0.700898432687246,-6.46989378863784,0.186852726528059,0.532868040976863
1398.56016046282,0.6,0.599999914927444,0.700860554841147,-6.47937282018356,0.186848093215183,0.532879578246967
1398.8589864754,0.6,0.59999990659909,0.700825261247523,-6.48822763484521,0.186843792365286,0.532890344742821
1399.15781248797,0.6,0.599999898368448,0.700790055433272,-6.497082160292,0.186839498458331,0.532901080723004
1399.50117181338,0.6,0.599999889364122,0.700749711075811,-6.50725589778294,0.186834563153142,0.532913369044869
1399.84773820863,0.6,0.599999881178031,0.700709106783508,-6.5175242759886,0.186829613062436,0.532925753572026
1400,0.6,0.599999877992788,0.70069130458458,-6.5220355021089,0.186827445642804,0.532931186200679
1400.3416163538,0.6,0.599999872073182,0.700651445457567,-6.53215667151097,0.186822578489457,0.53294333557185
1400.65982802266,0.6,0.599999868499545,0.700614419081107,-6.54158408732699,0.186818055859624,0.53295462013626
1401.05725868443,0.6,0.599999867380548,0.700568312644993,-6.55335801057425,0.186812446177363,0.532968694105483
1401.38023347703,0.6,0.599999869685253,0.700530956235529,-6.56292580049222,0.186807887676803,0.532980083735247
1401.6932602196,0.6,0.599999874885981,0.700494846272028,-6.5721985736451,0.186803481296722,0.532991093371738
1402,0.6,0.599999882748296,0.700459552815018,-6.5812848074988,0.186799191656681,0.533001871182281
1402.33579917672,0.6,0.599999894064939,0.700421019086387,-6.59123149630126,0.186794497686217,0.533013628014487
1402.66183881262,0.6,0.599999906954308,0.700383708320733,-6.60088875779571,0.186789943876045,0.533025002918101
1402.9647333692,0.6,0.599999919672776,0.700349136908767,-6.60986016494246,0.186785740188678,0.533035558475232
1403.26762792577,0.6,0.599999932162264,0.700314652649221,-6.61883128408358,0.186781542860941,0.533046083199853
1403.61580671039,0.6,0.599999945109034,0.70027512020909,-6.6291432747301,0.186776714289062,0.533058131872702
1403.96099659956,0.6,0.599999955481609,0.700236040197115,-6.63936637034914,0.186771955585405,0.533070057281749
1404,0.6,0.599999956470016,0.700231631566374,-6.6405214663068,0.186771419500857,0.533071403339437
1404.19501700218,0.6,0.599999960825155,0.700209609893824,-6.64629687513267,0.186768738669842,0.533078124052474
1404.52917450202,0.6,0.599999966084973,0.700171959323731,-6.65619264121594,0.186764138853564,0.533089598120062
1404.84964859151,0.6,0.599999968887078,0.700135948864564,-6.66568286131477,0.186759744168999,0.533100577135526
1405.19146542883,0.6,0.599999970211966,0.700097646044491,-6.67580475667555,0.186755082385898,0.533112267732441
1405.56795300582,0.6,0.599999970811066,0.700055584214368,-6.686952907338,0.186749944028982,0.533125086587112
1405.88411755277,0.6,0.599999971485643,0.700020363575042,-6.69631450079183,0.186745646835466,0.533135825952583
1406,0.6,0.599999971893689,0.700007477525392,-6.69974568932698,0.186744079317502,0.533139759810737
1406.48911827626,0.6,0.599999974918428,0.699953224803579,-6.71422764671026,0.186737468289866,0.533156310647141
1406.81471741327,0.6,0.59999997800353,0.69991723193693,-6.72386767738248,0.186733067872886,0.53316727651912
1407.14031655027,0.6,0.599999981769429,0.699881336598321,-6.73350738669006,0.186728703626902,0.533178236941136
1407.44344402779,0.6,0.599999985944593,0.699848006056157,-6.74248150989687,0.186724644226137,0.533188407243561
1407.75909972547,0.6,0.599999991332627,0.699813387337492,-6.75182623721696,0.186720412432068,0.533198955124569
1408,0.6,0.599999996611502,0.69978702842567,-6.75895768990923,0.186717204211973,0.533207000252863
1408.30399745841,0.6,0.600000005624044,0.699753840955155,-6.76795678099425,0.186713176335247,0.533217141037829
1408.60139351791,0.6,0.600000018289479,0.699721455414888,-6.77676018517159,0.186709230526602,0.533227021537839
1408.89878957742,0.6,0.600000036292503,0.699689150036378,-6.78556332421241,0.186705296418625,0.533236879528405
1409.26890728203,0.6,0.600000068203594,0.699649056751643,-6.79651870738676,0.18670044278423,0.533249142892822
1409.57866222163,0.6,0.600000104123693,0.699615597232419,-6.80568705420409,0.186696382496485,0.533259367470359
1409.88462033737,0.6,0.600000147816847,0.699582632522379,-6.81474273871034,0.186692376619234,0.53326943522333
1410,0.6,0.60000016617651,0.699570223030195,-6.81815764955122,0.186690874122295,0.533273230716931
1410.33603083455,0.6,0.600000223854109,0.699534149624509,-6.82810298381922,0.186686514863285,0.533284272305886
1410.68015481584,0.6,0.600000285258885,0.699497311952277,-6.83828749887586,0.186682039439179,0.533295524035711
1410.98521552133,0.6,0.600000336341339,0.699464744128481,-6.84731562428383,0.186678076079064,0.533305464912039
1411.33829844076,0.6,0.600000384682321,0.69942715274868,-6.85776460184701,0.186673512447739,0.533316950249102
1411.6597818752,0.6,0.60000041291617,0.699393021713411,-6.86727811990419,0.186669342517284,0.533327351970106
1411.9667489851,0.6,0.60000042201469,0.699360517064719,-6.87636178112527,0.186665356712797,0.533337243473194
1412,0.6,0.600000421862037,0.69935700111404,-6.87734571687428,0.186664926304559,0.533338314141212
1412.16625507451,0.6,0.600000417701586,0.699339435966842,-6.88226534760441,0.186662778342148,0.533343665326486
1412.52703257708,0.6,0.600000389854728,0.69930140277599,-6.89294078961445,0.186658119315915,0.533355243952445
1412.82121068597,0.6,0.60000035032192,0.69927047501862,-6.90164527153471,0.186654307966322,0.533364636719295
1413.11538879486,0.6,0.600000299330675,0.699239622987332,-6.91034950588942,0.186650513750788,0.533374014302181
1413.43368161898,0.6,0.600000236201939,0.699206326994148,-6.91976697624969,0.186646432336762,0.533384148111812
1413.74097687089,0.6,0.600000172678464,0.699174265118316,-6.92885878299923,0.186642488221475,0.533393892345472
1414,0.6,0.600000120833403,0.69914730344753,-6.93652217603514,0.186639171992502,0.533402087017495
1414.36686640089,0.6,0.60000005497585,0.699109215839895,-6.94737586824074,0.186634514362268,0.533413690364373
1414.67890640523,0.6,0.600000008991936,0.699076911753637,-6.95660722931994,0.186630561443594,0.533423529242803
1414.99981533601,0.6,0.599999972928829,0.699043777008326,-6.9661006807939,0.186626501112728,0.533433615361511
1415.30663887047,0.6,0.599999949354196,0.699012179373884,-6.97517717241538,0.186622650678937,0.533443255140648
1415.61346240494,0.6,0.599999935821484,0.698980662427093,-6.9842533985831,0.186618812879859,0.533452873118417
1416,0.6,0.599999931068981,0.698941071779978,-6.99568728925769,0.186613975709014,0.533464938710176
1416.32445901558,0.6,0.599999935302225,0.698907937765396,-7.00528455412897,0.186609945725443,0.533475054921132
1416.63503655237,0.6,0.599999944064837,0.698876305149675,-7.01447093809933,0.186606099656539,0.533484714054411
1417.00581730755,0.6,0.59999995751065,0.698838647835562,-7.02543768244137,0.186601499898018,0.533496191694204
1417.32860129292,0.6,0.599999969297772,0.698805959783114,-7.03498449312512,0.186597520975925,0.533506168610372
1417.63915056919,0.6,0.599999978755208,0.698774593610859,-7.04416917060929,0.186593704523866,0.533515743645614
1418,0.6,0.599999985644696,0.698738248823544,-7.0548411682628,0.186589258681787,0.533526814878364
1418.31769968887,0.6,0.599999987217567,0.698706340426771,-7.06423672934257,0.18658536606598,0.53353654527499
1418.63144835748,0.6,0.599999984629253,0.698674911652901,-7.07351517119037,0.186581537947562,0.533546135410797
1418.92796832206,0.6,0.599999978936604,0.698645284142821,-7.08228386230739,0.186577911309587,0.533555158003857
1419.22448828664,0.6,0.59999997094744,0.698615729751967,-7.09105231266221,0.186574296667051,0.533564161385704
1419.56918541507,0.6,0.599999960151681,0.698581465168584,-7.10124511787794,0.18657012349343,0.533574617231393
1419.90582806728,0.6,0.599999949598694,0.698548096106725,-7.11119943695266,0.186566044518009,0.533584784952877
1420,0.6,0.599999946847395,0.698538778237211,-7.11398398871499,0.186564903369238,0.533587622008461
1420.33930063509,0.6,0.599999938242735,0.698505266607271,-7.1240165046454,0.186560812542108,0.533597838765106
1420.67107977725,0.6,0.599999932395287,0.69847258935036,-7.13382632213479,0.186556836342244,0.533607813932316
1420.97906540723,0.6,0.599999929617088,0.698442336294203,-7.14293236292805,0.186553139308736,0.533617033279341
1421.28705103722,0.6,0.599999929479114,0.698412160784421,-7.15203814807317,0.186549455720987,0.533626232975606
1421.63846507015,0.6,0.599999932393467,0.698377824754869,-7.16242760938519,0.186545282101253,0.533636718967047
1422,0.6,0.599999938397531,0.698342604611348,-7.17311594612585,0.186540983956453,0.533647457917211
1422.31424385733,0.6,0.599999945622172,0.698312077567404,-7.18240589613674,0.186537259573778,0.533656766942922
1422.66943508304,0.6,0.599999955415865,0.698277668822295,-7.19290605074091,0.186533079297921,0.533667277367563
1423.00812590785,0.6,0.599999965727128,0.698244953259152,-7.20291810767995,0.186529087686712,0.533677253572266
1423.32130402308,0.6,0.599999975548077,0.6982147841312,-7.21217571104331,0.186525405732896,0.533686452253109
1423.69068115395,0.6,0.599999986805859,0.698179302279452,-7.22309423431282,0.186521094096153,0.533697289519941
1424,0.6,0.599999995461316,0.698149673452233,-7.23223720030313,0.186517478520502,0.533706323923189
1424.31318261842,0.6,0.60000000310301,0.698119752233486,-7.24149411650653,0.186513822933952,0.533715443163114
1424.62598312363,0.6,0.600000009292951,0.69808994536723,-7.25073948167632,0.186510197968816,0.533724544213095
1424.93878362885,0.6,0.60000001380774,0.698060216096544,-7.25998459056706,0.186506573510879,0.533733612652108
1425.26860236906,0.6,0.600000016601329,0.698028953194302,-7.26973241238854,0.186502749031179,0.533743135864586
1425.58094721333,0.6,0.600000017354555,0.697999425722932,-7.27896353102143,0.186499152323543,0.533752145918404
1425.89329205761,0.6,0.600000016361263,0.697969975007957,-7.28819439651233,0.186495563732776,0.533761131328791
1426,0.6,0.600000015657455,0.697959931166782,-7.29134792562608,0.186494335270707,0.533764191093503
1426.42773344159,0.6,0.600000011320618,0.697919760466018,-7.30398839401344,0.186489422327368,0.533776429079049
1426.81418845462,0.6,0.60000000602675,0.697883589360672,-7.31540858889768,0.186485020828451,0.533787470894457
1427.13951878642,0.6,0.600000001320457,0.69785322953195,-7.32502218085655,0.186481307852347,0.533796720111092
1427.44598194085,0.6,0.599999997260078,0.697824705576849,-7.3340779952901,0.186477820861207,0.533805411493151
1427.79623548518,0.6,0.599999993620326,0.697792194924638,-7.34442749793984,0.186473867254767,0.53381533840253
1428,0.6,0.599999992162269,0.69777332504777,-7.35044831060132,0.186471565201279,0.533821092902968
1428.31206195044,0.6,0.599999990964783,0.697744488187011,-7.35966887985323,0.186468036020767,0.533829875720805
1428.67105836343,0.6,0.599999991015492,0.697711406854924,-7.37027592782703,0.186464007261495,0.533839971164761
1428.98061269143,0.6,0.59999999197552,0.697682960938174,-7.37942187895511,0.186460544708381,0.533848653717389
1429.34128469483,0.6,0.599999993611677,0.697649910082055,-7.39007782438582,0.186456500662577,0.533858720888715
1429.66428194267,0.6,0.599999995015998,0.697620395819991,-7.39962040310765,0.18645290514467,0.53386772663424
1430,0.6,0.599999995908164,0.697589803259091,-7.40953852608437,0.18644918137535,0.533877064525047
1430.31090883579,0.6,0.599999995887534,0.697561547689588,-7.41872345814675,0.186445722533818,0.533885669563109
1430.62181767158,0.6,0.599999994902308,0.697533365232928,-7.42790814934043,0.186442283400104,0.533894263103085
1430.93931300688,0.6,0.599999992908263,0.697504660996307,-7.43728716720542,0.186438791204653,0.533903026368779
1431.24358217397,0.6,0.599999990179888,0.697477223690311,-7.44627524054662,0.186435435343071,0.533911385053703
1431.54785134106,0.6,0.599999986848448,0.697449855865614,-7.45526308490785,0.186432088744176,0.533919723345163
1431.90805637462,0.6,0.599999982456737,0.697417546401791,-7.46590293083498,0.186428157429279,0.533929586801107
1432,0.6,0.599999981306008,0.697409314820822,-7.46861873842175,0.186427153952063,0.533932097861994
1432.32322999949,0.6,0.599999977315942,0.697380426511199,-7.47816605946414,0.186423619017585,0.533940897025046
1432.63979348597,0.6,0.599999973672287,0.697352209335798,-7.48751622201566,0.186420172767456,0.533949498336492
1432.97399560535,0.6,0.599999970311021,0.697322500589109,-7.49738710158531,0.18641655894715,0.533958568927623
1433.34407594024,0.6,0.599999967339556,0.697289698860698,-7.50831734971231,0.186412548306187,0.533968563286855
1433.65500919054,0.6,0.599999965527701,0.697262217672915,-7.51750044323887,0.186409192196304,0.533976940533721
1434,0.6,0.599999964250884,0.697231809596266,-7.52768911760247,0.186405494594305,0.533986225964376
1434.35477043135,0.6,0.599999963652265,0.697200630567047,-7.53816631467322,0.186401683283748,0.533995726881504
1434.66489813307,0.6,0.59999996358293,0.697173450374744,-7.54732485934752,0.186398363248462,0.534004011746569
1435.00692227288,0.6,0.599999963791474,0.697143556056593,-7.55742508657928,0.186394728641681,0.534013140890087
1435.35110930834,0.6,0.599999964061724,0.697113558582442,-7.56758890209831,0.186391062970652,0.534022283037452
1435.66192965234,0.6,0.599999964156627,0.697086542998541,-7.57676715839749,0.186387760793091,0.534030515542505
1436,0.6,0.599999963915683,0.69705723825758,-7.58674982244757,0.186384197148734,0.53403946398652
1436.331457199,0.6,0.599999963214297,0.697028586794189,-7.59653694680526,0.186380697816671,0.534048197782631
1436.64580943012,0.6,0.599999962092088,0.697001486913532,-7.60581876223381,0.186377382475842,0.534056453087498
1436.95479412977,0.6,0.599999960590758,0.696974918846097,-7.61494186414405,0.186374149992677,0.534064564170695
1437.26377882943,0.6,0.599999958784859,0.69694841909248,-7.62406474065168,0.186370918627845,0.534072647188072
1437.59530830732,0.6,0.599999956663319,0.69692006158272,-7.63385300920154,0.186367447295488,0.534081283407859
1437.90633915164,0.6,0.599999954687763,0.696893528561263,-7.64303582998967,0.186364215641241,0.534089380298356
1438,0.6,0.599999954127619,0.6968855521243,-7.64580101229838,0.186363245982174,0.534091816264976
1438.33822085975,0.6,0.599999952373803,0.696856800005503,-7.65578625525507,0.186359738497301,0.534100584853243
1438.6690188379,0.6,0.599999951281677,0.69682875718903,-7.66555209531841,0.186356307968005,0.534109127580364
1438.97718757126,0.6,0.599999951059364,0.696802702193347,-7.67464964453254,0.186353138005417,0.534117082174885
1439.28535630461,0.6,0.599999951807237,0.696776714029278,-7.6837469732373,0.186349973148676,0.534125013368768
1439.63487983637,0.6,0.599999954020451,0.696747319045714,-7.69406485438021,0.186346378443302,0.53413396934494
1440,0.6,0.599999958001099,0.696716703690042,-7.70484284475379,0.186342653478346,0.534143316158561
1440.31630857405,0.6,0.599999962798671,0.696690256397417,-7.71417971642442,0.186339434603777,0.534151389423113
1440.668121594,0.6,0.59999996939308,0.696660922274423,-7.72456434649256,0.186335848543175,0.534160328092253
1441.01619994572,0.6,0.599999976856331,0.696631984064878,-7.73483845984904,0.186332328808888,0.534169164052276
1441.33118889118,0.6,0.599999984023449,0.696605869064783,-7.74413564550902,0.186329151376516,0.534177136898952
1441.6888864115,0.6,0.599999992132482,0.69657629620005,-7.75469313922777,0.186325535514522,0.534186147720225
1442,0.6,0.599999998743796,0.696550646272419,-7.76387546539305,0.186322413777416,0.534193977700421
1442.31574421681,0.6,0.600000004679228,0.696524682473769,-7.77319423750964,0.1863192556135,0.534201905277043
1442.63510538582,0.6,0.600000009604504,0.696498490653616,-7.78261952974674,0.186316051840767,0.53420988461038
1442.95446655483,0.6,0.600000013238605,0.696472368445921,-7.79204459241592,0.18631286572206,0.534217851882552
1443.28188410531,0.6,0.60000001549918,0.696445659339872,-7.80170717926139,0.186309617053887,0.534226007200297
1443.59288410285,0.6,0.600000016246693,0.696420356892926,-7.81088503667221,0.186306522446561,0.534233715984255
1443.90388410039,0.6,0.600000015702204,0.696395119936122,-7.82006267816928,0.186303438255341,0.534241407228132
1444,0.6,0.600000015296186,0.696387333566286,-7.82289902459791,0.186302490483732,0.534243784008108
1444.37642370572,0.6,0.600000012810526,0.696356899369763,-7.83400695815932,0.186298784902689,0.534253072945724
1444.75284741145,0.6,0.600000009327967,0.696326560491234,-7.8451145771464,0.186295070451923,0.534262312327636
1445.07861811936,0.6,0.600000006026872,0.696300380838339,-7.85472726032147,0.18629187960106,0.534270299448835
1445.39518846576,0.6,0.600000003006288,0.696275008545033,-7.86406823962205,0.186288790941777,0.534278044050436
1445.71266404938,0.6,0.600000000507931,0.69624963083218,-7.87343570796849,0.186285684810814,0.534285773502782
1446,0.6,0.599999998902477,0.696226720169556,-7.88191368265335,0.186282888442885,0.534292759362983
1446.32774809707,0.6,0.599999997912969,0.696200654141333,-7.89158381529137,0.186279719046028,0.534300719457398
1446.71072738229,0.6,0.599999997748348,0.696170285601472,-7.90288323411527,0.18627600656816,0.534309973538243
1447.02711088448,0.6,0.599999998129677,0.696145270811677,-7.91221757061905,0.186272952680108,0.534317600308883
1447.36424059789,0.6,0.599999998651959,0.69611868820871,-7.9221637486085,0.186269720645201,0.534325718356468
1447.73943870788,0.6,0.599999998851395,0.696089191595817,-7.93323275089132,0.186266113182676,0.534334705193631
1448,0.6,0.599999998480405,0.696068761478114,-7.94091958732178,0.186263616458941,0.534340931614358
1448.33037225118,0.6,0.599999997179285,0.696042921314827,-7.9506657118459,0.186260473650392,0.534348821910806
1448.66997478418,0.6,0.599999994749432,0.69601643324824,-7.96068388929392,0.186257236864057,0.534356894876786
1448.98880478173,0.6,0.599999991456925,0.695991633514183,-7.97008905826653,0.186254201344312,0.534364448240949
1449.30358772761,0.6,0.599999987339233,0.695967213130731,-7.97937463079412,0.186251229285359,0.534371903099952
1449.61837067348,0.6,0.59999998253205,0.695942856722668,-7.98865999235374,0.186248256321808,0.534379329745818
1449.94890024502,0.6,0.599999976999058,0.695917350588039,-7.99840961614872,0.186245131812901,0.534387095760236
1450,0.6,0.599999976119207,0.695913413615101,-7.99991688392535,0.186244650965826,0.534388295909347
1450.2554987749,0.6,0.599999971703274,0.695893753878085,-8.00745314015455,0.186242257209574,0.534394296408058
1450.59220671074,0.6,0.599999966063919,0.695867909227734,-8.01738455182008,0.186239107173841,0.534402181450316
1450.97046450456,0.6,0.599999960433172,0.695838961701404,-8.02854121774843,0.186235562601754,0.534410996823733
1451.31471424551,0.6,0.59999995640164,0.695812695955249,-8.0386945597989,0.18623236515106,0.534419014267591
1451.63140214434,0.6,0.599999953922263,0.695788599588763,-8.04803477053321,0.18622942923968,0.534426366981068
1452,0.6,0.599999952747352,0.695760633426417,-8.05890571973297,0.186226006737731,0.534434885431818
1452.34998695507,0.6,0.599999953377313,0.695734158693465,-8.06922752156737,0.186222786552827,0.534442969400511
1452.66477871845,0.6,0.599999955258836,0.695710412166314,-8.07851113074894,0.186219894674417,0.53445021679683
1453.00651092255,0.6,0.599999958402141,0.695684703789651,-8.08858901511645,0.186216749075054,0.5344580481493
1453.36635131583,0.6,0.599999962481695,0.695657712158076,-8.09920066022874,0.186213465818573,0.534466289777246
1453.68034755097,0.6,0.59999996625352,0.695634225334875,-8.10846014920396,0.186210606278228,0.534473458645988
1454,0.6,0.599999969891956,0.695610378472081,-8.1178862268909,0.18620768736985,0.53448072188355
1454.35787296672,0.6,0.59999997330639,0.69558375552556,-8.12843912302493,0.186204445733815,0.534488847735838
1454.67420689598,0.6,0.599999975473623,0.695560288775448,-8.13776690536739,0.186201589341921,0.534496011204302
1455.04642570435,0.6,0.599999976792482,0.695532755393594,-8.14874231155942,0.186198217836284,0.534504395943067
1455.37585108766,0.6,0.599999976788994,0.695508458620482,-8.15845565781779,0.18619525854394,0.534511810931023
1455.68900763343,0.6,0.599999975802411,0.695485423513776,-8.16768910195867,0.186192454093123,0.534518842058714
1456,0.6,0.599999973968227,0.695462607013702,-8.17685853891988,0.186189658837503,0.534525789047028
1456.33508606362,0.6,0.599999971214496,0.695438088927652,-8.18673814750737,0.186186666859479,0.53453326586773
1456.65986342735,0.6,0.599999968015878,0.695414390371882,-8.19631360158834,0.186183783732153,0.534540501621131
1456.95997014308,0.6,0.599999964844338,0.69539254894248,-8.20516149969806,0.186181109857063,0.534547153671645
1457.2600768588,0.6,0.599999961720273,0.69537076206783,-8.21400921808338,0.186178446419944,0.53455379287215
1457.60806094628,0.6,0.599999958494326,0.695345567559628,-8.22426822844445,0.186175383115943,0.534561487216746
1457.95188676733,0.6,0.599999956082168,0.695320745768679,-8.23440441133923,0.186172349248734,0.534569051861614
1458,0.6,0.599999955825246,0.695317278002717,-8.23582279839344,0.186171924350837,0.53457010764557
1458.24056616336,0.6,0.59999995488781,0.695299960013262,-8.24291466503814,0.186169807494537,0.534575385302325
1458.57731699939,0.6,0.599999954651432,0.695275776076903,-8.25284185450462,0.186166868201544,0.534582772181664
1458.90707405403,0.6,0.599999955746135,0.695252160078437,-8.26256265510046,0.186163987621845,0.534589975280613
1459.23370669984,0.6,0.599999958148533,0.695228831728248,-8.27219114131814,0.186161134770655,0.534597083293452
1459.53683966307,0.6,0.599999961485624,0.695207238479653,-8.28112671626141,0.186158510573391,0.534603679103318
1459.83997262629,0.6,0.599999965750736,0.695185699709097,-8.29006211125759,0.186155889191244,0.534610254472752
1460,0.6,0.599999968308442,0.695174351069007,-8.29477913641376,0.186154500154559,0.534613713270213
1460.44466317679,0.6,0.599999974590045,0.695142896217681,-8.30788592857458,0.186150613380947,0.534623290670487
1460.79771925163,0.6,0.599999953979184,0.69511800382484,-8.31829225904625,0.186147433190703,0.534630783858461
1461.15077532648,0.6,0.599999810137918,0.695093182860262,-8.32869835698483,0.186143974271531,0.534637985342192
1461.45923880686,0.6,0.599999408209525,0.695071553815236,-8.33778994213221,0.186140551844396,0.534643867947975
1461.78672202601,0.6,0.599998387322983,0.695048647207116,-8.3474419613662,0.186136213293257,0.534649400984225
1462,0.6,0.599997170076382,0.695033758853453,-8.35372791249229,0.18613279274512,0.534652401995519
1462.31901242922,0.6,0.599994073283771,0.695011531486734,-8.36313014550075,0.186126542106375,0.534655715222495
1462.61675465105,0.6,0.599989194846133,0.694990829567283,-8.37190552504277,0.186119180596564,0.534657254228914
1462.91449687288,0.6,0.599981695602696,0.694970167782717,-8.38068105423406,0.186110050785408,0.534657000023741
1463.2642593151,0.6,0.59996867453309,0.694945945465132,-8.39099017696993,0.186096850146075,0.534654193498895
1463.59956053705,0.6,0.599951240385425,0.694922773335231,-8.40087365702678,0.186081753077031,0.534649027494223
1463.91461523728,0.6,0.599930189504885,0.694901043071934,-8.41016108409145,0.186065709972532,0.534642285285327
1464,0.6,0.599923725066978,0.694895160905836,-8.4126782711609,0.186061124359965,0.534640216559613
1464.40211113437,0.6,0.599889479138826,0.694867500033096,-8.4245337028338,0.18603890362701,0.534629830787577
1464.75450393809,0.6,0.599855809699342,0.6948433146397,-8.43492475843657,0.186020071833291,0.534621338840071
1465.07066871063,0.6,0.5998250083939,0.694821660208903,-8.44424875541885,0.186005566739401,0.534616084589338
1465.38695786014,0.6,0.599796544634095,0.694800040094282,-8.45357745288183,0.18599546655402,0.534615213553869
1465.69197202344,0.6,0.599774761774975,0.694779232037383,-8.46257433387656,0.185992308676511,0.534620931104455
1466,0.6,0.599762642812039,0.694758260508401,-8.47166041039134,0.185998453717873,0.53463600215706
1466.35510863502,0.6,0.599767685076496,0.694734137693891,-8.48213476637527,0.18602143037035,0.534669113779022
1466.69183662341,0.6,0.599799423984204,0.694711320451772,-8.49206523778494,0.186063961185627,0.534721139014953
1467.00015442416,0.6,0.599859616062044,0.694690482473488,-8.50115495514375,0.186125448037087,0.534791211912428
1467.39515483908,0.6,0.599993856259806,0.69466387374798,-8.51279341210909,0.1862436510146,0.534920251079828
1467.71704377158,0.6,0.600163385396438,0.694642276273123,-8.52226917661578,0.186380038256178,0.535065319959459
1468,0.6,0.600367268350823,0.694623366844111,-8.5305899993674,0.186535389839028,0.535228247693068
1468.29718954068,0.6,0.600646985759513,0.69460359507813,-8.53931770179991,0.186739184050218,0.535440401214339
1468.59437908136,0.6,0.601004849153164,0.694583923714336,-8.54803023469901,0.186989481221148,0.535699254407544
1468.94736916963,0.6,0.601546507618667,0.694560691494819,-8.55835380428158,0.187352389127053,0.536072606498206
1469.29571824504,0.6,0.602219749580434,0.694537894872069,-8.56850880685326,0.187783364390212,0.536514223611586
1469.60280778887,0.6,0.602936021143819,0.694517885013853,-8.57742825876544,0.188222696792133,0.536963247536372
1470,0.602672,0.604036930614359,0.6944920769803,-8.5889107266731,0.188866480123827,0.537619924261347
1470.33250027329,0.602672,0.605103660563049,0.694470481338856,-8.5984691529836,0.189461234937515,0.538224673331773
1470.66051171468,0.602672,0.606270470314544,0.694449137652049,-8.60784470145627,0.190085564430038,0.53885850032212
1470.97638553471,0.602672,0.60748214539545,0.694428520823888,-8.61681863099847,0.190710910727195,0.539492627838425
1471.30862598151,0.602672,0.608826118908842,0.694406759174849,-8.62619625591167,0.191383433737261,0.540173966668
1471.63251446127,0.602672,0.610181675806031,0.694385476124385,-8.63527536098455,0.192045677476746,0.540844348868695
1472,0.609896,0.611748854749235,0.69436127734134,-8.64549974342344,0.192800178908197,0.541607589932939
1472.30818788641,0.609896,0.613073506346611,0.69434098292887,-8.65401058136596,0.193435521043372,0.542250693791034
1472.61258209089,0.609896,0.614386985426702,0.69432097964651,-8.66235913886478,0.19406992328791,0.542892831368424
1472.9124833092,0.609896,0.61568950932096,0.694301344683079,-8.6705280730901,0.194708866368788,0.543539461935555
1473.21238452752,0.609896,0.617010080195938,0.694281809119842,-8.67864017115954,0.195371290009845,0.544209640406712
1473.55251235579,0.609896,0.618549360912196,0.694259800222268,-8.6877696845115,0.19616629260995,0.545013524474266
1473.89020465138,0.609896,0.620150776975971,0.694238124799031,-8.69675614759052,0.197021563296269,0.545877712807749
1474,0.62332,0.620693319082121,0.694231117636469,-8.69966047030868,0.197317624678253,0.546176700654198
1474.33823762903,0.62332,0.622454206570026,0.694209659371765,-8.70855030161584,0.198296536995017,0.547164736532967
1474.66413119704,0.62332,0.624312806577102,0.694189167230952,-8.71702789587214,0.199351643368181,0.54822878470537
1474.9697926799,0.62332,0.626239319887444,0.694170104286504,-8.7248927583376,0.200456794487122,0.549342476752124
1475.27545416276,0.62332,0.628377262846128,0.694151180640195,-8.73266488422159,0.201684369372742,0.5505787629867
1475.62588382494,0.62332,0.631123834346368,0.694129632011575,-8.74144819853387,0.203248315083049,0.55215293606933
1476,0.626812,0.634432957566504,0.694106757000381,-8.75065749542095,0.205097598030833,0.554013375175237
1476.31167966649,0.626812,0.637491963103236,0.694087759900147,-8.75818318715963,0.206767768004355,0.555692335591169
1476.69660257606,0.626812,0.641627037547168,0.694064320565681,-8.76727551240239,0.208965642797252,0.557900774685472
1476.97447334845,0.626812,0.644829432960046,0.694047390783008,-8.77369043332314,0.210624630594844,0.559567177028095
1477.25234412084,0.626812,0.648183833099995,0.694030441151603,-8.77997375129334,0.212326818340792,0.561276589451527
1477.62949530944,0.626812,0.652924863576188,0.694007397316975,-8.78828294790649,0.214679761599097,0.563639009828847
1477.95500877942,0.626812,0.657136022190851,0.693987478544523,-8.79524566762989,0.216727770520208,0.565694864280994
1478,0.65648,0.657723834716135,0.693984724099317,-8.79619257948878,0.217011011564121,0.565979232689992
1478.22495610289,0.65648,0.660676225326501,0.693970950710442,-8.80087045120455,0.218425245039841,0.567399106850395
1478.55639417373,0.65648,0.66504643152429,0.693950665854666,-8.8075898397461,0.220497321745885,0.569479540969782
1478.86584185868,0.65648,0.66912238742,0.693931751324137,-8.81367757558956,0.222412676118171,0.571402748975384
1479.21334489268,0.65648,0.673668813890941,0.693910555560224,-8.8203011280837,0.224536124314693,0.573535077350664
1479.54211557092,0.65648,0.677923533838155,0.693890558038972,-8.82636223807808,0.226516792375125,0.575524210122214
1479.85280616659,0.65648,0.68189469402283,0.693871717014309,-8.83190861636382,0.228364777259574,0.577380255974843
1480,0.682836,0.68375867592123,0.693862811108299,-8.83447535504569,0.229233276754038,0.578252580185116
1480.35798720112,0.682836,0.688247747488325,0.693841206262286,-8.84055599670381,0.231330814641801,0.580359328431766
1480.74638408721,0.682836,0.693057915620352,0.693817853959219,-8.84689614873663,0.233592174891695,0.582630651794993
1481.06782718135,0.682836,0.697006268773527,0.693798595713736,-8.8519427816585,0.235461918581478,0.584508618567931
1481.3619889811,0.682836,0.700607293893218,0.693781025632204,-8.85640259631274,0.237178722677899,0.586232930617964
1481.67986145835,0.682836,0.704500198510408,0.693762096188544,-8.86105162505323,0.239046654051267,0.588108957347673
1482,0.705584,0.708437759884304,0.693743090461293,-8.86555440886802,0.240946947264036,0.590017384006714
1482.32606947114,0.705584,0.712480244163096,0.693723791875547,-8.86995424789107,0.242907067495253,0.591985753976097
1482.67006461814,0.705584,0.716793143344178,0.693703495739778,-8.87438999816065,0.245005727118425,0.594093086499835
1482.98832339906,0.705584,0.720836610145243,0.693684774940044,-8.87830316655067,0.246977960978413,0.596073316643415
1483.33354098919,0.705584,0.72528787318343,0.693664529150482,-8.88233753754682,0.249152278877548,0.598256277943886
1483.65556585475,0.705584,0.729506069715758,0.693645699867451,-8.88590059106513,0.251214400871499,0.600326434135543
1484,0.73184,0.734091720762312,0.693625619930951,-8.88949413404352,0.253456883569285,0.602577480591084
1484.30657969498,0.73184,0.73823944642679,0.693607798448323,-8.89250063663181,0.25548514499895,0.604613348107478
1484.61315938996,0.73184,0.742450371861482,0.693590025392352,-8.89532335575969,0.257543767437666,0.606679557583771
1484.9336322844,0.73184,0.746920120719014,0.693571498460718,-8.89807452599868,0.25972787829276,0.608871579157636
1485.29026548113,0.73184,0.751975752104169,0.693550942635281,-8.90089263520941,0.26219644494838,0.61134892524707
1485.5983556885,0.73184,0.7564116488972,0.693533236616357,-8.90311746522168,0.264360428229966,0.6135204729913
1485.92505831926,0.73184,0.7611834684953,0.693514513017304,-8.90526115547425,0.26668588364672,0.615853929969223
1486,0.759196,0.762287738807296,0.693510225555702,-8.90572128285559,0.267223640968247,0.61639351837021
1486.32896061808,0.759196,0.767176642233312,0.693491438413205,-8.90760006446642,0.269602603741795,0.61878049695595
1486.64278966734,0.759196,0.771902047941726,0.69347356515229,-8.90917631104996,0.271899103920689,0.6210846164071
1486.96431821292,0.759196,0.776802788810289,0.693455303594496,-8.91056963739565,0.274277831632022,0.623471121618584
1487.29460920774,0.759196,0.78189658261689,0.693436597408464,-8.91176465736573,0.276747167541317,0.625948416064165
1487.60861209409,0.759196,0.786792146166087,0.693418863932748,-8.91267626012908,0.279117709562969,0.628326494356007
1487.94511829403,0.759196,0.792092795826717,0.693399914615721,-8.91340774465419,0.281681877670489,0.630898705653187
1488,0.790244,0.792962414526834,0.693396829587156,-8.91350278603693,0.282102330076697,0.631320470092586
1488.27440852986,0.790244,0.797331360007935,0.6933814277444,-8.91387528201738,0.284213804070185,0.633438501902107
1488.59451229111,0.790244,0.802470519298666,0.693363510704765,-8.91409217237185,0.286695881439406,0.635928218455773
1488.948407465,0.790244,0.808203723347243,0.693343764848487,-8.91405684256425,0.289463028188228,0.638703798499998
1489.2537778894,0.790244,0.813192764089872,0.693326779217126,-8.91379218786922,0.291869432176346,0.64111747016504
1489.58286005419,0.790244,0.818611126260751,0.693308528789451,-8.91326215093599,0.29448113329108,0.643736995051133
1489.94993536004,0.790244,0.824704190616733,0.693288236178831,-8.91236891758016,0.297415566320855,0.646680147048204
1490,0.822392,0.825539073117803,0.693285473697429,-8.91222227337135,0.297817419816794,0.647083185272634
1490.25032319979,0.822392,0.829726826938686,0.69327167950865,-8.91139927336627,0.299832204197028,0.649103882344801
1490.57546700819,0.822392,0.835197928529504,0.693253806608121,-8.91010595310993,0.302461987375552,0.651741321577122
1490.91825227933,0.822392,0.841001481196034,0.693235016632563,-8.90846640282941,0.305248428636484,0.654535804914722
1491.21934813619,0.822392,0.846126288289752,0.693218555374893,-8.90679123615024,0.307706212548489,0.657000627732353
1491.57879475617,0.822392,0.852273315068758,0.693198956280564,-8.90450219487284,0.310650775853393,0.659953562849878
1491.89767545294,0.822392,0.85774933485353,0.693181616167798,-8.90220690083479,0.313270912432306,0.662581097442688
1492,0.85654,0.859510455688796,0.693176061305362,-8.90141750219614,0.314112999018259,0.663425553628355
1492.35023793851,0.85654,0.865550895693793,0.693157082446743,-8.89852063965031,0.316999239354705,0.666319895035041
1492.70337420447,0.85654,0.871657643995264,0.693138000570144,-8.89529375626841,0.319914231120104,0.669243031055701
1493.05260539085,0.85654,0.877709191335825,0.693119183234903,-8.89179966944908,0.32280039291856,0.672137223408844
1493.34900012674,0.85654,0.882852278405701,0.693103254728316,-8.88859755516266,0.325251584016674,0.67459521158504
1493.69330614744,0.85654,0.888832425056122,0.693084799862106,-8.88460471563352,0.328100048631771,0.677451550598542
1494,0.891288,0.894162616674333,0.693068404983718,-8.8808006988099,0.330637805724072,0.679996302725542
1494.29524103001,0.891288,0.899295414175077,0.693052661592555,-8.87691847046075,0.333080834013001,0.682446049762563
1494.63032205655,0.891288,0.905121658535988,0.693034840548968,-8.87225054307846,0.335853240063655,0.685226062247394
1494.95175935445,0.891288,0.910710683918589,0.693017791933783,-8.86751106492528,0.33851239168988,0.687892491756645
1495.25525923566,0.891288,0.915987370282108,0.693001736766962,-8.86280094403252,0.341022806448489,0.690409761443827
1495.56755960648,0.891288,0.921416368263461,0.692985258674484,-8.85771586548095,0.343605593490567,0.692999585255977
1495.89192604912,0.891288,0.927054288480925,0.692968189608108,-8.85217837428333,0.346287783872762,0.69568906626251
1496,0.926036,0.928932568393984,0.692962512768013,-8.85027545090535,0.347181388349532,0.696585095513716
1496.3044747102,0.926036,0.934223751464726,0.692946547146789,-8.84475873702692,0.349698790272008,0.69910931588513
1496.61736115225,0.926036,0.939660476316422,0.692930182806183,-8.83885028401031,0.352285503110202,0.701703017369239
1496.94468990843,0.926036,0.945347588664578,0.692913108895508,-8.83240948884469,0.354991456698601,0.704416262525252
1497.26364756023,0.926036,0.950888845244269,0.692896516495947,-8.82587805406008,0.357628194988408,0.707060086619846
1497.56356530902,0.926036,0.956099076627137,0.692880954818254,-8.81950658904534,0.36010750294452,0.709546040075755
1497.90366184067,0.926036,0.962007165088594,0.692863355448912,-8.81201194699178,0.362918941039922,0.712364993674035
1498,0.960784,0.963680720140988,0.692858379191157,-8.80983688184326,0.36371534909793,0.713163524118286
1498.29672336655,0.960784,0.968835323153555,0.692843077324121,-8.80299317538081,0.366168404429344,0.715623089661203
1498.59791473873,0.960784,0.974067618776042,0.692827583933479,-8.79582334908527,0.368658511124726,0.718119773977145
1498.94267213237,0.960784,0.980056940463431,0.692809898268254,-8.78734058246484,0.371509028993641,0.720977781417994
1499.28471964358,0.960784,0.985999566592553,0.69279240447259,-8.77863347662486,0.37433770465997,0.723813844091675
1499.58102551561,0.960784,0.991148044276499,0.692777294297098,-8.77085642013436,0.376788767394757,0.726271268927361
1499.92102937339,0.960784,0.99705690600107,0.692760008749738,-8.76166434012515,0.379602419861009,0.729092176985064
1500,0.995532,0.998429559445236,0.692756002378277,-8.75948834262417,0.380256166043178,0.729747610453671
1500.29255772997,0.995532,1.00351585357993,0.692741189122838,-8.75129229814922,0.382679013037436,0.73217673301851
1500.58637815099,0.995532,1.00862640071145,0.692726359158517,-8.74284719857327,0.385114037450929,0.734618066821348
1500.91310781151,0.995532,1.01431297044141,0.692709925033223,-8.73320459701095,0.387823982908839,0.737335038585702
1501.25648970275,0.995532,1.02029435690484,0.692692717906395,-8.72278477983985,0.390674606829429,0.740193061951536
1501.55666023438,0.995532,1.02552758942975,0.692677729131511,-8.71343609911831,0.393168280665669,0.742693220138566
1501.86800147791,0.995532,1.03095981443681,0.692662232356846,-8.7035026992671,0.395755540273707,0.74528722510466
1502,1.03028,1.03326397965182,0.692655676702562,-8.69921843965144,0.396852401925094,0.746386925281334
1502.29559821419,1.03028,1.03842540155324,0.692641025057332,-8.68946692067653,0.399308073487013,0.748848774514462
1502.59446100805,1.03028,1.04364409668295,0.69262625090676,-8.67938657895776,0.401788694660891,0.751335520349677
1502.90655449659,1.03028,1.04909122612427,0.692610865867673,-8.6686227612734,0.404375196524205,0.753928278576005
1503.24768882204,1.03028,1.05503832845828,0.69259410557344,-8.65658041152236,0.407196271719431,0.756756015865563
1503.55750278575,1.03028,1.06042980610154,0.692578944836258,-8.64539347002459,0.409751939374046,0.759317560055659
1503.85753674379,1.03028,1.06563993072899,0.692564330450148,-8.63433310697058,0.412220806304456,0.761791945812214
1504,1.065028,1.06810953007123,0.69255741890713,-8.62900346980704,0.413391017234819,0.76296481099843
1504.30388162131,1.065028,1.07336776487535,0.692542746399237,-8.61746775417221,0.41588225190405,0.765462278277951
1504.59202259546,1.065028,1.07834182328314,0.692528930778527,-8.60631954620846,0.418238303516676,0.767824535782874
1504.88119269112,1.065028,1.08332227015502,0.692515161553569,-8.59492648073149,0.420595321484127,0.770188097457814
1505.20658445703,1.065028,1.08891167802082,0.69249977000155,-8.58186140148269,0.423234879395154,0.772835434386214
1505.52955697668,1.065028,1.09443917583279,0.692484571966714,-8.56863800371236,0.425834452524363,0.775443211171331
1505.8212545925,1.065028,1.09940552935253,0.69247087639763,-8.55647760411985,0.42815525100392,0.777771878093026
1506,1.099776,1.10243122779099,0.692462479286465,-8.54892471228524,0.4295595556471,0.779181046103524
1506.32125884664,1.099776,1.10782059253659,0.692447334332741,-8.53515839138124,0.432039951047738,0.781669045051425
1506.63427996392,1.099776,1.1129862206867,0.692432463993131,-8.52151176021481,0.434387395091448,0.784023413439163
1506.96820762629,1.099776,1.11836572818078,0.69241643659625,-8.50670568110173,0.436797401069265,0.786440238372957
1507.29922213028,1.099776,1.12352363167611,0.692400367686105,-8.49178390883511,0.439074027426502,0.788722991824865
1507.62339645107,1.099776,1.12836899774937,0.692384468146468,-8.47694346508577,0.44118443302529,0.790838723775403
1507.96177682889,1.099776,1.13317752065327,0.692367741634691,-8.46122430402961,0.443257845695346,0.792916904548391
1508,1.13122,1.13370367022622,0.692365846741865,-8.45943456170377,0.443483764217113,0.793143481296021
1508.19111585555,1.13122,1.13628127339704,0.692356364646408,-8.45044424122984,0.444589045460485,0.79425193805982
1508.51064452591,1.13122,1.14039293555382,0.692340515481601,-8.43526330182878,0.446351879424063,0.796020207355562
1508.83106292422,1.13122,1.14427591687719,0.692324682261931,-8.41986085307045,0.44802647848775,0.797700414274985
1509.15561783423,1.13122,1.14798662993097,0.692308760407409,-8.40408657834024,0.449648794838916,0.79932857483459
1509.54199056999,1.13122,1.15216309479875,0.692290016657784,-8.38509255289268,0.451520467931308,0.801207432630724
1509.9105694917,1.13122,1.15597539808893,0.692272392674982,-8.36676429138147,0.453292255070933,0.802986325197284
1510,1.16166,1.15688502690246,0.692268157331726,-8.36228707913724,0.453725978440157,0.803421812878691
1510.41542983254,1.16166,1.16109214568827,0.69224869809469,-8.34133578479692,0.455790263368488,0.80549452155512
1510.78232456186,1.16166,1.1648712621693,0.69223180046155,-8.32261976597167,0.457721919423814,0.807433965276709
1511.09381381827,1.16166,1.1682078583826,0.692217648398955,-8.3065680186378,0.459472964611325,0.809191916993996
1511.42429391124,1.16166,1.17194443960462,0.692202797174409,-8.28936634859676,0.461461269665581,0.811187887572422
1511.78838464024,1.16166,1.17635798746958,0.692186577811354,-8.27019790097611,0.46381458833529,0.813550110826169
1512,1.168504,1.17908330169774,0.692177190312307,-8.25894576560799,0.465256591376326,0.814997384613266
1512.31138935341,1.168504,1.18331265451479,0.692163384512367,-8.24223118029716,0.467467464291891,0.81721510722642
1512.62881041682,1.168504,1.18787661680462,0.692149273718423,-8.22499057827953,0.469807707817696,0.819561923563603
1512.96561969308,1.168504,1.19295620811088,0.692134219008632,-8.20646299113129,0.472354538393671,0.822115245117265
1513.27776032783,1.168504,1.1978276008831,0.69212017399805,-8.18906973739077,0.474742738465063,0.824508979251348
1513.61917717855,1.168504,1.20326664482921,0.692104712336327,-8.16979421583377,0.477353972319777,0.827125683927215
1513.94314505701,1.168504,1.20846802141137,0.692089969683437,-8.15125894348353,0.479807817903881,0.829584099254812
1514,1.209176,1.2093803370398,0.692087378377717,-8.14798146191618,0.480234704357197,0.830011874834642
1514.28427471493,1.209176,1.21392403531189,0.692074420939819,-8.13148419306969,0.482347622264618,0.83212948999666
1514.57615181309,1.209176,1.21853857578112,0.692061142357341,-8.11435660708489,0.48447715775984,0.834264015764295
1514.88462181229,1.209176,1.22333803747702,0.692047171124647,-8.09604993347838,0.486681890283484,0.83647421398232
1515.18231449667,1.209176,1.22788246941604,0.692033773583762,-8.07818613802815,0.48876608534386,0.838563881788936
1515.4818582524,1.209176,1.2323646979726,0.692020393410591,-8.06001990663503,0.490823533649051,0.840627048297989
1515.80487151774,1.209176,1.23709959190813,0.692006085503771,-8.04021938321337,0.493003532787046,0.84281347319985
1516,1.239356,1.23991412875771,0.691997501918394,-8.02815379661469,0.494304237550661,0.844118143766474
1516.30186147211,1.239356,1.24420842409882,0.691984304195911,-8.00933597344313,0.496297389745228,0.846117204978403
1516.62873170847,1.239356,1.24878984405904,0.691970110036776,-7.98875288782938,0.498435741131641,0.848261946929772
1516.98269844793,1.239356,1.25368979953196,0.691954833335237,-7.96622469866743,0.500735373879213,0.850568498787306
1517.31471543474,1.239356,1.25824525441656,0.691940573931143,-7.94486996603415,0.502881742649156,0.852721364365697
1517.63919855777,1.239356,1.26267155907397,0.691926685976562,-7.92379220917299,0.504969489013017,0.854815473756908
1518,1.262564,1.26757005360838,0.691911278802912,-7.90011577450689,0.507273715645287,0.857126778000809
1518.34702211361,1.262564,1.2722545056826,0.691896474909074,-7.87710723498172,0.509463343307498,0.85932301930384
1518.68194099515,1.262564,1.27673551238773,0.69188218528168,-7.85468353703568,0.511538308461436,0.861404254826061
1518.99990668757,1.262564,1.28093229951197,0.691868608206248,-7.83319979338062,0.513460380880509,0.863332170711839
1519.3382015115,1.262564,1.28530890833902,0.691854147513313,-7.81013787925523,0.515440969065501,0.865318848943717
1519.67602918515,1.262564,1.28955889904698,0.691839692120784,-7.78690276519236,0.517340705623796,0.867224523831898
1520,1.2939,1.29349527472469,0.691825822331532,-7.76443453971542,0.519081367475555,0.868970755613865
1520.32486237943,1.2939,1.29728501654653,0.691811918256877,-7.74172852357531,0.520742329136501,0.870637363507809
1520.6758123734,1.2939,1.30118659684726,0.691796917336032,-7.7170099564098,0.522440543719973,0.872341644684707
1521.04822420651,1.2939,1.30509977840869,0.691781039542726,-7.690575898979,0.524135784291751,0.874043278378522
1521.36243352724,1.2939,1.30821977660536,0.691767689656205,-7.6681186330427,0.525485190774445,0.875398037880425
1521.6813653758,1.2939,1.31122212419962,0.691754194994996,-7.64518704730532,0.526785088353285,0.876703325892593
1522,1.313312,1.31406537532151,0.691740780647612,-7.6221462393567,0.528020209551404,0.877943819376056
1522.31512123896,1.313312,1.31673578138696,0.691727591598134,-7.59923751663956,0.529186317711136,0.879115499226797
1522.70508973142,1.313312,1.31986694083918,0.691711386456277,-7.57072814920131,0.530563873839879,0.880500160092749
1522.9984276585,1.313312,1.32211167442452,0.691699281452207,-7.54917231688662,0.53155863015425,0.881500430578282
1523.29176558559,1.313312,1.3242742039411,0.691687242519037,-7.52752529722095,0.532521756701073,0.882469234283352
1523.65933130797,1.313312,1.32688247350623,0.691672232221555,-7.50027668616531,0.53368665798869,0.883641506899094
1524,1.328292,1.32920923745396,0.691658366681065,-7.47490351122418,0.534723174821515,0.88468506165133
1524.34973097024,1.328292,1.33151022214131,0.691644139835351,-7.44874144320288,0.535739828214861,0.88570841201885
1524.65767653687,1.328292,1.33345809092804,0.691631589323752,-7.42561346975473,0.536589139832142,0.886563427233935
1524.97524332103,1.328292,1.3353803101651,0.691618604051575,-7.40167699661958,0.53741305449408,0.887393021383739
1525.30798763132,1.328292,1.33728607771958,0.691604941008073,-7.37650784419387,0.538212232781439,0.888197912079251
1525.63226955821,1.328292,1.33902118297979,0.691591568534552,-7.3518970356229,0.538921703807281,0.888912692843424
1526,1.339836,1.34082419503119,0.691576348890978,-7.32389892197382,0.539638146576999,0.889634873465965
1526.36280666547,1.339836,1.34241582349325,0.69156130254549,-7.29619119115064,0.540250321354212,0.890252949297548
1526.66747484418,1.339836,1.3436017437658,0.691548668695577,-7.27286588583796,0.540693108784388,0.890700705780354
1526.96489093373,1.339836,1.34462564750819,0.69153635547106,-7.2500510300694,0.541066156789606,0.891078613182965
1527.29826735257,1.339836,1.34562037857834,0.691522595704155,-7.22443172516954,0.541421429603726,0.891439340273679
1527.63770695455,1.339836,1.34647805547165,0.691508650149176,-7.19830362348889,0.541725779894839,0.891749250009374
1528,1.350312,1.34724205548806,0.691493856213993,-7.17037606459381,0.542004063500782,0.892033486515366
1528.36308238677,1.350312,1.34788316179832,0.691479139947233,-7.14235219824812,0.542255232427369,0.892290775396435
1528.66128241037,1.350312,1.3483459867495,0.691467143279575,-7.11931283743067,0.542457036893373,0.892497692464004
1528.94304786293,1.350312,1.34875596982141,0.691455883973565,-7.09752527767844,0.542656162603803,0.892701728835031
1529.27789324629,1.350312,1.34924061248189,0.691442597107982,-7.07161092094968,0.542916234653178,0.892967749832886
1529.64610801538,1.350312,1.34981070491211,0.691428092969246,-7.0430846368278,0.543244398316855,0.893302616772054
1530,1.34736,1.35043087303228,0.691414240095032,-7.01563590083811,0.543608539171084,0.893673334998517
1530.33151514693,1.34736,1.35109713795103,0.691401317983103,-6.98989052219723,0.543994484485058,0.894065159176946
1530.62075041027,1.34736,1.35175200357235,0.69139007016107,-6.96739999349272,0.544363259473581,0.894438970646778
1530.90555168278,1.34736,1.35246229692597,0.691379007417332,-6.94522555309421,0.544750883666172,0.894831466474258
1531.26244096264,1.34736,1.35343437331127,0.691365151134692,-6.91739469867622,0.545262559488223,0.895349117288168
1531.582878581,1.34736,1.35437023598812,0.691352710498267,-6.89236213467233,0.545737426931327,0.8958292175119
1531.90331619936,1.34736,1.35534842240573,0.691340269492084,-6.86728557727509,0.546218524216089,0.896315411746165
1532,1.3555,1.35564922216718,0.691336516178036,-6.85971052242274,0.546363843091617,0.896462268498301
1532.48341900319,1.3555,1.35717116990812,0.69131776162127,-6.82177280564558,0.547082648692089,0.897188908233619
1532.90395714068,1.3555,1.3584913079954,0.691301476422368,-6.7886851603016,0.547687791432319,0.897800878923624
1533.28188801408,1.3555,1.35965084550313,0.691286876463731,-6.75888375041781,0.54820853069876,0.89832776420177
1533.59011792229,1.3555,1.36056692290745,0.691274999337851,-6.73453359179308,0.54861464677396,0.898738900149974
1533.89834783051,1.3555,1.36145046561781,0.691263152634637,-6.71014445050002,0.549003320779495,0.899132601490044
1534,1.361808,1.36173413711646,0.691259252727141,-6.70209277424224,0.549127773394185,0.899258711198577
1534.50826084747,1.361808,1.36309353317495,0.691239808047056,-6.66177509239071,0.549724384906006,0.899863586345735
1534.74963785723,1.361808,1.36370571913147,0.69123060648549,-6.64259459935614,0.549994480185876,0.900137601998938
1534.991014867,1.361808,1.36429822174956,0.691221426478065,-6.62339356665436,0.550257423608151,0.900404463644692
1535.32610808776,1.361808,1.36509192619234,0.691208718125652,-6.59670466304375,0.550613026144154,0.900765502956438
1535.85679231443,1.361808,1.36629473696689,0.691188676346816,-6.55436224549856,0.551161040714646,0.901322124508066
1536,1.366164,1.36661081049136,0.691183285270311,-6.54292053407665,0.551306753280747,0.901470154458141
1536.27688283926,1.366164,1.36721470950586,0.69117288208614,-6.52078051971211,0.55158701897499,0.901754867123081
1536.60850267279,1.366164,1.36792901646826,0.691160456271805,-6.49423241222769,0.551921581071198,0.902094726707577
1537.05611054886,1.366164,1.36888469376716,0.691143741903526,-6.45834531223189,0.5523733577555,0.90255360228918
1537.3108345607,1.366164,1.36942700664776,0.691134259593723,-6.43789542281475,0.552631095452586,0.902815352167114
1537.56555857255,1.366164,1.3699696651298,0.691124799027002,-6.41742573349017,0.552889930105138,0.903078177935692
1538,1.37052,1.37089848358348,0.691108715593467,-6.3824681073847,0.553334862420102,0.903529873137567
1538.30006141557,1.37052,1.37154390225019,0.69109764720522,-6.35828957701136,0.553644618574508,0.903844322413995
1538.60012283115,1.37052,1.37219344524297,0.691086613288882,-6.33408318020646,0.553956604260171,0.904161004688546
1539.04287767812,1.37052,1.37316043007005,0.69107039667421,-6.29831421253931,0.554421437268318,0.904632776877191
1539.31728724817,1.37052,1.37376502545002,0.691060384498193,-6.2761144713987,0.554711497045408,0.904927144909932
1539.59169681822,1.37052,1.37437342183423,0.691050401093505,-6.25389088799604,0.55500252623641,0.905222489911008
1540,1.374876,1.37528448989,0.691035597143283,-6.22077931069107,0.555436722148281,0.905663118997081
1540.38192837655,1.374876,1.37614050774162,0.691021799880135,-6.18975839008986,0.555841803359856,0.906074168163162
1540.69946240296,1.374876,1.37685224663775,0.69101036222148,-6.16393219328759,0.556175653922785,0.90641296100003
1540.98589946716,1.374876,1.37749188687651,0.691000068365032,-6.14060768617157,0.556473500743232,0.906715251122526
1541.36086684353,1.374876,1.37832172702253,0.690986624163437,-6.11003502972235,0.556856189621418,0.907103735218936
1541.64365121593,1.374876,1.37893868267539,0.690976506917939,-6.08694945948465,0.557137283308957,0.907389183252814
1541.92643558833,1.374876,1.37954503027184,0.690966407324319,-6.06383943618182,0.557410706150961,0.907666946320316
1542,1.379232,1.37970068455515,0.690963782783539,-6.05782357825602,0.557480452357617,0.907737818795531
1542.36782205837,1.379232,1.38046359687073,0.69095067695081,-6.02772038700227,0.557819344528149,0.908082324100979
1542.69123943106,1.379232,1.38110970651127,0.690939176194132,-6.00121932882357,0.55810187055394,0.908369761375515
1543.01465680374,1.379232,1.38172850049426,0.690927696904693,-5.97468958192056,0.558368655398912,0.908641433544502
1543.49082982297,1.379232,1.38258252180952,0.690910836161823,-5.93558011014061,0.558731152290736,0.909011079556816
1543.75871942033,1.379232,1.3830302981354,0.690901372908894,-5.91355336271551,0.558918329131314,0.909202252270971
1544,1.383592,1.3834124319331,0.690892864464833,-5.89370054352891,0.559076831670067,0.90936434117824
1544.34593406338,1.383592,1.3839249183108,0.690880691967172,-5.8652150674381,0.559288412294074,0.90958107893919
1544.69186812677,1.383592,1.38439652833717,0.690868552909765,-5.8367058396599,0.559482466023769,0.909780284998485
1545.06627311175,1.383592,1.3848635657662,0.690855454803566,-5.80582566948089,0.559674599954474,0.909977990380154
1545.42073077054,1.383592,1.38526803268747,0.690843094401621,-5.77656910881892,0.559842480675564,0.910151141788491
1545.80619363594,1.383592,1.38567171434133,0.690829697748031,-5.74473150193793,0.560012040307958,0.910326430068514
1546,1.385804,1.38586239966094,0.690822979808832,-5.7287158446142,0.560092900943936,0.910410168000632
1546.32926736482,1.385804,1.38617047513836,0.690811593340108,-5.70149437635613,0.56022533773274,0.910547472596927
1546.75137185071,1.385804,1.38654156583087,0.690797045391833,-5.66657742015656,0.56038834371866,0.910716698526783
1547.02735166975,1.385804,1.38677305456371,0.690787562930016,-5.64373625070554,0.560491621706364,0.910824031030899
1547.3033314888,1.385804,1.38699802818317,0.690778103265267,-5.62088607688021,0.56059336006386,0.910929814371585
1547.64998635114,1.385804,1.38727403018903,0.690766252976912,-5.59217180678012,0.560720308966523,0.911061830758684
1548,1.387392,1.38754803531748,0.69075432339418,-5.56316549365927,0.560847808311714,0.911194431549818
1548.34304682426,1.387392,1.38781433386674,0.690742665415089,-5.53472320071261,0.560972612064454,0.911324218829343
1548.71912435219,1.387392,1.38810562940095,0.6907299232778,-5.50352721993296,0.561110392736632,0.911467445060775
1549.02437114965,1.387392,1.38834248455623,0.690719610188133,-5.47819510442212,0.561222733902378,0.91158419245318
1549.32961794712,1.387392,1.38858017176593,0.690709323043796,-5.45285255493576,0.56133531393849,0.911701166392793
1549.66907264834,1.387392,1.38884569015942,0.690697913359892,-5.42465767025427,0.561461328169337,0.911832052394144
1550,1.388976,1.38910576425455,0.690686820906866,-5.39715855099107,0.561584847829208,0.911960306147834
1550.31660136291,1.388976,1.38935560467843,0.690676236903363,-5.37083826350251,0.561703059027997,0.912083028568116
1550.63320272582,1.388976,1.38960629302834,0.690665680597473,-5.34450658487531,0.56182159156672,0.912206055947418
1551.09934872073,1.388976,1.3899765928547,0.690650188983163,-5.30571651293874,0.561996916112559,0.912387967718749
1551.36014397685,1.388976,1.3901842396042,0.690641548716596,-5.28400374590458,0.562094915384231,0.912489635870372
1551.62093923297,1.388976,1.39039215811543,0.690632928090154,-5.2622831906898,0.562193015156309,0.912591392297307
1552,1.390564,1.39069482470281,0.690620433993797,-5.23069889141052,0.562336378858527,0.912740051048745
1552.3573750386,1.390564,1.39098078255639,0.69060869465445,-5.20090637350413,0.562471886003785,0.912880554008341
1552.68612779585,1.390564,1.39124458595831,0.690597930651117,-5.1734869426353,0.562596828623217,0.913010087946841
1553.04052922852,1.390564,1.39153007731563,0.69058636493835,-5.14391430189706,0.562732581040821,0.913150786188553
1553.34616903428,1.390564,1.39177741014853,0.690576422132222,-5.11839880320119,0.56285015854114,0.913272626915762
1553.65180884004,1.390564,1.39202585248906,0.690566508095648,-5.0928724014043,0.562967769823207,0.913394500516463
1554,1.392152,1.39231009326733,0.690555247824999,-5.06377887881969,0.563102056243457,0.913533636927539
1554.41032368391,1.392152,1.39264598833909,0.690542022539615,-5.02947555040534,0.563259953592365,0.913697174076256
1554.67608244616,1.392152,1.39286337436376,0.690533481401152,-5.00724741030742,0.563361079572695,0.913801923048485
1554.94184120841,1.392152,1.39307994901073,0.690524959472868,-4.98501103046414,0.563461222191185,0.913905664002989
1555.3034963293,1.392152,1.39337218033284,0.690513394013019,-4.95473775081053,0.563595629210369,0.914044925917537
1555.66515145019,1.392152,1.39365997193188,0.690501866827142,-4.92444952206042,0.563726545168605,0.914180645154233
1556,1.393736,1.39392106253233,0.690491231127954,-4.89639324245029,0.563844260976467,0.914302769621554
1556.39202116115,1.393736,1.39421870418099,0.690478829764106,-4.8635310182984,0.563977833504503,0.914441571843048
1556.65909294424,1.393736,1.39441588933257,0.690470414693898,-4.84113364065696,0.564065514744455,0.914532830817986
1556.92616472733,1.393736,1.3946081297866,0.690462027869043,-4.81872888424672,0.564150128436256,0.914621036054618
1557.29458788066,1.393736,1.39486443930892,0.690450504756245,-4.78781001017152,0.564261767023999,0.914737655248277
1557.6681708763,1.393736,1.3951123903237,0.690438873318364,-4.75644482190149,0.56436742789314,0.914848402807239
1558,1.395324,1.39532061647992,0.690428583042341,-4.72857458253645,0.564452731653698,0.914938249051865
1558.31863735819,1.395324,1.39550752098505,0.6904187336484,-4.70180357048914,0.564525847717629,0.91501565449257
1558.71607380127,1.395324,1.39571801470185,0.69040648528592,-4.66840119721856,0.564601803327845,0.915096917392067
1558.98401576879,1.395324,1.39584230037132,0.690398247608704,-4.64587611964189,0.564640980723641,0.915139645258697
1559.2519577363,1.395324,1.39594936356925,0.690390024204955,-4.62334695876173,0.564669040900378,0.915171232839285
1559.61403778748,1.395324,1.3960615727208,0.690378932743978,-4.59289735389697,0.564686977372536,0.915193897588034
1560,1.39594,1.3961323133962,0.690367135810374,-4.56043519445378,0.564676247063161,0.915188161625311
1560.33080685434,1.39594,1.39614580050746,0.69035704694145,-4.53261093581439,0.564639282715618,0.915155491170911
1560.68863579259,1.39594,1.39610413552787,0.690346158617766,-4.50251555270692,0.56456787350038,0.915088719629827
1560.96547662658,1.39594,1.39602732649548,0.690337753118246,-4.47923492913351,0.564488077727003,0.915012506930567
1561.24231746056,1.39594,1.39590824813265,0.690329364287193,-4.45595890389039,0.564385542230669,0.914913550271596
1561.59680106979,1.39594,1.39568979160422,0.690318647687235,-4.4261644126932,0.564220387978376,0.914752972595807
1562,1.39626,1.39534603102843,0.690306493060485,-4.39229297902186,0.56398524504584,0.91452302789698
1562.28657139905,1.39626,1.39503781656116,0.690297876882873,-4.36823353566037,0.563786959778883,0.914328436051295
1562.57314279811,1.39626,1.39467580860639,0.6902892794802,-4.34418860030518,0.563563452167734,0.914108620471104
1563.02115519165,1.39626,1.39400261481411,0.690275875676114,-4.30663210164575,0.563164908148105,0.913715847010969
1563.29992160489,1.39626,1.39351885141181,0.690267557499448,-4.28328753020646,0.562887048143355,0.91344157774693
1563.57868801813,1.39626,1.39298657072564,0.690259255482022,-4.25996383601644,0.562587118895844,0.913145240190398
1564,1.392512,1.39209264399814,0.690246737055557,-4.22475751341901,0.562093448213368,0.912656996569946
1564.36576949348,1.392512,1.39123177558139,0.690235894640421,-4.19423958725672,0.561625692131034,0.912193903806551
1564.66084435692,1.392512,1.39048123328275,0.690227163738288,-4.16965484653188,0.561222388951577,0.911794339827005
1564.97970633268,1.392512,1.38961490188584,0.69021774434122,-4.1431257517523,0.560761528675934,0.911337496037995
1565.29282951723,1.392512,1.38870921240127,0.690208510002541,-4.11711445507685,0.560283887063818,0.910863772742908
1565.60595270178,1.392512,1.38775020072434,0.6901992917153,-4.09114551240113,0.559782059826299,0.910365836410967
1565.94099946692,1.392512,1.38666669966859,0.690189447261337,-4.06340786023135,0.559220325395279,0.909808232646334
1566,1.387556,1.3864699340942,0.690187715913195,-4.05852886057387,0.559118902144623,0.909707538833939
1566.29500266538,1.387556,1.38546029325873,0.690179070043556,-4.03415940419422,0.558600935653711,0.909193225759102
1566.68289818898,1.387556,1.38407060364537,0.690167731497351,-4.00218323473865,0.557894236645242,0.908491328674311
1567.02257959136,1.387556,1.38280070747261,0.690157832449363,-3.97424665168036,0.557254889323943,0.907856185016785
1567.40415169449,1.387556,1.38132215048354,0.690146748207073,-3.94294006878018,0.556517450375752,0.907123467408436
1567.69880677234,1.387556,1.38014760322307,0.690138215364492,-3.91882078950037,0.555935974479173,0.906545637641995
1568,1.379752,1.37892179605308,0.690129517346373,-3.89421804926526,0.555333071028534,0.905946465260789
1568.42006436355,1.379752,1.37717707682932,0.690117426817128,-3.85999449061273,0.554481141659956,0.905099781962255
1568.71095114881,1.379752,1.37594963163676,0.690109080634018,-3.83635708039392,0.553884943865874,0.904507239532961
1569.00183793407,1.379752,1.37470986430143,0.690100754023148,-3.81277085179802,0.553284976141288,0.903910948585228
1569.36396658259,1.379752,1.37315305937956,0.690090411606478,-3.78348022814231,0.552534305718909,0.903164889804725
1569.72609523111,1.379752,1.37158492032902,0.690080089131397,-3.75427024181227,0.551779530135871,0.902414769953244
1570,1.371092,1.37039281884682,0.690072289767409,-3.73223044603775,0.551205808225553,0.901844570737234
1570.38022920005,1.371092,1.36873022796796,0.690061466523563,-3.70171259622065,0.550405981568858,0.901049321766434
1570.68510532416,1.371092,1.3673903396633,0.690052787610819,-3.67730799522228,0.549761350571189,0.900408208927124
1570.98998144826,1.371092,1.36604390789646,0.690044109748949,-3.6529617857586,0.549113872343924,0.899764100863212
1571.31874090275,1.371092,1.3645846701064,0.690034760628632,-3.62677408256005,0.548414290941086,0.89906797214157
1571.71797538009,1.371092,1.36280460301055,0.690023439466197,-3.59506464700489,0.547566963494667,0.898224556425282
1572,1.362432,1.36154548117658,0.690015481930654,-3.57272553675893,0.546973818521065,0.897634040258066
1572.30117464841,1.362432,1.36020526280495,0.690007041636598,-3.54892495833666,0.546349901438331,0.897013319031412
1572.68321081281,1.362432,1.35852480404896,0.689996448962577,-3.51881564093689,0.545580889636438,0.896248579591901
1573.03895368272,1.362432,1.35699672710826,0.689986717699168,-3.49085870526042,0.54489470933164,0.895566618170643
1573.37403933261,1.362432,1.35560575179179,0.68997767225504,-3.46459357562992,0.544280539647466,0.894956658964883
1573.73642387054,1.362432,1.35416922131656,0.689968012099031,-3.43626021476114,0.543654811040656,0.894335774342416
1574,1.353772,1.35317488678582,0.689961052332456,-3.41569681971241,0.543223851036672,0.893908484979993
1574.32939354616,1.353772,1.35199481337805,0.689952409453445,-3.39004862876219,0.542711166448048,0.8934000682467
1574.68085105737,1.353772,1.35080870785542,0.689943223685011,-3.36274069708128,0.542189122771365,0.892882499076721
1575.09616140269,1.353772,1.3494878267505,0.689932376080577,-3.33054491673444,0.541589791251685,0.892288350881707
1575.43050792335,1.353772,1.34846686820537,0.689923622784999,-3.30468120357876,0.541105622322441,0.891808271123464
1575.69799748903,1.353772,1.34766071985452,0.68991659496634,-3.28402440430325,0.540706997629318,0.891412861570967
1576,1.345112,1.34674295378772,0.689908625998594,-3.26074018487147,0.540233646858458,0.890943075808791
1576.33884380944,1.345112,1.34567625169594,0.689899635550927,-3.23466484022509,0.539658747775959,0.890372080608724
1576.65639173298,1.345112,1.34461106393119,0.689891160836525,-3.21027846634209,0.539064201629444,0.889781095026665
1577.11995095693,1.345112,1.34288077889098,0.689878709546994,-3.17477487247603,0.53807537776123,0.888797276341295
1577.34181359957,1.345112,1.34195765250339,0.689872722406077,-3.15782710436212,0.537544341908855,0.88826854521495
1577.5636762422,1.345112,1.34096244374507,0.689866722391428,-3.14091107785528,0.536973792177932,0.887700234825019
1578,1.343108,1.33877427480368,0.689854905348448,-3.10774523523344,0.535737824616515,0.886468504647811
1578.36538385186,1.343108,1.33669556458464,0.689845021904082,-3.0800870293862,0.534592641002708,0.885327135019091
1578.68458826905,1.343108,1.33470077396488,0.689836420882942,-3.05601972413938,0.533520793826995,0.884258711539555
1579.0102832026,1.343108,1.33250901598321,0.689827692446057,-3.03156205844824,0.532371637649049,0.883113142414761
1579.32898851873,1.343108,1.3302326318333,0.689819206917779,-3.00773210718164,0.531205520080957,0.881950634035646
1579.64769383485,1.343108,1.32785108985637,0.689810780433052,-2.98400879018328,0.530010637213588,0.880759467940923
1580,1.32616,1.32512801337859,0.68980153295973,-2.95791292677801,0.528670441278973,0.879423489677432
1580.3746437598,1.32616,1.32216545511683,0.689791767957522,-2.93031434274628,0.527237861571504,0.877995230788933
1580.64628618958,1.32616,1.31999468553609,0.689784724785651,-2.91040269728037,0.526201185453531,0.876961659132075
1580.91792861936,1.32616,1.31781820464352,0.689777707837055,-2.89057487515124,0.525170802350507,0.875934356935175
1581.30814968367,1.32616,1.31470108122873,0.689767666299529,-2.86223821421174,0.523707576320224,0.874475515458167
1581.64945251089,1.32616,1.31199958866964,0.689758914555458,-2.83759450018819,0.522447400609223,0.873219134117512
1581.95602144566,1.32616,1.30960200219737,0.689751074244219,-2.81556939701509,0.521332406290835,0.872107514688998
1582,1.310032,1.30926062219617,0.689749950986268,-2.81241831915872,0.521173801584658,0.871949394694738
1582.2198927717,1.310032,1.3075639248622,0.689744339894622,-2.79669470844478,0.520385732173012,0.871163742849285
1582.5761103894,1.310032,1.30485200753132,0.689735267615736,-2.77133444347887,0.519125147617185,0.869907056223048
1582.99738448246,1.310032,1.30170110288415,0.689724564661825,-2.74151776515541,0.517655910427803,0.868442398266485
1583.33628447399,1.310032,1.29920538352966,0.689715974424837,-2.71766702806238,0.516487508309911,0.867277654569523
1583.68355468206,1.310032,1.29667731499308,0.689707190563302,-2.69335115606202,0.515298828332565,0.866092698290088
1584,1.295676,1.29439333141384,0.689699203426692,-2.67130189047429,0.514220469476704,0.865017712635978
1584.33059674447,1.295676,1.29202132405784,0.689690877696813,-2.64837610290883,0.513096946921458,0.863897723192458
1584.68902360324,1.295676,1.28946006774222,0.689681874160173,-2.62364625791767,0.511880344118245,0.862684945891438
1584.99026586996,1.295676,1.28731209531379,0.689674326682357,-2.60296289708455,0.510857618644192,0.861665431641539
1585.29150813667,1.295676,1.28516579591105,0.689666797816401,-2.5823716770012,0.509834294987911,0.860645315794158
1585.66511115239,1.295676,1.28250359178092,0.689657486987797,-2.55696226137446,0.508563842352787,0.859378837168409
1586,1.281324,1.28011514141512,0.689649166298701,-2.53430636061497,0.507423074042313,0.858241626341776
1586.31059257825,1.281324,1.27789728650792,0.689641470711645,-2.51339607670609,0.506363561006528,0.857185399945144
1586.76136068527,1.281324,1.27467329353167,0.689630338475188,-2.48322337254781,0.504823914739306,0.855650508621692
1587.01260905229,1.281324,1.27287371372768,0.689624152254641,-2.46649567461635,0.503964654542926,0.854793891076784
1587.26385741931,1.281324,1.27107250570688,0.689617979302798,-2.4498324095727,0.503104827812086,0.853936701565182
1587.66647659468,1.281324,1.26818339600847,0.689608114806121,-2.42326442831891,0.501726616030602,0.852562704625711
1588,1.266972,1.26578831972929,0.689599968685072,-2.40138143109492,0.500584593174226,0.851424162787935
1588.32004034883,1.266972,1.26348921239786,0.689592173412721,-2.38049004676663,0.499488490581626,0.850331390731628
1588.64923184739,1.266972,1.26112399668621,0.689584177088917,-2.35911063060434,0.498361363820329,0.849207680188211
1589.0068492543,1.266972,1.25855455342134,0.689575515214965,-2.33601073622949,0.497137201562948,0.847987218194998
1589.36838627359,1.266972,1.25595727861856,0.689566784640881,-2.31279065070629,0.495899633346999,0.846753379235024
1589.66892995084,1.266972,1.25379857145613,0.689559546939888,-2.29358969811619,0.494871227523948,0.845728064681129
1590,1.252616,1.25142108355423,0.689551595004389,-2.27254542498586,0.493738713948509,0.844598948847951
1590.35784866488,1.252616,1.24885186312851,0.689543024409504,-2.24992501732991,0.492514537250366,0.843378452732685
1590.65416183371,1.252616,1.24672484854683,0.689535946644117,-2.23129348720603,0.491501007663896,0.842367972557386
1591.04410071744,1.252616,1.24392617528108,0.689526657916177,-2.20691174449266,0.490167403769873,0.841038385499574
1591.30075725876,1.252616,1.24208419765884,0.68952055907194,-2.19094856823394,0.48928930509903,0.840162934085157
1591.55741380008,1.252616,1.24024213393631,0.689514471318991,-2.17505272608577,0.488410867489346,0.839287147240831
1591.89555281836,1.252616,1.23781478810812,0.689506466345182,-2.15421314400239,0.487253067845508,0.838132846582771
1592,1.238264,1.23706481986466,0.689503996951462,-2.14779967986976,0.486895250126852,0.837776105433879
1592.35698550747,1.238264,1.23450045977153,0.689495567103962,-2.1259636496003,0.485671190480455,0.836555682968154
1592.69833054966,1.238264,1.23204621457868,0.689487519786973,-2.10520634959871,0.484499023705121,0.835386963448129
1593.03984358365,1.238264,1.22958775811746,0.689479480435991,-2.08455836903689,0.483324754184763,0.834216110933999
1593.38135661763,1.238264,1.22712572707266,0.689471453205092,-2.06403010625997,0.482148763518975,0.83304350281114
1593.71988671011,1.238264,1.22468155040978,0.689463509364485,-2.04379946212898,0.480981779486494,0.831879834805679
1594,1.223912,1.22265673929622,0.689456947999657,-2.02714898333874,0.480016143722555,0.830916918978488
1594.35029615279,1.223912,1.22012273292425,0.689448760648367,-2.0064403901458,0.478809489063679,0.829713688503729
1594.6838576479,1.223912,1.21770990828905,0.689440986351628,-1.98683852689549,0.477662820768619,0.828570277071833
1595.01741914302,1.223912,1.21530012654563,0.689433236443148,-1.96735107637309,0.476520657014353,0.827431366330479
1595.36292650737,1.223912,1.21281104137421,0.689425237309672,-1.94728602899572,0.475344518284769,0.82625859307561
1595.68429863307,1.223912,1.21050614394942,0.689417824698634,-1.92873203681637,0.474258738970282,0.825175940679568
1596,1.209556,1.2082555466386,0.689410570218257,-1.9106075172752,0.473202061236947,0.824122335385661
1596.36077617778,1.209556,1.20570528376112,0.6894023141283,-1.89001811454692,0.472009019643063,0.822932840261559
1596.73338588156,1.209556,1.2031017083309,0.6893938253763,-1.86888949559964,0.470795235194371,0.821722746080745
1597.06380502206,1.209556,1.20082362451368,0.689386328605156,-1.85026749444402,0.469736378584682,0.820667189205274
1597.45275779019,1.209556,1.19818400850087,0.689377536852407,-1.82848210318823,0.468512304612367,0.819447038190039
1597.74483061426,1.209556,1.19623408987861,0.689370954522722,-1.81221780957958,0.467608782671261,0.818546493927499
1598,1.195204,1.19455391640521,0.689365214311687,-1.79807406808399,0.466830006273356,0.817770328756765
1598.41616289593,1.195204,1.19185985452607,0.6893558652428,-1.77513575249015,0.465579769969477,0.816524208902423
1598.77043024038,1.195204,1.189608788904,0.689347912093069,-1.75573311879851,0.464532133484693,0.815480010461172
1599.06898943061,1.195204,1.18773867922426,0.689341210403795,-1.73946875229085,0.463659275357452,0.814609998852008
1599.40285131749,1.195204,1.1856728496824,0.689333716551468,-1.72137450513306,0.462692714231155,0.813646561002789
1599.71248951616,1.195204,1.18377751716049,0.689326768109168,-1.70468016846258,0.461804057312485,0.812760739201867
1599.99999999999,1.195204,1.18203299573162,0.68932032051809,-1.68925316214389,0.460985250186986,0.811944506517964
1600,1.183024,1.18203299573153,0.68932032051809,-1.68925316214312,0.46098523287016,0.811944503152739
1600.00000000001,1.183024,1.18203299573144,0.68932032051809,-1.68925316214234,0.460985232870119,0.811944503152698
1600.28751048385,1.183024,1.18030186902393,0.689313881053627,-1.67389710821141,0.460172808124182,0.811134715181573
1600.57502096769,1.183024,1.1785837564008,0.689307454052926,-1.65861144191114,0.459367494769869,0.810332040084921
1600.99450952183,1.183024,1.17610175407297,0.689298107131303,-1.63643412982784,0.458207232996301,0.80917562949835
1601.33620350429,1.183024,1.17410503141658,0.689290526409733,-1.61847802800668,0.457278106842024,0.808249641725756
1601.71558758986,1.183024,1.17192015255293,0.689282149738414,-1.59865361292279,0.456267476571602,0.80724249781292
1602,1.171488,1.17030897481742,0.689275900416429,-1.58386810946657,0.455559966861518,0.806428337709566
1602.09146340274,1.171488,1.16979644272949,0.689273902751778,-1.57912700563298,0.455401104680898,0.806018148102393
1602.18292680548,1.171488,1.16928687645304,0.6892719951641,-1.57439274610038,0.455258003914158,0.805572405210413
1602.29761406579,1.171488,1.1686523399971,0.689270088716,-1.56846640058798,0.455100376664606,0.804960814001693
1602.42239411711,1.171488,1.16796786593497,0.689269503179935,-1.5620316792109,0.45495697380043,0.804226450058639
1602.5657119519,1.171488,1.16718977958933,0.689272667209824,-1.55465872571327,0.454831280673418,0.80329259526322
1602.71834150206,1.171488,1.16637125874124,0.689283936353268,-1.54682869374004,0.454748891934622,0.802191050685163
1602.87097105221,1.171488,1.16556385341807,0.689308147255152,-1.53902256378688,0.454725473009002,0.800977543291287
1603.00952911387,1.171488,1.16484107270176,0.689346375731026,-1.53195787102432,0.45475810268117,0.799774975491403
1603.17475997482,1.171488,1.16399250774921,0.6894198730149,-1.52356162898671,0.454864171566746,0.798206177646651
1603.34848430768,1.171488,1.16311675492763,0.689540908612262,-1.5147688456766,0.455052999669724,0.79638510739816
1603.48855454165,1.171488,1.1624234313945,0.689680569029634,-1.50770696506048,0.455263637701168,0.794779793451136
1603.63905474718,1.171488,1.16169161491083,0.689882698074914,-1.50014812574317,0.455551990338786,0.79291274528344
1603.79267100909,1.171488,1.16095902077232,0.690156212937709,-1.49246526721142,0.455918970471591,0.790850938506083
1603.946287271,1.171488,1.16024120669519,0.690510817514769,-1.4848169943153,0.456365832686505,0.78862630337923
1604,1.159952,1.15999373722945,0.690656579591888,-1.48215123248815,0.456442859545151,0.788036621289853
1604.0774660567,1.159952,1.15964004995713,0.690888673149472,-1.47831451718338,0.45652521122987,0.787259115906261
1604.15493211339,1.159952,1.15929016616732,0.691148297936225,-1.47448701068938,0.45659891276881,0.786515088791282
1604.24712707386,1.159952,1.15887870357669,0.691495590202619,-1.46994345877995,0.456676731730921,0.785675459705559
1604.34804661095,1.159952,1.15843443405272,0.691926452843155,-1.46498405951782,0.456750123418339,0.784815360501907
1604.46269728571,1.159952,1.15793742062802,0.692484021333619,-1.45936708450328,0.456816752000907,0.7839133541228
1604.6174746924,1.159952,1.15727925375187,0.693358015671715,-1.45181171928206,0.456869758206315,0.782818567638553
1604.75214818794,1.159952,1.15671827442337,0.694236984339197,-1.44526183520505,0.456870980213324,0.781976105684149
1604.86699986172,1.159952,1.15624822975587,0.695076403565208,-1.4396925906984,0.456833793773214,0.781337995208704
1604.98905274096,1.159952,1.15575690554176,0.696060584437886,-1.43378991250031,0.456754944979853,0.7807449455843
1605.15194372249,1.159952,1.15511385499961,0.697522796425429,-1.42593589579408,0.456591194339128,0.780103712878648
1605.288236608,1.159952,1.15458644787505,0.698876057575513,-1.41938358995222,0.456408400965453,0.779714027096309
1605.40415975486,1.159952,1.15414512605212,0.700118384283611,-1.41382318788968,0.45622163469854,0.779496502186524
1605.52795997245,1.159952,1.15368082996652,0.701535137704878,-1.40789656731072,0.455987437294853,0.779383930503006
1605.69729126828,1.159952,1.15305683328521,0.703616639921556,-1.39980730922481,0.455596357366193,0.779431466391517
1605.83383970519,1.159952,1.15256233903596,0.705408290249934,-1.39329629977722,0.455208803280792,0.779639907808193
1605.95099689624,1.159952,1.15214382464534,0.70701934313005,-1.38771703283118,0.454818810331388,0.77994359428948
1606,1.152364,1.15197026584832,0.707711906693772,-1.38538505679882,0.454735460420218,0.779885959055935
1606.07892420061,1.152364,1.15169249891084,0.708848871486921,-1.38163101680701,0.454614226988511,0.779760653549287
1606.15784840123,1.152364,1.1514168241717,0.710010617363975,-1.37787929658175,0.454499078419195,0.779615243519779
1606.25387054155,1.152364,1.15108410657471,0.711454612706673,-1.37331811224359,0.454366697891901,0.77941105445652
1606.36278415569,1.152364,1.15071007014206,0.713129052685146,-1.36814922365592,0.454227279859829,0.779144086211624
1606.49810320222,1.152364,1.1502499475679,0.715256824123475,-1.36173458712217,0.454072718338285,0.778763301583412
1606.6266293771,1.152364,1.14981723922807,0.71731923599165,-1.35565016077493,0.453949021099084,0.77835556490221
1606.75515555197,1.152364,1.14938833729997,0.719415216305942,-1.3495743017147,0.453850767987829,0.777905975415261
1606.88395709238,1.152364,1.1489619539207,0.721543174807682,-1.34349453095838,0.45377795540387,0.777413388121181
1607.03996000165,1.152364,1.14844960432939,0.724149294046498,-1.33614364708981,0.453720086375402,0.776755713166491
1607.19678458457,1.152364,1.14793846793381,0.726792350360384,-1.32876899981262,0.453688716301238,0.776019219091886
1607.32452889095,1.152364,1.14752459372509,0.728956914131785,-1.32277353140429,0.453680085431629,0.775359219925406
1607.45829781892,1.152364,1.14709322868179,0.731230312216069,-1.31650718219997,0.453688300621727,0.774609726086892
1607.60492751872,1.152364,1.14662238910046,0.733725898789752,-1.30965313250243,0.453722184462019,0.773722044240558
1607.75155721851,1.152364,1.14615324652179,0.736221371135635,-1.30281541800248,0.453787994632582,0.772768362509982
1607.8798046808,1.152364,1.1457440177473,0.738401412283423,-1.2968490086701,0.453874648986662,0.771880501545915
1608,1.14594,1.14536120407975,0.74044092170649,-1.2912696678335,0.453955495549956,0.771057317283827
1608.10289782781,1.14594,1.14503390637749,0.742183426037696,-1.28650313663279,0.453998354677094,0.770414082752915
1608.20579565563,1.14594,1.14470690056376,0.743922279189982,-1.28174578841771,0.454042266639451,0.769766524948793
1608.364974745,1.14594,1.14420141566868,0.746604213872432,-1.27440448983718,0.454110988962521,0.76875470166615
1608.58216203225,1.14594,1.14351204537139,0.750246038260591,-1.26442362423761,0.454206595166244,0.767353824636646
1608.77618595479,1.14594,1.14289612166341,0.753480772409573,-1.25554246302916,0.454298111147057,0.76608560472902
1608.94147538336,1.14594,1.1423711402469,0.756221658171981,-1.24800305956332,0.454383923340849,0.764994949483254
1609.10119942209,1.14594,1.14186348020832,0.758856907052564,-1.24074081618655,0.454473864279141,0.763931213863148
1609.2756239849,1.14594,1.14130862754303,0.761719533823619,-1.23283648010917,0.454577700390137,0.762755092289722
1609.45004854771,1.14594,1.14075326196487,0.764566434552094,-1.22495976796657,0.45468512737238,0.761560143742874
1609.60908520397,1.14594,1.14024646564058,0.767148812089599,-1.2178022194303,0.454786449014197,0.760453077915636
1609.8135711216,1.14594,1.13959433354346,0.770451340244909,-1.20863359153124,0.454925373915624,0.759006748008737
1610,1.139516,1.13899944213731,0.77344605553669,-1.20030870317486,0.455057353737624,0.757684336936941
1610.1609492782,1.139516,1.13848574359861,0.776020354776012,-1.193147973983,0.455156337988416,0.756585480137124
1610.29258410365,1.139516,1.13806564067561,0.778118967935046,-1.18730959275423,0.455236521325396,0.755692708062361
1610.51253005478,1.139516,1.13736403148592,0.78161349432185,-1.17759054522708,0.455366307903643,0.754210239724865
1610.70339503464,1.139516,1.13675582179319,0.784635438104696,-1.16919301764141,0.45547299524126,0.752931499676862
1610.88425904049,1.139516,1.13618029635961,0.787491355425254,-1.16126663541924,0.45557006942181,0.751727565145797
1611.05898033851,1.139516,1.13562528156894,0.790244182477756,-1.15363811570105,0.455662335482147,0.750574108996723
1611.23370163653,1.139516,1.13507138078938,0.792991841401345,-1.14603762778163,0.455754126420796,0.749431318826888
1611.41980673063,1.139516,1.13448274760897,0.795913597776806,-1.13797257468502,0.455850076313505,0.74822483630094
1611.59604070038,1.139516,1.13392668482665,0.798676282469632,-1.13036422609171,0.455936817398957,0.747090583975791
1611.77227467012,1.139516,1.13337191272638,0.801435406484887,-1.12278384157468,0.456018233906375,0.745963475406108
1611.96111764841,1.139516,1.13277874999783,0.804388303203328,-1.11469198765783,0.456100337516559,0.744765003962546
1612,1.133092,1.13265676446943,0.804995849600874,-1.11302984680264,0.456118753949157,0.744515129481167
1612.17885515538,1.133092,1.13209613955847,0.807788565301634,-1.10540150415001,0.456202489200422,0.743371026611833
1612.43338957959,1.133092,1.13129906052857,0.811757515140339,-1.09459444197214,0.456321483383532,0.741747066413573
1612.61634529568,1.133092,1.13072592180023,0.814606408096379,-1.08686201522279,0.456403956940649,0.740580015983128
1612.79930101177,1.133092,1.13015181946173,0.817452015029043,-1.07915928862254,0.456482095931639,0.739411455532076
1612.99403669358,1.133092,1.12953877994358,0.820477215686458,-1.07099328438845,0.456560965921705,0.73816654210539
1613.179437052,1.133092,1.12895225741908,0.823353886424268,-1.06325014285042,0.456633235296462,0.736981631107151
1613.36483741042,1.133092,1.12836188592375,0.826227089703097,-1.05553771231853,0.456702825790024,0.735797201873096
1613.57169865817,1.133092,1.12769727723529,0.829428709332192,-1.04696887836521,0.456775049431492,0.734474102360789
1613.79332470291,1.133092,1.12697654447967,0.832853845595368,-1.03783113388554,0.456842684381245,0.733051500682342
1613.9795369447,1.133092,1.126362542206,0.835727560739642,-1.03018786574096,0.456890899349541,0.731851490113365
1614,1.126668,1.12629453991085,0.83604312187993,-1.0293498624921,0.456896129895642,0.73171855645858
1614.10231527649,1.126668,1.12595282868019,0.837620219283665,-1.02516558538638,0.456920201301177,0.731055374611996
1614.30615187405,1.126668,1.12526293422031,0.840758595309795,-1.01685816069654,0.456963133102367,0.729730337615651
1614.50195517236,1.126668,1.1245874827012,0.843768686043324,-1.00891436033862,0.456997320771494,0.728451971994614
1614.70712962421,1.126668,1.1238646797916,0.846917878798018,-1.00062883097088,0.457023301570716,0.727104143998579
1614.91230407607,1.126668,1.12312490765454,0.850061885362523,-0.992383104430522,0.457037286046817,0.725745893035686
1615.11134527229,1.126668,1.12238960721153,0.853106865145323,-0.98442240604101,0.457039695533982,0.724418556564766
1615.30776239897,1.126668,1.12164574575553,0.856106765742121,-0.97660439482596,0.457032706668685,0.723100730484828
1615.50417952564,1.126668,1.12088271823713,0.859101714607281,-0.968824392534636,0.457016798335006,0.721775306036292
1615.72493482183,1.126668,1.12000124125495,0.862461819181815,-0.960126364042296,0.456986729999401,0.72027496635116
1615.95058968766,1.126668,1.11907322732011,0.865889969273745,-0.951286350902375,0.456940953512746,0.718727844705502
1616,1.120244,1.11886633404714,0.866639729724703,-0.949357678038225,0.456928764427088,0.718387648904323
1616.24138101229,1.120244,1.11783648026398,0.870297943754654,-0.939972131694758,0.456859896199151,0.716718579295475
1616.47491962174,1.120244,1.11681010511615,0.873830145525708,-0.930949877809327,0.456780853293802,0.715094538993876
1616.67199279906,1.120244,1.11592160123682,0.876805361435644,-0.923381697096127,0.456705056025782,0.713717432486038
1616.88005273974,1.120244,1.1149621528245,0.87994104313965,-0.91543717122784,0.456614959519217,0.712255899244367
1617.08811268041,1.120244,1.11398177975206,0.883071195924116,-0.907540013814204,0.456514496261354,0.710786473862911
1617.30547289652,1.120244,1.11293663455137,0.886335382763921,-0.899341056410299,0.456400587058127,0.709245040541626
1617.54145255615,1.120244,1.11177963394022,0.88987240485106,-0.890499683576013,0.45626948883319,0.707567162173017
1617.74460553244,1.120244,1.11076667525302,0.89291176644928,-0.882938664858883,0.456150974841231,0.70611955003132
1618,1.110488,1.1094735307311,0.896725348638637,-0.873500083950167,0.455993455492589,0.704294481734264
1618.20671475323,1.110488,1.10841277621587,0.899806059495815,-0.865915425005882,0.455859403744324,0.702813650688257
1618.46033616116,1.110488,1.10709666700861,0.903578553190152,-0.856677249556769,0.455690057818917,0.700995335856295
1618.68244032605,1.110488,1.10593299090209,0.906875683925863,-0.848648568093246,0.455539358114633,0.699403669098238
1618.90431554315,1.110488,1.10476209206659,0.910163322876509,-0.840685696419892,0.455386181810372,0.697813885822405
1619.14287842085,1.110488,1.10349570782438,0.91369145932773,-0.832188246472833,0.455217605971037,0.696103856736397
1619.35184018999,1.110488,1.10238163987867,0.916776072343517,-0.824800062095441,0.455067549482301,0.694606338849756
1619.56539717709,1.110488,1.10123968774064,0.919922985173425,-0.817302476899917,0.454913696154728,0.693078023887721
1619.77895416418,1.110488,1.10009535867318,0.923064316753805,-0.809858587275702,0.454759927540441,0.691552454762256
1620,1.099732,1.0989092992484,0.92630993886439,-0.802210209096303,0.45459972617965,0.689975108759395
1620.22937011728,1.099732,1.09767756783337,0.929671487192569,-0.794334596196172,0.454431319440393,0.688338959744546
1620.44579269141,1.099732,1.09651482182372,0.932837407900776,-0.786960323182869,0.454270904651483,0.686796349861175
1620.6613690847,1.099732,1.09535622843971,0.935985288676556,-0.77966969486304,0.454110796438878,0.685262047921225
1620.87694547798,1.099732,1.0941971559542,0.939127527250144,-0.772433757386095,0.453950194074976,0.683729839102762
1621.15687931333,1.099732,1.09269087910551,0.943199432674093,-0.763119200349424,0.453738461038165,0.681740878050249
1621.38569850229,1.099732,1.09145801822278,0.94652078368823,-0.755573900119534,0.45356152475221,0.680114454346464
1621.63453943614,1.099732,1.09011473462939,0.950125575791091,-0.74743835620207,0.453366044931269,0.678345943773282
1621.87068427073,1.099732,1.08883657268665,0.953539543719546,-0.73978540225518,0.453177980860272,0.676668266936775
1622,1.088972,1.08813485334289,0.955406228556952,-0.735622438957759,0.453073406835104,0.675749271783675
1622.23722465252,1.088972,1.08684358447481,0.958825362869873,-0.728037018801306,0.452877270553532,0.67406153812268
1622.46003431618,1.088972,1.08562522836975,0.962030581509728,-0.720973210680763,0.452687524692501,0.672473666297037
1622.73002692223,1.088972,1.0841402768379,0.96590657743087,-0.712492588308343,0.452451334141576,0.670546950866474
1622.96838293844,1.088972,1.08282021634348,0.969321154417039,-0.705077944918412,0.452237175927242,0.668843695883912
1623.22114298011,1.088972,1.0814096699243,0.972934666427968,-0.69728955699718,0.452002350195621,0.667033201930246
1623.46309727583,1.088972,1.08004780969018,0.976386563675472,-0.689906138234441,0.45176865744381,0.665294490973496
1623.70234948181,1.088972,1.07868875495556,0.979793060983266,-0.682674834945994,0.45152939775035,0.663570179146119
1623.96127097859,1.088972,1.07720270136108,0.983471949604525,-0.674927577047716,0.451261810643643,0.661698984862466
1624,1.078216,1.07697896779872,0.984021547311386,-0.673775807872023,0.451220966762906,0.661418555443518
1624.19364510703,1.078216,1.07585432449375,0.986766868781233,-0.668044609136113,0.451013063618292,0.660013936596363
1624.44036970464,1.078216,1.07440630260071,0.990258269783231,-0.660809508281415,0.450738661084819,0.658217637632217
1624.67139657758,1.078216,1.07303425197843,0.993521009471338,-0.654103332027374,0.450472559747284,0.656529348847499
1624.90532340935,1.078216,1.07162853922737,0.996818291035824,-0.647381086163799,0.450195623389393,0.654815195191984
1625.13925024112,1.078216,1.07020627790635,1.00010913485341,-0.640727855569077,0.449912007600899,0.65309718605169
1625.38113191218,1.078216,1.06871895631069,1.00350513509816,-0.633921417642698,0.449612086452736,0.651317045843784
1625.62301358325,1.078216,1.06721631424386,1.00689429308508,-0.627189673389196,0.449307190138498,0.649534912289906
1625.88843977656,1.078216,1.06555315023907,1.01060550311865,-0.619889044869822,0.448971554485054,0.647581653427309
1626,1.066168,1.06485089110509,1.01216290458268,-0.616847593357856,0.448831438358684,0.64676278484057
1626.30115624736,1.066168,1.06295102482502,1.01635991076274,-0.608717158430243,0.448458589804736,0.644561344564461
1626.54162893155,1.066168,1.06143646854501,1.01970370214882,-0.602308603273029,0.448169896650999,0.642816107956663
1626.78210161575,1.066168,1.05993234768359,1.02304084859665,-0.595973834615698,0.447893707265671,0.641086561540864
1627.02643792547,1.066168,1.05842314681288,1.02642482486601,-0.58961217779507,0.447630586807766,0.639350002980692
1627.27077423519,1.066168,1.05694170942349,1.02980197461027,-0.583325020280866,0.447388296393359,0.637637578241946
1627.51989115522,1.066168,1.05546822105628,1.03323818413169,-0.576990231050613,0.447164244008072,0.635918038957359
1627.76900807524,1.066168,1.05403940417217,1.03666731696693,-0.570729987695578,0.446964627342848,0.63422639246545
1628,1.053748,1.05275949096186,1.03984063668501,-0.564990311952386,0.446802247160448,0.632683559351028
1628.25654114076,1.053748,1.0513922155351,1.0433578190299,-0.558687349629186,0.446647307040683,0.630998457496788
1628.54048420938,1.053748,1.0499464592243,1.04724193576065,-0.551796507234829,0.446502866630609,0.629164362891452
1628.80397712724,1.053748,1.04866597631667,1.05083809092932,-0.545479874433897,0.446389516041109,0.627486750893267
1629.08044710447,1.053748,1.04737974669197,1.05460285446717,-0.538930571257429,0.446287118070283,0.62574686824156
1629.34578315468,1.053748,1.04619188474364,1.05820782267194,-0.532718762374519,0.446198443658557,0.624090315652608
1629.63850443986,1.053748,1.04492094487775,1.0621755720235,-0.525948007966086,0.446101340940047,0.622267658594185
1629.90016110436,1.053748,1.04380576427378,1.0657140156813,-0.519967897937736,0.4460061192674,0.620633667863503
1630,1.041324,1.04338224643951,1.06706211431158,-0.517703977457945,0.445966037771527,0.620007357714172
1630.26231817838,1.041324,1.04226587543587,1.07059875145389,-0.511802894151174,0.445846817171067,0.618350268349996
1630.52233727133,1.041324,1.0411406340306,1.07409671771942,-0.506021528333219,0.445701709395135,0.616684173009616
1630.77851377329,1.041324,1.03999704605018,1.07753553658401,-0.500392979458277,0.445524571610525,0.615011821147139
1631.03469027526,1.041324,1.03880254860697,1.0809669761955,-0.494833053549887,0.445307864365385,0.613303154083517
1631.29418929964,1.041324,1.03752545298261,1.08443541862321,-0.489273297260964,0.445044238325001,0.611531517220932
1631.55368832401,1.041324,1.03616770267204,1.08789633476823,-0.48378906474024,0.444733439219083,0.609716007977261
1631.8132244532,1.041324,1.03471912217783,1.09135024381852,-0.478382715853443,0.444374676429393,0.60785560046284
1632,1.038516,1.03361712091125,1.09383122764608,-0.474542581164972,0.44408834384694,0.606490678937201
1632.27051051658,1.038516,1.03193152816011,1.0974176419569,-0.469058717320984,0.443635234516198,0.604478776669619
1632.54102103317,1.038516,1.03014371666055,1.10099599168537,-0.463670306188753,0.443143125683459,0.602431621856068
1632.87068625665,1.038516,1.02784046635416,1.10534598760037,-0.45723751076288,0.442501455220874,0.599899914454058
1633.14159870917,1.038516,1.02586184538725,1.10891182944948,-0.452064757402912,0.441950346061204,0.597799773826865
1633.40947054552,1.038516,1.02384700067689,1.11242977858572,-0.447053220320892,0.441394508994285,0.595715986656647
1633.67734238188,1.038516,1.02179192414411,1.11593991943752,-0.442145780870272,0.440835699086018,0.593632904872459
1634,1.0197,1.01928846830403,1.12015761679588,-0.436374048733446,0.440167583219726,0.591133627284961
1634.26830821375,1.0197,1.01720293765086,1.12365627713157,-0.431690771657074,0.439623714352075,0.589070875994795
1634.58971234912,1.0197,1.01472137129493,1.12783703294817,-0.42621910051192,0.438993197775114,0.586625589877631
1634.87671894434,1.0197,1.01253572674489,1.13156091398382,-0.421459326083434,0.438452653820464,0.584468808174052
1635.16019497922,1.0197,1.01041580412922,1.13523025734161,-0.416873501912628,0.437941429802454,0.582365212749787
1635.47456856991,1.0197,1.00811838548984,1.13928941188927,-0.41191977866843,0.437402274193795,0.580064746903122
1635.7616654518,1.0197,1.00607381947323,1.14298707955274,-0.407514864265792,0.436934386152083,0.577992607888824
1636,1.004812,1.00441606863429,1.14604998232236,-0.403942829286036,0.436561554368351,0.576291038834212
1636.2801669068,1.004812,1.00251166342349,1.14964268856016,-0.399840418949818,0.436139303450933,0.574310151745183
1636.56508686763,1.004812,1.00062000583404,1.15328771941471,-0.395773728999338,0.43572494507698,0.572314486742507
1636.85000682845,1.004812,0.998767715113476,1.15692407083887,-0.391811582388987,0.43532210743449,0.570334120677649
1637.13120242058,1.004812,0.996971409091,1.16050440194505,-0.388002341135829,0.434932446859676,0.568391230089476
1637.41239801271,1.004812,0.995199982861338,1.16407632805488,-0.3842924348963,0.43454907737337,0.566458255415195
1637.75705286658,1.004812,0.993054562184159,1.16844293472497,-0.379879467135329,0.43408758206634,0.564102344929261
1638,0.992912,0.991556002450904,1.17151342923519,-0.37685684184638,0.433768583161865,0.562451265062877
1638.29224109241,0.992912,0.989767842390999,1.17519872112966,-0.373316639691016,0.433393583787474,0.560478027958145
1638.63447042639,0.992912,0.987698240830391,1.17950304764388,-0.369302555305819,0.432972804655027,0.558190978006578
1638.92614096439,0.992912,0.985962701662849,1.18316186421845,-0.36599224780322,0.432635057433041,0.556267234502405
1639.21045146642,0.992912,0.984304708226355,1.18671986493759,-0.362862043644147,0.43232829312253,0.554418549059583
1639.49476196845,0.992912,0.982688819931813,1.19026950450257,-0.359825434259914,0.432047538328244,0.552599889614259
1639.8476466136,0.992912,0.980754197978173,1.19466368764348,-0.356183498277573,0.431739158237729,0.550388283013124
1640,0.981016,0.979946333235713,1.19655684809653,-0.354653623400916,0.431619933266503,0.549449225732707
1640.29506814266,0.981016,0.978432311791386,1.20021658848079,-0.351761623051986,0.431412738779381,0.547657048110774
1640.58087085506,0.981016,0.977031121414315,1.2037528472486,-0.349047418905457,0.431240423321796,0.545953353810321
1640.93159073805,0.981016,0.975397997165973,1.20808082333959,-0.345829873628536,0.43106285041984,0.543901700588382
1641.2447145323,0.981016,0.974014498768345,1.21193414847972,-0.343059203490305,0.430928955458413,0.542099381404683
1641.53851993237,0.981016,0.972771691087454,1.21554056871482,-0.340544363929275,0.430817567057809,0.540426566880275
1641.83159456427,0.981016,0.971574479173866,1.21912918722702,-0.338115791201758,0.430713155578617,0.538768512344719
1642,0.969116,0.970900704629009,1.22118728180819,-0.336755917082726,0.430652894062534,0.537817261005676
1642.32684273633,0.969116,0.969609710012748,1.22517336900103,-0.334190184101644,0.430528207028487,0.535967010264238
1642.62761864517,0.969116,0.968424334994507,1.22883191740138,-0.331914653813633,0.430396460966652,0.534251565057392
1642.92654616746,0.969116,0.967229572807224,1.2324588602089,-0.329734901658668,0.430241807511112,0.532526952144431
1643.22547368975,0.969116,0.966000421229249,1.2360767377774,-0.327637924466369,0.430057204484862,0.530776360065059
1643.55607509964,0.969116,0.964582564757583,1.24006744117225,-0.325417411990402,0.429813923928444,0.528805753466331
1643.8832740146,0.969116,0.963104619255535,1.24400623911749,-0.32332481817132,0.429533476770458,0.526820472487769
1644,0.966356,0.962557843271626,1.24540877941902,-0.322604240564946,0.429424723239805,0.526104702706917
1644.34444211173,0.966356,0.960884683229962,1.24953954317752,-0.320559446397812,0.42908025772106,0.523972824834883
1644.68287697112,0.966356,0.959161798342226,1.25358675835133,-0.318671660737184,0.428717245217908,0.521858873360314
1644.96032193116,0.966356,0.957703410998013,1.25689614488307,-0.317215797968624,0.428411125642014,0.520121273298723
1645.23776689121,0.966356,0.956217622951927,1.26019792160705,-0.315843689642027,0.428105161487418,0.518387361537607
1645.60520469706,0.966356,0.954233257555536,1.26455899238489,-0.314156143601255,0.427711893444701,0.516108416455914
1645.91689629182,0.966356,0.952559250349279,1.26824800989604,-0.312840096944087,0.427398810749641,0.514200615556933
1646,0.951888,0.952117192680368,1.26922997082477,-0.312506967908521,0.427319472050851,0.513696813285884
1646.3723058499,0.951888,0.950171414418932,1.2736208566066,-0.311105081212498,0.426989117952799,0.511468493534032
1646.74661727706,0.951888,0.948289698007692,1.27802171083879,-0.309841959075458,0.426701713985899,0.50927905338291
1647.05858446444,0.951888,0.946790836538804,1.28167910719497,-0.308897956797649,0.42649885955487,0.507495658588851
1647.39609009837,0.951888,0.945247296890012,1.28562521503988,-0.307984265024807,0.426316326258426,0.505607991123366
1647.72586645811,0.951888,0.943819603162448,1.28947024025133,-0.307195762114938,0.426172638382891,0.503803013751722
1648,0.942684,0.942692217025738,1.29265845639159,-0.306616074125126,0.42607714400015,0.502330133009839
1648.33017133604,0.942684,0.941401654797853,1.29648873024636,-0.306006171315651,0.425987033311694,0.500585397637806
1648.62249558005,0.942684,0.940314484072504,1.29987114519172,-0.305544263870931,0.425925549946282,0.499062884034238
1648.91481982406,0.942684,0.939272311707895,1.30324531545714,-0.305153649968778,0.425877554416649,0.497557532811808
1649.28764768454,0.942684,0.937996358676191,1.30753677257535,-0.304756328683404,0.425830543041519,0.49565713252893
1649.60658774674,0.942684,0.936940934123011,1.31119736679977,-0.304504283600918,0.425797897551685,0.494043687288939
1649.91424473365,0.942684,0.935945083612704,1.31471924154958,-0.304336658690001,0.425770119829037,0.492495124838729
1650,0.93638,0.935670382551704,1.31569930722093,-0.304303031755171,0.425762854271112,0.492064684792069
1650.35566163573,0.93638,0.934540624517134,1.31975656190978,-0.304224071068208,0.42573394239002,0.4902840879226
1650.68703305474,0.93638,0.933497966550172,1.32352591434351,-0.304237737295759,0.425708193502742,0.488631146142827
1651.00110660113,0.93638,0.932516102108749,1.32708891007528,-0.304327904451217,0.425685496560106,0.487070512157714
1651.381596571,0.93638,0.93133452003838,1.3313928982047,-0.304537241358962,0.425662267709013,0.485189732264586
1651.6956602053,0.93638,0.930367338740937,1.3349352334146,-0.304792136176351,0.425647987289156,0.483646812736256
1652,0.93008,0.929439717068755,1.33835906851637,-0.305109438915345,0.425640388535929,0.482161877606888
1652.30357796954,0.93008,0.92852703531197,1.34176570275514,-0.30549426485267,0.425641201519091,0.480692930405701
1652.60715593907,0.93008,0.927630596911439,1.3451637395623,-0.305946550809672,0.425651913961483,0.47923775132801
1652.95409919511,0.93008,0.926630932690401,1.3490366769821,-0.306544853224103,0.425678242507056,0.477593515646051
1653.2946921342,0.93008,0.925680518885697,1.35282786071648,-0.307215167304414,0.425721189124392,0.476001367086361
1653.6065060823,0.93008,0.924841354374157,1.35628928805276,-0.307899401829454,0.425776319644064,0.474563802199383
1654,0.923776,0.923828999729413,1.36064463130758,-0.30885675799287,0.42586753502319,0.472777074385915
1654.32274740423,0.923776,0.923039512133577,1.36420628395521,-0.309718157794504,0.425960536379535,0.471334515971391
1654.62558194388,0.923776,0.922332337930697,1.36753949165148,-0.31058715147087,0.42606158440308,0.469998634829697
1654.9409004716,0.923776,0.921629365225415,1.37100117919276,-0.311552901345337,0.426179245351568,0.468624120615361
1655.25621899932,0.923776,0.920958180251515,1.37445378104938,-0.312579337660284,0.426308381561404,0.467265139330057
1655.58274406793,0.923776,0.920293419755659,1.37801953836956,-0.313704743326462,0.426452391099952,0.465872405861634
1655.95384959497,0.923776,0.919570388240604,1.38206036213581,-0.315059278106993,0.426625658084866,0.464304365883379
1656,0.919692,0.919482605020817,1.38256200257937,-0.315233258377666,0.426647795480636,0.464110348519053
1656.23075202515,0.919692,0.919049939216741,1.38506731211911,-0.316121304011589,0.426760202186066,0.463143277074019
1656.54867939165,0.919692,0.918468868085787,1.38851121347359,-0.317393914599725,0.426918906054208,0.46181822055345
1656.8854679449,0.919692,0.917868705065154,1.3921494847196,-0.318803292707981,0.427089834089824,0.460421816675387
1657.20920134163,0.919692,0.91730305536908,1.39563710884588,-0.320216810306234,0.427255441194974,0.459085154416366
1657.50631138716,0.919692,0.916790785686764,1.39882964406138,-0.321564372295005,0.427407847281566,0.457862541284678
1657.80342143269,0.919692,0.916282744113138,1.40201428182627,-0.322959786156838,0.427559511672711,0.456642724594946
1658,0.916264,0.91594794962124,1.40411701940316,-0.323909252343719,0.427659003417696,0.455836733181319
1658.38478560784,0.916264,0.915293592054291,1.40822298514687,-0.325828032351706,0.427851600524393,0.454261349705477
1658.79104061203,0.916264,0.914601425900583,1.41254377338885,-0.327940368465833,0.428051328751396,0.452600809249212
1659.15013687425,0.916264,0.913986598905356,1.41635082982728,-0.329881454865963,0.428223925880612,0.451134496389707
1659.46482453185,0.916264,0.91344474261222,1.41967771773883,-0.331639594331279,0.428372704481337,0.449851207529188
1659.78574993047,0.916264,0.912889087504957,1.42306157350714,-0.333487565042801,0.428522444428445,0.448544483701102
1660,0.912832,0.912516589847419,1.42531560457902,-0.334752188621557,0.428621311934093,0.447673254126402
1660.32403227375,0.912832,0.911951500122809,1.42871696812339,-0.336711843037932,0.428769922770685,0.446358109845183
1660.62380010589,0.912832,0.91142787744912,1.43185545986452,-0.33857514776139,0.428907542245835,0.445145229618179
1660.92356793804,0.912832,0.910904815626099,1.43498612253309,-0.340486788073218,0.429045882579688,0.443936564416445
1661.27749124974,0.912832,0.910290199416266,1.43867231438886,-0.342805780755195,0.42921118373314,0.44251599836584
1661.61347903583,0.912832,0.909712297200174,1.44216166289291,-0.345069039783165,0.429372039411553,0.441175834500878
1661.93041839965,0.912832,0.909174709963328,1.44544424910488,-0.347258710779453,0.429528439093685,0.43992030288141
1662,0.909404,0.909057918577735,1.4461637564445,-0.347746498174156,0.429563448066933,0.439645850917916
1662.34790800175,0.909404,0.908482007754594,1.44975504561202,-0.350223254018161,0.42974287825731,0.438280767128933
1662.70490935117,0.909404,0.907907488466325,1.45342940017598,-0.35282959368303,0.429936119817753,0.436893949612292
1663.02006861515,0.909404,0.907416771572612,1.45666403828352,-0.35518418412366,0.430115092674711,0.435682103098668
1663.38321636273,0.909404,0.906873182610352,1.4603806936867,-0.357958624788151,0.430331581475697,0.434300692821615
1663.7294591696,0.909404,0.906378762784406,1.46391388084052,-0.360663838484272,0.430549168386056,0.432999435765152
1664,0.905972,0.906009534104121,1.46666749422317,-0.362817454711065,0.43072652723913,0.431993191088492
1664.37270785163,0.905972,0.905525818826144,1.47045083135556,-0.365840389641339,0.430980576386034,0.430621166056377
1664.69743265106,0.905972,0.905127447505371,1.47373753071669,-0.368525947751286,0.431210793858119,0.429438907040115
1665.01294318635,0.905972,0.904759813168724,1.4769224600269,-0.371180488738396,0.431441392915519,0.428300891788854
1665.31964085816,0.905972,0.904419317828394,1.48001041067055,-0.373802730987762,0.431670733406972,0.42720340856011
1665.62633852997,0.905972,0.904093707247891,1.48309047784137,-0.376465502808036,0.431904566685558,0.426113919513499
1666,0.90382,0.903714347703193,1.48683241680008,-0.379763502541995,0.432194394667622,0.424796211196414
1666.34044559326,0.90382,0.903382490686481,1.4902315925147,-0.38281902264155,0.432461349376847,0.423603037905274
1666.66388108353,0.90382,0.903076957246024,1.49345200900495,-0.385766057040826,0.432716777311484,0.422475258722215
1667.0130181016,0.90382,0.902755388483253,1.49691860378033,-0.388995081041662,0.432993789500959,0.421263473303781
1667.35006989878,0.90382,0.902450920396067,1.50025564826837,-0.392159008502172,0.433261115464886,0.420097782643072
1667.67928232856,0.90382,0.902157388620909,1.50350604098415,-0.395293322867699,0.433521732855729,0.418962728972353
1668,0.902036,0.901873684888016,1.50666399899802,-0.398388354095103,0.433775047875726,0.417860193677873
1668.32851760432,0.902036,0.901584251108798,1.50989002044963,-0.401601055044593,0.434033091527453,0.416733324393719
1668.66755426735,0.902036,0.901285889704659,1.51321009041389,-0.404961502313098,0.434297707940545,0.415572814358587
1668.96677297365,0.902036,0.901022304829326,1.51613245332674,-0.407965091593096,0.434530018009027,0.414550849966094
1669.26599167995,0.902036,0.900758065641386,1.51904753614311,-0.411004083758795,0.434760649756289,0.413530462984339
1669.62472895563,0.902036,0.900439876021873,1.52253289441336,-0.414694209567163,0.435034430939101,0.412308664938867
1670,0.900256,0.900104613533679,1.52616774474907,-0.41860885396448,0.435317676283397,0.411032380948797
1670.31233699527,0.900256,0.899822867360566,1.52918435276455,-0.421909491277305,0.435550219216072,0.409970717449358
1670.69079831625,0.900256,0.89947683281607,1.5328290776698,-0.425960739821005,0.435827258426228,0.408684179903672
1670.9863831324,0.900256,0.89920206957322,1.53566767101709,-0.429164473216458,0.436040302637812,0.407679551315011
1671.28196794855,0.900256,0.898922732263813,1.53849926718688,-0.432403099339825,0.436250345156079,0.406674982853298
1671.60908965196,0.900256,0.898608056601527,1.54162484078281,-0.436028088073744,0.436479535522324,0.405563524114221
1671.93621135536,0.900256,0.898288116017186,1.54474189339966,-0.439696117195303,0.436706968900479,0.404454022119211
1672,0.898472,0.89822523323639,1.54534872738577,-0.440416404951578,0.43675128020968,0.40423807303414
1672.31894322318,0.898472,0.897909397016979,1.54837806056402,-0.444042430708706,0.436973251298335,0.403160902738835
1672.64007183823,0.898472,0.897591406574831,1.55142002601721,-0.447734617246734,0.437199087789818,0.402082296466731
1672.96120045327,0.898472,0.897277623871009,1.55445386540614,-0.451468006122983,0.437430474975896,0.401012844136513
1673.29485851326,0.898472,0.896961625359924,1.55759749548711,-0.455390179064131,0.437680149841175,0.39991473195168
1673.6912445027,0.898472,0.896608719567487,1.56132080302034,-0.460105639274279,0.437993503427394,0.398631943240783
1674,0.896688,0.896358316909514,1.56421249080344,-0.463819475357138,0.438254472382686,0.397653413962019
1674.31687761636,0.896688,0.896130807554776,1.56717253587902,-0.467666751260351,0.438541175599591,0.396671483729339
1674.69345520332,0.896688,0.895908711880564,1.57068012666733,-0.472283604922705,0.438910183355233,0.395537394514547
1675.02732297482,0.896688,0.89576402742522,1.5737807261197,-0.476414936511557,0.439266454074339,0.39456517106237
1675.34731029078,0.896688,0.895677897361005,1.5767443455367,-0.480405558001806,0.439635562435389,0.393664656536969
1675.69059990996,0.896688,0.895647876800805,1.57991501609952,-0.484717612645428,0.44006172976375,0.392732703764598
1676,0.894904,0.895678817301466,1.58276491735791,-0.488628643880481,0.440472155784665,0.391922575074425
1676.33014867523,0.894904,0.895772864524829,1.58579783433614,-0.492824882668835,0.440936343404424,0.391087826608255
1676.65984630264,0.894904,0.895927364520157,1.58881827617997,-0.497036177709844,0.441423709516339,0.39028166157036
1677.00210212618,0.894904,0.896146926311679,1.59194497810319,-0.501426961114343,0.441951595274164,0.389470560927204
1677.307493144,0.894904,0.896388427934378,1.59472735907527,-0.505359012058118,0.44243913095296,0.388766595477819
1677.61288416183,0.894904,0.896667619515313,1.5975026484916,-0.509302641555784,0.442939672614756,0.388078692342737
1678,0.896796,0.897068141042539,1.60101046558551,-0.514315870597897,0.443590555469639,0.38722747245638
1678.30018160861,0.896796,0.897409926478781,1.60372274418621,-0.518212645569135,0.444107410765012,0.386583032236268
1678.60036321722,0.896796,0.897776416187265,1.60642824167471,-0.522116311036283,0.44463467553093,0.385951993918129
1679.0008888034,0.896796,0.898302568240388,1.61002760419023,-0.527333679621915,0.445355413342018,0.385131881598139
1679.34999977401,0.896796,0.898796941742702,1.61315514829834,-0.531887598327996,0.446002589228166,0.384440325461871
1679.64843286487,0.896796,0.899248418136294,1.61582149654969,-0.53578358193376,0.446571913813977,0.383868435703597
1680,0.899828,0.899818934317431,1.61895409207966,-0.540374993134649,0.447264666263774,0.383220548952224
1680.294617105,0.899828,0.900333949012805,1.62157219897356,-0.544222418365401,0.447866878910959,0.38270245346869
1680.58923421,0.899828,0.900887724273193,1.62418390203039,-0.54806786687603,0.44849142865654,0.382209564764075
1680.91764464311,0.899828,0.901557037311721,1.62708764520924,-0.552349760747533,0.449216244248707,0.381692149942356
1681.24605507623,0.899828,0.902287945132489,1.62998347004172,-0.556623975578862,0.449973985141852,0.381211224374792
1681.59039631297,0.899828,0.903127094771584,1.63301128324331,-0.561093828498577,0.450805574692927,0.380747889139353
1681.938878019,0.899828,0.904057231582441,1.63606667890312,-0.565601313957707,0.451685123822343,0.38032093403013
1682,0.90286,0.904228975150396,1.63660166642959,-0.566389926778538,0.451843239803129,0.380250281171301
1682.30560990498,0.90286,0.905126207405319,1.63927251773864,-0.570322834728389,0.45265068451571,0.379915593411265
1682.64305638471,0.90286,0.906189745464572,1.64221370107806,-0.57464334265162,0.453572632725639,0.379579803806802
1683.03039757761,0.90286,0.907498936102829,1.64557957024082,-0.579569649047192,0.454665450120472,0.379233241872839
1683.35732472895,0.90286,0.908670833017545,1.64841200668392,-0.583696658327424,0.455613647020253,0.378970124411749
1683.69586902228,0.90286,0.909942088646722,1.6513369664973,-0.587937431627224,0.456618165602744,0.378723686169504
1684,0.910308,0.911129345885136,1.65395758132233,-0.591716374872804,0.457538761905751,0.378523468832071
1684.33406879442,0.910308,0.912479104699294,1.65682854019838,-0.595831505925381,0.458569344969597,0.378326702147392
1684.67783824276,0.910308,0.913916157293573,1.65977457091607,-0.600024633595432,0.459651449772724,0.378149744395385
1684.99511607562,0.910308,0.915285423344229,1.66248613168989,-0.603855153884457,0.460668704146517,0.378008529638366
1685.36652427246,0.910308,0.916940305063298,1.66565124867953,-0.608288437162634,0.461880567533396,0.377868677145702
1685.65880428564,0.910308,0.918280650459366,1.66813517267881,-0.611736922832793,0.462847855892368,0.377775605502839
1685.95108429882,0.910308,0.919651422056712,1.67061304305241,-0.61514851309114,0.463822673741049,0.37769307160002
1686,0.919132,0.919883471622586,1.67102714501822,-0.615715790932465,0.463986258290992,0.377679888276683
1686.24457850591,0.919132,0.921053152634995,1.67309510480048,-0.618536093872397,0.464804843407283,0.377615648570616
1686.5898412222,0.919132,0.922723307187369,1.67600712697873,-0.622471250127427,0.465957590731087,0.377525064682052
1686.93510393849,0.919132,0.92440008193782,1.67891066790157,-0.626351952246577,0.467098918641726,0.377426413350655
1687.26592265032,0.919132,0.925995900566525,1.68168479564533,-0.630019510903485,0.468174752136793,0.377317210309558
1687.59674136214,0.919132,0.927565920862579,1.68445117631767,-0.633638344798233,0.469229781931949,0.377190125816065
1687.9421054976,0.919132,0.929165087103191,1.68733096903871,-0.637365913469129,0.470308583951306,0.377037862618365
1688,0.927952,0.929428618876781,1.6878129004376,-0.637985877453123,0.470487327943023,0.377010589664099
1688.289472512,0.927952,0.930726276781008,1.69021905693984,-0.641065160913366,0.471373844540023,0.376868502736139
1688.62222263762,0.927952,0.932180115749747,1.69297778266969,-0.644563563491165,0.472384864171463,0.376700030449391
1688.95497276323,0.927952,0.933604986182249,1.69572891461404,-0.648018966179308,0.473399553528501,0.376538282770219
1689.29577672786,0.927952,0.935055914329745,1.69853883887698,-0.651513704742287,0.474459973455622,0.376396914123434
1689.63658069248,0.927952,0.936529998481163,1.70134095372621,-0.654962467337039,0.47556517486042,0.376303441390804
1690,0.940368,0.938174655762153,1.70432050216411,-0.658585888027031,0.476824288396139,0.376287879678818
1690.38270589998,0.940368,0.940056088473585,1.70744878556992,-0.662333678376928,0.478275902288215,0.376402925221373
1690.62728177515,0.940368,0.941377138535298,1.70944297406664,-0.664686955561511,0.479288811631491,0.376564537143451
1690.87185765032,0.940368,0.942817494465479,1.71143327331659,-0.667002871500477,0.480377278516782,0.376804013535639
1691.21944379344,0.940368,0.945108733795645,1.7142551481334,-0.670220497092356,0.482060964127545,0.377285235171571
1691.56831805589,0.940368,0.94773415522219,1.7170795328009,-0.673349103346452,0.483908957750736,0.37793134759643
1691.94721553486,0.940368,0.950971852086193,1.72013785302721,-0.67661361878952,0.48606670348086,0.378789775432453
1692,0.943716,0.951453700742638,1.720563147006,-0.677056300105248,0.486376844802789,0.378919097120424
1692.2639223257,0.943716,0.953964382272355,1.72268678404967,-0.679222199900203,0.487950703643479,0.379589726722649
1692.55414701869,0.943716,0.956887980246693,1.72501655752316,-0.681508363419573,0.48969906786949,0.380346864234013
1692.86707610377,0.943716,0.960159986403383,1.72752206135969,-0.683856428932536,0.491558611813056,0.381139899785965
1693.18000518885,0.943716,0.963460387857774,1.73002074396658,-0.686081675000253,0.493338104889443,0.381855102571886
1693.55911688879,0.943716,0.967339655327154,1.73303872326591,-0.688617710213317,0.495310487356207,0.382540863231077
1693.89180715055,0.943716,0.970488140150337,1.73567891411647,-0.690710040188509,0.496815102866892,0.382918676164862
1694,0.969164,0.971437610417289,1.7365358694575,-0.691366331285544,0.497250632838115,0.382988363664853
1694.41717362004,0.969164,0.974659572750641,1.73983263908594,-0.693802973328667,0.498650370686852,0.382981279223751
1694.66605600204,0.969164,0.976194830256888,1.74179384233709,-0.695199421570204,0.499261356434742,0.382755231313777
1694.91493838403,0.969164,0.977402897566904,1.74375089179613,-0.69656665274563,0.499699320058913,0.382357838277742
1695.21365549554,0.969164,0.978392536848739,1.74609437847858,-0.698185927565302,0.499998070410247,0.381656161999775
1695.64682072531,0.969164,0.978908749709587,1.74948223353723,-0.700533362032753,0.500017460089834,0.380229065765879
1696,0.99136,0.978545409877059,1.75223551250627,-0.702486159628029,0.49972210670645,0.37875805984674
1696.29910960333,0.99136,0.977737928897341,1.75456104222897,-0.70419270984844,0.499302185647617,0.377345689365951
1696.64130792826,0.99136,0.97634370906811,1.75721463370226,-0.706226523547453,0.498693639181951,0.375605156668751
1696.92900299592,0.99136,0.974874648689123,1.7594398814686,-0.708016919171361,0.498128247162262,0.374090963429393
1697.21669806358,0.99136,0.973227372818548,1.76165994932379,-0.709889059951791,0.497558856229122,0.372575466146895
1697.59533439519,0.99136,0.970939797058612,1.76457390708142,-0.712483889510263,0.496865717520196,0.370641359781603
1697.95656390739,0.99136,0.968794043539131,1.76734554697746,-0.715097958600183,0.496318855291215,0.368915159370124
1698,0.963132,0.968545694762779,1.7676782721548,-0.715421124958048,0.496262731015675,0.368717396526572
1698.21718046307,0.963132,0.967350252030146,1.76934011758795,-0.717064183988727,0.496016795724536,0.367764070417798
1698.54731693755,0.963132,0.965715191040385,1.77186059092277,-0.719643776424198,0.495757477947875,0.366431860969556
1698.87745341203,0.963132,0.964342693883051,1.77437416197713,-0.722311995614959,0.495638756276324,0.365243122383679
1699.19738436066,0.963132,0.963286139911838,1.77680342949708,-0.724970178056898,0.495653486518616,0.364223610749898
1699.51731530929,0.963132,0.962501383718154,1.77922619438653,-0.727687482160897,0.495784858200278,0.363323346773029
1699.86786661891,0.963132,0.961938356630208,1.78187338125874,-0.730718920036056,0.496045769764499,0.362456814655
1700,0.960984,0.961800806321891,1.78286916577723,-0.731873392751076,0.496171904898767,0.362158816370016
1700.34807929449,0.960984,0.961613638129007,1.78548708519797,-0.734938682563961,0.496564448297937,0.361436573398252
1700.68096164725,0.960984,0.961641495437109,1.78798357380059,-0.737894749451409,0.49700529813221,0.360814409836471
1701.05562118177,0.960984,0.961865368298748,1.79078506775731,-0.741240449659182,0.497554782463292,0.36017108813221
1701.35320943611,0.960984,0.962152580348098,1.79300402113679,-0.74390637722057,0.498016460276228,0.359688054623781
1701.65079769044,0.960984,0.962507320654039,1.79521746590429,-0.746576340357484,0.4984888297266,0.359218117172085
1702,0.96322,0.962977092080459,1.79780781266788,-0.749711753064966,0.499046417219522,0.358673022527704
1702.2940261308,0.96322,0.963394817591536,1.79998302574588,-0.752352414601651,0.499512708812677,0.358213421496448
1702.58805226161,0.96322,0.963817343721249,1.80215291450012,-0.754993182834397,0.499972406046588,0.357749560322301
1702.93842373527,0.96322,0.964313516157352,1.80473169593815,-0.758140195835076,0.500509132072669,0.357188785786884
1703.28879520894,0.96322,0.964792411417569,1.80730296334279,-0.761287978067304,0.501033961916241,0.356619418503623
1703.62267884402,0.96322,0.965228686429594,1.80974626115883,-0.764289140242842,0.501523725000845,0.356069544499965
1704,0.965456,0.965697909463658,1.812499263526,-0.767683559922581,0.502066223061876,0.355440745164533
1704.37302020115,0.965456,0.966139683809195,1.8152123958647,-0.771043281254762,0.502594238195498,0.354814493872141
1704.68350287937,0.965456,0.966493626511322,1.81746424766579,-0.773843412861586,0.503029025249548,0.354291324553155
1705.05506457976,0.965456,0.966904816757871,1.8201514463632,-0.777199349080279,0.503545250875707,0.353664467733902
1705.32113459792,0.965456,0.967193519545011,1.82207060699976,-0.77960604481715,0.503913761023173,0.353216651972323
1705.58720461609,0.965456,0.967479408653389,1.8239855188202,-0.782015810958122,0.504282095769089,0.352770506795822
1706,0.967692,0.967921114094843,1.82694802946873,-0.785760554904876,0.504853651579734,0.352082076417747
1706.35482784307,0.967692,0.96830229609441,1.82948639682546,-0.788985269639143,0.5053464409049,0.351495350015851
1706.67573475473,0.967692,0.968650240401719,1.83177565077756,-0.791906162189361,0.505793988955389,0.350969383861356
1707.00055757777,0.967692,0.969006642483692,1.83408661953164,-0.794866757474433,0.506248293083106,0.350440994925533
1707.33116631095,0.967692,0.969374345322934,1.83643234520094,-0.797884016719525,0.506712372943172,0.349907657985189
1707.66177504414,0.967692,0.969747246484451,1.83877162637232,-0.800904951521695,0.507178402658705,0.349379066208802
1708,0.969928,0.970134011662281,1.84115814898052,-0.803998962143819,0.507656312795424,0.348842331576523
1708.3392871117,0.969928,0.970527032465267,1.84354543123087,-0.807105928241864,0.508136657810736,0.348307842593474
1708.67857422339,0.969928,0.970924606638839,1.84592598834948,-0.81021586639184,0.50861791288099,0.347777238870145
1708.97626079844,0.969928,0.971276525663869,1.84800913755575,-0.812946738594636,0.509039661161604,0.347313644041599
1709.46756010243,0.969928,0.97186082811422,1.85143588770987,-0.817458048268745,0.509732026086544,0.346549855907622
1709.67491109919,0.969928,0.972107265013105,1.85287793536242,-0.819363615606707,0.510021980374107,0.346227119275462
1709.88226209595,0.969928,0.972352474499386,1.85431749499127,-0.821270152200237,0.510309451350264,0.345903011717467
1710,0.972164,0.972490779340982,1.85513379837128,-0.822353172672559,0.510471204364043,0.345717980703374
1710.36238735358,0.972164,0.972909475750038,1.85764128778459,-0.825688899409066,0.510960896405956,0.345142425966376
1710.71381465147,0.972164,0.97329961338754,1.86006570851317,-0.82892763711706,0.511421338188135,0.34457296609715
1711.03241416652,0.972164,0.97363276920233,1.8622575159141,-0.831868045094648,0.511822300984888,0.344042881189571
1711.39869042943,0.972164,0.97398261612454,1.86477011565633,-0.835254903917213,0.51225905329063,0.343412354186178
1711.74191518845,0.972164,0.974269370151191,1.86711761410929,-0.838436739371015,0.512641891329431,0.342798069022222
1712,0.9744,0.974453667353148,1.86887836387883,-0.840835815511094,0.512910689540624,0.342318987706473
1712.36569968847,0.9744,0.974661903474443,1.87136680789594,-0.844247126364152,0.513260457280162,0.341611858287068
1712.69080387872,0.9744,0.974789310781909,1.87357264088241,-0.84729395125885,0.513539947909115,0.34095452829473
1713.01694316691,0.9744,0.974858077584068,1.87577948799659,-0.850366626440382,0.513789772827818,0.340267143024712
1713.33566117813,0.9744,0.974865402495043,1.87793032199909,-0.853387647507499,0.514003581429267,0.339567567387095
1713.65437918935,0.9744,0.974812339276058,1.88007544435483,-0.856429397859204,0.514188788290821,0.33884185160487
1714,0.975556,0.974687121818353,1.88239520115521,-0.859754388861604,0.514359790460597,0.338027817043793
1714.3479217592,0.975556,0.974492952177631,1.88472366298687,-0.863132511471062,0.514502764250745,0.337182154960932
1714.67563521883,0.975556,0.974252574511576,1.88691071860268,-0.866345598884168,0.514614701409652,0.336365572668178
1715.05692951335,0.975556,0.973911395825807,1.88944785660163,-0.870125150071244,0.514722958226158,0.335396781793654
1715.38548895873,0.975556,0.973572943791023,1.8916276464856,-0.873419622478063,0.514800768518081,0.334549334628502
1715.7199721905,0.975556,0.973194824424097,1.89384062215443,-0.876810989572732,0.51486946377429,0.333678777804755
1716,0.972996,0.972858203471252,1.89568858234077,-0.879680238428787,0.51492159682897,0.332946651106192
1716.33653747569,0.972996,0.97243607139088,1.89790376799034,-0.883165488147517,0.514979463231001,0.332064445693945
1716.68544839165,0.972996,0.971984669538344,1.90019385274449,-0.886822150306387,0.51503595457333,0.331149143025383
1716.9987707103,0.972996,0.971572129540679,1.90224468561864,-0.89014374125332,0.515085849877698,0.330328823337014
1717.31209302895,0.972996,0.97115622999826,1.90429017109906,-0.89350134396047,0.515135435049312,0.329510510695229
1717.68682486416,0.972996,0.970657848009998,1.90672955724173,-0.89756433198317,0.515194723041491,0.328534829868949
1718,0.970436,0.970242544751275,1.90876239252266,-0.900999367513188,0.515245430328013,0.327723107696926
1718.31920711638,0.970436,0.969821568953189,1.91082892842342,-0.904537402592271,0.515298017195183,0.326899027268141
1718.64759074431,0.970436,0.969391525147418,1.91294914313945,-0.908215773633001,0.51535241149275,0.326054039434573
1718.97597437224,0.970436,0.968964665239377,1.91506356281585,-0.911933141349946,0.515407601820722,0.325212363324262
1719.30929407821,0.970436,0.968534360652397,1.9172038551758,-0.915746076547097,0.515464126030901,0.324361105375505
1719.63535724918,0.970436,0.968115781420339,1.91929180692002,-0.919514515087062,0.515518837612977,0.323530291490822
1719.96142042015,0.970436,0.967698865083275,1.92137409197309,-0.923320919589478,0.515573213774699,0.322701601700127
1720,0.967876,0.967649613534328,1.9216200923805,-0.92377379807097,0.515579643586179,0.322603710212034
1720.19289789925,0.967876,0.967403524059055,1.9228489085528,-0.926046136105368,0.515611683506467,0.322114658349523
1720.62097092876,0.967876,0.966857930147313,1.92556881233076,-0.931136067582093,0.515681271250166,0.321030914376634
1721.04904395827,0.967876,0.966312169528363,1.92827902831231,-0.936291027987341,0.515748906124831,0.319949422813297
1721.35117880032,0.967876,0.965926418023092,1.93018609104832,-0.939968524590531,0.515795913135186,0.319187897397017
1721.65331364237,0.967876,0.965539976495584,1.93208835655559,-0.943678358154559,0.515841476441258,0.318427010580014
1722,0.965316,0.965095536627259,1.93426522683415,-0.947975067488603,0.515892339596417,0.317555065214038
1722.3058186179,0.965316,0.964702514084059,1.93618026917575,-0.951800625908313,0.51593663915968,0.316787587548343
1722.61163723581,0.965316,0.964308581339521,1.93809043475168,-0.955659302259491,0.515979806634406,0.316021083884438
1722.94874681376,0.965316,0.963873397104138,1.94019041009926,-0.959951156031155,0.516026099352684,0.315177293069934
1723.33054050612,0.965316,0.96337968099261,1.94256162223822,-0.964860470925812,0.516078366645398,0.314224564138434
1723.64628794438,0.965316,0.962971175292143,1.94451694646696,-0.968959445448067,0.516121333700067,0.313438841519347
1724,0.962756,0.962514140414566,1.94670127139854,-0.973593018782514,0.516169454302121,0.31256126348362
1724.36799500162,0.962756,0.962040555828699,1.94896697697067,-0.978460383712341,0.516221413320165,0.311653122673405
1724.67800770495,0.962756,0.961644351537793,1.95087030871067,-0.982597591154921,0.516266898064793,0.310892125771183
1725.04634000433,0.962756,0.961178647100445,1.95312531568154,-0.987556477640147,0.516323427294538,0.30999323689475
1725.40981404676,0.962756,0.960726403979368,1.95534380750904,-0.992495755365979,0.516383853130354,0.309113799519934
1725.70992705156,0.962756,0.960359895284403,1.95717051423023,-0.996607923454178,0.516437298332559,0.308393426398936
1726,0.960196,0.96001260000006,1.95893177413426,-1.00061132234804,0.516491929842689,0.307702020322369
1726.39774717015,0.960196,0.959548870759364,1.96133989691816,-1.00614618551433,0.516573115282398,0.306763244688754
1726.71833492852,0.960196,0.95918643855497,1.96327506157441,-1.01064497441691,0.516643719018742,0.306014279190433
1727.05436744965,0.960196,0.95881786918613,1.96529790877338,-1.01539594021703,0.516721847714641,0.305235772081205
1727.39039997078,0.960196,0.958460965335156,1.96731509201235,-1.02018260528407,0.516804890398705,0.304464648185389
1727.69367799743,0.960196,0.958148643089331,1.96913080019525,-1.02453284901203,0.516883697636263,0.303774663867622
1728,0.957872,0.957842147600181,1.97096006980697,-1.02895534355075,0.51696582232363,0.303082305847542
1728.33683981144,0.957872,0.95751467056029,1.97296618533202,-1.03385113938867,0.517059254057525,0.302326358198602
1728.69571554506,0.957872,0.957175497628925,1.97509733423515,-1.03910438430946,0.517162432427881,0.301527217038572
1729.02892107567,0.957872,0.956868451610632,1.97707032754052,-1.04401572028294,0.517260591317648,0.300790006162659
1729.36225551432,0.957872,0.956568308753667,1.97903859501679,-1.0489611635539,0.517362030623245,0.30005805364439
1729.71915715738,0.957872,0.956255186065461,1.98113995733042,-1.05429149071188,0.517476361904593,0.299282601367314
1730,0.95632,0.95601610354253,1.98278910868391,-1.05851108624598,0.517571509283058,0.298679425782898
1730.34810250336,0.95632,0.955731975058611,1.98482787144294,-1.0637714187806,0.517698680141115,0.297943412844482
1730.63578196629,0.95632,0.955511264230385,1.9865082990449,-1.06814323360878,0.517814884138033,0.297348201833117
1730.92346142922,0.95632,0.955307837507643,1.98818471386079,-1.07253648360307,0.517943333540072,0.296766990889014
1731.29361227621,0.95632,0.955079408786092,1.99033583661706,-1.07821918549049,0.518130283644626,0.296043418947363
1731.63284734362,0.95632,0.954911777085104,1.99230149723913,-1.0834549541868,0.518328122792073,0.295409338886476
1731.94640135214,0.95632,0.954800026839936,1.99411343669136,-1.08831584342538,0.51853649302086,0.294850943502255
1732,0.954768,0.954785568560922,1.99442269636105,-1.08914866803178,0.518574684754222,0.294758267836024
1732.26799323929,0.954768,0.954735405196081,1.99596693211153,-1.09332047744441,0.518777616957408,0.29430775754289
1732.64446387402,0.954768,0.954732092562259,1.99813044110328,-1.09920033577074,0.519098629370414,0.293713357843593
1732.98487859137,0.954768,0.954802374850994,2.00008092492644,-1.10453316102535,0.519426223033085,0.293215750947294
1733.2897393496,0.954768,0.954927777105073,2.00182301452324,-1.10931896847667,0.519749215071212,0.292801772578328
1733.59460010782,0.954768,0.955113714128122,2.00356069115661,-1.11411147605366,0.520100128531011,0.292417643946693
1733.93693206852,0.954768,0.955394522835842,2.00550670039239,-1.11949777994368,0.520525775919649,0.29202019863347
1734,0.954416,0.955454410782725,2.00586460937868,-1.12049037097672,0.520607522672284,0.291950565525594
1734.31533965739,0.954416,0.955790417786961,2.00765133502421,-1.12545333841966,0.521030378086823,0.291617722587472
1734.64481763259,0.954416,0.95620270451865,2.00951315679532,-1.13063680871932,0.521495144896595,0.291295057326113
1735.00799187581,0.954416,0.956721353458418,2.01155946925443,-1.13634487221072,0.522029950051388,0.290964429251443
1735.37201593598,0.954416,0.957297969801305,2.01360435553836,-1.1420574747238,0.522583109220228,0.290652778782615
1735.69529439977,0.954416,0.957848036503764,2.01541515422339,-1.14712123378833,0.523084869583205,0.290388739006867
1736,0.958164,0.958391480898058,2.01711745320528,-1.15188466490457,0.52356416616645,0.290148130438868
1736.38795749854,0.958164,0.959108417139491,2.01927860305143,-1.15793495872541,0.524178620394375,0.289848701420134
1736.71765622833,0.958164,0.959732243943761,2.02110973010876,-1.16306298956106,0.52470251789988,0.289598314955484
1737.08998710802,0.958164,0.960445828217676,2.02317159231976,-1.16883834158634,0.525294557201464,0.289318553688158
1737.43623713458,0.958164,0.961113260214332,2.02508329431119,-1.17419380034646,0.525843256694371,0.289058991320145
1737.75949644827,0.958164,0.961736713671144,2.02686309082709,-1.17918020714858,0.526353712581745,0.288816997178174
1738,0.961908,0.96219967645888,2.02818414667361,-1.18288164222863,0.526732577503689,0.288637381228039
1738.37652517984,0.961908,0.962921881238355,2.0302470463411,-1.18866208066355,0.527323317993169,0.288356055540098
1738.73667372699,0.961908,0.96360930551953,2.03221418016146,-1.19417472211471,0.527885937244666,0.288087134702432
1739.05668140827,0.961908,0.964217601662888,2.03395712319443,-1.19905958942196,0.528385137493092,0.287849598035293
1739.37668908954,0.961908,0.964824172545141,2.03569543052949,-1.20393191495824,0.528883456615246,0.287613171178279
1739.72247930271,0.961908,0.965478632368955,2.0375685949729,-1.20918269814502,0.529421177315025,0.287359179347052
1740,0.965656,0.966003880599275,2.03906804696264,-1.21338620970878,0.52985313902208,0.287157411404949
1740.32821747033,0.965656,0.966625847880571,2.04083695369772,-1.218345345582,0.530364295054352,0.286921022052747
1740.64752051046,0.965656,0.967232280845999,2.0425531897016,-1.22315693915032,0.530861230385245,0.286692729784587
1740.9668235506,0.965656,0.967840297562502,2.04426487462604,-1.22795577048768,0.531358248112952,0.286466505057969
1741.30871900439,0.965656,0.968492846606702,2.04609263786783,-1.23307989454215,0.53188998405168,0.28622602477173
1741.70654542236,0.965656,0.969252805643166,2.04821287186518,-1.23902362424643,0.53250547636863,0.28594583547479
1742,0.9694,0.969812192917511,2.04977235730454,-1.24339515803082,0.532956314256666,0.285737942461939
1742.33490476125,0.9694,0.970446731089097,2.05154746654141,-1.24837100683882,0.533465910983816,0.285497720015367
1742.7225434027,0.9694,0.971171273732401,2.05359590506735,-1.2541132261145,0.534045098069668,0.285211653443358
1743.04511903558,0.9694,0.971761272616374,2.05529548347927,-1.25887821568236,0.534516289847912,0.284964959499869
1743.4033883978,0.9694,0.972396965155174,2.0571777719318,-1.26415706118676,0.535025652004998,0.284679264241419
1743.78689345623,0.9694,0.973047605439882,2.05918642199159,-1.26979347268284,0.535550353993618,0.284355529582766
1744,0.973148,0.973393097686233,2.06029981828031,-1.27291982860132,0.535831958470431,0.284166849122786
1744.35787482534,0.973148,0.973943474993314,2.06216512882975,-1.27816212540786,0.53628776614641,0.283834870362511
1744.68756772226,0.973148,0.974413767091532,2.0638786368373,-1.28298436175733,0.536686478896787,0.283509974046969
1745.01756411093,0.973148,0.974845750158985,2.06558901876408,-1.28780587362888,0.537063937885717,0.283165213972029
1745.33267957157,0.973148,0.975219415818308,2.06721789233063,-1.29240688699692,0.537403981675298,0.282817527361739
1745.64779503222,0.973148,0.975552904658441,2.06884249739141,-1.29700665520011,0.537722612833526,0.282450305806553
1746,0.976148,0.975875696336642,2.07065328028332,-1.3021486057093,0.538052044035876,0.282015374135637
1746.35811358716,0.976148,0.976147374922866,2.0724889972841,-1.30738036445132,0.538358158131547,0.281546611536579
1746.68769876603,0.976148,0.976344956445537,2.07417363501445,-1.31220101906341,0.538612816200343,0.28109019735358
1747.04946613349,0.976148,0.976501763175194,2.07601743899788,-1.3175015569419,0.538860988131069,0.280560144423165
1747.39076173704,0.976148,0.976590129524415,2.07775180468065,-1.3225138213413,0.539065226427654,0.280032373028308
1747.73014746706,0.976148,0.976618885150559,2.07947156694921,-1.32751212951395,0.539238347127335,0.279479665658519
1748,0.976628,0.976598600579625,2.08083550816934,-1.33149831630539,0.539353766428622,0.279019442970419
1748.34515330209,0.976628,0.976515636434933,2.08257557205382,-1.3366147797164,0.539473141353968,0.278404462235851
1748.69767686779,0.976628,0.976363478643708,2.08434761989936,-1.34186433539143,0.539562057550349,0.277745545000883
1749.00068212298,0.976628,0.976177437010113,2.0858665867736,-1.34639830218764,0.539611177872697,0.277153650475147
1749.30368737817,0.976628,0.975940091072559,2.08738171495535,-1.35095472308778,0.539636107901104,0.276539196809248
1749.67849711106,0.976628,0.975576223862764,2.08925059538984,-1.35662517226812,0.539635349208541,0.275749783755389
1750,0.976124,0.975203969974854,2.09084902676183,-1.36152212490167,0.539608007407023,0.275047929582751
1750.31980154588,0.976124,0.974781588804548,2.09243475419714,-1.36642584653532,0.539559090015718,0.274329922947658
1750.65468322761,0.976124,0.974288181704898,2.09409073256936,-1.37159807971096,0.539488319228605,0.273560472219987
1750.98956490934,0.976124,0.973748467857238,2.09574209753325,-1.3768105892331,0.539400095680482,0.272775572800764
1751.32112415632,0.976124,0.973175234263638,2.09737254721902,-1.38201291394167,0.539298996035448,0.271986682897812
1751.65133846525,0.976124,0.97257284810697,2.09899191346632,-1.38723672415084,0.539188624185223,0.271193262564242
1752,0.972192,0.97191022047373,2.10069691544519,-1.39279977497543,0.539063827207596,0.270349364982694
1752.34838545655,0.972192,0.971227979259915,2.1023956244287,-1.39840808144468,0.538933199002064,0.269502280690957
1752.7254378565,0.972192,0.970474051466706,2.10422855806031,-1.40453465304643,0.538788719734781,0.268584747757169
1753.0763613784,0.972192,0.969763406838785,2.10592930056873,-1.41029016463617,0.538652649047726,0.267731381360261
1753.38733173245,0.972192,0.969130139618483,2.10743225508403,-1.4154336838663,0.538532121306255,0.266976974354327
1753.72965707873,0.972192,0.968432626805705,2.10908224993356,-1.4211428738577,0.538401877105055,0.266150828005292
1754,0.96826,0.967883701451746,2.11038196815587,-1.42568630586273,0.538301488957621,0.265502267635478
1754.31635004503,0.96826,0.967245994153092,2.11189916024152,-1.43104164200694,0.538187551969898,0.264748489049682
1754.65202080301,0.96826,0.966577818128035,2.11350464871904,-1.43676930470034,0.538073125121469,0.263957019130702
1755.01124584286,0.96826,0.965876291255235,2.11521783473125,-1.44294982718519,0.537959837772755,0.263121316545961
1755.30396832185,0.96826,0.965317875018326,2.11661008168662,-1.44802446706457,0.537875177465997,0.262449611343049
1755.59669080085,0.96826,0.964773772861409,2.1179989435021,-1.45313286143645,0.537798909421611,0.261787761506357
1756,0.964328,0.964051504650548,2.11990697007072,-1.46022513141315,0.537709558437736,0.260893995397583
1756.35437666374,0.964328,0.963446730405709,2.12157822711769,-1.46650703530711,0.537646451190054,0.26012633112239
1756.66893080792,0.964328,0.962935874041804,2.12305755870716,-1.47212098168264,0.537603737497112,0.259460006244028
1757.1060131777,0.964328,0.962269757422503,2.12510671921105,-1.47997869438753,0.537566313338895,0.258558815618995
1757.37204425924,0.964328,0.961890350255941,2.12635030225723,-1.48479245981635,0.53755527247801,0.258023609098007
1757.63807534077,0.964328,0.961531002191156,2.12759113567823,-1.48962887323918,0.537553130411165,0.257498484893202
1758,0.960896,0.96107406917854,2.12927483510882,-1.49624362445341,0.537564264409649,0.256800018842756
1758.33845868339,0.960896,0.960678829951121,2.13084478599147,-1.50246449550754,0.537587042397032,0.256161177005025
1758.65791788341,0.960896,0.960332061445678,2.13232255400909,-1.50836587840351,0.537617731798084,0.255569131557673
1759.05184712752,0.960896,0.959935336418074,2.13413940350491,-1.51568110398279,0.537666212458711,0.254852036986113
1759.39402519558,0.960896,0.95961367345971,2.13571273827012,-1.52206827250782,0.537714279210354,0.254237184125056
1759.69069553528,0.960896,0.959348106115566,2.13707320184498,-1.5276300633662,0.537758244920214,0.253707956619062
1760,0.959208,0.959080555144033,2.13848802442524,-1.53345206436078,0.537805275601816,0.253158923247588
1760.3637817343,0.959208,0.958772801945448,2.140147373704,-1.5403295861133,0.537859027990656,0.252513615006702
1760.7175262519,0.959208,0.958474997376631,2.1417561172348,-1.54704837825785,0.537906600543743,0.251883474371779
1761.0300736788,0.959208,0.958208529692935,2.14317356053665,-1.55301025625974,0.537943768189061,0.251323538403969
1761.36771703393,0.959208,0.957912753231813,2.14470066838734,-1.55947807056763,0.537976617831645,0.250713107503947
1761.70536038907,0.959208,0.957604665042938,2.14622347895113,-1.56597465227463,0.537999701083473,0.250094738580508
1762,0.957516,0.957322851032956,2.14754883607319,-1.57166785419543,0.53801164066528,0.249548413312763
1762.44580202612,0.957516,0.956868761809251,2.14954797177845,-1.58032581426317,0.538013562400416,0.248708300160058
1762.67681089207,0.957516,0.956618774262289,2.15058097701786,-1.58483367273357,0.538005961398847,0.248265612734763
1762.90781975801,0.957516,0.95635803561138,2.15161199356915,-1.5893565913729,0.537992765565172,0.247818177904064
1763.29777109038,0.957516,0.95589259716479,2.15334788653306,-1.59702658852544,0.537958422761882,0.24705274098854
1763.624217611,0.957516,0.95547817301431,2.15479674979318,-1.603482486022,0.537917400720354,0.246401531338638
1763.93001540069,0.957516,0.955069771830861,2.15615039621827,-1.60955988624333,0.537869541725381,0.245783601282085
1764,0.955468,0.95497363705737,2.15645970567017,-1.61095490257992,0.537857502949339,0.245641305049084
1764.34992299653,0.955468,0.954478784658246,2.15800355023065,-1.61795362063042,0.537791711694696,0.244925392171301
1764.68805339255,0.955468,0.953979787449593,2.15949109676285,-1.62475459141601,0.537719355417784,0.244226659021663
1765.00421694927,0.955468,0.953496986934385,2.160878218745,-1.63114837572121,0.53764533710406,0.243568585986471
1765.31358474771,0.955468,0.95301171178736,2.16223199388749,-1.63743772156999,0.537568884555095,0.242922154552717
1765.62295254614,0.955468,0.952516037789426,2.16358228482338,-1.64376013452213,0.537488762701522,0.242273557236088
1765.96496621168,0.955468,0.951958632938155,2.16507101952521,-1.65078861370224,0.537396563206711,0.241554641840144
1766,0.952152,0.951901082258858,2.16522327698282,-1.65151088945482,0.537386990279343,0.241480973500866
1766.17516894158,0.952152,0.951612276298376,2.16598389779678,-1.65512876554016,0.537338915071334,0.241112709504252
1766.51304774812,0.952152,0.951051095497706,2.16744790600119,-1.66213786474502,0.537245103459299,0.240402638468421
1766.89641113737,0.952152,0.950409645666963,2.16910400908436,-1.67013959556236,0.537136352717472,0.239596807895354
1767.21634642433,0.952152,0.94987180022862,2.17048205920595,-1.6768574873372,0.537044657413197,0.238925101781786
1767.56636245357,0.952152,0.94928171890153,2.17198546781515,-1.6842488187357,0.536943957763315,0.238191661994755
1767.93846524516,0.952152,0.948653178754308,2.17357893575681,-1.69215447828543,0.536835374558688,0.237412472816399
1768,0.948836,0.948549147588434,2.17384197141992,-1.69346659962262,0.536817303636671,0.237283704585405
1768.30767377418,0.948836,0.948028683116127,2.17515512446242,-1.70004747708034,0.536726972951661,0.236640737688124
1768.64080058283,0.948836,0.947464655999853,2.17657311235973,-1.70721085110826,0.536628997466612,0.235946008843684
1768.95353884475,0.948836,0.946934793519959,2.17790072945373,-1.7139717979537,0.536536214424781,0.23529450246215
1769.26627710667,0.948836,0.946404853190156,2.17922488481136,-1.72076758501895,0.536443583829681,0.234644599203732
1769.64356164098,0.948836,0.945766227520351,2.18081774122245,-1.72901225405334,0.536333525679812,0.233864171118083
1770,0.94552,0.945165087387469,2.18231799047856,-1.73684770410752,0.536231577120234,0.233130814021221
1770.31813413425,0.94552,0.944632338090973,2.18365325967751,-1.74387892379901,0.536144152591164,0.232481463841425
1770.70107739648,0.94552,0.943999406574611,2.18525586250966,-1.75238935908965,0.536046382739147,0.231709304656731
1771.04149091062,0.94552,0.943448475430356,2.18667620066005,-1.75999696666883,0.535967479106039,0.231032751539561
1771.35478777857,0.94552,0.942954917712186,2.18797985027748,-1.76703312628319,0.535903779741992,0.230420541633337
1771.75683378926,0.94552,0.94234607358055,2.18964782557351,-1.77610976443128,0.535837800312543,0.229652822489143
1772,0.942204,0.941993914279477,2.19065395186756,-1.78162457807648,0.535806872301458,0.2291986377145
1772.30811063845,0.942204,0.941567794550128,2.19192587512199,-1.78863851102363,0.535778479729958,0.228635195287173
1772.62525019447,0.942204,0.941155100391693,2.1932316721611,-1.79588754523609,0.535763399215624,0.228070852112162
1772.94238975049,0.942204,0.940770875308072,2.19453402895929,-1.80316528357543,0.535762570184719,0.227522246083981
1773.30996928213,0.942204,0.940363162820284,2.19603922654985,-1.81163463479384,0.535778909060345,0.226905542433116
1773.64400536737,0.942204,0.940028573666346,2.1974030773215,-1.81936115819533,0.535810387123059,0.226363472941608
1774,0.939436,0.939709307322216,2.19885241075765,-1.82762519284519,0.53585964578284,0.225803285480254
1774.32123222348,0.939436,0.939452756522679,2.20015653074473,-1.8351069191592,0.535915795030835,0.225311068980072
1774.64246444697,0.939436,0.939223567293787,2.20145715920483,-1.8426107338668,0.535982070771162,0.224830470723226
1774.97594965765,0.939436,0.93901098033628,2.20280371231173,-1.85042291913419,0.536059291210346,0.224341529885307
1775.27577182913,0.939436,0.938838321285429,2.20401114131727,-1.85746488244862,0.53613345094246,0.223908041023369
1775.5755940006,0.939436,0.938679622484861,2.20521554815675,-1.86452357890673,0.536211067087753,0.223479294026475
1775.93764870825,0.939436,0.938501785658147,2.20666592877909,-1.87306901994932,0.536307927262645,0.222966394592252
1776,0.938608,0.93847230604401,2.20691526328118,-1.8745430131474,0.536324730779868,0.222878374296396
1776.31175645875,0.938608,0.938328455043517,2.20815998727647,-1.88192313718766,0.536408608499207,0.222438947968199
1776.63743776995,0.938608,0.938182377542239,2.20945684631802,-1.88965082399951,0.536496202204472,0.221981313691988
1777.01286468028,0.938608,0.938016353806354,2.21094741618111,-1.89858139077023,0.536597244061891,0.221455674129982
1777.36568150774,0.938608,0.937860957190673,2.21234395986837,-1.90699596644343,0.536691579471104,0.220962840355571
1777.68529810478,0.938608,0.93772054596503,2.2136055405911,-1.91463693257893,0.536778016514123,0.220518831171563
1778,0.937776,0.937583672108165,2.21484443930778,-1.92217720686741,0.536866011755795,0.220085901701997
1778.37237159072,0.937776,0.937426530869853,2.21630617772552,-1.93112047776343,0.536975313186967,0.219580656376298
1778.70157948474,0.937776,0.937296226848623,2.21759470945632,-1.9390458066056,0.537079850890852,0.219143511763046
1779.11657572412,0.937776,0.937151603665114,2.21921400064322,-1.94906040855641,0.537227658156932,0.218610661076448
1779.44964609535,0.937776,0.937058572484504,2.22050958602835,-1.95711618164275,0.53736174330305,0.21820022270999
1779.76251602224,0.937776,0.936995879929262,2.22172333108392,-1.96469692749311,0.537503318732236,0.217831733200527
1780,0.936948,0.936967431586267,2.22264251783502,-1.97045906743805,0.537622534588755,0.217564703756778
1780.37553582553,0.936948,0.936961522644896,2.22409233347923,-1.97958311770076,0.537832873225053,0.217165792810017
1780.7352011092,0.936948,0.93700635200919,2.22547663263505,-1.98833340751174,0.538061117052085,0.216812323563114
1781.10470517145,0.936948,0.937109245498107,2.22689448470275,-1.99733219435861,0.538325827922241,0.216481218858083
1781.44147269692,0.936948,0.937256830225282,2.2281829221612,-2.00553906004807,0.53859393343432,0.216207882802918
1781.74617058881,0.936948,0.937436722508895,2.22934555200468,-2.01296656434244,0.538858936749716,0.215984300123617
1782,0.936972,0.937621198607097,2.23031183267893,-2.01915417162307,0.539096785199347,0.215816070080881
1782.34528438449,0.936972,0.937923567886407,2.23162299026907,-2.02756910598656,0.53944488504428,0.215613197561361
1782.6420926577,0.936972,0.938231262580863,2.23274706043974,-2.03479865917812,0.539765956585039,0.215461931938024
1782.93890093091,0.936972,0.938583168414072,2.23386835861549,-2.0420225675969,0.540107663711835,0.215332484760979
1783.28906080648,0.936972,0.939054874421958,2.2351876579839,-2.05053516678084,0.540537367858483,0.215207862673783
1783.64391653058,0.936972,0.939594738117611,2.23652073803347,-2.05914808576664,0.541000733834264,0.215111143054751
1783.96614896951,0.936972,0.940138252678556,2.23772786167589,-2.0669544865728,0.541446007766101,0.21504928052745
1784,0.939908,0.940198269820393,2.23785448441937,-2.06777365001362,0.54149416989619,0.215044247856922
1784.16925515244,0.939908,0.940506640852808,2.23848706413729,-2.07186665756761,0.541738883921905,0.215023217277898
1784.62106190594,0.939908,0.941397080060548,2.24017131034424,-2.08276739068727,0.542422740892733,0.214999573681793
1785.07806686172,0.939908,0.942396398968109,2.24186851207217,-2.09375132370815,0.543158805322394,0.215022768281114
1785.44899363488,0.939908,0.943279062737846,2.24324130698402,-2.10263079798971,0.543788757742647,0.215076169197281
1785.72186951555,0.939908,0.943968133577632,2.24424851549715,-2.10914057747644,0.544268551917054,0.215132988300954
1786,0.943676,0.944703716893315,2.2452727672533,-2.11575462862804,0.544770935889096,0.215205268076194
1786.30418177949,0.943676,0.945544444278442,2.24639024252945,-2.12296235598594,0.545335199905979,0.215300274827379
1786.60836355898,0.943676,0.946419943129855,2.24750488773781,-2.13014159520521,0.545912230879016,0.215409244673289
1786.95472624396,0.943676,0.94745429774062,2.24877066223124,-2.1382799373957,0.546581355989097,0.21554685164817
1787.27578373408,0.943676,0.948443434806539,2.24994069711086,-2.14578760328102,0.547211690794896,0.215685871530293
1787.58852173205,0.943676,0.949429897607416,2.25107740323863,-2.15306620139571,0.547832585208539,0.215829442956584
1787.89246167671,0.943676,0.950405759489049,2.25217929257864,-2.16010654776995,0.548439719222272,0.215973867471793
1788,0.950252,0.9507542963585,2.25256848820884,-2.16258949833712,0.548655230476422,0.216025948519244
1788.32368114854,0.950252,0.951811387849777,2.25373782950896,-2.17003735839391,0.549305919491663,0.216185637773459
1788.63727920236,0.950252,0.952844193654497,2.25486773855597,-2.17721619460805,0.549937923647294,0.216343218419843
1788.93815363931,0.950252,0.953840267937519,2.25594903132796,-2.18406921995066,0.550543917663069,0.216495220694088
1789.23902807627,0.950252,0.954839220210841,2.25702761654201,-2.19088825783796,0.551149546500282,0.216648014446783
1789.5916153984,0.950252,0.956011246528524,2.25828814793165,-2.19883595907936,0.551858818043247,0.21682808941067
1789.92040271762,0.950252,0.95710376371852,2.25946026052572,-2.20620496356107,0.55251816059398,0.216995383581703
1790,0.956828,0.957368047315277,2.25974353898934,-2.207982827835,0.55267742714868,0.217035733543218
1790.35011088807,0.956828,0.958529039865369,2.26098731912417,-2.21577451709046,0.55337699600817,0.217213187194083
1790.71058343539,0.956828,0.959721278840735,2.26226412373835,-2.2237487088917,0.554095596711929,0.217395829881259
1791.06742386066,0.956828,0.96089787999345,2.26352429110105,-2.23159460090647,0.554803902694265,0.21757518120463
1791.38217433761,0.956828,0.961932536895637,2.26463271307159,-2.23847559103741,0.555426860341617,0.217732894969707
1791.72757442768,0.956828,0.963064531092818,2.26584572879184,-2.24598420429335,0.556109135843751,0.217906041333648
1792,0.963404,0.963954899239269,2.26680000390416,-2.25187518341502,0.556645400085612,0.218041787446613
1792.31951037072,0.963404,0.964996466027005,2.26791645413228,-2.25874932103325,0.557272518795001,0.218200335957806
1792.62513760777,0.963404,0.96599011590345,2.26898161453053,-2.26528950728639,0.557871433396808,0.218352220237121
1792.93076484482,0.963404,0.966981204208302,2.27004406504713,-2.27179529266748,0.558468786382548,0.218503693381727
1793.2958185031,0.963404,0.968161690175735,2.2713095575761,-2.27952109595508,0.559179668653962,0.218683501909305
1793.63557448396,0.963404,0.969257194742758,2.27248389910286,-2.28666766985712,0.559839999024271,0.218851027050101
1793.95581027848,0.963404,0.970287047445305,2.27358773059444,-2.29336504683156,0.560461006161307,0.219008832161694
1794,0.969932,0.970428958406536,2.2737398184614,-2.29428628862051,0.560546531467316,0.219030538063774
1794.2209486076,0.969932,0.971137815695771,2.27449941826923,-2.2988818282304,0.560973614296385,0.219138880570682
1794.61739047977,0.969932,0.972406959452963,2.2758588457977,-2.30708298100526,0.56173879441934,0.219333641830566
1794.98692343407,0.969932,0.973587148138829,2.27712196317581,-2.31467611141602,0.562451047165822,0.219515909695343
1795.30436570499,0.969932,0.974599152460885,2.27820392577517,-2.32115936332552,0.563061235868938,0.219672140492571
1795.6218079759,0.969932,0.975609787921671,2.27928303029652,-2.32760614739011,0.563670888198784,0.219829050137074
1795.96042738932,0.969932,0.976686667103491,2.28043098186425,-2.33444284298711,0.564321056879122,0.219997608972262
1796,0.97628,0.976812451872991,2.2805649254664,-2.33523910421222,0.564396967100509,0.220017325650184
1796.1978630534,0.97628,0.977441210392209,2.28123398136566,-2.33921191478045,0.564776207528958,0.220115879735552
1796.53769596905,0.97628,0.978520595635488,2.28238052424105,-2.34600224775243,0.565426928330602,0.220285609208249
1796.85267889181,0.97628,0.979520650775573,2.28344033167871,-2.35225876906281,0.566030288206094,0.220444379303354
1797.16766181456,0.97628,0.980520486432904,2.28449736096965,-2.35847940391496,0.566633220198012,0.220603901017034
1797.53195890566,0.97628,0.981676748882479,2.28571642512692,-2.36562916387118,0.567329531424596,0.220788847761838
1797.88453870626,0.97628,0.982795836719367,2.28689276015681,-2.37250320563577,0.568003705235068,0.220969598326928
1798,0.982632,0.983162329363239,2.28727723056494,-2.37474449720136,0.568224490024008,0.221029116829663
1798.34846080807,0.982632,0.984268483597402,2.2884353172429,-2.38147936985625,0.568890080468956,0.22120895106075
1798.68089768832,0.982632,0.985323907826472,2.28953701941771,-2.3878634707736,0.569524505744809,0.221381278766258
1798.99962347329,0.982632,0.986335945805896,2.29059042111708,-2.3939465915747,0.570133166742206,0.221548107750159
1799.31834925827,0.982632,0.987348155861353,2.29164102940897,-2.39999278251157,0.570741414800509,0.221715700577141
1799.66626299925,0.982632,0.988453333417886,2.29278466987049,-2.40655046289319,0.571404740823212,0.221899355523408
1800,0.988984,0.989513883505972,2.2938786004855,-2.41279950953578,0.572041677923898,0.222077474398726
1800.32648095802,0.988984,0.99055197690366,2.294945810674,-2.41887337401701,0.572664936971417,0.222253126383067
1800.706636819,0.988984,0.991761891344876,2.29618482752078,-2.4258967083598,0.5733904927523,0.222459019144401
1801.05691672938,0.988984,0.992878298654007,2.29732300967358,-2.43232123748528,0.574060375687168,0.222651532185573
1801.38330662585,0.988984,0.993920375676198,2.29838058682292,-2.43826702788235,0.574685388831023,0.222832982549327
1801.75464619945,0.988984,0.995108601978765,2.29958032986164,-2.44498389716012,0.575396970302032,0.223041373882823
1802,0.995336,0.995895473356397,2.30037100511058,-2.44939393703787,0.575868233303437,0.223181021771414
1802.33334770709,0.995336,0.996967058475309,2.30144267365032,-2.45534979887552,0.576509621846539,0.223373015070556
1802.65808959272,0.995336,0.998013866696745,2.30248383094968,-2.46111208642178,0.577134509790751,0.223561358607343
1802.98283147835,0.995336,0.999063315901078,2.30352218823562,-2.46683495644257,0.577759574862649,0.223751117422543
1803.34186896209,0.995336,1.00022573081374,2.30466695311052,-2.47311621981036,0.578450046970303,0.223961759539273
1803.70092702145,0.995336,1.00138835157351,2.30580837386712,-2.47934949013674,0.579136508119974,0.224169893153863
1804,1.001684,1.00235426485678,2.30675650610918,-2.48450461558698,0.579703409008603,0.224339538411352
1804.36010276173,1.001684,1.00350964023439,2.30789498341311,-2.49066768625319,0.580377543623597,0.22453661816801
1804.70950239864,1.001684,1.0046162047763,2.30899635170848,-2.49660222375265,0.581017593547614,0.224715156886097
1805.03617321083,1.001684,1.00563080680194,2.31002316454653,-2.50211123026212,0.581599985151085,0.22486726258591
1805.37710222596,1.001684,1.00666122885189,2.31109180094795,-2.50782130502013,0.582188298923402,0.225007737032916
1805.7180312411,1.001684,1.00765441000046,2.31215738706351,-2.51349282433082,0.582752059239345,0.225124897497889
1806,1.008036,1.00844199769915,2.31303639271809,-2.51815585819284,0.58319758585836,0.225201990698313
1806.32896191999,1.008036,1.00931629927969,2.31405927356117,-2.52356634465076,0.583692540451072,0.225268213128259
1806.65792383998,1.008036,1.01013739704866,2.31507934242043,-2.5289471342754,0.584158653822648,0.225306755692416
1807.04398375047,1.008036,1.01102748055544,2.31627289343521,-2.53522750416569,0.584667169622163,0.225314958950677
1807.39345700028,1.008036,1.01176132362322,2.31735002138918,-2.54088423473398,0.585093003302929,0.22528925584549
1807.73319747682,1.008036,1.01240816596358,2.318394149417,-2.54636080499006,0.5854762677362,0.225234790327189
1808,1.013356,1.01287081586103,2.31921205049452,-2.55064799361253,0.585757080976614,0.225172704810244
1808.37008744275,1.013356,1.01344972095262,2.3203435826543,-2.55657786688258,0.586121176952761,0.225062506857114
1808.72023031038,1.013356,1.01393584250002,2.32141094278687,-2.56217285282062,0.586442075566388,0.224936077230475
1809.02747704719,1.013356,1.01431905197222,2.32234499274677,-2.56707223859225,0.586707056751977,0.224809665851872
1809.33472378401,1.013356,1.01466748152328,2.32327666766805,-2.57196376023533,0.586959762386787,0.224672045938558
1809.69237434625,1.013356,1.01503636866252,2.3243581981046,-2.57764956806521,0.587241174413305,0.224500454134063
1810,1.015012,1.01532735942934,2.32528588735213,-2.58253431121987,0.587472418294344,0.224343216928474
1810.33418469131,1.015012,1.01561997453924,2.32629098080406,-2.58783590310651,0.587713267892494,0.224163129397953
1810.68076511358,1.015012,1.01589966294222,2.32733039957188,-2.5933299490079,0.587951725470246,0.223966276429022
1811.02734553585,1.015012,1.01615506256497,2.32836681130731,-2.59882090466423,0.588176204053176,0.223756695960398
1811.35969197006,1.015012,1.01637538842797,2.32935783778344,-2.60408463844854,0.588376784439451,0.223542208197772
1811.71044521598,1.015012,1.01657860717986,2.33040076345326,-2.60963950294667,0.588571728075895,0.223300318814457
1812,1.016664,1.01672078001036,2.33125941581294,-2.61422599503863,0.588717479193854,0.223086395854555
1812.32856234364,1.016664,1.01685066919402,2.33223122314954,-2.61943266126018,0.58886457853017,0.222826430425982
1812.71926420751,1.016664,1.0169569028659,2.33338335067477,-2.62562948477078,0.589013746946133,0.222492987500863
1813.06777440308,1.016664,1.01700348331228,2.33440788866376,-2.6311644487915,0.589121432420169,0.222171490210333
1813.40474988586,1.016664,1.0170026621493,2.3353956847683,-2.6365250519176,0.589202232187609,0.221838480391673
1813.75509631349,1.016664,1.01695266722877,2.33641973509293,-2.64210992881888,0.589263761847652,0.221470990981373
1814,1.017524,1.01688807448265,2.33713380639352,-2.64602221090511,0.589293732975213,0.221201796126112
1814.32094398165,1.017524,1.01676782117224,2.33806738916888,-2.65116101552804,0.589317692699313,0.220834644489296
1814.65901125141,1.017524,1.01660060107334,2.33904809131285,-2.6565901754646,0.58932750290827,0.220433613061917
1815.03702094523,1.017524,1.01637045915936,2.34014140789021,-2.66268256382149,0.589323663601645,0.219971771328857
1815.34624384031,1.017524,1.01615399303271,2.34103322697103,-2.66768477866377,0.589310948796879,0.219585479981493
1815.65546673539,1.017524,1.01591750979709,2.34192276321426,-2.67270459245856,0.589292649807403,0.219194578540568
1816,1.015704,1.01563650093713,2.34291119588943,-2.67831918405936,0.589268468813053,0.218756396941364
1816.3947236773,1.015704,1.01529959729419,2.3440401585868,-2.68478040083017,0.58923716485343,0.218252300056471
1816.7225569952,1.015704,1.01501287935283,2.34497500390758,-2.69017041255739,0.589210063693948,0.217833755634564
1817.28210175594,1.015704,1.01451788264411,2.34656473719372,-2.69942027127976,0.589163280441791,0.217121449168333
1817.46132174221,1.015704,1.01435881316539,2.34707236328335,-2.70239638377877,0.589147111950658,0.216892810392869
1817.64054172848,1.015704,1.01419950772424,2.34757923367626,-2.70537902511166,0.589130100367302,0.216663666862012
1818,1.013884,1.01387828928638,2.34859357780339,-2.71138103116682,0.589093233815196,0.216202343971006
1818.34044447985,1.013884,1.01356907325561,2.34955146703561,-2.71709009902402,0.589051641560124,0.215759893239659
1818.66289563353,1.013884,1.0132670750044,2.35045621856092,-2.72251983934027,0.589001673101409,0.215331302881899
1818.94584202954,1.013884,1.01299024490785,2.35124811512986,-2.72730284653136,0.588947872307473,0.21494610116102
1819.32576620647,1.013884,1.01259312612773,2.35230847729607,-2.73375350067692,0.588857123591153,0.214411581635399
1819.59940192636,1.013884,1.01228330774131,2.35307009852693,-2.7384205886649,0.588774641303076,0.214010333635312
1819.87303764626,1.013884,1.01194878173584,2.35382997248145,-2.74310637628321,0.588676337845286,0.213593972999804
1820,1.012064,1.01178404441945,2.3541819489367,-2.74528715575102,0.588625240226627,0.21339554613238
1820.34145237211,1.012064,1.01130747444726,2.35512669621875,-2.75117420588143,0.588468932573464,0.212843803554242
1820.69480935843,1.012064,1.01075758964851,2.35610153849948,-2.75730250618409,0.588275150119899,0.212241980459732
1821.00318477243,1.012064,1.01022629519999,2.35694993090515,-2.76268298575907,0.588079200925644,0.21169090998636
1821.3619270895,1.012064,1.00954449465363,2.35793414015026,-2.76898314812065,0.587820714492525,0.211020439884662
1821.68714828892,1.012064,1.00886574622852,2.35882383705039,-2.77473537578442,0.587557316147244,0.210384607559877
1822,1.009276,1.00815873700427,2.35967741814207,-2.78030790378968,0.587279766940502,0.209749733791455
1822.30392917433,1.009276,1.00742301561613,2.36050452484935,-2.785760362185,0.586990625358725,0.209114371264328
1822.60785834866,1.009276,1.00664245227288,2.36132953969111,-2.79125302616268,0.586683902519138,0.208462315541163
1822.95527509252,1.009276,1.00570110828595,2.36227004815851,-2.79758304914306,0.58631469860819,0.207699454717996
1823.29155266111,1.009276,1.00474739851408,2.36317781587431,-2.80376441306709,0.585943906837184,0.206948733309038
1823.60833977995,1.009276,1.00381800028292,2.36403065087346,-2.8096378634455,0.585585701935434,0.206233614614268
1824,1.003104,1.00263786847485,2.36508195376951,-2.81696862847093,0.585133969413149,0.205341944226637
1824.31659754201,1.003104,1.00166667858556,2.3659292725841,-2.82295121462855,0.584766120291177,0.204619521875374
1824.63407244559,1.003104,1.00068362370973,2.36677670159824,-2.82900185533746,0.584397063600781,0.203895856297768
1824.93221272294,1.003104,0.9997565646496,2.36757048542574,-2.83473111753892,0.584050802068279,0.20321744293658
1825.2303530003,1.003104,0.998829392875668,2.36836230207568,-2.84050605482223,0.583706817677117,0.202542138245172
1825.58897687476,1.003104,0.997718153584936,2.36931215436175,-2.84751291908956,0.583298150494631,0.201736034330362
1825.91999660655,1.003104,0.996699699417,2.37018638080435,-2.85403861278511,0.582925434559407,0.200997534584103
1826,0.996932,0.996454895921763,2.37039730926027,-2.85562412287885,0.582836042714553,0.200819890285166
1826.35730573389,0.996932,0.995369018362052,2.37133763027938,-2.86274455079887,0.582441213196035,0.200031640594633
1826.72330464149,0.996932,0.994270606662698,2.37229793248549,-2.87010431536531,0.582044397890834,0.199233059991556
1827.08503166742,0.996932,0.993199778652187,2.37324415414167,-2.87744311164909,0.581658063843653,0.198450866471537
1827.39978197571,0.996932,0.99228008905281,2.37406517530429,-2.88388076726911,0.581327171240978,0.197776505228416
1827.74179739258,0.996932,0.991293081433423,2.37495487954644,-2.89093026476871,0.580973218565135,0.197050363830251
1828,0.99092,0.990555984020228,2.3756248789943,-2.89628924669873,0.580708548333225,0.196505422095026
1828.31990294328,0.99092,0.989651544472284,2.37645298483303,-2.90297257806729,0.580383412528292,0.19583388085151
1828.63109015613,0.99092,0.988780103358822,2.37725641297012,-2.90951994189342,0.580070570815151,0.195184963285761
1828.94227736898,0.99092,0.987915766184966,2.37805775953882,-2.91611243196766,0.579759821390196,0.194539014604608
1829.30932666223,0.99092,0.986903784267825,2.37900028962545,-2.92394596287889,0.579394492716472,0.19377943694083
1829.64591278996,0.99092,0.985981367568775,2.37986206318656,-2.93118387366355,0.57906130342697,0.193085783542083
1830,0.98548,0.985015155984788,2.38076603915624,-2.93885416213505,0.578711617396841,0.192357986266837
1830.32372079826,0.98548,0.984134347889616,2.38159015889209,-2.94591675146996,0.578391398346663,0.191693069036608
1830.64744159652,0.98548,0.983255052073798,2.38241205800584,-2.95302711650249,0.578071556100792,0.191029466084969
1830.97622755001,0.98548,0.982362843003464,2.38324455047482,-2.96029756545103,0.577746798785276,0.190356526521604
1831.28613199086,0.98548,0.981522174326345,2.38402714909286,-2.96719548138067,0.577439659772718,0.189722081588987
1831.59603643172,0.98548,0.980681476054392,2.38480772930279,-2.97413705526382,0.577132184790757,0.189088153516007
1831.95908685692,0.98548,0.979696292140717,2.38571961218074,-2.98232457674257,0.576772091625563,0.188346705400343
1832,0.98004,0.979585239145937,2.38582220190257,-2.98325100545457,0.576731449323828,0.188263160006733
1832.20456571541,0.98004,0.979029870118301,2.38633462622027,-2.98789455426209,0.576527910270141,0.187845326898595
1832.53967413407,0.98004,0.978119701095493,2.38717216669699,-2.99554244820617,0.576193804589197,0.187160971988518
1832.86168510374,0.98004,0.977244646965092,2.38797477213795,-3.00293951908332,0.575872948446017,0.186504484485072
1833.18369607342,0.98004,0.976369188310323,2.38877522685052,-3.01038370556623,0.575551657439818,0.185848469758971
1833.55713413617,0.98004,0.975353507464108,2.38970083319882,-3.01907576200501,0.575177958274066,0.185087722878922
1833.90554782249,0.98004,0.97440561395746,2.39056182048392,-3.02724249615148,0.574829555371496,0.18437930301317
1834,0.9746,0.974148617529209,2.39079479691789,-3.02946593334104,0.574735122047573,0.184187454244605
1834.34584349857,0.9746,0.973207545681781,2.39164629376244,-3.03764177293859,0.574388682626733,0.183484986662665
1834.68449430217,0.9746,0.972286005331442,2.39247770684547,-3.04570018407684,0.57404880178422,0.182797490537553
1835.00086932318,0.9746,0.971425076228941,2.39325231384351,-3.0532755609263,0.57373162171043,0.1821564606485
1835.31724434419,0.9746,0.970564128327103,2.39402488059988,-3.06089633900906,0.573413969784957,0.181515827017704
1835.67439471446,0.9746,0.969592116984237,2.39489457250673,-3.06955383913556,0.573054320910009,0.180792611239657
1836,0.96916,0.968705719782845,2.39568519480661,-3.07749708125534,0.572726403535267,0.180134199974963
1836.3302542635,0.96916,0.967806212901771,2.39648491409873,-3.08560284365461,0.57239312678943,0.179466644546669
1836.73423389081,0.96916,0.966704840660947,2.39746016748901,-3.09558537902345,0.571983456415476,0.178649349422268
1837.07272071701,0.96916,0.965780672699028,2.39827478316698,-3.10400660398847,0.571639480995029,0.177964913991162
1837.40063116746,0.96916,0.964883793287497,2.39906175007565,-3.11221434703911,0.571304951007663,0.177301500661714
1837.77885317801,0.96916,0.963846886211687,2.39996678471986,-3.12174216837028,0.570916628778889,0.176534980026164
1838,0.96372,0.963239217880969,2.40049463325275,-3.12734330974241,0.570688949358827,0.176086729339155
1838.3350913708,0.96372,0.962316295333506,2.40129259106663,-3.1358729645568,0.570343057028347,0.175407351333731
1838.653588491,0.96372,0.96143657473222,2.40204895802486,-3.14402781322612,0.57001254595337,0.174760707405559
1838.97208561121,0.96372,0.960554579312163,2.40280330852201,-3.15222913964518,0.569681405651141,0.1741142411672
1839.36204469022,0.96372,0.959472534389058,2.40372417839362,-3.16233398469558,0.569277097298744,0.173324940232344
1839.70626291101,0.96372,0.958517267016584,2.40453454149425,-3.17131148164947,0.568921902028371,0.172630887256356
1840,0.95828,0.957704175061035,2.4052242225703,-3.17901522023135,0.568622323501964,0.172042870369461
1840.39411617172,0.95828,0.9566210315785,2.40614694392083,-3.18941313461476,0.568229626144966,0.171264334071753
1840.72667985216,0.95828,0.955719671151904,2.40692321076335,-3.19824136369434,0.567908857632426,0.170618988324599
1841.05198458345,0.95828,0.954855324449822,2.40768046735967,-3.2069240983226,0.567608079411959,0.170001608901593
1841.37723396627,0.95828,0.954014528405966,2.4084355601425,-3.21565096722021,0.56732404434056,0.169401912265607
1841.70248334909,0.95828,0.953203512614638,2.4091886249685,-3.2244220742177,0.567058572331485,0.168821669346234
1842,0.95284,0.952493007045621,2.40987570773145,-3.23248266062279,0.566833961539854,0.168309906858148
1842.32767258596,0.95284,0.951750527634109,2.41063047821731,-3.24139980788703,0.566609640215846,0.167770153032955
1842.65534517192,0.95284,0.951054868702078,2.41138320391126,-3.25035631805699,0.566410417829627,0.167256379502029
1843.05876954507,0.95284,0.950268466636769,2.41230714234951,-3.2614339941048,0.566199995084782,0.166659897787325
1843.39361260046,0.95284,0.949677707529726,2.41307166749599,-3.27066781954518,0.566055734260842,0.166196221963061
1843.72585558103,0.95284,0.949148268745922,2.41382815632903,-3.2798623457149,0.565938438821933,0.165762901832514
1844,0.948296,0.948753522572357,2.41445078678398,-3.2874714729242,0.565859199879824,0.165423579300735
1844.35566052538,0.948296,0.948295732399751,2.41525643783531,-3.29737092164752,0.565778669876768,0.165006502565999
1844.71037333277,0.948296,0.947895413690202,2.41605756402478,-3.30727258677435,0.565719838429178,0.164613014040487
1845.01603101991,0.948296,0.947590148709167,2.41674599661975,-3.31582583217759,0.565682261225018,0.164287850817996
1845.32168870704,0.948296,0.947316097907986,2.41743267244157,-3.32439699248617,0.565654621927094,0.163973351044445
1845.69189080603,0.948296,0.947017946102658,2.41826200391343,-3.33480043748187,0.565631235514893,0.163603492944523
1846,0.946968,0.94679134887178,2.41895027931067,-3.34347651081377,0.565616584679393,0.163301286274782
1846.32323704366,0.946968,0.946568568483998,2.41967044563101,-3.35259493390893,0.565603977810198,0.162987826030781
1846.65387662005,0.946968,0.946351219688102,2.42040509524489,-3.36193897191616,0.565592962070906,0.162669919450748
1846.98451619645,0.946968,0.946140010063427,2.42113771889804,-3.37129961394581,0.565581523531354,0.16235245178466
1847.323869119,0.946968,0.945925823815721,2.42188754878924,-3.38092401154561,0.565568211253592,0.162025941437248
1847.65490389262,0.946968,0.94571659187843,2.42261695430082,-3.39032913545979,0.565553913612467,0.161706997121515
1848,0.94564,0.945496017794964,2.42337519844376,-3.400151300216,0.565536459558329,0.16137287068634
1848.36007700341,0.94564,0.945261705843501,2.42416403087163,-3.41041908838777,0.565515106351392,0.161022043006663
1848.73210169551,0.94564,0.94501442170184,2.42497654740634,-3.42104844130344,0.565491192692418,0.160658744682463
1849.07693282305,0.94564,0.944780663648242,2.4257274190722,-3.43091995005937,0.565467273632956,0.16032116779704
1849.40211428377,0.94564,0.944557060273308,2.42643352436274,-3.44024592618908,0.565443874510037,0.160002786673668
1849.75702886268,0.94564,0.944311187194563,2.4272020083023,-3.45044352411905,0.565419862958719,0.159657701729249
1850,0.944312,0.94414305493667,2.42772679526909,-3.45743604762354,0.565404905332062,0.15942347153987
1850.31796033147,0.944312,0.943925281836721,2.4284119476602,-3.46660051287106,0.565387877220901,0.15912019440504
1850.65394534003,0.944312,0.943700873120348,2.4291339746372,-3.47630126947418,0.565375584650935,0.158806259314119
1851.01732624882,0.944312,0.943469108370548,2.42991261058551,-3.4868118917261,0.565371263813587,0.158476665871128
1851.33120597373,0.944312,0.943281920442781,2.43058329040869,-3.49590587383933,0.565375984530626,0.158201233122447
1851.64508569865,0.944312,0.943110316381907,2.43125222647544,-3.50501319963288,0.56539065674777,0.157936503652057
1852,0.942984,0.942939089835759,2.4320065200746,-3.51532618997459,0.565421222021271,0.157652045552829
1852.37822864549,0.942984,0.942787786478603,2.43280792236176,-3.52633265840963,0.565470509521512,0.157366647050486
1852.70062951327,0.942984,0.942687304223581,2.43348905137101,-3.53572619147483,0.56552747764079,0.157139176365845
1853.17461410985,0.942984,0.942591369530238,2.43448712119455,-3.54955293786876,0.565637599815265,0.156832537381342
1853.41544022839,0.942984,0.942567259202407,2.4349927241839,-3.55658452061475,0.565704700248808,0.156688529837286
1853.65626634692,0.942984,0.942559955832814,2.43549731512472,-3.56361964465719,0.565779287291247,0.156552442162367
1854,0.94218,0.942578252580048,2.43621577270354,-3.57366597817597,0.565898627480024,0.156371831517876
1854.33171550273,0.94218,0.942626601678727,2.43690716194416,-3.58336530951048,0.566025953723852,0.156210502495138
1854.66744546379,0.94218,0.942703755385326,2.43760497355971,-3.59318489951641,0.566164761032212,0.156057973099387
1855.01903467635,0.94218,0.942811349143565,2.43833365572824,-3.60347014488593,0.566319955103096,0.155908938528554
1855.35644777099,0.94218,0.942936283108959,2.43903094907769,-3.61334130284812,0.566475629436606,0.155773482606651
1855.69806358388,0.94218,0.943080039213562,2.43973492941739,-3.62333511496792,0.566637376438687,0.155641297530707
1856,0.943172,0.943218143583602,2.4403554718866,-3.6321673325798,0.566783472271282,0.155528290804509
1856.35833650644,0.943172,0.943391645227215,2.44108990251064,-3.64264786944646,0.566958913621249,0.155397092180721
1856.65796008313,0.943172,0.943542129480534,2.44170231503073,-3.65140963769236,0.567105706615224,0.155288195640002
1856.95758365983,0.943172,0.943695629137651,2.44231319968974,-3.66016983725607,0.567252778288888,0.155180221380387
1857.32177185491,0.943172,0.943884245247157,2.44305367024536,-3.67081549032715,0.567431612852591,0.15504991635777
1857.7068601807,0.943172,0.944084170547765,2.44383419482895,-3.68206929735131,0.567618947751789,0.154911401448527
1858,0.944164,0.944235767291169,2.4444266752071,-3.69063409693264,0.567760778609397,0.154805894877072
1858.4271147469,0.944164,0.944454847845602,2.44528735351548,-3.70311040742731,0.567966691824536,0.154652513849353
1858.69164967159,0.944164,0.94458925756181,2.4458188836718,-3.71083595145472,0.568092912007411,0.154556849354428
1858.95618459628,0.944164,0.944722676895943,2.44634924366006,-3.71856023489538,0.568218563569765,0.154461108644338
1859.27903553739,0.944164,0.944884282415576,2.44699493825602,-3.72798565606387,0.568371988176008,0.15434500129781
1859.6018864785,0.944164,0.945044770119464,2.44763889831297,-3.73740926820309,0.568524742648546,0.154228953756528
1859.94193301382,0.944164,0.945212925075908,2.44831528626897,-3.74733286265605,0.568684655393992,0.154106534823777
1860,0.945152,0.945241574469857,2.4484305960986,-3.74902723901835,0.568711975122257,0.154085723529645
1860.29033493088,0.945152,0.94538463245718,2.44900630909988,-3.75749827071582,0.568848846871683,0.153982291570008
1860.62482069099,0.945152,0.945549215869308,2.44966784563187,-3.76725570508078,0.569006309316989,0.153863632513405
1861.00532114456,0.945152,0.945736385026086,2.45041815028885,-3.77835311917256,0.569184566845714,0.15372872373476
1861.34642992417,0.945152,0.945904287025611,2.45108875952421,-3.78829955152431,0.569344864971477,0.153609124991387
1861.6748210825,0.945152,0.946066115205027,2.45173256780394,-3.79787322729642,0.569499108089798,0.153494662318233
1862,0.946144,0.946226581063392,2.45236834475618,-3.80735136217388,0.569651126966117,0.153381332198637
1862.34415951112,0.946144,0.946396664625588,2.45303935779527,-3.81738067488426,0.569812400660717,0.15326255655695
1862.6804049251,0.946144,0.946563075612963,2.45369308460486,-3.82717728084987,0.569970072243156,0.153147398791399
1862.99428449072,0.946144,0.946718605535957,2.45430167696994,-3.83632035892158,0.570116489823711,0.153039828564998
1863.30816405634,0.946144,0.94687428416411,2.45490867953202,-3.84546160573802,0.570262995575933,0.152933014743355
1863.66107212211,0.946144,0.947049451395462,2.45558926472868,-3.85573728828617,0.570428015952485,0.152814013069397
1864,0.947136,0.947217761293472,2.45624100756498,-3.86560366495956,0.570585651238889,0.152699668423465
1864.321080892,0.947136,0.947377241339607,2.45685673581724,-3.87494847478833,0.570734819710469,0.152591891092353
1864.70890917193,0.947136,0.947569872491152,2.45759827024904,-3.88623326830773,0.570915359627949,0.152462992101893
1865.07111900191,0.947136,0.947749742707211,2.45828866072835,-3.89676997141302,0.571083008849659,0.152342550722938
1865.37953020273,0.947136,0.94790285058901,2.45887486787397,-3.90573964285646,0.571225593839353,0.152240524062125
1865.83305992657,0.947136,0.948127902911796,2.45973417430109,-3.91892646676779,0.571435629104821,0.152091996911706
1866,0.948128,0.948210710072227,2.46004966015355,-3.92377937953046,0.571512524328238,0.152037251026684
1866.27749479391,0.948128,0.94834831541569,2.46057310382491,-3.93184486098662,0.57164001741347,0.15194632658585
1866.65824490886,0.948128,0.948537045771718,2.46128935305288,-3.94290899691974,0.571815525883808,0.151822963398193
1866.98760174693,0.948128,0.948700251327179,2.46190709351054,-3.95247734534955,0.571967124740857,0.151716792472426
1867.30730152788,0.948128,0.948858679322855,2.4625051025462,-3.96176301972233,0.57211353903509,0.151613666475258
1867.63334352727,0.948128,0.949020354343761,2.46311333758887,-3.97123075560757,0.572263440525675,0.151509755323216
1868,0.94912,0.949202490811446,2.46379537072853,-3.98187523389603,0.57243240356814,0.15139410282776
1868.29439340662,0.94912,0.949349191602769,2.46434148085786,-3.99041975829821,0.572567677471507,0.151301477933002
1868.58878681325,0.94912,0.949496549419346,2.46488625631808,-3.99896241592488,0.572703650362741,0.151210103690088
1868.94454264417,0.94912,0.949675885394943,2.46554280802664,-4.0092831180033,0.572869271205611,0.151101722727794
1869.24734854324,0.94912,0.949829977485756,2.46610011487148,-4.01806540511787,0.573010433019587,0.151010293516928
1869.55015444231,0.94912,0.949985729358213,2.4666560241721,-4.02684549927234,0.57315236721046,0.150920212333659
1869.87590107298,0.94912,0.950155454550597,2.46725249452336,-4.03628823736231,0.573306787642158,0.150825679522602
1870,0.950108,0.950220766550192,2.46747930769043,-4.03988489274977,0.573365889262912,0.150790118192247
1870.3286091817,0.950108,0.950395566886407,2.46807877704482,-4.04940669017442,0.573522510396641,0.150696593395354
1870.65372075216,0.950108,0.950571206676927,2.46867026537358,-4.05882418371499,0.573678224329402,0.15060553509284
1871.03023271266,0.950108,0.95077764449784,2.46935328449058,-4.06972677215143,0.573859419337372,0.150501835684891
1871.37346906812,0.950108,0.950967661545098,2.46997408731776,-4.07966211362721,0.574022839767877,0.150406384088799
1871.69774371895,0.950108,0.951147046456802,2.47055897331203,-4.08904536351174,0.574174450972747,0.150314172232542
1872,0.9511,0.951311857492539,2.47110272686404,-4.0977887818524,0.574312024821724,0.150225128506622
1872.35300181105,0.9511,0.951497330815925,2.471736036773,-4.10799711384087,0.574464152141736,0.150113272347066
1872.6877493472,0.9511,0.951660791286446,2.4723348701957,-4.11767512184398,0.574596597823548,0.149996098222987
1873.01117871389,0.9511,0.951801102705026,2.47291185963642,-4.12702447104744,0.574711294570867,0.149870265224935
1873.33460808057,0.9511,0.951917650097854,2.47348728118684,-4.13637344750607,0.574808959498199,0.149728030374166
1873.68117817676,0.9511,0.952008693387204,2.47410213594301,-4.14639243202447,0.574891044137502,0.149553739303617
1874,0.952092,0.95205491166431,2.4746661792777,-4.15561196359297,0.574944373985558,0.149371843398086
1874.33444675324,0.952092,0.952058426748526,2.47525624099217,-4.16528817201433,0.574974700442443,0.149156090655197
1874.73401895571,0.952092,0.951994750694344,2.47595903165085,-4.17685835323216,0.57497356563544,0.148861836342509
1875.06890010329,0.952092,0.951879575130794,2.47654622744577,-4.18656656245125,0.57494155978741,0.148584897069103
1875.4069724423,0.952092,0.951703253496745,2.47713735044731,-4.19638065229362,0.574880140415831,0.148276879332893
1875.7708045981,0.952092,0.951445089477052,2.47777165133229,-4.20696082411276,0.574782007467435,0.14791410259326
1876,0.952116,0.95124657300509,2.47817024087758,-4.21363708442356,0.574705010661485,0.147670791810011
1876.35606319886,0.952116,0.950885718076772,2.478787957906,-4.22402853652569,0.574564407238892,0.147272466731855
1876.67357552137,0.952116,0.950514275521693,2.47933725627266,-4.23331715026883,0.574419532089642,0.14689842422076
1876.99108784387,0.952116,0.950101646381894,2.4798851106702,-4.24262869127851,0.574260249478325,0.146510589762804
1877.3726254535,0.952116,0.949560260342695,2.48054153580286,-4.25385044122011,0.574054928041482,0.146031447068278
1877.72711888226,0.952116,0.94902227941942,2.4811495780895,-4.26431042077693,0.57385354095407,0.145576450894456
1878,0.948784,0.948591117720583,2.48161642257171,-4.2723852377063,0.573694198001238,0.145222413252028
1878.38728253336,0.948784,0.947961718294355,2.48227717790789,-4.28388052146254,0.573465170508443,0.144717842201074
1878.72670664504,0.948784,0.947399457517021,2.48285454076554,-4.2939897958568,0.573262261958705,0.144274195437631
1879.04231020922,0.948784,0.94687192497222,2.48338992931023,-4.3034188354108,0.573072931516458,0.143861656091268
1879.36714423877,0.948784,0.946326907872838,2.4839395138478,-4.3131532049124,0.572878518526609,0.143438146230295
1879.69197826832,0.948784,0.94578129171539,2.48448761642215,-4.32291759508705,0.572683335405801,0.14301451762518
1880,0.945452,0.945263618628618,2.48500598332357,-4.33220437304697,0.572496530027375,0.142611688712797
1880.39235233331,0.945452,0.944602398240185,2.48566434253064,-4.34407295484178,0.572255641568421,0.142096417473198
1880.73026533902,0.945452,0.944028472313756,2.48622962471744,-4.35433020535541,0.572042586934008,0.141647767593403
1881.05787975138,0.945452,0.943464482891394,2.48677615319824,-4.3643065064871,0.571828429001859,0.141205821697636
1881.39955656684,0.945452,0.942864021861791,2.48734454356489,-4.3747448035566,0.57159601332291,0.140736491687496
1881.76056812311,0.945452,0.942210702322599,2.48794333051355,-4.38581210192141,0.571337353042039,0.140228225082176
1882,0.94212,0.941763998252436,2.48833946204811,-4.39317448693686,0.571156884212198,0.139882614641388
1882.33034197169,0.94212,0.941126919939889,2.48888469736131,-4.40336235939027,0.570895961969816,0.139394396261565
1882.69572486686,0.94212,0.94039054282822,2.48948601345958,-4.4146728585208,0.570590244459349,0.138837994619736
1882.99901768833,0.94212,0.939751526363552,2.48998375210133,-4.42409606565049,0.570321356537441,0.138361595157453
1883.30231050979,0.94212,0.93908582514086,2.49048022999547,-4.43355197030368,0.570039228910293,0.137872473641388
1883.70536887896,0.94212,0.938158744077724,2.49113807653695,-4.44617090013327,0.569645046088654,0.137204004991021
1884,0.938252,0.937450604965641,2.49161755722145,-4.45543455835563,0.569342980701843,0.136702014654375
1884.31003683383,0.938252,0.936678769894276,2.4921208394804,-4.46521975221735,0.569013900519013,0.13616309924335
1884.63656174328,0.938252,0.935838448341398,2.49264948426165,-4.47556773590506,0.568657259564919,0.135586057672584
1884.96308665272,0.938252,0.934973039270034,2.493176695137,-4.48596034416506,0.568291300145918,0.135000307663221
1885.30350868397,0.938252,0.93404806231246,2.49372482266662,-4.49684385947447,0.567901701960479,0.134382215053707
1885.68359071437,0.938252,0.932993344453529,2.49433497847536,-4.50905508107941,0.567460725216749,0.133686910127287
1886,0.93254,0.932101933296775,2.49484145007572,-4.51926939272493,0.567089823211786,0.133104917534431
1886.3281479384,0.93254,0.931168333481173,2.49536530524746,-4.52990991977601,0.566702522489888,0.132499276117764
1886.68270847213,0.93254,0.930152637660201,2.49592971946273,-4.54146137640898,0.566283291212627,0.13184480320388
1887.03195951536,0.93254,0.929148023488213,2.4964840545767,-4.55289538317659,0.565869869681715,0.131200343554836
1887.37792652301,0.93254,0.928151062998119,2.49703158908404,-4.56427631101389,0.565459906838863,0.130562178277984
1887.69976079066,0.93254,0.927223470278349,2.49753951510814,-4.57491204747621,0.565079495389216,0.129970072515131
1888,0.926824,0.926358783585239,2.49801213233034,-4.58487639562189,0.564725282662708,0.129418881310358
1888.34339323006,0.926824,0.92537119086444,2.49855123165904,-4.59632288300961,0.564320225778339,0.128789142843812
1888.66035376392,0.926824,0.924461186758498,2.49904746605588,-4.60693551302986,0.563947169559279,0.128209272674957
1889.05516499406,0.926824,0.923329805772567,2.49966375280711,-4.62021808072002,0.563483514381062,0.127488773249741
1889.32545005575,0.926824,0.922556495919918,2.50008449047026,-4.62935164983932,0.563165870683369,0.126995784700101
1889.59573511744,0.926824,0.921783999586289,2.50050428130072,-4.63851803074964,0.562848347508219,0.126503312975285
1890,0.921112,0.920629681799109,2.50113039923529,-4.65228935449817,0.562374109756534,0.125768142675451
1890.34307658051,0.921112,0.919650705757385,2.50166009753983,-4.66403374803448,0.5619710463733,0.125144333356663
1890.65207153448,0.921112,0.918769201088319,2.50213588041296,-4.67465656862147,0.561607688105575,0.1245827008192
1891.00697863982,0.921112,0.917756749081144,2.50268084807688,-4.68691055606599,0.561190700562125,0.123938611036598
1891.36188574516,0.921112,0.91674416302578,2.50322420634994,-4.69922093113037,0.560772993135823,0.123294475977345
1891.67041696999,0.921112,0.915863698545694,2.50369525978852,-4.70996851838062,0.560409332583899,0.122734521847538
1892,0.9154,0.914922918316368,2.50419711826271,-4.72149652503286,0.56002117175157,0.122137232915925
1892.38593360291,0.9154,0.913820966878483,2.50478303294059,-4.73505733975009,0.559566073459467,0.121437969414895
1892.70635284184,0.9154,0.91290584524429,2.50526805596497,-4.74636678127052,0.559187643030783,0.120857411179806
1893.01755636271,0.9154,0.91201690834337,2.50573789149418,-4.75739494688978,0.558820540784622,0.120294503046478
1893.33116668021,0.9154,0.911121071285181,2.50621013078188,-4.76855224279564,0.558450561275329,0.11972770719071
1893.64477699771,0.9154,0.910225375084908,2.50668113943106,-4.77975352296136,0.558080219603478,0.119161051939283
1893.96538242218,0.9154,0.909310089843931,2.50716138619998,-4.79125010369255,0.557702300080161,0.118582956489736
1894,0.909684,0.90921129792182,2.50721316467639,-4.79249420194302,0.557661557125737,0.11852063293253
1894.1730878891,0.909684,0.908717481271785,2.5074718339213,-4.79872271895785,0.557457953022525,0.118209216534235
1894.54960854819,0.909684,0.907644359741991,2.50803323941512,-4.81231785309497,0.557015273319454,0.117532549703963
1894.88849908069,0.909684,0.906680244418319,2.5085370404427,-4.8246082575,0.556617686326256,0.116924991603726
1895.22686118796,0.909684,0.905719797410313,2.50903864637942,-4.83693042828624,0.556222363769659,0.116320621819333
1895.56522329523,0.909684,0.904761862679752,2.50953884840127,-4.84930334561936,0.555827728010699,0.11571753512006
1895.89574635998,0.909684,0.90382865900224,2.5100261104058,-4.86143848594402,0.555442790324964,0.115129551947344
1896,0.903972,0.903534806451092,2.510179526153,-4.86527615851567,0.555321593170104,0.114944435416573
1896.39152251376,0.903972,0.902433045019006,2.51075449416696,-4.87973122796038,0.554866571409467,0.114249949374958
1896.75902593181,0.903972,0.901400450864887,2.51129249259675,-4.89336088371718,0.554437621644813,0.113597037346116
1897.08594866205,0.903972,0.900481464610202,2.51176970302935,-4.90553549118884,0.554053603838006,0.113014462559989
1897.44592071199,0.903972,0.89946624380808,2.51229364908783,-4.91899544019173,0.553625925595862,0.112368906133697
1897.76034853876,0.903972,0.898573228567687,2.51275000843217,-4.93079949443253,0.553244720797132,0.111798048020602
1898,0.89826,0.897886113516947,2.51309702249664,-4.93982610182923,0.5529478631103,0.111357026813562
1898.37304621916,0.89826,0.896799618550854,2.51363578100674,-4.95392906964265,0.552472415606938,0.110657498449561
1898.72418229282,0.89826,0.895750181372919,2.51414132208667,-4.96726271063912,0.552005188207772,0.109979835464692
1899.03704232093,0.89826,0.894786046592764,2.51459047065926,-4.97919243174365,0.551570222666303,0.109357730338844
1899.42074680407,0.89826,0.893557896798423,2.51513968082914,-4.99388941959936,0.551012105429565,0.108570503308892
1899.70574097228,0.89826,0.892609287916621,2.51554644249096,-5.00485408531772,0.550579807652321,0.107968286971058
1900,0.892544,0.891596131495238,2.51596540376441,-5.01622009408669,0.550119504931051,0.107332781531167
1900.3549736284,0.892544,0.890330885187567,2.51646944954495,-5.02999377729175,0.549550445834373,0.106553159746731
1900.68678174116,0.892544,0.889112776888926,2.51693928119878,-5.04293199391617,0.549010890751873,0.105817404881436
1901.02211554878,0.892544,0.887858228881433,2.517412828512,-5.05607107299005,0.548464860272576,0.105073730646688
1901.35744935641,0.892544,0.886593997725101,2.51788510544912,-5.06927440450071,0.547926594069433,0.104338497658527
1901.69301044965,0.892544,0.885334717924993,2.51835643779328,-5.08255081806061,0.547402946100275,0.103618462684457
1902,0.885468,0.884201158008883,2.5187865309837,-5.0947522286709,0.546941830035578,0.102978313457204
1902.34482919462,0.885468,0.882963409784565,2.51926837126059,-5.10851922770551,0.546450315506845,0.102286205910471
1902.72152961256,0.885468,0.881669744971534,2.51979320552934,-5.12363051850933,0.545949815417874,0.101567298614639
1903.02876750663,0.885468,0.880669017312785,2.52022006346925,-5.13600835834206,0.5455704318374,0.101010345085397
1903.33600540071,0.885468,0.879722078319194,2.520645838612,-5.14843143135765,0.545216794841402,0.100479646512828
1903.73515416254,0.885468,0.878573950912566,2.52119735889555,-5.16463464233637,0.544791749350023,0.0998253333860923
1904,0.87632,0.877860716946601,2.52156228745367,-5.17542348070831,0.544525691618376,0.0994076130123336
1904.31444929871,0.87632,0.877057141800209,2.52199450227781,-5.18826994310198,0.544220308675533,0.0989225165155819
1904.64829283273,0.87632,0.876242578352781,2.52245210873765,-5.20195101455794,0.543900453757866,0.0984123266505763
1904.98213636675,0.87632,0.875449716712749,2.52290840977031,-5.2156745261699,0.543574413712218,0.097896405908691
1905.32277469133,0.87632,0.874641749020966,2.52337265459501,-5.22972088461445,0.543225369288889,0.0973540589956098
1905.71138378243,0.87632,0.873693471496023,2.52390062817692,-5.24580008390089,0.54279751503989,0.096706191295357
1906,0.874716,0.872954432756061,2.52429162031164,-5.25778114911455,0.542454232950474,0.0961998599869899
1906.3135132209,0.874716,0.872106081913068,2.52471526156307,-5.2708355232505,0.542053923814303,0.0956229701674101
1906.68806594798,0.874716,0.871020692638306,2.52521992586149,-5.28648896976277,0.541539222452665,0.0948979338584747
1907.02911920669,0.874716,0.869960504402476,2.5256780861063,-5.30080014471443,0.541037418579799,0.0942052102729405
1907.3857825587,0.874716,0.868779748748582,2.52615583293353,-5.31582879741042,0.540481865354621,0.0934506270379794
1907.7237292223,0.874716,0.867597850549332,2.52660721109849,-5.33013079207644,0.539931416509744,0.0927121984010488
1908,0.867352,0.866590933983949,2.52697527692155,-5.34186934533663,0.539466689697668,0.0920942351828866
1908.3372382536,0.867352,0.865319095458247,2.5274234294504,-5.35625724779299,0.538884550820136,0.0913254863743159
1908.66206767718,0.867352,0.864057128526862,2.52785391015642,-5.37017863838744,0.538312630895306,0.0905743221344561
1909.03536672991,0.867352,0.862572087152571,2.52834719489764,-5.38625532203567,0.537646224341149,0.0897025273512015
1909.32690655534,0.867352,0.86139325282381,2.52873137900005,-5.39886987459604,0.537121036627649,0.0890173808688787
1909.61844638076,0.867352,0.860203049786963,2.52911463280747,-5.41153670336122,0.536594082708544,0.0883308572350127
1910,0.859236,0.858635256828455,2.5296148143774,-5.4281939618479,0.535904349810876,0.0874328722342715
1910.35925430956,0.859236,0.85715488912588,2.53008431278756,-5.44396036845209,0.53525554469733,0.086588593746792
1910.67443790199,0.859236,0.855856412208901,2.53049506044933,-5.45785873448267,0.534687875773012,0.0858499128239708
1911.04929316318,0.859236,0.854315129940222,2.53098216905741,-5.47446868082194,0.534015446965714,0.084974679288602
1911.34133207154,0.859236,0.853117599612412,2.53136060735789,-5.48746931562116,0.533492830915643,0.0842945015188821
1911.6333709799,0.859236,0.851923152525834,2.53173812493882,-5.50052263438703,0.532971273155567,0.0836157635022535
1912,0.851116,0.850427760706737,2.532210764836,-5.51698433121895,0.532318423723494,0.0827661265024043
1912.34790187339,0.851116,0.849012406537272,2.53265792830291,-5.53268157116967,0.531699740349773,0.0819612676982131
1912.67376303858,0.851116,0.847689286559245,2.53307558768371,-5.54745166790106,0.531120506442586,0.0812081443867638
1913.03690323163,0.851116,0.846216944133647,2.53353969319759,-5.56398810517794,0.530475825731516,0.0803702394104825
1913.41156256847,0.851116,0.844699404062588,2.53401705051311,-5.58113362616614,0.529810464809107,0.079506140253884
1913.71608570589,0.851116,0.843466495536202,2.5344039499453,-5.59513270993121,0.529269150439185,0.0788037506607376
1914,0.843,0.842317101388354,2.53476378227102,-5.60823544273503,0.528764580948692,0.0781493775159161
1914.37004450769,0.843,0.840818733839762,2.53523149969725,-5.62538703912782,0.528106451235246,0.0772965405483841
1914.74008901538,0.843,0.83931974019496,2.53569777690951,-5.64262230292865,0.527447225561943,0.0764432180653144
1915.04012843383,0.843,0.83810374410559,2.53607478922339,-5.65665844879225,0.526912641832995,0.0757517048306072
1915.40627059214,0.843,0.836619074457143,2.53653358630433,-5.67386151774138,0.526259759082288,0.0749078624061636
1915.72357523559,0.843,0.835331712004019,2.53693005508961,-5.68883628612405,0.525692960888651,0.0741760587938799
1916,0.834884,0.83420961822172,2.53727458984068,-5.70193200139552,0.525198959616177,0.0735386761539773
1916.41949898794,0.834884,0.832505533188693,2.53779593373976,-5.72189527521405,0.524448575072438,0.0725713453420627
1916.66431172308,0.834884,0.831510242036612,2.5380993372896,-5.73359531974235,0.524009645241441,0.0720061705316308
1916.90912445822,0.834884,0.830514221611502,2.53840211959,-5.74533210472529,0.523570194330345,0.0714407409233757
1917.24393594369,0.834884,0.829150645058486,2.53881520709962,-5.76144313678838,0.52296866414993,0.0706673505277829
1917.57874742916,0.834884,0.827785171804767,2.53922713576737,-5.77762300684241,0.522365675278962,0.0698929995739203
1917.91799530569,0.834884,0.826399373136672,2.53964334235875,-5.79408757030688,0.521752982040743,0.0691071818382533
1918,0.826768,0.826064024395597,2.53974377177251,-5.79807810120982,0.521604736604288,0.0689171585895296
1918.36661057245,0.826768,0.824562963787848,2.54019190482824,-5.81596887673757,0.520941389240547,0.0680673505619046
1918.71660590731,0.826768,0.823127087621792,2.54061843821026,-5.8331261971527,0.52030661377046,0.0672550596891676
1919.03588897591,0.826768,0.821815057423306,2.54100644771208,-5.84884397162306,0.519727089529054,0.0665140084491772
1919.37820432131,0.826768,0.820406962375721,2.54142129138421,-5.86576561348119,0.519106976338565,0.0657211409903574
1919.72051966672,0.826768,0.818999113097266,2.54183494557758,-5.88275967302313,0.518489011018092,0.0649308490773192
1920,0.818648,0.817851801423587,2.54217179355713,-5.89668791315916,0.517987753740162,0.0642892177334187
1920.3311091602,0.818648,0.816498224951178,2.54256985602007,-5.91325122777766,0.51740060110481,0.0635362358771727
1920.66221832039,0.818648,0.815155372638005,2.54296682881583,-5.9298813862988,0.516823045566576,0.0627933262392887
1921.03530170925,0.818648,0.813662307868735,2.54341282813646,-5.94869885440397,0.516187254613071,0.0619717978734516
1921.38521424426,0.818648,0.812288966730183,2.54382988528071,-5.96642254800886,0.515609976737635,0.0612208848251765
1921.72596824021,0.818648,0.810984083899938,2.54423487430505,-5.983750444745,0.515068225775058,0.060510580683191
1922,0.810532,0.809962580871405,2.54455974001797,-5.99773291122931,0.51464860988623,0.0599558023259769
1922.36661930244,0.810532,0.808640609948333,2.54499322107424,-6.01650387032642,0.514112383366,0.0592392427335945
1922.71713072563,0.810532,0.807429651630488,2.5454064278228,-6.03451637994976,0.513627715601771,0.0585827215410996
1923.03079237122,0.810532,0.806393146276414,2.54577517413661,-6.05068786667389,0.513217150349897,0.0580188343926415
1923.34445401681,0.810532,0.805402931283989,2.54614295631485,-6.06690698542165,0.512828878962175,0.0574776826403996
1923.7059175336,0.810532,0.804319812067892,2.54656559048518,-6.0856542688932,0.51240790423306,0.0568810801760261
1924,0.803308,0.803483574291376,2.54690849243942,-6.10094931377024,0.51208412161316,0.0564148350678886
1924.32211055482,0.803308,0.802611591637534,2.54728309675827,-6.11774378903122,0.511747243177382,0.0559222430622772
1924.7337127695,0.803308,0.801558100321876,2.54776028621375,-6.13926473398501,0.511340291369124,0.0553168558178386
1925.02462324971,0.803308,0.800849584406928,2.54809654438713,-6.15451432921049,0.511065521099999,0.0549021850696136
1925.31553372993,0.803308,0.800166750803902,2.54843197075531,-6.16979505896824,0.510800220979612,0.0544972593321281
1925.65832760209,0.803308,0.799390678047377,2.54882615806616,-6.18783973500708,0.510499306158087,0.0540321517999305
1926,0.799232,0.798644300580693,2.54921792181405,-6.20586563686355,0.510211517226508,0.0535810679938451
1926.32458690672,0.799232,0.797959110305109,2.54958905770066,-6.22302615339673,0.509950664265014,0.0531656016082449
1926.6559738436,0.799232,0.797285028784165,2.54996693701397,-6.24058112477399,0.509700135040409,0.0527576817520616
1926.98736078049,0.799232,0.796640564045883,2.55034378268824,-6.2581699782258,0.509468145641509,0.0523687806584205
1927.32799183863,0.799232,0.79601502426158,2.55073007001312,-6.27628303420591,0.509252641851218,0.0519925013591069
1927.70860455577,0.799232,0.795369541819178,2.55116041909879,-6.29655974352747,0.509045114569545,0.0516059623021511
1928,0.795152,0.794920358778768,2.55148898141059,-6.31210822054244,0.508912633642065,0.0513368820406427
1928.32031487665,0.795152,0.794478284184282,2.55184923914024,-6.32922214772959,0.508796040863919,0.0510704573176563
1928.67007730763,0.795152,0.794064527300113,2.55224152310885,-6.34793305909717,0.508706958382264,0.0508182128009769
1929.02133538114,0.795152,0.793728516481666,2.55263433504161,-6.36674502794368,0.508659804285613,0.0506076571826345
1929.38415872852,0.795152,0.79347165421997,2.55303887172991,-6.38619403905115,0.508657175145956,0.0504367183497662
1929.70311857225,0.795152,0.793325804883176,2.55339348941603,-6.40330272380042,0.508695325767316,0.0503272942016685
1930,0.792416,0.793259722034265,2.55372271166679,-6.41923315087808,0.508764955512164,0.0502598907062143
1930.33496556294,0.792416,0.793267425492667,2.55409318807381,-6.43721040093136,0.508882425492965,0.0502231983807196
1930.65491759547,0.792416,0.793356729607271,2.55444609434049,-6.45438144005132,0.509033307766681,0.0502272466663187
1931.03989366585,0.792416,0.793569693501473,2.5548694768895,-6.47503636812728,0.509264032904684,0.0502818432997785
1931.31692026869,0.792416,0.793793266523599,2.55517330154099,-6.48989232602189,0.50946205712864,0.0503534990180526
1931.59394687154,0.792416,0.794074664196791,2.55547642536167,-6.50473966385255,0.509686699969757,0.0504520879170595
1932,0.79442,0.794589610241896,2.55591946574374,-6.52648195116301,0.510063825214107,0.0506450149898567
1932.34684780207,0.79442,0.795124229905749,2.55629671767249,-6.54503028804501,0.510429777392849,0.050854081088259
1932.65383869441,0.79442,0.795669340040486,2.55662970480567,-6.56142528208069,0.510787550671557,0.0510733561994093
1933.0123377236,0.79442,0.796390960685865,2.55701747726987,-6.58054093325852,0.511246287016786,0.0513707756912037
1933.37083675279,0.79442,0.797204270766337,2.55740408468488,-6.59961959423619,0.511748611355303,0.0517122246934946
1933.67208138773,0.79442,0.797958960099756,2.55772805148035,-6.61561922717727,0.512204991383878,0.0520337553708083
1934,0.79766,0.798855110542775,2.55807977759389,-6.6329987872493,0.512738380077463,0.0524207018496576
1934.3130943001,0.79766,0.799784143314089,2.55841470694867,-6.64955358789867,0.513283093991385,0.0528260138052849
1934.6261886002,0.79766,0.800785784383383,2.55874876593146,-6.6660669198315,0.513862863329812,0.0532667656865093
1934.99807134968,0.79766,0.802071221329264,2.55914442445163,-6.68562248680579,0.514598628532812,0.053837917818177
1935.3485936084,0.79766,0.803379525291782,2.55951624219741,-6.70399197692383,0.515339235678472,0.0544238796840531
1935.67277342904,0.79766,0.804674466311238,2.55985915643649,-6.72092246726057,0.5160653142608,0.0550073857080943
1936,0.805352,0.806065758490185,2.56020435792658,-6.73795107633797,0.516839718264527,0.0556383123490282
1936.39602724559,0.805352,0.807864670970572,2.5606208814716,-6.75847231298734,0.517833100076585,0.056458494749638
1936.72465390911,0.805352,0.809454759719439,2.56096546998612,-6.77542322039275,0.518704479677556,0.0571865502542782
1937.00341731181,0.805352,0.81087387888757,2.56125703045715,-6.78974348961748,0.519478210718509,0.0578389787819144
1937.36163884428,0.805352,0.812793593131607,2.56163069847603,-6.80806213949836,0.520519260961845,0.0587245092554939
1937.70281720977,0.805352,0.814723800498278,2.56198554924691,-6.82541724530916,0.521559660499587,0.0596171501132221
1938,0.814588,0.816487049403581,2.56229382031816,-6.84045737713095,0.522505775033478,0.0604348472677997
1938.4056499493,0.814588,0.81901836386679,2.56271338182805,-6.86086503127286,0.523857463819673,0.0616118001850406
1938.65831605363,0.814588,0.820668287743964,2.56297400453655,-6.87350184267396,0.524734266071265,0.0623800622120291
1938.91098215795,0.814588,0.822374833869854,2.56323408701556,-6.88607906107335,0.525638344792802,0.0631758306466333
1939.3140125298,0.814588,0.825214895163485,2.56364783549563,-6.90601268419124,0.527137673876207,0.064502873211879
1939.65230859979,0.814588,0.827711441987912,2.56399407848623,-6.92261736668653,0.528449983838613,0.0656710300918668
1939.95417250414,0.814588,0.830026555423763,2.56430222819653,-6.93733147603312,0.529662948906646,0.0667557260816731
1940,0.829088,0.830385270009408,2.56434894372128,-6.93955662385213,0.529850624154151,0.0669239582137672
1940.2291374793,0.829088,0.832207626602887,2.56458225975676,-6.9506472651787,0.530802946389863,0.0677791844309946
1940.59014226898,0.829088,0.835176559718222,2.56494896426568,-6.96799885611126,0.53234982959095,0.069173501478755
1940.97249130359,0.829088,0.838452168059133,2.56533617219525,-6.98620800791363,0.534049429895059,0.0707120677898241
1941.34316189102,0.829088,0.841756117566432,2.56571039614365,-7.00368889877873,0.535756568045444,0.0722636430530657
1941.66792543999,0.829088,0.844752941273324,2.56603733508821,-7.01886033868294,0.537297141769241,0.0736683754399031
1942,0.845144,0.847912196644938,2.5663707256299,-7.03422916749874,0.538911916751309,0.0751446886687832
1942.37800470055,0.845144,0.851617766181811,2.56674910601777,-7.05154096261301,0.540794020452927,0.0768696102037484
1942.70953795782,0.845144,0.854954151098463,2.5670799815316,-7.06655998898699,0.542476480228155,0.0784146138210906
1943.00629209484,0.845144,0.858000083621665,2.56737536274074,-7.07987018887375,0.544002448037181,0.0798178570637516
1943.33910499207,0.845144,0.861472399334522,2.56770575406929,-7.0946453290518,0.545731988196792,0.0814101028984698
1943.66766636149,0.845144,0.864947336731338,2.56803101096221,-7.10907144998305,0.54745281035733,0.0829957311152383
1944,0.866812,0.868498073131996,2.56835908056979,-7.12349938232465,0.549201798525822,0.084608317199169
1944.32091676631,0.866812,0.87195119810275,2.56867500330444,-7.13727406818521,0.550896064606437,0.0861712188701232
1944.65113464031,0.866812,0.875520854151109,2.56899918760569,-7.15128546585951,0.552642268304633,0.0877825949456089
1944.95319784697,0.866812,0.878794932344148,2.56929494089636,-7.16395738848987,0.55423988615703,0.089257181778832
1945.25526105363,0.866812,0.882073340371624,2.56958994279163,-7.176490661734,0.555837598325484,0.0907321461489525
1945.58889070397,0.866812,0.88569633407432,2.56991490522853,-7.19017240931578,0.557602820625603,0.0923621169365763
1945.91197058748,0.866812,0.889205349659635,2.57022872953516,-7.20326007066438,0.559312747436198,0.0939413872329243
1946,0.88848,0.890161554566086,2.57031409081108,-7.20679850911995,0.559778905171699,0.0943720061055307
1946.32287825703,0.88848,0.893669886190452,2.57062664962706,-7.21967590069079,0.561490989865115,0.0959539904264861
1946.64952444124,0.88848,0.897223155910207,2.57094200795148,-7.23254179556816,0.563228760989098,0.0975605126222758
1946.96932808603,0.88848,0.900709765095978,2.57124993881336,-7.24498016334149,0.564937382625811,0.0991410003736641
1947.32473140489,0.88848,0.904599284724126,2.57159119879437,-7.25861903836709,0.566847915288997,0.100909567190617
1947.69321095139,0.88848,0.908655690943159,2.57194396344293,-7.27255397262164,0.568846011256766,0.102760962670459
1948,0.910152,0.912057076768995,2.57223685361136,-7.28399498808575,0.570524437229874,0.104317631365893
1948.35501586065,0.910152,0.916026296083169,2.5725748616982,-7.29705042492346,0.572485578977923,0.106138274644895
1948.66354544553,0.910152,0.919508575975222,2.57286780491685,-7.30823450235868,0.574208205171986,0.10773916224723
1948.97207503041,0.910152,0.923024125102925,2.57315999825622,-7.31926654504139,0.575947732754726,0.109357290453952
1949.36236773596,0.910152,0.9275215943909,2.57352854976482,-7.33300200163862,0.578172019946481,0.111428495172373
1949.7361101911,0.910152,0.93188203376939,2.57388034477924,-7.34592182094883,0.580327047314917,0.113437446635992
1950,0.93252,0.934991991582119,2.57412807195678,-7.35490524295395,0.581861849456272,0.114869403712747
1950.36015879658,0.93252,0.939276003739879,2.57446528024353,-7.3669784467154,0.583971889744192,0.116839371175669
1950.72045633832,0.93252,0.943603338465076,2.57480158783759,-7.37883788984188,0.586099174217034,0.118826895922312
1951.0260498568,0.93252,0.947302367098777,2.57508602714914,-7.38872404922903,0.587914179351253,0.120523634911687
1951.4118825383,0.93252,0.952004838688595,2.57544409830533,-7.40097795072363,0.590217064859449,0.122677540379542
1951.7468193655,0.93252,0.956111991669602,2.57575398949798,-7.41140778321728,0.592226903728111,0.124558339495094
1952,0.957352,0.959230396741946,2.57598765964603,-7.41916299728651,0.593752943031657,0.125987024999894
1952.37762329699,0.957352,0.963903031038634,2.5763352677308,-7.43052298179464,0.596039995539815,0.12812939346863
1952.71864332372,0.957352,0.96814653827019,2.57664825016045,-7.44056768855168,0.598119899394315,0.130079095160504
1953.02129998862,0.957352,0.97193454644492,2.57692528808248,-7.44931110755999,0.599979762654077,0.131823782942471
1953.35099309108,0.957352,0.976088476115395,2.57722628972096,-7.45865097324943,0.602021863820666,0.133740843377323
1953.70195119366,0.957352,0.980547221424289,2.57754580705648,-7.46838004480929,0.604217137817943,0.135803518221307
1954,0.982188,0.984367888637026,2.57781642455209,-7.47646820231241,0.606100885409537,0.137575067234217
1954.30735709365,0.982188,0.988344156096871,2.57809478616588,-7.48463976642705,0.608062309563888,0.139421045233122
1954.66733858171,0.982188,0.993051424869833,2.57841988717259,-7.49398973975229,0.610384629153818,0.141608553961638
1955.02676574138,0.982188,0.99780798973422,2.57874348993032,-7.50308507072515,0.612731882601504,0.143821629124186
1955.32276002047,0.982188,1.00176853031741,2.57900922980993,-7.51039288712119,0.614685430298647,0.145664991783897
1955.68431876467,0.982188,1.00665991611006,2.57933290723685,-7.5190933919298,0.617096149831113,0.147941495461745
1956,1.008072,1.0109784818674,2.57961468003482,-7.52648445436503,0.619223685340319,0.149952132176782
1956.29146894143,1.008072,1.0150048074587,2.57987415094028,-7.53313676052289,0.621206633967383,0.151827023059181
1956.67013136606,1.008072,1.02029064323732,2.58021026034979,-7.54153003425631,0.623809634175529,0.154289556998735
1957.01283119009,1.008072,1.02512868871198,2.58051351126342,-7.54888086025629,0.626196360037635,0.156548980047848
1957.31028696748,1.008072,1.02937279466291,2.58077603013235,-7.55507001336608,0.62829673247894,0.158538641073225
1957.66749379283,1.008072,1.03453310157131,2.58109047118253,-7.5622644570475,0.630863017161853,0.160971610056913
1958,1.037552,1.0394138581466,2.58138242833598,-7.56872435408375,0.633309984326489,0.163294199613775
1958.30041826587,1.037552,1.0439065143488,2.58164565084164,-7.57436036596326,0.635581368312563,0.16545442204449
1958.58762569746,1.037552,1.0482961781988,2.58189684078325,-7.57956644967505,0.637817245155237,0.167584756425328
1958.91318705386,1.037552,1.05341175195449,2.58218105794455,-7.58524659292446,0.640439353554315,0.170088250659627
1959.21254793601,1.037552,1.0582719819691,2.58244191735592,-7.59025566947749,0.642940196125893,0.172481142064245
1959.48985292254,1.037552,1.06292540797255,2.5826831251229,-7.59470659026123,0.645334158057224,0.174776203112396
1959.79293578096,1.037552,1.06818924313383,2.5829462401084,-7.59935613544993,0.648029793054988,0.177365110882915
1960,1.067032,1.071893200047,2.58312565834391,-7.60239967210848,0.6499126791015,0.179175747333142
1960.26616570581,1.067032,1.076776381867,2.5833558352477,-7.60614909898687,0.652373480128597,0.18154304578965
1960.55746850078,1.067032,1.08225903372266,2.58360710947189,-7.61003800512653,0.655099706585605,0.184167042245796
1960.85811677495,1.067032,1.08803405669997,2.58386568537202,-7.61381191586702,0.657924165344993,0.186886005083452
1961.14510672112,1.067032,1.09361346904618,2.58411175479276,-7.6171844539281,0.66060516522105,0.189466211537338
1961.40362993577,1.067032,1.09865467360614,2.58433276208161,-7.62002954595771,0.662986150053695,0.19175623672198
1961.66571415904,1.067032,1.10373959225679,2.58455617421795,-7.62272808832473,0.665346849665152,0.194024478293247
1961.94202246473,1.067032,1.10902784071797,2.58479101965461,-7.62537322638621,0.667758284735303,0.196338071075594
1962,1.103288,1.11012370310265,2.58484020835572,-7.62590260042879,0.668252484756035,0.196811793899688
1962.25086574086,1.103288,1.11479420895921,2.58505269946855,-7.62809260159114,0.670337868433786,0.198808717353867
1962.49946911062,1.103288,1.11928534156183,2.58526273520145,-7.63010533833141,0.672311865847737,0.200695091671422
1962.76183926142,1.103288,1.12384611565219,2.58548384254043,-7.63206572313791,0.674285751450043,0.20257653160474
1963.04430257441,1.103288,1.12851977289513,2.58572126826239,-7.63399679518893,0.676278851212242,0.204470124471078
1963.32510348528,1.103288,1.13289822168138,2.58595669467802,-7.63574219156045,0.678124220410435,0.206216574691976
1963.59345823074,1.103288,1.13681934997901,2.58618115366353,-7.63725779893588,0.679766136721591,0.207763942660745
1963.8762317536,1.103288,1.14066996552371,2.58641714040852,-7.63870428360832,0.681379429710558,0.209277575478521
1964,1.150276,1.14226682673858,2.58652026656193,-7.63929149527534,0.682052592004092,0.20990717389807
1964.29694157311,1.150276,1.14589274994922,2.58676729830323,-7.64059284475913,0.683598759413578,0.211349324861697
1964.5874844556,1.150276,1.14919228136955,2.58700850402942,-7.64172725538835,0.685042961380748,0.212692160747652
1964.87641710028,1.150276,1.15228026937506,2.58724790121656,-7.64272706058068,0.686441574864646,0.213990431832911
1965.22565041652,1.150276,1.15583921118179,2.58753664937375,-7.6437725428726,0.688123300472895,0.215551580044779
1965.54180749225,1.150276,1.1589834232299,2.58779747477108,-7.64456922374899,0.689674762019772,0.216994646175586
1965.85796456799,1.150276,1.16213510223737,2.58805774203356,-7.64522405172647,0.691281253737668,0.218493565393386
1966,1.156544,1.16357204459821,2.58817448085298,-7.64547147239282,0.692025256886647,0.219189432001816
1966.39011091575,1.156544,1.16763661918845,2.58849448314628,-7.64599780645951,0.694153146931795,0.221184916409671
1966.74639913622,1.156544,1.17154454112598,2.58878589533484,-7.6462747345914,0.696207781260442,0.22311893070436
1967.09430638749,1.156544,1.17556705400092,2.58906963838463,-7.64634753973082,0.698311681956923,0.225105277122135
1967.38001836937,1.156544,1.17902513171413,2.58930203899569,-7.64625437841641,0.700103286286169,0.226800472151606
1967.65815758673,1.156544,1.18251820149056,2.58952773714844,-7.64602587570839,0.701894549166704,0.228497960129956
1968,1.184496,1.18696364717007,2.58980439132926,-7.64555237023097,0.704146612476814,0.230634871405436
1968.33189463779,1.184496,1.19141301013338,2.59007222178868,-7.6448833039787,0.706369031117285,0.23274594057591
1968.70108863418,1.184496,1.19647666324041,2.59036926643569,-7.64389085107868,0.708861892310123,0.235115313916286
1969.03420753786,1.184496,1.20111020866526,2.59063649295186,-7.64276760759195,0.711111661680763,0.237254007136356
1969.36492176463,1.184496,1.20573387526206,2.59090105185818,-7.64143725292886,0.71332797882803,0.239360380204784
1969.73404324311,1.184496,1.21087930668318,2.59119547091757,-7.63969953122665,0.715763479793084,0.241673565422768
1970,1.212448,1.21455191535383,2.59140704062909,-7.6382835118143,0.717484431876698,0.243306650109615
1970.36550210851,1.212448,1.21952017597706,2.59169703137131,-7.63611681730659,0.719790657282685,0.245492466354205
1970.71765385295,1.212448,1.22419151601099,2.5919755898044,-7.63379272191245,0.721937826697961,0.247524018200722
1971.08862467658,1.212448,1.22896153064205,2.59226814229689,-7.63110077452284,0.724111563319225,0.249576383573568
1971.36021322751,1.212448,1.23234152397433,2.59248173929661,-7.62897659786358,0.725640645908552,0.251016891048234
1971.63180177845,1.212448,1.23561775668752,2.59269484369487,-7.6267271413396,0.727113598174153,0.252401509547949
1972,1.238888,1.2398819952775,2.59298296446787,-7.623485037585,0.729017693000285,0.254186228697498
1972.32794818672,1.238888,1.24349814150653,2.5932388206609,-7.62041907367206,0.730621070162413,0.255683544097785
1972.69204361712,1.238888,1.24730228719577,2.593522026562,-7.61682884530192,0.732295136263264,0.257240173556988
1973.0520180089,1.238888,1.25083801040283,2.59380114516824,-7.6130976499887,0.73383958506478,0.25866882600991
1973.40469614199,1.238888,1.25407993900739,2.59407375746477,-7.60927821433466,0.73524660545694,0.259962680893538
1973.70973023135,1.238888,1.25670503378154,2.59430886728819,-7.60585250067369,0.736378992685607,0.260997403888554
1974,1.258736,1.25904941492545,2.59453201992223,-7.6024941683336,0.737385477689927,0.261911132758097
1974.31563276239,1.258736,1.26143082975515,2.59477403743758,-7.59874067951365,0.738404580779759,0.262829633690375
1974.66655353616,1.258736,1.26387849419408,2.59504234554918,-7.59445216476421,0.739449476143213,0.263762959384728
1975.01747430993,1.258736,1.26612413500461,2.59530985465728,-7.59005188195915,0.740406983930616,0.264609188405193
1975.34592641922,1.258736,1.26805321130525,2.59555951990983,-7.58584055596292,0.741231545602746,0.265329856302861
1975.69011879701,1.258736,1.26990842511338,2.59582041533255,-7.58133925312824,0.742029217810573,0.266018922106184
1976,1.27194,1.27144582808421,2.59605466713341,-7.57721569915394,0.742695875971118,0.266588035087464
1976.28965790082,1.27194,1.27278087806237,2.59627309210852,-7.57330505892454,0.743281627792777,0.267082843201482
1976.64236896634,1.27194,1.2742905726316,2.59653836766793,-7.56847513325588,0.743955431432135,0.267646199764148
1976.949307566,1.27194,1.2755168078033,2.59676860050021,-7.56421523051274,0.744513501217689,0.268108421752741
1977.25624616567,1.27194,1.27667702220238,2.59699826330783,-7.55990563077924,0.745051836848243,0.268551161499011
1977.63342433543,1.27194,1.27803337212172,2.59727970595454,-7.55454521435875,0.745695816535566,0.269078020639192
1978,1.278568,1.27930003628826,2.59755242098683,-7.54927000785789,0.746310554595716,0.269579310617042
1978.33583120808,1.278568,1.28043252144965,2.59780155931567,-7.54438225114831,0.746868824584248,0.270033994281823
1978.63085370325,1.278568,1.28141499506808,2.59801986814455,-7.54004580653723,0.747358565966048,0.270433015280053
1978.95089254031,1.278568,1.28247481089878,2.59825610029959,-7.53529695863308,0.7478904329478,0.270866771813767
1979.30514602675,1.278568,1.28364637235924,2.59851687149145,-7.52998636222496,0.748479154332477,0.271347271487707
1979.63307741989,1.278568,1.28473191411623,2.5987575923965,-7.52501979632341,0.749023193375976,0.271791494197883
1980,1.285196,1.285946906364,2.59902616072114,-7.51940516737706,0.749628117371566,0.272285147234878
1980.34186325865,1.285196,1.28707497493968,2.59927564383569,-7.51411955185,0.750183074662095,0.272736685665179
1980.61799007981,1.285196,1.28797835532653,2.59947662632521,-7.50981233841065,0.750621640729835,0.273091920705094
1980.90136631064,1.285196,1.28889259293398,2.59968239234005,-7.50535733426885,0.751059933679462,0.273444873900551
1981.2910449788,1.285196,1.29011707838134,2.59996452924705,-7.49917515598104,0.751636913020555,0.273904780911683
1981.59296272897,1.285196,1.29102977599981,2.60018247421123,-7.49434231964211,0.752058398587199,0.274235770543243
1981.89488047915,1.285196,1.29190216457709,2.60039985275662,-7.48947379099418,0.752454547102687,0.274541593886072
1982,1.291824,1.29219503797603,2.60047540565968,-7.48777068280258,0.752586108599204,0.274641751802835
1982.52559760424,1.291824,1.29356267800389,2.60085215274063,-7.47919715461613,0.753189608363144,0.275088632283739
1982.77315286659,1.291824,1.29414541220373,2.60102901728735,-7.47512805441539,0.753440886140154,0.275266345573849
1983.02070812895,1.291824,1.29468563887894,2.60120551275207,-7.47104110402411,0.753670968553591,0.275422990017756
1983.45484342077,1.291824,1.29552641290795,2.60151414920121,-7.46383535106144,0.754024041354424,0.275647573156547
1983.78115822834,1.291824,1.29606793080025,2.60174540301973,-7.45839111808554,0.754248210809027,0.275775406745926
1984,1.297124,1.2963883811215,2.60190014558324,-7.45472841364327,0.754380409480023,0.275843124508043
1984.49592739767,1.297124,1.29699513015798,2.60224979798762,-7.44639969351743,0.754632969972533,0.27595013142128
1984.89945502345,1.297124,1.2973795359079,2.60253327473893,-7.4395993520185,0.754797133173622,0.275996392847688
1985.26289260143,1.297124,1.29765554875715,2.6027878032005,-7.43346102805396,0.754919762567966,0.276013269105327
1985.62148642465,1.297124,1.29787442297816,2.60303821019133,-7.42739491172941,0.755022442343057,0.276012032978347
1985.94764955079,1.297124,1.29803568797412,2.60326533865797,-7.42187111115596,0.755100855293224,0.275996317325402
1986,1.297756,1.29805862922663,2.6033017372401,-7.4209840712862,0.755112148064771,0.275992516838271
1986.26175224604,1.297756,1.29816212106624,2.60348349442783,-7.41654738296456,0.755163631751553,0.275968613264517
1986.59980333551,1.297756,1.29826925829046,2.60371764749864,-7.41081463820981,0.755217444141063,0.27592528391815
1986.94311715187,1.297756,1.29834732554911,2.6039547665934,-7.40499085377385,0.755255041899558,0.275864468409228
1987.28643096824,1.297756,1.29839188656907,2.60419119891578,-7.39916692171241,0.755272436654082,0.275783676700926
1987.63420180651,1.297756,1.29839832278641,2.6044300008365,-7.39326915454018,0.755267498455108,0.275679491133634
1988,1.298384,1.29835663663489,2.60468042488955,-7.38706997981285,0.755234190281631,0.275542018186421
1988.3266627413,1.298384,1.29827145121584,2.60490340667699,-7.38154007327092,0.755176494057698,0.275391632880253
1988.61740460168,1.298384,1.29815314912542,2.60510135717962,-7.37662499954847,0.75510173092999,0.275234604387296
1988.94546458302,1.298384,1.29796707044349,2.60532414102096,-7.37108900330489,0.754989258922737,0.275029576026626
1989.31660395476,1.298384,1.29768375071199,2.60557544893277,-7.36484210689729,0.754822957831249,0.274758916788767
1989.6394648684,1.298384,1.29737002465342,2.60579343684147,-7.35942489821684,0.754643377113955,0.274488866319022
1989.95596164617,1.298384,1.29699844966549,2.60600655955607,-7.35413292696037,0.754435491762555,0.274192586193938
1990,1.297876,1.29694157939122,2.60603616948169,-7.35339819832971,0.754404001965728,0.274148811472832
1990.22019176914,1.297876,1.29663793267211,2.6061840552595,-7.34973098895664,0.754236895010441,0.273920350949431
1990.56626138524,1.297876,1.29609477800558,2.60641593060344,-7.34399090313053,0.753941642561808,0.273528902223962
1990.97082347222,1.297876,1.29535613637942,2.60668613894389,-7.33732192047554,0.753546910642776,0.273022068733501
1991.31592741859,1.297876,1.29463700912157,2.60691590285625,-7.33167284385515,0.75316779693096,0.272547625091744
1991.66103136496,1.297876,1.29383577078984,2.60714499278294,-7.32606462342658,0.752749038724521,0.272033804493582
1992,1.293396,1.29296896672852,2.60736935463889,-7.32059979203295,0.752299973385244,0.271491622022485
1992.36576909688,1.293396,1.29194506223912,2.60761072896217,-7.31475586006419,0.751773665703861,0.270865110538199
1992.69087478403,1.293396,1.29095789029935,2.6078246382563,-7.30961151766992,0.751269036687311,0.27027165250343
1992.97174345687,1.293396,1.29004680144998,2.60800896507439,-7.30520766480995,0.750806044651104,0.26973209199086
1993.28586715496,1.293396,1.28896445158591,2.6082145964379,-7.30032962382969,0.750259813456069,0.269100412422824
1993.68923888696,1.293396,1.28747850485049,2.60847785179084,-7.29414327642883,0.749515795030373,0.268246947610321
1994,1.287776,1.28626289843006,2.60868005806631,-7.28944021629581,0.748912636229108,0.267559685060144
1994.30092115221,1.287776,1.28503067577784,2.60887536212615,-7.28494094093513,0.748306954495627,0.26687279800251
1994.65425530744,1.287776,1.28352072179319,2.60910406139568,-7.27972977466554,0.747572023269336,0.266042789080895
1995.00758653501,1.287776,1.28195103482469,2.60933209204933,-7.27459903936981,0.746815598205058,0.265191586424152
1995.32686501751,1.287776,1.28048945402151,2.60953757583268,-7.27003409193514,0.746118258507764,0.264408866586007
1995.65134906111,1.287776,1.27897010963944,2.60974585736338,-7.26546574185004,0.745399590411386,0.263603688108965
1996,1.278048,1.27730825063512,2.60996903171512,-7.26063839283597,0.744618936669053,0.262730375990581
1996.31348662326,1.278048,1.27579505446048,2.61016914921887,-7.25637075088493,0.743912554301024,0.261940893205116
1996.63362066895,1.278048,1.27423705603434,2.61037297450358,-7.25208445449137,0.743189047068622,0.26113274674398
1996.98026090915,1.278048,1.27254093383364,2.61059306556616,-7.24752559968405,0.742404222922252,0.260256527465525
1997.30747067705,1.278048,1.27093528632461,2.61080023777761,-7.24330110445996,0.741663272712392,0.25942954299719
1997.63348466852,1.278048,1.26933409391566,2.61100609151969,-7.23916829696168,0.740926204203618,0.258606981725817
1998,1.268324,1.2675349011003,2.61123685106365,-7.23461293003215,0.740099023209795,0.257683955779975
1998.32110371209,1.268324,1.26596087110636,2.61143843982254,-7.23070093758782,0.739375523542559,0.256876730997018
1998.61031556476,1.268324,1.26454555497182,2.61161954495316,-7.22724051779003,0.738725233761789,0.256151223073516
1998.9328068237,1.268324,1.26297021936809,2.61182097486867,-7.22345223875956,0.738001387542489,0.255343716667433
1999.30329247742,1.268324,1.26116390688992,2.61205171423619,-7.21919153465686,0.73717058372907,0.254417078618719
1999.64794253178,1.268324,1.25948633061217,2.61226572370532,-7.21531552392569,0.736398473426891,0.253556081567799
2000,1.258596,1.25777470897783,2.61248369850151,-7.2114432502239,0.735610413228287,0.252677486684327
2000.29961356113,1.258596,1.25631909181241,2.61266869951864,-7.20821702451138,0.734939600253394,0.251929835458421
2000.57502610876,1.258596,1.25498152770777,2.61283835011098,-7.20530751135491,0.734322833744678,0.251242606752649
2000.90407636072,1.258596,1.2533837212153,2.61304053090068,-7.20190182500298,0.733586064255069,0.250421864754946
2001.26996698907,1.258596,1.2516069967648,2.61326469775461,-7.19820490555023,0.732766533633971,0.249509231184555
2001.63585761741,1.258596,1.24982996601106,2.61348818220748,-7.19460282566956,0.731946378869116,0.248596258333427
2001.96532642138,1.258596,1.24822942465072,2.6136888382303,-7.19144047678265,0.731207795873044,0.247774339874594
2002,1.248872,1.24806095736056,2.61370992342449,-7.19111214243836,0.731130065019577,0.247687851966835
2002.17336789309,1.248872,1.24721854755529,2.61381525807058,-7.18948325115968,0.730741353803489,0.247255393669195
2002.52719094004,1.248872,1.24549891561621,2.61402976185239,-7.18622498056155,0.729947590629305,0.246372544271376
2002.94405810551,1.248872,1.24347228592327,2.61428167575024,-7.18250002896012,0.729012065158959,0.245332396434303
2003.24208502179,1.248872,1.24202307784161,2.61446123851531,-7.17991251943439,0.728343326353352,0.24458908390081
2003.54011193808,1.248872,1.24057366570346,2.61464035590727,-7.1773879866474,0.727674307293082,0.243845676470263
2003.88655335283,1.248872,1.23888862646583,2.61484801261449,-7.17453250309416,0.726896371302623,0.242981500057976
2004,1.239144,1.23833681422611,2.61491588225183,-7.1736159385093,0.726641675341112,0.242698618289093
2004.56723323583,1.239144,1.23557770999276,2.61525426964326,-7.16917001212185,0.725368262414877,0.241284687112388
2004.77778295721,1.239144,1.2345535637017,2.615379468131,-7.16757779692814,0.724895413306445,0.240759852432457
2004.9883326786,1.239144,1.23352942594024,2.61550444700446,-7.16601701202239,0.724422432033822,0.240234979373414
2005.36521133583,1.239144,1.2316962490428,2.61572760856979,-7.16330173480665,0.723575930028667,0.239295826853028
2005.82473277588,1.239144,1.22946097108433,2.61599875699012,-7.16012729700578,0.722543597993988,0.238150935485204
2006,1.22942,1.22860831162054,2.61610190228868,-7.15895596600471,0.722149521625494,0.237714045682236
2006.28881259962,1.22942,1.2272030513021,2.61627153962431,-7.15707332320296,0.721499928758592,0.236994044410055
2006.71347418548,1.22942,1.22513603222429,2.61652022478192,-7.15441260544112,0.720544449001895,0.23593535943866
2006.98686518624,1.22942,1.22380460002151,2.61667985620693,-7.15276738200949,0.719928584125654,0.235253255145025
2007.260256187,1.22942,1.22247242038575,2.61683912100924,-7.15117522337826,0.719311995154745,0.234570585692697
2007.68082679861,1.22942,1.22042124937632,2.61708341051041,-7.14882962292875,0.71836264871088,0.233519895259173
2008,1.219692,1.21886286423816,2.61726822482429,-7.14713348892492,0.717641206665736,0.232721790204656
2008.35427424065,1.219692,1.21713111500283,2.61747278011577,-7.14533574225208,0.71683908007937,0.231834772693971
2008.70839627625,1.219692,1.21539795167002,2.61767663445034,-7.14362816206164,0.71603680095033,0.23094786137312
2009.07556453942,1.219692,1.21359891754888,2.61788735405023,-7.14195212846725,0.715204875059557,0.23002841069438
2009.38062310393,1.219692,1.21210323916679,2.6180619318599,-7.14063277503091,0.714513934696502,0.229264918317601
2009.65185254351,1.219692,1.21077347275301,2.61821677393182,-7.13951549133118,0.713900949249373,0.22858754848494
2010,1.209968,1.20906836136609,2.61841501303326,-7.13815819103134,0.713117610864351,0.227721735916299
2010.32689758997,1.209968,1.20747167320301,2.61860063074837,-7.13696214202457,0.712386855463343,0.226913783453781
2010.65379517994,1.209968,1.20588265598651,2.61878574873866,-7.1358416685528,0.711662972749931,0.226112918500734
2011.02955653673,1.209968,1.20407091386863,2.61899792591777,-7.1346463780337,0.710842808780232,0.225204536286921
2011.32259986612,1.209968,1.20267319374219,2.61916294463699,-7.13378229485134,0.710213730742067,0.224506865587873
2011.6156431955,1.209968,1.20129248137883,2.6193275701189,-7.13297711992854,0.709595388272284,0.223820114827619
2012,1.20024,1.19951283337632,2.61954289923623,-7.13200895797594,0.708803449725088,0.222938734507467
2012.31242556188,1.20024,1.19809674275672,2.61971743384885,-7.13129409041977,0.708177107164633,0.222239899864568
2012.62485112376,1.20024,1.1967114113368,2.61989152342629,-7.13064244734166,0.707566969008563,0.221557468234516
2012.97951269169,1.20024,1.19517921631448,2.62008860817161,-7.12997750592154,0.706895122158,0.220803796715822
2013.41611137804,1.20024,1.19335546870962,2.62033043671756,-7.12926495820533,0.706098596676276,0.219906898254598
2013.6585205147,1.20024,1.19237330614215,2.62046432910455,-7.12891837460173,0.705670065938479,0.219422808710101
2013.90092965137,1.20024,1.19141273052509,2.62059795259438,-7.12860587899733,0.705250855742921,0.218948162129862
2014,1.19118,1.19102625115833,2.62065248578541,-7.12848781314678,0.705082120077029,0.218756803307739
2014.44224464189,1.19118,1.18934217397196,2.62089536994405,-7.12802754307672,0.704345514620567,0.217919432163425
2014.77620916139,1.19118,1.1881114303142,2.62107819060521,-7.12775057250574,0.703804212012971,0.217302285180839
2015.1101736809,1.19118,1.18691108289833,2.62126049867469,-7.12753272367221,0.703273174545882,0.216695615683844
2015.51326546775,1.19118,1.18549543153327,2.62147986000423,-7.12734679393282,0.702642670455614,0.215974103912154
2015.78295672381,1.19118,1.18456410936656,2.6216262085914,-7.1272686204661,0.702224790654258,0.21549550336538
2016,1.184432,1.18382157218937,2.62174374539475,-7.12723230445938,0.701889914654122,0.215111860519655
2016.40550682657,1.184432,1.1824460068809,2.62196276421024,-7.12722748682291,0.701266363113602,0.214397470062688
2016.85182575462,1.184432,1.18094197160368,2.62220295738408,-7.12731650204812,0.700580094431751,0.213611612919233
2017.11785673944,1.184432,1.18004708646809,2.62234569327827,-7.12741642159864,0.700169643148409,0.213141999725715
2017.38388772425,1.184432,1.17915162371735,2.6224881060019,-7.12755134780861,0.699758039222627,0.212671383822686
2017.81442831474,1.184432,1.17769836235325,2.62271789926696,-7.12784402017174,0.699088563460533,0.21190672556986
2018,1.177684,1.17706967746662,2.62281668312503,-7.12799857350939,0.698798292784392,0.211575543113069
2018.33361347751,1.177684,1.1759351446685,2.62299387561186,-7.12831963392013,0.69827423144836,0.210978019803852
2018.7863170864,1.177684,1.17438610852406,2.62323350425101,-7.1288445148447,0.69756001184207,0.210164356823783
2019.03354509206,1.177684,1.17353582667615,2.62336397363603,-7.12917470714663,0.697168925274163,0.209719069025712
2019.28077309772,1.177684,1.17268321350917,2.6234941657958,-7.12953575212781,0.696777949042882,0.209273958677184
2019.68542482518,1.177684,1.17128558142635,2.62370666663729,-7.13019333599049,0.696141887347473,0.208549420279515
2020,1.17094,1.17020133929898,2.62387136428323,-7.13076156252451,0.695653951269061,0.207992813170437
2020.38891131692,1.17094,1.16887177510644,2.62407438967759,-7.13153244120303,0.695063365648954,0.207317654523557
2020.76275923682,1.17094,1.16761607587313,2.62426894803665,-7.13234363524251,0.694516348733452,0.206689621187289
2021.06144097508,1.17094,1.16663758737899,2.6244239701636,-7.13303997320948,0.694098497446057,0.206207251762833
2021.36012271335,1.17094,1.16568897698441,2.62457862469344,-7.13377782484209,0.693700906226492,0.205745337949643
2021.6974147021,1.17094,1.16466294459821,2.62475283174365,-7.13465902692683,0.69328083739376,0.205252878971619
2022,1.164192,1.16379138663628,2.62490871705947,-7.1354907403021,0.692933477894105,0.204840805967383
2022.35446251219,1.164192,1.16283854987926,2.62509085034182,-7.13651145545756,0.692564492756459,0.204396226324798
2022.70892502438,1.164192,1.16196777346233,2.62527246472249,-7.13757841323301,0.692238947253314,0.203995350982
2023.10381576091,1.164192,1.16110249346515,2.62547417724991,-7.13881618421205,0.691929578690413,0.20360237923611
2023.37185337622,1.164192,1.16058092667854,2.62561071955276,-7.13968271714357,0.691750870309867,0.203367119120667
2023.63989099153,1.164192,1.16011329083341,2.62574695776082,-7.14056824024477,0.691596484828169,0.203156342675345
2024,1.158796,1.15956884218995,2.62592951102458,-7.14178434535376,0.691425505127396,0.202909847756685
2024.3745015693,1.158796,1.15909985326984,2.62611876677547,-7.1430765900117,0.691287312317344,0.202693291940499
2024.7490031386,1.158796,1.15872082127334,2.62630741175762,-7.14439214123147,0.6911826684261,0.202510480587562
2025.06059389958,1.158796,1.15846527906821,2.62646390007904,-7.14550140422721,0.691117219808654,0.202380129391393
2025.36579756085,1.158796,1.15825969772561,2.62661677010371,-7.14659870383876,0.69106855034228,0.20226799230065
2025.67677092836,1.158796,1.15808826858447,2.62677211469202,-7.14772596192108,0.691031433265085,0.202166300702118
2026,1.158208,1.15794355037507,2.62693314181552,-7.14890593157737,0.691004777064107,0.202072626786791
2026.39644319687,1.158208,1.15780429863331,2.62713004078786,-7.15036268292417,0.69098745898711,0.201973448123813
2026.67838276327,1.158208,1.15772770347656,2.62726967270204,-7.15140389099876,0.690984953519182,0.201912912854619
2026.96032232966,1.158208,1.15766882993129,2.62740897834439,-7.15244856991506,0.690991242924475,0.201861335213478
2027.34811383534,1.158208,1.15761754008963,2.62760005632861,-7.15388975499065,0.691016560628575,0.20180733855502
2027.67455508449,1.158208,1.15760322635847,2.62776043218109,-7.155105390552,0.691054222889717,0.201778496860793
2028,1.15762,1.15761836086126,2.62791988830418,-7.15631809467165,0.691108224156834,0.20176643429627
2028.35254955029,1.15762,1.1576719699356,2.62809213789983,-7.15763093133406,0.691188200819752,0.201774973753338
2028.67437235506,1.15762,1.15775858171721,2.62824893094671,-7.15882678724537,0.691282362386347,0.201804078203864
2028.99619515983,1.15762,1.15788489304181,2.62840529965524,-7.16001833817226,0.691398016031948,0.201854812275383
2029.32725209008,1.15762,1.15806005635853,2.62856571319557,-7.16123752709768,0.69154169357832,0.201931840811625
2029.73395830521,1.15762,1.15834364715611,2.62876217279637,-7.16272281690121,0.691755076122172,0.202063513150888
2030,1.157912,1.158573009068,2.62889032394302,-7.16368487384486,0.691917474458653,0.202172563177122
2030.28220160041,1.157912,1.15885658918857,2.6290259513894,-7.16469533225113,0.69211069574344,0.202309354365029
2030.68116539927,1.157912,1.15933210330962,2.62921716127724,-7.16610291675782,0.692422749454993,0.202541855398349
2030.97100678265,1.157912,1.1597350367138,2.62935568447796,-7.16710746936204,0.692678594896918,0.202740076581513
2031.26084816602,1.157912,1.16018843050211,2.62949388412383,-7.16809451491317,0.692959747572046,0.202963751296696
2031.66012869147,1.157912,1.16089875857136,2.6296837393448,-7.16942162873842,0.693390516497635,0.20331558553763
2032,1.16122,1.16158437561309,2.62984486775669,-7.17051754967733,0.693797537398554,0.20365564615371
2032.34490539951,1.16122,1.16235866905653,2.63000793441077,-7.17159396730805,0.694248880958852,0.204039244622549
2032.68057194049,1.16122,1.1631900041572,2.63016619954059,-7.17260325300678,0.694726162577337,0.204450805212472
2033.04977609108,1.16122,1.16419443141988,2.63033978299301,-7.17366528812634,0.695293864188858,0.204946463257753
2033.37003142049,1.16122,1.16514231913972,2.63048993213614,-7.17454200566472,0.695821136218981,0.205411454828138
2033.6527667416,1.16122,1.16603760634421,2.63062216414219,-7.1752789721356,0.69631266362756,0.205848165379277
2034,1.165748,1.16720980507574,2.6307841403361,-7.17613328357956,0.696947207495989,0.206415599394969
2034.37712443364,1.165748,1.16856831611965,2.6309595310358,-7.17699366116773,0.697670078196762,0.207065769999787
2034.68787923268,1.165748,1.1697483562307,2.6311036383926,-7.17764683643057,0.698288373623493,0.207624319900694
2034.98132213684,1.165748,1.17090683119465,2.63123937092605,-7.17821527335002,0.698887898477465,0.208167555139422
2035.30579136214,1.165748,1.17223042903354,2.63138906227972,-7.17878721398812,0.699564402240446,0.208781955801902
2035.64374255146,1.165748,1.17364787367208,2.63154453582002,-7.1793179044308,0.700280263627568,0.209433280439692
2036,1.17452,1.17517494160861,2.63170794961087,-7.17980384099268,0.70104403196913,0.210129175367235
2036.30733480281,1.17452,1.17651193414877,2.63184852830795,-7.18016140473656,0.701707379029485,0.210734149236374
2036.61466960561,1.17452,1.17786141334274,2.63198874426808,-7.18046121583441,0.702372699968665,0.2113412475926
2036.96412553742,1.17452,1.17940543028069,2.63214773941406,-7.18073145108445,0.703130440643838,0.212032970492789
2037.31420470915,1.17452,1.18095751722071,2.63230655376252,-7.18092644146861,0.703889432819027,0.212726025634219
2037.66428388089,1.17452,1.18251107209888,2.63246490577124,-7.18104548565875,0.704646807377306,0.213417663847557
2038,1.183292,1.18399976868856,2.63261632844238,-7.18108832374247,0.705371547340874,0.214079553424596
2038.32385676606,1.183292,1.18543341520734,2.6327620020355,-7.18106356188421,0.706069245105409,0.214716782683903
2038.63588495595,1.183292,1.18681176244535,2.63290198442695,-7.18097842135169,0.70673970589964,0.215329138146921
2038.94228435531,1.183292,1.18816229165463,2.63303908854643,-7.18083641251267,0.707396742613083,0.215929265014663
2039.29611160975,1.183292,1.18971848583236,2.63319698093219,-7.18060057153783,0.708154635545003,0.216621620119247
2039.61258471715,1.183292,1.19110782819618,2.63333781103503,-7.18032448817502,0.708831701205464,0.217240230976293
2039.92905782454,1.183292,1.19249538830852,2.63347827067673,-7.17998697547736,0.709508128289914,0.217858357804855
2040,1.192064,1.19280625201058,2.63350970606532,-7.17990289548587,0.709659749299765,0.217996931045632
2040.3547108773,1.192064,1.19435994712902,2.63366660480397,-7.17943625663967,0.710418081733528,0.218690140201735
2040.71313793358,1.192064,1.19592940795816,2.63382467728115,-7.17888645748163,0.711184445724552,0.219390894058024
2041.07156498985,1.192064,1.19749897235794,2.63398227859735,-7.17825797526926,0.711950869859455,0.220091903814193
2041.42325193633,1.192064,1.19903957828992,2.63413645961263,-7.1775648199323,0.712703629264476,0.220780668541909
2041.76452740522,1.192064,1.2005354109547,2.63428564498186,-7.17681970347198,0.7134345846515,0.221449702696495
2042,1.200836,1.20156809101104,2.63438833261558,-7.17626393653542,0.713939036060543,0.221911532339814
2042.3030119749,1.200836,1.20289775608267,2.63452017756958,-7.17549869111434,0.714588632695285,0.222506405830794
2042.80164786215,1.200836,1.20508788991005,2.63473641819092,-7.1741166381959,0.715658841674237,0.223486863707492
2043.03688648014,1.200836,1.20612199875305,2.63483812136757,-7.17341156198132,0.716163899215116,0.223949709634359
2043.27212509814,1.200836,1.20715665738611,2.63493962541658,-7.17267243625743,0.716669090019941,0.224412771815708
2043.68888446006,1.200836,1.2089909792081,2.63511896685185,-7.1712793238731,0.717564946883924,0.225234195037244
2044,1.20962,1.21036128813391,2.63525244183371,-7.1701695871542,0.718234054849843,0.22584790643266
2044.36597126969,1.20962,1.21197413549125,2.63540900872919,-7.16878778507672,0.719021062507352,0.226569933436331
2044.74346669417,1.20962,1.21363866259984,2.63557000622385,-7.167275907386,0.719833441426099,0.227315492924227
2045.02929978252,1.20962,1.21489951189016,2.63569157422255,-7.16607262717414,0.720448750538186,0.227880347155615
2045.31513287087,1.20962,1.21616070928165,2.63581285292756,-7.16481889476445,0.721063831349246,0.228445093062133
2045.66483553582,1.20962,1.21770409423874,2.63596083895744,-7.16321638323302,0.72181648382737,0.229136325953096
2046,1.218448,1.2191835994054,2.63610226850583,-7.16160959470486,0.72253819127117,0.229799334760724
2046.34161730627,1.218448,1.22069178282753,2.63624601497773,-7.15990043380644,0.723273489603991,0.230474973346483
2046.68323461254,1.218448,1.22220008839645,2.63638935278103,-7.15811914896505,0.724008654334888,0.231150648215396
2047.07086755764,1.218448,1.22391164047375,2.63655150465179,-7.15601057543781,0.724843206908719,0.231917902859625
2047.34503377362,1.218448,1.2251222113529,2.63666587609408,-7.15446313648801,0.725433276014875,0.232460504637119
2047.6191999896,1.218448,1.22633278244217,2.63677998654338,-7.1528692290142,0.726023112106126,0.233002981974518
2048,1.22728,1.22801417599593,2.63693804706136,-7.15057830594977,0.726842613097155,0.23375688425528
2048.33969690382,1.22728,1.2295140567399,2.63707862407433,-7.1484590109706,0.727573708210115,0.234429636995104
2048.67939380764,1.22728,1.23101391143084,2.63721880372755,-7.14626836883061,0.72830437636853,0.235102128025054
2049.02218662789,1.22728,1.23252741111291,2.63735985927209,-7.14398544578272,0.729041843735129,0.235781055098689
2049.39756682854,1.22728,1.2341847685768,2.6375138626656,-7.14140216239141,0.729849582087953,0.236524880006428
2049.72431327744,1.22728,1.23562738655003,2.63764752197761,-7.13908263406955,0.730552266771833,0.237172094667951
2050,1.236108,1.23684456286964,2.63776001199604,-7.13707422677586,0.731145153544493,0.237718297136601
2050.29973300692,1.236108,1.23816789782412,2.6378820208678,-7.13483732131396,0.731789988808681,0.238312497712525
2050.69054331557,1.236108,1.23989332882101,2.63804064645795,-7.13183726123761,0.732630484940001,0.239087163049556
2051.05879902852,1.236108,1.24151915715621,2.63818964533974,-7.128923908362,0.733422200410245,0.239817042969749
2051.37052729654,1.236108,1.24289539466078,2.63831541592248,-7.12639222040226,0.734092649077018,0.240435296017691
2051.65420165112,1.236108,1.24414775331057,2.63842958419962,-7.12403614254158,0.734702650973188,0.240997917323579
2051.95327995718,1.236108,1.24546808844566,2.63854966006479,-7.12149822691348,0.73534547168282,0.241590905723464
2052,1.24494,1.24567433971678,2.63856839051352,-7.12109677473036,0.735445885267727,0.24168354608277
2052.23360021412,1.24494,1.24670558512596,2.6386619334508,-7.11906926666929,0.735948041971204,0.242146882100952
2052.68125486301,1.24494,1.2486817454612,2.63884068439076,-7.11508959350178,0.736910537383368,0.243035195563858
2053.11865346918,1.24494,1.25061258655606,2.63901469719083,-7.1110813709013,0.737850465259782,0.243902908388867
2053.40813637765,1.24494,1.25189045882533,2.63912951556567,-7.10836354297401,0.738472645421087,0.244477439439724
2053.69761928613,1.24494,1.25316833061855,2.63924405732126,-7.10559388322043,0.73909498390957,0.245052243913126
2054,1.253768,1.25450314538162,2.63936340778142,-7.10264546350639,0.739744782805203,0.245652513536069
2054.38281441197,1.253768,1.25619304675098,2.63951407492309,-7.09883162519023,0.740567263603255,0.246412469179745
2054.83904245487,1.253768,1.2582070773924,2.6396930094247,-7.09416799256924,0.74154791249237,0.247318862753148
2055.07008024566,1.253768,1.25922702252943,2.63978336424025,-7.09175716440718,0.742044348283919,0.247777802753105
2055.30111803645,1.253768,1.26024698469902,2.63987354525898,-7.08931330543509,0.74254061884077,0.24823664976959
2055.66991128641,1.253768,1.2618751302114,2.64001713708212,-7.08534386843958,0.743333034314978,0.248969477419697
2056,1.262596,1.26333243377653,2.64014528532024,-7.08171964480959,0.744042468460961,0.249625732401289
2056.43798201229,1.262596,1.26526610638624,2.64031477699755,-7.07680669668354,0.74498319724954,0.250496119254069
2056.72454350816,1.262596,1.26653127252526,2.64042533719813,-7.07352802196542,0.745598839609597,0.251065873954046
2057.01110500403,1.262596,1.2677964454141,2.64053563383082,-7.07019852496647,0.746214682139013,0.2516359351206
2057.3673437331,1.262596,1.26936926855087,2.64067238271203,-7.06598858432251,0.74697991890526,0.252344405910993
2057.73612798722,1.262596,1.27099755929418,2.64081352133784,-7.06154762343669,0.747772107893833,0.253078000105564
2058,1.271428,1.27216273601642,2.64091424367782,-7.05831835936848,0.748339344550267,0.253603416653709
2058.3420886122,1.271428,1.27367353263532,2.64104449434875,-7.05406769063692,0.749074762413835,0.25428474962014
2058.73146123762,1.271428,1.27539369733057,2.64119230030645,-7.04914126248627,0.749911905442845,0.255060510509808
2059.10340519761,1.271428,1.27703768736611,2.64133304707356,-7.04434759955455,0.75071257306572,0.255802719418811
2059.42482623342,1.271428,1.27845924435476,2.64145432851912,-7.04013596749138,0.751404928409873,0.256444694018608
2059.69111672763,1.271428,1.27963772955696,2.64155456511845,-7.03659814637098,0.75197868942591,0.256976811272587
2060,1.280256,1.28100569865708,2.64167056042748,-7.03243928289478,0.752644920678246,0.25759484881622
2060.41898219073,1.280256,1.28286314451749,2.64182743346775,-7.02670322942834,0.753549708985009,0.258434496130205
2060.68716475851,1.280256,1.2840532282479,2.64192756339737,-7.02297434230826,0.754128899496666,0.258972125821481
2060.95534732628,1.280256,1.28524414459931,2.64202747405622,-7.01920066175683,0.754708099010495,0.259509872389638
2061.38293342852,1.280256,1.28714408374077,2.64218631659278,-7.01309128840848,0.755631415588293,0.260367326277261
2061.67790917999,1.280256,1.28845482787732,2.64229557066837,-7.00881025754038,0.756267022973969,0.260957666469679
2062,1.289084,1.28988485802365,2.64241456293598,-7.00407384200786,0.756958502515766,0.261599873430456
2062.38377351266,1.289084,1.29158466270001,2.64255592521203,-6.9983462754496,0.757778076334712,0.262360876249869
2062.6776377409,1.289084,1.29288086630535,2.64266386075613,-6.99389897378327,0.758400809844657,0.262938876289823
2062.97150196914,1.289084,1.29417003751707,2.64277152773222,-6.9893985752064,0.759017686888857,0.263511115753672
2063.33429468494,1.289084,1.29574840712384,2.64290407849635,-6.98376992113087,0.759770116245232,0.264208563217531
2063.69214628812,1.289084,1.29728690980797,2.64303442401393,-6.97814014274125,0.760500930201317,0.264885272419641
2064,1.297916,1.29859271633407,2.64314624199113,-6.97323593980636,0.761118858057159,0.265456752923439
2064.32880923293,1.297916,1.29996655289715,2.64326535114276,-6.96793655300512,0.761767169914784,0.266055575987566
2064.72573785954,1.297916,1.30159321279511,2.64340870001931,-6.96145638402675,0.762533631669548,0.266762444212956
2065.00038555652,1.297916,1.30269702046721,2.64350761154414,-6.95692045242342,0.763053028352834,0.267240698112187
2065.27503325349,1.297916,1.3037824363747,2.64360629970647,-6.95234271509606,0.763563453759416,0.267710053684618
2065.65475047006,1.297916,1.30525259850192,2.64374237859652,-6.94594618880717,0.764255714431984,0.2683456492537
2066,1.306264,1.30655926701302,2.64386574415581,-6.9400636610904,0.764872617825715,0.26891115363688
2066.37967370646,1.306264,1.30796523339914,2.64400101938957,-6.9335229235267,0.765538057262718,0.269520309954427
2066.71446747705,1.306264,1.30918074287437,2.64411996866116,-6.92769429178605,0.766115627843154,0.270048443711229
2067.0255468598,1.306264,1.31029228289227,2.64423021215289,-6.92222812751837,0.766645518298224,0.270532572998413
2067.32564374359,1.306264,1.31135023946807,2.64433630748707,-6.91690960122762,0.767150341595998,0.27099341987334
2067.63884860143,1.306264,1.31244087384717,2.64444676706896,-6.91131191356732,0.767670573277137,0.271467942764244
2068,1.312936,1.31368203152501,2.64457378965058,-6.90479873706136,0.76826127221166,0.272006173997143
2068.30825216955,1.312936,1.31472656229671,2.64468190778848,-6.89919067705813,0.768755610426214,0.2724557977017
2068.6165043391,1.312936,1.31575494884639,2.64478974557952,-6.89353836612231,0.769238364740075,0.272893934464537
2068.97902059561,1.312936,1.31693858753251,2.64491620372429,-6.8868356443664,0.769788564866064,0.273391774222407
2069.30968673862,1.312936,1.31798766980903,2.64503120684146,-6.88067104014735,0.770270339085623,0.273825880596102
2069.64035288163,1.312936,1.31900068825045,2.64514588101551,-6.87445969525987,0.770728996439887,0.274236944579502
2070,1.319608,1.3200534100361,2.64527023447608,-6.86765322518287,0.771198629819059,0.274654894254748
2070.36562198073,1.319608,1.32106255114699,2.64539626222515,-6.86068246003625,0.771641629344938,0.275045563035408
2070.68672107055,1.319608,1.32189163613125,2.64550662211676,-6.85452069968488,0.771999166136409,0.275357287051006
2070.96378589507,1.319608,1.32256025190901,2.64560160888168,-6.84917608474293,0.772282869369049,0.275601573367615
2071.2672132436,1.319608,1.32323964020793,2.64570538155774,-6.84329556006807,0.772566721210703,0.275842382398739
2071.66324034574,1.319608,1.32403912909363,2.64584042898465,-6.83558133975165,0.772893672763064,0.276113359020399
2072,1.325108,1.3246386067574,2.64595491493433,-6.82899065805973,0.77313245114583,0.276304722048913
2072.30726535507,1.325108,1.3251201061538,2.64605909196371,-6.82295559621377,0.773319637937946,0.276448741046221
2072.62456675612,1.325108,1.32555184821473,2.64616638855936,-6.81670472856651,0.773482806303915,0.276567443475228
2072.95840000507,1.325108,1.32593527191109,2.6462789645146,-6.81011087849486,0.773621931810242,0.27665990576058
2073.29117270273,1.325108,1.3262469872214,2.6463908655941,-6.80352361076068,0.773728863764557,0.276720441063126
2073.6433671799,1.325108,1.32650276785837,2.64650895331177,-6.79653986262367,0.773809142960991,0.276751740127681
2074,1.326592,1.32668705913061,2.64662816979103,-6.78945921005959,0.773856682809472,0.276749808437605
2074.30303801348,1.326592,1.32678678983715,2.64672918779316,-6.78343836135228,0.773871425892706,0.276722613403191
2074.59491906038,1.326592,1.32683508587092,2.64682624277102,-6.77763764686458,0.7738644383971,0.27667531381161
2074.92949380589,1.326592,1.32683458109974,2.64693720207696,-6.77098906963709,0.773831540183027,0.276596302329449
2075.28853719268,1.326592,1.32676995998852,2.64705593271461,-6.76385798229156,0.773767715346879,0.276483100249485
2075.63165832896,1.326592,1.32664884083402,2.64716906974322,-6.75704966961541,0.773681327129088,0.276349624302925
2075.96605227216,1.326592,1.32647796717342,2.64727902464033,-6.75042327135986,0.773575364293022,0.276197860254112
2076,1.327168,1.32645783827594,2.64729017064697,-6.74975113389513,0.773563455184291,0.276181320377064
2076.16973863922,1.327168,1.326349828534,2.64734585507393,-6.74639222240832,0.773500905796098,0.276095629293647
2076.52582122508,1.327168,1.32608543796046,2.647462426015,-6.73935640437016,0.773354608564259,0.275900955169729
2076.97427486848,1.327168,1.32568699186277,2.64760876512834,-6.73051892048963,0.773144879311876,0.275630658866663
2077.24221868624,1.327168,1.32541828547653,2.64769594793746,-6.72525277277472,0.773006979801326,0.275456781840506
2077.510162504,1.327168,1.32512907630221,2.64778293885343,-6.71999817902325,0.772859895808202,0.275273891664198
2077.88157944164,1.327168,1.32469661683848,2.64790319849721,-6.71273493853768,0.7726406903113,0.275005358529077
2078,1.324584,1.32455120980892,2.64794146004319,-6.71042447123823,0.77256677560499,0.274915760408624
2078.42290157703,1.324584,1.32400112613861,2.64807776676165,-6.70219569954949,0.772285193742363,0.274578048083059
2078.71566735434,1.324584,1.32358953924101,2.64817181787665,-6.69652079316084,0.772072013401772,0.27432602232694
2079.00843313165,1.324584,1.32314926348604,2.64826561117612,-6.69086500768537,0.771842636803254,0.274057782928328
2079.39122372354,1.324584,1.32252471353825,2.64838785864523,-6.68350112009777,0.771516415085767,0.273680679093837
2079.70417483642,1.324584,1.32196876400158,2.64848748319582,-6.67750893862375,0.771226814330475,0.273349382289673
2080,1.322,1.321403609362,2.64858140196135,-6.6718697675997,0.770935495877522,0.273018575914151
2080.38829589007,1.322,1.32060369162694,2.64870432480678,-6.66450750697781,0.7705300559509,0.272561628266172
2080.73554100825,1.322,1.31983693857301,2.64881393290634,-6.65796410998289,0.770149625603838,0.272135310810594
2081.08278612642,1.322,1.3190297233093,2.64892325507757,-6.6514610404662,0.769758138117019,0.271698128781197
2081.4830456777,1.322,1.31806281939631,2.64904892530185,-6.64401711507553,0.769301553028384,0.27118914893436
2081.76308994042,1.322,1.31737261513044,2.64913663682068,-6.63884273710916,0.768983206042992,0.270834343274664
2082,1.318004,1.31678569930998,2.64921070049423,-6.63448725478178,0.768717163788214,0.270537581648377
2082.37465915808,1.318004,1.31586236354218,2.64932756600359,-6.62764015516167,0.768307254718525,0.270079150411714
2082.72102509572,1.318004,1.31502553282716,2.64943531513839,-6.62135397229614,0.767943981098705,0.269671172879373
2083.06739103335,1.318004,1.31421546494764,2.6495427788582,-6.61510871653045,0.767598169239579,0.269280805120974
2083.40578570372,1.318004,1.31345730169664,2.64964748870433,-6.60904524678,0.767278188062252,0.268917436296098
2083.74385869324,1.318004,1.31273670807219,2.64975181735987,-6.6030234652487,0.766974784004078,0.268570826563872
2084,1.311,1.31221543335768,2.64983067201055,-6.59848395745983,0.766753167853123,0.268316568461549
2084.31861502257,1.311,1.31159378756065,2.6499285280764,-6.59286374547206,0.766483916219894,0.268006819941433
2084.73372042591,1.311,1.31081689608211,2.65005562958944,-6.58558413114854,0.766135054243103,0.26760537523051
2085.03130351577,1.311,1.31027104432055,2.65014647265824,-6.58039461398503,0.765878747107295,0.26731149475562
2085.32888660563,1.311,1.30972265292812,2.65023708476349,-6.57522948165481,0.765610897714913,0.267006172721428
2085.69188022854,1.311,1.30903371332564,2.65034729917268,-6.56896287393172,0.765261275206284,0.266610974960422
2086,1.309648,1.30841714000498,2.65044057955874,-6.5636741272777,0.764938913040888,0.266250041044412
2086.37047282424,1.309648,1.30761946288823,2.65055240366156,-6.55735480404714,0.764512963671728,0.265777853685498
2086.74248708517,1.309648,1.30673970438615,2.65066432615686,-6.55105651044267,0.764037489401563,0.265256097892957
2087.0883302099,1.309648,1.3058379960235,2.6507680447987,-6.54524796788471,0.763548310458661,0.264724024271613
2087.38532613649,1.309648,1.30499157117953,2.65085686032119,-6.54029906872877,0.763089282158199,0.264228258293103
2087.66932778608,1.309648,1.30411508594948,2.6509415709044,-6.53560349566152,0.762615362473011,0.2637192916031
2088,1.303648,1.30300738342508,2.65103993297695,-6.53018533514368,0.762019532694657,0.263082753985449
2088.41971014758,1.303648,1.3014605231076,2.65116436502118,-6.52339106506889,0.761193814148186,0.262205490862346
2088.69618535494,1.303648,1.30035317395771,2.65124607976305,-6.51897033263704,0.760607403297749,0.261585201169156
2088.97266056231,1.303648,1.29917490666742,2.65132759586786,-6.51459640122891,0.759988059990479,0.260932034334938
2089.35930933593,1.303648,1.2974088880545,2.65144126611638,-6.50856318708594,0.759068663923802,0.259965421707889
2089.68267206546,1.303648,1.29582855405723,2.6515360401586,-6.50359721503728,0.758254728140285,0.259112066940024
2090,1.296148,1.29419034114995,2.65162879252611,-6.49879876387114,0.757419937030102,0.258238655796028
2090.39757500007,1.296148,1.29202472331571,2.65174465429923,-6.49289704288163,0.756329909699358,0.25710043181198
2090.69045159761,1.296148,1.29035711401464,2.651829763257,-6.48863135084988,0.755500268083673,0.256235401484984
2090.98332819514,1.296148,1.28863617120434,2.65191467035944,-6.48443762886347,0.754652205773402,0.255352054246862
2091.37505267709,1.296148,1.28626457094044,2.65202792167018,-6.47894430786632,0.753495810950105,0.254148637272391
2091.68770570835,1.296148,1.28432588702795,2.65211805723556,-6.47465720009954,0.752559544674301,0.253174989961811
2092,1.283332,1.28235884971013,2.65220786291625,-6.47046287945808,0.751616151069147,0.252194391164605
2092.37817208496,1.283332,1.27994772361501,2.65231630823692,-6.46550286539617,0.750467338751401,0.251000626020844
2092.68941429215,1.283332,1.27794742663829,2.65240530854121,-6.46151941595129,0.749519205371849,0.250015600373023
2093.00065649934,1.283332,1.27593860061532,2.65249408005763,-6.45762559785894,0.748570185129651,0.249029780044037
2093.36009866131,1.283332,1.2736135350853,2.65259631342879,-6.45324061958361,0.747474744595279,0.24789195205054
2093.75471137703,1.283332,1.27105996085016,2.65270819709833,-6.44856478483585,0.746274273992525,0.246645079777068
2094,1.270516,1.2694739714932,2.65277755713528,-6.44573118992984,0.745529359442711,0.245871391749178
2094.27643370793,1.270516,1.26768875659679,2.65285555339392,-6.44260469047273,0.74469108787591,0.245000765914879
2094.67848797284,1.270516,1.26509723919193,2.65296867195309,-6.43818373466608,0.743474417080509,0.243737165067332
2094.99835888984,1.270516,1.26303980509976,2.65305839677454,-6.43477320703812,0.742508256957093,0.242733774057744
2095.31822980685,1.270516,1.26098591258569,2.65314788223633,-6.43145709855261,0.741543072071134,0.241731451199231
2095.68916857372,1.270516,1.25860778218804,2.65325135591601,-6.4277296310321,0.740424931810101,0.240570358600169
2096,1.2577,1.25661730098707,2.65333781725768,-6.4247036870478,0.739488756342626,0.239598284770453
2096.3425553308,1.2577,1.25442536528275,2.65343284538581,-6.42147180554271,0.738457246518437,0.238527314159076
2096.69314555153,1.2577,1.25218331006386,2.65352982453349,-6.41827576375936,0.73740187519028,0.237431664181636
2097.04048260335,1.2577,1.24996301961851,2.65362562837411,-6.41522069750032,0.73635685701553,0.236346847520677
2097.3582953857,1.2577,1.24793217600093,2.65371305012937,-6.41252234236627,0.735400863814669,0.235354530667759
2097.64940939153,1.2577,1.24607253917683,2.65379292897747,-6.41013200200635,0.734525388396138,0.234445859403887
2098,1.244884,1.24383380129389,2.65388887699543,-6.40735648504681,0.733471688400707,0.233352280911282
2098.38772944456,1.244884,1.24135911906833,2.65399467233317,-6.40441818430201,0.732306898721377,0.232143556863078
2098.71509331334,1.244884,1.23927079215785,2.6540837388622,-6.40204460796101,0.731323564445702,0.231123261161569
2098.98398430055,1.244884,1.23755615380567,2.65415672051153,-6.40016843084738,0.730515930464181,0.23028536241619
2099.27267567033,1.244884,1.23571570027707,2.65423489937205,-6.39822781458652,0.729648516029241,0.229385553299892
2099.648917967,1.244884,1.23331696594561,2.65433651123152,-6.39581325223328,0.728516325773353,0.228211303747294
2100,1.232068,1.23107693375562,2.65443104397207,-6.39367720450899,0.727456787290165,0.227112682057007
2100.35736735549,1.232068,1.22879251981034,2.65452698415906,-6.39161919035469,0.726373565192819,0.225989772042902
2100.6812282076,1.232068,1.22671556469285,2.65461367801421,-6.3898557751019,0.725385652487293,0.224965990859678
2100.96802240212,1.232068,1.22486827114098,2.6546902487933,-6.38837522980091,0.724504390888391,0.224053040474795
2101.27693353008,1.232068,1.22286705650716,2.65477251273786,-6.38686615444971,0.723547132803396,0.223061724218324
2101.66154362724,1.232068,1.22035399849783,2.65487462816026,-6.38511238531624,0.722341289789844,0.221813578495296
2102,1.219252,1.21811824746908,2.65496420815062,-6.38368499472798,0.721265325932733,0.220700477987753
2102.31545778544,1.219252,1.21601037594425,2.6550474650919,-6.38245345240428,0.720248877858929,0.219649515421018
2102.63446384957,1.219252,1.21385237393509,2.65513142859125,-6.38130623254125,0.719206778789669,0.218572599913366
2102.96942007016,1.219252,1.21155544899382,2.65521934321808,-6.38020928955409,0.718096460174419,0.217425816189494
2103.31067235697,1.219252,1.20918082573091,2.6553086521801,-6.37920671269517,0.716948325024074,0.216240626200005
2103.65498687582,1.219252,1.20674860571229,2.65539850068754,-6.37831448187761,0.715773078322554,0.215028088566792
2104,1.205888,1.20427501866155,2.65548826999233,-6.37754242487357,0.714579353280739,0.213797095233603
2104.30390761644,1.205888,1.20206699821644,2.65556712908096,-6.37696485741113,0.713515733662405,0.212700751213839
2104.60304106017,1.205888,1.19986878247641,2.65564455425122,-6.37649123558576,0.712459222040938,0.211612119313936
2104.94456642496,1.205888,1.19733184327669,2.65573271647086,-6.37606678179589,0.711243021542405,0.210359358825156
2105.31460546838,1.205888,1.19455493238185,2.65582795712476,-6.37574819812643,0.709915599207325,0.208992463384978
2105.65956001943,1.205888,1.19194473113275,2.65591647754474,-6.37558469630145,0.708671525516388,0.207711727251743
2105.96628316164,1.205888,1.18961017380899,2.65599497298037,-6.37554819413599,0.707561400219326,0.206569115770393
2106,1.1906,1.1893529011843,2.65600358933639,-6.37555045584825,0.707439194126783,0.206443339549241
2106.16858419182,1.1906,1.18806490835368,2.65604663439347,-6.37558044638012,0.706827741917612,0.20581405715567
2106.56437178776,1.1906,1.18503234377563,2.6561474508932,-6.37577346094079,0.705390325110143,0.204334864053644
2106.91978502495,1.1906,1.18230187612881,2.65623769472335,-6.37609367168743,0.70409861316123,0.203005731948291
2107.27519826213,1.1906,1.17956771043955,2.65632766632205,-6.37655310279499,0.702807092569451,0.201676873698866
2107.60868740896,1.1906,1.17700129046567,2.65641184182364,-6.37711086678294,0.701596655286375,0.200431470630585
2107.92298469155,1.1906,1.17458377526143,2.6564909570424,-6.37774874841894,0.700458319967499,0.199260236859665
2108,1.175308,1.17399178832117,2.65651031170089,-6.37792165130144,0.700179844725157,0.198973713513094
2108.38507654225,1.175308,1.1710357204691,2.65660689982069,-6.37888401030733,0.698790829042184,0.197544552250432
2108.75754977535,1.175308,1.16818528148746,2.65670003625697,-6.37996967322043,0.697454270224299,0.196169287821757
2109.0728657637,1.175308,1.16578192448912,2.65677866002259,-6.38100724885639,0.69632962393626,0.195011975397609
2109.34850058887,1.175308,1.16369024711179,2.65684722499675,-6.3820028503291,0.695352366572216,0.194006240159379
2109.6462541565,1.175308,1.16144225998445,2.65692112073967,-6.38317073592031,0.694303674883026,0.19292686881613
2110,1.16002,1.15878962097078,2.65700868195653,-6.38468218185498,0.69306836035732,0.191655220111091
2110.3434101132,1.16002,1.1562358079931,2.65709344552722,-6.38627723125556,0.6918808818772,0.190432577014555
2110.6868202264,1.16002,1.15370524202993,2.65717797310937,-6.38799703071357,0.690705533334383,0.189222176874409
2111.03951854552,1.16002,1.15113222838156,2.65726454068709,-6.3898919524686,0.689511563035138,0.187992326700918
2111.38300286657,1.16002,1.14865286365214,2.65734860609478,-6.39186135027478,0.688361427535467,0.186807367495236
2111.69054657179,1.16002,1.14645535766307,2.65742367288894,-6.3937274338398,0.687341676820321,0.185756538225525
2112,1.145136,1.14426525370818,2.65749901178959,-6.39570215111415,0.686324574347082,0.184708260391525
2112.33555196164,1.145136,1.14191314520257,2.65758048330032,-6.39795240585556,0.685230811217115,0.183580781793956
2112.69222028068,1.145136,1.13943658207643,2.65766682784515,-6.40046748269723,0.684076755166838,0.182390997534083
2113.02561002063,1.145136,1.13714065751336,2.65774729911224,-6.4029322845735,0.683004368720647,0.181285314654724
2113.3394573964,1.145136,1.13499313785391,2.6578228426234,-6.4053524773933,0.681999052902826,0.18024874083081
2113.6537244558,1.145136,1.13285328033414,2.65789828191219,-6.4078724497108,0.680995049650338,0.179213520469309
2114,1.131672,1.13050435148773,2.65798116675002,-6.41076051095783,0.67989061770899,0.17807478383293
2114.34847512527,1.131672,1.12814660388066,2.65806432624766,-6.41378452824282,0.678780199903921,0.176929917758268
2114.68088531938,1.131672,1.12590069726039,2.65814341729364,-6.41677888797136,0.677721181084059,0.175838108602169
2114.98596753662,1.131672,1.12384061544946,2.65821580564089,-6.41962129855437,0.676749203177611,0.174836091104597
2115.29551667478,1.131672,1.12175072371242,2.65828905949774,-6.42259746114925,0.675763330275788,0.173819787601654
2115.6475737723,1.131672,1.11937414789017,2.65837213773197,-6.42609506763172,0.674643213286167,0.172665114423555
2116,1.118208,1.1169963736831,2.65845505676853,-6.42971643316882,0.673524473946506,0.171511838806211
2116.32958399229,1.118208,1.11477593178975,2.65853238309745,-6.43321163734544,0.672482443524269,0.170437623846326
2116.64609750735,1.118208,1.11264930853104,2.65860644821286,-6.43666671502451,0.671487530087494,0.169411889310772
2116.964549657,1.118208,1.11051884166307,2.65868077761181,-6.44023991898723,0.67049412520394,0.16838756485238
2117.29457390641,1.118208,1.10832489596578,2.65875761004638,-6.44404497371823,0.669474879508827,0.167336376398257
2117.64649818875,1.118208,1.10600619472597,2.65883932078582,-6.44821596321126,0.668401984147465,0.166229537203773
2118,1.104744,1.10370428631219,2.65892116983062,-6.4525222279052,0.667340891529773,0.165134475523814
2118.31388879068,1.104744,1.10168739671386,2.65899365525586,-6.45644260934987,0.666414187910363,0.16417769201139
2118.61102272092,1.104744,1.0998046006311,2.65906210476623,-6.46023633789861,0.665551356411101,0.163286467273975
2118.93564508606,1.104744,1.09777955771408,2.65913670045735,-6.46447148327258,0.664625204834641,0.162329387050075
2119.29430136249,1.104744,1.09558324704536,2.65921888957314,-6.46925860000533,0.663622059771952,0.161292183200444
2119.65027154673,1.104744,1.09344723790652,2.65930022569077,-6.47411980473648,0.662646888659238,0.160283326973434
2120,1.0919,1.09139103944864,2.65937990356547,-6.47900032634096,0.66170730154189,0.159310759335978
2120.2952912781,1.0919,1.08968633167923,2.65944699871125,-6.48320037991742,0.660926784618867,0.158502459346952
2120.57763192578,1.0919,1.0880814441714,2.65951099581749,-6.48728296200668,0.660190126885353,0.157739296696201
2120.90911518236,1.0919,1.08622535247239,2.65958593723252,-6.49215817649105,0.659335378161451,0.156853501278033
2121.30409937913,1.0919,1.08404754582997,2.65967495994593,-6.49808136506625,0.658327971038664,0.155809195937546
2121.66701283571,1.0919,1.08207247656325,2.65975649130213,-6.50363154183941,0.657410024736469,0.154857433950858
2121.96545180081,1.0919,1.08046234683098,2.65982334995116,-6.50827236933592,0.656658911785652,0.154078571063862
2122,1.081212,1.08027660750285,2.65983107880197,-6.50881405214835,0.656572111584844,0.153988564983381
2122.17274099594,1.081212,1.0793496058582,2.65986968924035,-6.51153626447116,0.656138459107314,0.153538893026783
2122.53242153341,1.081212,1.07742666725912,2.65994990371334,-6.51727804346523,0.655236805562727,0.15260395804084
2122.9836264473,1.081212,1.07502320336407,2.66005018816644,-6.52462103614174,0.654106778730045,0.15143232408543
2123.24906701382,1.081212,1.07361151648238,2.66010900851533,-6.52901358079304,0.653441853804726,0.150742997206301
2123.51450758034,1.081212,1.0722003251224,2.66016769899245,-6.53345994683307,0.652776466149527,0.150053263915858
2123.8773607492,1.081212,1.07027082423753,2.66024771869636,-6.53962513611761,0.651866024818486,0.149109634561825
2124,1.07052,1.06961837392584,2.66027470972096,-6.5417316320753,0.651558073616056,0.148790490414376
2124.48672475577,1.07052,1.06702669980197,2.66038155959424,-6.55020519477938,0.650334495057954,0.14752261008636
2124.77548745354,1.07052,1.06548717992821,2.66044474705461,-6.55531806071459,0.649607601208822,0.146769525336236
2125.0642501513,1.07052,1.0639462120907,2.6605077826524,-6.56049481484416,0.648880147417159,0.146015950316335
2125.44911931945,1.07052,1.06189032904526,2.66059156177302,-6.56749391497284,0.647909784445268,0.14501088210212
2125.78172747723,1.07052,1.06011199517011,2.66066374710701,-6.57363419364674,0.647070497280648,0.14414170466962
2126,1.059828,1.05894427726536,2.66071100862219,-6.5777098990531,0.646519417288346,0.143571061220828
2126.3852013079,1.059828,1.05688231310287,2.66079420171733,-6.58499191926163,0.645546289626764,0.142563505992112
2126.74395884118,1.059828,1.0549604962004,2.66087143869342,-6.59187666189318,0.644639085369733,0.141624352560668
2127.10271637446,1.059828,1.05303714880448,2.66094843846852,-6.59886046371673,0.643730912833985,0.140684342887796
2127.46775023294,1.059828,1.05107829149551,2.6610265407994,-6.60606821067313,0.642805740017075,0.139726892169893
2127.79435185369,1.059828,1.04932380160679,2.66109621015846,-6.61260419044755,0.641976840317632,0.13886921333202
2128,1.049136,1.04821805359742,2.66113997598227,-6.6167618818391,0.641454352855349,0.138328648113871
2128.32124243707,1.049136,1.04648907274889,2.66120818373682,-6.62332198984288,0.640637446750752,0.137483523499411
2128.76602909795,1.049136,1.044091685927,2.66130230314484,-6.63253677379121,0.639505252417867,0.136312330984933
2129.04865253267,1.049136,1.04256652434494,2.66136191584189,-6.63847156042389,0.638785744153785,0.13556807770706
2129.33127596738,1.049136,1.04104053328303,2.66142138096866,-6.64446822504383,0.638066940270836,0.13482454890626
2129.70046347662,1.049136,1.03904751322651,2.66149884092018,-6.65239476950057,0.637130638846176,0.133855969455651
2130,1.038444,1.03743293199885,2.66156150944798,-6.6589033260329,0.63637502401794,0.133074185360477
2130.37624990404,1.038444,1.03541230554733,2.66164000926071,-6.66717669182892,0.635434039205229,0.132100476979826
2130.80192154582,1.038444,1.03314470158709,2.66172853636,-6.67666732061527,0.634385553151801,0.131015118304222
2131.06245767025,1.038444,1.03177148908102,2.66178257492593,-6.68254380384685,0.63375488158989,0.130361964270855
2131.32299379468,1.038444,1.03041313906759,2.66183650465087,-6.68847102275268,0.633134359847561,0.129719030671469
2131.68089499023,1.038444,1.02857708257936,2.66191041185167,-6.69669479977494,0.632300976159614,0.1288549836292
2132,1.027752,1.0269749409637,2.66197613474662,-6.70410515636002,0.631578641671994,0.128105435757829
2132.40796717426,1.027752,1.02498258734833,2.66205991950966,-6.71368345347521,0.630686206186625,0.127178335524235
2132.71530216207,1.027752,1.02352774226667,2.66212285623627,-6.72097424370742,0.630038156882055,0.126504284985171
2133.02263714989,1.027752,1.02211534055932,2.66218563437351,-6.72832759962262,0.629411345994311,0.125851573560559
2133.37201380157,1.027752,1.02056319088646,2.66225680373169,-6.73676043846872,0.628724235134663,0.125135145868278
2133.74017441704,1.027752,1.01898968947083,2.66233156802393,-6.74572841385431,0.628028191805092,0.124408361107191
2134,1.017968,1.01791677788428,2.66238418584591,-6.75210624395472,0.627552906185943,0.123911463936934
2134.3185244652,1.017968,1.01664172949682,2.66244852182596,-6.75997820442818,0.62698645243662,0.123318499294791
2134.70223898595,1.017968,1.01515951456955,2.66252577344815,-6.76953673266051,0.626324628222924,0.122624762047249
2135.09265552666,1.017968,1.01370386245703,2.66260409092224,-6.77934408017539,0.625670731643727,0.121938394588146
2135.41894685213,1.017968,1.01252162507189,2.66266932796652,-6.78760205485205,0.625137169020235,0.121377671524231
2135.68892664557,1.017968,1.01156373170916,2.66272316054642,-6.79447616884036,0.624704052442441,0.120922051375842
2136,1.011272,1.01048055332647,2.66278502885214,-6.80244202884614,0.624214891291104,0.120406932697889
2136.35283216377,1.011272,1.0092777119075,2.66285500728974,-6.81153490290932,0.623674178991722,0.119836942705154
2136.73207255666,1.011272,1.00801779854357,2.66293000478243,-6.82137499849735,0.62311320530929,0.119244618461027
2137.07749060781,1.011272,1.00690523527118,2.66299812551499,-6.83039580813009,0.622624545697724,0.118727527182961
2137.37493509971,1.011272,1.00597928785372,2.66305664576896,-6.83820675554756,0.622223922925511,0.118302528025027
2137.66247473231,1.011272,1.00511743535012,2.66311309628747,-6.84579397523246,0.621856885924157,0.117912030941064
2138,1.00458,1.00415405675438,2.66317920837964,-6.8547436944786,0.621454318659028,0.117482062704549
2138.37990206786,1.00458,1.00314106956852,2.6632534221805,-6.864869989204,0.621041183973284,0.117038189916107
2138.73428903871,1.00458,1.00227229107367,2.66332245729499,-6.87436293573061,0.620696430442034,0.116664895867363
2139.03397635331,1.00458,1.00159969050799,2.6633806866329,-6.88242289310423,0.620436551536659,0.11638098660976
2139.31887807037,1.00458,1.00101555718462,2.66343591220925,-6.89011018157266,0.620216470064036,0.116138153252278
2139.64070070247,1.00458,1.00042196703981,2.6634981369896,-6.89882016538195,0.619998638158057,0.115894734282018
2140,0.999144,0.999841922048941,2.66356740446562,-6.90857390370465,0.619791606884755,0.115659271524359
2140.37966842457,0.999144,0.999319853583308,2.66364035759667,-6.91890984843875,0.619610215319825,0.115447846433279
2140.71539397164,0.999144,0.998929466036112,2.6637046551003,-6.92807090689946,0.619477164291384,0.115288266868651
2141.00031132294,0.999144,0.998644641628932,2.66375906402455,-6.93585905796191,0.619381175790464,0.115169772795417
2141.28986717532,0.999144,0.998393204989947,2.66381421039312,-6.94378503638918,0.619297076801279,0.115062797567446
2141.6347380266,0.999144,0.998136263536463,2.66387969893482,-6.95323774469841,0.619211941563214,0.114950393478372
2142,0.998216,0.997906104214499,2.66394883731384,-6.9632621947658,0.619137663855656,0.11484720472079
2142.36039855237,0.998216,0.997714847168365,2.6640168406581,-6.97316414698014,0.619079719418672,0.114760898512636
2142.69120356531,0.998216,0.997568129445602,2.6640790811427,-6.98226107134596,0.619040807215017,0.114696052494546
2142.99014413866,0.998216,0.99745951756876,2.66413518411075,-6.99048720426657,0.619018720545403,0.11465062162584
2143.29275685593,0.998216,0.997374455404163,2.66419184162494,-6.99881854296946,0.619010685159777,0.114619053625033
2143.63705048279,0.998216,0.997311580200968,2.66425613996216,-7.00830096918288,0.619021360847728,0.114603088724532
2144,0.997288,0.997289712669757,2.66432373412091,-7.01829919522074,0.619058210123813,0.114612010834593
2144.34574540853,0.997288,0.997317084208405,2.66438794178848,-7.02782302897563,0.619120563546349,0.114647783728424
2144.657734831,0.997288,0.997386825245383,2.66444572507082,-7.03641449633892,0.619201653526399,0.114704937832224
2144.95796898335,0.997288,0.99749798700683,2.66450119018212,-7.04467801172737,0.61930334725888,0.114783636438214
2145.27935155386,0.997288,0.997668423860305,2.66456040826488,-7.05351674987934,0.619439211638425,0.114894921969837
2145.63736237911,0.997288,0.997924877050975,2.6646261882745,-7.06335144238625,0.619624713936402,0.115053079578691
2146,0.99742,0.998259816764905,2.66469261898389,-7.07329731262193,0.619850102138253,0.115250804974357
2146.32742158022,0.99742,0.998629417418675,2.6647524288484,-7.08226026417424,0.620086299981549,0.115462120598007
2146.62735984885,0.99742,0.999024869444564,2.66480707943718,-7.09045401456338,0.620329860131806,0.115682949471975
2146.93679541226,0.99742,0.999490054191302,2.66486332314621,-7.0988877816511,0.620608068790918,0.115937772219847
2147.27904878413,0.99742,1.00007191227387,2.66492537108121,-7.10818998755541,0.620947147049121,0.116251064795162
2147.64193055913,0.99742,1.00076515962195,2.66499097556897,-7.11801932883383,0.621342055123531,0.116618729852284
2148,1.001176,1.00152490620825,2.66505552572116,-7.12768065653854,0.621766789192928,0.117016685425095
2148.30973278628,1.001176,1.00224167877705,2.66511121416562,-7.13600467035993,0.622161690986384,0.117388514421748
2148.59710018179,1.001176,1.00295535902561,2.66516275801891,-7.14369793872704,0.622550476134422,0.117755971152369
2148.91423890392,1.001176,1.00379648801472,2.66521950265543,-7.15215274575609,0.623003926410423,0.118185975412355
2149.28130586752,1.001176,1.00483862031855,2.66528499588329,-7.16188897103475,0.623559385937802,0.118714424934945
2149.65080949472,1.001176,1.00595947894517,2.66535071946263,-7.17163242843362,0.624149640602693,0.119277636359981
2150,1.005868,1.00708148959997,2.66541263668242,-7.18078407865086,0.624733403699004,0.119835972625306
2150.28914672033,1.005868,1.0080534546195,2.6654637611723,-7.18831872084687,0.625233727512515,0.120315235039342
2150.5656637601,1.005868,1.00901605300522,2.66551252629222,-7.19548605894382,0.625724699998585,0.120786081436295
2150.89203850654,1.005868,1.01018926218944,2.66556992365946,-7.20389607559885,0.626317800939717,0.121355434549324
2151.28915638444,1.005868,1.01166319687163,2.66563952849199,-7.21405425834756,0.627056343291075,0.122065070711367
2151.59272968417,1.005868,1.01281895271529,2.66569256706262,-7.22176277128464,0.627631885501274,0.122618490537672
2151.8963029839,1.005868,1.013996273385,2.66574546247845,-7.22942095397484,0.62821660386155,0.123181049128564
2152,1.013928,1.01440298620194,2.66576349909867,-7.23202520233609,0.628418511912182,0.123375394321274
2152.45504302089,1.013928,1.0162143013144,2.66584246440363,-7.24338159340244,0.629318530871752,0.124242387734184
2152.78743835542,1.013928,1.01756610241264,2.66589996611647,-7.25160215589126,0.629992695092613,0.124892518643325
2153.11983368995,1.013928,1.01894552613098,2.66595732264828,-7.25975797599162,0.630683782781193,0.125559660757031
2153.4794330877,1.013928,1.02047428584448,2.66601921456502,-7.26850661923592,0.631453702940778,0.126303786770477
2153.83147852186,1.013928,1.02201413047916,2.66607964896403,-7.27699420306688,0.632233166679974,0.127058123864828
2154,1.021984,1.02276840492777,2.66610852349472,-7.28102938041677,0.632616183869632,0.127429154588204
2154.32810574182,1.021984,1.02427240629626,2.6661646384473,-7.2888327582978,0.633381701104228,0.128171366681409
2154.73651500072,1.021984,1.02621633362816,2.66623429535408,-7.29844515571624,0.634373173203229,0.129133940852177
2155.04001600218,1.021984,1.02771695517124,2.66628591930813,-7.305513269006,0.635138795485672,0.129878170514194
2155.34351700364,1.021984,1.02926805005055,2.66633742177619,-7.31251492998133,0.635929182039752,0.130647236743459
2155.69604905907,1.021984,1.03113475238004,2.66639708944965,-7.32056138638689,0.636877608777542,0.131570992218159
2156,1.031092,1.03280026352943,2.66644839831223,-7.32742199121083,0.637720009487148,0.132392199205689
2156.36644127286,1.031092,1.03487475653817,2.66651008487126,-7.33559510286075,0.638763094639579,0.133409774290396
2156.74969299697,1.031092,1.03711619062601,2.66657439786021,-7.34402496959151,0.639881538442021,0.134501600819279
2157.08159941218,1.031092,1.03910940356907,2.66662992495726,-7.35122511475655,0.640868575205076,0.135465631056402
2157.36590176748,1.031092,1.04084933989382,2.66667736249061,-7.35731692064785,0.641724639514973,0.136302016238631
2157.65560099266,1.031092,1.04264790076419,2.66672558181911,-7.3634514279598,0.642604584926518,0.137161930294328
2158,1.043816,1.04481262142813,2.6667827512943,-7.37064723322841,0.64365797046719,0.138191531009013
2158.40376055567,1.043816,1.04737712838368,2.66684956463627,-7.37894773761983,0.644899182435831,0.139404985763816
2158.6915827554,1.043816,1.0492171704323,2.66689705677332,-7.3847747726958,0.645786145901877,0.140272230799838
2158.97940495512,1.043816,1.05106345830995,2.66694443705665,-7.39052654826246,0.646673648031266,0.141140074824405
2159.33930743224,1.043816,1.05337683237137,2.66700352657406,-7.39761261988287,0.647782780017236,0.142224715441832
2159.7543495553,1.043816,1.05604584670725,2.66707145360512,-7.40563776118626,0.649059045669006,0.143472869576699
2160,1.056544,1.05762399351352,2.66711154834469,-7.4103136787738,0.649812182087996,0.144209432437246
2160.28742884465,1.056544,1.05946741020903,2.66715835818736,-7.4157151860722,0.650690661342301,0.145068538036941
2160.67196023652,1.056544,1.06192586758639,2.66722080517848,-7.42282434871297,0.651860315744921,0.146212334606186
2161.01016958383,1.056544,1.06407854220075,2.66727556156553,-7.42896673497096,0.652882889862684,0.147212218766587
2161.34837893114,1.056544,1.06622018462842,2.6673301606038,-7.4350063437964,0.653898906582969,0.148205590221241
2161.69487216002,1.056544,1.06840110266033,2.66738593444721,-7.44108791795357,0.654932434842631,0.149215959707283
2162,1.069272,1.07030942584173,2.66743491478348,-7.4463552092863,0.655836043424698,0.150099205984617
2162.32446447476,1.069272,1.07232515884478,2.66748686207449,-7.45186624667562,0.65678992758304,0.15103148094398
2162.67870174585,1.069272,1.07450910466543,2.66754341728922,-7.45777775794999,0.657823019459639,0.152041022354849
2163.03727856991,1.069272,1.0767014444606,2.66760049973019,-7.46365071702123,0.658860033179661,0.153054237846548
2163.36366141031,1.069272,1.0786807830732,2.66765231537715,-7.46890011120091,0.659796551242172,0.153969126816778
2163.661252461,1.069272,1.08047231927013,2.66769944497446,-7.47360707312671,0.660644715209025,0.154797594084807
2164,1.0817,1.08249695867673,2.66775296209572,-7.47887354262133,0.661604198271475,0.155734691326102
2164.34543996933,1.0817,1.08454670880928,2.66780739725935,-7.48414446761149,0.662576728168214,0.156684527166175
2164.67922354487,1.0817,1.08651457102557,2.66785986477215,-7.48914262277441,0.663511429761398,0.15759741142121
2164.99719149529,1.0817,1.08837898690508,2.66790972730409,-7.49381769608985,0.664397557394886,0.158462869477831
2165.31512811369,1.0817,1.09023426147503,2.6679594677313,-7.49840859476726,0.665279181397462,0.159323949868297
2165.64847876369,1.0817,1.09217014550346,2.66801149063142,-7.5031326310033,0.666197843040716,0.160221219472757
2166,1.093072,1.09420012880942,2.66806620032284,-7.50801557713749,0.667158156371414,0.161159138400615
2166.34115983217,1.093072,1.09615608300682,2.66811914325871,-7.51265854003655,0.668079078318093,0.162058325851269
2166.65301961635,1.093072,1.09792749726012,2.66816739970265,-7.51682076810321,0.668908160181643,0.162867577538235
2166.95644046017,1.093072,1.09963072925572,2.66821421806141,-7.5207961258212,0.669700126118359,0.163640274674547
2167.28768593809,1.093072,1.10146074666625,2.66826517791362,-7.52505373442931,0.670544782677734,0.164463911617814
2167.65269075225,1.093072,1.10343267853337,2.66832114645087,-7.52964783379051,0.671447200769675,0.165343171433295
2168,1.104448,1.10525642130383,2.66837422273511,-7.53392688343888,0.672274612359885,0.166148540602136
2168.313368984,1.104448,1.10685093970847,2.66842196553525,-7.53771290557351,0.672992539809022,0.166846622672927
2168.61513908259,1.104448,1.10833568487507,2.6684678133384,-7.5412939257243,0.673656749997209,0.167491737823774
2168.93841999629,1.104448,1.10986682258732,2.66851679441549,-7.54506218596375,0.674337901485853,0.168152445748413
2169.29592028431,1.104448,1.11148483441377,2.66857080368863,-7.54915082396587,0.675054518875829,0.168846464808219
2169.65998151338,1.104448,1.11304954292925,2.66862564270584,-7.55323381360441,0.675745999127644,0.169514934782589
2170,1.114632,1.11443604899813,2.66867672044306,-7.55697734404028,0.676359418754432,0.170106874098678
2170.28855660128,1.114632,1.11555841738333,2.668719967294,-7.56010392108974,0.676857787102095,0.170587135317035
2170.57775080862,1.114632,1.11663686713269,2.66876322139525,-7.56319301654173,0.67733929126431,0.171050579783988
2170.92172828201,1.114632,1.1178652830396,2.66881455702316,-7.5668118113309,0.677891779910885,0.171581718967962
2171.30826554025,1.114632,1.11918494295184,2.66887209892547,-7.57080943014623,0.678490395034751,0.172156540000699
2171.66699511265,1.114632,1.12036150602937,2.66892535957974,-7.57445681709676,0.679027709010593,0.172671986784564
2171.96481818302,1.114632,1.12130835139148,2.66896946810479,-7.57744070557114,0.67946095186648,0.173087253874457
2172,1.120656,1.12141855148133,2.66897467177315,-7.5777905997504,0.679511362038272,0.173135529533212
2172.17590908491,1.120656,1.12196449269059,2.66900066745223,-7.57953198463761,0.679760840578614,0.173374370056354
2172.53348212967,1.120656,1.12304819890611,2.66905338798257,-7.5830309302265,0.680253755986369,0.173845703980026
2172.99029778336,1.120656,1.124378152616,2.6691204908734,-7.58742409073543,0.680851199682113,0.174415638583811
2173.25264892903,1.120656,1.12511026008044,2.66915889622305,-7.58990972175823,0.681174948687346,0.174723608197101
2173.51500007471,1.120656,1.12581554826062,2.66919720307733,-7.59236931458589,0.681482418247065,0.175015303513787
2173.87922138958,1.120656,1.12674379683961,2.66925022013334,-7.59574293053815,0.681879197890507,0.175390178106475
2174,1.12668,1.1270371028291,2.66926775899633,-7.59685162636681,0.68200243522858,0.17550615534234
2174.46334937392,1.12668,1.12808708476693,2.66933485327587,-7.60106199830857,0.682433445547922,0.175909398928133
2174.7883356983,1.12668,1.12874560839458,2.6693817350753,-7.60397772399468,0.682694155442613,0.17615066967966
2175.11332202269,1.12668,1.12933428532362,2.66942847487978,-7.60686622813049,0.68291933928672,0.176356439868337
2175.4797434619,1.12668,1.1299101328213,2.66948100848476,-7.6100945134824,0.683130664945902,0.176545902427289
2175.84486383026,1.12668,1.13038944968274,2.66953318693946,-7.61328593673416,0.683298120348961,0.17669159404598
2176,1.131372,1.13056479905975,2.66955530768864,-7.61463543620293,0.683357100741506,0.176741339002711
2176.31834301767,1.131372,1.13087361522182,2.66960061066006,-7.61739448120854,0.68345722132435,0.176822575597552
2176.71710755633,1.131372,1.13117027149413,2.66965719384582,-7.62083492737218,0.683548033205412,0.17688982072811
2177.03238650131,1.131372,1.1313420234209,2.66970180474609,-7.62354589381689,0.683597565030976,0.176920796231659
2177.34766544629,1.131372,1.13146693060359,2.66974630627542,-7.62625109383919,0.683631879761602,0.176936629155891
2177.69607850704,1.131372,1.13156073558685,2.66979535822391,-7.62923600900838,0.683656744563224,0.176941164782876
2178,1.131508,1.13161325549535,2.66983803753225,-7.63183724469059,0.683670604758064,0.176937373596212
2178.34852612053,1.131508,1.13164922595032,2.66988685413897,-7.63481862409848,0.683680998087236,0.176927555180379
2178.7184540943,1.131508,1.13166844912758,2.66993851818532,-7.63798221808778,0.683688668860009,0.176913835611195
2179.06210087888,1.131508,1.13167606568227,2.66998637137007,-7.64092088432352,0.683694933666354,0.176900284664235
2179.36590455921,1.131508,1.13167891705803,2.67002856272232,-7.64351894991059,0.683700976594572,0.176888851070075
2179.66095950841,1.131508,1.13168090851052,2.6700694365073,-7.64604237531023,0.683707942771117,0.176878879440416
2180,1.131648,1.13168458141677,2.67011627859274,-7.64894217304561,0.683717732124967,0.176869248206065
2180.36716371408,1.131648,1.13169212924156,2.6701668556924,-7.65208260599175,0.68373065641649,0.17686120835068
2180.71836100873,1.131648,1.13170377107908,2.67021508747539,-7.65508637691132,0.683745115457653,0.176855673880873
2181.0284481924,1.131648,1.13171775029183,2.67025755522268,-7.65773828846149,0.683759312695445,0.176852265611594
2181.32324646786,1.131648,1.13173397042867,2.67029782670468,-7.66025910377479,0.683773757638899,0.176850014234289
2181.64401905029,1.131648,1.13175430427323,2.67034153350056,-7.66300152668648,0.683790172649303,0.176848307094596
2182,1.131784,1.13177927549457,2.67038990034749,-7.66604423631475,0.683808878644802,0.176846956919636
2182.36791240602,1.131784,1.13180673155251,2.67043973725689,-7.66918803222213,0.683828394217632,0.176845807418281
2182.70272986666,1.131784,1.13183243475018,2.67048495832235,-7.67204819179911,0.683846088399345,0.176844750636012
2183.00012663175,1.131784,1.13185542279022,2.67052501954048,-7.67458799947852,0.683861645712988,0.176843696848687
2183.29896774305,1.131784,1.131878411532,2.67056517545672,-7.67713949044826,0.683877087676302,0.176842488950976
2183.63768727825,1.131784,1.13190412482665,2.67061056926731,-7.68003068202747,0.683894327748558,0.176840908225424
2184,1.13192,1.13193107854916,2.6706589834684,-7.6831223610073,0.683912446885756,0.176838955413732
2184.35687401281,1.13192,1.13195701677128,2.67070652837918,-7.68616675235491,0.683930016028179,0.176836812621034
2184.67748636936,1.13192,1.13197982256487,2.67074912198665,-7.68890108489133,0.683945609977646,0.176834747558565
2184.97439923633,1.13192,1.13200057556021,2.67078846580143,-7.69143270412776,0.6839599204863,0.176832746500627
2185.28604043144,1.13192,1.13202205291841,2.67082965673794,-7.69408930352419,0.683974854049352,0.176830602798373
2185.63734575167,1.13192,1.13204599781146,2.67087596221331,-7.69708329585769,0.683991639695627,0.176828190866762
2186,1.132056,1.13207054878436,2.67092362162783,-7.70017321034634,0.684008941014333,0.176825733390763
2186.3401502358,1.132056,1.13209352478214,2.67096819289565,-7.70307064995894,0.684025173047308,0.176823486925872
2186.64745658839,1.132056,1.13211429651606,2.67100835200092,-7.70568770994043,0.684039861671216,0.176821526263183
2186.94963896738,1.132056,1.13213476378638,2.671047741326,-7.70826056516473,0.68405432041683,0.176819654844509
2187.27955153828,1.132056,1.1321571703862,2.67109063213332,-7.71106887528954,0.684070113279838,0.176817665848357
2187.6408950362,1.132056,1.1321817844597,2.6711374740256,-7.7141439557567,0.684087424972981,0.176815557552457
2188,1.132196,1.13220630761792,2.67118388616008,-7.71719917508048,0.684104630917588,0.176813521586073
2188.32033212775,1.132196,1.13222821781779,2.67122517006835,-7.71992383474172,0.684119961497798,0.176811736343493
2188.61521025066,1.132196,1.13224840237821,2.67126307618887,-7.72243141670384,0.684134062716537,0.176810122090289
2188.9261728329,1.132196,1.13226969158925,2.67130294914551,-7.72507518170553,0.684148919832779,0.176808448257267
2189.27839953253,1.132196,1.13229379690306,2.67134798852488,-7.72806902920799,0.684165715567002,0.176806571024595
2189.64828537586,1.132196,1.13231908785808,2.6713951438876,-7.73121212918047,0.684183319175064,0.176804624308345
2190,1.132332,1.13234310714071,2.67143984806098,-7.7342000154918,0.68420003626588,0.176802807248791
2190.29865908192,1.132332,1.13236347975127,2.67147770596752,-7.73673656887536,0.68421420747979,0.176801282844124
2190.58281375245,1.132332,1.13238284571928,2.67151363795557,-7.73914940952088,0.684227673766329,0.17679985204023
2190.90565308429,1.132332,1.13240483413902,2.67155435861645,-7.74189011197695,0.684242968100082,0.176798264026326
2191.28246158402,1.132332,1.1324304921019,2.67160174825933,-7.74508814214469,0.684260812046396,0.176796460878588
2191.65881803802,1.132332,1.13245612932968,2.67164893278761,-7.74828143436794,0.684278625925193,0.176794712885901
2192,1.132468,1.13247939375255,2.67169157975831,-7.75117549916886,0.684294785311921,0.176793191428521
2192.27744273527,1.132468,1.1324983362794,2.67172617021013,-7.75352834898621,0.684307935944684,0.176791998519313
2192.55331211322,1.132468,1.13251719840245,2.6717604853307,-7.75586736576068,0.684321019177619,0.176790850364519
2192.88912544309,1.132468,1.13254020454832,2.67180215062048,-7.75871396762012,0.684336974441491,0.176789522759655
2193.28840250823,1.132468,1.13256765009495,2.67185153894486,-7.76209758262456,0.684356026141688,0.176788082778241
2193.59039709639,1.132468,1.13258850981019,2.67188878552302,-7.76465609794169,0.684370520161273,0.176787118475382
2193.89239168454,1.132468,1.13260950454678,2.67192593923248,-7.76721400852542,0.684385133096276,0.176786307404044
2194,1.132604,1.13261702969226,2.67193915569988,-7.76812530898426,0.684390380118651,0.176786066750301
2194.4391714993,1.132604,1.13264808421303,2.67199297381558,-7.77184369137195,0.684412069695924,0.176785405258232
2194.75248821774,1.132604,1.13267070237023,2.67203125107911,-7.77449565885472,0.684427877140005,0.176785310110304
2195.06580493619,1.132604,1.13269385268958,2.67206943089203,-7.77714691200411,0.68444404022724,0.176785605936382
2195.42426912453,1.132604,1.13272116468827,2.67211299371524,-7.78017928398648,0.684463045910618,0.176786500482322
2195.79804487918,1.132604,1.13275077811317,2.67215828386974,-7.7833400871165,0.684483497434056,0.176788114580964
2196,1.132744,1.13276732450721,2.6721826984617,-7.78504741487147,0.68449483022928,0.176789291007635
2196.3161098816,1.132744,1.13279405531732,2.67222083494089,-7.78771908396666,0.684512937449232,0.176791546984389
2196.74159827105,1.132744,1.13283166927234,2.672272017205,-7.79131372634055,0.684537857303536,0.176795208570664
2197.0500366717,1.132744,1.13285998965492,2.67230901232294,-7.79391840034182,0.684556038676587,0.176798038365948
2197.35847507235,1.132744,1.13288889752101,2.67234591739619,-7.79652212561381,0.684573950687997,0.176800650645311
2197.71411377528,1.132744,1.13292228374182,2.67238835781768,-7.79952312390685,0.684593604650812,0.176802731081898
2198,1.13288,1.13294836645972,2.67242238644912,-7.80193465272382,0.684607933834446,0.17680298353016
2198.35606184369,1.13288,1.13297840050669,2.67246465729178,-7.80493716029841,0.684622923459072,0.176800455321733
2198.75692536504,1.13288,1.13300614402857,2.67251209859308,-7.80831646551369,0.68463426814212,0.176792115066816
2199.11439181057,1.13288,1.13302223922034,2.67255427121924,-7.81132947564536,0.684637694345319,0.176778013672279
2199.40121186649,1.13288,1.13302698906414,2.67258801929446,-7.81374709728756,0.684634775557219,0.176761044497428
2199.67153213109,1.13288,1.13302313775717,2.67261975350883,-7.81602605299898,0.68462665698562,0.17673969103521
2200,1.133016,1.13300550337419,2.67265822097766,-7.81879629671509,0.684608926118992,0.176705891998145
2200.38782952441,1.133016,1.13296333294352,2.67270351238351,-7.82206967269573,0.684575535689576,0.176653648009541
2200.77629983695,1.133016,1.13289457602084,2.67274874292519,-7.82535250888702,0.684527113499746,0.176586445333364
2201.09525407609,1.133016,1.13281596232456,2.67278577886872,-7.82805204577711,0.684474962673192,0.176518962748425
2201.36459708484,1.133016,1.13273254538909,2.67281698296279,-7.83033538788618,0.684421395320122,0.176452516884546
2201.65381062295,1.133016,1.13262416104113,2.67285041531251,-7.83279173579064,0.68435329429796,0.176370663581246
2202,1.132732,1.13246650553947,2.67289033052707,-7.835739391774,0.684255899398034,0.176256910307529
2202.4051643984,1.132732,1.13223903780564,2.67293689604872,-7.83920154865486,0.684117429659789,0.176099319224298
2202.69344567594,1.132732,1.13204566085588,2.67296992587555,-7.84167458123939,0.684000982773662,0.175969303828243
2202.98172695347,1.132732,1.13182315848243,2.67300286808439,-7.84415697589458,0.683868156591622,0.175822935163544
2203.33345331709,1.132732,1.13150830108216,2.67304293936942,-7.84720027132508,0.683682034792853,0.175620319546729
2203.73040560406,1.132732,1.13108981931165,2.67308800187447,-7.85065718689442,0.683437637453536,0.175357336249822
2204,1.131,1.13076406195872,2.67311850895707,-7.85302044796537,0.683249552574578,0.175156641885441
2204.3065890642,1.131,1.13034985534088,2.67315310713687,-7.85572519022846,0.683012925658672,0.174905700706036
2204.68433311931,1.131,1.12977192278692,2.67319559780719,-7.85908583620941,0.682687172625101,0.174562332544798
2205.08220285296,1.131,1.12907887392573,2.67324019214935,-7.86266342686024,0.682302880777078,0.17415950487496
2205.41703199554,1.131,1.12842701916564,2.6732775971686,-7.86570785092258,0.681947377995335,0.17378841082959
2205.69026214478,1.131,1.12784869011508,2.673308039837,-7.86821718550553,0.681636583057834,0.173464893952618
2205.96843492172,1.131,1.12721806237847,2.67333896112564,-7.87079672660755,0.681302499506928,0.17311785566236
2206,1.128272,1.12714391020202,2.67334246538038,-7.87109108663256,0.68126352868506,0.173077418061076
2206.15782539139,1.128272,1.12676547149966,2.67335997328794,-7.87256810285978,0.681065648149685,0.172872200668611
2206.66425473072,1.128272,1.12547038634023,2.67341600733915,-7.87736883676751,0.680400392864999,0.172183428928317
2206.97858546435,1.128272,1.12461204400617,2.67345068055852,-7.880398096799,0.679968698902651,0.171737158416901
2207.29291619798,1.128272,1.12371964968617,2.67348527708714,-7.88346721701604,0.679526646340947,0.171280544205924
2207.66941264111,1.128272,1.12261571846801,2.67352661979075,-7.88719752263022,0.678988104355575,0.170724580276181
2208,1.122044,1.12162384748714,2.67356283914403,-7.89052284960916,0.678510804997515,0.170232013037485
2208.33788540696,1.122044,1.12059658797468,2.67359978245713,-7.8939705586835,0.678021609973386,0.16972736239844
2208.67738541479,1.122044,1.11955772584449,2.67363682714442,-7.89748501685052,0.677530730098162,0.169221086023724
2209.00954683494,1.122044,1.11854014628027,2.67367299684845,-7.90097242442369,0.677051950664411,0.168727393948853
2209.3313370055,1.122044,1.11755635262575,2.67370796300734,-7.90439706699852,0.67658908024709,0.168250240743277
2209.65174259508,1.122044,1.11657964377232,2.67374269934793,-7.90785201297212,0.676127435721283,0.167774557541804
2210,1.115816,1.11551938047801,2.67378035429522,-7.91165826699327,0.6756211347908,0.167253200377656
2210.3427905801,1.115816,1.11447168588354,2.67381730092365,-7.91545688296478,0.675113231354128,0.166730396346416
2210.65419251641,1.115816,1.1135087326928,2.67385075165021,-7.9189530220849,0.674638204285964,0.166241828130616
2210.95588205071,1.115816,1.11255693468897,2.67388304937305,-7.92238213536325,0.674160695251906,0.165751176135589
2211.28698667974,1.115816,1.11147981890482,2.67391836738613,-7.92619459743621,0.673611570075157,0.165187575622168
2211.65301776295,1.115816,1.11023453315668,2.67395725306463,-7.93047137769198,0.672967541583914,0.164527450412823
2212,1.109588,1.1089866322061,2.6739939660172,-7.93458903849995,0.67231604093435,0.163860585815946
2212.31537108102,1.109588,1.10778497851655,2.67402721579935,-7.93838828299381,0.671686111308629,0.163216772366296
2212.62161919402,1.109588,1.10654966317841,2.6740594035986,-7.94213234459249,0.671038557968003,0.162555753069551
2212.94770079269,1.109588,1.10515530335114,2.67409357522918,-7.94618160646039,0.670310026122663,0.161812903158202
2213.30224355777,1.109588,1.10354386518461,2.67413061993767,-7.95066206780278,0.66947362275916,0.160960958757932
2213.66108135876,1.109588,1.10181230494507,2.67416800546333,-7.9552841754405,0.668583550063198,0.160055189386052
2214,1.102396,1.10008824394383,2.67420322253612,-7.9597347874469,0.667707751357971,0.15916460376189
2214.29626795931,1.102396,1.09851675006447,2.67423393770166,-7.9636960354435,0.666918935520371,0.158362928275008
2214.59231920073,1.102396,1.09689407014227,2.67426456768126,-7.96772259246903,0.666113881056676,0.157545083548146
2214.93246245761,1.102396,1.09497667154172,2.67429968368682,-7.97243538484524,0.665174222889463,0.15659081509613
2215.30940082479,1.102396,1.09280262040151,2.6743385035461,-7.97776856649168,0.664122199720076,0.155522722925436
2215.66498177368,1.102396,1.09072147389694,2.6743750298947,-7.98290786631581,0.663125895932176,0.154511395051603
2216,1.088972,1.08874724805039,2.67440935600654,-7.98784704485799,0.662187375317751,0.153558847184673
2216.28022422036,1.088972,1.0870929420789,2.67443799789119,-7.99205099759727,0.661403917915477,0.15276370531875
2216.56451430928,1.088972,1.08541567348236,2.67446698565797,-7.99638357201251,0.660610628794333,0.151958628720832
2216.91130221237,1.088972,1.08337335370637,2.67450224460233,-8.00176075470902,0.659644066448844,0.150977781551618
2217.31430417957,1.088972,1.08100447366667,2.67454306879098,-8.00813665885028,0.658519617713436,0.149836867391486
2217.60061532997,1.088972,1.07932192521477,2.67457196735291,-8.01274939674568,0.65771762861987,0.149023272075922
2217.88692648037,1.088972,1.07763651120824,2.6746007735253,-8.01743121245857,0.656910959997435,0.148205076009357
2218,1.078216,1.07696934149913,2.67461212352607,-8.01929929139122,0.656590708588828,0.147880262070752
2218.39083257248,1.078216,1.07465243520187,2.67465123403363,-8.02583981190597,0.655475013316516,0.146748532431857
2218.78166514496,1.078216,1.07231160938066,2.67469015642175,-8.03251099649375,0.654343724307874,0.145600945151998
2219.12127051975,1.078216,1.07025241667851,2.67472383155725,-8.03841508848374,0.653347942798588,0.144590719567077
2219.40376709968,1.078216,1.06851989980281,2.67475175168843,-8.04340322388791,0.652512199801768,0.143742715440773
2219.68591984696,1.078216,1.06677247520206,2.67477956810737,-8.04845565247907,0.651673681979077,0.142891688932065
2220,1.066168,1.0648112799922,2.67481047111177,-8.05416308546861,0.650741208813243,0.141945022069549
2220.41162094124,1.066168,1.06223009793338,2.67485092039056,-8.0617762877965,0.649531906959613,0.140717717492003
2220.82166703363,1.066168,1.05967529206415,2.67489120727175,-8.06950989216963,0.64835948853291,0.13952776542003
2221.16878541927,1.066168,1.05755376452393,2.67492532620075,-8.07617132147438,0.647405418613412,0.138559277995471
2221.46851261537,1.066168,1.05577178796534,2.67495479820415,-8.08200559761659,0.646617146923643,0.137758952201418
2221.75324516355,1.066168,1.05413503842342,2.6749827965422,-8.08761633753551,0.64590209002766,0.137032848774487
2222,1.053748,1.0527680861079,2.67500704908972,-8.09253065119096,0.645309388665348,0.1364308612031
2222.37514574662,1.053748,1.05078956571413,2.67504386723829,-8.10009030780256,0.644454780725993,0.135561890255907
2222.78752239187,1.053748,1.04875369642082,2.67508421119852,-8.10851666615288,0.643570521425513,0.13466193464541
2223.06165286824,1.053748,1.04747390437974,2.67511092910236,-8.11418201924348,0.643006254744482,0.134087260876546
2223.3357833446,1.053748,1.046243044505,2.67513755103082,-8.11989617498136,0.642452726634622,0.133523326635657
2223.68384097325,1.053748,1.04473195047652,2.67517119886582,-8.12721949201724,0.641752591796375,0.13280995054141
2224,1.041324,1.04338575284285,2.67520160379481,-8.13393656788782,0.641104641133706,0.132149914445259
2224.42503382061,1.041324,1.04156649620073,2.67524223217742,-8.14306439043403,0.640189395958296,0.131218316336997
2224.71935569246,1.041324,1.04026549279788,2.67527020071103,-8.14945245763789,0.639509628288462,0.130527108004935
2225.01367756432,1.041324,1.03890240518956,2.67529803894761,-8.15589831814121,0.638781174068084,0.129787086079644
2225.38434882542,1.041324,1.03706238232647,2.67533292601924,-8.16410377668752,0.637783898372174,0.128775016162314
2225.78329710903,1.041324,1.03488963788543,2.67537028535718,-8.17305326242917,0.636605012453177,0.127579860449721
2226,1.038516,1.03361571834047,2.67539050979363,-8.17796991004909,0.635920477654735,0.126886363471587
2226.29754073289,1.038516,1.03175604157674,2.6754182173755,-8.18478872953145,0.634934020125925,0.125887837987543
2226.8060132048,1.038516,1.02830112232831,2.67546545083455,-8.19663685878602,0.633149180786906,0.124082585386639
2227.08929742112,1.038516,1.02624826199916,2.67549172205771,-8.20335130948375,0.63211804863917,0.123040242139627
2227.37258163745,1.038516,1.02412676338406,2.67551796995812,-8.2101506856396,0.631073465978121,0.121984599766021
2227.74018893627,1.038516,1.02130569716262,2.67555199838138,-8.21910375748104,0.629713710950201,0.120610768406263
2228,1.0197,1.01928845448683,2.67557602328439,-8.22552105301431,0.628758744004857,0.119646042589973
2228.4428222449,1.0197,1.0158522835193,2.67561690636788,-8.23663020345641,0.627159121463488,0.11802977099996
2228.72446193066,1.0197,1.01369120888714,2.67564285306778,-8.24380736608475,0.626166679590245,0.117026838432849
2229.00610161643,1.0197,1.01156328458245,2.67566874675477,-8.25106997891478,0.62519711470925,0.116046861483605
2229.39580563558,1.0197,1.00868880162545,2.67570447330772,-8.26125723099794,0.623895280358141,0.114730752884059
2229.71661306169,1.0197,1.00639165656402,2.67573378119598,-8.26976062044435,0.622857494278685,0.113681334668516
2230,1.004812,1.00441650397056,2.67575958385558,-8.27735771643817,0.62196401273807,0.112777638086552
2230.38859699976,1.004812,1.00178711818754,2.67579482031881,-8.28790222270002,0.620769305137089,0.111568657087842
2230.69097693163,1.004812,0.99979752159355,2.67582211590617,-8.29620621195291,0.619858839303977,0.110646928505678
2230.9933568635,1.004812,0.997848845650636,2.67584930399187,-8.3045948465135,0.618960941471408,0.109737588042044
2231.36788717176,1.004812,0.995479350106417,2.67588283959871,-8.3151002783317,0.617861983882941,0.108624145176297
2231.68408656924,1.004812,0.993507132488246,2.67591104733368,-8.32406731869778,0.616943776073989,0.107693380787156
2232,0.992912,0.991556413243409,2.67593915500503,-8.33311453648644,0.616036517489657,0.106773300022005
2232.36246302654,0.992912,0.989341241964341,2.67597134625121,-8.34360229474868,0.615011856984099,0.105734377836539
2232.83686800093,0.992912,0.986491125759719,2.67601344129744,-8.35749969452662,0.613709853392209,0.104414098179285
2233.09439625465,0.992912,0.984977471551636,2.67603628887889,-8.36512314139644,0.613027843213317,0.103722416317084
2233.35192450837,0.992912,0.983495428572477,2.67605913651264,-8.37280098716603,0.612367011985926,0.10305213263682
2233.74022855893,0.992912,0.981334644623932,2.67609357898116,-8.38447750217381,0.611415201705963,0.102086564982663
2234,0.981016,0.979946971247113,2.67611660379771,-8.39235355981749,0.610809731530852,0.101472211944133
2234.3779376689,0.981016,0.978020033906003,2.67615004800928,-8.40390052336395,0.609973883161538,0.100623225908835
2234.7535884489,0.981016,0.976215883780273,2.67618318898316,-8.41547606388367,0.609191737923645,0.0998280799266147
2235.07391353232,0.981016,0.974761538536897,2.67621134393204,-8.42542010278769,0.60855695392983,0.0991822275037647
2235.35070578507,0.981016,0.973561046037848,2.67623558142451,-8.43406453785547,0.608026585760806,0.0986422878859445
2235.6466756858,0.981016,0.97232608797717,2.67626139570656,-8.44335901271646,0.607471465654172,0.0980769051544911
2236,0.969116,0.970901163217051,2.67629206577109,-8.45452162567774,0.606813994318255,0.0974071185068043
2236.39810473848,0.969116,0.969329795311885,2.67632642750755,-8.46718456868133,0.60606310205656,0.0966422804217805
2236.75369954042,0.969116,0.967923883455034,2.67635694751235,-8.4785718564826,0.605367588154484,0.0959341925774807
2237.04430249326,0.969116,0.966750763771204,2.67638177406704,-8.48793244429675,0.604772912216369,0.0953291315666512
2237.3177581557,0.969116,0.965611884573681,2.67640504763931,-8.49678686892208,0.604187199540697,0.094733536114585
2237.63817930427,0.969116,0.964219452798123,2.67643222058242,-8.50722122363923,0.603466354084097,0.0940009483555388
2238,0.966356,0.96255819915775,2.67646279677628,-8.51908425379083,0.602609682916774,0.0931308128507256
2238.4003918436,0.966356,0.960605242391005,2.67649653188078,-8.53231692983055,0.601617577199312,0.0921240611752911
2238.76216946052,0.966356,0.958748995113463,2.67652695077291,-8.54437302539623,0.600696095315519,0.0911894781509353
2239.06354770154,0.966356,0.957153435520333,2.67655225890584,-8.55449104418995,0.599922254592703,0.090404854612072
2239.33673715153,0.966356,0.955684193180988,2.67657517947509,-8.5637224469534,0.599224391659222,0.0896973464696257
2239.64668021627,0.966356,0.954009880687364,2.67660116124646,-8.57426499522621,0.59844539941166,0.0889075902592366
2240,0.951888,0.952117589594301,2.67663074578246,-8.58637216259421,0.597583399580731,0.0880335624338006
2240.41529734278,0.951888,0.949951477480627,2.67666545844335,-8.60072208048672,0.596617049399145,0.0870530227444898
2240.68047033091,0.951888,0.948616298502392,2.67668757783189,-8.60994985112897,0.596030157106685,0.0864571092986217
2240.94564331904,0.951888,0.947326015431883,2.67670965547665,-8.61922652135461,0.595468017886058,0.0858859751353641
2241.30445366166,0.951888,0.945658454203039,2.67673945436526,-8.63185362028305,0.594746715430672,0.0851525362117226
2241.72432507418,0.951888,0.943826343301646,2.67677420353297,-8.64673286692091,0.593957310545735,0.0843489671544623
2242,0.942684,0.942692441962136,2.67679694265635,-8.65655933950149,0.593468043672097,0.0838504149169386
2242.29698656311,0.942684,0.94152843127024,2.67682136907351,-8.66719352393724,0.592963203908903,0.0833355834793391
2242.65117250123,0.942684,0.940210556294283,2.67685040197694,-8.67993793394086,0.592386050819189,0.0827465173788964
2243.03386201843,0.942684,0.938859239773673,2.6768816504108,-8.69378026282721,0.591785712619241,0.0821332978258634
2243.39915464164,0.942684,0.937624311524254,2.67691136224313,-8.70706035076858,0.591228067278211,0.0815633326200886
2243.69673449952,0.942684,0.936647403220313,2.67693548501521,-8.71792558323346,0.59078081762934,0.0811060186224751
2243.96868018525,0.942684,0.935770763674486,2.67695746842111,-8.7278908279193,0.590375742085866,0.0806917155808358
2244,0.93638,0.935670560343264,2.67695999660432,-8.72904070088265,0.590329245762755,0.0806441646319488
2244.15659907374,0.93638,0.935171441610708,2.67697262663042,-8.73479678093135,0.590097193662123,0.0804068268611718
2244.61763606171,0.93638,0.933715908609765,2.6770097095755,-8.75180753659025,0.589417561561064,0.0797116659573325
2244.95690594465,0.93638,0.932654160957624,2.67703690832304,-8.76438648801386,0.588921176283274,0.0792038889069715
2245.2961758276,0.93638,0.931599191735157,2.67706403568392,-8.77701672418013,0.58842932163786,0.0787006778127557
2245.65746462468,0.93638,0.930484734436327,2.67709284887488,-8.79052257988928,0.587912572156206,0.0781718793345494
2246,0.93008,0.92943997275904,2.6771200977402,-8.80338004678384,0.587431888776582,0.0776798193339922
2246.30826154427,0.93008,0.928513330826282,2.67714456409603,-8.81499418706141,0.58700928140624,0.0772470062243184
2246.60989672457,0.93008,0.927622847751508,2.67716845358077,-8.82639755141971,0.586606775626188,0.076834550450225
2246.93365791677,0.93008,0.926689255688602,2.6771940393222,-8.83867922669573,0.586188771071111,0.0764059094999467
2247.29175915939,0.93008,0.925688806533768,2.67722227047101,-8.85231256384783,0.585745421296507,0.0759508522328644
2247.66374319887,0.93008,0.924691018989835,2.67725151843108,-8.86652692588039,0.585307508008802,0.0755008469207794
2248,0.923776,0.923829232204465,2.67727788704132,-8.87942013424766,0.584931850406142,0.0751143200774087
2248.2861526341,0.923776,0.923127385765796,2.67730027211272,-8.89042369436859,0.584627063458535,0.0748002938931734
2248.57628806201,0.923776,0.922445488815475,2.67732291588402,-8.90160873044991,0.584331209086941,0.0744950923153808
2248.91405989219,0.923776,0.921688146544158,2.67734920863552,-8.91466456555422,0.584002017194626,0.0741550419933451
2249.28966137655,0.923776,0.920888956361193,2.67737835739543,-8.92922399814334,0.583652935439263,0.0737939112899926
2249.66434440638,0.923776,0.920131875740666,2.67740734063066,-8.94378913631877,0.58331961278081,0.0734485910426791
2250,0.919692,0.919482818653163,2.67743322474844,-8.9568706383442,0.583031118397339,0.0731493663806524
2250.27255504613,0.919692,0.918972814103809,2.67745418737402,-8.96751538206021,0.582802420599584,0.0729119916404548
2250.55249905629,0.919692,0.91846219258861,2.67747566688501,-8.97846908342787,0.582571566341547,0.0726722510745885
2250.89886237867,0.919692,0.917845318018967,2.67750217083137,-8.99204957449176,0.58229001435337,0.0723797421645215
2251.28774038995,0.919692,0.917167314152277,2.67753183356988,-9.00733307042344,0.581977265798302,0.0720547438499268
2251.6569137064,0.919692,0.916533070241068,2.6775599005851,-9.02187687832918,0.581681876427132,0.0717477790499082
2251.96455413132,0.919692,0.916008466335723,2.677583220035,-9.03402216230881,0.581435696047503,0.0714919945343547
2252,0.916264,0.915948146345056,2.67758590278555,-9.03542301378773,0.581407296131381,0.0714624872214815
2252.17722934341,0.916264,0.915646722370619,2.67759930381408,-9.04243188451463,0.581265131531674,0.0713147928705112
2252.5261480064,0.916264,0.915053218771068,2.67762562469713,-9.05625300671291,0.580984242280501,0.0710230329552917
2252.99556723909,0.916264,0.91425184086414,2.67766090492708,-9.07489443603166,0.580603633009435,0.0706278261809348
2253.25343762761,0.916264,0.913809218868191,2.67768022219383,-9.08515800976932,0.580393136708861,0.0704093208789799
2253.51130801613,0.916264,0.913364599087167,2.67769949488068,-9.09543805179202,0.58018182342126,0.0701900033265423
2253.87998578036,0.916264,0.912725522323,2.67772697290071,-9.11016417922844,0.579878737121371,0.0698754776752891
2254,0.912832,0.912516722842019,2.67773589871968,-9.11496523676346,0.579779946849745,0.0697729672407178
2254.42844670783,0.912832,0.911769256405541,2.67776768957749,-9.1321342566879,0.579427635018266,0.069407416161353
2254.78632600933,0.912832,0.911144222826573,2.67779415806616,-9.14651068743594,0.579135162194045,0.0691039164871918
2255.14420531083,0.912832,0.910521206693801,2.67782055043775,-9.1609191012115,0.578845870602703,0.068803628493966
2255.4696033196,0.912832,0.909958992368707,2.67784448292109,-9.17404736581762,0.578586989288308,0.0685347765538228
2255.77408557305,0.912832,0.909438864999831,2.67786682248002,-9.18635529295355,0.578349594426706,0.0682880770563447
2256,0.909404,0.909057971371831,2.67788336392151,-9.19550180563289,0.578177088784644,0.0681086843385225
2256.3550861092,0.909404,0.908470319612512,2.6779093059,-9.20990253967368,0.577913215782456,0.0678340186786845
2256.78973854602,0.909404,0.907773812292453,2.67794096593458,-9.22756982331159,0.57760429392855,0.0675119411627781
2257.08402913404,0.909404,0.907319279273942,2.67796234275108,-9.23955579055953,0.577404932278972,0.0673037091891842
2257.37831972207,0.909404,0.906880354599528,2.67798367145713,-9.25156037132518,0.577213929466252,0.0671038678659455
2257.73137415778,0.909404,0.906376099568574,2.67800919494998,-9.26598561028047,0.576996170919503,0.0668755504214371
2258,0.905972,0.906009536634311,2.67802856729146,-9.27697774094105,0.576838740748034,0.0667101180273631
2258.39205306905,0.905972,0.905501499051511,2.6780567655598,-9.29304482881817,0.57662112639979,0.0664808448093104
2258.81165956195,0.905972,0.904992225599013,2.67808684472319,-9.31027135719214,0.576402863757822,0.0662501432001125
2259.08598720837,0.905972,0.904677294412139,2.67810645247271,-9.32154958342908,0.576267427931339,0.0661065954350184
2259.36031485479,0.905972,0.904375350540499,2.67812601461442,-9.33283983793536,0.576136871701002,0.0659679420992249
2259.7029588919,0.905972,0.904014509547636,2.67815038408191,-9.34695792947697,0.57597964788826,0.0658006238573622
2260,0.90382,0.903714405852351,2.6781714524352,-9.35921102879018,0.57584777462572,0.0656600165250451
2260.43963872984,0.90382,0.90328796020504,2.67820253694002,-9.37736927232499,0.575658242106941,0.0654576018984877
2260.74421775162,0.90382,0.903002383655564,2.67822400403519,-9.38996471814484,0.575529795371466,0.0653202573708832
2261.04879677341,0.90382,0.902722933844509,2.67824541581047,-9.40257254416533,0.575403022241111,0.065184608347361
2261.42076023371,0.90382,0.902387749286791,2.67827149012616,-9.41798618458093,0.57524955486768,0.0650203310033231
2261.79697165704,0.90382,0.902053225690517,2.67829777937802,-9.43359403944134,0.575094991549233,0.0648548672703959
2262,0.902036,0.901873829292429,2.67831193236971,-9.44202459846963,0.575011698336514,0.0647657082695542
2262.31226344704,0.902036,0.901598710633119,2.67833365322073,-9.45500131011158,0.574883494122117,0.0646285292699582
2262.73277338798,0.902036,0.901228635220352,2.67836281376388,-9.4724960451298,0.574710203924634,0.0644432283587508
2263.12584045417,0.902036,0.900882101091824,2.6783899766417,-9.48886944953486,0.57454730254318,0.0642691868639386
2263.44579264531,0.902036,0.900598977408812,2.67841201750276,-9.50221181252176,0.574413721856627,0.0641266068322018
2263.70854822313,0.902036,0.900365399676124,2.67843006998198,-9.51317885420976,0.574303017035174,0.0640085615609238
2264,0.900256,0.900104765921926,2.67845004115019,-9.52535408245957,0.574178904078488,0.0638763530112768
2264.36279568377,0.900256,0.899777197722701,2.67847481972569,-9.5405251535942,0.574022128261716,0.0637094647075545
2264.77101018503,0.900256,0.899402821299534,2.67850258816491,-9.55761632920562,0.573841834944918,0.0635177831141324
2265.09931154649,0.900256,0.899096017668244,2.67852483301236,-9.57137796522445,0.573693719903162,0.0633604880622537
2265.37002563409,0.900256,0.898838687148905,2.67854311765496,-9.58273678283753,0.573569767330764,0.0632289426330262
2265.65160404846,0.900256,0.898566832691134,2.67856208170506,-9.59456226530631,0.573439508990599,0.0630907566067708
2266,0.898472,0.898225299792575,2.67858547264104,-9.60920934898036,0.573277766896672,0.0629191616745155
2266.38883332002,0.898472,0.897840111912836,2.67861149016746,-9.62557683999919,0.573099322619743,0.0627297750818023
2266.69236238496,0.898472,0.897539940111289,2.67863174091402,-9.63836844611241,0.572964122694424,0.0625860472436867
2266.9958914499,0.898472,0.897244221013791,2.67865194431022,-9.65117291579849,0.572835055389622,0.0624484667691886
2267.34480983992,0.898472,0.896915621075201,2.67867511470884,-9.66590754235894,0.572697841343768,0.0623014881791147
2267.7538103205,0.898472,0.896556022904013,2.67870220645439,-9.6831991269357,0.57255767432092,0.0621499104755329
2268,0.896688,0.896358339659182,2.67871848018461,-9.69361685879997,0.572486791013858,0.0620721846150692
2268.28973830072,0.896688,0.896148976680743,2.67873760152904,-9.70588543777681,0.572418872230075,0.0619962748087867
2268.69560452914,0.896688,0.895907641892112,2.67876433097705,-9.72308365679948,0.572356030576088,0.0619223403221509
2269.00577787446,0.896688,0.895771767389816,2.67878471323819,-9.73623445051744,0.572336073855064,0.0618939988701296
2269.31595121978,0.896688,0.895683957601943,2.6788050537634,-9.74938946238459,0.572342194232112,0.0618918272319235
2269.69623989355,0.896688,0.895647983302265,2.67882992942593,-9.76552063692093,0.572386155830981,0.0619257664369861
2270,0.894904,0.895678859760136,2.67884974302828,-9.77840479679144,0.572449288695169,0.0619810019900105
2270.32676761376,0.894904,0.89577163256885,2.67887099372596,-9.79226124085429,0.572543469691086,0.0620666182622956
2270.68561769567,0.894904,0.895941918243661,2.67889424623386,-9.80747067056943,0.572675243898865,0.0621889674596976
2271.0536795725,0.894904,0.89618489568547,2.67891799733903,-9.82305899213337,0.572837007507179,0.062341019930621
2271.36821875027,0.894904,0.896441151379912,2.67893821385873,-9.83636878941927,0.572993467457095,0.062489125784464
2271.65693831309,0.894904,0.896710756953891,2.67895670623463,-9.84857489720102,0.573149960864727,0.0626378902588823
2272,0.896796,0.897068187543852,2.67897860260016,-9.86306283576292,0.573350262330523,0.0628289288407773
2272.34607376093,0.896796,0.897464439147248,2.67900061415056,-9.8776591023449,0.573567078667623,0.0630364612215474
2272.6837598832,0.896796,0.897882516004984,2.67902202594408,-9.89188172293663,0.573793313726334,0.0632536459690407
2273.01834337193,0.896796,0.898326518366114,2.67904318363961,-9.90595280279094,0.574032835459292,0.0634842126992221
2273.33277588559,0.896796,0.898771770214511,2.67906302044869,-9.91915614918562,0.574273527773521,0.063716504050828
2273.64542694157,0.896796,0.89924377008365,2.67908270434411,-9.93226386068098,0.574530178357067,0.0639648191966515
2274,0.899828,0.899818974607654,2.67910498289812,-9.94710212354869,0.574845499632251,0.0642707186018353
2274.35366120001,0.899828,0.900441699623,2.67912716033149,-9.96187127406044,0.575189552550643,0.0646054613123749
2274.67114064032,0.899828,0.901049297287723,2.67914703304375,-9.97510079606434,0.575527162727488,0.0649347886823827
2274.98069193458,0.899828,0.901692405662908,2.67916637638474,-9.98797153868723,0.575885245507718,0.065284875863544
2275.30279971119,0.899828,0.902420976639808,2.67918646742506,-10.0013319622626,0.57629006129848,0.0656814690389501
2275.6373835886,0.899828,0.903247710580382,2.67920729240611,-10.0151717485958,0.576746553396472,0.0661295403158244
2276,0.90286,0.904229005235706,2.67922980359323,-10.030123188745,0.577282369747101,0.0666563597682832
2276.35270213492,0.90286,0.905270144398568,2.67925163077656,-10.0446138275474,0.577842637915246,0.0672077198972029
2276.6503395706,0.90286,0.906213546216214,2.67926999131602,-10.0567991712366,0.578343031499949,0.0677005202316485
2276.93832774618,0.90286,0.907179660992316,2.67928770322535,-10.0685496565896,0.578849101374937,0.068199154760165
2277.27343083007,0.90286,0.908364675511485,2.67930824818233,-10.0821705561011,0.579462357695103,0.0688036214886507
2277.64091441118,0.90286,0.909732031291674,2.67933070574847,-10.0970401157643,0.580162163661089,0.0694935778350328
2278,0.910308,0.911129378903006,2.67935259065791,-10.1114984632815,0.580872068828217,0.0701936627415087
2278.32630283469,0.910308,0.912447230815468,2.67937244317909,-10.124573126339,0.581538531553378,0.0708516092714175
2278.62716071089,0.910308,0.913701292528411,2.67939072982576,-10.1365726065874,0.582171041647269,0.0714765045990116
2278.9395335754,0.910308,0.915042590871598,2.67940970153408,-10.1489731169251,0.582845872866389,0.0721437265083325
2279.29594090263,0.910308,0.91662156361776,2.67943132267393,-10.1630470091111,0.583636964564977,0.0729265821318374
2279.65874822863,0.910308,0.918280393055237,2.67945328443328,-10.1772893808337,0.584461726477661,0.0737435427745436
2280,0.919132,0.919883466314038,2.67947386588727,-10.1906058899985,0.585249435726027,0.0745244387846312
2280.30052246215,0.919132,0.921322567466957,2.67949189759318,-10.2022678053799,0.585947216107886,0.0752157971880206
2280.57929940585,0.919132,0.92267210137672,2.67950852185418,-10.2130306220643,0.58659238361243,0.0758548537588198
2280.88881615511,0.919132,0.924175536389531,2.67952684600765,-10.2249176827107,0.587300713878575,0.0765561586564372
2281.28297010893,0.919132,0.926077510856539,2.67954996666779,-10.2399604552447,0.588182819258899,0.0774288298663056
2281.58289611494,0.919132,0.927500843871927,2.67956740435962,-10.2513368558004,0.588835100628916,0.0780734674360031
2281.88282212095,0.919132,0.928893780015188,2.67958472394132,-10.2626538513519,0.589470566321324,0.0787007975660006
2282,0.927952,0.929428547082775,2.67959146365437,-10.2670594326984,0.589714737020088,0.0789417302153862
2282.35195237277,0.927952,0.931002035446186,2.67961164090319,-10.2802394548439,0.590436857591043,0.07965444282615
2282.70390474554,0.927952,0.932531555714202,2.6796317580016,-10.2933422851848,0.591150575028578,0.0803587245874735
2283.0790379556,0.927952,0.934130337499483,2.67965318177695,-10.3072246659511,0.591917775210684,0.0811158792087264
2283.42050388758,0.927952,0.935581634523147,2.67967270013379,-10.3197865173466,0.592639713565683,0.0818287251832961
2283.71502114496,0.927952,0.936853648757908,2.67968956643036,-10.3305632051178,0.593295386652865,0.0824766280463557
2284,0.940368,0.938124984383996,2.67970592430568,-10.3409380001279,0.593972397687838,0.0831462132882544
2284.33630434709,0.940368,0.939709260094032,2.67972528298395,-10.3531108486684,0.594842187722279,0.0840074061338793
2284.70172626582,0.940368,0.941580927561786,2.67974638607698,-10.3662443589106,0.595896021268704,0.0850521525207577
2285.06333825787,0.940368,0.943639407040294,2.67976733120171,-10.3791354206862,0.597070279500156,0.0862177446092358
2285.39693063239,0.940368,0.945761850832806,2.67978669260769,-10.390923848157,0.598281244258337,0.0874210638136915
2285.69250162788,0.940368,0.947845833030273,2.67980386093902,-10.4012763202584,0.599459325770657,0.0885926996712194
2286,0.943716,0.950230434644057,2.67982171334199,-10.4119451874331,0.600785515710346,0.0899124903404575
2286.33341405164,0.943716,0.953067499097142,2.67984102893722,-10.4233856355678,0.60232971541781,0.0914494978156038
2286.69739159547,0.943716,0.95644598221888,2.67986202803869,-10.4357101448956,0.60412053743889,0.0932323921962275
2287.06439975195,0.943716,0.96011088512713,2.67988307912302,-10.4479501792546,0.606009089312625,0.0951128019555513
2287.40268092181,0.943716,0.963671424782188,2.6799023570521,-10.4590562182183,0.607796987999523,0.0968929981132207
2287.70981986998,0.943716,0.967013566552739,2.67991975210912,-10.4689880817226,0.609439535311645,0.0985283322316341
2288,0.969164,0.970232027862952,2.67993609565248,-10.478235887765,0.61099435678937,0.100076148007905
2288.31563457555,0.969164,0.973765075184172,2.67995378273338,-10.4881435358103,0.612675725597244,0.101750063483279
2288.62872268014,0.969164,0.977271720956329,2.67997124745133,-10.4978150211628,0.614323484214747,0.103390439749783
2288.94501092697,0.969164,0.980789790471754,2.67998882214536,-10.5074281518861,0.615959946022307,0.105019463454848
2289.27703073275,0.969164,0.984433670357418,2.68000720791612,-10.5173513714936,0.617641724798332,0.106693466030989
2289.61045171993,0.969164,0.988024921502714,2.68002561559063,-10.5271461444431,0.619290599566767,0.108334576736563
2289.93617003778,0.969164,0.991456810997944,2.68004355092174,-10.5365531892316,0.620862541322902,0.109898990124255
2290,0.99136,0.992120023102656,2.68004706061409,-10.5383782634262,0.62116624600966,0.110201221167224
2290.31914981111,0.99136,0.995389887433685,2.68006458563638,-10.5474147094637,0.622664756681848,0.11169237025679
2290.66998796058,0.99136,0.998898352003951,2.68008380743471,-10.5571802685696,0.624277720342913,0.113297278835057
2291.01350869879,0.99136,1.00225419431437,2.68010258604597,-10.5665753368086,0.625828513810436,0.114840229790743
2291.3709970085,0.99136,1.00567564984139,2.68012208435154,-10.5761807356552,0.627419730769085,0.116423339888122
2291.73454307301,0.99136,1.00909676456581,2.68014186648167,-10.5857724019712,0.629021912950038,0.118017343601188
2292,1.009864,1.0115672400986,2.6801562803215,-10.5926650769155,0.630185290997815,0.119174790781937
2292.34222516653,1.009864,1.01472856921212,2.6801748218868,-10.6014139677626,0.63168079299482,0.120662642432589
2292.71948847956,1.009864,1.01819446300912,2.68019520560486,-10.61088068915,0.633327470033259,0.122300908614605
2293.07590142023,1.009864,1.02145996213281,2.68021440599295,-10.6196534149405,0.634883961727861,0.12384947265651
2293.42396419243,1.009864,1.02464724501753,2.68023310152599,-10.6280606522726,0.636406165909566,0.125363948463626
2293.77276477575,1.009864,1.02784389998647,2.68025178110747,-10.6363270962342,0.637934721985062,0.126884769374922
2294,1.028368,1.02992915142302,2.68026392027326,-10.6416269767439,0.638932391118222,0.127877404752054
2294.32392915192,1.028368,1.03290635513401,2.68028118392175,-10.6490652703666,0.640356870109964,0.129294732463159
2294.69261802787,1.028368,1.03630197110784,2.68030077470452,-10.6573640129137,0.641981112019375,0.130910857544589
2295.05362780186,1.028368,1.03963371530204,2.68031989772081,-10.6653169387472,0.643574063543486,0.132495884427767
2295.39102585122,1.028368,1.04275269656285,2.68033771696411,-10.6725947169789,0.645064212882653,0.133978647956788
2295.7324717688,1.028368,1.04591287509053,2.68035569819124,-10.6798071597602,0.646572971046601,0.135479951727759
2296,1.046872,1.04839069431393,2.68036975059442,-10.6853508437461,0.647755436317077,0.136656589426864
2296.3185024086,1.046872,1.05134175648967,2.68038643934321,-10.6918277234335,0.649163164809926,0.138057386817156
2296.6735623284,1.046872,1.05463206636188,2.68040499134589,-10.69889027112,0.650732113831071,0.139618620327165
2297.03765226299,1.046872,1.05800587584284,2.68042395877051,-10.7059597307334,0.652340705573884,0.141219310361436
2297.37459059563,1.046872,1.0611275441924,2.68044146185693,-10.7123462092052,0.653829090090893,0.14270038937404
2297.70965751791,1.046872,1.06423128052449,2.68045882138444,-10.7185487303884,0.655308978034887,0.144173016938241
2298,1.065376,1.0669203772568,2.68047382746708,-10.7238036155302,0.656591491376267,0.145449244618093
2298.32031712653,1.065376,1.06988701392558,2.68049034491834,-10.7294720360388,0.658006795028575,0.146857650117242
2298.65979859226,1.065376,1.07303155097742,2.6805078085099,-10.7353318831821,0.659507289168256,0.148350864876283
2299.01677292496,1.065376,1.0763392280129,2.68052612605356,-10.7413296805672,0.66108598338049,0.149921944123077
2299.35673856928,1.065376,1.07949090374773,2.68054352712244,-10.7468853424837,0.662590444742666,0.151419195745431
2299.68412009101,1.065376,1.08252766321155,2.6805602431689,-10.7520910998672,0.664039746931341,0.152861598772575
2300,1.08388,1.08545927821305,2.68057633277705,-10.7569797414456,0.665438246421141,0.154253482622709
2300.32713474948,1.08388,1.08849641978135,2.68059295342275,-10.7619035736102,0.666886226065844,0.155694621571417
2300.65624548529,1.08388,1.09155193756515,2.68060962920593,-10.766714440009,0.668341547140795,0.157143083652017
2300.99998856314,1.08388,1.09474161037468,2.68062699611798,-10.7715864544251,0.669858829879876,0.158653225823889
2301.34179149922,1.08388,1.09790930661849,2.68064421251806,-10.7762764120683,0.671363607670584,0.16015092558971
2301.66685445764,1.08388,1.10091575451392,2.68066053603897,-10.7805939726354,0.672789601011961,0.161570206671599
2302,1.10238,1.103988079024,2.68067721432098,-10.784874939204,0.674244380255481,0.163018124158254
2302.33493519185,1.10238,1.10706493839472,2.6806939294749,-10.7890325610737,0.675698973246978,0.164465831104914
2302.65717830135,1.10238,1.11001106878607,2.68070996110896,-10.7928947773976,0.677089641088777,0.165849884510199
2302.98389789005,1.10238,1.11298127517474,2.68072616540668,-10.7966733819602,0.678489611011641,0.167243156343655
2303.32188908236,1.10238,1.11603350591633,2.68074287623227,-10.8004378329256,0.679926586784854,0.168673208906835
2303.65024349247,1.10238,1.11897670916032,2.68075906033149,-10.8039552227182,0.681311235162309,0.1700511344051
2304,1.120884,1.12208629315131,2.68077624619486,-10.8075516000872,0.68277362532557,0.171506363945498
2304.33875114471,1.120884,1.12507232040737,2.68079284081919,-10.8108882474779,0.684178191784277,0.17290399842383
2304.65855920998,1.120884,1.12786845559665,2.68080846375493,-10.8139070346994,0.685494474709829,0.174213735939817
2304.9724864208,1.120884,1.13059257556565,2.68082376001637,-10.8167472449177,0.686778201253101,0.175491034273703
2305.30248847349,1.120884,1.13343596847925,2.6808397996776,-10.8196023621745,0.68811999816065,0.176826068067654
2305.63776013315,1.120884,1.13630603390471,2.68085605621426,-10.8223669405952,0.689476895547641,0.178176085697789
2305.96500095487,1.120884,1.13909204901521,2.68087188795929,-10.8249337101966,0.690796671552555,0.179489135660577
2306,1.138044,1.13938925423289,2.68087357924581,-10.8252005615687,0.69093760941305,0.179629360081314
2306.17499522566,1.138044,1.14087337139684,2.68088203030424,-10.8265126353216,0.691641829198417,0.180330011285562
2306.51733664884,1.138044,1.14376909069395,2.68089853823675,-10.8289727135211,0.693017985483096,0.181699219748433
2306.87745060014,1.138044,1.14680767795308,2.68091586934046,-10.8314084034561,0.694464854150859,0.1831388361937
2307.23333650906,1.138044,1.14980690395519,2.68093296324018,-10.8336625110562,0.69589490903335,0.184561791885393
2307.60490993537,1.138044,1.15293771876891,2.68095077329264,-10.8358537882836,0.697388712421279,0.186048268198893
2307.95489530835,1.138044,1.15588784869571,2.68096751041404,-10.8377662207177,0.698796070645701,0.187448817364521
2308,1.15478,1.15626816135859,2.6809696644947,-10.8380019924158,0.698977402262427,0.187629270038989
2308.22552345824,1.15478,1.158169997152,2.68098042404326,-10.8391442217299,0.699883638380039,0.188531120167027
2308.5734245319,1.15478,1.16110373929024,2.6809969840329,-10.8407865746976,0.701279224214181,0.189919964573148
2308.94341891075,1.15478,1.16422045614362,2.68101454018708,-10.8423740402652,0.702757931855615,0.191391532185868
2309.29317555593,1.15478,1.16715869299327,2.68103107921753,-10.8437242031895,0.704147180634432,0.192774055664195
2309.65312555347,1.15478,1.1701681792609,2.68104803910646,-10.8449617236035,0.705564443084594,0.194184417076933
2310,1.171512,1.17304776661775,2.68106432181785,-10.8460094119712,0.70691494474079,0.195528280545076
2310.32413447103,1.171512,1.17571398441663,2.68107948156674,-10.8468610534918,0.708160228284761,0.19676734004159
2310.65370839801,1.171512,1.17839432639655,2.68109484045959,-10.8476022280343,0.709407042324407,0.19800780457948
2310.98942508742,1.171512,1.18108671366619,2.68111042941677,-10.8482296109088,0.710655011905758,0.199249274753511
2311.31232978773,1.171512,1.18363503481134,2.68112537226045,-10.8487134206136,0.711832833502725,0.200420805063688
2311.64059450231,1.171512,1.18617997299449,2.68114051533122,-10.8490870897253,0.713006691793817,0.201588217049331
2312,1.188248,1.18891042287238,2.68115704554581,-10.8493621778642,0.714265424539022,0.202839835196094
2312.33121419077,1.188248,1.19137424086728,2.68117224024247,-10.8494941101078,0.715402267098914,0.203970202116505
2312.64424980378,1.188248,1.1936580431831,2.68118657231982,-10.8495137003961,0.71645798460653,0.205019841872117
2312.96795459557,1.188248,1.19597703034881,2.68120136735313,-10.8494284894555,0.717532797828104,0.206088425166662
2313.29749956337,1.188248,1.19829766739987,2.68121640460081,-10.8492334414718,0.71861189377512,0.207161249120325
2313.62575598073,1.188248,1.20057386775452,2.68123135822546,-10.8489322048798,0.719673556793473,0.208216749248934
2314,1.20208,1.20313205933973,2.68124837381687,-10.8484604202717,0.720869680088223,0.209405956527708
2314.34310154367,1.20208,1.20544767552963,2.6812639375004,-10.8479093039198,0.721954371879095,0.210484306428536
2314.64868517091,1.20208,1.20748871961661,2.6812777655556,-10.847324033683,0.722910921008648,0.211435233048319
2314.95584032023,1.20208,1.20952106006324,2.6812916288602,-10.8466470187003,0.723862835203303,0.212381518365806
2315.28456963673,1.20208,1.21167482093511,2.68130642247113,-10.8458248889959,0.724870295521564,0.213382977000249
2315.61777214271,1.20208,1.21383418343272,2.68132136827076,-10.8448897506602,0.725878052993931,0.214384671954282
2315.95753340905,1.20208,1.21600896006979,2.68133655450938,-10.8438319503604,0.726889384117164,0.215389839344587
2316,1.215016,1.21627868674032,2.68133844869756,-10.8436924077473,0.727014520925238,0.21551420563077
2316.21233295474,1.215016,1.21761973903145,2.68134790628077,-10.8429704876864,0.727635682208913,0.216131515518142
2316.56065706334,1.215016,1.21978983059234,2.68136337228004,-10.8416997073625,0.728637062387485,0.21712657722248
2316.93824461408,1.215016,1.222094496803,2.68138006865354,-10.8402028717944,0.729694968754646,0.218177626339823
2317.34477957338,1.215016,1.22451210466576,2.68139796579169,-10.8384558761052,0.730798801365788,0.219274055707533
2317.72397587908,1.215016,1.22670063071503,2.68141458794292,-10.8367033630812,0.73179414894903,0.220262467587381
2318,1.227948,1.22825055834598,2.68142664651733,-10.8353551182919,0.73249771181879,0.220960961290032
2318.29579415785,1.227948,1.22987008455303,2.68143953310026,-10.833844267112,0.733232511606103,0.221690340343202
2318.63481390664,1.227948,1.23167404874724,2.68145426106431,-10.832030814447,0.734052095303832,0.222503706470186
2318.98487099376,1.227948,1.2334807078864,2.68146942597025,-10.8300692041323,0.734875442382252,0.223320627348141
2319.34326968394,1.227948,1.23527615057359,2.68148491210154,-10.8279697295223,0.735697381362853,0.224135979456056
2319.69382805745,1.227948,1.23698539741987,2.68150002460971,-10.825829378011,0.736484718986136,0.224916865990115
2320,1.237824,1.23844589946098,2.68151319876142,-10.8238913887112,0.737161934511242,0.225588445984897
2320.30419249233,1.237824,1.23987245395575,2.68152626754769,-10.8219036897362,0.737827452804373,0.226248415888712
2320.63829652997,1.237824,1.24141731790251,2.68154060058012,-10.8196500761076,0.738552819193181,0.226967733282305
2320.98402731877,1.237824,1.24299859912823,2.68155541061653,-10.8172412506147,0.739300067570967,0.227708782487221
2321.32168021995,1.237824,1.24453220193536,2.68156985273652,-10.8148139122603,0.740028282138077,0.228431013598314
2321.66077855038,1.237824,1.24606684329809,2.68158433269016,-10.8123021487048,0.74075908823893,0.229155893508324
2322,1.246728,1.24760002252299,2.68159878990384,-10.809715425788,0.741489822358033,0.229880785368467
2322.31104454106,1.246728,1.24900537480005,2.68161201690396,-10.8072785634522,0.742158668618263,0.230544271400861
2322.62819821574,1.246728,1.25043726056627,2.68162546983212,-10.8047299080688,0.742837699359549,0.231217860529803
2322.96676174943,1.246728,1.25196203187827,2.68163978835413,-10.8019381811058,0.743557050263926,0.231931425770838
2323.30236815635,1.246728,1.25346526342751,2.68165393420458,-10.7990988582806,0.744261422298207,0.232630082575185
2323.63607905201,1.246728,1.25494612939256,2.68166794975339,-10.7962051649957,0.744949475511223,0.233312468266326
2324,1.255632,1.25653734348443,2.68168317384553,-10.7929706190034,0.745681638816258,0.234038462553412
2324.32210863353,1.255632,1.25791759458486,2.68169659466487,-10.7900403560072,0.74631036398737,0.234661726735928
2324.61797336773,1.255632,1.25915589184652,2.68170887662624,-10.7872944385494,0.746868925432917,0.235215267917453
2324.93324126238,1.255632,1.2604382114244,2.68172191636849,-10.7843127185175,0.747441781940526,0.235782765070037
2325.27784509666,1.255632,1.26178918586318,2.68173611429177,-10.7809900213452,0.748039634531368,0.23637474103325
2325.62316114358,1.255632,1.26308358150375,2.68175028599456,-10.7775966413494,0.748607484678694,0.236936674838118
2326,1.264536,1.2644228940322,2.6817656919694,-10.7738241795326,0.749191103932427,0.237513803652144
2326.3296898688,1.264536,1.26552981511064,2.68177912401195,-10.7704675349738,0.749671952890185,0.23798901403592
2326.61153263633,1.264536,1.26642852157392,2.68179057559361,-10.7675586422162,0.750062428929887,0.238374685640966
2326.90446603833,1.264536,1.26731793947582,2.68180244976493,-10.7644986881241,0.750449720891872,0.238757002800006
2327.25698313972,1.264536,1.26833200937007,2.68181670372795,-10.760769332178,0.750893629476788,0.239194954772153
2327.63437573425,1.264536,1.26935654669442,2.68183192270381,-10.7567228999541,0.751346238027607,0.239641229740619
2328,1.27006,1.2702973641533,2.68184662778218,-10.7527522291683,0.751766310231775,0.240055212550209
2328.30773907301,1.27006,1.27105620927388,2.68185897454659,-10.7493734418671,0.752108789083382,0.2403925721382
2328.58501773406,1.27006,1.27171854698213,2.6818700750342,-10.7463013325131,0.752410722421814,0.240689906386783
2328.88805359373,1.27006,1.27242345942991,2.6818821799268,-10.7429145793463,0.752735103741676,0.241009276044443
2329.25612096689,1.27006,1.27325887299669,2.6818968441842,-10.7387608995432,0.753123272559457,0.24139137834179
2329.66137597007,1.27006,1.27415977268038,2.68191294033893,-10.7341377022465,0.75354610505004,0.241807557646109
2330,1.274484,1.27490250582969,2.68192634923172,-10.7302351836371,0.753897294046434,0.242153207919997
2330.27319888643,1.274484,1.27549751462495,2.68193713988457,-10.7270607297813,0.754179718012937,0.242431172519008
2330.54905152176,1.274484,1.27609585615051,2.68194801009951,-10.7238320685132,0.754464424563331,0.242711385545333
2330.8816014069,1.274484,1.27681510744248,2.68196108049154,-10.7199086959167,0.754807315063461,0.243048870344682
2331.26269004381,1.274484,1.27763757144262,2.68197601265373,-10.7153709582261,0.755199615374883,0.243434989909805
2331.65640320536,1.274484,1.27848575281254,2.68199138789754,-10.7106362097926,0.755604009849389,0.243833012730182
2331.92249471755,1.274484,1.27905807149617,2.68200174972893,-10.707409407519,0.755876865979653,0.244101569488018
2332,1.278904,1.27922461296923,2.68200476339808,-10.7064654648143,0.755956254007584,0.244179708857895
2332.38752641225,1.278904,1.28005609252502,2.68201980184182,-10.7017183007532,0.756352338539529,0.24456958146987
2332.77606459071,1.278904,1.28088742437518,2.68203482962315,-10.6969129074072,0.756748006203186,0.244959063467176
2333.09010655367,1.278904,1.28155742706283,2.68204693917818,-10.6929954362006,0.757066790220955,0.245272882509685
2333.35587909826,1.278904,1.28212293910464,2.68205716115167,-10.6896568073317,0.757335649281407,0.245537566332295
2333.64872934994,1.278904,1.28274428723727,2.68206839584821,-10.6859533794832,0.757630719842638,0.245828066910576
2334,1.283152,1.2834868063372,2.68208183045495,-10.6814771917349,0.757982973193019,0.246174878453115
2334.38681768539,1.283152,1.28430037167198,2.68209656975353,-10.6765053725111,0.758368543477118,0.246554436704455
2334.75459821153,1.283152,1.285069203578,2.68211052801119,-10.6717370053793,0.758732420239681,0.246912591655617
2335.06967266997,1.283152,1.28572374704308,2.68212244208872,-10.6676202195884,0.759042210696619,0.247217469104825
2335.34858434543,1.283152,1.28629984355221,2.68213295521486,-10.6639516219282,0.759315205417671,0.247486101078998
2335.65000360303,1.283152,1.28691903210427,2.68214428227357,-10.6599614302466,0.759609174110262,0.247775335336688
2336,1.28734,1.28763422750882,2.68215739206942,-10.6552950269224,0.759950045696833,0.248110678308986
2336.39279961247,1.28734,1.28843395683922,2.68217205488834,-10.6500156496523,0.760334012891058,0.248488412993713
2336.74095754406,1.28734,1.28914306811821,2.68218501197301,-10.6452988582562,0.760677658719144,0.248826496917428
2337.03796799205,1.28734,1.28975100635924,2.68219604051602,-10.6412470663718,0.760975104137134,0.249119164308757
2337.32330620996,1.28734,1.2903403821,2.68220661756764,-10.637330045595,0.761266435204802,0.249405872110565
2337.64255992319,1.28734,1.29100962442803,2.68221843530709,-10.6329186086816,0.761601045795739,0.249735266650259
2338,1.291528,1.29177676637733,2.68223165246101,-10.6279425643194,0.76198951288313,0.250117856247197
2338.39347647839,1.291528,1.29265156596651,2.68224619416908,-10.6224182126831,0.762438044071551,0.25056015738933
2338.72311006098,1.291528,1.29341629255002,2.68225837460073,-10.6177510261511,0.762833704833407,0.250950761511532
2338.99762485722,1.291528,1.29407981426784,2.68226851630671,-10.6138357844361,0.763178038083091,0.251291022692654
2339.2847679187,1.291528,1.29480291072102,2.68227911878352,-10.6097115775269,0.76355277468516,0.251661659015796
2339.63059491546,1.291528,1.29571572858395,2.68229187076841,-10.6047036208918,0.76402282675591,0.252127023660967
2340,1.295716,1.29674124663311,2.6823054527385,-10.5993026201743,0.764543307008838,0.252642795030722
2340.36497104734,1.295716,1.29780018331457,2.68231880540982,-10.593911875483,0.765070004632039,0.253164587281946
2340.71547733144,1.295716,1.29884914993586,2.68233154395419,-10.5886821100398,0.765579859044082,0.253669603990597
2341.02330893438,1.295716,1.29978490881917,2.68234265253288,-10.5840457745615,0.766024875264896,0.254110224265348
2341.31589022151,1.295716,1.30067657181972,2.68235313971675,-10.5796014293722,0.766440829434632,0.254521834016512
2341.63923269868,1.295716,1.30165322796925,2.68236465231529,-10.574647374101,0.766888637932284,0.254964607638547
2342,1.302056,1.30271898260067,2.68237741440788,-10.5690682637024,0.767370819629401,0.255440868055438
2342.35457553017,1.302056,1.30373138632885,2.68238989460854,-10.5635333113605,0.767825343762282,0.25588971792195
2342.6681125149,1.302056,1.30459345715154,2.68240089882442,-10.5585978076161,0.768212622707221,0.256271985203276
2342.96215388984,1.302056,1.30537374114322,2.6824112055964,-10.5539352672424,0.768565885123359,0.256620567119811
2343.27690921581,1.302056,1.30618197867285,2.68242223534982,-10.5489089840679,0.768937164722262,0.256986873701802
2343.63201760811,1.302056,1.30706810757485,2.68243468582848,-10.5431956088906,0.769353818801812,0.25739798613946
2344,1.309076,1.30797102679754,2.68244760289789,-10.5372280730247,0.769792226276404,0.257830753171301
2344.33705779187,1.309076,1.30879993242211,2.68245945056938,-10.5317199867811,0.770208299145165,0.258241733529496
2344.64093628377,1.309076,1.30956282030741,2.68247014408713,-10.5267189737957,0.770601910942332,0.258630843345757
2344.94260230694,1.309076,1.31034757855301,2.68248076792648,-10.5217202890496,0.771015014963473,0.25903957802771
2345.27332846571,1.309076,1.31125296951434,2.68249241854994,-10.5161991842871,0.771497480522018,0.259517387101249
2345.63417386213,1.309076,1.31230866456669,2.68250512354803,-10.5101235246199,0.772061043691086,0.260076055237716
2346,1.310764,1.31346114019412,2.68251798108355,-10.5039050741956,0.772669453688131,0.260679700948069
2346.32016731933,1.310764,1.31453884834178,2.6825291993564,-10.4984108932533,0.773228015756646,0.261233996138715
2346.61505029953,1.310764,1.31558324567046,2.68253949142388,-10.4933055071381,0.773757746704798,0.261759770466357
2346.92752387244,1.310764,1.31673391384661,2.68255034677328,-10.487846525202,0.774327811219712,0.262325594185471
2347.27115253412,1.310764,1.31803493357451,2.68256221799026,-10.4817833954226,0.774956028724362,0.262949064471547
2347.62192749034,1.310764,1.3193798900585,2.6825742619342,-10.4755285781932,0.775588703089213,0.263576770297971
2348,1.320944,1.32082221423127,2.68258716260979,-10.4687128949701,0.776250998199854,0.264233550753385
2348.32110015874,1.320944,1.32202232661804,2.68259806110208,-10.4628648645013,0.776791367152012,0.264769270120183
2348.59753971679,1.320944,1.32302692395325,2.68260740772936,-10.457787650398,0.77723770430662,0.265211585891706
2348.89020921139,1.320944,1.32405478027211,2.68261727283841,-10.4523708202713,0.777689861873465,0.265659467148223
2349.24189705024,1.320944,1.32523500127136,2.68262909419103,-10.4458074164541,0.778205175744745,0.266169616697046
2349.62455805017,1.320944,1.32644695461443,2.68264192606545,-10.4386020673887,0.778732847393555,0.266691637592455
2350,1.327588,1.32756343257819,2.68265449552869,-10.4314716062695,0.779220716578205,0.267173940386473
2350.30582876511,1.327588,1.32842340584305,2.68266472635027,-10.4256210071025,0.779599691484989,0.267548447825295
2350.57594158378,1.327588,1.32915025167457,2.68267375995198,-10.4204235858076,0.779923574501311,0.267868427247656
2350.87353160154,1.327588,1.32992095753517,2.68268371182076,-10.4146660362475,0.780271456608961,0.268212065936147
2351.23561832848,1.327588,1.33082513819921,2.68269581999255,-10.4076177392224,0.780685688731709,0.268621234343437
2351.64522157111,1.327588,1.33181687427766,2.6827095127431,-10.3995894374754,0.781146710405189,0.269076689148521
2351.92305756957,1.327588,1.33247751134309,2.68271879330227,-10.3941112564183,0.781456134616548,0.269382453613436
2352,1.33206,1.33265926573468,2.68272136166313,-10.392589562689,0.78154134653814,0.269466650898833
2352.38471215215,1.33206,1.333561939529,2.68273418661069,-10.3849514819053,0.781963939752694,0.269884119096516
2352.72396434067,1.33206,1.33434960042871,2.68274546533128,-10.3781754298034,0.782329681947319,0.270245342720675
2353.06321652918,1.33206,1.33512668041641,2.68275670786981,-10.3713619997831,0.782685687240883,0.270596818431271
2353.39997959815,1.33206,1.33588219998077,2.68276782738918,-10.3645623888821,0.783025215052941,0.270931826901479
2353.73570568848,1.33206,1.33661227072664,2.68277886988413,-10.3577489553248,0.783345335475773,0.271247406226301
2354,1.336536,1.33716502875227,2.68278753244575,-10.3523617563018,0.783581460155692,0.27147993148062
2354.32705995458,1.336536,1.33781462799309,2.68279821608054,-10.3456680799034,0.783850447834806,0.271744509375848
2354.71468088693,1.336536,1.33852318758294,2.6828108285677,-10.3376989185403,0.784130371832986,0.272019223045545
2355.11036041493,1.336536,1.3391628043369,2.68282365064263,-10.3295280292418,0.784366530428791,0.272250082493587
2355.42785789311,1.336536,1.33960471623339,2.68283390237594,-10.3229488742164,0.784516173553499,0.272395489066683
2355.69367752636,1.336536,1.33992040981513,2.68284246104497,-10.3174274512138,0.784612443222779,0.272488223261034
2356,1.341012,1.34021830397388,2.68285229682295,-10.3110526059948,0.78468969107562,0.27256140978971
2356.35507862615,1.341012,1.34047081946987,2.68286366264747,-10.3036508476081,0.78473352645487,0.27260054436351
2356.7284264062,1.341012,1.340625828454,2.68287557290392,-10.2958593914754,0.784726977006313,0.272589064659892
2357.07562618055,1.341012,1.34066785160003,2.68288661258598,-10.2886106108035,0.784673436756442,0.2725309504963
2357.37868283915,1.341012,1.3406251151952,2.68289622052162,-10.2822849083826,0.784590555875466,0.272444085645322
2357.66824053902,1.341012,1.34051669121166,2.68290537640762,-10.2762452555176,0.784480884544549,0.272330614898233
2358,1.34052,1.3403135952004,2.68291583830744,-10.2693339621158,0.784319603767677,0.272164990026361
2358.37599581385,1.34052,1.33998500178296,2.6829276592142,-10.2615169330805,0.784092486788703,0.271932970500846
2358.73495283611,1.34052,1.33957713308492,2.68293890941216,-10.2540746226321,0.78383327799417,0.271669100284865
2359.04262247699,1.34052,1.33915672571467,2.68294852526156,-10.2477151112521,0.783579116829276,0.271410959552207
2359.33019987071,1.34052,1.33870640364057,2.68295749076306,-10.241789751262,0.783315650409857,0.271143787561872
2359.64518810198,1.34052,1.33815133493152,2.68296728595498,-10.2353231860341,0.782999306820944,0.270823401857254
2360,1.338388,1.33745103373283,2.68297828816294,-10.2280720033845,0.782609363557459,0.270428927562306
2360.37522566622,1.338388,1.33662697619666,2.68298988665596,-10.220445761127,0.782159603267751,0.269974401298267
2360.71980211684,1.338388,1.33579760113273,2.68300050379302,-10.2134843257363,0.781714190589352,0.269524637259272
2361.01583623041,1.338388,1.33503166796686,2.68300959860424,-10.207538202382,0.781307686931229,0.269114415792585
2361.30525593161,1.338388,1.33423681213339,2.68301846576177,-10.2017579116643,0.780889531066905,0.268692644574345
2361.63535720054,1.338388,1.33327647774873,2.68302854891209,-10.1952072829945,0.780388201750505,0.268187216387275
2362,1.332732,1.33215111937777,2.68303964814163,-10.1880264666518,0.779804830947851,0.267599349462701
2362.35935890537,1.332732,1.33097748891466,2.6830505447913,-10.1810097267329,0.779199905995524,0.266990020658045
2362.68718961993,1.332732,1.3298518354943,2.68306044774862,-10.1746633367064,0.778622232225011,0.26640835539615
2362.98839335339,1.332732,1.32877178598139,2.68306951346765,-10.168880609265,0.778069989702141,0.265852467929653
2363.29365461966,1.332732,1.32763268459521,2.68307866804552,-10.1630690517731,0.777489506251677,0.265268312727865
2363.63008704959,1.332732,1.32632572600665,2.68308871732406,-10.156723580816,0.776825804686905,0.264600591006595
2364,1.32598,1.32482707030976,2.68309971644277,-10.1498216219089,0.776067978636015,0.263838372512482
2364.34670658798,1.32598,1.32336509604625,2.68310997616488,-10.1434268176619,0.775332299899961,0.263098550875631
2364.65819687437,1.32598,1.32200594186104,2.68311915229481,-10.1377449741986,0.774651684080062,0.262414196922096
2364.96019360537,1.32598,1.32064892074891,2.68312801157905,-10.1322953908462,0.773975587532245,0.261734454987244
2365.27992286809,1.32598,1.31917282798181,2.6831373524583,-10.126590956281,0.77324446293359,0.260999440830499
2365.62156934455,1.32598,1.31755492949608,2.68314729241877,-10.120571373147,0.772448602907231,0.2601993812107
2366,1.316756,1.3157206367717,2.68315825787264,-10.1139972799542,0.771553825537727,0.259299898695954
2366.3397736335,1.316756,1.31404354438974,2.68316806905837,-10.1081800997363,0.770743228728313,0.258485137186526
2366.63421890465,1.316756,1.31257370066405,2.68317654950075,-10.1032051202401,0.770038963077604,0.25777728894073
2366.92644744712,1.316756,1.31110601032439,2.68318494862395,-10.0983287318821,0.769341514988826,0.257076316034678
2367.25401975745,1.316756,1.30945802549527,2.68319434468161,-10.092935114821,0.768565349419057,0.256296243921793
2367.60843507313,1.316756,1.30768183331557,2.68320448888019,-10.0871856292886,0.767737067536916,0.255463799420945
2367.96055823223,1.316756,1.30593519814089,2.68321454394051,-10.0815611711851,0.766930656596916,0.254653331477233
2368,1.306732,1.30574115676873,2.68321566864625,-10.0809365679775,0.766841557115974,0.25456377223607
2368.19720883883,1.306732,1.30477688112272,2.68322128702116,-10.077829705563,0.76640021288518,0.254120136686043
2368.55386066678,1.306732,1.30306245253118,2.68323142442822,-10.0722784817034,0.765621373909205,0.253337151986716
2368.95783575216,1.306732,1.30117647291688,2.68324286752684,-10.0660932574568,0.764773157801512,0.252484229220624
2369.35187182005,1.306732,1.29940514990101,2.68325398677136,-10.0601615950185,0.763984527978794,0.25169098691153
2369.69744598139,1.306732,1.2979146928926,2.68326370401129,-10.0550385699304,0.763326985338213,0.25102937235494
2370,1.296708,1.29666245961479,2.68327218610401,-10.050611461394,0.762778823097301,0.250477622111525
2370.28367897654,1.296708,1.29553563775323,2.68328011888404,-10.0465078071577,0.762288959185442,0.24998440257217
2370.59805340634,1.296708,1.29434253814194,2.68328888920389,-10.0420112039715,0.761773983775613,0.249465702928355
2370.95591976059,1.296708,1.29305781763261,2.68329884888797,-10.036954585674,0.761224218525466,0.248911690086443
2371.3244043654,1.296708,1.29181875920724,2.68330908066969,-10.0318128668765,0.760699498175914,0.24838258576795
2371.66896932412,1.296708,1.29073871116587,2.68331862982104,-10.0270605403002,0.760247679125463,0.247926656607349
2372,1.290276,1.28977413407996,2.68332778978455,-10.0225418975653,0.759850047921824,0.247525074403646
2372.29690574303,1.290276,1.28897131261633,2.68333599574321,-10.0185253807446,0.759524470253771,0.247196021604013
2372.59800015467,1.290276,1.28821896282554,2.68334430925391,-10.0144845459447,0.759224986713079,0.246893066216186
2372.93655751194,1.290276,1.28744936978165,2.68335364700333,-10.00997646505,0.758925709406268,0.246589960822332
2373.30428150587,1.290276,1.28670722229191,2.68336377430099,-10.0051181755888,0.758645574831762,0.246305776768802
2373.65985835063,1.290276,1.28608351002313,2.68337354687162,-10.0004534828328,0.758418056079702,0.246074469107344
2374,1.285012,1.28557254286044,2.68338286918174,-9.99601747613962,0.758237999272238,0.245890902373572
2374.29251570982,1.285012,1.28519790616059,2.68339085880468,-9.99222007823492,0.758110412368667,0.245760225937036
2374.58592685005,1.285012,1.28487881187573,2.68339884144508,-9.9884248320137,0.758005155440537,0.245651847140935
2374.92638684405,1.285012,1.28457375329687,2.68340805949208,-9.98403544413672,0.757908148192128,0.245551172494516
2375.3052929573,1.285012,1.28430710009719,2.68341825870399,-9.97916506843254,0.757827505400765,0.245466367420704
2375.66087799307,1.285012,1.28411670564988,2.68342777336306,-9.97460536257026,0.757774064141024,0.24540891658135
2375.96905200153,1.285012,1.2839915906341,2.68343597830024,-9.97066007931234,0.757743144922844,0.245374420199711
2376,1.283908,1.28398086831905,2.68343680035782,-9.97026414727347,0.757740772460588,0.245371699099084
2376.15473999237,1.283908,1.28393197857182,2.68344090590519,-9.96828510666449,0.757730912833756,0.245360069195423
2376.5090198264,1.283908,1.28384809765532,2.68345027935407,-9.96375720793219,0.757720779509849,0.245345876248401
2376.93092256205,1.283908,1.28379635720828,2.68346140419246,-9.95836853762112,0.757732110558253,0.245352365516195
2377.21856579354,1.283908,1.28379094980751,2.6834689715316,-9.95469527460638,0.757755813393298,0.245372766454944
2377.50620902503,1.283908,1.28381109951594,2.68347652884046,-9.95102126122443,0.757794203157503,0.245407856693862
2377.85800266295,1.283908,1.2838738544621,2.68348576209751,-9.94652513288961,0.757863869646036,0.245473495317778
2378,1.28416,1.28391227015033,2.68348948693391,-9.94470897755782,0.757899894541039,0.245507899895905
2378.42586528019,1.28416,1.2840788347784,2.68350065374366,-9.93925523243312,0.758038626320791,0.245641816099061
2378.75566172767,1.28416,1.28426801614833,2.68350929849686,-9.9350220936834,0.758181384712005,0.245780889767606
2379.08545817514,1.28416,1.28451778820213,2.68351794084551,-9.93077746976854,0.75835821526103,0.245954084606044
2379.44744036979,1.28416,1.2848699516403,2.6835274222961,-9.92610168904558,0.758594071589419,0.246186018585251
2379.80297391542,1.28416,1.2853024400922,2.68353672702325,-9.92148779512055,0.758869568437187,0.246457745467036
2380,1.284416,1.28558090442515,2.6835418782257,-9.91892013854561,0.759040744936981,0.246626864175821
2380.317248601,1.284416,1.28608845079415,2.68355016139858,-9.91476721105849,0.759343361445217,0.24692615103068
2380.75842027774,1.284416,1.28691361273578,2.68356164928928,-9.90894879124346,0.759815610778612,0.247393801602551
2381.05688864185,1.284416,1.28754652279113,2.68356939588362,-9.90498015567049,0.760165485360647,0.2477405827957
2381.35535700595,1.284416,1.28823461624026,2.68357711862978,-9.90098275050401,0.76053645034628,0.248108466179455
2381.71581189917,1.284416,1.28913124647473,2.68358641009443,-9.89611381258521,0.761008089541444,0.248576395948224
2382,1.289188,1.2898820245942,2.68359370647551,-9.89224119074974,0.76139483915967,0.248960226180431
2382.356990542,1.289188,1.29087048015394,2.683602833649,-9.88733194220152,0.761894837375195,0.249456545931971
2382.76442370082,1.289188,1.29204689557308,2.68361319689637,-9.88166588687496,0.762478957557018,0.250036449652013
2383.05579270344,1.289188,1.29291137334269,2.68362057305393,-9.87757137100205,0.762902319260028,0.250456777315164
2383.34716170606,1.289188,1.2937892506912,2.68362792093166,-9.87344068277142,0.7633283743846,0.2508797771476
2383.6939759643,1.289188,1.29484549508067,2.68363663220414,-9.8684762304375,0.763837275789779,0.251385006826942
2384,1.295384,1.29578330755589,2.68364429011335,-9.86405225425933,0.764287246324185,0.251831705735019
2384.36903414035,1.295384,1.29691763891167,2.68365349352756,-9.85866298215097,0.764830935065517,0.25237147722493
2384.74811359979,1.295384,1.29808522578925,2.6836629174964,-9.85306486508432,0.765391786768446,0.252928310296036
2385.0887554157,1.295384,1.29913747432594,2.68367136425489,-9.84798044782566,0.765899650621596,0.253432570897247
2385.38384083291,1.295384,1.30005340952025,2.68367866727526,-9.84353450725327,0.766344353722683,0.253874161326424
2385.67412215724,1.295384,1.30096097558255,2.68368584022734,-9.83912306432495,0.766787757937329,0.254314513797942
2386,1.301576,1.30199120073253,2.6836938809357,-9.83412539580977,0.767294530324679,0.254817875102714
2386.37243309557,1.301576,1.30318904106228,2.6837030561978,-9.82835419349274,0.76788821460674,0.255407682385374
2386.74011050616,1.301576,1.30439969495976,2.68371210002288,-9.82259299604836,0.768492491208967,0.25600815967527
2387.06349534636,1.301576,1.30549295680353,2.68372004242411,-9.81747214419865,0.7690408797444,0.25655323409881
2387.35651038396,1.301576,1.3065101700518,2.68372722862485,-9.81278761901156,0.769552560645823,0.257061937836508
2387.65990017088,1.301576,1.30759288235698,2.68373465789719,-9.80789131720144,0.770097788314958,0.257604112129804
2388,1.307772,1.30884473064198,2.68374297056161,-9.802345390338,0.770727617064273,0.258230553100872
2388.36680389766,1.307772,1.31024151504855,2.68375191459462,-9.79629409811021,0.771428331289271,0.258927607977917
2388.72279189318,1.307772,1.31164287905248,2.68376057072003,-9.79034961165915,0.772128135490156,0.25962386848611
2389.04057918169,1.307772,1.31293003888547,2.68376827591733,-9.78498164945417,0.772767565452325,0.260260138610506
2389.33814058731,1.307772,1.31416379559402,2.68377547075433,-9.77990154200683,0.773377274609422,0.260866889627906
2389.65125511841,1.307772,1.31548880447114,2.68378302013903,-9.77449854603257,0.774028662127853,0.261515162345344
2390,1.316152,1.31699269082318,2.68379140229756,-9.76841019006447,0.774764000200569,0.262247027452888
2390.35454664572,1.316152,1.31854696456835,2.68379989571293,-9.76214308817519,0.775519855375038,0.262999368204785
2390.69135346045,1.316152,1.32004251848636,2.68380793833402,-9.75611624170697,0.776243649107356,0.263719831275779
2391.00598300502,1.316152,1.32145264487267,2.68381542909712,-9.75042103868394,0.776923376760725,0.264396454378779
2391.31643818984,1.316152,1.32285332291567,2.68382279977433,-9.74473921249892,0.777596299860496,0.265066320408132
2391.64325074935,1.316152,1.32433480497645,2.68383053700335,-9.73869093631288,0.778306014683316,0.265772823682051
2392,1.325228,1.32595712956213,2.68383895796545,-9.73200979672514,0.779081646112323,0.266544662867133
2392.34342494897,1.325228,1.32752149030754,2.68384704359312,-9.72550027547378,0.779833862067896,0.267289893697397
2392.7009280501,1.325228,1.32915268617328,2.68385548706377,-9.71864237641957,0.780630628669587,0.268076297029631
2393.01779910224,1.325228,1.33060763465806,2.68386310124256,-9.71249366915296,0.781364491539509,0.268797822901111
2393.3353908786,1.325228,1.33209233424424,2.6838710186904,-9.70626313405824,0.78215040545245,0.269567899003251
2393.6687302719,1.325228,1.33371547479405,2.68387987456788,-9.69964711764056,0.783067018252336,0.270463593960605
2394,1.334304,1.33545515836995,2.68388954159733,-9.692988072521,0.784124798806442,0.271497034937467
2394.21825570552,1.334304,1.33671299133472,2.68389656326886,-9.68855001265955,0.784920108900066,0.272281923690934
2394.43651141103,1.334304,1.33809722271989,2.68390421492897,-9.68406693674254,0.785810527483267,0.273164541538276
2394.70833642434,1.334304,1.34005004159735,2.68391468991587,-9.67841303212335,0.787063291597855,0.27441199581228
2395.03488753243,1.334304,1.34280739056971,2.68392861952888,-9.67150261030388,0.788769362785271,0.276119468324868
2395.38208198845,1.334304,1.34628780349355,2.68394475081071,-9.66399212313148,0.790761350304737,0.278124187976414
2395.67251245996,1.334304,1.34961084941121,2.68395885652697,-9.6575646634101,0.792463590996873,0.27984762242398
2395.96294293147,1.334304,1.35320348663725,2.68397296092216,-9.65099660798554,0.794039721750622,0.281456069539632
2396,1.343376,1.35367230837217,2.68397472714011,-9.65014837249937,0.794224769428159,0.281643602834025
2396.18528534263,1.343376,1.35601578430377,2.68398333798185,-9.64587345903398,0.795064771323677,0.282497878240036
2396.39800844277,1.343376,1.35862484533962,2.68399259783591,-9.64089960738319,0.795799889359348,0.28324814839398
2396.68098104042,1.343376,1.36171618733881,2.68400350663772,-9.63418896569117,0.796254327429401,0.283719877483777
2396.92311838975,1.343376,1.36374281891386,2.68401129768007,-9.62838437123134,0.796032689698849,0.283509591672989
2397.16525573908,1.343376,1.36491429180598,2.68401751040461,-9.62255340829058,0.795123232433724,0.282607454547153
2397.43345667053,1.343376,1.36488053739481,2.68402249397271,-9.61611068800696,0.79318165567566,0.280668247478598
2397.73107919269,1.343376,1.36278151095875,2.68402577868765,-9.60905666068511,0.789738096709987,0.27721882368371
2398,1.352452,1.35866461093426,2.68402695494316,-9.60285249501144,0.785375417496896,0.272843486110823
2398.21203848619,1.352452,1.35375002501372,2.68402692480801,-9.59813218817154,0.781056304319735,0.268517368434653
2398.42407697238,1.352452,1.3472597400988,2.68402627523484,-9.59361214233063,0.77595783088357,0.263411022922657
2398.65929380202,1.352452,1.33814447308897,2.68402506848969,-9.58888920766985,0.769402530487735,0.256846041148509
2398.8916636227,1.352452,1.32713099549599,2.68402361030704,-9.58458584901966,0.762033394496822,0.249466439297237
2399.08535618527,1.352452,1.31643719807813,2.68402235427738,-9.58131939867928,0.755258053051941,0.242681752598861
2399.25203379189,1.352452,1.3061628751389,2.6840213412712,-9.57877074479828,0.749008657504569,0.23642390777732
2399.4063551822,1.352452,1.2958015343245,2.68402052385642,-9.57664704300435,0.742913693010904,0.230320818716827
2399.55424174935,1.352452,1.28514625433104,2.68401989851413,-9.5748401430068,0.736829323145629,0.224228420775393
2399.69790395404,1.352452,1.27415918927667,2.6840194799027,-9.57331144763524,0.730726066713097,0.218117166493512
2399.83823630359,1.352452,1.26287013437789,2.68401928557124,-9.57204445870933,0.724617874853001,0.212000999683431
2399.97564785565,1.352452,1.25133569705446,2.68401933086313,-9.57102942392408,0.7185352094291,0.205910395972209
2400,1.361528,1.24924630440971,2.68401936528792,-9.57087341162635,0.717447615738253,0.204821749056314


==> simulation/simex3_with_const_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.499190648909805,0.418540028666034,0.1821191
-178,0.499148962794333,0.418635643585923,0.2208428
-176,0.499086719098907,0.418691764088143,0.1816065
-174,0.49905302017327,0.418761195118845,0.180951
-172,0.499028002992586,0.4188276864288,0.1581607
-170,0.498996449709243,0.41887847252133,0.1931358
-168,0.498973719761748,0.418930265055386,0.1973328
-166,0.498951733751569,0.418975697988299,0.2098286
-164,0.498930411196594,0.419015179543418,0.1569651
-162,0.498914339228317,0.419053780635034,0.1864164
-160,0.498899924145327,0.419088440981796,0.1670452
-158,0.498887176329342,0.41911972607558,0.1615061
-156,0.498876313444551,0.419148386505135,0.1355274
-154,0.498865906858488,0.419173476128987,0.1504123
-152,0.498856354299336,0.419195816840695,0.1626261
-150,0.498847843636548,0.419215967475761,0.1837139
-148,0.498840164580405,0.419234045032215,0.1758788
-146,0.498833475645854,0.419250500229071,0.1631819
-144,0.498827606508157,0.419265425784191,0.1681281
-142,0.498822320090365,0.419278822120439,0.1843123
-140,0.498817546773359,0.419290833904156,0.1616603
-138,0.498813192232713,0.419301559745294,0.1468684
-136,0.498809231060378,0.419311147623382,0.1594641
-134,0.498805681356152,0.419319771308986,0.1485121
-132,0.498802516926257,0.419327544350159,0.1334671
-130,0.498799701592021,0.419334556048089,0.1713606
-128,0.498797189025428,0.419340872786866,0.1459423
-126,0.498794926982246,0.419346543545887,0.1581138
-124,0.498792881658092,0.419351625550253,0.143342
-122,0.498791032881461,0.419356180383604,0.1514409
-120,0.498789367096245,0.419360267722749,0.1340069
-118,0.498787873550527,0.419363943511465,0.1447254
-116,0.498786537994001,0.419367252085094,0.1613703
-114,0.498785343979419,0.419370225846848,0.1528932
-112,0.498784273702476,0.419372896706997,0.1560507
-110,0.498783310145813,0.419375295015829,0.1423911
-108,0.498782442339109,0.419377445215742,0.1492561
-106,0.498781664234563,0.419379367467908,0.1484261
-104,0.498780959498825,0.419381105763519,0.1489814
-102,0.498780346490806,0.419382626297685,0.1387227
-100,0.498779775919479,0.419384033577714,0.151056
-98,0.498779271317187,0.419385290387033,0.1425677
-96,0.498778810394717,0.419386428900408,0.1386775
-94,0.498778399774059,0.419387446375512,0.1592768
-92,0.498778029734611,0.419388363639726,0.1637798
-90,0.498777697218771,0.419389186987435,0.1373324
-88,0.498777399087816,0.419389926140546,0.1560467
-86,0.498777149988442,0.419390546802783,0.1651558
-84,0.498776912520577,0.419391128977842,0.1430617
-82,0.498776698729811,0.419391660183693,0.1599106
-80,0.498776503432525,0.419392139413123,0.1529608
-78,0.498776327126243,0.419392573761722,0.1433123
-76,0.498776169009453,0.419392967932011,0.1379168
-74,0.498776025967527,0.419393324175879,0.1525493
-72,0.498775897021931,0.419393646128751,0.1535095
-70,0.498775782520898,0.419393932055355,0.1645576
-68,0.498775679722799,0.419394186795458,0.1456867
-66,0.498775587613418,0.41939441480411,0.156957
-64,0.498775505117006,0.419394618577446,0.1583776
-62,0.498775431326792,0.41939480061645,0.1437447
-60,0.498775365567211,0.419394963339667,0.1572802
-58,0.498775306925856,0.419395108620829,0.1548058
-56,0.498775254604,0.419395238255511,0.1338773
-54,0.498775207916983,0.419395353857761,0.1668084
-52,0.49877516623559,0.419395456842515,0.1511697
-50,0.498775129058574,0.419395548563675,0.1683268
-48,0.498775095934607,0.419395630255492,0.1291042
-46,0.498775066400293,0.419395703112587,0.142222
-44,0.498775032036031,0.419395786575337,0.1456764
-42,0.498775012313987,0.419395838979401,0.1502736
-40,0.49877499172376,0.419395886967972,0.1332382
-38,0.498774965186877,0.419395953566652,0.1407983
-36,0.498774967635808,0.419395952942275,0.1639478
-34,0.49877494835405,0.419395989748537,0.136923
-32,0.498774929637819,0.419396041631352,0.1499505
-30,0.498774932156634,0.419396032996972,0.1416795
-28,0.49877493249769,0.419396026935467,0.1392654
-26,0.498774935219119,0.419396025890643,0.1599124
-24,0.498774934597013,0.419396021650404,0.1441899
-22,0.498774935359712,0.419396020033418,0.1348007
-20,0.498774935424032,0.41939601731052,0.1507988
-18,0.4987749366823,0.419396015875595,0.1512574
-16,0.498774937796212,0.419396013494638,0.1771817
-14,0.498774939252102,0.419396011321285,0.1465449
-12,0.498774940306406,0.419396008622188,0.1545632
-10,0.498772593448354,0.41939365838394,0.1453667
-8,0.49877924287237,0.419400390491269,0.1589702
-6,0.498773530573192,0.419394750562823,0.1494667
-4,0.498792885013135,0.419414167314705,0.14601
-2,0.499262576283242,0.419883912812129,0.1664627
0,0.499286842525628,0.419908227142149,0.1775319
2,0.49880986798552,0.419431295870595,0.1892087
4,0.497657561886111,0.418279028943001,0.1580269
6,0.495115700213372,0.415737202719013,0.1524929
8,0.491918458674016,0.412539993156609,0.1384275
10,0.487941239831115,0.408562803068391,0.1466635
12,0.483209493709859,0.403831082757598,0.1432437
14,0.478170512433717,0.398792124639101,0.1460288
16,0.47267429915121,0.393295932142067,0.159918
18,0.466934768146607,0.387556419805015,0.1604031
20,0.461090928097011,0.381712596528416,0.1800272
22,0.455084206873907,0.375705890378905,0.1563529
24,0.449056142208804,0.369677839260038,0.1831343
26,0.443647145104276,0.364268854327951,0.1551181
28,0.438567392843707,0.359189113004276,0.1438968
30,0.434074753797751,0.354696483784525,0.1461266
32,0.430290632022951,0.350912370837914,0.1429935
34,0.426958983542737,0.347580730289336,0.1689201
36,0.42422313738505,0.344844891257919,0.1555393
38,0.421721024154074,0.342342784429714,0.156597
40,0.419934317418605,0.340556083447007,0.1542525
42,0.418617781875555,0.339239553072698,0.1503521
44,0.417842831417101,0.338464607258245,0.140389
46,0.417981657916606,0.338603437930272,0.133549
48,0.418704971237281,0.339326754999855,0.1517152
50,0.420164339574351,0.340786126705228,0.1614239
52,0.421902904455833,0.342524694613058,0.1617355
54,0.4238876342214,0.344509427097743,0.1733898
56,0.426060804891865,0.346682600211299,0.1783527
58,0.428323780945581,0.348945578460116,0.1450018
60,0.431047207687331,0.351669007174167,0.1475776
62,0.434023807589217,0.35464560884819,0.1639525
64,0.437369919425958,0.357991722277239,0.1471519
66,0.440816573688847,0.361438377970884,0.1396478
68,0.443369399519083,0.363991205086762,0.1474169
70,0.446258051953519,0.366879858676498,0.1457888
72,0.448792901093896,0.369414708855097,0.1459258
74,0.451716840064721,0.372338648758994,0.1656773
76,0.454745131532417,0.375366941065325,0.1444315
78,0.457444680612236,0.378066490898977,0.1538277
80,0.46014690379124,0.380768714755678,0.1460298
82,0.462756151896261,0.383377963470021,0.1617225
84,0.465353429765448,0.385975241887128,0.1438415
86,0.467842638904711,0.388464451519189,0.1311269
88,0.470185361678069,0.390807174735885,0.1738397
90,0.472374002897399,0.392995816354202,0.1426566
92,0.474490926383609,0.395112740199716,0.1509178
94,0.476575178621327,0.39719699276131,0.1656558
96,0.479007250887375,0.399629065319593,0.1494875
98,0.481629932070518,0.402251746766696,0.153004
100,0.484547990707225,0.405169805642157,0.1354761
102,0.487613367997262,0.408235183148262,0.1399416
104,0.490736154641214,0.411357969988055,0.1559717
106,0.493955350028677,0.414577165553414,0.1451131
108,0.497207968034025,0.41782978372091,0.1368216
110,0.500501435704456,0.421123251539942,0.1415514
112,0.504088381957186,0.424710197902874,0.1365327
114,0.507817078756627,0.428438894801754,0.1623429
116,0.511748708920605,0.432370525055742,0.1568194
118,0.51580869435393,0.436430510570409,0.1553268
120,0.519976487332426,0.440598303622181,0.1563452
122,0.524233626991747,0.444855443347346,0.1532457
124,0.528585727999194,0.449207544413887,0.1500611
126,0.532960153403571,0.453581969871297,0.1687352
128,0.536767954683695,0.457389771199037,0.1431091
130,0.540327238998399,0.460949055556516,0.1429303
132,0.543512193262475,0.464134009859029,0.1453367
134,0.546382849970791,0.467004666601888,0.1513353
136,0.548977644100491,0.469599460762629,0.1534093
138,0.551373083941459,0.47199490063149,0.1354879
140,0.553544944940224,0.47416676165532,0.1372943
142,0.555568356780042,0.47619017351767,0.1510712
144,0.557550685071255,0.478172501829148,0.1547989
146,0.55991313183222,0.48053494860837,0.1329931
148,0.562421748141465,0.483043564934164,0.1410414
150,0.565160115365451,0.485781932173648,0.1400838
152,0.568158008674894,0.48877982550328,0.1616751
154,0.571782646263531,0.492404463102864,0.154667
156,0.575700062106252,0.496356970374495,0.1541232
158,0.57994574654968,0.500755282152883,0.1905144
160,0.583864665116673,0.505064163167013,0.1514639
162,0.587839276669105,0.509890853447287,0.1432409
164,0.591457999716949,0.515116028939979,0.1458544
166,0.593178795409383,0.519210551453787,0.1809646
168,0.594939905265132,0.52404687713992,0.1370403
170,0.595950860666721,0.528835564191131,0.1303885
172,0.596164294665481,0.533496964594792,0.1346263
174,0.596314647137646,0.538670971900239,0.1419625
176,0.596427387308074,0.544267066233747,0.1424892
178,0.59635130301599,0.549985219693141,0.1672282
180,0.596269141420436,0.555786036970258,0.1489608
182,0.596281762218171,0.561638902316628,0.168648
184,0.596314562880818,0.567427493347835,0.139374
186,0.596355092070104,0.573086091556479,0.1531763
188,0.596433328140922,0.578624272098049,0.1416839
190,0.596530119857773,0.584040449838898,0.1502421
192,0.596619964062734,0.589330221993989,0.1414621
194,0.596707948298206,0.594493841114796,0.1624255
196,0.596805019054742,0.59950640714473,0.1727309
198,0.596923221286328,0.604284582237693,0.1409995
200,0.59709328435695,0.60866498938866,0.1659852
202,0.597322041491092,0.612578898358888,0.1424791
204,0.597579107531082,0.616051477902259,0.1669739
206,0.597835055742747,0.61912608348005,0.1467861
208,0.598077201750789,0.621846389359272,0.1515772
210,0.598299357746645,0.624248596689877,0.1678226
212,0.598497956723958,0.626362872931179,0.1451845
214,0.598674072078528,0.628219419241151,0.1609336
216,0.598830957926646,0.629848328976035,0.14407
218,0.598970989011293,0.631276747853758,0.1339837
220,0.599095752114972,0.632528867840524,0.1498919
222,0.599206708287102,0.633626244765789,0.1616528
224,0.599305044088314,0.634587387033303,0.1432325
226,0.599393817143898,0.635418411714319,0.160463
228,0.599479007277587,0.636110673407337,0.1401554
230,0.599571509926416,0.636625987106941,0.1550197
232,0.599691694351167,0.636869571345668,0.1372122
234,0.599846100840107,0.636789364526,0.1572096
236,0.6,0.636366838193283,0.1579751
238,0.6,0.635577098217667,0.133235
240,0.6,0.634536069902108,0.1494612
242,0.6,0.633207020520051,0.1463562
244,0.6,0.631551506458558,0.1586744
246,0.6,0.629606388867125,0.1451521
248,0.6,0.627441712622415,0.1489331
250,0.6,0.625091647239002,0.1571736
252,0.6,0.622553155544172,0.1423756
254,0.6,0.619828381234661,0.1312025
256,0.6,0.616942936507304,0.1367785
258,0.6,0.613925034043009,0.1506539
260,0.6,0.61078824042373,0.1487909
262,0.6,0.60753731718734,0.1286198
264,0.6,0.604180241115466,0.1298094
266,0.6,0.600729795086564,0.136988
268,0.6,0.597197178060202,0.155497
270,0.6,0.593588981902345,0.1418368
272,0.6,0.589909796445923,0.143958
274,0.6,0.586165159383281,0.1433194
276,0.6,0.582359922960286,0.141305
278,0.6,0.578495093618673,0.1494165
280,0.6,0.574573091833907,0.161066
282,0.6,0.570135774034443,0.1557174
284,0.6,0.565020487149962,0.1451311
286,0.59909243955952,0.559575748277259,0.1500407
288,0.597960263268481,0.554420844317545,0.136367
290,0.59642284883073,0.549289151138347,0.1515199
292,0.594912772937283,0.544545513275261,0.1602975
294,0.593401064652735,0.54011534387941,0.1541439
296,0.591953792823711,0.536034001753817,0.1487862
298,0.590611362447908,0.532317889283492,0.1411209
300,0.589246979428337,0.52881799826136,0.1654917
302,0.587864479546884,0.525516202505811,0.1400181
304,0.586792619138753,0.522719887920866,0.1549883
306,0.585813681495096,0.520191354827497,0.1390218
308,0.584935852077813,0.517920710200841,0.1334326
310,0.584216649770599,0.515949394809781,0.1579107
312,0.583531955722501,0.514139031737056,0.1484068
314,0.58285270749667,0.512447850230565,0.1438453
316,0.582198671437095,0.510884214666289,0.1519031
318,0.58156802969371,0.509436032683404,0.1647496
320,0.581280811186246,0.508414062270562,0.1483822
322,0.581120252314305,0.507593180233346,0.1508446
324,0.581128846598387,0.507008352660635,0.1643619
326,0.581342246788212,0.50668846203944,0.1671738
328,0.581608413340488,0.506475383246364,0.1543536
330,0.581903873341259,0.506340173927553,0.1401928
332,0.582250401045881,0.506299692100884,0.1375592
334,0.582520224306459,0.50622174598421,0.16569
336,0.582753112573988,0.506142131548805,0.1625266
338,0.582946502251358,0.506054712898065,0.1460844
340,0.583084999342335,0.505940884650254,0.146284
342,0.583202445343616,0.505831601624002,0.1458468
344,0.583303938020456,0.505729366980376,0.1434229
346,0.583393952410328,0.505636323801634,0.1409998
348,0.583461802776192,0.505539690532715,0.1411292
350,0.5835479907739,0.505478085288336,0.1453871
352,0.58417981084993,0.505977109755436,0.1595298
354,0.585009838177702,0.506687817896084,0.1627505
356,0.586099757761649,0.507670527684416,0.1785706
358,0.587521898648475,0.509001079047386,0.1774737
360,0.589250060134965,0.510685444214818,0.1621978
362,0.591092834656312,0.512572286782995,0.1419762
364,0.593085077958749,0.514754340770996,0.1638084
366,0.595167679230794,0.517271549450964,0.1539339
368,0.596322592990538,0.519037505756458,0.1504765
370,0.597429873337051,0.520839557035466,0.1425527
372,0.598201736960019,0.522364374154923,0.1472918
374,0.598545451053867,0.523513859510772,0.149234
376,0.598812276752458,0.524635007732692,0.137905
378,0.599046195045418,0.525767309072214,0.1579512
380,0.599157146578681,0.526808665745506,0.1629839
382,0.599215187934448,0.527807374559712,0.1606585
384,0.5992843251713,0.528785804977178,0.1490944
386,0.599354496212662,0.529647692722693,0.1433228
388,0.599429999601653,0.530338245823887,0.1483699
390,0.599531321861239,0.530835004583382,0.1475893
392,0.599668231051838,0.531053441121541,0.1434365
394,0.59983526511624,0.53094920810853,0.1471945
396,0.6,0.530539137049396,0.1481093
398,0.6,0.52986822258175,0.139498
400,0.6,0.529214792556431,0.1448605
402,0.599104042229301,0.527421900445847,0.1449549
404,0.597798150377619,0.525324788001035,0.1460469
406,0.596132279260282,0.522958274961056,0.1525353
408,0.593894409471201,0.520094879821473,0.1309529
410,0.591411165788953,0.517049432081302,0.1558218
412,0.588839262859746,0.513970687018244,0.1442738
414,0.586128256901402,0.510802723582684,0.1457201
416,0.583776044037159,0.508039089048498,0.1408948
418,0.581552009856094,0.505445167342262,0.1476878
420,0.57952627328095,0.503087178087139,0.1599122
422,0.577933771542037,0.501196305382657,0.137352
424,0.576475953363723,0.499470505495772,0.1566322
426,0.57515128369735,0.497905085882464,0.131886
428,0.574007678103594,0.496545151446099,0.1423641
430,0.572818093421133,0.495161165272285,0.1349343
432,0.571619740043766,0.493788116590243,0.1539999
434,0.570404684487746,0.492416082296255,0.1600137
436,0.569184751508369,0.491055097771931,0.1419188
438,0.568449759468472,0.490193369633525,0.1330669
440,0.567948060337128,0.489577798421559,0.1564926
442,0.568678405307454,0.490205829597122,0.1505291
444,0.570075114403298,0.491510609617714,0.2356812
446,0.572087932477867,0.493440829065614,0.1560514
448,0.57508408971311,0.496362771179372,0.151533
450,0.578443421324198,0.499723283743303,0.1549947
452,0.58210160862168,0.5035461417633,0.1537347
454,0.586072261125929,0.507986166496475,0.1445492
456,0.589999124340905,0.512939976258347,0.1369572
458,0.59245097651853,0.517092548468977,0.1536742
460,0.594419803268321,0.521363824456148,0.1522375
462,0.595818562309658,0.525568107519486,0.1435044
464,0.596408852663533,0.529390838097931,0.1393535
466,0.596746637730265,0.533331198332014,0.1382251
468,0.597024503812881,0.537536270199384,0.1710447
470,0.597111991501689,0.541825692082884,0.1554739
472,0.597092739050297,0.546222779880243,0.1394262
474,0.597091072089445,0.550764072447115,0.1418874
476,0.597104223708778,0.555309856452685,0.1361013
478,0.59712064654142,0.559777750666749,0.1367861
480,0.597156025338172,0.5641864129075,0.1697013
482,0.597204178614557,0.568546221943034,0.1519455
484,0.597249417859286,0.572853173384412,0.1535726
486,0.597291032732009,0.577113875062001,0.1513273
488,0.597333749795464,0.581324795436921,0.1340158
490,0.597380088854134,0.585462103824159,0.1507562
492,0.597439652358495,0.589472995308973,0.1604686
494,0.59753705882058,0.593242350853283,0.1317535
496,0.597682577607792,0.596693299774479,0.1331631
498,0.597870181940201,0.599768812539879,0.1538696
500,0.59810844683468,0.60235000571968,0.1501304
502,0.598396405815303,0.604379487248941,0.1547965
504,0.598713707495752,0.605847897226196,0.1579047
506,0.599050877219465,0.606718070321261,0.1645916
508,0.5994022469501,0.606988154686789,0.1665423
510,0.599754078779975,0.606684622464867,0.1564396
512,0.6,0.605810273817033,0.1525386
514,0.6,0.60439400796728,0.1379365
516,0.6,0.602581506487143,0.1558389
518,0.6,0.600279932908027,0.1306862
520,0.6,0.5974386675493,0.1370753
522,0.6,0.594121416240993,0.1476638
524,0.6,0.590425556679028,0.1562613
526,0.6,0.586383403239029,0.1505048
528,0.6,0.582003523264386,0.1493397
530,0.6,0.577348629765321,0.1341682
532,0.599353191219163,0.568988978174751,0.1450176
534,0.597538588012067,0.556886079554591,0.1580568
536,0.596107922703305,0.541639300589137,0.1590359
538,0.594091274693843,0.52194250757906,0.1498626
540,0.591685626991722,0.497700809579309,0.1359693
542,0.593353713823868,0.467301184773899,0.1493608
544,0.596076119738574,0.433623882793305,0.1586613
546,0.6,0.400891499771002,0.152329
548,0.6,0.372479745266162,0.1488264
550,0.6,0.349037149685584,0.1544925
552,0.6,0.328509960443406,0.1627859
554,0.6,0.308910278064165,0.1621579
556,0.6,0.29266392782719,0.1433024
558,0.6,0.279652430365225,0.1487188
560,0.6,0.269217306403623,0.1539955
562,0.6,0.260832273747337,0.1560109
564,0.6,0.255779275303578,0.1449172
566,0.6,0.253282012381624,0.1418516
568,0.6,0.252656476003157,0.141528
570,0.599724334078209,0.253731099792424,0.1337496
572,0.599019381528149,0.25665256796312,0.1448397
574,0.598200217550353,0.261291814574617,0.1443925
576,0.597146135180917,0.267091811681892,0.1437821
578,0.596374824338024,0.273175328026647,0.1437456
580,0.59598774994896,0.279165442048554,0.1455154
582,0.595731128567593,0.284975959233343,0.164423
584,0.595599085704317,0.290624040418784,0.1552886
586,0.595617009485837,0.296067794461611,0.138168
588,0.595744925539157,0.301176971157448,0.1415597
590,0.595982934697403,0.305863059069355,0.1504501
592,0.596314508628172,0.310027744129887,0.1630929
594,0.596704103309216,0.313541623296766,0.1588786
596,0.597143379017937,0.316336550653363,0.1406701
598,0.597594000917775,0.318550814196235,0.1477397
600,0.598022505883295,0.320274222324667,0.1534795
602,0.598419765354148,0.321580710324415,0.1549893
604,0.598779335040353,0.322519669313776,0.1591791
606,0.599095897219255,0.323125029460069,0.1441099
608,0.599374680370956,0.323422037850954,0.1620656
610,0.599623788862306,0.323434634660884,0.1376692
612,0.599842682157442,0.323213330650348,0.1630757
614,0.6,0.322817393020046,0.1420911
616,0.6,0.322324618489533,0.140263
618,0.6,0.321856574541812,0.1449793
620,0.6,0.321349407491572,0.1686131
622,0.6,0.3208206502055,0.1584114
624,0.6,0.320344845569477,0.1314552
626,0.6,0.319934130516105,0.173579
628,0.6,0.319561001977929,0.149507
630,0.6,0.319231801432384,0.1628178
632,0.6,0.318968417898067,0.1781176
634,0.6,0.318763617528913,0.1520477
636,0.6,0.318596301718301,0.1590455
638,0.6,0.318461660177726,0.152266
640,0.6,0.31836306470335,0.1586324
642,0.6,0.318294231111748,0.1581652
644,0.6,0.318244659850158,0.1436249
646,0.6,0.318210684996966,0.1382596
648,0.6,0.318189372555906,0.1402046
650,0.6,0.318177230769993,0.1421996
652,0.6,0.318169872688999,0.1497333
654,0.6,0.318165466121161,0.1513255
656,0.6,0.31816368805714,0.1487403
658,0.6,0.31816294386531,0.1371268
660,0.6,0.318161737511497,0.1445418
662,0.6,0.318159542934882,0.1320793
664,0.6,0.318156651066007,0.1516735
666,0.6,0.318152854322755,0.136538
668,0.6,0.318147865177195,0.1657765
670,0.6,0.318141916921069,0.1399154
672,0.6,0.318135253366233,0.1342414
674,0.6,0.318127580295459,0.1595528
676,0.6,0.318119376688354,0.1466397
678,0.6,0.318110821961446,0.1503561
680,0.6,0.318102057457591,0.1555297
682,0.6,0.318093176515823,0.1533934
684,0.6,0.318084200000266,0.1554758
686,0.6,0.318075282358806,0.1504625
688,0.6,0.318066512375725,0.1451692
690,0.6,0.318057978153153,0.1553439
692,0.6,0.318049676841047,0.1471777
694,0.6,0.318041584133711,0.150186
696,0.6,0.318033652941008,0.1395825
698,0.6,0.318025968628153,0.152524
700,0.6,0.318018539744072,0.154794
702,0.6,0.318011344312872,0.1497303
704,0.6,0.318004436023075,0.1450298
706,0.6,0.317997767454073,0.1450342
708,0.6,0.317991275840753,0.1493955
710,0.6,0.31798489726359,0.1461676
712,0.6,0.31797871078271,0.1472796
714,0.6,0.317972717408647,0.1438545
716,0.6,0.317966889708292,0.1402281
718,0.6,0.317961315552207,0.1363176
720,0.6,0.317956187662356,0.1311287
722,0.6,0.317950982098231,0.1485092
724,0.6,0.317945853468348,0.1444169
726,0.6,0.31794085491764,0.1487293
728,0.6,0.317935943833543,0.1441911
730,0.6,0.317931122329526,0.1484871
732,0.6,0.317926478243567,0.1496861
734,0.6,0.317921958825834,0.1559174
736,0.6,0.317917507296883,0.1419286
738,0.6,0.317913077509264,0.1379583
740,0.6,0.317908767795097,0.1519223
742,0.599992086188863,0.317945646936552,0.1476543
744,0.599965177976871,0.318056422649194,0.1390571
746,0.599916922096504,0.318285225369166,0.1494968
748,0.599860411240335,0.318596826315702,0.1464838
750,0.599813556892432,0.318942784801789,0.1413404
752,0.599789259792714,0.319265327002081,0.1552613
754,0.599783697928764,0.319554182215102,0.1395213
756,0.599785905005201,0.319821933846705,0.141164
758,0.599799533671275,0.320040249805941,0.1482166
760,0.599827820031364,0.320196166626048,0.1728051
762,0.599877546146484,0.320239118283608,0.155343
764,0.599962573776062,0.3200894261177,0.1560471
766,0.6,0.319873815212631,0.1483666
768,0.6,0.319747552167075,0.1425376
770,0.6,0.319756992431185,0.1532171
772,0.599952728654824,0.319884958164207,0.1538945
774,0.599888172254993,0.32019748622796,0.1420326
776,0.59980772883398,0.320700873699502,0.1527673
778,0.599692803736186,0.32135519438468,0.13608
780,0.599577799868226,0.322150375854057,0.1430127
782,0.599493037735325,0.322994416602504,0.1411634
784,0.599444002429539,0.323809719063653,0.1527392
786,0.599425769957035,0.324588283455823,0.1413088
788,0.599419399900124,0.325365720878456,0.155279
790,0.599417285173813,0.326132477976092,0.1459479
792,0.599430114472029,0.326850195626344,0.1548061
794,0.599460685499786,0.327501617081719,0.1488225
796,0.599499291653524,0.328092834336928,0.1327392
798,0.59954353443409,0.328610369971546,0.166756
800,0.599601145367956,0.329015076550466,0.1503561
802,0.599677126431069,0.32927484571016,0.1500909
804,0.599765444113451,0.32939521677352,0.1626372
806,0.599859696950263,0.329380943256334,0.1568158
808,0.6,0.328872872564685,0.1611983
810,0.6,0.32828209894102,0.1500205
812,0.599027343795706,0.326897566851984,0.1532426
814,0.596571636947069,0.324955315017306,0.160626
816,0.593114575411038,0.323452136922411,0.156384
818,0.584887905410101,0.319699428803804,0.1605822
820,0.574986103653932,0.318952556628772,0.1437757
822,0.561686038624864,0.319738187015852,0.1460442
824,0.552106693203236,0.327842856002283,0.1426585
826,0.539408459224866,0.330725684574287,0.1354376
828,0.53044137376844,0.335451201126441,0.1380002
830,0.520006185629923,0.33709671583842,0.1372666
832,0.509271376612127,0.33708441383185,0.155947
834,0.502462357090505,0.339842335548423,0.1504714
836,0.492348748956525,0.33829321929684,0.1521204
838,0.484336021130383,0.33795915915112,0.1434402
840,0.474881015729212,0.335390721059527,0.1451589
842,0.46546540315439,0.332149967666283,0.147135
844,0.456797160267123,0.329017019975994,0.1573349
846,0.447643138777506,0.324824583761415,0.1564096
848,0.438901814189703,0.32053113111084,0.1529371
850,0.430678758431616,0.316296398692271,0.1544113
852,0.422734146328389,0.311929041119287,0.1519895
854,0.415409280247517,0.307813537246532,0.1481739
856,0.408252787629881,0.303536922860003,0.1457762
858,0.401420465968772,0.299289206433726,0.1576252
860,0.394833907249462,0.295022518431539,0.1492895
862,0.388409285689253,0.29068034588896,0.1436173
864,0.382053702087986,0.28619424762319,0.1345679
866,0.375732956357827,0.281551937816141,0.1437418
868,0.369414636841321,0.276740643575281,0.1594995
870,0.363158720426069,0.271837942345859,0.1549348
872,0.357515227736905,0.267409630020157,0.1532141
874,0.352309713869564,0.263295403326945,0.1531608
876,0.347712493859563,0.259678257343589,0.1604911
878,0.343795316671768,0.256641313303711,0.1616567
880,0.340529239120894,0.254165829673779,0.1576265
882,0.338846496961852,0.253193195460732,0.1568504
884,0.338145374881317,0.253129909195965,0.1569102
886,0.339002842176865,0.254560311950425,0.1488954
888,0.340539252932369,0.256611374551401,0.1446024
890,0.342897506460903,0.259431935933512,0.1399111
892,0.345608497757865,0.262558223362032,0.1570238
894,0.348621759579178,0.265944557010806,0.1639649
896,0.351851415481988,0.269509358999893,0.1527854
898,0.355190711763004,0.273149735513909,0.142343
900,0.358649934678673,0.276879438999313,0.1616937
902,0.362168763379381,0.280641261422042,0.1538447
904,0.365729330336481,0.284420130854509,0.1576729
906,0.368888483884565,0.287775406466159,0.1391948
908,0.371759859150142,0.290822978499324,0.1465311
910,0.37424995469852,0.293471371078532,0.1435077
912,0.37660922831629,0.295972861400261,0.1604906
914,0.378833628225133,0.298325031972814,0.1550147
916,0.380968463163831,0.300574659571534,0.1464073
918,0.382852366298642,0.30256169609006,0.1872034
920,0.384553837231522,0.304355825758544,0.1650379
922,0.386013837550337,0.305899074350625,0.1551431
924,0.38669742740094,0.306657458015213,0.1588851
926,0.38679783267578,0.306825061476762,0.1656753
928,0.385644022300869,0.305731625208662,0.1644883
930,0.383832852002022,0.303974698058776,0.1437984
932,0.380816583644474,0.301007164614219,0.1570229
934,0.377154174987514,0.297388542073062,0.1637738
936,0.372835407962078,0.293109114967983,0.1580687
938,0.368160734124933,0.28846978639848,0.1424462
940,0.363264057915358,0.283604866477559,0.177793
942,0.358160757430521,0.278530097768857,0.1881573
944,0.352985638504846,0.273380613553532,0.1929309
946,0.348008315778049,0.268426322659937,0.1601667
948,0.343201524198533,0.263640224346162,0.1782903
950,0.33863691502141,0.259094207333615,0.1689066
952,0.334131585178993,0.254605581904515,0.2093045
954,0.329727839701403,0.250216844772314,0.1691674
956,0.325560285436769,0.246062775002742,0.1605719
958,0.321554256503294,0.242068861442992,0.1531732
960,0.317790573518015,0.238316063726834,0.152751
962,0.314960378147942,0.235495648421503,0.1685749
964,0.312897528254875,0.23344158560625,0.1598229
966,0.311693802476654,0.23224575474166,0.1633673
968,0.310784257347428,0.231343302946995,0.1647225
970,0.310248219468168,0.230813638210367,0.1455726
972,0.309859240967008,0.23043038578317,0.1448074
974,0.309608294750796,0.230184584270776,0.1624312
976,0.309444690373197,0.230025602254587,0.1358048
978,0.309328857616547,0.229913922551265,0.1613614
980,0.30926435644037,0.229853152769831,0.1472065
982,0.309219803812459,0.229811952689525,0.1582334
984,0.309202268662309,0.2297974297121,0.148694
986,0.309195927813588,0.229793795209421,0.1462151
988,0.309201562157765,0.229801861124401,0.156722
990,0.309213620924924,0.229816104585768,0.1655999
992,0.309229764363858,0.229834210908173,0.1525791
994,0.309248883896586,0.229855094034332,0.1486011
996,0.309268878144686,0.229876672819786,0.1603348
998,0.309290517795871,0.229899736131825,0.1636655
1000,0.309311795651517,0.229922293105245,0.1558609
1002,0.309333657113338,0.229945303817704,0.1593805
1004,0.309355090982848,0.229967770255593,0.1467605
1006,0.309377026748466,0.229990633749003,0.1405067
1008,0.309398935103492,0.23001337564495,0.1542042
1010,0.309421176510299,0.230036365929696,0.142222
1012,0.309443586769601,0.230059449027127,0.1632669
1014,0.30946616356475,0.2300826303361,0.1580898
1016,0.309488878768539,0.230105888427664,0.1497345
1018,0.30951164236013,0.230129139911893,0.1407746
1020,0.30953445587521,0.230152391856933,0.1498273
1022,0.30955725990031,0.230175589864259,0.1562777
1024,0.309580056312325,0.23019874028917,0.1774008
1026,0.309602833730822,0.230221835779936,0.1444487
1028,0.309625597188467,0.230244885000194,0.1548241
1030,0.309648356326472,0.230267900891188,0.1698851
1032,0.309671115994154,0.230290891247,0.1521538
1034,0.309693885593156,0.230313868114412,0.1569652
1036,0.309716666014324,0.230336834761298,0.1626857
1038,0.309739460119745,0.230359796185914,0.161296
1040,0.309760329201981,0.230380815600507,0.1598213
1042,0.309785456267054,0.230406077725626,0.1514352
1044,0.309805876311693,0.230426619133484,0.1461001
1046,0.30984357988071,0.230464431723897,0.1533508
1048,0.310270315897476,0.230891265725953,0.1674746
1050,0.310999225468721,0.23162026333424,0.146813
1052,0.312095186846425,0.232716303809976,0.161455
1054,0.313305976228852,0.233927164259201,0.1434008
1056,0.314676155412094,0.235297407293728,0.1504258
1058,0.316102977257867,0.236724286508076,0.1606502
1060,0.31758899932304,0.238210360117384,0.1595596
1062,0.319101310356536,0.239722717461922,0.1540297
1064,0.320400205633271,0.241021654347884,0.1707347
1066,0.321542372559038,0.242163858658399,0.1559017
1068,0.322474044028757,0.243095563717274,0.1620653
1070,0.323349129002377,0.243970678869815,0.1790638
1072,0.324134919532148,0.244756496514508,0.1696908
1074,0.324890755567293,0.245512356911661,0.1727231
1076,0.325609514447323,0.246231137680286,0.1781998
1078,0.326126369035096,0.246748011934362,0.198259
1080,0.326504853998626,0.247126514567529,0.1868439
1082,0.326696859784596,0.247318536229188,0.1682644
1084,0.326855479204139,0.247477169912605,0.1524573
1086,0.327485707963931,0.248107411464849,0.1594348
1088,0.328513105093139,0.249134820126127,0.1420824
1090,0.330025687525558,0.250647412905034,0.1571212
1092,0.331714607924983,0.252336342600138,0.1664207
1094,0.33423760026253,0.254859343289466,0.150024
1096,0.337307381360471,0.257929131891267,0.1622269
1098,0.341037396285573,0.261659153558447,0.1719982
1100,0.34498213121395,0.265603894544458,0.1451825
1102,0.348584842742871,0.269206611516038,0.147742
1104,0.351879454543361,0.272501228206628,0.1559828
1106,0.354695140030102,0.275316918087002,0.1547059
1108,0.357275029481662,0.277896811486133,0.1595983
1110,0.359576213098575,0.280197998649849,0.1562497
1112,0.361687564257681,0.282309352995685,0.1384445
1114,0.363711515484228,0.284333307085457,0.1529627
1116,0.365640410695465,0.286262204869269,0.1530301
1118,0.367532773158943,0.288154569644195,0.137638
1120,0.369381954618485,0.29000375318059,0.154912
1122,0.371340236069267,0.291962036497473,0.158554
1124,0.373354599745407,0.293976401850387,0.1839275
1126,0.374988042305776,0.295609845917463,0.1436814
1128,0.37632804815473,0.296949853120356,0.1631802
1130,0.377228178707306,0.297849984889646,0.1654691
1132,0.377325395201075,0.297947202476865,0.1681855
1134,0.376773748961286,0.297395557219806,0.1504063
1136,0.375010005060647,0.295631814202443,0.1532223
1138,0.37262249660498,0.293244306540732,0.1529199
1140,0.369111832127047,0.289733642776547,0.1668218
1142,0.365013854712016,0.285635666003274,0.1415393
1144,0.360303602391096,0.280925414258923,0.1377601
1146,0.355273568239591,0.275895380626034,0.1548
1148,0.350031738361568,0.270653551214672,0.2243595
1150,0.344703498719097,0.26532531199229,0.1709151
1152,0.3393623752562,0.259984188907776,0.1478396
1154,0.334024969805061,0.254646783797745,0.1530533
1156,0.32867414424438,0.249295958545091,0.1512762
1158,0.323345132451945,0.243966947031633,0.1582097
1160,0.318744714738925,0.239366529572267,0.1727563
1162,0.315310499069427,0.235932314115332,0.1791097
1164,0.313025546381622,0.233647361618734,0.1543424
1166,0.311538870978872,0.23216068638819,0.1587206
1168,0.310519909836035,0.231141725400377,0.141598
1170,0.309864350848062,0.230486166551822,0.1543459
1172,0.309405223246377,0.230027039075414,0.1482258
1174,0.309104881057427,0.229726696998991,0.1410969
1176,0.308895757828082,0.229517573870723,0.1438174
1178,0.30875098839409,0.229372804527548,0.1427021
1180,0.308667072041281,0.229288888256372,0.1802925
1182,0.308587817767712,0.229209634056248,0.167376
1184,0.308629393659642,0.229251210014405,0.1699449
1186,0.309865824240386,0.230487640655412,0.1641391
1188,0.312236420461391,0.232858236932534,0.1673423
1190,0.318608634378332,0.239230450904388,0.1604439
1192,0.325713496201853,0.246335312778357,0.1506849
1194,0.33456008375524,0.255181900367744,0.1541942
1196,0.342692937800907,0.263314754445834,0.1461055
1198,0.351536705156104,0.272158521830396,0.1406132
1200,0.360251759613828,0.280873576314701,0.1428982
1202,0.369050228436284,0.28967204516113,0.146924
1204,0.377996943811694,0.298618760558094,0.1423942
1206,0.386871480223607,0.307493296989353,0.1550086
1208,0.395420430758173,0.316042247541278,0.1515206
1210,0.403662805063071,0.324284621861768,0.1482684
1212,0.411503628667399,0.332125445480103,0.147984
1214,0.418586490120052,0.339208306945338,0.1621717
1216,0.425074425713518,0.345696242550109,0.1513347
1218,0.430320092999882,0.35094190984663,0.1592522
1220,0.434871179378126,0.355492996234001,0.1568732
1222,0.437947384329036,0.358569201193111,0.1335239
1224,0.440144710277707,0.360766527149149,0.1612862
1226,0.440851774409327,0.361473591287388,0.181324
1228,0.440672813765657,0.361294630649665,0.1452758
1230,0.439659401434457,0.360281218323809,0.1495083
1232,0.437580166751311,0.358201983645456,0.1527638
1234,0.434897811829652,0.355519628728103,0.146565
1236,0.431460540295008,0.35208235719733,0.1783378
1238,0.427693326526309,0.348315143432107,0.1481549
1240,0.423813433123713,0.344435250032633,0.1503115
1242,0.419794603824009,0.340416420735734,0.1456084
1244,0.415806519395684,0.336428336309928,0.143915
1246,0.411776971980867,0.332398788897372,0.1490595
1248,0.408054277196887,0.328676094115422,0.1571432
1250,0.404540797869728,0.325162614790088,0.1470947
1252,0.401295938755702,0.3219177556777,0.1384827
1254,0.398166573922427,0.318788390845896,0.1467242
1256,0.395117959253003,0.315739776177794,0.1542808
1258,0.39215874891569,0.312780565841667,0.158607
1260,0.389583788090951,0.310205605017994,0.135302
1262,0.387290879751913,0.307912696679914,0.1586258
1264,0.385342856551786,0.305964673480647,0.1695256
1266,0.383522519770021,0.304144336699655,0.1514457
1268,0.381830765258946,0.302452582189274,0.1484576
1270,0.380214917545499,0.300836734476451,0.1375965
1272,0.378656501599341,0.299278318530855,0.159425
1274,0.377696721780634,0.298318538712653,0.1630564
1276,0.3771368169283,0.297758633860771,0.1681199
1278,0.377123795762505,0.297745612695382,0.1502951
1280,0.377734399145114,0.298356216078355,0.1559937
1282,0.378835149469948,0.299456966403516,0.1469992
1284,0.380457739720152,0.301079556654015,0.1629032
1286,0.382269442129591,0.302891259063718,0.1477439
1288,0.384293272779317,0.304915089713682,0.1442711
1290,0.386424911183353,0.307046728117931,0.162868
1292,0.388479494128764,0.309101311063534,0.1462553
1294,0.390503478295944,0.311125295230885,0.1580034
1296,0.39242635221523,0.313048169150326,0.1560683
1298,0.394328183013098,0.314949999948334,0.1371619
1300,0.396211960129927,0.31683377706529,0.1461804
1302,0.398044259591965,0.318666076527443,0.1401508
1304,0.399174015810775,0.319795832746356,0.1610991
1306,0.399812702036927,0.3204345189726,0.1385013
1308,0.399813214830857,0.320435031766612,0.1356435
1310,0.399566871989973,0.320188688925803,0.1642711
1312,0.399026874259171,0.319648691195068,0.1513095
1314,0.398273347257766,0.318895164193722,0.1485957
1316,0.397374115686173,0.317995932622183,0.1425164
1318,0.396390094275371,0.317011911211431,0.1520919
1320,0.39528102840904,0.315902845345148,0.1524798
1322,0.393645413986883,0.314267230923035,0.1543867
1324,0.392355673002284,0.312977489938476,0.145407
1326,0.388936183981463,0.30955800091769,0.1485878
1328,0.385407262478384,0.306029079414642,0.140281
1330,0.380489921943289,0.301111738879574,0.1458705
1332,0.375753352404806,0.296375169341114,0.148555
1334,0.370690262331033,0.291312079267361,0.1490936
1336,0.364801803875149,0.285423620811493,0.1374518
1338,0.35853982395048,0.279161640886839,0.1491914
1340,0.35150079439589,0.272122611332261,0.1518741
1342,0.344327873559369,0.264949690495748,0.1591228
1344,0.336854331821459,0.257476148757845,0.2054551
1346,0.329298123723183,0.249919940659573,0.1812737
1348,0.322861260381592,0.243483077317987,0.1745314
1350,0.318018076814454,0.238639893750853,0.162213
1352,0.314865887148387,0.235487704084789,0.1570851
1354,0.312761253531426,0.233383070467832,0.16359
1356,0.311341511991708,0.231963328928118,0.2139757
1358,0.310407816669699,0.231029633606113,0.204938
1360,0.309749076232137,0.230370893168554,0.186055
1362,0.309311857543976,0.229933674480396,0.1602366
1364,0.308996641152399,0.229618458088822,0.1441074
1366,0.30878350967633,0.229405326612757,0.1610694
1368,0.308633731669032,0.229255548605464,0.1522915
1370,0.308532384024703,0.229154200961142,0.1602062
1372,0.308466498392834,0.229088315329278,0.156155
1374,0.308417628729394,0.229039445665846,0.145919
1376,0.308390539657659,0.229012356594128,0.1639004
1378,0.308370311437865,0.228992128374371,0.1544568
1380,0.308362330979606,0.228984147916962,0.1662992
1382,0.308354698762197,0.228976515699449,0.1706336
1384,0.308351565998737,0.228973382937805,0.1597326
1386,0.308348036782897,0.228969853721654,0.1620695
1388,0.308345435950888,0.228967252890084,0.1551055
1390,0.308415024719979,0.230983596866517,0.1354665
1392,0.308346696573832,0.237851697420598,0.1453036
1394,0.308031554176049,0.251330993581754,0.1426151
1396,0.307259299692461,0.272154049924041,0.1478196
1398,0.305812907454099,0.300325720054063,0.1625581
1400,0.302303992507071,0.338474381931281,0.160508
1402,0.29417440277388,0.389576363680589,0.1610029
1404,0.283329591915198,0.447514117273727,0.147273
1406,0.270279873657824,0.507766297577205,0.1517191
1408,0.256445008688144,0.56660115058124,0.1764716
1410,0.242251826711415,0.620769793472064,0.1735515
1412,0.228221018450695,0.668531663691973,0.1750648
1414,0.214295222395332,0.708860112903529,0.1683347
1416,0.200608449485804,0.741901685120135,0.1557012
1418,0.187326104991814,0.768773875345863,0.1600625
1420,0.174913858936164,0.790793144881324,0.1400673
1422,0.164071605790285,0.808581785657678,0.1514017
1424,0.155467697240426,0.821783848251244,0.1639756
1426,0.149381708656815,0.829715968329122,0.1581679
1428,0.145535060821525,0.83230630234686,0.1580389
1430,0.143513746426673,0.831024796273195,0.1406275
1432,0.142271368676612,0.828466550627721,0.135895
1434,0.141366954044446,0.826584427489607,0.1469724
1436,0.140985020194264,0.825195882287175,0.1564751
1438,0.141772385712299,0.822747527278018,0.1480647
1440,0.144058899159328,0.817623927722668,0.1481305
1442,0.147493737512829,0.809532115592666,0.1364221
1444,0.151261111747782,0.799974228992476,0.1787096
1446,0.15448428378827,0.791348047293942,0.1520098
1448,0.156886971224807,0.785250658610699,0.1532602
1450,0.159007045776144,0.781179232259734,0.1530587
1452,0.161638978505439,0.777198728476509,0.1608676
1454,0.165100155943818,0.77168661277137,0.1674435
1456,0.169041818600092,0.764451230404363,0.1524613
1458,0.172727375795803,0.75680562066259,0.1605743
1460,0.175515916338935,0.750623483286722,0.1534977
1462,0.177332887786396,0.746881619481977,0.1590501
1464,0.178691143256236,0.744879804436056,0.1585542
1466,0.180222817719354,0.742949750105836,0.1413449
1468,0.182538162647728,0.740027936675286,0.1355472
1470,0.185938434898319,0.736240056929609,0.1397252
1472,0.19039708457846,0.732415818798845,0.1564718
1474,0.193675280737664,0.727529950442478,0.148001
1476,0.200844216530927,0.726903403117985,0.1625938
1478,0.208063397104951,0.724455838732652,0.1617912
1480,0.218603933783361,0.722874633980707,0.1686073
1482,0.22973752547538,0.717050369383111,0.1476295
1484,0.242969738736425,0.709065219198567,0.1775575
1486,0.258154371463981,0.699219246496649,0.1578578
1488,0.274410318456617,0.687224903989761,0.1875905
1490,0.292732403635001,0.67443494246495,0.1741447
1492,0.312328873015829,0.659342468744689,0.1606721
1494,0.333620458719837,0.64208881165994,0.1786089
1496,0.356238630794994,0.627548250953581,0.1495956
1498,0.37875542610177,0.61649691001563,0.1627597
1500,0.401761140371507,0.608969416843185,0.1475148
1502,0.424591199357602,0.603959401237828,0.1405036
1504,0.446995456884184,0.601038709623819,0.1665921
1506,0.468772748150703,0.599992926179691,0.1493707
1508,0.489429933327617,0.600266151681803,0.161405
1510,0.505075722503769,0.598018772744714,0.150451
1512,0.525675817822483,0.60324770161021,0.1520776
1514,0.541364230018598,0.606085111230189,0.164034
1516,0.556577231433283,0.611385387184814,0.1509777
1518,0.572842682047118,0.62003831709714,0.1576627
1520,0.580332446629413,0.621871106496135,0.1603423
1522,0.587331633522154,0.6246440723626,0.1429605
1524,0.592782074834227,0.626876024183325,0.1666224
1526,0.595256842606811,0.626712642082201,0.1491601
1528,0.596730740714835,0.626283844220374,0.1616268
1530,0.598146422699844,0.626509729421795,0.1587544
1532,0.598950818189816,0.626647602152035,0.1538858
1534,0.599197389718169,0.626652624998802,0.152375
1536,0.599372403746981,0.62694628428164,0.1550279
1538,0.599524307632748,0.627511727895077,0.1672719
1540,0.599540364560474,0.62815402578661,0.1426672
1542,0.599506805573558,0.628840923986024,0.1600366
1544,0.599512026102152,0.629600669602951,0.161447
1546,0.599524826349052,0.630396591864464,0.1559983
1548,0.599517038441496,0.63120292264146,0.1541759
1550,0.599507036300655,0.632032522261484,0.1505629
1552,0.599504456662672,0.63288185624931,0.1356506
1554,0.599507007075143,0.633706764442161,0.1489485
1556,0.599527306709145,0.63443879165363,0.1530744
1558,0.599586835323658,0.634985759510883,0.1558754
1560,0.599708957106099,0.635189665991336,0.1547122
1562,0.599897232520575,0.63494726183929,0.1641948
1564,0.6,0.634184112952799,0.1496019
1566,0.6,0.633000538454413,0.1518526
1568,0.6,0.631509426141512,0.152302
1570,0.6,0.629640846404362,0.1495565
1572,0.6,0.627385779292421,0.1349
1574,0.6,0.624792509540705,0.1374892
1576,0.6,0.621563401849409,0.1316773
1578,0.6,0.617716040939495,0.1418091
1580,0.6,0.613380230342999,0.1351247
1582,0.6,0.608566775579112,0.1532404
1584,0.6,0.60330077834509,0.132353
1586,0.6,0.597672800260823,0.1349672
1588,0.6,0.591466744134971,0.141925
1590,0.599260580295565,0.583420007053955,0.1578415
1592,0.596965940318748,0.574664187093319,0.1680421
1594,0.594153031993677,0.566119096991043,0.1457853
1596,0.59028775556712,0.557124607840595,0.1390715
1598,0.586040612813774,0.548255659021787,0.1403757
1600,0.581640972093074,0.53967964399013,0.1644774
1602,0.577191235962596,0.531458070166389,0.1373589
1604,0.573447994735675,0.524314991087367,0.1426763
1606,0.569818472114075,0.517626475276475,0.1505445
1608,0.566534593721797,0.511592997356801,0.1542592
1610,0.563642466543826,0.506229894462593,0.14297
1612,0.560796397088648,0.501162782256562,0.1835845
1614,0.557950728502653,0.496320178730522,0.1560133
1616,0.554540591426283,0.491114333398499,0.1479486
1618,0.550909927386692,0.485868920284616,0.1577482
1620,0.546866023190044,0.480373142953323,0.1544823
1622,0.5424558888343,0.474657754728417,0.1468302
1624,0.537750924024654,0.468779478904792,0.159965
1626,0.532734204599155,0.462708132117155,0.1440133
1628,0.527589217488017,0.456615237996615,0.1646856
1630,0.523909243929319,0.452083302478712,0.1474195
1632,0.517332931213383,0.444741279816552,0.1578023
1634,0.512397330974347,0.439117507061521,0.1582011
1636,0.506402736420278,0.432504442913993,0.1742439
1638,0.500223727499885,0.425769622883395,0.1506412
1640,0.495016317337637,0.420062725128026,0.136284
1642,0.490871722001867,0.415469268558756,0.1550921
1644,0.484979241910878,0.40917343036119,0.1409548
1646,0.481168351047311,0.405000077928823,0.1350196
1648,0.476508408252902,0.400014428552822,0.1362431
1650,0.472579781089561,0.395793126695518,0.1423467
1652,0.469369240417809,0.392319596517212,0.1365648
1654,0.466239187712334,0.388953231279811,0.1376638
1656,0.463699167004522,0.386200871152576,0.15251
1658,0.461536438036233,0.383847345653638,0.1353294
1660,0.45945794568368,0.381597415452201,0.1475829
1662,0.457601487672496,0.379586915242485,0.1321668
1664,0.456040378467791,0.377887395291896,0.1658
1666,0.454637412845254,0.376360064917253,0.1413223
1668,0.453488765270181,0.37509967379069,0.143003
1670,0.452431559362482,0.373942065151343,0.14743
1672,0.451432418673997,0.372852711967699,0.1418675
1674,0.450529105370175,0.371868342478925,0.1337513
1676,0.450301831593674,0.371568239751035,0.1534633
1678,0.450428656882966,0.371629628455503,0.1453403
1680,0.451154368924174,0.372296546097741,0.1605533
1682,0.452896997940098,0.373986348817962,0.1613639
1684,0.455134728318067,0.376176615295403,0.150632
1686,0.458312133897407,0.379311375125937,0.1380587
1688,0.462294929314332,0.383255853917052,0.1535163
1690,0.465107675206616,0.386034172899041,0.1528524
1692,0.47243279922815,0.393328364907264,0.1503146
1694,0.478297991893892,0.399165765704573,0.1832727
1696,0.478245946040578,0.399088749377771,0.1410318
1698,0.481426627444909,0.402246995303537,0.1494634
1700,0.479496863580013,0.400297073622769,0.1514953
1702,0.480745960421814,0.401528059097654,0.1412199
1704,0.48212011662657,0.40288594263899,0.1457194
1706,0.482338097826711,0.403089303220573,0.143026
1708,0.483708169619215,0.404446238727671,0.1445909
1710,0.484652010037195,0.405378276505774,0.1425322
1712,0.485237854621766,0.405953516704689,0.1667433
1714,0.485460098481962,0.406166232785975,0.1539594
1716,0.485247295676726,0.405944869509985,0.1619456
1718,0.484571781757284,0.405261664224809,0.1553824
1720,0.483845542137386,0.404528514110294,0.167456
1722,0.482940353976529,0.403617117049338,0.1474888
1724,0.481909274273526,0.402580458812212,0.1625153
1726,0.480895339281448,0.401561511654549,0.1336925
1728,0.479955125005792,0.400616794081463,0.133361
1730,0.479038510199154,0.399696133182689,0.1706425
1732,0.478477601516303,0.399131589195056,0.1511798
1734,0.478689970276113,0.399340691731974,0.144475
1736,0.479214790821958,0.399862577665425,0.1558164
1738,0.480353088343673,0.400998238518096,0.1417667
1740,0.481612971813146,0.402255753012755,0.1446285
1742,0.483017644447034,0.403658297187974,0.1393065
1744,0.484428814243118,0.4050675546227,0.1524457
1746,0.48539833207695,0.406035354252784,0.1449536
1748,0.486054543668401,0.406690022085838,0.1429315
1750,0.485756602379602,0.406390693773038,0.1467878
1752,0.48515710537424,0.405789950565249,0.1563876
1754,0.484013649933243,0.404645375446148,0.1542545
1756,0.482765118437838,0.403395837951261,0.1453592
1758,0.48172176190519,0.402351577556238,0.1433228
1760,0.480622829367212,0.401251832923248,0.1559413
1762,0.47964570916356,0.400273983075013,0.1484454
1764,0.478429418498839,0.399057036845127,0.1859924
1766,0.477129873505284,0.397756902844697,0.1765561
1768,0.47571127188335,0.396337772016659,0.1454593
1770,0.474244517926591,0.394870542583115,0.1864323
1772,0.472870438816072,0.3934960362701,0.1917741
1774,0.471822579570636,0.392447793195267,0.1664822
1776,0.470903263182786,0.39152813194753,0.1618966
1778,0.470245024569341,0.390869583487209,0.1436057
1780,0.469811473668414,0.390435754197614,0.2033108
1782,0.469981952093821,0.390605982498662,0.1771089
1784,0.470609585099818,0.391233390774993,0.1697249
1786,0.472187387969638,0.392810991731567,0.1403938
1788,0.474087746655461,0.394711169004056,0.1490221
1790,0.476507325989769,0.397130585343625,0.1666358
1792,0.47911745678113,0.399740569688843,0.1539182
1794,0.481818525141238,0.402441506471259,0.1355686
1796,0.484670364030557,0.405293227141783,0.13368
1798,0.487550069712075,0.408172826607091,0.1478812
1800,0.490482793559827,0.411105455022584,0.1519214
1802,0.4934530753026,0.414075651022171,0.1608175
1804,0.496434327976396,0.417056826658138,0.1475295
1806,0.499208773695187,0.419831203160613,0.1615409
1808,0.501294236706867,0.421916603983393,0.143688
1810,0.503154802797392,0.42377711419895,0.1579756
1812,0.504335619099325,0.424957880298802,0.1591388
1814,0.504866076364152,0.42548829245848,0.151464
1816,0.505140137209871,0.425762312778498,0.1456332
1818,0.504878968167468,0.425501107324898,0.1339206
1820,0.504258292219955,0.424880398662949,0.1503093
1822,0.502891893631546,0.423513970681545,0.1455187
1824,0.501149945260263,0.421771995901491,0.1638781
1826,0.498920187886496,0.419542214800191,0.1487316
1828,0.49661979730831,0.417241802903479,0.1556901
1830,0.494225466253064,0.414847452694114,0.1405641
1832,0.491757419862427,0.412379389094023,0.1402873
1834,0.489261727775438,0.409883681544812,0.1567656
1836,0.486724669945188,0.407346609822182,0.1492293
1838,0.484169801228023,0.404791728623101,0.1322362
1840,0.481603204895942,0.402225121076367,0.1578923
1842,0.479217906909161,0.399839813013534,0.156764
1844,0.477429913918503,0.398051810969828,0.1452867
1846,0.475859494339454,0.396481383256872,0.1676789
1848,0.474750852618914,0.395372734228247,0.151462
1850,0.47373483611089,0.394356711154117,0.1390196
1852,0.472932245423979,0.393554114567744,0.1360664
1854,0.472592409705038,0.393214273548307,0.1433351
1856,0.472400589550366,0.393022448631293,0.1651361
1858,0.472519621728724,0.393141476530824,0.1555669
1860,0.472726006586633,0.393347857544331,0.1541279
1862,0.473001748079611,0.393623595583227,0.1533955
1864,0.473367055661492,0.393988900061716,0.1439531
1866,0.473748953212062,0.394370794823981,0.1369129
1868,0.474164007935769,0.394785847042479,0.1572241
1870,0.474598776443377,0.395220613299232,0.1608384
1872,0.475041858592815,0.395663693426345,0.153375
1874,0.475294122934027,0.395915955950557,0.1418479
1876,0.474924062170329,0.395545893554328,0.1602877
1878,0.47431641678879,0.394938246706001,0.1472275
1880,0.473233977507026,0.393855806106366,0.1637849
1882,0.471938806295913,0.392560633711176,0.1538856
1884,0.470187928720637,0.390809755072034,0.1336972
1886,0.468171972370928,0.388793797766466,0.1448223
1888,0.465870740591415,0.386492565128137,0.1774465
1890,0.463459100240942,0.384080924006039,0.1529449
1892,0.460948111572249,0.38156993464406,0.1523771
1894,0.458356019760315,0.378977842209226,0.1489487
1896,0.455725741827106,0.376347563716356,0.1506038
1898,0.453075583016029,0.373697404402438,0.1442472
1900,0.450107542550852,0.370729363485471,0.1558132
1902,0.446807142237439,0.367428962766135,0.1557874
1904,0.44448680159079,0.365108621754777,0.1424584
1906,0.441138654179755,0.36176047401606,0.1615086
1908,0.438408572818279,0.359030392360169,0.1509643
1910,0.434818360951121,0.355440180228488,0.1566127
1912,0.431256519872002,0.3518783389117,0.1504963
1914,0.42768517317746,0.348306992003619,0.1500365
1916,0.42386844172945,0.34449026036375,0.1568967
1918,0.420156883711923,0.340778702173842,0.166843
1920,0.416343543359237,0.336965361666277,0.1646419
1922,0.412696431710307,0.333318249878192,0.1478062
1924,0.409637934482009,0.330259752524868,0.1673022
1926,0.406804567065983,0.32742638499651,0.1634464
1928,0.404698978090363,0.325320795919964,0.1519465
1930,0.403492628380468,0.324114446119389,0.1629318
1932,0.40312105602723,0.32374287368468,0.1677363
1934,0.404284534874023,0.324906352458276,0.1470348
1936,0.406258450070478,0.32688026758897,0.1574004
1938,0.410124068763983,0.330745886223404,0.1544597
1940,0.414957218253757,0.335579035660131,0.1398315
1942,0.421849452580165,0.342471269938964,0.1412043
1944,0.429523570143639,0.350145387459718,0.1414418
1946,0.438293645927093,0.358915463204759,0.139895
1948,0.447588443511859,0.368210260755002,0.1529976
1950,0.457691428392459,0.37831324560461,0.1373101
1952,0.468282421049819,0.388904238234257,0.1420838
1954,0.4795460756622,0.400167892823692,0.1497357
1956,0.491744852660833,0.412366669802447,0.1494664
1958,0.504265054702478,0.424886871823133,0.1381451
1960,0.518943141102938,0.439564958211421,0.1476453
1962,0.53543095253742,0.456240965447495,0.1528042
1964,0.545539703489271,0.466930553766241,0.1718865
1966,0.560504277337962,0.483179441312694,0.1366033
1968,0.571572832164279,0.496758885545103,0.1641983
1970,0.578097323332928,0.50688503571953,0.1606262
1972,0.585180308435685,0.518066832626782,0.1637635
1974,0.589628376495428,0.526672692302969,0.1625928
1976,0.591516667833364,0.532654426908673,0.1496466
1978,0.593395743629751,0.538524273196461,0.1694381
1980,0.595024562579104,0.543923446532231,0.1665325
1982,0.595858130157398,0.5481212392605,0.1502576
1984,0.596512524615364,0.551667157666134,0.1588044
1986,0.597242151383659,0.554733601044288,0.1715597
1988,0.597839246726373,0.556961831516054,0.1658332
1990,0.598347399420882,0.558310916064414,0.1774167
1992,0.598905336161717,0.55885485199751,0.1794573
1994,0.599466430259585,0.558609349388605,0.156333
1996,0.599967122888877,0.557620901308894,0.145938
1998,0.6,0.555997326127664,0.146034
2000,0.6,0.554154389125179,0.1425041
2002,0.6,0.551994171267506,0.1420465
2004,0.6,0.549519270968141,0.1550912
2006,0.598878627627696,0.545388472654432,0.1403744
2008,0.597188494781461,0.541040274973801,0.1411064
2010,0.594982430485022,0.536481252729077,0.1756987
2012,0.592050376073155,0.531449547732629,0.1471635
2014,0.589187665269281,0.526699686255483,0.1651942
2016,0.586259591756974,0.522069418382698,0.1663242
2018,0.583367614492939,0.517641703272277,0.1595483
2020,0.5804779887621,0.513368499011889,0.1455559
2022,0.577863927040089,0.509509954242171,0.1484119
2024,0.576194506805288,0.506722315489846,0.1423984
2026,0.57466014508136,0.504183526263609,0.1597296
2028,0.573932710450945,0.502553772071347,0.1386844
2030,0.574173974357095,0.501984233525958,0.1356003
2032,0.57482587539489,0.501907420005104,0.1410002
2034,0.576838391832124,0.503264949416902,0.1528515
2036,0.579356725910149,0.505234213145245,0.1475169
2038,0.582415682975398,0.507911376219102,0.1386523
2040,0.585865254815414,0.511238472106148,0.1644142
2042,0.58936549465146,0.515041316072413,0.1406633
2044,0.592470110131894,0.519076904658194,0.1489743
2046,0.594213106720422,0.52237826342482,0.1424312
2048,0.59584099485132,0.526097292089014,0.1603826
2050,0.596735977503111,0.529538432926747,0.1607856
2052,0.597042265313691,0.532784430312437,0.1686422
2054,0.597302451482783,0.536328203921572,0.1515941
2056,0.597474620679032,0.540084026707774,0.1558789
2058,0.597467148211618,0.543912904396584,0.1501182
2060,0.597423462081925,0.54790313181674,0.1624002
2062,0.597408530212865,0.552037805496577,0.1745334
2064,0.597392354317182,0.556174155399178,0.1808951
2066,0.597390646020937,0.560244415664356,0.1423342
2068,0.597444025097594,0.564156578684809,0.1567701
2070,0.597568927939108,0.567741715623761,0.15718
2072,0.597759921095048,0.570893386455276,0.1472044
2074,0.598014235636628,0.573524416305622,0.1725441
2076,0.598311815815292,0.57562678389108,0.1932092
2078,0.598632399675317,0.577178024375329,0.1561957
2080,0.598964624240226,0.578176185320351,0.179438
2082,0.59928146510099,0.578718405247582,0.1587602
2084,0.599601352160542,0.578700061118682,0.2164613
2086,0.599961872411716,0.577996468185907,0.1681249
2088,0.6,0.576492201870656,0.1843709
2090,0.6,0.574492203140087,0.1594334
2092,0.6,0.571963416239366,0.1661588
2094,0.6,0.568836339793178,0.154522
2096,0.6,0.565292078406224,0.1524533
2098,0.6,0.560804905025719,0.1552536
2100,0.597950735143915,0.554626307583906,0.1481956
2102,0.595465175920031,0.548493624847869,0.1468404
2104,0.591663484892915,0.541441774815729,0.1560064
2106,0.586768378434647,0.533625355877133,0.1401085
2108,0.581355607404103,0.52557527305615,0.1558015
2110,0.575651227680567,0.517489030139886,0.1624013
2112,0.569824120368043,0.509514407688806,0.1389771
2114,0.563803159438366,0.50156102692136,0.1555152
2116,0.557832436015597,0.493853647861233,0.1438204
2118,0.551981656284819,0.486442810769542,0.1466042
2120,0.546462283610635,0.479521841849399,0.1422417
2122,0.541019991017488,0.472819931033737,0.132786
2124,0.53586022798598,0.466527877881616,0.1322614
2126,0.53078939301445,0.460439127286277,0.1569089
2128,0.525725744525434,0.454460425171413,0.1453062
2130,0.520733745141897,0.448645922367085,0.1620209
2132,0.515959008760203,0.443131944739773,0.1616427
2134,0.511772574667763,0.438281148528811,0.1325169
2136,0.507773250119971,0.43368477872926,0.154166
2138,0.504491869505929,0.429866858340343,0.1504687
2140,0.502188819208219,0.427081647167209,0.145113
2142,0.500214226304945,0.424673765902695,0.1347048
2144,0.499254327102646,0.42332450281798,0.1674452
2146,0.49917391239335,0.422894201833211,0.1561713
2148,0.499661809198427,0.423067692727508,0.1623689
2150,0.501543052881424,0.424666417369999,0.1701489
2152,0.50380812828762,0.42667763004843,0.1364204
2154,0.506924384706156,0.429565775963428,0.1484204
2156,0.511083131148848,0.433519553750003,0.1555791
2158,0.515579855651879,0.437832105261179,0.1735492
2160,0.520785344986389,0.442872108658179,0.1533324
2162,0.526186972739914,0.448125042501113,0.1508022
2164,0.531494350768604,0.453298815604745,0.1630139
2166,0.536968846793199,0.458653265211134,0.1474045
2168,0.54211345383475,0.463690008964525,0.1486346
2170,0.546422885160083,0.467902524161789,0.1581944
2172,0.550589471892716,0.471982031254614,0.1595377
2174,0.553882628023649,0.475196946176272,0.1420367
2176,0.556007849015304,0.477251867542064,0.1451602
2178,0.557899532002947,0.479080386598692,0.1515404
2180,0.559022971752939,0.480147073966366,0.1415384
2182,0.55972821551527,0.480801326207115,0.1608879
2184,0.560366344011744,0.481393639366905,0.1755981
2186,0.560788623397194,0.481774754244522,0.1350411
2188,0.561055175261339,0.482004320378737,0.157079
2190,0.561295795744022,0.482211709757999,0.1339012
2192,0.561480109806785,0.482366166234061,0.1545371
2194,0.561614344331719,0.48247357425522,0.1421232
2196,0.561736908019289,0.482572034844247,0.1445399
2198,0.561846730230556,0.482660201168045,0.1612268
2200,0.561835188146147,0.482629201610284,0.145334
2202,0.561537687703306,0.48231422571186,0.1645888
2204,0.560951121952777,0.481711951653015,0.1533878
2206,0.559482476587038,0.480229192689766,0.1396233
2208,0.557756917482238,0.478490952929787,0.1577956
2210,0.555570568240463,0.476293210513851,0.14113
2212,0.552813800508701,0.473526206348205,0.1395521
2214,0.548806587209687,0.469509795884957,0.1494873
2216,0.544983853857085,0.465678799107571,0.1657937
2218,0.54005146932441,0.460738990087764,0.1396658
2220,0.534852017281845,0.455532867326522,0.1573617
2222,0.529741708240185,0.450416564813926,0.1495225
2224,0.525862289771144,0.446531761368124,0.1465326
2226,0.51910890747812,0.439773540817002,0.1566656
2228,0.514066795717455,0.434727082011533,0.1505633
2230,0.507902191290429,0.428558571882068,0.1421306
2232,0.501578099886935,0.422230971310553,0.1478768
2234,0.496254547930911,0.416904266462185,0.1548116
2236,0.491985057632777,0.412631943376079,0.1532157
2238,0.485984555097141,0.406628895657849,0.1527833
2240,0.482078372753677,0.40272042653766,0.1514209
2242,0.477326329118782,0.397966328296866,0.1474929
2244,0.473315615105072,0.393953768276534,0.1515807
2246,0.470031700672878,0.390668195258535,0.1382283
2248,0.466834420651299,0.387469425043668,0.1365877
2250,0.464234465583088,0.384868131078253,0.1631061
2252,0.462018012010161,0.382650474543508,0.1553482
2254,0.459890876048665,0.380522257754408,0.1574718
2256,0.457990771279375,0.378621181891738,0.1491668
2258,0.45639032376757,0.377019861879721,0.1474253
2260,0.454951835286534,0.375580589481708,0.1331059
2262,0.45377129569847,0.374399345566241,0.139883
2264,0.452685425508675,0.373312842558062,0.1424401
2266,0.451660509322642,0.372287357802508,0.1538351
2268,0.450734078146847,0.371360415782995,0.1573177
2270,0.450486070471521,0.371111949128973,0.1469631
2272,0.450594208051419,0.371219674329448,0.1518723
2274,0.451303134091851,0.371928229858592,0.1440924
2276,0.453030727948056,0.373655490820856,0.1417923
2278,0.455254855993108,0.375879319770099,0.1693786
2280,0.458420059373722,0.379044254421575,0.1536189
2282,0.462350130939315,0.382974084541656,0.1554336
2284,0.465250824920721,0.385874561591085,0.1432128
2286,0.472437581041586,0.393061122804705,0.1352056
2288,0.478697710170952,0.39932107681544,0.1446781
2290,0.487133316088863,0.407756525394243,0.1506879
2292,0.495537276067292,0.41616034400799,0.1452395
2294,0.503529592819612,0.424152533748253,0.1439745
2296,0.512243369383655,0.43286619619577,0.1467366
2298,0.520821749800994,0.441444474083099,0.1569356
2300,0.529383208933621,0.450005841096843,0.1660081
2302,0.538153659325468,0.458776208719984,0.1463191
2304,0.546610018099634,0.467232493129426,0.1495235
2306,0.554929350015295,0.475566968554959,0.1488347
2308,0.563117451212575,0.483869563176662,0.144023
2310,0.571073698381789,0.492153538490365,0.1643569
2312,0.578278078753567,0.500087654498625,0.146179
2314,0.584983376875904,0.508243368557422,0.1517375
2316,0.588771517374368,0.514142495829599,0.1500146
2318,0.592091002584162,0.52003902210686,0.133049
2320,0.594225288852618,0.525097303000193,0.1650795
2322,0.595246392398679,0.529265654737333,0.1586702
2324,0.596081738471422,0.533291861280654,0.1664489
2326,0.596777505209816,0.537131568686135,0.1456897
2328,0.597154429998205,0.540602073737736,0.1462616
2330,0.597406163971533,0.543904071643188,0.1618257
2332,0.597644262198415,0.547163534463166,0.1579837
2334,0.597801953139379,0.550339511442291,0.1354598
2336,0.597882789213116,0.553461939219892,0.133508
2338,0.597926736922329,0.556652579299026,0.1427062
2340,0.597939840532649,0.559909536062624,0.1478769
2342,0.597937937984206,0.563164831432319,0.134556
2344,0.597907922457808,0.566567990506808,0.1546655
2346,0.597866315624773,0.57005037627634,0.1511876
2348,0.597853531889832,0.573481605120174,0.1404521
2350,0.597880970588894,0.576803258873024,0.1605311
2352,0.597953039235142,0.579915399872808,0.1357361
2354,0.598100051096014,0.582626207424098,0.1484623
2356,0.598335912196932,0.584796093484926,0.1690093
2358,0.598651888650143,0.586304187590855,0.1482485
2360,0.599028725438216,0.587092906392337,0.1645483
2362,0.599445570750629,0.587142411798985,0.15224
2364,0.599871986899733,0.586501903394495,0.1296892
2366,0.6,0.585311517258286,0.1420765
2368,0.6,0.583992848256961,0.1412971
2370,0.6,0.582658119392485,0.1706455
2372,0.6,0.581314776241224,0.1410555
2374,0.6,0.580064950948925,0.1497546
2376,0.6,0.579079759536498,0.1353402
2378,0.6,0.578527594252506,0.141075
2380,0.6,0.578402755995627,0.1457395
2382,0.599871805139038,0.578648522161936,0.1453089
2384,0.599697585697377,0.579388189291436,0.1524557
2386,0.599502837110763,0.580670796008518,0.1577119
2388,0.599238752950574,0.582427767629955,0.1475872
2390,0.598950257661212,0.584639584296548,0.1489591
2392,0.598807252804035,0.58673186467288,0.1547605
2394,0.598894479572103,0.588227979621631,0.1439175
2396,0.599455208149973,0.587604841394973,0.1571959
2398,0.6,0.583111941160802,0.1672373
2400,0.548343141916257,0.524703591187472,0.1529934


==> simulation/simex3_without_const_inputs_etc.csv <==
time,in1,in2,cal_time
-180,0.499190648909664,0.418540028665772,0.1996398
-178,0.499148962794203,0.418635643585565,0.1886951
-176,0.499086719098675,0.418691764087593,0.2303196
-174,0.499053020173026,0.418761195118204,0.1853121
-172,0.499028002992347,0.418827686428094,0.1907012
-170,0.498996449708981,0.418878472520539,0.2068014
-168,0.498973719761496,0.418930265054546,0.2010555
-166,0.498951733751325,0.418975697987416,0.1951483
-164,0.498930411196351,0.419015179542489,0.1966935
-162,0.498914339228085,0.419053780634074,0.1915001
-160,0.498899924145104,0.419088440980807,0.1962125
-158,0.498887176329125,0.419119726074563,0.1967083
-156,0.498876313444341,0.419148386504096,0.1984765
-154,0.498865906858285,0.419173476127928,0.1824852
-152,0.498856354299139,0.419195816839616,0.1849375
-150,0.498847843636358,0.419215967474667,0.2054592
-148,0.49884016458022,0.419234045031106,0.2085911
-146,0.498833475645673,0.41925050022795,0.2021725
-144,0.498827606507981,0.419265425783057,0.1895311
-142,0.498822320090193,0.419278822119295,0.1931433
-140,0.49881754677319,0.419290833903003,0.2059764
-138,0.498813192232547,0.419301559744132,0.1975228
-136,0.498809231060216,0.419311147622213,0.2380983
-134,0.498805681355992,0.41931977130781,0.2264668
-132,0.498802516926099,0.419327544348977,0.2162471
-130,0.498799701591865,0.419334556046901,0.2367554
-128,0.498797189025274,0.419340872785673,0.1924591
-126,0.498794926982094,0.419346543544691,0.2221866
-124,0.498792881657942,0.419351625549052,0.2032675
-122,0.498791032881312,0.4193561803824,0.1922953
-120,0.498789367096097,0.419360267721541,0.2080688
-118,0.49878787355038,0.419363943510254,0.1995623
-116,0.498786537993855,0.41936725208388,0.1943976
-114,0.498785343979273,0.419370225845632,0.191882
-112,0.498784273702334,0.419372896705775,0.2036918
-110,0.498783310145653,0.419375295014646,0.2064199
-108,0.498782442338957,0.41937744521455,0.2168583
-106,0.498781664234408,0.419379367466713,0.2220092
-104,0.498780959498675,0.419381105762322,0.206596
-102,0.498780346490669,0.419382626296443,0.234587
-100,0.49877977591934,0.419384033576477,0.1974443
-98,0.498779271317045,0.4193852903858,0.2112321
-96,0.498778810394576,0.419386428899171,0.2042239
-94,0.498778399773918,0.419387446374274,0.2148879
-92,0.498778029734474,0.419388363638489,0.1986605
-90,0.498777697218633,0.4193891869862,0.2033955
-88,0.498777399087677,0.419389926139315,0.2050407
-86,0.498777149988336,0.419390546801487,0.2149542
-84,0.498776912520462,0.419391128976544,0.2027604
-82,0.498776698729696,0.419391660182409,0.2076059
-80,0.498776503432406,0.419392139411841,0.1935859
-78,0.49877632712612,0.419392573760442,0.1864632
-76,0.498776169009332,0.419392967930735,0.21442
-74,0.498776025967402,0.419393324174606,0.2097414
-72,0.498775897021805,0.419393646127484,0.2036198
-70,0.498775782520772,0.419393932054092,0.2088539
-68,0.498775679722669,0.419394186794201,0.1856591
-66,0.498775587613289,0.419394414802854,0.2160123
-64,0.498775505116886,0.419394618576166,0.2122855
-62,0.498775431326678,0.419394800615148,0.1924869
-60,0.498775365567094,0.419394963338376,0.2326582
-58,0.498775306925731,0.419395108619556,0.2391082
-56,0.498775254603862,0.419395238254264,0.2024708
-54,0.498775207916842,0.419395353856532,0.2074153
-52,0.498775166235454,0.419395456841275,0.1986218
-50,0.498775129058422,0.419395548562473,0.2095983
-48,0.498775095934486,0.419395630254224,0.1941164
-46,0.498775066400175,0.419395703111295,0.2090602
-44,0.498775032035912,0.419395786574053,0.2188551
-42,0.498775012313863,0.419395838978114,0.2066262
-40,0.498774991723631,0.419395886966698,0.2219772
-38,0.498774965186749,0.419395953565378,0.2263124
-36,0.498774967635681,0.419395952941017,0.2405088
-34,0.498774948353926,0.419395989747272,0.2026754
-32,0.498774929637693,0.419396041630092,0.2208719
-30,0.498774932156508,0.419396032995705,0.2364709
-28,0.498774932497559,0.419396026934207,0.2275212
-26,0.498774935218985,0.419396025889402,0.2119518
-24,0.498774934596869,0.419396021649164,0.2108915
-22,0.498774935359577,0.419396020032182,0.2032804
-20,0.498774935423885,0.419396017309286,0.2033256
-18,0.498774936682169,0.419396015874355,0.2373812
-16,0.498774937796079,0.419396013493366,0.2097569
-14,0.49877493925197,0.419396011320027,0.214639
-12,0.498774940306269,0.41939600862092,0.2194357
-10,0.498772593448222,0.419393658382674,0.2003944
-8,0.498779242872238,0.419400390490002,0.1947749
-6,0.498773530573059,0.419394750561559,0.2031918
-4,0.498792885013003,0.419414167313445,0.2336707
-2,0.499262576283108,0.419883912810869,0.2125128
0,0.499286842525493,0.419908227140892,0.2115842
2,0.49880986798538,0.419431295869341,0.1936839
4,0.497657561885963,0.418279028941751,0.2163813
6,0.495115700213215,0.415737202717767,0.1903296
8,0.491918458673851,0.412539993155369,0.1991145
10,0.487941239830946,0.408562803067158,0.2224032
12,0.483209493709687,0.403831082756376,0.2115803
14,0.478170512433545,0.398792124637892,0.2197194
16,0.472674299151042,0.393295932140874,0.1892527
18,0.466934768146446,0.387556419803842,0.2268227
20,0.461090928096859,0.381712596527265,0.2173445
22,0.455084206873765,0.375705890377777,0.2052328
24,0.449056142208674,0.369677839258935,0.2002229
26,0.443647145104158,0.364268854326871,0.2087177
28,0.438567392843601,0.359189113003221,0.2590395
30,0.434074753797658,0.354696483783493,0.2646814
32,0.43029063202287,0.350912370836905,0.2138651
34,0.426958983542669,0.34758073028835,0.2125421
36,0.424223137384998,0.344844891256956,0.2174318
38,0.421721024154035,0.342342784428768,0.217404
40,0.419934317418581,0.340556083446077,0.2231386
42,0.418617781875546,0.339239553071782,0.2176098
44,0.41784283141711,0.33846460725734,0.2055314
46,0.417981657916636,0.338603437929376,0.2000946
48,0.418704971237336,0.339326754998963,0.2230524
50,0.420164339574438,0.340786126704338,0.2117229
52,0.421902904455961,0.342524694612165,0.2117523
54,0.423887634221578,0.344509427096838,0.2022388
56,0.426060804892112,0.346682600210376,0.2064504
58,0.428323780945912,0.348945578459152,0.2112545
60,0.431047207687769,0.351669007173139,0.1954415
62,0.434023807589798,0.354645608847074,0.1999144
64,0.437369919426723,0.357991722276011,0.2023574
66,0.440816573689862,0.361438377969529,0.2049639
68,0.443369399520405,0.363991205085231,0.1981528
70,0.446258051955261,0.366879858674765,0.223579
72,0.448792901096171,0.369414708853119,0.2399952
74,0.45171684006769,0.372338648756751,0.1936037
76,0.454745131536267,0.375366941062799,0.2059674
78,0.457444680617151,0.378066490896124,0.217847
80,0.460146903797366,0.380768714752376,0.2043878
82,0.462756151903793,0.383377963466195,0.2080887
84,0.465353429774544,0.38597524188266,0.2042827
86,0.467842638915568,0.388464451513981,0.2289248
88,0.470185361690899,0.390807174729817,0.1964707
90,0.472374002912418,0.392995816347102,0.2116536
92,0.474490926401129,0.395112740191381,0.2133205
94,0.476575178641736,0.397196992751434,0.2123138
96,0.479007250911216,0.399629065307904,0.2062689
98,0.481629932098322,0.40225174675284,0.1963695
100,0.484547990739599,0.405169805625746,0.2053876
102,0.487613368034654,0.408235183128891,0.2142105
104,0.490736154684105,0.411357969965283,0.1888753
106,0.493955350077521,0.414577165526641,0.1869707
108,0.497207968089576,0.417829783689568,0.2057534
110,0.500501435767534,0.421123251503063,0.2127051
112,0.504088382000304,0.424710197857597,0.2032044
114,0.507817078797511,0.428438894764197,0.2014856
116,0.511748708947278,0.43237052501225,0.2051846
118,0.515808694375824,0.436430510529107,0.2286298
120,0.519976487353041,0.440598303585681,0.2179645
122,0.524233627007248,0.444855443311204,0.2122904
124,0.52858572801241,0.449207544380471,0.2243031
126,0.532960153415133,0.453581969840822,0.1990334
128,0.536767954692805,0.457389771170303,0.2173022
130,0.540327239006339,0.460949055530416,0.2121233
132,0.54351219326969,0.464134009835645,0.2086796
134,0.546382849977077,0.467004666580682,0.2080157
136,0.548977644106119,0.469599460743573,0.220854
138,0.551373083946501,0.471994900614382,0.1960214
140,0.553544944944629,0.474166761639859,0.2283395
142,0.555568356783973,0.476190173503782,0.2059181
144,0.557550685074844,0.47817250181674,0.2137746
146,0.55991313183551,0.480534948597251,0.216312
148,0.562421748144537,0.483043564924108,0.2320731
150,0.56516011536853,0.485781932164119,0.215264
152,0.568158008680054,0.48877982549003,0.215567
154,0.571782646267511,0.492404463090405,0.2398293
156,0.575711794116918,0.496333610951407,0.2125354
158,0.580005865552009,0.500627682396906,0.2515766
160,0.584044320636442,0.504666137490679,0.2199013
162,0.588289508026881,0.5089113248895,0.1950656
164,0.592975515344137,0.513597332214274,0.2274318
166,0.597518373547705,0.518140190424587,0.2202875
168,0.602377141527362,0.522998958410292,0.1862172
170,0.607489221247059,0.52811103813541,0.1989064
172,0.613026737777508,0.53364855467072,0.2248425
174,0.618764886953009,0.539386703850566,0.1856297
176,0.624741249498595,0.545363066400036,0.2097726
178,0.631012549338267,0.551634366243172,0.2280215
180,0.637368971727555,0.557990788635543,0.2218123
182,0.64291500278738,0.563536819698106,0.2027796
184,0.648224801967559,0.568846618880707,0.2050603
186,0.653412800459381,0.57403461737466,0.2166882
188,0.65783575955095,0.578457576468089,0.1891489
190,0.66182787121762,0.582449688136369,0.2029248
192,0.665708845906025,0.586330662826146,0.2063054
194,0.669402663700553,0.590024480621821,0.2093607
196,0.672853028049414,0.593474844971614,0.2125732
198,0.676199147247532,0.596820964170457,0.212549
200,0.679464092864559,0.60008590978801,0.2217279
202,0.681508371960984,0.60213018888474,0.196699
204,0.683083049057011,0.603704865980868,0.1919844
206,0.684626579559517,0.605248396483296,0.2778213
208,0.685787359676172,0.606409176599702,0.1915752
210,0.686475525046412,0.607097341969593,0.2357941
212,0.686921655886343,0.607543472808998,0.2024424
214,0.687272871140349,0.607894688062282,0.2056055
216,0.687523962262604,0.608145779183699,0.2235754
218,0.687688673027782,0.608310489947951,0.1811703
220,0.687810941772024,0.608432758691214,0.1832149
222,0.68789964518318,0.608521462101381,0.2071977
224,0.687942904242408,0.608564721159653,0.2048268
226,0.687958382637023,0.608580199553392,0.2007424
228,0.687962532362532,0.608584349278114,0.203433
230,0.687972766930678,0.608594583845539,0.2373598
232,0.687945310442257,0.608567127356374,0.2067448
234,0.687204169116146,0.607825986029412,0.2075129
236,0.686243807786192,0.606865624698401,0.1946252
238,0.685289934494046,0.605911751404867,0.2058101
240,0.683613514302502,0.604235331216201,0.222367
242,0.681486320568086,0.602108137484291,0.2116352
244,0.679220654095074,0.599842471013411,0.1928152
246,0.676717819595093,0.597339636515264,0.219071
248,0.673925987577461,0.594547804499248,0.2165354
250,0.670970942975041,0.591592759898281,0.1809611
252,0.667950437645446,0.588572254570002,0.2143162
254,0.664861307820979,0.585483124746729,0.2023206
256,0.661702606393057,0.582324423319886,0.1956437
258,0.658525550842354,0.579147367770152,0.227736
260,0.655340113772331,0.575961930701,0.1955234
262,0.652138851497742,0.57276066842719,0.2051161
264,0.648930151182156,0.569551968112303,0.2095579
266,0.645723855312068,0.566345672242844,0.2378078
268,0.642519667036649,0.563141483967988,0.2098463
270,0.639314168660554,0.559935985592399,0.2151884
272,0.636108481007995,0.556730297940294,0.1998863
274,0.632904531655542,0.553526348588249,0.1837661
276,0.62970337405577,0.550325190988843,0.203474
278,0.626502447711584,0.547124264644985,0.1916891
280,0.623271574480139,0.543893391413836,0.2120835
282,0.620032561649656,0.540654378583617,0.2136778
284,0.616784490449016,0.537406307383214,0.192357
286,0.61352373484008,0.534145551774491,0.193255
288,0.610247888380219,0.530869705314821,0.198812
290,0.606992465950219,0.527614282884991,0.184783
292,0.60420224474796,0.524824061682886,0.226747
294,0.601564226157607,0.52218604309267,0.2043882
296,0.599112223380336,0.519734040315522,0.1981223
298,0.596957256417729,0.517579073353025,0.2312301
300,0.594906927702362,0.515528744637758,0.2039051
302,0.592902560505479,0.513524377440963,0.2107028
304,0.591284826745935,0.511906643681497,0.2043494
306,0.589832101390527,0.51045391832616,0.2131221
308,0.588530768941681,0.509152585877378,0.2042093
310,0.587436222404709,0.508058039340462,0.2315387
312,0.586421759053364,0.507043575989167,0.2355078
314,0.585446175816687,0.506067992752535,0.1945963
316,0.584524365612354,0.505146182548241,0.214542
318,0.583654931338366,0.504276748274288,0.2114463
320,0.583155151239168,0.503776968175121,0.212531
322,0.582803740802517,0.503425557738498,0.1887096
324,0.58264074554554,0.503262562481545,0.2202296
326,0.582700427457219,0.503322244393246,0.2033956
328,0.582828466182387,0.503450283118432,0.1902035
330,0.582999531130495,0.503621348066557,0.2119985
332,0.583234587855489,0.503856404791564,0.2165489
334,0.583404592081143,0.504026409017231,0.2238789
336,0.583547768453136,0.504169585389235,0.1943343
338,0.583660486467373,0.50428230340348,0.2118159
340,0.583726454067449,0.504348271003563,0.231195
342,0.583778701499477,0.504400518435598,0.2150676
344,0.583821683309578,0.504443500245705,0.2077716
346,0.583859190464482,0.504481007400613,0.2165572
348,0.583879843964441,0.504501660900576,0.204459
350,0.583923588775478,0.504545405711617,0.2191501
352,0.584517378918663,0.505139195854807,0.2095143
354,0.585313142619123,0.505934959555274,0.210441
356,0.586372109792905,0.506993926729066,0.1948547
358,0.587768170027092,0.508389986963269,0.1823166
360,0.58948565636001,0.510107473296213,0.1847058
362,0.5913437127114,0.511965529647642,0.2095002
364,0.593394285405765,0.514016102342062,0.2284244
366,0.595636421490498,0.516258238426863,0.2341907
368,0.597915007788342,0.518536824724795,0.2433484
370,0.599723818422298,0.520345635358863,0.2096415
372,0.60140652996578,0.522028346902487,0.2282861
374,0.602911582950135,0.523533399887023,0.2061646
376,0.604122912982438,0.524744729919559,0.2028025
378,0.605227101363692,0.525848918301109,0.224775
380,0.606307584026854,0.526929400964646,0.2006038
382,0.607308454916856,0.527930271855082,0.192684
384,0.608258667425062,0.528880484363762,0.2081789
386,0.609185632092837,0.52980744903204,0.2087749
388,0.609730821358179,0.530352638297861,0.2109377
390,0.610139302088614,0.530761119028709,0.2189762
392,0.610388201796609,0.531010018737032,0.2266386
394,0.609868121028401,0.53048993796903,0.1911938
396,0.609069279596006,0.529691096536718,0.2229218
398,0.608033880176831,0.528655697117521,0.2069943
400,0.606232793899755,0.526854610840343,0.1910899
402,0.604116279456943,0.524738096397368,0.1983955
404,0.601807162274654,0.522428979214868,0.20567
406,0.599171405015713,0.519793221955683,0.2121203
408,0.59635653412979,0.516978351069493,0.2006935
410,0.593499894222276,0.514121711161715,0.2089115
412,0.590555252679755,0.511177069618939,0.2312662
414,0.587559616787709,0.508181433726651,0.2038101
416,0.585021437047198,0.505643253985914,0.2112494
418,0.582630120871274,0.503251937809781,0.2249934
420,0.580456888803012,0.501078705741322,0.2112047
422,0.578753905929942,0.499375722868067,0.2132642
424,0.577201522331909,0.497823339269854,0.2149653
426,0.575790759382892,0.496412576320661,0.2000247
428,0.574576324914609,0.495198141852201,0.2064452
430,0.573326368248896,0.493948185186314,0.1970664
432,0.572073003352051,0.492694820289311,0.191386
434,0.5708096609372,0.491431477874331,0.191648
436,0.569547557093766,0.49016937403084,0.2108962
438,0.568774723560112,0.489396540497262,0.2249284
440,0.568239328239408,0.488861145176848,0.1952482
442,0.568939917642411,0.489561734580532,0.2151139
444,0.570309844962422,0.490931661901916,0.2180131
446,0.572298426514527,0.492920243456439,0.1997918
448,0.575273050043765,0.495894866989545,0.2234201
450,0.57863590444386,0.499257721388453,0.1953312
452,0.582346659330173,0.502968476273728,0.2130023
454,0.58646112495593,0.507082941898659,0.2073224
456,0.590736461486836,0.511358278428916,0.2160799
458,0.595092512784622,0.515714329726174,0.2089506
460,0.59956242307406,0.520184240015171,0.2111437
462,0.604097708748107,0.524719525688877,0.2123465
464,0.608621219044197,0.529243035984796,0.2502833
466,0.613158258444362,0.533780075385133,0.2052521
468,0.617705701599961,0.538327518541615,0.2253785
470,0.622244195087235,0.54286601203117,0.2097642
472,0.626769446924459,0.54739126387281,0.2228055
474,0.631304897237331,0.551926714184218,0.2286844
476,0.635814919552427,0.556436736498024,0.2222707
478,0.639740895255066,0.560362712199619,0.1998361
480,0.643460982519288,0.564082799463013,0.2025137
482,0.647062755045824,0.567684571988885,0.1972485
484,0.650362594352564,0.570984411295029,0.2360527
486,0.653448841289538,0.574070658231447,0.1955327
488,0.656487293568219,0.577109110509608,0.1946764
490,0.659483194976362,0.580105011917275,0.2052911
492,0.662421274961958,0.58304309190244,0.1838867
494,0.665286254069483,0.585908071009579,0.2147425
496,0.667410097590985,0.588031914530746,0.2008025
498,0.669298666135574,0.589920483075015,0.1871038
500,0.671095500545932,0.591717317482998,0.1939944
502,0.671663274175425,0.592285091110373,0.2087089
504,0.671425538910822,0.590136930580718,0.2068459
506,0.67107814080797,0.583376967576946,0.2126385
508,0.670361591598733,0.570319305696053,0.1879071
510,0.669760766962328,0.550949797233687,0.180632
512,0.669652871395181,0.52579787555085,0.2105398
514,0.67187620132314,0.491909885033781,0.2257266
516,0.677456854955584,0.447371994939294,0.2101787
518,0.684848041892247,0.397452467581237,0.2278384
520,0.693160521270422,0.347072243208546,0.1877605
522,0.702819531159993,0.299783768751097,0.2079222
524,0.71193128130552,0.25657319658437,0.2129814
526,0.719933051031166,0.218018165992208,0.2100039
528,0.726387187259635,0.185045817878466,0.2191969
530,0.731664656219246,0.1582281612313,0.204246
532,0.735022561757695,0.137244279969542,0.2138603
534,0.736217273522724,0.121572120010625,0.2142812
536,0.735913559773088,0.111597685296683,0.2087262
538,0.734065242642994,0.106630520893509,0.1924581
540,0.730575152780546,0.105919269041672,0.2115082
542,0.726450787970234,0.109599045595188,0.2030045
544,0.721408246988993,0.116349884576879,0.1943633
546,0.716029728031442,0.125776509969324,0.2101668
548,0.710564408779862,0.136777684422617,0.1926377
550,0.707091068853433,0.150092595473297,0.1979623
552,0.704463940999499,0.163608444604728,0.1972833
554,0.702571642630137,0.176542081986563,0.234112
556,0.700249255083589,0.187332610910136,0.1988587
558,0.700893142814206,0.198999296787546,0.2306391
560,0.702679280391941,0.208643750572483,0.2325969
562,0.705433825936411,0.2155382927191,0.2165052
564,0.710446281767161,0.220916110949562,0.1983102
566,0.719216210542634,0.226026019551304,0.2041873
568,0.726626456705678,0.225556939953521,0.200613
570,0.73417528625457,0.221986021942464,0.2329116
572,0.743272492003558,0.217318923923423,0.1908889
574,0.751867586164036,0.209793324887265,0.2105321
576,0.759809982653666,0.199873928624186,0.1925904
578,0.767894844771085,0.189028540453111,0.19395
580,0.776140388720844,0.177737484894318,0.200026
582,0.783648309591898,0.165516028881663,0.227859
584,0.79068277834582,0.153125829990649,0.2037643
586,0.797427655382946,0.141115148262843,0.2210784
588,0.80395988815294,0.129497587696045,0.208603
590,0.81001535600104,0.118330024262585,0.229516
592,0.81569392357839,0.107925223767842,0.2055528
594,0.820952876260671,0.0984680928979966,0.1848098
596,0.825410254333552,0.0897148483684906,0.1851972
598,0.829216728091307,0.0819750216514878,0.2071046
600,0.832574441117309,0.0754993699081148,0.1909379
602,0.835455116054156,0.0702419609789894,0.1892437
604,0.83787597082712,0.0661508182941246,0.2108263
606,0.839865009992871,0.0631527809669127,0.1949511
608,0.841423717343168,0.0611129103053199,0.1879565
610,0.84260140929805,0.0599370816506776,0.1861392
612,0.843466251917055,0.0595375899516441,0.2082122
614,0.84405294475009,0.0597839559302599,0.2200352
616,0.844415544015223,0.0605662970334787,0.1819209
618,0.844603523330532,0.0617829617799355,0.2186619
620,0.844566976915156,0.0632393247275774,0.1852974
622,0.844366445859024,0.0648711593600726,0.1951133
624,0.844083566601239,0.0666414958572064,0.199692
626,0.843753629682788,0.0684763019770566,0.1895299
628,0.843400895355757,0.0703019166279303,0.2083538
630,0.843041615605165,0.0720506803385271,0.2006076
632,0.842687847043692,0.0736652002595248,0.2167946
634,0.842351677706481,0.0751053622802399,0.1913653
636,0.842045716690119,0.0763471054159339,0.2192883
638,0.841777109155257,0.0773753743817543,0.2134117
640,0.841552309710581,0.0781876239994413,0.2154871
642,0.841375361530882,0.0787902675255445,0.2008829
644,0.84124530610837,0.0791933820470243,0.2129064
646,0.841162568046513,0.0794159042545416,0.2204322
648,0.841124177738773,0.0794783727811458,0.2196245
650,0.841125198267445,0.0794029082900485,0.1972154
652,0.841160416397853,0.0792132765991261,0.194385
654,0.84122463910599,0.0789339592109837,0.1831308
656,0.841311740078445,0.0785879242024195,0.2170905
658,0.841414952466794,0.0781958978114698,0.1972985
660,0.841530801247382,0.0777797996608455,0.2011277
662,0.841653613830312,0.077356273957789,0.203528
664,0.841778481395699,0.0769398052318337,0.2051774
666,0.841901464180872,0.0765425436553098,0.2130289
668,0.842019277122482,0.0761740836605956,0.2100064
670,0.842129066234097,0.0758413858981454,0.1866313
672,0.842227975014168,0.0755483373059164,0.2055318
674,0.842316468373379,0.0752995282873723,0.2300755
676,0.842393257259049,0.0750951109279542,0.2285787
678,0.842457810725268,0.0749340699705911,0.2178713
680,0.842510188702861,0.0748141703521209,0.2035719
682,0.842550943855206,0.0747323756299749,0.2267694
684,0.842580712768352,0.0746848183073134,0.2583927
686,0.842599558693934,0.0746662499868248,0.2167105
688,0.842610324329314,0.0746741777895376,0.2049256
690,0.842614247823116,0.0747030447328314,0.2153237
692,0.842611820205729,0.0747477956142074,0.1964961
694,0.842604708436686,0.0748041076981216,0.2019918
696,0.842593699945618,0.074867746504885,0.1933912
698,0.842578729536823,0.0749347915962352,0.1884114
700,0.842563274420084,0.075003604400491,0.1924758
702,0.842546876517928,0.0750713335079806,0.2057608
704,0.842530899683325,0.0751352369521279,0.225612
706,0.842515162640293,0.0751938680120997,0.220583
708,0.842500779726258,0.075245935219012,0.1884237
710,0.842487844806007,0.0752900594938886,0.2227828
712,0.842475309765352,0.0753255252030939,0.2145757
714,0.842465569403788,0.0753546021508312,0.2017619
716,0.842457993801427,0.0753766612177039,0.1836343
718,0.842452254780719,0.0753916718116605,0.1912828
720,0.842448324837542,0.0754002123408799,0.2033547
722,0.842446106380922,0.0754030975695663,0.2302504
724,0.842445325319448,0.0754008402220537,0.2096618
726,0.842444558485595,0.0753936681232175,0.2185937
728,0.842445809829207,0.0753844534604302,0.2031785
730,0.842448121025786,0.0753732136973957,0.2058341
732,0.842451129115039,0.0753604626226672,0.2010824
734,0.842454569841474,0.0753468297775443,0.2080269
736,0.842458303469631,0.0753329099259156,0.1980223
738,0.842461963523751,0.0753191352610968,0.1960426
740,0.842464557891868,0.0753050331689202,0.2800986
742,0.842471752627953,0.0752967808617815,0.2021095
744,0.842452875773318,0.0752634474685101,0.1886975
746,0.842490420373116,0.075298196000844,0.2285755
748,0.842479494850844,0.0754055443011567,0.1924285
750,0.841592817530851,0.0749083874714117,0.1903821
752,0.840031636305478,0.0743763760380315,0.2245529
754,0.837157003439646,0.0734855650653415,0.1892924
756,0.833553632317438,0.0732121086501583,0.2065224
758,0.829802010023738,0.0743851503443226,0.2075457
760,0.825304391099052,0.0765348150159367,0.2351471
762,0.820089482859283,0.079761247020126,0.1985901
764,0.814171889969933,0.0840358629316388,0.1877127
766,0.807422987514501,0.0889694452818589,0.1958546
768,0.799841971635198,0.0943772408144496,0.2167626
770,0.79202148009527,0.100791861815799,0.2050567
772,0.783658425935516,0.107701834507045,0.1997249
774,0.774673962185482,0.114909244217442,0.2019002
776,0.765638341198442,0.122910972272237,0.1993876
778,0.756685493775687,0.131704569722715,0.2044531
780,0.747730813789219,0.141068503171261,0.1844072
782,0.738761698005385,0.150874060758657,0.2120585
784,0.729523680613557,0.160776203639282,0.1848855
786,0.720198774115369,0.1708773978646,0.2158991
788,0.710860862859891,0.181122743023311,0.1953222
790,0.702090580343709,0.191905391773505,0.1809999
792,0.693477310300466,0.202535835357021,0.1836451
794,0.685401431586764,0.212695430553375,0.2025704
796,0.678334728910851,0.222726499520151,0.2012243
798,0.671780521629042,0.232318181313536,0.2064563
800,0.665645396198256,0.241538698519338,0.220903
802,0.659999435674688,0.250608302539485,0.2391942
804,0.654079979577336,0.258928364367062,0.1904982
806,0.648172862132597,0.266955789891725,0.1939879
808,0.642168221881892,0.274737263947417,0.2288058
810,0.635140984439372,0.281522581597711,0.2141208
812,0.627744643888186,0.288316494757832,0.1912962
814,0.619999124766097,0.295542162780778,0.2129187
816,0.611104088859128,0.302743203572179,0.1849773
818,0.598222390092312,0.307473497106276,0.2104122
820,0.58476083791579,0.313125795981929,0.1982162
822,0.568895883812267,0.317779450687426,0.205064
824,0.557583710531055,0.324864499649457,0.2115563
826,0.544055362553585,0.327591464007541,0.1854463
828,0.533920179904501,0.331846763821289,0.1926073
830,0.522717262346146,0.333427916971962,0.2086549
832,0.511502988027322,0.333609428844069,0.2064077
834,0.504251062018912,0.336541488043865,0.1905336
836,0.493913405204935,0.335318541234409,0.2145473
838,0.485720142847626,0.335288739876403,0.2148106
840,0.476081289360719,0.332963260261275,0.1969246
842,0.466518102878265,0.329952545192245,0.2166841
844,0.457702120003228,0.327007967514331,0.2107686
846,0.448424995607255,0.322992945778748,0.2160682
848,0.43958826583642,0.318873395987841,0.2383498
850,0.431286241699541,0.314801176299509,0.2183692
852,0.423280650854746,0.310589315938525,0.2209403
854,0.415902482228348,0.306614494905129,0.2195455
856,0.408697659137843,0.302463351814644,0.2442124
858,0.401820685669833,0.298326718383415,0.2349429
860,0.395191829431916,0.294157319434042,0.1973083
862,0.388728755043575,0.289901850483568,0.2147191
864,0.382338443259871,0.285493277414935,0.2084245
866,0.375987103058935,0.280921078281402,0.209607
868,0.36964208654767,0.276173447946134,0.2255498
870,0.363362775661373,0.271328442076246,0.2271343
872,0.357698762398389,0.266952387022451,0.2095089
874,0.352474916674518,0.262885152826661,0.2122836
876,0.34786124553245,0.259310195528894,0.1959495
878,0.343929178664472,0.256311005930233,0.2151706
880,0.340649558894847,0.253869245564011,0.2177413
882,0.338954586755884,0.252926820999602,0.2132398
884,0.33824237722201,0.252890556357772,0.2058001
886,0.339089885922901,0.254345222963261,0.2379995
888,0.340617359753767,0.256418082448626,0.1969072
890,0.342967596933962,0.259258229571879,0.2102584
892,0.345671444133588,0.262402163425776,0.2046255
894,0.348678298157789,0.265804355460327,0.2155385
896,0.35190223538838,0.269383438345185,0.205049
898,0.355236398824689,0.273036646249793,0.2093723
900,0.358691012274672,0.276777876748402,0.1964648
902,0.362205693204196,0.280550046442533,0.209731
904,0.365762519784474,0.284338196361685,0.2261599
906,0.368918301498021,0.287701796966816,0.2148437
908,0.371786639988632,0.29075683985591,0.2273899
910,0.374274004650753,0.29341194103631,0.2163461
912,0.376630822861028,0.295919455996393,0.265199
914,0.378853025597315,0.298277047616842,0.1875721
916,0.380985886268252,0.300531545008162,0.2237351
918,0.382868022822463,0.302522963579602,0.2297944
920,0.384567906128234,0.304321029541491,0.1893567
922,0.386026481230471,0.305867815636991,0.2280477
924,0.386708786557313,0.306629373345053,0.2173323
926,0.386808038896897,0.306799829526911,0.2137479
928,0.385653187999467,0.305708951507343,0.2076422
930,0.383841082791963,0.303954322646398,0.216084
932,0.38082397477055,0.300988854354228,0.2217778
934,0.37716080910676,0.297372084605213,0.2218617
936,0.372841368262022,0.293094328433747,0.2149936
938,0.36816608597339,0.288456498044239,0.2297868
940,0.363268866571194,0.283592927628905,0.2038336
942,0.358165077918196,0.278519371247211,0.2357597
944,0.352989520693689,0.273370976547385,0.2161767
946,0.348011804328793,0.268417664687784,0.2309483
948,0.34320465897235,0.263632445883565,0.2492047
950,0.338639731448516,0.259087218580982,0.2175218
952,0.334134115665393,0.25459930275578,0.2814507
954,0.32973011291892,0.250211202813086,0.2613755
956,0.325562327068573,0.246057705095131,0.2723389
958,0.321556090466444,0.242064305905661,0.1973829
960,0.317792220120899,0.238311969555718,0.2049645
962,0.314961856822156,0.235491969180183,0.2116169
964,0.312898857472687,0.233438280587359,0.2035859
966,0.311694995479928,0.232242784016505,0.2186487
968,0.31078533092518,0.231340635532955,0.2318686
970,0.310249183296147,0.23081124086218,0.2111718
972,0.309860107964984,0.230428232857625,0.2156593
974,0.309609074003746,0.230182650205371,0.2155127
976,0.309445391552355,0.230023865590976,0.2334373
978,0.30932948955532,0.229912364153919,0.195167
980,0.309264925513228,0.229851753884059,0.2135726
982,0.309220316186566,0.229810696904756,0.2362191
984,0.309202729427145,0.229796301824832,0.2310818
986,0.309196341287922,0.229792781316063,0.2265945
988,0.309201931811913,0.229800948322266,0.2297293
990,0.309213951223744,0.229815282628403,0.217304
992,0.309230059073228,0.22983347034327,0.1976399
994,0.309249147363121,0.229854427330025,0.2043916
996,0.309269114024519,0.229876072961447,0.215579
998,0.309290731493798,0.229899198909797,0.2222374
1000,0.309311989201379,0.229921811949371,0.2255308
1002,0.309333834420114,0.229944874895414,0.2112163
1004,0.309355252308984,0.229967386879224,0.2136311
1006,0.309377172688257,0.229990290270045,0.2021565
1008,0.309399066520227,0.230013067245253,0.2057425
1010,0.309421291328302,0.230036085391116,0.2161203
1012,0.309443681731934,0.230059188200611,0.2131326
1014,0.309466228608776,0.230082374399939,0.1980206
1016,0.309488912741346,0.230105632380616,0.1966713
1018,0.309511626821666,0.230128861247661,0.2212551
1020,0.30953444576873,0.230152144439941,0.1936082
1022,0.309557226213719,0.230175342089286,0.2203583
1024,0.309580035853492,0.230198526553262,0.2058309
1026,0.309602762870936,0.230221589570195,0.1924262
1028,0.309625570194167,0.230244700259972,0.2196011
1030,0.309648313443227,0.23026771610417,0.2007793
1032,0.309671112913788,0.230290760499653,0.1969201
1034,0.309693864757974,0.23031373240764,0.1896984
1036,0.309716662404115,0.230336727775597,0.1974283
1038,0.309739448642564,0.230359691672201,0.2112812
1040,0.309760319651872,0.230380722313677,0.2022939
1042,0.309785438006804,0.23040598399179,0.2187201
1044,0.309805863300162,0.230426538246172,0.2282298
1046,0.309843545037225,0.23046433559587,0.2180723
1048,0.310270306205967,0.230891200979818,0.2151416
1050,0.310999208409352,0.231620196821861,0.2128573
1052,0.312095192819836,0.232716265356773,0.2117946
1054,0.313305973084949,0.233927121199773,0.2102137
1056,0.314676164825682,0.235297380842653,0.2118151
1058,0.316102981475899,0.236724258500825,0.2236862
1060,0.317589009213904,0.238210341053495,0.207622
1062,0.319101318964805,0.239722700054614,0.2359939
1064,0.320400214457666,0.241021639797884,0.2213999
1066,0.321542382132527,0.24216384723066,0.2228385
1068,0.322474051748222,0.243095552567713,0.2159455
1070,0.323349136688721,0.24397066960279,0.2107824
1072,0.324134927036894,0.244756488786999,0.212973
1074,0.324890761747096,0.245512349405566,0.229342
1076,0.325609519716966,0.246231130653395,0.2131866
1078,0.326126374661788,0.246748006512842,0.2144728
1080,0.326504857571918,0.247126508214207,0.1998964
1082,0.326696864435416,0.247318531961126,0.2243921
1084,0.326855481657931,0.247477164352941,0.1919162
1086,0.327485711237393,0.248107407561612,0.2347909
1088,0.32851310809428,0.249134816663979,0.2270444
1090,0.330025689556961,0.250647409128896,0.1937541
1092,0.331714610731188,0.25233634018834,0.2193869
1094,0.334237602816854,0.254859341155612,0.2014233
1096,0.337307385170239,0.257929131488888,0.2192425
1098,0.341037399283743,0.261659152772114,0.2117456
1100,0.34498213719281,0.265603897122992,0.2140343
1102,0.348584846479101,0.269206612197084,0.2300874
1104,0.351879460589698,0.272501231507873,0.1998577
1106,0.354695144540789,0.275316920131206,0.2030567
1108,0.35727503380893,0.277896813597241,0.2469141
1110,0.35957621644564,0.280198000005657,0.2193341
1112,0.361687567216394,0.282309354165198,0.2084616
1114,0.363711516880065,0.284333306873612,0.2177279
1116,0.36564041358035,0.286262206309524,0.2092085
1118,0.367532774259097,0.288154569446164,0.2149747
1120,0.36938195816121,0.290003755556636,0.214637
1122,0.371340237990886,0.291962037370464,0.2091098
1124,0.373354603274271,0.293976404436554,0.2131874
1126,0.374988046276111,0.295609849040097,0.2037963
1128,0.376328050922998,0.296949855126054,0.1934152
1130,0.377228182391547,0.297849987887536,0.2164464
1132,0.377325397863549,0.297947204521159,0.2106025
1134,0.376773750106156,0.297395557807387,0.1990204
1136,0.375010005143631,0.29563181378184,0.234292
1138,0.372622494260369,0.293244303740202,0.2002814
1140,0.369111827486759,0.289733637722484,0.2221747
1142,0.365013849089035,0.285635660003523,0.199215
1144,0.360303595701262,0.280925407225087,0.2157476
1146,0.355273562198887,0.275895374269497,0.195099
1148,0.350031732761391,0.270653545322358,0.2175369
1150,0.344703494381694,0.265325307382006,0.2078364
1152,0.3393623714472,0.259984184840616,0.2209946
1154,0.334024966750855,0.254646780495253,0.2082473
1156,0.328674140504612,0.249295954561134,0.2193302
1158,0.323345129254423,0.243966943604078,0.2012755
1160,0.318744710447384,0.239366525060259,0.223049
1162,0.315310495996793,0.235932310845839,0.2240772
1164,0.31302554239769,0.233647357458678,0.2373017
1166,0.311538868345663,0.232160683596957,0.2268367
1168,0.310519906651189,0.231141722073444,0.2006205
1170,0.30986434811626,0.230486163692129,0.2040509
1172,0.309405221018116,0.230027036732009,0.1949538
1174,0.309104880027568,0.229726695865447,0.2420599
1176,0.308895758294095,0.229517574243308,0.2130824
1178,0.308750991494671,0.229372807543792,0.2184787
1180,0.308667077252362,0.229288893391254,0.2160031
1182,0.308587823931109,0.229209640150414,0.2296733
1184,0.308629399213445,0.229251215504431,0.2086485
1186,0.309865828920205,0.230487645273915,0.2348525
1188,0.312236424637739,0.232858241043813,0.2077236
1190,0.318608634844887,0.239230451298752,0.2420393
1192,0.325713497225636,0.246335313723219,0.2053169
1194,0.33456008396043,0.255181900492809,0.2384195
1196,0.342692938372752,0.263314754938406,0.1987105
1198,0.35153670786344,0.272158524460706,0.2018409
1200,0.360251763785415,0.280873580412455,0.2144599
1202,0.36905023361484,0.289672050269714,0.237683
1204,0.377996949999512,0.298618766680247,0.2464228
1206,0.386871486319048,0.307493303023601,0.2330695
1208,0.395420435968814,0.316042252695233,0.2348825
1210,0.403662810677231,0.324284627423708,0.2207552
1212,0.411503631869122,0.332125448633835,0.1878021
1214,0.418586493797058,0.339208310578171,0.1978215
1216,0.425074426645833,0.345696243441683,0.2134476
1218,0.43032009552011,0.350941912329135,0.2092107
1220,0.434871180691608,0.355492997512387,0.2015189
1222,0.437947386416362,0.358569203247619,0.2300769
1224,0.440144713728735,0.360766530569246,0.2061606
1226,0.440851775983623,0.36147359283224,0.2276901
1228,0.440672814957298,0.361294631812976,0.2062935
1230,0.439659398586314,0.360281215448103,0.2163676
1232,0.437580162594964,0.358201979462027,0.2123772
1234,0.434897806845855,0.355519623717437,0.1992295
1236,0.431460533736815,0.352082350612219,0.1953816
1238,0.427693321396193,0.348315138274777,0.2312488
1240,0.423813428512351,0.344435245393624,0.2147137
1242,0.419794599756471,0.340416416640025,0.2044762
1244,0.415806515962268,0.336428332847723,0.2095693
1246,0.411776968441889,0.33239878532889,0.2019642
1248,0.408054273974087,0.328676090862309,0.2044615
1250,0.404540793521402,0.325162610410551,0.2000019
1252,0.401295935294823,0.321917752184769,0.2195218
1254,0.398166569719329,0.318788386610009,0.2247542
1256,0.395117955699507,0.31573977259085,0.2248265
1258,0.392158746898564,0.312780563790494,0.2038506
1260,0.389583785077306,0.310205601969751,0.276915
1262,0.387290878032879,0.307912694925777,0.2082175
1264,0.385342853479103,0.3059646703724,0.2207214
1266,0.383522515902467,0.304144332796324,0.211232
1268,0.381830762376546,0.302452579271172,0.2162921
1270,0.380214914161111,0.30083673105666,0.1964482
1272,0.378656499001055,0.299278315897767,0.1923414
1274,0.377696720332473,0.298318537230576,0.2182962
1276,0.377136815508807,0.297758632408456,0.2091116
1278,0.377123795536251,0.297745612437553,0.211324
1280,0.377734398530653,0.298356215433674,0.2403752
1282,0.378835151367987,0.299456968272765,0.2293214
1284,0.380457742252862,0.301079559159386,0.2688702
1286,0.382269445663595,0.302891262571834,0.2328216
1288,0.384293278666849,0.304915095576762,0.1995203
1290,0.38642491625965,0.307046733171193,0.2165555
1292,0.388479500305984,0.309101317219104,0.2113454
1294,0.390503483454357,0.311125300368997,0.2202054
1296,0.392426357128963,0.313048174044992,0.237486
1298,0.394328187193788,0.31495000411106,0.2266124
1300,0.396211962738627,0.316833779657018,0.2087444
1302,0.398044262892921,0.318666079812327,0.2092318
1304,0.399174018671925,0.319795835592245,0.3664446
1306,0.399812703470331,0.320434520391473,0.21912
1308,0.399813217443928,0.320435034365808,0.2261004
1310,0.399566872577321,0.320188689499866,0.3501303
1312,0.39902687289952,0.319648689822663,0.2655275
1314,0.398273344506927,0.31889516143055,0.2089456
1316,0.397374109858695,0.317995926782763,0.2095821
1318,0.3963900877278,0.317011904652058,0.220586
1320,0.395281021954355,0.315902838878502,0.2572256
1322,0.393645407419565,0.314267224343333,0.2295494
1324,0.392355668970128,0.31297748589321,0.208717
1326,0.388936180494317,0.309557997416349,0.2067527
1328,0.385407259661622,0.306029076581909,0.2047029
1330,0.380489920115781,0.30111173703333,0.2106784
1332,0.375753350963906,0.296375167877357,0.2068487
1334,0.370690259662273,0.291312076569898,0.2502403
1336,0.364801801277239,0.285423618177,0.2157401
1338,0.358539820058394,0.279161636962558,0.207381
1340,0.351500789496701,0.272122606404683,0.2340644
1342,0.344327869333266,0.264949686244385,0.2186829
1344,0.336854326792119,0.257476143705834,0.3769254
1346,0.329298120139119,0.249919937055068,0.442936
1348,0.32286125678373,0.243483073701677,0.5119091
1350,0.318018073478339,0.23863989039811,0.4208591
1352,0.31486588483616,0.235487701757599,0.3738877
1354,0.312761250037831,0.233383066960786,0.4673033
1356,0.311341509935812,0.231963326860136,0.4104715
1358,0.31040781399493,0.23102963091264,0.3935128
1360,0.30974907440621,0.230370891318973,0.380246
1362,0.309311856406343,0.229933673321925,0.3656827
1364,0.308996641216739,0.229618458134816,0.4278926
1366,0.308783511511787,0.229405328431302,0.3666881
1368,0.308633734472131,0.229255551393423,0.1915996
1370,0.308532388432455,0.229154205355281,0.1898999
1372,0.308466502340934,0.229088319265213,0.185768
1374,0.308417632268394,0.229039449193974,0.1823103
1376,0.308390540639987,0.229012357566757,0.1842288
1378,0.3083703099745,0.228992126902263,0.1869521
1380,0.308362326330602,0.228984143260838,0.1905908
1382,0.308354692597145,0.228976509538984,0.2277392
1384,0.308351560007393,0.22897337695099,0.4394582
1386,0.308348032613666,0.228969849556122,0.3747823
1388,0.308345434991998,0.228967252366074,0.4872356
1390,0.308470134362792,0.232529114890212,0.3805152
1392,0.308246262781658,0.241692321288155,0.1875158
1394,0.307887089277697,0.258128639507896,0.1954556
1396,0.306811362065385,0.281865675959743,0.2006995
1398,0.305136180000525,0.312992929296472,0.2105511
1400,0.299399474810422,0.35722549532093,0.202684
1402,0.290308680644897,0.411721209635554,0.1907342
1404,0.278190670755912,0.471426889527889,0.2050864
1406,0.264902178590285,0.531832296005768,0.2097164
1408,0.250594838495807,0.589174819255792,0.2441087
1410,0.236629687781008,0.6411348394323,0.2360247
1412,0.222466064082707,0.685997303481804,0.2303074
1414,0.208686479510774,0.723442052288418,0.2047643
1416,0.195045250097025,0.753811566400403,0.2022362
1418,0.182024887832989,0.778620555976025,0.1953051
1420,0.17012482981324,0.798931986602726,0.1882681
1422,0.160088978411048,0.814950977807863,0.1893291
1424,0.152502129564135,0.826102756922355,0.2037019
1426,0.147381092523189,0.831783039699001,0.2060069
1428,0.144307926443001,0.83245954204402,0.2135275
1430,0.142818664989664,0.830245431166177,0.210102
1432,0.141673025866887,0.827801910968879,0.2112337
1434,0.140962522154308,0.826318413016348,0.2150348
1436,0.14094650443558,0.824718255923172,0.1978987
1438,0.142362894033285,0.821351676439843,0.1823018
1440,0.145210897862424,0.814914766373805,0.2090894
1442,0.148919132807123,0.805895323626151,0.2178171
1444,0.15257553939397,0.796372784224592,0.2167242
1446,0.155448339860089,0.788656763909451,0.2057526
1448,0.157631698674053,0.783579720857539,0.2105756
1450,0.159873146042935,0.779824693532407,0.2101791
1452,0.16285301324673,0.775356428509788,0.2132263
1454,0.166604712305076,0.769043193601606,0.1996393
1456,0.170561776801437,0.76136514549973,0.1924371
1458,0.173952824383378,0.754060598246031,0.1915248
1460,0.176318791214023,0.748833128758964,0.1878239
1462,0.177873529020763,0.746009881876126,0.2162509
1464,0.179259485928376,0.744341260216979,0.2108691
1466,0.180989073928931,0.742129961110331,0.2100864
1468,0.183461254894853,0.738693003172175,0.2055453
1470,0.186829893369468,0.734634406302063,0.2026561
1472,0.191062370955062,0.731056790160184,0.1878095
1474,0.194050004353338,0.7268004559961,0.1878985
1476,0.201037921015097,0.726758742369662,0.1862365
1478,0.20825518476918,0.724503215863763,0.2080521
1480,0.218903888496582,0.722715206253557,0.2180868
1482,0.230130916280776,0.716557902366591,0.2055904
1484,0.243356177119387,0.708416453797144,0.1975383
1486,0.258435746838028,0.698710232697391,0.1995214
1488,0.27455708182654,0.687017134762711,0.2146659
1490,0.292793888300054,0.674460440822045,0.2027303
1492,0.312379263791215,0.659414033011882,0.2048985
1494,0.333702708164873,0.642071683290748,0.2092654
1496,0.356353671820417,0.62739335654457,0.2015666
1498,0.378875139826869,0.616308745838129,0.1901253
1500,0.401848184885494,0.608816432801131,0.1880819
1502,0.424646270060986,0.603866650747205,0.1880319
1504,0.447027075417876,0.600981744626607,0.194479
1506,0.468832102740119,0.599860683826327,0.1842867
1508,0.489593781426521,0.599893552537576,0.1877274
1510,0.505484996740644,0.597077586151511,0.1861778
1512,0.526533540222823,0.601245578398177,0.1829119
1514,0.542922883995058,0.602393110198311,0.1870477
1516,0.559420968111753,0.605123065394493,0.1857888
1518,0.577980929933616,0.611247751915056,0.1812329
1520,0.592075409796939,0.614117164653943,0.1830492
1522,0.604809751260126,0.616725855764641,0.1847352
1524,0.616873645713117,0.619661085607619,0.1779468
1526,0.626954176170759,0.621514958245611,0.1805031
1528,0.632729411362554,0.619878232989609,0.1793737
1530,0.640326324721943,0.620798436111406,0.1803232
1532,0.646507430788249,0.620966246775074,0.1822716
1534,0.650862414748539,0.61990651819463,0.1813581
1536,0.65510631201494,0.619275726771731,0.1879886
1538,0.6594006079644,0.619182392670142,0.1811076
1540,0.663203650384224,0.619036925953123,0.1805246
1542,0.666490025408873,0.618770536464828,0.1826924
1544,0.669115081759575,0.618199356511003,0.1820643
1546,0.6715539926821,0.617763137449486,0.1835707
1548,0.6738227875865,0.617445939270498,0.1811892
1550,0.675746820956024,0.617044278761915,0.1796419
1552,0.677394519113889,0.616600578963908,0.1826621
1554,0.678923456368696,0.616248973162071,0.1809872
1556,0.680330136952406,0.615964839712888,0.181828
1558,0.681402137478641,0.6155167208203,0.1841502
1560,0.682279911307961,0.615027924416727,0.1812947
1562,0.682136941399237,0.613656493533569,0.1782222
1564,0.68158846389412,0.612003763524415,0.183388
1566,0.680218751056675,0.609641494200437,0.1782356
1568,0.678267873951416,0.60679849592202,0.1953702
1570,0.675937093956655,0.603665897531022,0.1795526
1572,0.673037754583811,0.600045926469159,0.1785507
1574,0.669865012242223,0.596225538654588,0.1819905
1576,0.667836711244727,0.593615202412574,0.1789734
1578,0.662083984407656,0.587339416904135,0.1812338
1580,0.656820963757534,0.581606348712776,0.1841296
1582,0.65217743387437,0.576540418356269,0.1948229
1584,0.646270067593397,0.57025347574991,0.1830207
1586,0.639540073677379,0.563182393599738,0.1833962
1588,0.633022633501883,0.556358455192659,0.1929959
1590,0.626579188999799,0.549639598308067,0.180388
1592,0.619837944684254,0.542650877595791,0.1814454
1594,0.61296785517109,0.535558416411821,0.1843811
1596,0.606183734853551,0.528574484375267,0.1858658
1598,0.599842121176065,0.522053331741379,0.1869394
1600,0.593535738356441,0.515585627121671,0.1930279
1602,0.587478065757086,0.509383002464235,0.1828912
1604,0.582521974046001,0.504296668175395,0.1853969
1606,0.577843623006371,0.499501292007235,0.1827683
1608,0.573612872380235,0.495165392885112,0.186006
1610,0.569934924796652,0.491392968535016,0.1844838
1612,0.566411117507349,0.487784273461907,0.1825905
1614,0.562953772390729,0.484250656585172,0.1871742
1616,0.559012993921574,0.480241348089025,0.1865735
1618,0.554920929444724,0.476087709700572,0.1804474
1620,0.550461249981176,0.4715727065109,0.1822377
1622,0.545677874528084,0.46673962319887,0.180974
1624,0.540640857752024,0.461657944465372,0.1810431
1626,0.535327225713753,0.456304184233941,0.1848604
1628,0.529917176907633,0.450858080826286,0.1834335
1630,0.526001876692931,0.44691038612407,0.1885967
1632,0.519209438298762,0.440088841837695,0.1886641
1634,0.514083531217727,0.434936783644145,0.191745
1636,0.507920419454232,0.428750175610568,0.1874126
1638,0.501584155723122,0.422392800955659,0.1871037
1640,0.496238798669496,0.417028476181076,0.1841208
1642,0.491972147077798,0.412744782505135,0.1811441
1644,0.485965418707976,0.406722742205101,0.1836695
1646,0.482055397705558,0.402798963786194,0.1847781
1648,0.477306499160497,0.398037704526803,0.1948589
1650,0.47329533900867,0.394015438570576,0.1881267
1652,0.470013138895129,0.390723260163833,0.1859839
1654,0.466817980815395,0.38751913683597,0.1881412
1656,0.46421870738499,0.384911808356373,0.2076255
1658,0.462003711685671,0.382689575401176,0.2159244
1660,0.459877653682771,0.380557014910842,0.1911019
1662,0.457978520915752,0.378652039828508,0.1963099
1664,0.456379332778141,0.37704760252434,0.2084976
1666,0.454941894054619,0.37560544756389,0.20967
1668,0.453762401061067,0.374421717157426,0.2130936
1670,0.452677489213524,0.373332998108249,0.2133026
1672,0.451653354558342,0.37230544278527,0.1814223
1674,0.450727635358632,0.371376650208428,0.199622
1676,0.450480246097025,0.371126499601282,0.2096071
1678,0.450588938832536,0.371232711343422,0.1976538
1680,0.451298390113687,0.371939933520186,0.1960877
1682,0.453026461074193,0.373666001691815,0.1862425
1684,0.455251031294779,0.375888772461917,0.1850742
1686,0.458416634367772,0.379052758778463,0.191164
1688,0.462388862549367,0.383023534349215,0.1841801
1690,0.465191999385633,0.385825366055031,0.1825358
1692,0.472508698338392,0.393140892384369,0.1915895
1694,0.478366148251298,0.398997288728177,0.1898368
1696,0.478306906745145,0.398937100619327,0.1856334
1698,0.481481699892081,0.402111043270244,0.1841526
1700,0.479546322070098,0.400174901301442,0.1845162
1702,0.480790203928543,0.401418096595468,0.1914602
1704,0.482160081383134,0.402787357191258,0.2018157
1706,0.482373937747216,0.403000659325094,0.1962526
1708,0.483740299436232,0.404366523053868,0.1927527
1710,0.48468094473748,0.405306720951898,0.2029275
1712,0.485263786221536,0.405889160456791,0.1959973
1714,0.485483397421235,0.406108410489519,0.1899545
1716,0.485268268223977,0.405892956793898,0.1886564
1718,0.484590614437199,0.405215011454473,0.2047666
1720,0.48386247374042,0.404486608805845,0.1851542
1722,0.482955570452656,0.403579470161714,0.1930779
1724,0.481922930875581,0.402546619123562,0.2107451
1726,0.480907607042216,0.401531105298365,0.2140453
1728,0.479966143442275,0.400589470996112,0.1862735
1730,0.479048410236453,0.399671584419063,0.1918811
1732,0.478486501103138,0.399109537486031,0.1941294
1734,0.478697969725796,0.399320882299608,0.2090705
1736,0.47922197945984,0.399844780794757,0.1925628
1738,0.480359546437271,0.400982247827243,0.1940036
1740,0.481618777262289,0.402241388854608,0.1903051
1742,0.483022856754564,0.403645387666282,0.1870475
1744,0.484433497731283,0.405055956153803,0.1963007
1746,0.485402541497211,0.406024934790249,0.2115867
1748,0.48605832351391,0.40668065828995,0.1929178
1750,0.485759998988617,0.406382281188751,0.1946729
1752,0.485160156716283,0.405782391678412,0.1911114
1754,0.484016390226936,0.404638582747009,0.1871334
1756,0.482767581104685,0.403389735491733,0.1882708
1758,0.481723974756257,0.402346094881846,0.1854452
1760,0.480624817414329,0.401246906756954,0.1867096
1762,0.479647495603936,0.400269557288919,0.1893695
1764,0.478431023198927,0.399053060034257,0.1909748
1766,0.477131314924938,0.397753329433513,0.193945
1768,0.475712567604223,0.396334562052792,0.1890098
1770,0.474245681557665,0.394867657982834,0.1897809
1772,0.472871484132292,0.393493444363903,0.1857087
1774,0.471823518050754,0.392445463732906,0.1837906
1776,0.470904106907243,0.391526039517107,0.2489239
1778,0.470245782114096,0.390867702978864,0.1839945
1780,0.469812153850465,0.390434064162597,0.1935918
1782,0.469982565595401,0.390604466426343,0.1937686
1784,0.470610131289101,0.391232023601532,0.1861434
1786,0.472187880531551,0.392809765190456,0.1905018
1788,0.474088190825907,0.394710068608432,0.1877399
1790,0.476507724142485,0.397129595746864,0.1896636
1792,0.479117815547988,0.399739681601549,0.1886032
1794,0.481818845380667,0.402440706447036,0.1875384
1796,0.484670653484876,0.405292510070449,0.1856822
1798,0.48755032874304,0.408172181302791,0.1847016
1800,0.490483026963901,0.411104875906605,0.185379
1802,0.493453285882926,0.414075131575854,0.1850166
1804,0.496434516983679,0.417056359756809,0.1868905
1806,0.49920894362995,0.419830783779748,0.1850267
1808,0.501294389564569,0.421916227357382,0.1890166
1810,0.503154939898196,0.423776775573331,0.1814932
1812,0.504335738669734,0.424957572442198,0.1902661
1814,0.504866187820707,0.425488019883669,0.1819425
1816,0.505140235726978,0.425762066253992,0.1844754
1818,0.504879057571849,0.425500886718852,0.1840471
1820,0.504258371777839,0.424880199684931,0.1840962
1822,0.502891964807905,0.423513791600942,0.1832817
1824,0.501150012967812,0.421771838759869,0.1887259
1826,0.498920245758979,0.419542070651649,0.1849312
1828,0.496619851555561,0.417241675640122,0.1831234
1830,0.494225512544058,0.414847335902518,0.184948
1832,0.491757462491678,0.412379285197713,0.1836902
1834,0.489261765612416,0.409883587732217,0.1830325
1836,0.486724704183568,0.407346525776602,0.1852905
1838,0.484169832354345,0.404791653474034,0.1839062
1840,0.481603232537996,0.40222505323233,0.1819484
1842,0.479217931717209,0.399839752029311,0.1839144
1844,0.47742993661162,0.398051756580286,0.1933033
1846,0.47585951419875,0.396481333858836,0.182877
1848,0.47475087086888,0.3953726902517,0.1826751
1850,0.473734852000832,0.394356671134518,0.1824575
1852,0.472932259614231,0.393554078524069,0.1833986
1854,0.472592421853693,0.393214240562431,0.1818407
1856,0.472400601356719,0.393022419884796,0.1835388
1858,0.472519632735483,0.393141451101262,0.1828676
1860,0.472726017408403,0.393347835628382,0.1831574
1862,0.473001758219831,0.393623576308831,0.1835931
1864,0.473367068054526,0.393988886025864,0.1819492
1866,0.473748961140793,0.394370779006433,0.1838844
1868,0.474164015816541,0.394785833587233,0.1823389
1870,0.474598781505966,0.395220599191371,0.1821787
1872,0.475041863068392,0.395663680677189,0.1848701
1874,0.475294126763199,0.395915944303175,0.1860401
1876,0.474924066333727,0.395545883811831,0.203583
1878,0.474316420551448,0.394938237973925,0.1811928
1880,0.473233979707103,0.393855797079565,0.1835659
1882,0.471938809098628,0.392560626426109,0.1843016
1884,0.47018793313005,0.390809750417039,0.1846613
1886,0.468171974378072,0.388793791628594,0.1876144
1888,0.465870744470006,0.386492561687673,0.1945506
1890,0.463459102485422,0.384080919673467,0.1885786
1892,0.460948113727603,0.381569930888924,0.2071891
1894,0.458356021781558,0.378977838918753,0.209111
1896,0.455725743899257,0.376347561014635,0.1827456
1898,0.453075582418173,0.373697399513791,0.1852293
1900,0.450107542828109,0.370729359905729,0.2070628
1902,0.446807142039029,0.367428959100091,0.2066097
1904,0.444486801713413,0.365108618759569,0.1879008
1906,0.441138655501487,0.361760472533875,0.1952727
1908,0.43840857411463,0.359030391134705,0.1944811
1910,0.434818362486739,0.35544017949581,0.1884606
1912,0.431256520417806,0.351878337417016,0.2064063
1914,0.427685173504587,0.348306990494938,0.2104044
1916,0.423868441634519,0.344490258616892,0.2085116
1918,0.420156885229687,0.34077870220485,0.1982266
1920,0.416343543402161,0.336965360370785,0.2014556
1922,0.412696433156453,0.33331825011908,0.2118753
1924,0.409637934857718,0.330259751814679,0.1985853
1926,0.406804567076633,0.327426384028177,0.1976777
1928,0.404698977626763,0.325320794572971,0.1848963
1930,0.403492627558995,0.32411444449954,0.187682
1932,0.403121055823668,0.323742872757921,0.1869696
1934,0.404284534746088,0.324906351672708,0.1950891
1936,0.406258450477875,0.326880267396851,0.1853937
1938,0.410124069489988,0.330745886404586,0.1874113
1940,0.414957219908131,0.33557903682089,0.1875259
1942,0.421849453341979,0.342471270254895,0.1875763
1944,0.429523568599537,0.35014538551363,0.1878419
1946,0.438293645928132,0.358915462843809,0.1878667
1948,0.44758844246763,0.368210259384992,0.1957823
1950,0.457691428412821,0.378313245331871,0.1861099
1952,0.468282420544464,0.388904237465141,0.1974435
1954,0.479546076076586,0.400167892998797,0.1906127
1956,0.491744852815927,0.412366669739557,0.2070045
1958,0.504265054605051,0.424886871529989,0.1834029
1960,0.5189431411414,0.4395649580675,0.211084
1962,0.535491640649227,0.456113457576343,0.2099062
1964,0.545779070721735,0.466400887649757,0.2275017
1966,0.561133069581999,0.481754886510838,0.1927248
1968,0.57307332269194,0.493695139621493,0.1811985
1970,0.584745818894954,0.505367635825149,0.1923907
1972,0.596772971282612,0.517394788213428,0.1809694
1974,0.606548523073316,0.527170340004749,0.1861835
1976,0.613782211893093,0.534404028825114,0.1819184
1978,0.620386291047348,0.541008107979933,0.182673
1980,0.625957423317859,0.546579240250988,0.1819149
1982,0.630133397452207,0.550755214385842,0.1793913
1984,0.632897824291571,0.553519641225614,0.1837335
1986,0.635455339920105,0.556077156854497,0.1803108
1988,0.637066367771516,0.557688184706195,0.1805826
1990,0.637090688325739,0.557712505260627,0.1800865
1992,0.63654213920283,0.557163956137869,0.1896039
1994,0.63471681305712,0.555338629992266,0.1839314
1996,0.632250079663645,0.552871896598878,0.1863608
1998,0.629109021188407,0.549730838123719,0.1844624
2000,0.625398829318205,0.546020646253556,0.1827126
2002,0.621402255749724,0.54202407268513,0.1854622
2004,0.617235774442766,0.537857591378236,0.1826132
2006,0.61289396690712,0.533515783842657,0.1834881
2008,0.608435144956204,0.529056961891809,0.1826587
2010,0.603914594098468,0.524536411034137,0.1834233
2012,0.59951236624218,0.520134183177911,0.1827126
2014,0.595538928182178,0.516160745117966,0.1795176
2016,0.591590407672409,0.512212224608251,0.1846062
2018,0.587924792993105,0.508546609928996,0.190474
2020,0.584466029802948,0.505087846738886,0.185073
2022,0.581348913498622,0.501970730434603,0.1910647
2024,0.579250196739728,0.499872013675748,0.1874158
2026,0.577365336456143,0.497987153392198,0.1876979
2028,0.576329105865887,0.496950922801974,0.189918
2030,0.576301645939394,0.496923462875509,0.1836826
2032,0.576726045359151,0.497347862295292,0.1840312
2034,0.578538094999592,0.499159911935754,0.1818457
2036,0.580889706158558,0.50151152309474,0.1808083
2038,0.583835092705032,0.50445690964123,0.2027838
2040,0.587250577775206,0.507872394711418,0.1980458
2042,0.59085687237257,0.511478689308794,0.1822125
2044,0.594627312324755,0.515249129260989,0.1851836
2046,0.598554605665012,0.519176422601254,0.1829486
2048,0.602560243926966,0.523182060863215,0.1820315
2050,0.606607633261203,0.527229450197457,0.1815935
2052,0.610695651083639,0.531317468019896,0.1816728
2054,0.614813001783762,0.535434818720022,0.1819386
2056,0.618945042554665,0.539566859490927,0.1819078
2058,0.623085394460311,0.543707211396575,0.2060704
2060,0.62723015962922,0.547851976565485,0.1816098
2062,0.631382805339194,0.55200462227546,0.1879054
2064,0.635414605564581,0.556036422500847,0.1833997
2066,0.639078863824043,0.55970068076031,0.1969036
2068,0.642734915671141,0.563356732607409,0.1818068
2070,0.645955192615841,0.566577009552111,0.1777935
2072,0.648116884149758,0.56873870108603,0.2150164
2074,0.649956935358273,0.570578752294549,0.1800541
2076,0.65081257545725,0.57143439239353,0.1797905
2078,0.651206911014098,0.571828727950382,0.1881094
2080,0.650765104990686,0.571386921926975,0.2045622
2082,0.649344407599538,0.569966224535832,0.1872024
2084,0.648873415448432,0.569495232384733,0.1896056
2086,0.646899650749497,0.567521467685804,0.1800264
2088,0.644326094884452,0.564947911820765,0.2038435
2090,0.640752144045835,0.561373960982154,0.1894853
2092,0.636899070286503,0.557520887219029,0.1927156
2094,0.632280271724583,0.552902088654878,0.1827066
2096,0.626955380401067,0.547577197326887,0.1894111
2098,0.621409322146769,0.542031139073951,0.2054612
2100,0.615755273175675,0.536377090104032,0.1895308
2102,0.609755623516974,0.530377440446254,0.1852128
2104,0.603227914640478,0.523849731570474,0.1858893
2106,0.596645498454018,0.517267315384604,0.1948909
2108,0.589787776583537,0.510409593514645,0.2072082
2110,0.582776359053802,0.503398175985374,0.1899042
2112,0.576015010601563,0.496636827533547,0.1930052
2114,0.569251096317453,0.489872913249791,0.1819303
2116,0.562595661074998,0.483217478007627,0.1879735
2118,0.556184931028476,0.476806747961325,0.2059906
2120,0.550198731133189,0.470820548066182,0.2108826
2122,0.544331747351854,0.464953564284908,0.1996523
2124,0.538810519880086,0.459432336813118,0.2034792
2126,0.533431764218093,0.454053581151046,0.2078311
2128,0.52808920229315,0.448711019225965,0.1803786
2130,0.522850162857327,0.443471979789958,0.2065215
2132,0.5178569576282,0.438478774560664,0.2064553
2134,0.513473247200948,0.434095064133257,0.1863605
2136,0.509298132797143,0.42991994972932,0.2089524
2138,0.505861053771655,0.426482870703767,0.2106602
2140,0.503418914319328,0.424040731251436,0.1855568
2142,0.501318924718201,0.421940741650386,0.2093665
2144,0.50024678324004,0.420868600172355,0.1809663
2146,0.500065868768826,0.420687685701283,0.1817977
2148,0.500462620035323,0.421084436967951,0.1874259
2150,0.502262435312949,0.422884252245767,0.1992437
2152,0.504454578787322,0.425076395720347,0.2005423
2154,0.507505051923892,0.428126868857142,0.2027981
2156,0.511605167117176,0.432226984050657,0.1860593
2158,0.51604890491213,0.43667072184584,0.1891056
2160,0.521206598388885,0.441828415322817,0.1877835
2162,0.526565551348471,0.447187368282614,0.1883229
2164,0.531834369567488,0.452456186501828,0.1861941
2166,0.537274243723362,0.457896060657882,0.1822236
2168,0.542387882391947,0.463009699326628,0.1925487
2170,0.546669319967624,0.467291136902448,0.1819286
2172,0.55081089385833,0.471432710793281,0.1784341
2174,0.554081621691316,0.47470343862638,0.1827206
2176,0.556186458362497,0.476808275297661,0.1840412
2178,0.55806001395615,0.478681830891404,0.1860684
2180,0.5591672833934,0.479789100328732,0.1911206
2182,0.559857808557506,0.480479625492907,0.1823103
2184,0.560482746297279,0.481104563232742,0.1842778
2186,0.560893260636949,0.481515077572465,0.1891397
2188,0.561149168816625,0.481770985752186,0.1814463
2190,0.561380223782699,0.4820020407183,0.1869574
2192,0.561555987245028,0.482177804180663,0.1863577
2194,0.56168252270584,0.482304339641501,0.18537
2196,0.561798156589061,0.482419973524739,0.190719
2198,0.561901762013667,0.482523578949348,0.210683
2200,0.561884630632525,0.482506447568193,0.2042208
2202,0.561582108399054,0.482203925334693,0.1845156
2204,0.560991030991909,0.481612847927507,0.2245466
2206,0.559518334457299,0.480140151392887,0.1952222
2208,0.557789138071508,0.478410955007106,0.200054
2210,0.5555995275562,0.476221344491781,0.2073674
2212,0.55283981320691,0.473461630142438,0.1903163
2214,0.548829943020738,0.46945175995617,0.1945694
2216,0.545004855906913,0.465626672842199,0.1851306
2218,0.540070347589347,0.460692164524475,0.1926469
2220,0.534868963382361,0.455490780317217,0.1954192
2222,0.529756941100762,0.450378758035216,0.1868494
2224,0.525875991876974,0.446497808810919,0.1958702
2226,0.519121187277213,0.439743004210671,0.1947152
2228,0.514077831150857,0.434699648083704,0.1912597
2230,0.507912131135829,0.428533948067898,0.1925734
2232,0.501587010325269,0.422208827256982,0.1898926
2234,0.496262557940535,0.41688437487144,0.1992604
2236,0.491992269205504,0.41261408613579,0.1937741
2238,0.485991016647054,0.406612833577234,0.2012682
2240,0.482084184214523,0.40270600114454,0.189599
2242,0.477331556016812,0.397953372946601,0.1953062
2244,0.473320302961622,0.393942119891163,0.1898306
2246,0.470035918451833,0.390657735381119,0.1848497
2248,0.466838211194993,0.387460028124021,0.1938457
2250,0.464237868231751,0.384859685160514,0.185569
2252,0.462021072599806,0.382642889528299,0.1853262
2254,0.459893625222907,0.380515442151144,0.2173879
2256,0.45799324101253,0.378615057940526,0.1840568
2258,0.456392544888724,0.377014361816492,0.2094564
2260,0.454953830219545,0.375575647147095,0.2077373
2262,0.453773087036259,0.374394903963597,0.197453
2264,0.452687036450287,0.373308853377349,0.2010108
2266,0.451661955100586,0.372283772027231,0.1912409
2268,0.450735374650992,0.371357191576997,0.2449833
2270,0.450487238947477,0.371109055872639,0.2099661
2272,0.45059525680946,0.371217073733939,0.2244854
2274,0.451304077999824,0.371925894923917,0.2003717
2276,0.45303157801467,0.37365339493865,0.251474
2278,0.45525561889288,0.375877435816944,0.1941248
2280,0.458420745270618,0.379042562194958,0.2266813
2282,0.462350746628221,0.382972563552816,0.2246894
2284,0.465251376765277,0.385873193690461,0.2006905
2286,0.472438077609011,0.393059894534663,0.2039208
2288,0.478698156202204,0.3993199731285,0.1981745
2290,0.487133716158864,0.407755533085898,0.2206013
2292,0.495537636527924,0.416159453455724,0.2275653
2294,0.503529916668274,0.424151733596824,0.1994443
2296,0.512243660670813,0.432865477600077,0.2311868
2298,0.520822011225688,0.44144382815562,0.2547295
2300,0.529383443992273,0.450005260922824,0.2047977
2302,0.538153869661156,0.458775686592274,0.2227826
2304,0.546610207087482,0.46723202401912,0.2063117
2306,0.554934512923166,0.475556329855276,0.1967679
2308,0.563159400829616,0.483781217762154,0.2007435
2310,0.571216662420114,0.491838479342699,0.2034302
2312,0.578642776498684,0.499264593415459,0.2087336
2314,0.585854126808983,0.506475943721224,0.2001484
2316,0.592704476982328,0.513326293891106,0.2091548
2318,0.598588461162505,0.519210278068805,0.2158221
2320,0.604147559258888,0.524769376163564,0.2120713
2322,0.609391904906523,0.530013721810315,0.2256467
2324,0.614152720314856,0.534774537218415,0.184661
2326,0.617997051634711,0.538618868538656,0.2218064
2328,0.621558765808567,0.54218058271341,0.214151
2330,0.624784158061503,0.54540597496765,0.227498
2332,0.627476995621491,0.548098812529247,0.1884923
2334,0.629932805532185,0.550554622441761,0.2133469
2336,0.632316591193272,0.552938408104792,0.2143308
2338,0.634569838290393,0.555191655203924,0.2096189
2340,0.637233583141377,0.55785540005692,0.1897195
2342,0.639878958285642,0.560500775202866,0.2009525
2344,0.641539844720656,0.562161661639656,0.2154211
2346,0.645302528885291,0.565924345805947,0.1989432
2348,0.64808132526956,0.568703142191537,0.2067194
2350,0.650243663062502,0.570865479985254,0.221518
2352,0.652931356585879,0.573553173508438,0.2561981
2354,0.655577228960593,0.576199045882817,0.2298616
2356,0.656696485452239,0.577318302374406,0.1971091
2358,0.657312526847231,0.577934343767391,0.2211836
2360,0.657095361166517,0.577717178081514,0.2174815
2362,0.656121602001751,0.576743418911956,0.2093413
2364,0.653969470029449,0.574591286942785,0.2129422
2366,0.651110294351192,0.571732111260072,0.1900664
2368,0.647871964814811,0.568493781724508,0.2243693
2370,0.644923441044672,0.565545257956354,0.2019286
2372,0.641811596778202,0.56243341369221,0.2022949
2374,0.639612663658771,0.560234480575068,0.1889665
2376,0.637979843060171,0.558601659978577,0.2124866
2378,0.63676302027811,0.557384837198417,0.2199556
2380,0.63702888494888,0.557650701870896,0.191984
2382,0.637897962613047,0.558519779536597,0.1948977
2384,0.639119496781978,0.559741313706897,0.1901695
2386,0.641005575272183,0.561627392198318,0.2040979
2388,0.64381624780319,0.564438064730404,0.1781948
2390,0.646889241831841,0.567511058760006,0.2179311
2392,0.650568477907816,0.571190294836783,0.1934634
2394,0.652981213597868,0.573603030527524,0.204937
2396,0.658534478668919,0.579156295599178,0.1963036
2398,0.658614549753264,0.579236366684073,0.2391835
2400,0.578548488840913,0.499170305772226,0.2058223

